HYDRA: Hypergradient Data Relevance Analysis for Interpreting Deep Neural Networks

The behaviors of deep neural networks (DNNs) are notoriously resistant to human interpretations. In this paper, we propose Hypergradient Data Relevance Analysis, or HYDRA, which interprets the predictions made by DNNs as effects of their training data. Existing approaches generally estimate data contributions around the final model parameters and ignore how the training data shape the optimization trajectory. By unrolling the hypergradient of test loss w.r.t. the weights of training data, HYDRA assesses the contribution of training data toward test data points throughout the training trajectory. In order to accelerate computation, we remove the Hessian from the calculation and prove that, under moderate conditions, the approximation error is bounded. Corroborating this theoretical claim, empirical results indicate the error is indeed small. In addition, we quantitatively demonstrate that HYDRA outperforms influence functions in accurately estimating data contribution and detecting noisy data labels. The source code is available at https://github.com/cyyever/aaai_hydra_8686.

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_100.json <==
{"20228": 17.625825881958008, "24631": 0.006024434696882963, "21481": 1.0776775383192216e-07, "31601": 0.3365320861339569, "21027": 9.19335798243992e-06, "7756": 2.197958469390869, "15003": 6.739232503605308e-06, "10962": 0.013929067179560661, "37208": 0.0001881799107650295, "1713": 7.352491138590267e-06, "25435": 12.985539436340332, "10196": 0.001620677998289466, "8919": 0.3003248870372772, "40058": 0.0012280563823878765, "1597": 0.0017276876606047153, "18522": 5.95790083934844e-10, "44492": 0.023111918941140175, "48083": 0.20629584789276123, "12260": 0.00439204927533865, "7314": 0.011757049709558487, "35031": 0.5249248147010803, "17309": 0.7183111906051636, "6094": 0.0004668071633204818, "19429": 1.4300276234280318e-06, "38589": 0.00023964076535776258, "23": 1.0562052921159193e-06, "11185": 0.00024483242304995656, "17000": 0.026122627779841423, "31999": 0.00029379897750914097, "31002": 0.2678256332874298, "5762": 6.632202247244465e-14, "19308": 0.08053228259086609, "16780": 3.7380691537691746e-06, "36171": 3.189867184100081e-17, "31110": 0.004216997884213924, "5943": 6.994167467411216e-10, "22617": 0.44706109166145325, "46077": 1.17018048029216e-10, "39120": 4.559166087193811e-13, "24076": 0.04289520904421806, "49558": 5.205539537200821e-07, "12596": 0.12960471212863922, "2215": 0.0013827942311763763, "38964": 0.4754922688007355, "1966": 0.03272968530654907, "36951": 2.382383108139038, "19437": 2.7549427628059675e-08, "47182": 3.6937193870544434, "24183": 0.006537161767482758, "28182": 1.7323431101071152e-12, "5267": 2.6188466548919678, "41565": 2.9561167966610236e-13, "35684": 2.7421255111694336, "46765": 4.646865272661671e-05, "20211": 5.30686616897583, "25201": 1.244808006672926e-10, "46364": 2.1105460434878154e-10, "45205": 0.016246242448687553, "12684": 0.024360373616218567, "41732": 0.293521910905838, "17423": 4.078157424926758, "31279": 0.004858022090047598, "8492": 0.0007305903127416968, "40686": 3.4744699001312256, "46925": 3.6091034417040646e-05, "25999": 0.004015965387225151, "46650": 1.3707822290598415e-06, "40125": 4.813817024230957, "8943": 2.585928201675415, "13639": 0.07049940526485443, "7734": 1.1739501815100084e-06, "34508": 0.4492245614528656, "36350": 0.005140052177011967, "27458": 0.00030885959859006107, "29134": 0.05209971219301224, "42936": 6.7211467467132024e-06, "11653": 0.03343077376484871, "20870": 0.04576883465051651, "1922": 7.491440704473483e-20, "18920": 2.5388563220350453e-16, "45577": 5.015705732691611e-13, "21611": 3.849767438168783e-08, "49456": 2.289896656293422e-06, "40837": 2.0581228733062744, "40222": 0.09273871034383774, "23347": 2.8986701181565877e-06, "21127": 3.9430926903517975e-19, "41422": 3.267097234725952, "14911": 0.0001580310781719163, "20183": 7.833134141321807e-11, "34100": 6.472234963439405e-05, "33297": 3.808150239592578e-08, "22363": 8.035129026441427e-15, "9062": 2.702437768675736e-06, "45657": 0.0838678851723671, "2267": 0.016744690015912056, "17786": 0.16939140856266022, "8820": 0.03182968869805336, "13390": 1.2510864566550595e-10, "3170": 4.785436630249023, "41357": 0.022083383053541183, "18491": 6.862156242543049e-13, "38132": 11.950000762939453, "13939": 1.9560009604902007e-05, "46700": 7.026134014129639, "30148": 0.0003048109356313944, "8072": 0.05034158378839493, "24269": 0.00013002967170905322, "15692": 5.810984930576524e-06, "10792": 0.0022817158605903387, "19872": 3.652231725936872e-07, "40248": 7.299801654880866e-05, "14046": 6.685911968545653e-22, "45091": 3.3733835220336914, "13882": 0.0643298327922821, "8715": 4.0662254119361307e-10, "35304": 0.0014002308016642928, "30572": 0.02467728592455387, "21243": 6.819661280133005e-08, "21890": 0.05933228135108948, "7526": 0.38675543665885925, "45652": 0.0003502645413391292, "1730": 2.4074459361145273e-05, "44601": 0.3765870928764343, "16527": 3.325553027400119e-11, "6354": 3.035442750842776e-05, "36162": 8.54143238067627, "18788": 0.012584935873746872, "22216": 2.6605081075103953e-05, "48347": 0.7005605101585388, "46331": 3.3080366224069735e-10, "34579": 8.732770062636064e-11, "11930": 0.03805785998702049, "37341": 0.0016194108175113797, "11650": 0.21477021276950836, "13355": 2.945335257323767e-16, "28158": 1.579531090101227e-05, "44220": 1.003848137834341e-14, "31854": 0.003489671740680933, "30459": 7.94374602989395e-16, "17168": 1.947836780757939e-09, "43732": 0.0010119713842868805, "3065": 0.010383522137999535, "19079": 2.2432546615600586, "13730": 4.511782386498048e-13, "27688": 0.11667144298553467, "41804": 0.0018683838425204158, "7532": 1.8782370136190968e-13, "14887": 0.020152617245912552, "7473": 0.00013065275561530143, "47479": 3.646204865814795e-12, "16472": 0.007490667514503002, "46655": 0.7565186619758606, "47978": 5.326733589172363, "40785": 1.473381827784767e-13, "40609": 2.1399310101699598e-10, "39781": 7.426066986226942e-06, "40392": 4.634140968322754, "33438": 5.046794981922176e-09, "13489": 0.03390467166900635, "14317": 10.28198528289795, "25849": 0.008419848047196865, "12275": 0.0025723411235958338, "43597": 1.1366699254722334e-05, "41263": 7.822323799133301, "42941": 2.1452665812255736e-15, "40675": 3.9148027896881104, "1776": 2.407244664937025e-06, "11580": 3.940747022628784, "23448": 9.790544481802499e-07, "38728": 0.00024206648231483996, "49100": 7.928175449478658e-09, "46145": 8.53733035910409e-06, "29977": 0.16572695970535278, "26680": 5.885992139921612e-15, "26097": 1.9890717339876574e-07, "30397": 0.0012279872316867113, "1662": 1.1442913457060389e-11, "14502": 5.152929306030273, "6797": 6.805293091202702e-13, "10738": 0.00022465537767857313, "35904": 6.908418281881268e-10, "6992": 0.1529577076435089, "35756": 0.00011507848830660805, "47892": 9.464595794677734, "6459": 5.348950171679689e-10, "30188": 3.665182713536927e-15, "34670": 3.5846333048539236e-05, "18865": 0.03003387339413166, "18190": 3.5473382472991943, "16793": 2.7589385354076512e-06, "24774": 1.7072710990905762, "16757": 0.004679075442254543, "30752": 0.5433396697044373, "36239": 0.002607600064948201, "42646": 9.024225278153608e-08, "13937": 0.0020834123715758324, "34140": 3.663529872894287, "23604": 7.090870380401611, "14841": 0.04701492562890053, "4585": 0.1563282161951065, "11569": 0.06305789947509766, "5704": 2.4611441841389848e-18, "45178": 1.3598772966361139e-05, "36647": 0.0172501839697361, "38960": 3.3379485557816224e-06, "13563": 5.052193129556095e-16, "15964": 4.850955486297607, "48413": 1.0869528458072638e-16, "34271": 2.03974986076355, "22752": 1.2316077164061445e-15, "27082": 2.2783423352460175e-20, "31438": 5.020197868347168, "49226": 0.017812861129641533, "4573": 1.2837134022447572e-07, "37499": 0.010125751607120037, "9532": 0.42154017090797424, "26181": 2.102917839863494e-08, "39323": 0.004360010381788015, "24904": 0.0006406299653463066, "33636": 0.0037913289852440357, "29715": 0.0020109894685447216, "45357": 1.253629397979239e-05, "17193": 2.021281716224621e-06, "15590": 0.00020972215861547738, "22687": 6.435016985051334e-06, "8119": 1.0664128247128701e-08, "4616": 2.183291343271776e-07, "22416": 1.982601133931894e-06, "41733": 1.2440541468095034e-05, "24336": 0.18436023592948914, "36315": 7.049567329886486e-07, "6385": 0.3327594995498657, "13688": 0.026254979893565178, "33419": 1.3331643342971802, "11375": 0.022258026525378227, "47637": 0.0004440810880623758, "3212": 6.072851097861653e-13, "4683": 1.2168105984111774e-19, "29868": 0.0002885475114453584, "47596": 1.0327521562576294, "22655": 0.004302698653191328, "34476": 1.2232330846018158e-06, "31757": 1.1512789726257324, "47929": 2.3012523797660833e-06, "3493": 1.5460373163223267, "35015": 0.017154807224869728, "1933": 0.06825381517410278, "29116": 0.0003033201501239091, "25863": 0.0008940941770561039, "17112": 7.149139855755493e-05, "30962": 0.02348955161869526, "45735": 0.00019968596461694688, "23520": 0.007780525367707014, "27558": 0.012138261459767818, "49207": 0.31198111176490784, "13702": 0.0022378116846084595, "14435": 1.0415374040603638, "1611": 0.002412943635135889, "14109": 0.03859527036547661, "45363": 0.00036960685974918306, "15442": 2.4106802243295533e-07, "46881": 0.0008639671723358333, "42007": 0.0016492122085765004, "11446": 3.960397412577574e-15, "1233": 0.19557513296604156, "27834": 9.111513626924861e-12, "18817": 1.1880152225494385, "18623": 0.0021334781777113676, "31859": 1.081945538520813, "46254": 8.107321739196777, "19637": 3.904504774254747e-05, "6273": 1.8797078132629395, "33900": 3.090968236571512e-13, "33837": 0.03429704159498215, "5041": 0.0070369066670536995, "19776": 1.2116703987121582, "17140": 0.18926455080509186, "34053": 0.43964993953704834, "15596": 9.917800903320312, "25178": 1.0362951741171855e-07, "9633": 1.4370217323303223, "29126": 1.3360275030136108, "7364": 0.03709912300109863, "38778": 2.426228055268931e-12, "30442": 0.2819145619869232, "39558": 1.3294767337439625e-19, "18814": 0.016087014228105545, "34634": 8.609042197349481e-06, "47448": 0.03597375750541687, "44782": 0.20752279460430145, "25356": 0.00035002289223484695, "4640": 0.0012933388352394104, "8350": 1.0802816177601926e-05, "33658": 0.6124371290206909, "37491": 2.2636928775909837e-08, "29359": 0.00014554003428202122, "25061": 0.00016354034596588463, "41552": 0.11334783583879471, "29854": 0.03231440857052803, "23675": 1.2332385980473592e-11, "23614": 0.3174527883529663, "49436": 7.897648334503174, "21407": 7.755756087135524e-06, "49051": 0.0037342901341617107, "20462": 0.0006641483050771058, "45983": 1.617277803234174e-06, "46169": 4.0050701500149444e-05, "13345": 0.8677475452423096, "28065": 0.4217960238456726, "48706": 0.00037160146166570485, "33782": 0.0009861757280305028, "11674": 7.15980831955676e-06, "39948": 0.00599374296143651, "20748": 15.955544471740723, "49695": 0.9173130393028259, "13732": 1.4416013982554432e-05, "27990": 0.4858666956424713, "17966": 1.4633709656097348e-15, "41462": 0.0037404275499284267, "9498": 0.029068011790513992, "39920": 0.5387969613075256, "21194": 0.0018264703685417771, "4353": 0.13477115333080292, "3685": 0.026887869462370872, "6780": 0.2348020225763321, "3095": 0.4397072494029999, "15583": 5.0466278054552786e-15, "15039": 4.0319036997971125e-06, "6432": 4.02175182045994e-08, "7009": 3.4795114706165364e-11, "33075": 0.44268083572387695, "27554": 1.6618471043727823e-09, "30494": 2.6602396965026855, "28556": 7.824403762817383, "49563": 0.533348798751831, "8595": 0.00025049291434697807, "7286": 4.925609291642217e-19, "49872": 0.11409114301204681, "49443": 2.5714131345055957e-14, "41761": 0.00033843168057501316, "17701": 5.490863800048828, "11209": 11.143770217895508, "38293": 1.595934430616286e-12, "32473": 0.3071781098842621, "25810": 0.27037689089775085, "31331": 4.352097988128662, "8918": 0.00025335006648674607, "13244": 8.913976420352397e-19, "28094": 0.05042301490902901, "38597": 0.2943023145198822, "17042": 7.170858906668798e-10, "8851": 1.0645787715911865, "44925": 7.541106583630608e-08, "49606": 1.6479597634427856e-12, "49629": 6.042980785908592e-13, "5429": 7.468672354833325e-14, "38153": 4.051320999630284e-16, "36149": 0.0010856603039428592, "43998": 2.6665895802580053e-07, "28596": 0.03676525875926018, "47642": 0.00010445294174132869, "34909": 0.658677339553833, "17281": 0.00011531580821610987, "26605": 0.0004474172310438007, "42695": 0.07228836417198181, "46871": 5.427754672382434e-07, "12381": 0.0007149315206333995, "19537": 1.4798029468465757e-09, "23402": 2.0355761520818305e-09, "32827": 4.91666820104375e-12, "1482": 6.801785523702364e-11, "40943": 1.172538732774342e-09, "32542": 0.0038115058559924364, "1192": 9.214314034000637e-11, "32434": 3.416452169418335, "18471": 0.001526457373984158, "49304": 2.9834606647491455, "37584": 3.88552052754676e-06, "19032": 1.0196849871135782e-06, "17598": 0.010536576621234417, "21161": 0.018267471343278885, "35852": 3.991201639175415, "21265": 8.265473297797143e-06, "575": 0.01768733561038971, "45871": 6.80379974582479e-10, "21914": 0.003389433491975069, "47654": 0.007420437876135111, "11547": 1.6523663997650146, "27053": 0.2225673347711563, "38259": 4.6919668942203147e-14, "34756": 0.04481346160173416, "2017": 3.083846092224121, "2598": 6.183984435637058e-09, "37159": 1.073060862388786e-09, "47429": 1.711200980025751e-06, "37602": 0.002122571924701333, "2062": 6.969046592712402, "17234": 0.004781682975590229, "41648": 0.0031092646531760693, "27637": 0.0011759516783058643, "28089": 3.142570648151377e-08, "9333": 8.813739738045001e-10, "14847": 0.031240733340382576, "7257": 0.0007243736181408167, "27702": 1.899575727293268e-05, "2673": 6.289050361374393e-06, "1190": 0.009839202277362347, "37432": 1.2666746442846488e-05, "19411": 0.07304342836141586, "6080": 0.001505454769358039, "19787": 0.01570427604019642, "22549": 7.645273747414194e-09, "34499": 0.00011316243762848899, "45893": 0.4067537188529968, "44947": 2.428457498550415, "32807": 9.003642844618298e-06, "42307": 0.00048100692220032215, "44516": 0.0024633766151964664, "7090": 0.00716736912727356, "25546": 3.3799898346842383e-07, "1469": 0.021147646009922028, "31215": 1.4848809437887842e-14, "24545": 0.7431085705757141, "49453": 0.6876457333564758, "43162": 4.369055271148682, "43848": 0.0018751758616417646, "48789": 1.1528864263254945e-07, "35980": 0.0579984113574028, "43783": 1.133202314376831, "16331": 0.7868906855583191, "18511": 0.21472899615764618, "25996": 0.001638619345612824, "1843": 0.0031925176735967398, "20407": 0.012377920560538769, "15939": 3.835068702697754, "22824": 0.534413754940033, "30348": 1.2509449756661477e-16, "17204": 3.7626870369456e-11, "27049": 11.6771240234375, "24962": 0.03087470307946205, "15606": 0.10114950686693192, "47681": 5.6794490888023574e-08, "40062": 0.13855241239070892, "25260": 3.2066400051116943, "29893": 0.00019707986211869866, "7297": 0.09673262387514114, "14095": 3.926184377611719e-11, "36771": 0.003305206773802638, "28904": 1.414567485369389e-08, "11298": 9.596831107572257e-10, "38838": 7.714101002420648e-07, "40158": 0.6696960926055908, "30288": 2.319551706314087, "161": 6.855006176920142e-06, "19567": 0.0007915963069535792, "34010": 1.5025838613510132, "32687": 9.43610161592578e-16, "17859": 0.0005289170076139271, "48466": 4.7512610734656846e-08, "37304": 3.5684313774108887, "25587": 5.376922462829725e-09, "19928": 0.6173972487449646, "6573": 1.3763600463789771e-06, "2401": 2.8575061605806695e-07, "8013": 0.176054909825325, "27760": 0.0008635452250018716, "44160": 0.239090234041214, "18485": 0.7912545800209045, "7820": 2.650879105203785e-05, "3907": 0.0013906602980569005, "32997": 0.8459267020225525, "25915": 4.280081272125244, "9545": 0.109522745013237, "26943": 9.017225724796726e-18, "20570": 2.1951973394607194e-06, "35384": 8.012629405129701e-05, "33398": 0.03748107701539993, "22536": 0.7956486344337463, "28391": 7.765286746952427e-10, "49079": 1.4685207605361938, "23493": 0.00023749285901430994, "4527": 0.0001769807713571936, "20977": 3.82301422506906e-13, "15790": 9.167678217636421e-05, "27766": 1.9452371657902034e-10, "14000": 0.18985658884048462, "28476": 0.10001774877309799, "12859": 0.00025113578885793686, "38038": 0.0018086906056851149, "7360": 3.049365758895874, "21839": 1.7606411120141274e-06, "25819": 0.00043392422958277166, "37955": 0.003681595204398036, "29701": 1.9733155909307243e-07, "18395": 0.0001234137307619676, "22702": 2.226132528448943e-05, "7175": 0.12724724411964417, "34126": 1.1548224687576294, "43221": 1.6700297464922187e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_104.json <==
{"20228": 17.624052047729492, "24631": 0.006023526191711426, "21481": 1.0776429348879901e-07, "31601": 0.33653196692466736, "21027": 9.192479410558008e-06, "7756": 2.1980481147766113, "15003": 6.738613137713401e-06, "10962": 0.013931992463767529, "37208": 0.00018815287330653518, "1713": 7.351406566158403e-06, "25435": 12.983323097229004, "10196": 0.0016206084983423352, "8919": 0.30031639337539673, "40058": 0.0012279843213036656, "1597": 0.001727583701722324, "18522": 5.95732241315261e-10, "44492": 0.023112205788493156, "48083": 0.20628468692302704, "12260": 0.004391624592244625, "7314": 0.011756062507629395, "35031": 0.5249739289283752, "17309": 0.7184643745422363, "6094": 0.00046677704085595906, "19429": 1.4299931763162022e-06, "38589": 0.00023960442922543734, "23": 1.056283394973434e-06, "11185": 0.0002448599843773991, "17000": 0.026120107620954514, "31999": 0.000293735385639593, "31002": 0.26777610182762146, "5762": 6.630254749092138e-14, "19308": 0.0805332213640213, "16780": 3.7375018564489437e-06, "36171": 3.189377824049695e-17, "31110": 0.004216845612972975, "5943": 6.996286328053714e-10, "22617": 0.4470078945159912, "46077": 1.1700052038321473e-10, "39120": 4.558653259566225e-13, "24076": 0.042890358716249466, "49558": 5.20415539995156e-07, "12596": 0.12959006428718567, "2215": 0.001382677350193262, "38964": 0.47542738914489746, "1966": 0.03272920101881027, "36951": 2.382174253463745, "19437": 2.7549104331114904e-08, "47182": 3.693690538406372, "24183": 0.006536905188113451, "28182": 1.7320366061529535e-12, "5267": 2.61902117729187, "41565": 2.9558644486053776e-13, "35684": 2.7414276599884033, "46765": 4.6470398956444114e-05, "20211": 5.307637691497803, "25201": 1.2450843134281797e-10, "46364": 2.1105200920246148e-10, "45205": 0.016243644058704376, "12684": 0.02436046674847603, "41732": 0.2934960126876831, "17423": 4.078341484069824, "31279": 0.004857639782130718, "8492": 0.0007305631297640502, "40686": 3.4743573665618896, "46925": 3.608828046708368e-05, "25999": 0.0040163141675293446, "46650": 1.3708229289477458e-06, "40125": 4.814152240753174, "8943": 2.585787773132324, "13639": 0.07050159573554993, "7734": 1.173847067548195e-06, "34508": 0.44921520352363586, "36350": 0.0051436228677630424, "27458": 0.00030883573344908655, "29134": 0.05208997055888176, "42936": 6.720548753946787e-06, "11653": 0.03343011066317558, "20870": 0.04577220603823662, "1922": 7.491411623905073e-20, "18920": 2.538913761456781e-16, "45577": 5.015460703000629e-13, "21611": 3.8491407394758426e-08, "49456": 2.289875055794255e-06, "40837": 2.0580363273620605, "40222": 0.09274578839540482, "23347": 2.8981971809116658e-06, "21127": 3.943316804599011e-19, "41422": 3.2666754722595215, "14911": 0.00015800971596036106, "20183": 7.833117487976438e-11, "34100": 6.47060078335926e-05, "33297": 3.808254689374735e-08, "22363": 8.036203064218546e-15, "9062": 2.7025175768358167e-06, "45657": 0.08387141674757004, "2267": 0.016744086518883705, "17786": 0.1693861335515976, "8820": 0.03182867541909218, "13390": 1.2516046532518033e-10, "3170": 4.785902976989746, "41357": 0.022084522992372513, "18491": 6.862285262601575e-13, "38132": 11.94975471496582, "13939": 1.9559345673769712e-05, "46700": 7.025975704193115, "30148": 0.00030484466697089374, "8072": 0.050341103225946426, "24269": 0.00013002655759919435, "15692": 5.811751634610118e-06, "10792": 0.002281329594552517, "19872": 3.652287148270261e-07, "40248": 7.298842683667317e-05, "14046": 6.685911968545653e-22, "45091": 3.3740382194519043, "13882": 0.06434862315654755, "8715": 4.066106895628252e-10, "35304": 0.001400133827701211, "30572": 0.024685287848114967, "21243": 6.819789177825442e-08, "21890": 0.059349533170461655, "7526": 0.386728435754776, "45652": 0.0003504271153360605, "1730": 2.4070352083072066e-05, "44601": 0.37651777267456055, "16527": 3.324815076033438e-11, "6354": 3.035762347280979e-05, "36162": 8.541200637817383, "18788": 0.012586798518896103, "22216": 2.660295467649121e-05, "48347": 0.7004947662353516, "46331": 3.3074309957470405e-10, "34579": 8.732044948223106e-11, "11930": 0.0380520224571228, "37341": 0.0016192913753911853, "11650": 0.21482829749584198, "13355": 2.9449490632393785e-16, "28158": 1.5794512364664115e-05, "44220": 1.0037719895723829e-14, "31854": 0.0034896221477538347, "30459": 7.942885762056895e-16, "17168": 1.9486723346062718e-09, "43732": 0.0010119643993675709, "3065": 0.010383791290223598, "19079": 2.2430477142333984, "13730": 4.510492728013876e-13, "27688": 0.11666442453861237, "41804": 0.0018679889617487788, "7532": 1.8778606599399728e-13, "14887": 0.020151138305664062, "7473": 0.00013067098916508257, "47479": 3.646414767355388e-12, "16472": 0.007491886615753174, "46655": 0.7564399242401123, "47978": 5.326023101806641, "40785": 1.4734635495235182e-13, "40609": 2.1397014715596185e-10, "39781": 7.429237030009972e-06, "40392": 4.6337995529174805, "33438": 5.045698969752266e-09, "13489": 0.033899977803230286, "14317": 10.281820297241211, "25849": 0.008420322090387344, "12275": 0.0025726361200213432, "43597": 1.1365021236997563e-05, "41263": 7.8223419189453125, "42941": 2.1452246530946845e-15, "40675": 3.914888620376587, "1776": 2.407505235169083e-06, "11580": 3.9406259059906006, "23448": 9.793183153306018e-07, "38728": 0.00024208058312069625, "49100": 7.928332657058945e-09, "46145": 8.535645974916406e-06, "29977": 0.1657232791185379, "26680": 5.885357288727645e-15, "26097": 1.9887983171429369e-07, "30397": 0.001227794331498444, "1662": 1.144001126468508e-11, "14502": 5.152355194091797, "6797": 6.804143294798781e-13, "10738": 0.00022463413188233972, "35904": 6.907405203371297e-10, "6992": 0.15294691920280457, "35756": 0.0001150594325736165, "47892": 9.463981628417969, "6459": 5.348030351903788e-10, "30188": 3.66498577837669e-15, "34670": 3.5836739698424935e-05, "18865": 0.030032865703105927, "18190": 3.5473198890686035, "16793": 2.7586586384131806e-06, "24774": 1.7072149515151978, "16757": 0.00467863492667675, "30752": 0.5432929396629333, "36239": 0.002607956063002348, "42646": 9.023330704849286e-08, "13937": 0.0020832570735365152, "34140": 3.663358449935913, "23604": 7.090409278869629, "14841": 0.04701339080929756, "4585": 0.15631011128425598, "11569": 0.06306007504463196, "5704": 2.4611559714627137e-18, "45178": 1.3594783013104461e-05, "36647": 0.017248759046196938, "38960": 3.337552243465325e-06, "13563": 5.056985218455186e-16, "15964": 4.849795341491699, "48413": 1.086768417617889e-16, "34271": 2.0394833087921143, "22752": 1.2314895553100025e-15, "27082": 2.2781486263486638e-20, "31438": 5.0214691162109375, "49226": 0.017809970304369926, "4573": 1.2837907092944079e-07, "37499": 0.010124548338353634, "9532": 0.4214767515659332, "26181": 2.1037372732735093e-08, "39323": 0.004360171500593424, "24904": 0.0006405509193427861, "33636": 0.003791122231632471, "29715": 0.0020107871387153864, "45357": 1.2538620467239525e-05, "17193": 2.0214870346535463e-06, "15590": 0.00020978855900466442, "22687": 6.434566785173956e-06, "8119": 1.066283061845752e-08, "4616": 2.1835593599917047e-07, "22416": 1.9821418391074985e-06, "41733": 1.2438915291568264e-05, "24336": 0.18434256315231323, "36315": 7.052786372696573e-07, "6385": 0.3328059911727905, "13688": 0.026257256045937538, "33419": 1.3331120014190674, "11375": 0.02225457690656185, "47637": 0.0004440448246896267, "3212": 6.07190946827485e-13, "4683": 1.2166781202661982e-19, "29868": 0.00028848848887719214, "47596": 1.0327444076538086, "22655": 0.0043024541810154915, "34476": 1.223100298375357e-06, "31757": 1.1513786315917969, "47929": 2.301130734849721e-06, "3493": 1.5458691120147705, "35015": 0.017152907326817513, "1933": 0.06825036555528641, "29116": 0.00030336942290887237, "25863": 0.0008941678679548204, "17112": 7.149516750359908e-05, "30962": 0.02348625659942627, "45735": 0.00019965438696090132, "23520": 0.00777985667809844, "27558": 0.01213530171662569, "49207": 0.3119385540485382, "13702": 0.0022374014370143414, "14435": 1.041526198387146, "1611": 0.0024131606332957745, "14109": 0.03859426826238632, "45363": 0.00036958366399630904, "15442": 2.410719162071473e-07, "46881": 0.0008638835279271007, "42007": 0.0016491642454639077, "11446": 3.960548607958659e-15, "1233": 0.19556491076946259, "27834": 9.111303725384268e-12, "18817": 1.188107967376709, "18623": 0.0021333559416234493, "31859": 1.081882357597351, "46254": 8.106701850891113, "19637": 3.9045320590958e-05, "6273": 1.8794445991516113, "33900": 3.0909522445894677e-13, "33837": 0.03429633378982544, "5041": 0.0070365481078624725, "19776": 1.211859107017517, "17140": 0.18924909830093384, "34053": 0.4396699070930481, "15596": 9.918173789978027, "25178": 1.0361600999431175e-07, "9633": 1.4367755651474, "29126": 1.3359371423721313, "7364": 0.037096381187438965, "38778": 2.425943777459305e-12, "30442": 0.2818879187107086, "39558": 1.329445585224021e-19, "18814": 0.016086764633655548, "34634": 8.609732503828127e-06, "47448": 0.03597329929471016, "44782": 0.20751774311065674, "25356": 0.000350001675542444, "4640": 0.001293294713832438, "8350": 1.0802618817251641e-05, "33658": 0.6124140024185181, "37491": 2.2633203755617615e-08, "29359": 0.00014553414075635374, "25061": 0.00016353803221136332, "41552": 0.11333702504634857, "29854": 0.03231266140937805, "23675": 1.2329587871506842e-11, "23614": 0.31744155287742615, "49436": 7.896847724914551, "21407": 7.756440027151257e-06, "49051": 0.0037342782597988844, "20462": 0.0006641159416176379, "45983": 1.6169693708434352e-06, "46169": 4.004808943136595e-05, "13345": 0.8676916360855103, "28065": 0.42177915573120117, "48706": 0.0003715764032676816, "33782": 0.000986070604994893, "11674": 7.1587396632821765e-06, "39948": 0.005993632599711418, "20748": 15.957104682922363, "49695": 0.9172767400741577, "13732": 1.441184758732561e-05, "27990": 0.485842764377594, "17966": 1.4636688035698131e-15, "41462": 0.003740631975233555, "9498": 0.02906562015414238, "39920": 0.5387697815895081, "21194": 0.001826204010285437, "4353": 0.1347455233335495, "3685": 0.026887143030762672, "6780": 0.2347685694694519, "3095": 0.43983685970306396, "15583": 5.047042004566486e-15, "15039": 4.03095327783376e-06, "6432": 4.021831045974977e-08, "7009": 3.479061830291563e-11, "33075": 0.4428738057613373, "27554": 1.6617853759726131e-09, "30494": 2.6604270935058594, "28556": 7.824070930480957, "49563": 0.533318281173706, "8595": 0.0002504718431737274, "7286": 4.925508995992945e-19, "49872": 0.11409425735473633, "49443": 2.5709508239229843e-14, "41761": 0.0003384108713362366, "17701": 5.490744113922119, "11209": 11.14377498626709, "38293": 1.5961293701668988e-12, "32473": 0.30717530846595764, "25810": 0.2703433930873871, "31331": 4.352188587188721, "8918": 0.0002533260849304497, "13244": 8.912763566779241e-19, "28094": 0.05041701719164848, "38597": 0.2943148910999298, "17042": 7.17139236883213e-10, "8851": 1.0647369623184204, "44925": 7.541556357182344e-08, "49606": 1.6478828935087564e-12, "49629": 6.042373090590913e-13, "5429": 7.468310502358258e-14, "38153": 4.051241854989275e-16, "36149": 0.0010856123408302665, "43998": 2.666227487679862e-07, "28596": 0.03676043078303337, "47642": 0.00010446098167449236, "34909": 0.6588272452354431, "17281": 0.00011530581105034798, "26605": 0.0004474238958209753, "42695": 0.07227398455142975, "46871": 5.427778546618356e-07, "12381": 0.0007149173179641366, "19537": 1.4795918934495944e-09, "23402": 2.035461577065689e-09, "32827": 4.915789129922299e-12, "1482": 6.801608581907814e-11, "40943": 1.1722134374281268e-09, "32542": 0.003810906782746315, "1192": 9.215507523752109e-11, "32434": 3.4167115688323975, "18471": 0.0015266279224306345, "49304": 2.9833831787109375, "37584": 3.885568730765954e-06, "19032": 1.0197053370575304e-06, "17598": 0.010536576621234417, "21161": 0.01827079802751541, "35852": 3.9907400608062744, "21265": 8.263045856438112e-06, "575": 0.01768171787261963, "45871": 6.80485834347877e-10, "21914": 0.00338884093798697, "47654": 0.007419185247272253, "11547": 1.652641773223877, "27053": 0.22261735796928406, "38259": 4.692617415523806e-14, "34756": 0.04480728879570961, "2017": 3.083240509033203, "2598": 6.183647816015991e-09, "37159": 1.0728793409242598e-09, "47429": 1.7111153738369467e-06, "37602": 0.0021222566720098257, "2062": 6.968749523162842, "17234": 0.004782178904861212, "41648": 0.0031091999262571335, "27637": 0.001175876590423286, "28089": 3.143112436987394e-08, "9333": 8.816425367541569e-10, "14847": 0.031241120770573616, "7257": 0.0007244078442454338, "27702": 1.8993743651662953e-05, "2673": 6.288606527959928e-06, "1190": 0.009839513339102268, "37432": 1.2664951100305188e-05, "19411": 0.07303984463214874, "6080": 0.001505624153651297, "19787": 0.015703309327363968, "22549": 7.643741639640211e-09, "34499": 0.00011316120071569458, "45893": 0.4067382514476776, "44947": 2.428536891937256, "32807": 9.003204468172044e-06, "42307": 0.00048105165478773415, "44516": 0.002463302807882428, "7090": 0.007170485332608223, "25546": 3.3803038945734443e-07, "1469": 0.021144390106201172, "31215": 1.4846679997058444e-14, "24545": 0.7430476546287537, "49453": 0.6878405213356018, "43162": 4.36911153793335, "43848": 0.0018752600299194455, "48789": 1.1528760524015524e-07, "35980": 0.05800662562251091, "43783": 1.1331918239593506, "16331": 0.7867687344551086, "18511": 0.21472036838531494, "25996": 0.0016387387877330184, "1843": 0.003192352596670389, "20407": 0.012377625331282616, "15939": 3.835038661956787, "22824": 0.5344153642654419, "30348": 1.250964033907461e-16, "17204": 3.7626450566374814e-11, "27049": 11.6763334274292, "24962": 0.030882274731993675, "15606": 0.1011274978518486, "47681": 5.6801837899911334e-08, "40062": 0.138553187251091, "25260": 3.2065892219543457, "29893": 0.0001970718294614926, "7297": 0.09673804044723511, "14095": 3.9271193935652704e-11, "36771": 0.0033049234189093113, "28904": 1.4144330151566464e-08, "11298": 9.597439509789751e-10, "38838": 7.71437385083118e-07, "40158": 0.6697269678115845, "30288": 2.31941294670105, "161": 6.854853836557595e-06, "19567": 0.0007915322203189135, "34010": 1.5024553537368774, "32687": 9.435292699461152e-16, "17859": 0.0005289072869345546, "48466": 4.7505650968560076e-08, "37304": 3.568239450454712, "25587": 5.376250111766012e-09, "19928": 0.617317259311676, "6573": 1.3759630519416532e-06, "2401": 2.857380536624987e-07, "8013": 0.1760394275188446, "27760": 0.0008635643171146512, "44160": 0.2390993982553482, "18485": 0.7912917137145996, "7820": 2.6507004804443568e-05, "3907": 0.0013905683299526572, "32997": 0.8459208607673645, "25915": 4.279550552368164, "9545": 0.10951735079288483, "26943": 9.016392753919885e-18, "20570": 2.195190518250456e-06, "35384": 8.012596663320437e-05, "33398": 0.037477463483810425, "22536": 0.7956935167312622, "28391": 7.765219578459437e-10, "49079": 1.4684324264526367, "23493": 0.0002374782634433359, "4527": 0.00017697704606689513, "20977": 3.8223336171552824e-13, "15790": 9.168371616397053e-05, "27766": 1.9452776889306023e-10, "14000": 0.18991616368293762, "28476": 0.09999877959489822, "12859": 0.000251198245678097, "38038": 0.0018085314659401774, "7360": 3.049215078353882, "21839": 1.761746375450457e-06, "25819": 0.00043393290252424777, "37955": 0.0036822764668613672, "29701": 1.9726620337223721e-07, "18395": 0.0001234037335962057, "22702": 2.22601811401546e-05, "7175": 0.12723085284233093, "34126": 1.154754638671875, "43221": 1.6701818594810902e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_108.json <==
{"20228": 17.6221923828125, "24631": 0.006022647023200989, "21481": 1.0776157211012105e-07, "31601": 0.3365344703197479, "21027": 9.191488970827777e-06, "7756": 2.1981303691864014, "15003": 6.738025604136055e-06, "10962": 0.013934965245425701, "37208": 0.00018812663620337844, "1713": 7.350448868237436e-06, "25435": 12.981144905090332, "10196": 0.0016205719439312816, "8919": 0.3003068268299103, "40058": 0.0012279122602194548, "1597": 0.0017274701967835426, "18522": 5.956796167438938e-10, "44492": 0.02311219833791256, "48083": 0.2062731236219406, "12260": 0.004391174763441086, "7314": 0.011755065992474556, "35031": 0.5250284075737, "17309": 0.7186155319213867, "6094": 0.0004667399334721267, "19429": 1.4299889699032065e-06, "38589": 0.00023956807854119688, "23": 1.0563506975813652e-06, "11185": 0.00024488894268870354, "17000": 0.026117462664842606, "31999": 0.00029367435490712523, "31002": 0.26772770285606384, "5762": 6.628322158719682e-14, "19308": 0.08053421229124069, "16780": 3.7369497931649676e-06, "36171": 3.1889182425013605e-17, "31110": 0.004216692876070738, "5943": 6.998456258955343e-10, "22617": 0.44695112109184265, "46077": 1.1698361723766482e-10, "39120": 4.558144226646244e-13, "24076": 0.04288562387228012, "49558": 5.202774104873242e-07, "12596": 0.12957477569580078, "2215": 0.0013825527857989073, "38964": 0.47536441683769226, "1966": 0.03272939473390579, "36951": 2.381960868835449, "19437": 2.7548722414394433e-08, "47182": 3.6937174797058105, "24183": 0.006536650937050581, "28182": 1.7317309695605299e-12, "5267": 2.6191937923431396, "41565": 2.9556004453763773e-13, "35684": 2.7407329082489014, "46765": 4.6471788664348423e-05, "20211": 5.30841588973999, "25201": 1.2453846287563408e-10, "46364": 2.1105214798033956e-10, "45205": 0.01624104753136635, "12684": 0.024360502138733864, "41732": 0.2934703826904297, "17423": 4.078526973724365, "31279": 0.004857258405536413, "8492": 0.0007305362960323691, "40686": 3.4742350578308105, "46925": 3.6085817555431277e-05, "25999": 0.00401670066639781, "46650": 1.3708616961594089e-06, "40125": 4.814443588256836, "8943": 2.585651159286499, "13639": 0.07050366699695587, "7734": 1.173731902781583e-06, "34508": 0.44920414686203003, "36350": 0.0051469141617417336, "27458": 0.0003088167868554592, "29134": 0.0520804338157177, "42936": 6.719874818372773e-06, "11653": 0.033429306000471115, "20870": 0.04577551409602165, "1922": 7.491422609897583e-20, "18920": 2.5389561131041437e-16, "45577": 5.015208625995526e-13, "21611": 3.8485158171397416e-08, "49456": 2.2898784663993865e-06, "40837": 2.0579214096069336, "40222": 0.0927525982260704, "23347": 2.897767899412429e-06, "21127": 3.943564441794894e-19, "41422": 3.2662293910980225, "14911": 0.0001579887029947713, "20183": 7.833172999127669e-11, "34100": 6.469010259024799e-05, "33297": 3.8083392439602903e-08, "22363": 8.037265243534403e-15, "9062": 2.7025928375223884e-06, "45657": 0.08387535065412521, "2267": 0.01674337312579155, "17786": 0.16938416659832, "8820": 0.03182743117213249, "13390": 1.2521018943889572e-10, "3170": 4.786355972290039, "41357": 0.0220857635140419, "18491": 6.862429461490516e-13, "38132": 11.949299812316895, "13939": 1.955882180482149e-05, "46700": 7.025770664215088, "30148": 0.0003048776707146317, "8072": 0.05034030228853226, "24269": 0.00013002149353269488, "15692": 5.812428298668237e-06, "10792": 0.0022809370420873165, "19872": 3.652333475656633e-07, "40248": 7.297780393855646e-05, "14046": 6.685911968545653e-22, "45091": 3.3746206760406494, "13882": 0.06436787545681, "8715": 4.0660080857790604e-10, "35304": 0.001400029519572854, "30572": 0.0246933251619339, "21243": 6.819861653184489e-08, "21890": 0.059366293251514435, "7526": 0.3867006301879883, "45652": 0.0003505844797473401, "1730": 2.4066002879408188e-05, "44601": 0.3764550983905792, "16527": 3.3240871860629184e-11, "6354": 3.0360650271177292e-05, "36162": 8.54106616973877, "18788": 0.012588707730174065, "22216": 2.6600881028571166e-05, "48347": 0.7004371881484985, "46331": 3.3068003890690534e-10, "34579": 8.731302486575387e-11, "11930": 0.03804600238800049, "37341": 0.0016191801987588406, "11650": 0.2148895263671875, "13355": 2.9445607515726216e-16, "28158": 1.579343188495841e-05, "44220": 1.0036949942774775e-14, "31854": 0.0034895618446171284, "30459": 7.941967260704716e-16, "17168": 1.9494998948488274e-09, "43732": 0.001011946820653975, "3065": 0.01038407813757658, "19079": 2.242842435836792, "13730": 4.509201172175903e-13, "27688": 0.11665762215852737, "41804": 0.0018676010658964515, "7532": 1.8774764457950982e-13, "14887": 0.02014964632689953, "7473": 0.00013068746193312109, "47479": 3.646636811960313e-12, "16472": 0.007493170909583569, "46655": 0.7563592195510864, "47978": 5.3253278732299805, "40785": 1.473554622506007e-13, "40609": 2.1394688798359596e-10, "39781": 7.432436632370809e-06, "40392": 4.633406162261963, "33438": 5.044586970370801e-09, "13489": 0.03389556333422661, "14317": 10.281763076782227, "25849": 0.0084206722676754, "12275": 0.0025729036424309015, "43597": 1.1363389603502583e-05, "41263": 7.822319984436035, "42941": 2.145199242106267e-15, "40675": 3.9149904251098633, "1776": 2.4077323814708507e-06, "11580": 3.940498113632202, "23448": 9.795642199605936e-07, "38728": 0.00024209196271840483, "49100": 7.928442791182988e-09, "46145": 8.533953405276407e-06, "29977": 0.16571968793869019, "26680": 5.884707190940627e-15, "26097": 1.9885146684828214e-07, "30397": 0.0012276052730157971, "1662": 1.1437070908393299e-11, "14502": 5.1517720222473145, "6797": 6.802986993181825e-13, "10738": 0.0002246128860861063, "35904": 6.906412663987282e-10, "6992": 0.15293551981449127, "35756": 0.00011504007125040516, "47892": 9.463357925415039, "6459": 5.347084996998319e-10, "30188": 3.6647981605788735e-15, "34670": 3.5827459214488044e-05, "18865": 0.030031900852918625, "18190": 3.547306537628174, "16793": 2.758410118985921e-06, "24774": 1.7071605920791626, "16757": 0.004678192548453808, "30752": 0.5432448983192444, "36239": 0.002608316484838724, "42646": 9.022421920690249e-08, "13937": 0.00208311527967453, "34140": 3.6632328033447266, "23604": 7.089903831481934, "14841": 0.04701166972517967, "4585": 0.15629205107688904, "11569": 0.06306202709674835, "5704": 2.4611694131476676e-18, "45178": 1.3590876733360346e-05, "36647": 0.017247239127755165, "38960": 3.3371509289281676e-06, "13563": 5.061685192521263e-16, "15964": 4.8486433029174805, "48413": 1.0865769749369197e-16, "34271": 2.039222002029419, "22752": 1.231370970697387e-15, "27082": 2.2779455470459335e-20, "31438": 5.022743225097656, "49226": 0.017806949093937874, "4573": 1.2838677321269643e-07, "37499": 0.01012339349836111, "9532": 0.4214126765727997, "26181": 2.1045481801706956e-08, "39323": 0.00436033308506012, "24904": 0.000640472921077162, "33636": 0.003790892194956541, "29715": 0.002010596916079521, "45357": 1.25408132589655e-05, "17193": 2.021682803388103e-06, "15590": 0.0002098555996781215, "22687": 6.434146143874386e-06, "8119": 1.0661488580865353e-08, "4616": 2.1838104657945223e-07, "22416": 1.981681862162077e-06, "41733": 1.2437300938472617e-05, "24336": 0.18432483077049255, "36315": 7.056016784190433e-07, "6385": 0.33285391330718994, "13688": 0.02625933475792408, "33419": 1.3330631256103516, "11375": 0.02225094474852085, "47637": 0.00044401263585314155, "3212": 6.070900618153352e-13, "4683": 1.2165531384455202e-19, "29868": 0.00028843036852777004, "47596": 1.032730221748352, "22655": 0.004302239511162043, "34476": 1.222982632498315e-06, "31757": 1.1514675617218018, "47929": 2.3010118184174644e-06, "3493": 1.54569673538208, "35015": 0.017150860279798508, "1933": 0.06824705749750137, "29116": 0.0003034184919670224, "25863": 0.0008942564600147307, "17112": 7.14983616489917e-05, "30962": 0.02348293364048004, "45735": 0.00019962635997217149, "23520": 0.007779174949973822, "27558": 0.012132378295063972, "49207": 0.31189513206481934, "13702": 0.002236959058791399, "14435": 1.0415080785751343, "1611": 0.0024133496917784214, "14109": 0.03859340399503708, "45363": 0.00036955621908418834, "15442": 2.4107580998133926e-07, "46881": 0.0008637883584015071, "42007": 0.0016491170972585678, "11446": 3.9607201321304776e-15, "1233": 0.1955539733171463, "27834": 9.111046986309823e-12, "18817": 1.1882108449935913, "18623": 0.0021332865580916405, "31859": 1.0818170309066772, "46254": 8.106090545654297, "19637": 3.90451677958481e-05, "6273": 1.8791704177856445, "33900": 3.0909495340840365e-13, "33837": 0.03429563716053963, "5041": 0.007036041002720594, "19776": 1.2120482921600342, "17140": 0.1892322599887848, "34053": 0.43968674540519714, "15596": 9.918535232543945, "25178": 1.0360234625750309e-07, "9633": 1.4365328550338745, "29126": 1.3358417749404907, "7364": 0.03709349408745766, "38778": 2.4256486576279546e-12, "30442": 0.2818632125854492, "39558": 1.329416504655611e-19, "18814": 0.016086293384432793, "34634": 8.610309123469051e-06, "47448": 0.03597341850399971, "44782": 0.2075119912624359, "25356": 0.00034998668706975877, "4640": 0.0012932594399899244, "8350": 1.0802573342516553e-05, "33658": 0.6123950481414795, "37491": 2.262942366826337e-08, "29359": 0.00014553139044437557, "25061": 0.00016353660612367094, "41552": 0.11332616955041885, "29854": 0.032310668379068375, "23675": 1.2326879968160842e-11, "23614": 0.3174315094947815, "49436": 7.896077632904053, "21407": 7.757114872219972e-06, "49051": 0.003734258469194174, "20462": 0.0006640942883677781, "45983": 1.6166528666872182e-06, "46169": 4.00459066440817e-05, "13345": 0.8676351308822632, "28065": 0.42176657915115356, "48706": 0.00037154488381929696, "33782": 0.000985971069894731, "11674": 7.157584605010925e-06, "39948": 0.005993418395519257, "20748": 15.958602905273438, "49695": 0.9172288775444031, "13732": 1.4407593880605418e-05, "27990": 0.48581644892692566, "17966": 1.4639643121892865e-15, "41462": 0.0037408280186355114, "9498": 0.029063288122415543, "39920": 0.5387449860572815, "21194": 0.0018259240314364433, "4353": 0.13471999764442444, "3685": 0.026886513456702232, "6780": 0.23473872244358063, "3095": 0.43997466564178467, "15583": 5.0474672151060076e-15, "15039": 4.0300251384906005e-06, "6432": 4.021882915594688e-08, "7009": 3.478601087736344e-11, "33075": 0.44306379556655884, "27554": 1.66172031690337e-09, "30494": 2.660616636276245, "28556": 7.823762893676758, "49563": 0.5332939028739929, "8595": 0.0002504484145902097, "7286": 4.925379749022233e-19, "49872": 0.11409614235162735, "49443": 2.5704822452965632e-14, "41761": 0.0003383915754966438, "17701": 5.490609169006348, "11209": 11.143692970275879, "38293": 1.5963264781218567e-12, "32473": 0.30716902017593384, "25810": 0.2703109383583069, "31331": 4.352295398712158, "8918": 0.00025330018252134323, "13244": 8.911507286223926e-19, "28094": 0.050411418080329895, "38597": 0.29432931542396545, "17042": 7.171955251905615e-10, "8851": 1.0648964643478394, "44925": 7.541970603597292e-08, "49606": 1.6478097098621136e-12, "49629": 6.041756721655855e-13, "5429": 7.468005570497246e-14, "38153": 4.051146563782709e-16, "36149": 0.00108558707870543, "43998": 2.66591172248809e-07, "28596": 0.03675559163093567, "47642": 0.00010446861415402964, "34909": 0.6589794754981995, "17281": 0.00011529507173690945, "26605": 0.00044743300531990826, "42695": 0.07225952297449112, "46871": 5.427734777185833e-07, "12381": 0.0007149059674702585, "19537": 1.4793745117813728e-09, "23402": 2.0353505547632267e-09, "32827": 4.9149130945669306e-12, "1482": 6.801455232352538e-11, "40943": 1.171887253903492e-09, "32542": 0.003810314228758216, "1192": 9.216656604582596e-11, "32434": 3.416959047317505, "18471": 0.0015267971903085709, "49304": 2.983327627182007, "37584": 3.885636488121236e-06, "19032": 1.0197481969953515e-06, "17598": 0.010536646470427513, "21161": 0.01827389746904373, "35852": 3.990241050720215, "21265": 8.260673894255888e-06, "575": 0.017676152288913727, "45871": 6.805840890855563e-10, "21914": 0.003388275159522891, "47654": 0.007417847402393818, "11547": 1.652910828590393, "27053": 0.22266866266727448, "38259": 4.6932977523870406e-14, "34756": 0.04480096325278282, "2017": 3.0826504230499268, "2598": 6.183209944055079e-09, "37159": 1.0726933785676351e-09, "47429": 1.7110194221459096e-06, "37602": 0.0021219556219875813, "2062": 6.968442440032959, "17234": 0.004782627336680889, "41648": 0.0031091549899429083, "27637": 0.0011758008040487766, "28089": 3.1436442782251106e-08, "9333": 8.819086572131596e-10, "14847": 0.031241465359926224, "7257": 0.0007244233856908977, "27702": 1.8991480828844942e-05, "2673": 6.288090844464023e-06, "1190": 0.009839801117777824, "37432": 1.2663220331887715e-05, "19411": 0.07303623855113983, "6080": 0.0015057913260534406, "19787": 0.01570245437324047, "22549": 7.642267263463509e-09, "34499": 0.00011315863957861438, "45893": 0.4067233204841614, "44947": 2.428593158721924, "32807": 9.002564183901995e-06, "42307": 0.0004810928658116609, "44516": 0.0024632003623992205, "7090": 0.007173431571573019, "25546": 3.3805986277002376e-07, "1469": 0.021140974014997482, "31215": 1.4844533615570102e-14, "24545": 0.7429870367050171, "49453": 0.6880349516868591, "43162": 4.369150638580322, "43848": 0.0018753322074189782, "48789": 1.1528658916404311e-07, "35980": 0.05801496282219887, "43783": 1.133206844329834, "16331": 0.786646842956543, "18511": 0.21471314132213593, "25996": 0.001638836576603353, "1843": 0.0031921626068651676, "20407": 0.012377249076962471, "15939": 3.834989547729492, "22824": 0.5344241261482239, "30348": 1.2509759453082817e-16, "17204": 3.762577055477223e-11, "27049": 11.675616264343262, "24962": 0.030890077352523804, "15606": 0.10110648721456528, "47681": 5.680773540461814e-08, "40062": 0.1385526806116104, "25260": 3.2065482139587402, "29893": 0.0001970624434761703, "7297": 0.09674274176359177, "14095": 3.9280537156294315e-11, "36771": 0.0033046379685401917, "28904": 1.4142936599625955e-08, "11298": 9.59812340717292e-10, "38838": 7.714741059317021e-07, "40158": 0.6697486639022827, "30288": 2.319275140762329, "161": 6.854691491753329e-06, "19567": 0.0007914738962426782, "34010": 1.5023256540298462, "32687": 9.434468959919947e-16, "17859": 0.0005288976244628429, "48466": 4.74985917264803e-08, "37304": 3.568042278289795, "25587": 5.37557554025625e-09, "19928": 0.617241621017456, "6573": 1.375573106088268e-06, "2401": 2.8572657129188883e-07, "8013": 0.17602455615997314, "27760": 0.0008635972044430673, "44160": 0.23910987377166748, "18485": 0.7913403511047363, "7820": 2.65052258328069e-05, "3907": 0.0013904760126024485, "32997": 0.845917284488678, "25915": 4.279047966003418, "9545": 0.10951317846775055, "26943": 9.015646637007362e-18, "20570": 2.195191427745158e-06, "35384": 8.012574835447595e-05, "33398": 0.037474144250154495, "22536": 0.7957428097724915, "28391": 7.765113552160585e-10, "49079": 1.468326449394226, "23493": 0.00023746363876853138, "4527": 0.00017697278235573322, "20977": 3.8216733380322387e-13, "15790": 9.169118129648268e-05, "27766": 1.9453243182976365e-10, "14000": 0.18997310101985931, "28476": 0.09997964650392532, "12859": 0.0002512598584871739, "38038": 0.0018083711620420218, "7360": 3.0490968227386475, "21839": 1.7628312889428344e-06, "25819": 0.00043394704698584974, "37955": 0.003682950045913458, "29701": 1.9719969657217007e-07, "18395": 0.000123396806884557, "22702": 2.2259471734287217e-05, "7175": 0.1272154599428177, "34126": 1.1546813249588013, "43221": 1.670351821303484e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_112.json <==
{"20228": 17.620256423950195, "24631": 0.006021752953529358, "21481": 1.077590994214006e-07, "31601": 0.336532324552536, "21027": 9.190538548864424e-06, "7756": 2.1982221603393555, "15003": 6.7374121499597095e-06, "10962": 0.013937688432633877, "37208": 0.0001880996860563755, "1713": 7.349342467932729e-06, "25435": 12.978925704956055, "10196": 0.0016205277061089873, "8919": 0.3002949655056, "40058": 0.0012278493959456682, "1597": 0.0017273500561714172, "18522": 5.956365956016896e-10, "44492": 0.023112548515200615, "48083": 0.20626109838485718, "12260": 0.004390740767121315, "7314": 0.011754045262932777, "35031": 0.5250829458236694, "17309": 0.7187620997428894, "6094": 0.00046670439769513905, "19429": 1.4299566828412935e-06, "38589": 0.00023953446361701936, "23": 1.0564290278125554e-06, "11185": 0.0002449141175020486, "17000": 0.026115037500858307, "31999": 0.0002936084638349712, "31002": 0.267677903175354, "5762": 6.626384824962722e-14, "19308": 0.08053483068943024, "16780": 3.7363520277722273e-06, "36171": 3.1884808293934424e-17, "31110": 0.004216535948216915, "5943": 7.000573454263304e-10, "22617": 0.44689294695854187, "46077": 1.1696697777008325e-10, "39120": 4.557649288354504e-13, "24076": 0.0428805872797966, "49558": 5.201401904741942e-07, "12596": 0.1295602023601532, "2215": 0.001382439280860126, "38964": 0.47529691457748413, "1966": 0.03272909298539162, "36951": 2.381721258163452, "19437": 2.754840622287702e-08, "47182": 3.693694591522217, "24183": 0.006536416243761778, "28182": 1.731428260313972e-12, "5267": 2.619403123855591, "41565": 2.955367612959836e-13, "35684": 2.7400569915771484, "46765": 4.647389869205654e-05, "20211": 5.309215068817139, "25201": 1.2456786990799884e-10, "46364": 2.1105217573591517e-10, "45205": 0.016238436102867126, "12684": 0.024360541254281998, "41732": 0.2934424877166748, "17423": 4.078677654266357, "31279": 0.004856891930103302, "8492": 0.0007305148174054921, "40686": 3.474170684814453, "46925": 3.608324914239347e-05, "25999": 0.0040170797146856785, "46650": 1.3709031918551773e-06, "40125": 4.814755916595459, "8943": 2.5855140686035156, "13639": 0.0705052837729454, "7734": 1.1736179885701858e-06, "34508": 0.4491959512233734, "36350": 0.0051502627320587635, "27458": 0.00030879187397658825, "29134": 0.052070748060941696, "42936": 6.719202701788163e-06, "11653": 0.03342852368950844, "20870": 0.045778606086969376, "1922": 7.491462676458504e-20, "18920": 2.539023346344332e-16, "45577": 5.014972269921925e-13, "21611": 3.8479026187587806e-08, "49456": 2.289856638526544e-06, "40837": 2.0578219890594482, "40222": 0.09276054054498672, "23347": 2.897301556004095e-06, "21127": 3.9438415473000994e-19, "41422": 3.265778064727783, "14911": 0.00015796672960277647, "20183": 7.833200060813894e-11, "34100": 6.467464845627546e-05, "33297": 3.808408877148395e-08, "22363": 8.038352833838677e-15, "9062": 2.7026758289139252e-06, "45657": 0.0838790088891983, "2267": 0.016742656007409096, "17786": 0.16937896609306335, "8820": 0.0318259634077549, "13390": 1.252598857970355e-10, "3170": 4.786786079406738, "41357": 0.022086968645453453, "18491": 6.862562276256645e-13, "38132": 11.949088096618652, "13939": 1.955817970156204e-05, "46700": 7.025508403778076, "30148": 0.00030491157667711377, "8072": 0.05033973231911659, "24269": 0.000130018379422836, "15692": 5.813063125970075e-06, "10792": 0.0022805535700172186, "19872": 3.652394582331908e-07, "40248": 7.296712283277884e-05, "14046": 6.685911968545653e-22, "45091": 3.375239610671997, "13882": 0.06438640505075455, "8715": 4.0659162148237726e-10, "35304": 0.0013999241637066007, "30572": 0.02470068819820881, "21243": 6.819909970090521e-08, "21890": 0.059382542967796326, "7526": 0.3866739869117737, "45652": 0.00035073875915259123, "1730": 2.406179191893898e-05, "44601": 0.3763892650604248, "16527": 3.323376643327158e-11, "6354": 3.0363617042894475e-05, "36162": 8.540915489196777, "18788": 0.012590560130774975, "22216": 2.6598703698255122e-05, "48347": 0.700376033782959, "46331": 3.3062041993048297e-10, "34579": 8.730523942679369e-11, "11930": 0.03803987056016922, "37341": 0.0016190741444006562, "11650": 0.2149500995874405, "13355": 2.9441729693014567e-16, "28158": 1.5792402336956002e-05, "44220": 1.0036179142792773e-14, "31854": 0.0034895390272140503, "30459": 7.941180049459361e-16, "17168": 1.9503458847935917e-09, "43732": 0.001011918648146093, "3065": 0.010384337045252323, "19079": 2.2426350116729736, "13730": 4.5079234399156287e-13, "27688": 0.11664944887161255, "41804": 0.001867199200205505, "7532": 1.8771102565113412e-13, "14887": 0.020148102194070816, "7473": 0.00013070512795820832, "47479": 3.646887045821723e-12, "16472": 0.00749440910294652, "46655": 0.7562813758850098, "47978": 5.324656009674072, "40785": 1.4736780860283988e-13, "40609": 2.139246002563766e-10, "39781": 7.4356553341203835e-06, "40392": 4.633072376251221, "33438": 5.043499839985088e-09, "13489": 0.03389105573296547, "14317": 10.281617164611816, "25849": 0.008421086706221104, "12275": 0.0025731525383889675, "43597": 1.1361732504155952e-05, "41263": 7.822298049926758, "42941": 2.1451585845247987e-15, "40675": 3.9150779247283936, "1776": 2.4079811282717856e-06, "11580": 3.9404101371765137, "23448": 9.798145583772566e-07, "38728": 0.00024210316769313067, "49100": 7.928640854970581e-09, "46145": 8.532304491382092e-06, "29977": 0.16571737825870514, "26680": 5.884040576011138e-15, "26097": 1.9882362778389506e-07, "30397": 0.0012274065520614386, "1662": 1.1434199941040557e-11, "14502": 5.151194095611572, "6797": 6.801846412496371e-13, "10738": 0.00022459340107161552, "35904": 6.905441218840735e-10, "6992": 0.15292547643184662, "35756": 0.00011502092820592225, "47892": 9.462682723999023, "6459": 5.346175169229639e-10, "30188": 3.664602495968058e-15, "34670": 3.5817913158098236e-05, "18865": 0.030030954629182816, "18190": 3.5472500324249268, "16793": 2.758156142590451e-06, "24774": 1.7071157693862915, "16757": 0.004677745513617992, "30752": 0.5431973934173584, "36239": 0.002608679933473468, "42646": 9.021493951877346e-08, "13937": 0.0020829697605222464, "34140": 3.6630735397338867, "23604": 7.08936071395874, "14841": 0.04700980708003044, "4585": 0.15627320110797882, "11569": 0.06306398659944534, "5704": 2.461178925724712e-18, "45178": 1.3586876775661949e-05, "36647": 0.01724589429795742, "38960": 3.336763256811537e-06, "13563": 5.066396283894773e-16, "15964": 4.847487449645996, "48413": 1.0863881792339106e-16, "34271": 2.038942813873291, "22752": 1.2312519625682977e-15, "27082": 2.277798043940609e-20, "31438": 5.023953437805176, "49226": 0.017803877592086792, "4573": 1.2839416285714833e-07, "37499": 0.010122220031917095, "9532": 0.42134785652160645, "26181": 2.1053697452089182e-08, "39323": 0.00436045927926898, "24904": 0.00064039824064821, "33636": 0.0037906577344983816, "29715": 0.0020104036666452885, "45357": 1.2543130651465617e-05, "17193": 2.021865384449484e-06, "15590": 0.0002099208941217512, "22687": 6.433727776311571e-06, "8119": 1.0660238913828834e-08, "4616": 2.1840892827640346e-07, "22416": 1.9812441678368486e-06, "41733": 1.2435757525963709e-05, "24336": 0.18430642783641815, "36315": 7.059155109345738e-07, "6385": 0.33290135860443115, "13688": 0.026261724531650543, "33419": 1.3330107927322388, "11375": 0.022247303277254105, "47637": 0.00044397538295015693, "3212": 6.069895020638372e-13, "4683": 1.216422469758131e-19, "29868": 0.00028837256832048297, "47596": 1.0327216386795044, "22655": 0.004302008543163538, "34476": 1.2228567811689572e-06, "31757": 1.151576042175293, "47929": 2.300870619365014e-06, "3493": 1.5455310344696045, "35015": 0.0171486996114254, "1933": 0.06824332475662231, "29116": 0.0003034657856915146, "25863": 0.0008943401044234633, "17112": 7.150130841182545e-05, "30962": 0.023479517549276352, "45735": 0.00019959549535997212, "23520": 0.007778495084494352, "27558": 0.01212953869253397, "49207": 0.31185171008110046, "13702": 0.002236519008874893, "14435": 1.0414888858795166, "1611": 0.002413547830656171, "14109": 0.0385928638279438, "45363": 0.0003695303457789123, "15442": 2.410782542483503e-07, "46881": 0.0008637029677629471, "42007": 0.0016490701818838716, "11446": 3.9608882681705076e-15, "1233": 0.1955433040857315, "27834": 9.110892595920461e-12, "18817": 1.188323736190796, "18623": 0.002133168512955308, "31859": 1.0817509889602661, "46254": 8.105485916137695, "19637": 3.9045087760314345e-05, "6273": 1.8789185285568237, "33900": 3.0909403183655704e-13, "33837": 0.03429510444402695, "5041": 0.007035606540739536, "19776": 1.2122381925582886, "17140": 0.18921804428100586, "34053": 0.43970680236816406, "15596": 9.918829917907715, "25178": 1.0358949253941319e-07, "9633": 1.4362921714782715, "29126": 1.3357396125793457, "7364": 0.03709043934941292, "38778": 2.4253715355526673e-12, "30442": 0.2818373441696167, "39558": 1.3293812202326068e-19, "18814": 0.016086015850305557, "34634": 8.610958502686117e-06, "47448": 0.035973209887742996, "44782": 0.207506462931633, "25356": 0.0003499697195366025, "4640": 0.0012932196259498596, "8350": 1.0802332326420583e-05, "33658": 0.6123805642127991, "37491": 2.262593312707395e-08, "29359": 0.00014552718494087458, "25061": 0.0001635335647733882, "41552": 0.11331432312726974, "29854": 0.03230900689959526, "23675": 1.2324210228731314e-11, "23614": 0.3174193203449249, "49436": 7.895215034484863, "21407": 7.757882485748269e-06, "49051": 0.003734230762347579, "20462": 0.0006640651845373213, "45983": 1.6163359077836503e-06, "46169": 4.004360380349681e-05, "13345": 0.8675933480262756, "28065": 0.4217531383037567, "48706": 0.00037151455762796104, "33782": 0.000985864782705903, "11674": 7.156405899877427e-06, "39948": 0.00599317392334342, "20748": 15.960025787353516, "49695": 0.9171836972236633, "13732": 1.4403339264390524e-05, "27990": 0.48579463362693787, "17966": 1.4642694558085348e-15, "41462": 0.0037410783115774393, "9498": 0.0290609672665596, "39920": 0.5387201309204102, "21194": 0.0018256449839100242, "4353": 0.1346948891878128, "3685": 0.026885658502578735, "6780": 0.23470838367938995, "3095": 0.4401106536388397, "15583": 5.047804334219015e-15, "15039": 4.029107003589161e-06, "6432": 4.021989497005052e-08, "7009": 3.47812403878045e-11, "33075": 0.44325608015060425, "27554": 1.6616630293952994e-09, "30494": 2.6607894897460938, "28556": 7.823387622833252, "49563": 0.5332676768302917, "8595": 0.0002504281292203814, "7286": 4.925334771076426e-19, "49872": 0.11409850418567657, "49443": 2.570016207768984e-14, "41761": 0.0003383711737114936, "17701": 5.490466594696045, "11209": 11.143647193908691, "38293": 1.5965371386039706e-12, "32473": 0.30716070532798767, "25810": 0.2702780067920685, "31331": 4.35238790512085, "8918": 0.00025327628827653825, "13244": 8.910302704456896e-19, "28094": 0.05040596053004265, "38597": 0.29434382915496826, "17042": 7.172468174942992e-10, "8851": 1.0650479793548584, "44925": 7.542439561802894e-08, "49606": 1.6477262262948322e-12, "49629": 6.041095900431726e-13, "5429": 7.467776532788309e-14, "38153": 4.0510330084282177e-16, "36149": 0.0010855424916371703, "43998": 2.6655501983441354e-07, "28596": 0.03675081953406334, "47642": 0.00010447653039591387, "34909": 0.6591254472732544, "17281": 0.0001152850454673171, "26605": 0.0004474387096706778, "42695": 0.07224469631910324, "46871": 5.42777684131579e-07, "12381": 0.0007148872246034443, "19537": 1.4791727842577984e-09, "23402": 2.0352468599327267e-09, "32827": 4.914039227615907e-12, "1482": 6.801328944483487e-11, "40943": 1.1715681758062146e-09, "32542": 0.0038096997886896133, "1192": 9.217931279392744e-11, "32434": 3.417191505432129, "18471": 0.0015269642462953925, "49304": 2.9832561016082764, "37584": 3.885685146087781e-06, "19032": 1.0197695701208431e-06, "17598": 0.010536626912653446, "21161": 0.01827712170779705, "35852": 3.9897608757019043, "21265": 8.258314664999489e-06, "575": 0.01767048053443432, "45871": 6.806921692970036e-10, "21914": 0.003387743839994073, "47654": 0.007416476961225271, "11547": 1.6531696319580078, "27053": 0.22271883487701416, "38259": 4.69401671395267e-14, "34756": 0.044794585555791855, "2017": 3.08207106590271, "2598": 6.182795164733079e-09, "37159": 1.072504418608844e-09, "47429": 1.7109296095441096e-06, "37602": 0.002121659927070141, "2062": 6.9681291580200195, "17234": 0.004783118609338999, "41648": 0.0031091251876205206, "27637": 0.0011757209431380033, "28089": 3.144212001870983e-08, "9333": 8.821706698469711e-10, "14847": 0.031241534277796745, "7257": 0.000724437297321856, "27702": 1.8989221644005738e-05, "2673": 6.287603810051223e-06, "1190": 0.009840167127549648, "37432": 1.2661324035434518e-05, "19411": 0.07303185760974884, "6080": 0.0015059547731652856, "19787": 0.015701519325375557, "22549": 7.640776900075252e-09, "34499": 0.00011315629672026262, "45893": 0.4067036509513855, "44947": 2.428642749786377, "32807": 9.00197665032465e-06, "42307": 0.0004811350954696536, "44516": 0.002463100478053093, "7090": 0.007176368497312069, "25546": 3.3809359933911765e-07, "1469": 0.021137550473213196, "31215": 1.4842493960233114e-14, "24545": 0.7429280877113342, "49453": 0.6882317066192627, "43162": 4.3691301345825195, "43848": 0.0018753907643258572, "48789": 1.1528549492823004e-07, "35980": 0.05802386254072189, "43783": 1.1332124471664429, "16331": 0.7865188121795654, "18511": 0.21470418572425842, "25996": 0.0016389611409977078, "1843": 0.003191987983882427, "20407": 0.012376844882965088, "15939": 3.8349766731262207, "22824": 0.5344287753105164, "30348": 1.2509930183161248e-16, "17204": 3.7625652593575865e-11, "27049": 11.674827575683594, "24962": 0.030897552147507668, "15606": 0.10108407586812973, "47681": 5.681408410396216e-08, "40062": 0.13855133950710297, "25260": 3.206510543823242, "29893": 0.00019705384329427034, "7297": 0.09674783796072006, "14095": 3.928963751564929e-11, "36771": 0.0033043422736227512, "28904": 1.4141604331996405e-08, "11298": 9.598828398793557e-10, "38838": 7.71501902363525e-07, "40158": 0.6697711944580078, "30288": 2.3191287517547607, "161": 6.854530965938466e-06, "19567": 0.0007914096931926906, "34010": 1.5021923780441284, "32687": 9.433726747299915e-16, "17859": 0.0005288920365273952, "48466": 4.749184512320426e-08, "37304": 3.5678486824035645, "25587": 5.374909406441475e-09, "19928": 0.6171664595603943, "6573": 1.3751740652878652e-06, "2401": 2.85713440462132e-07, "8013": 0.17600901424884796, "27760": 0.000863624329213053, "44160": 0.2391187995672226, "18485": 0.7913810610771179, "7820": 2.6503790650167502e-05, "3907": 0.0013903836952522397, "32997": 0.8459150791168213, "25915": 4.2784929275512695, "9545": 0.10950867831707001, "26943": 9.014850889258086e-18, "20570": 2.1951998405711493e-06, "35384": 8.012561738723889e-05, "33398": 0.03747085481882095, "22536": 0.7957826256752014, "28391": 7.765044163221546e-10, "49079": 1.4682072401046753, "23493": 0.0002374491305090487, "4527": 0.00017696927534416318, "20977": 3.821008451049962e-13, "15790": 9.169784607365727e-05, "27766": 1.9453419430881524e-10, "14000": 0.19002996385097504, "28476": 0.0999603196978569, "12859": 0.0002513206854928285, "38038": 0.00180821365211159, "7360": 3.0489656925201416, "21839": 1.763965087775432e-06, "25819": 0.0004339599108789116, "37955": 0.003683635266497731, "29701": 1.9713459664671973e-07, "18395": 0.00012338771193753928, "22702": 2.2258505850913934e-05, "7175": 0.1271994411945343, "34126": 1.1546066999435425, "43221": 1.6705190546417725e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_116.json <==
{"20228": 17.618366241455078, "24631": 0.0060208505019545555, "21481": 1.0775644909699622e-07, "31601": 0.3365299701690674, "21027": 9.189586307911668e-06, "7756": 2.1982879638671875, "15003": 6.736805971740978e-06, "10962": 0.013940456323325634, "37208": 0.0001880711643025279, "1713": 7.348302915488603e-06, "25435": 12.976646423339844, "10196": 0.001620489521883428, "8919": 0.3002845048904419, "40058": 0.0012277773348614573, "1597": 0.001727247261442244, "18522": 5.955854698314056e-10, "44492": 0.02311309054493904, "48083": 0.20625092089176178, "12260": 0.00439027976244688, "7314": 0.011753003112971783, "35031": 0.5251361131668091, "17309": 0.718908429145813, "6094": 0.00046667357673868537, "19429": 1.4299338317869115e-06, "38589": 0.00023949833121150732, "23": 1.0565106549620396e-06, "11185": 0.0002449436578899622, "17000": 0.026112427935004234, "31999": 0.0002935458323918283, "31002": 0.2676267921924591, "5762": 6.624446813579404e-14, "19308": 0.08053555339574814, "16780": 3.7358006466092775e-06, "36171": 3.1880136377834725e-17, "31110": 0.004216395318508148, "5943": 7.002696200686387e-10, "22617": 0.44683554768562317, "46077": 1.1694990809107964e-10, "39120": 4.557113692481296e-13, "24076": 0.04287564754486084, "49558": 5.200053578846564e-07, "12596": 0.12954585254192352, "2215": 0.0013823258923366666, "38964": 0.4752283990383148, "1966": 0.032728612422943115, "36951": 2.3815009593963623, "19437": 2.754805095150914e-08, "47182": 3.69362211227417, "24183": 0.0065361568704247475, "28182": 1.7311167690298168e-12, "5267": 2.619593620300293, "41565": 2.9551293595324324e-13, "35684": 2.739375591278076, "46765": 4.647574314731173e-05, "20211": 5.309969425201416, "25201": 1.2459827614108576e-10, "46364": 2.110517177689175e-10, "45205": 0.01623593270778656, "12684": 0.024360595270991325, "41732": 0.2934139668941498, "17423": 4.078845500946045, "31279": 0.004856505431234837, "8492": 0.000730496714822948, "40686": 3.47410249710083, "46925": 3.608083716244437e-05, "25999": 0.004017449915409088, "46650": 1.3709714039578103e-06, "40125": 4.815056324005127, "8943": 2.585364818572998, "13639": 0.07050704956054688, "7734": 1.1735127145584556e-06, "34508": 0.4491850435733795, "36350": 0.005153709556907415, "27458": 0.00030877170502208173, "29134": 0.0520608052611351, "42936": 6.718546046613483e-06, "11653": 0.03342793136835098, "20870": 0.045781757682561874, "1922": 7.491516960186202e-20, "18920": 2.539083432744028e-16, "45577": 5.014724529725512e-13, "21611": 3.847302210147063e-08, "49456": 2.2898395855008857e-06, "40837": 2.0577468872070312, "40222": 0.0927668884396553, "23347": 2.896846581279533e-06, "21127": 3.9440586822108946e-19, "41422": 3.2653331756591797, "14911": 0.00015794471255503595, "20183": 7.833202836371456e-11, "34100": 6.465926708187908e-05, "33297": 3.808477089251028e-08, "22363": 8.039256617993398e-15, "9062": 2.702774736462743e-06, "45657": 0.08388332277536392, "2267": 0.016741974279284477, "17786": 0.16937509179115295, "8820": 0.031824756413698196, "13390": 1.2531166382334646e-10, "3170": 4.787208557128906, "41357": 0.02208816260099411, "18491": 6.862742253817278e-13, "38132": 11.948684692382812, "13939": 1.955735388037283e-05, "46700": 7.025249004364014, "30148": 0.00030494583188556135, "8072": 0.0503392294049263, "24269": 0.00013001415936741978, "15692": 5.813806183141423e-06, "10792": 0.0022801768500357866, "19872": 3.6524556890071835e-07, "40248": 7.295711111510172e-05, "14046": 6.685911968545653e-22, "45091": 3.375873565673828, "13882": 0.06440457701683044, "8715": 4.065844327882928e-10, "35304": 0.0013998238136991858, "30572": 0.024708259850740433, "21243": 6.820089737402668e-08, "21890": 0.05939922481775284, "7526": 0.38664770126342773, "45652": 0.0003508969384711236, "1730": 2.4057660994003527e-05, "44601": 0.3763231039047241, "16527": 3.322656386139933e-11, "6354": 3.0366873033926822e-05, "36162": 8.540721893310547, "18788": 0.012592488899827003, "22216": 2.659650635905564e-05, "48347": 0.7003194689750671, "46331": 3.305568874178988e-10, "34579": 8.729831441067759e-11, "11930": 0.03803401067852974, "37341": 0.001618959940969944, "11650": 0.21501071751117706, "13355": 2.9437925985685803e-16, "28158": 1.579156014486216e-05, "44220": 1.0035460011820554e-14, "31854": 0.0034894889686256647, "30459": 7.940286429700008e-16, "17168": 1.951177885928246e-09, "43732": 0.0010119061917066574, "3065": 0.01038452424108982, "19079": 2.242424964904785, "13730": 4.506626463066793e-13, "27688": 0.1166410818696022, "41804": 0.0018667978001758456, "7532": 1.8767291594477126e-13, "14887": 0.02014654502272606, "7473": 0.00013072315778117627, "47479": 3.647121667171849e-12, "16472": 0.00749561283737421, "46655": 0.7562035322189331, "47978": 5.323988914489746, "40785": 1.473780407608427e-13, "40609": 2.1390242355145972e-10, "39781": 7.4389877227076795e-06, "40392": 4.63273286819458, "33438": 5.042423811829622e-09, "13489": 0.03388661891222, "14317": 10.281435012817383, "25849": 0.008421562612056732, "12275": 0.002573434729129076, "43597": 1.1360169082763605e-05, "41263": 7.8223490715026855, "42941": 2.145121738591593e-15, "40675": 3.9151265621185303, "1776": 2.408223963357159e-06, "11580": 3.9403011798858643, "23448": 9.800646694202442e-07, "38728": 0.00024211753043346107, "49100": 7.92876431177092e-09, "46145": 8.530707418685779e-06, "29977": 0.1657150387763977, "26680": 5.883419277344327e-15, "26097": 1.9879909984865662e-07, "30397": 0.0012272207532078028, "1662": 1.1431308157006104e-11, "14502": 5.1506147384643555, "6797": 6.800724805348934e-13, "10738": 0.00022457192244473845, "35904": 6.904450344791258e-10, "6992": 0.15291579067707062, "35756": 0.00011500236723804846, "47892": 9.462018966674805, "6459": 5.345243137000466e-10, "30188": 3.6644017491595585e-15, "34670": 3.580836346372962e-05, "18865": 0.030029909685254097, "18190": 3.5471982955932617, "16793": 2.757907395789516e-06, "24774": 1.7070600986480713, "16757": 0.004677333403378725, "30752": 0.5431528687477112, "36239": 0.0026090366300195456, "42646": 9.020612168342268e-08, "13937": 0.0020828174892812967, "34140": 3.662949323654175, "23604": 7.088816165924072, "14841": 0.047008004039525986, "4585": 0.15625369548797607, "11569": 0.06306591629981995, "5704": 2.461192367409666e-18, "45178": 1.3583036889031064e-05, "36647": 0.01724451594054699, "38960": 3.3363876354997046e-06, "13563": 5.070927910162584e-16, "15964": 4.8462958335876465, "48413": 1.0862038172189848e-16, "34271": 2.03867244720459, "22752": 1.2311382483951288e-15, "27082": 2.2775765469445524e-20, "31438": 5.025187015533447, "49226": 0.01780092902481556, "4573": 1.2840176566442096e-07, "37499": 0.010121148079633713, "9532": 0.42128586769104004, "26181": 2.10616377671613e-08, "39323": 0.004360588733106852, "24904": 0.0006403240840882063, "33636": 0.00379045307636261, "29715": 0.002010215073823929, "45357": 1.2545432582555804e-05, "17193": 2.022044100158382e-06, "15590": 0.00020999366824980825, "22687": 6.433334419853054e-06, "8119": 1.0659018556680167e-08, "4616": 2.18435147303353e-07, "22416": 1.9808080651273485e-06, "41733": 1.2434184100129642e-05, "24336": 0.18429021537303925, "36315": 7.062225790832599e-07, "6385": 0.33295103907585144, "13688": 0.026264049112796783, "33419": 1.3329540491104126, "11375": 0.02224375680088997, "47637": 0.00044394147698767483, "3212": 6.068933333311377e-13, "4683": 1.2163012360996037e-19, "29868": 0.0002883142442442477, "47596": 1.0327116250991821, "22655": 0.004301794804632664, "34476": 1.2227380921103759e-06, "31757": 1.1516697406768799, "47929": 2.300747837580275e-06, "3493": 1.5453791618347168, "35015": 0.017146674916148186, "1933": 0.06823987513780594, "29116": 0.00030351270106621087, "25863": 0.0008944161818362772, "17112": 7.15039495844394e-05, "30962": 0.023476164788007736, "45735": 0.00019956615869887173, "23520": 0.007777859456837177, "27558": 0.012126640416681767, "49207": 0.3118076026439667, "13702": 0.002236093394458294, "14435": 1.041468858718872, "1611": 0.0024137471336871386, "14109": 0.0385918952524662, "45363": 0.00036950429785065353, "15442": 2.4107833951347857e-07, "46881": 0.0008636225247755647, "42007": 0.0016490211710333824, "11446": 3.961047086848118e-15, "1233": 0.19553273916244507, "27834": 9.110631520037327e-12, "18817": 1.188423752784729, "18623": 0.0021330700255930424, "31859": 1.0816848278045654, "46254": 8.104893684387207, "19637": 3.904526602127589e-05, "6273": 1.87864089012146, "33900": 3.090962273459563e-13, "33837": 0.034294381737709045, "5041": 0.007035254500806332, "19776": 1.2124183177947998, "17140": 0.18920427560806274, "34053": 0.43972963094711304, "15596": 9.919142723083496, "25178": 1.0357526036841591e-07, "9633": 1.4360566139221191, "29126": 1.3356508016586304, "7364": 0.03708738461136818, "38778": 2.425105255499105e-12, "30442": 0.28181159496307373, "39558": 1.3293597652354687e-19, "18814": 0.016085756942629814, "34634": 8.611645171185955e-06, "47448": 0.03597317636013031, "44782": 0.20750252902507782, "25356": 0.0003499499289318919, "4640": 0.0012931800447404385, "8350": 1.080216679838486e-05, "33658": 0.6123615503311157, "37491": 2.2622332451760485e-08, "29359": 0.00014552244101651013, "25061": 0.00016352995589841157, "41552": 0.11330258101224899, "29854": 0.032307498157024384, "23675": 1.2321472835086222e-11, "23614": 0.31740525364875793, "49436": 7.894368648529053, "21407": 7.758667379675899e-06, "49051": 0.0037341921124607325, "20462": 0.0006640414358116686, "45983": 1.616030203877017e-06, "46169": 4.0041504689725116e-05, "13345": 0.8675381541252136, "28065": 0.42173662781715393, "48706": 0.0003714837075676769, "33782": 0.0009857690893113613, "11674": 7.155342245823704e-06, "39948": 0.005993035156279802, "20748": 15.961385726928711, "49695": 0.9171361327171326, "13732": 1.439905827282928e-05, "27990": 0.48576825857162476, "17966": 1.464587304921992e-15, "41462": 0.003741326741874218, "9498": 0.029058555141091347, "39920": 0.5386970043182373, "21194": 0.0018253597663715482, "4353": 0.1346699297428131, "3685": 0.02688480354845524, "6780": 0.23467834293842316, "3095": 0.44023793935775757, "15583": 5.04824860299985e-15, "15039": 4.0282106965605635e-06, "6432": 4.022056643293581e-08, "7009": 3.477677867902429e-11, "33075": 0.4434416890144348, "27554": 1.6615981923706613e-09, "30494": 2.660966634750366, "28556": 7.822995662689209, "49563": 0.5332356095314026, "8595": 0.0002504073199816048, "7286": 4.925254120966702e-19, "49872": 0.1141013652086258, "49443": 2.5695437327910055e-14, "41761": 0.0003383510047569871, "17701": 5.490309238433838, "11209": 11.14360237121582, "38293": 1.5967417275539186e-12, "32473": 0.307155042886734, "25810": 0.2702440023422241, "31331": 4.352455139160156, "8918": 0.0002532530343160033, "13244": 8.909031948240861e-19, "28094": 0.0504002571105957, "38597": 0.29436194896698, "17042": 7.173038829577649e-10, "8851": 1.0651935338974, "44925": 7.542843150076806e-08, "49606": 1.6476573794568794e-12, "49629": 6.040529946897688e-13, "5429": 7.467460758905572e-14, "38153": 4.050977421891054e-16, "36149": 0.0010855109430849552, "43998": 2.6652210749489313e-07, "28596": 0.036746229976415634, "47642": 0.00010448457760503516, "34909": 0.6592810153961182, "17281": 0.0001152745753643103, "26605": 0.0004474460438359529, "42695": 0.07223014533519745, "46871": 5.427798441814957e-07, "12381": 0.0007148690638132393, "19537": 1.4789635072176566e-09, "23402": 2.035136281719474e-09, "32827": 4.913158855451849e-12, "1482": 6.80112216544515e-11, "40943": 1.1712520953111039e-09, "32542": 0.003809102112427354, "1192": 9.219223301437651e-11, "32434": 3.417414426803589, "18471": 0.0015271350275725126, "49304": 2.983189582824707, "37584": 3.885696969518904e-06, "19032": 1.0198095878877211e-06, "17598": 0.010536674410104752, "21161": 0.0182803962379694, "35852": 3.98930025100708, "21265": 8.255919055955019e-06, "575": 0.017664888873696327, "45871": 6.807888142112972e-10, "21914": 0.0033871906343847513, "47654": 0.007415174040943384, "11547": 1.6534398794174194, "27053": 0.22276630997657776, "38259": 4.694744484660951e-14, "34756": 0.04478846490383148, "2017": 3.0814857482910156, "2598": 6.182399925336313e-09, "37159": 1.0723164578507749e-09, "47429": 1.7108483234551386e-06, "37602": 0.002121352357789874, "2062": 6.967845439910889, "17234": 0.004783612210303545, "41648": 0.0031090842094272375, "27637": 0.0011756732128560543, "28089": 3.1447697779185546e-08, "9333": 8.824392327966279e-10, "14847": 0.03124142996966839, "7257": 0.0007244545267894864, "27702": 1.8987235307577066e-05, "2673": 6.287120868364582e-06, "1190": 0.009840551763772964, "37432": 1.2659506865020376e-05, "19411": 0.07302887737751007, "6080": 0.0015061231097206473, "19787": 0.015700655058026314, "22549": 7.63924123958759e-09, "34499": 0.00011315404117340222, "45893": 0.4066852927207947, "44947": 2.428694486618042, "32807": 9.001490070659202e-06, "42307": 0.0004811801773030311, "44516": 0.0024630173575133085, "7090": 0.007179430685937405, "25546": 3.3812455058068736e-07, "1469": 0.021134139969944954, "31215": 1.48404000947875e-14, "24545": 0.7428749799728394, "49453": 0.6884298324584961, "43162": 4.369129657745361, "43848": 0.0018754766788333654, "48789": 1.1528467069865656e-07, "35980": 0.05803258717060089, "43783": 1.1332151889801025, "16331": 0.7863882184028625, "18511": 0.21469658613204956, "25996": 0.00163906323723495, "1843": 0.003191828029230237, "20407": 0.012376599945127964, "15939": 3.8349640369415283, "22824": 0.5344288945198059, "30348": 1.2510193557468285e-16, "17204": 3.7625527693485594e-11, "27049": 11.674019813537598, "24962": 0.03090522810816765, "15606": 0.10106300562620163, "47681": 5.682043990873353e-08, "40062": 0.13854902982711792, "25260": 3.2064857482910156, "29893": 0.00019704719306901097, "7297": 0.09675246477127075, "14095": 3.9298987675184804e-11, "36771": 0.003304063342511654, "28904": 1.4140177917454366e-08, "11298": 9.59950119394648e-10, "38838": 7.715390211160411e-07, "40158": 0.669796884059906, "30288": 2.3189914226531982, "161": 6.85443592374213e-06, "19567": 0.0007913492154330015, "34010": 1.5020676851272583, "32687": 9.433024768744878e-16, "17859": 0.0005288862739689648, "48466": 4.748556392542014e-08, "37304": 3.567631721496582, "25587": 5.374215739095689e-09, "19928": 0.6170879006385803, "6573": 1.3747998082180857e-06, "2401": 2.856982916910056e-07, "8013": 0.17599476873874664, "27760": 0.0008636517450213432, "44160": 0.2391277700662613, "18485": 0.7914254665374756, "7820": 2.650194801390171e-05, "3907": 0.001390294637531042, "32997": 0.8459179401397705, "25915": 4.27793550491333, "9545": 0.10950463265180588, "26943": 9.01412958776394e-18, "20570": 2.1951952930976404e-06, "35384": 8.012558100745082e-05, "33398": 0.03746727108955383, "22536": 0.7958244681358337, "28391": 7.764927034692448e-10, "49079": 1.468079924583435, "23493": 0.0002374345640419051, "4527": 0.00017696477880235761, "20977": 3.8203329930965035e-13, "15790": 9.170593693852425e-05, "27766": 1.9453876010100402e-10, "14000": 0.19008825719356537, "28476": 0.09994236379861832, "12859": 0.0002513840445317328, "38038": 0.0018080469453707337, "7360": 3.048833131790161, "21839": 1.7650475001573795e-06, "25819": 0.00043397393892519176, "37955": 0.003684324212372303, "29701": 1.9706928355844866e-07, "18395": 0.00012337924272287637, "22702": 2.2257676391745917e-05, "7175": 0.1271827518939972, "34126": 1.1545242071151733, "43221": 1.6706762835383415e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_12.json <==
{"20228": 3.445217375275256e-11, "24631": 1.0378973236413458e-09, "21481": 3.243591228940801e-10, "31601": 1.2804801663435228e-10, "21027": 5.588626006414188e-09, "7756": 218.46722412109375, "15003": 1.1469798635171946e-12, "10962": 6.269003979125776e-12, "37208": 0.012252661399543285, "1713": 7.534005641574026e-10, "25435": 28.14850616455078, "10196": 1.5972407858139137e-12, "8919": 0.25521498918533325, "40058": 0.19762741029262543, "1597": 2.611163509805975e-13, "18522": 1.896392198830199e-08, "44492": 0.030995599925518036, "48083": 1.3437116876957589e-06, "12260": 2.12339955396601e-06, "7314": 5.0917503102709816e-08, "35031": 1.2801558424424542e-10, "17309": 0.002286189468577504, "6094": 0.0004200126859359443, "19429": 5.829643123433925e-05, "38589": 9.395697020408988e-08, "23": 1.1443650009823614e-06, "11185": 1.9764367226171586e-11, "17000": 5.165442189536407e-07, "31999": 1.0598232291769705e-09, "31002": 1.9322257335807613e-11, "5762": 3.10115058632654e-11, "19308": 2.0206652648867285e-13, "16780": 5.736883190721187e-12, "36171": 5.636214162052511e-09, "31110": 1.6884964834738142e-13, "5943": 0.0697418674826622, "22617": 0.00018975998682435602, "46077": 1.3208970592662461e-15, "39120": 1.2549453742849437e-07, "24076": 2.1653196811676025, "49558": 2.7137435409940736e-08, "12596": 4.873367820401597e-10, "2215": 6.851311206817627, "38964": 0.0005200324812904, "1966": 5.830998661346398e-13, "36951": 67.38992309570312, "19437": 1.8055945109153376e-15, "47182": 3.4097999446203175e-07, "24183": 4.019930222032286e-12, "28182": 4.7815247041730485e-14, "5267": 0.5713237524032593, "41565": 1.5311883316826425e-06, "35684": 3.521243409701502e-12, "46765": 2.524910189256299e-16, "20211": 2.302022071229426e-12, "25201": 4.1677751028146304e-07, "46364": 0.0002733002766035497, "45205": 123.43128967285156, "12684": 0.008947202935814857, "41732": 0.0031406949274241924, "17423": 0.0002191682142438367, "31279": 3.1874529057840384e-12, "8492": 3.1521230994258076e-06, "40686": 0.027043666690587997, "46925": 5.415843133960152e-06, "25999": 0.7174489498138428, "46650": 1.4102977446072643e-14, "40125": 0.018954066559672356, "8943": 2.890594720840454, "13639": 6.797664653390711e-10, "7734": 5.942996850194504e-08, "34508": 6.041729783134997e-09, "36350": 2.083761765567238e-13, "27458": 6.919613952049986e-05, "29134": 4.6864337361956707e-14, "42936": 6.212650619646931e-12, "11653": 4.356904160368602e-12, "20870": 6.721298864698078e-13, "1922": 6.894919747993389e-13, "18920": 2.249175553936607e-16, "45577": 5.93731641629347e-09, "21611": 1.0443888641020749e-05, "49456": 0.0027400129474699497, "40837": 4.537835138762603e-06, "40222": 0.028616128489375114, "23347": 6.139755441836314e-07, "21127": 7.495923171063623e-08, "41422": 1.200686414442459e-13, "14911": 1.0762657041626933e-12, "20183": 2.009707721420395e-12, "34100": 0.01650039106607437, "33297": 7.65103777666809e-06, "22363": 5.762177957002734e-10, "9062": 1.300732854758735e-10, "45657": 111.70173645019531, "2267": 1.9566616771271583e-08, "17786": 5.588454699001488e-11, "8820": 0.007514196913689375, "13390": 2.1976819669644598e-11, "3170": 7.619621101184748e-06, "41357": 7.39373673397381e-10, "18491": 0.0006554904975928366, "38132": 1.2727030515670776, "13939": 1.2265695659152698e-05, "46700": 0.10182368010282516, "30148": 9.589613825244925e-12, "8072": 2.446585380848961e-14, "24269": 3.5182161628455333e-09, "15692": 1.3071883586235344e-05, "10792": 8.229120856961814e-11, "19872": 2.152541166144939e-12, "40248": 1.7307100296020508, "14046": 7.042842697924101e-11, "45091": 3.520904783727019e-06, "13882": 0.13836851716041565, "8715": 0.00010841636685654521, "35304": 2.177331225539092e-05, "30572": 109.15493774414062, "21243": 1.0214262147201225e-06, "21890": 1.3164132978138454e-11, "7526": 1.5595416126036599e-13, "45652": 5.519336099268912e-10, "1730": 6.481760440879558e-12, "44601": 8.854569638269694e-13, "16527": 5.284809552695807e-16, "6354": 4.548934146031414e-12, "36162": 2.486437705034872e-13, "18788": 0.0018488293280825019, "22216": 1.1635172367095947, "48347": 2.9615300434215897e-08, "46331": 6.756812217645347e-05, "34579": 5.1041626031008216e-14, "11930": 0.02280420809984207, "37341": 1.1670042102812639e-12, "11650": 0.005206479225307703, "13355": 1.0866122011066182e-06, "28158": 0.16691535711288452, "44220": 1.708657222871182e-14, "31854": 0.001832823152653873, "30459": 1.183421097297811e-16, "17168": 3.012671445645765e-09, "43732": 1.1214642524719238, "3065": 1.816736691639953e-11, "19079": 2.906118631362915, "13730": 8.196491661629569e-16, "27688": 2.3388274712488055e-06, "41804": 1.0690992362227814e-12, "7532": 1.575325536684602e-09, "14887": 0.0007835596916265786, "7473": 2.3833304112486076e-06, "47479": 1.495923285417533e-12, "16472": 0.0005652969121001661, "46655": 8.808307683239036e-08, "47978": 107.2950210571289, "40785": 2.8854749700713e-09, "40609": 2.3445329011551053e-11, "39781": 0.22489088773727417, "40392": 325.3365783691406, "33438": 0.00011103802535217255, "13489": 3.194436359876818e-08, "14317": 0.0002565843751654029, "25849": 0.1684132218360901, "12275": 2.723116843128537e-09, "43597": 0.11772523820400238, "41263": 0.0003067099314648658, "42941": 2.46143168730449e-16, "40675": 1.7185588022106124e-11, "1776": 2.1109286535647698e-05, "11580": 2.1592204575426877e-05, "23448": 1.3808867151965387e-05, "38728": 0.02430545538663864, "49100": 1.7313140504571223e-11, "46145": 2.231772633365381e-08, "29977": 4.0054860470095655e-12, "26680": 0.00014706526417285204, "26097": 1.1205018033214054e-12, "30397": 0.5605294704437256, "1662": 5.983730400060949e-09, "14502": 0.11532194167375565, "6797": 6.177072471146711e-14, "10738": 0.00010715863027144223, "35904": 1.249965858518681e-17, "6992": 1.7349857444823313e-12, "35756": 1.426042011866001e-15, "47892": 0.00023227307246997952, "6459": 1.1780348941955597e-15, "30188": 2.4903758619033533e-16, "34670": 8.244654736699886e-09, "18865": 3.014999450101641e-08, "18190": 6.611796266042802e-07, "16793": 0.0006416913238354027, "24774": 2.0017607127442716e-08, "16757": 4.162514812833251e-07, "30752": 0.023228425532579422, "36239": 1.8074029772829903e-10, "42646": 5.806358505111575e-09, "13937": 1.412206879214395e-10, "34140": 7.541206374639398e-12, "23604": 0.02265269309282303, "14841": 0.049603551626205444, "4585": 2.2925782161564712e-08, "11569": 119.21208953857422, "5704": 1.6858297605469868e-19, "45178": 0.00014546407328452915, "36647": 2.5943697602552607e-13, "38960": 3.630309777236107e-07, "13563": 1.8130757312162515e-12, "15964": 16.36508560180664, "48413": 1.2760447125628853e-17, "34271": 6.895866544454066e-09, "22752": 3.3822666152530574e-16, "27082": 4.780797553394223e-07, "31438": 0.0056566172279417515, "49226": 8.336656719620805e-06, "4573": 0.000636447046417743, "37499": 9.782882837150453e-12, "9532": 1.2581114969267837e-11, "26181": 3.720413224073127e-05, "39323": 1.0361404747527558e-06, "24904": 8.834460246687215e-11, "33636": 0.005702590104192495, "29715": 2.457367713759595e-07, "45357": 0.0003676327469293028, "17193": 7.668898294177495e-10, "15590": 2.0278217784954443e-14, "22687": 0.030818266794085503, "8119": 5.700893750126834e-12, "4616": 0.002431272529065609, "22416": 6.6459947447583545e-06, "41733": 1.9582826098485384e-06, "24336": 3.154388859491486e-12, "36315": 1.0769765579289516e-14, "6385": 6.518948794109747e-07, "13688": 1.427140716714348e-07, "33419": 0.0006236954359337687, "11375": 3.8289082191292345e-13, "47637": 2.0279630916775204e-06, "3212": 0.0031041251495480537, "4683": 1.453628180892179e-16, "29868": 2.3005516491380468e-15, "47596": 5.355024086384219e-07, "22655": 3.3253674507141113, "34476": 4.5906878654022876e-07, "31757": 3.892029099006322e-08, "47929": 3.734113018794005e-09, "3493": 0.0042844777926802635, "35015": 1.3429273622023175e-06, "1933": 3.917043329693115e-07, "29116": 1.5483155122592018e-12, "25863": 1.7101878313496854e-07, "17112": 0.4775346517562866, "30962": 0.00010208273306488991, "45735": 3.5815903576263963e-09, "23520": 1.1880663011547277e-13, "27558": 9.415479240715285e-08, "49207": 9.517046872797863e-11, "13702": 1.9644962401059972e-14, "14435": 0.02698725461959839, "1611": 1.0380010451171984e-07, "14109": 0.00027922698063775897, "45363": 1.7689263813736034e-06, "15442": 4.869643248639477e-07, "46881": 0.0005675684078596532, "42007": 1.5074423551559448, "11446": 2.0314319115755097e-09, "1233": 2.9027700382266985e-11, "27834": 4.0834157344522837e-13, "18817": 0.06253942847251892, "18623": 2.7429675284601496e-13, "31859": 3.590704363887198e-05, "46254": 2.049478644039482e-05, "19637": 2.3621705431937185e-15, "6273": 5.64274898806616e-07, "33900": 2.6803186337076568e-09, "33837": 1.9667403556439256e-12, "5041": 4.247926235198975, "19776": 0.14764748513698578, "17140": 0.74418044090271, "34053": 1.6974103346001357e-05, "15596": 6.348611306800089e-12, "25178": 8.699581057299748e-16, "9633": 3.6198086738586426, "29126": 4.591825017996598e-07, "7364": 0.0001810202666092664, "38778": 7.56320730488369e-08, "30442": 1.7882790565490723, "39558": 5.31107211543258e-08, "18814": 0.05659802258014679, "34634": 5.3928576881911994e-11, "47448": 1.0177864169236273e-06, "44782": 5.799041802312388e-13, "25356": 1.2423920128356442e-13, "4640": 4.721322511613835e-06, "8350": 2.9153529368386444e-08, "33658": 7.055966854095459, "37491": 4.438122758188001e-08, "29359": 5.1264876674395055e-05, "25061": 4.5052782837728955e-08, "41552": 1.783140822497753e-11, "29854": 20.3131046295166, "23675": 8.444801524731815e-10, "23614": 6.507716676651398e-08, "49436": 7.286191788802299e-11, "21407": 0.7099679112434387, "49051": 2.916500761784846e-06, "20462": 7.317504935322461e-11, "45983": 1.0698566256905906e-05, "46169": 2.180659298967047e-12, "13345": 0.034375861287117004, "28065": 6.2748234386234e-10, "48706": 1.2374596902731128e-09, "33782": 5.902707016502973e-07, "11674": 2.6205164260773017e-08, "39948": 1.2209959265874204e-07, "20748": 1.0639789252309129e-05, "49695": 3.7309379763428296e-07, "13732": 0.04907631874084473, "27990": 4.407844400589056e-08, "17966": 0.00012422754662111402, "41462": 1.098358392715454, "9498": 8.124670234548395e-14, "39920": 6.48877340747589e-10, "21194": 5.374623857079541e-09, "4353": 2.157178791151182e-08, "3685": 28.94224739074707, "6780": 6.841090362286195e-05, "3095": 1.924627923699518e-08, "15583": 5.426531052245395e-18, "15039": 8.29431912041656e-10, "6432": 1.852281383829535e-10, "7009": 1.2898483496559532e-11, "33075": 0.0008423317922279239, "27554": 1.4507066583779806e-15, "30494": 0.20498916506767273, "28556": 9.079263035838281e-11, "49563": 5.906708366865132e-08, "8595": 0.00035092781763523817, "7286": 8.851707886635418e-13, "49872": 1.7570346289019767e-09, "49443": 1.9903082231852792e-17, "41761": 7.432501297444105e-05, "17701": 1.1913491562154377e-06, "11209": 0.00021646349341608584, "38293": 5.892976265384903e-14, "32473": 8.501119946879854e-12, "25810": 1.6163693647430755e-11, "31331": 8.680458068847656, "8918": 5.487180848584572e-11, "13244": 4.7425775899365364e-18, "28094": 2.379757530629207e-14, "38597": 0.21163348853588104, "17042": 0.0003404566668905318, "8851": 2.005779266357422, "44925": 1.0570663562248228e-06, "49606": 2.9357900075410726e-06, "49629": 1.2240962282298934e-15, "5429": 5.326598329702392e-05, "38153": 3.398502182797025e-14, "36149": 0.042593587189912796, "43998": 0.0015063128666952252, "28596": 4.027935318617892e-09, "47642": 1.2904797586088534e-07, "34909": 1.1300057027249788e-12, "17281": 0.0031053998973220587, "26605": 0.2894435524940491, "42695": 8.674526696950124e-08, "46871": 1.1382659138164941e-12, "12381": 1.5734710626449933e-12, "19537": 0.0001008669423754327, "23402": 6.724507329636253e-06, "32827": 0.0002725707890931517, "1482": 3.1235307309390725e-12, "40943": 3.8731553229399973e-13, "32542": 8.793071826218579e-10, "1192": 2.127687594111194e-06, "32434": 0.02498810924589634, "18471": 3.451637029647827, "49304": 127.00907135009766, "37584": 5.929705366725102e-06, "19032": 1.2736817822656121e-08, "17598": 0.9054087400436401, "21161": 4.061315284076272e-09, "35852": 0.1890450268983841, "21265": 0.001428872114047408, "575": 0.0034302968997508287, "45871": 3.238392309867777e-07, "21914": 8.686794061851799e-10, "47654": 1.179509940239798e-12, "11547": 0.011274727061390877, "27053": 0.001550445333123207, "38259": 0.17828238010406494, "34756": 8.360423464637279e-12, "2017": 8.998766861623153e-05, "2598": 0.000231819212785922, "37159": 1.1428524142667595e-12, "47429": 0.005295279901474714, "37602": 1.1769884824752808, "2062": 24.54583168029785, "17234": 6.219383716583252, "41648": 0.00026305572828277946, "27637": 0.024083023890852928, "28089": 1.5473891835426912e-05, "9333": 5.5021637308527716e-06, "14847": 3.0222601764967605e-13, "7257": 6.267998742259806e-06, "27702": 3.4590863151606754e-07, "2673": 6.849154490090603e-14, "1190": 0.00946460198611021, "37432": 1.5044694379184875e-09, "19411": 6.774246139684692e-05, "6080": 3.5729294722841587e-06, "19787": 1.1375749890414188e-14, "22549": 1.1555125346146555e-12, "34499": 0.1485973447561264, "45893": 24.940305709838867, "44947": 1.382390291126967e-08, "32807": 0.16677124798297882, "42307": 5.028865814208984, "44516": 3.1464375549461465e-10, "7090": 0.0004009007243439555, "25546": 1.1657326850784272e-13, "1469": 2.9445467589539476e-05, "31215": 2.3077634978108108e-05, "24545": 3.5825674533843994, "49453": 2.7444255756847724e-09, "43162": 2.4796058539777732e-09, "43848": 3.9842467458583997e-07, "48789": 0.3964052200317383, "35980": 2.7753879194847286e-09, "43783": 0.17532339692115784, "16331": 9.1779065769515e-06, "18511": 8.61132554152988e-11, "25996": 6.608474618224891e-12, "1843": 0.07483094930648804, "20407": 0.0048415083438158035, "15939": 2.976521784603392e-07, "22824": 3.5095366612836187e-09, "30348": 4.1166545699110294e-17, "17204": 2.0901257951505027e-16, "27049": 1.0809053182601929, "24962": 3.923745632171631, "15606": 1.13588622557316e-13, "47681": 2.380790226422236e-12, "40062": 1.7436029833492461e-12, "25260": 1.0366029812303168e-07, "29893": 0.0034377078991383314, "7297": 4.033330242236843e-06, "14095": 1.4132521108239926e-12, "36771": 0.23989295959472656, "28904": 5.131573334662964e-13, "11298": 4.605568855974018e-15, "38838": 5.212532414589077e-06, "40158": 0.021346619352698326, "30288": 0.0018281660741195083, "161": 8.067320460662268e-17, "19567": 0.00018633960280567408, "34010": 172.3521270751953, "32687": 1.5008423267677258e-16, "17859": 3.163516948401224e-10, "48466": 0.03220381215214729, "37304": 92.34911346435547, "25587": 9.174757308050285e-12, "19928": 0.00017256861610803753, "6573": 7.732047002662057e-09, "2401": 3.4783768747270738e-12, "8013": 3.984213566704531e-12, "27760": 1.374711715990129e-11, "44160": 6.554189829754975e-11, "18485": 3.050006398552796e-06, "7820": 3.729044198989868, "3907": 0.07115162909030914, "32997": 1.1434995940362569e-05, "25915": 1.5054726354435388e-09, "9545": 19.619768142700195, "26943": 6.46963076898565e-16, "20570": 3.3922922739293426e-05, "35384": 0.38477256894111633, "33398": 1.990318310163275e-07, "22536": 3.2585099688731134e-05, "28391": 1.2711783428447868e-15, "49079": 0.2602263391017914, "23493": 5.917201728600219e-10, "4527": 0.2283046692609787, "20977": 4.179199653009391e-09, "15790": 0.006767068989574909, "27766": 4.807191920057222e-15, "14000": 8.816324135584724e-14, "28476": 3.365254581076671e-13, "12859": 5.4542461214168725e-08, "38038": 0.055240124464035034, "7360": 2.706699042676064e-08, "21839": 1.9104450643681048e-07, "25819": 0.0017978046089410782, "37955": 0.0016181209357455373, "29701": 0.023894300684332848, "18395": 0.1496911495923996, "22702": 4.747963942008937e-07, "7175": 7.823970094023025e-08, "34126": 1.5937781427055597e-05, "43221": 0.006573894061148167}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_120.json <==
{"20228": 17.616531372070312, "24631": 0.006019941531121731, "21481": 1.0775423220366065e-07, "31601": 0.33653002977371216, "21027": 9.188681360683404e-06, "7756": 2.198357582092285, "15003": 6.7361747824179474e-06, "10962": 0.013943285681307316, "37208": 0.00018804230785463005, "1713": 7.347221071540844e-06, "25435": 12.974456787109375, "10196": 0.0016204578569158912, "8919": 0.30027568340301514, "40058": 0.0012277084169909358, "1597": 0.0017271483084186912, "18522": 5.955341775276679e-10, "44492": 0.02311340719461441, "48083": 0.20624198019504547, "12260": 0.004389891866594553, "7314": 0.011752004735171795, "35031": 0.5251933932304382, "17309": 0.7190561890602112, "6094": 0.00046664156252518296, "19429": 1.4298917676569545e-06, "38589": 0.00023946208239067346, "23": 1.0565933052930632e-06, "11185": 0.00024497046251781285, "17000": 0.026109669357538223, "31999": 0.000293481454718858, "31002": 0.2675779163837433, "5762": 6.622529808613178e-14, "19308": 0.08053704351186752, "16780": 3.7352056097006425e-06, "36171": 3.1875279173277813e-17, "31110": 0.004216227680444717, "5943": 7.004820612444007e-10, "22617": 0.44677892327308655, "46077": 1.1693283841207602e-10, "39120": 4.556608454268918e-13, "24076": 0.042870789766311646, "49558": 5.198666030992172e-07, "12596": 0.12953045964241028, "2215": 0.001382214017212391, "38964": 0.47516319155693054, "1966": 0.032728418707847595, "36951": 2.381281852722168, "19437": 2.754796213366717e-08, "47182": 3.693603754043579, "24183": 0.006535928696393967, "28182": 1.7308191555334695e-12, "5267": 2.619755268096924, "41565": 2.954854243231164e-13, "35684": 2.7386953830718994, "46765": 4.647763853427023e-05, "20211": 5.31082820892334, "25201": 1.2462690601733328e-10, "46364": 2.1105246716945913e-10, "45205": 0.016233354806900024, "12684": 0.024360695853829384, "41732": 0.2933889329433441, "17423": 4.079039573669434, "31279": 0.00485612777993083, "8492": 0.0007304715109057724, "40686": 3.4740335941314697, "46925": 3.6078312405152246e-05, "25999": 0.004017821047455072, "46650": 1.3710358643947984e-06, "40125": 4.815377712249756, "8943": 2.5852577686309814, "13639": 0.07050899416208267, "7734": 1.1734030067600543e-06, "34508": 0.4491764008998871, "36350": 0.005157265812158585, "27458": 0.00030874914955347776, "29134": 0.05205147713422775, "42936": 6.717934866173891e-06, "11653": 0.03342713043093681, "20870": 0.045785415917634964, "1922": 7.491437473299215e-20, "18920": 2.53911387299057e-16, "45577": 5.014450768676959e-13, "21611": 3.84666094532804e-08, "49456": 2.2898041152075166e-06, "40837": 2.057649612426758, "40222": 0.09277500212192535, "23347": 2.896369551308453e-06, "21127": 3.9442670283276814e-19, "41422": 3.264922618865967, "14911": 0.00015792390331625938, "20183": 7.833148712999005e-11, "34100": 6.464363832492381e-05, "33297": 3.808560222751112e-08, "22363": 8.040313715111571e-15, "9062": 2.702860456338385e-06, "45657": 0.08388755470514297, "2267": 0.016741260886192322, "17786": 0.16936944425106049, "8820": 0.031823690980672836, "13390": 1.2536438553922835e-10, "3170": 4.78767728805542, "41357": 0.022089365869760513, "18491": 6.862905426244237e-13, "38132": 11.948430061340332, "13939": 1.9556680854293518e-05, "46700": 7.024994373321533, "30148": 0.0003049797669518739, "8072": 0.05033889412879944, "24269": 0.00013001105980947614, "15692": 5.814643373014405e-06, "10792": 0.0022798110730946064, "19872": 3.652537259313249e-07, "40248": 7.294701208593324e-05, "14046": 6.685911968545653e-22, "45091": 3.3765134811401367, "13882": 0.064423568546772, "8715": 4.0657721633863275e-10, "35304": 0.0013997292844578624, "30572": 0.024716107174754143, "21243": 6.820260978201986e-08, "21890": 0.0594157949090004, "7526": 0.3866214454174042, "45652": 0.0003510576789267361, "1730": 2.4053442757576704e-05, "44601": 0.37625789642333984, "16527": 3.3219399453443543e-11, "6354": 3.0370219974429347e-05, "36162": 8.540494918823242, "18788": 0.012594489380717278, "22216": 2.6594221708364785e-05, "48347": 0.700261116027832, "46331": 3.304957973959688e-10, "34579": 8.729112571659314e-11, "11930": 0.03802796080708504, "37341": 0.0016188531881198287, "11650": 0.21507437527179718, "13355": 2.94341381602248e-16, "28158": 1.579099625814706e-05, "44220": 1.0034750198210755e-14, "31854": 0.003489468712359667, "30459": 7.939431455818873e-16, "17168": 1.9520343119694417e-09, "43732": 0.0010118939680978656, "3065": 0.010384815745055676, "19079": 2.2422311305999756, "13730": 4.5053435808461995e-13, "27688": 0.11663282662630081, "41804": 0.0018664010567590594, "7532": 1.8763651385683006e-13, "14887": 0.020144952461123466, "7473": 0.0001307408238062635, "47479": 3.647354553798499e-12, "16472": 0.007496885489672422, "46655": 0.7561148405075073, "47978": 5.323297023773193, "40785": 1.4738750042479765e-13, "40609": 2.1388027460211845e-10, "39781": 7.4422723628231324e-06, "40392": 4.632353782653809, "33438": 5.041359329993611e-09, "13489": 0.03388233855366707, "14317": 10.281292915344238, "25849": 0.00842207483947277, "12275": 0.002573710400611162, "43597": 1.135848378908122e-05, "41263": 7.822317600250244, "42941": 2.145077692878336e-15, "40675": 3.915182113647461, "1776": 2.4084556571324356e-06, "11580": 3.9402217864990234, "23448": 9.80308982434508e-07, "38728": 0.00024213033611886203, "49100": 7.928923295708046e-09, "46145": 8.5290766946855e-06, "29977": 0.16571193933486938, "26680": 5.882820001534145e-15, "26097": 1.9877320767136553e-07, "30397": 0.0012270353036001325, "1662": 1.1428456271611598e-11, "14502": 5.150010108947754, "6797": 6.799655239905777e-13, "10738": 0.00022455090947914869, "35904": 6.903489446763444e-10, "6992": 0.1529058814048767, "35756": 0.00011498375533847138, "47892": 9.461383819580078, "6459": 5.344328313228175e-10, "30188": 3.6641904144392185e-15, "34670": 3.579870462999679e-05, "18865": 0.030028896406292915, "18190": 3.547171115875244, "16793": 2.7576479624258354e-06, "24774": 1.7070070505142212, "16757": 0.0046769194304943085, "30752": 0.5431092977523804, "36239": 0.002609401009976864, "42646": 9.019785807140579e-08, "13937": 0.0020826563704758883, "34140": 3.6628305912017822, "23604": 7.088294982910156, "14841": 0.047006577253341675, "4585": 0.1562352478504181, "11569": 0.0630674660205841, "5704": 2.4611987780594133e-18, "45178": 1.3579183359979652e-05, "36647": 0.017243247479200363, "38960": 3.3360106499458198e-06, "13563": 5.075592414723995e-16, "15964": 4.845158576965332, "48413": 1.0860215066119781e-16, "34271": 2.0384180545806885, "22752": 1.2310377691117608e-15, "27082": 2.277388815719594e-20, "31438": 5.026477336883545, "49226": 0.017797917127609253, "4573": 1.2841042007494252e-07, "37499": 0.010119936428964138, "9532": 0.4212237596511841, "26181": 2.106975571791736e-08, "39323": 0.004360728431493044, "24904": 0.0006402532453648746, "33636": 0.0037902393378317356, "29715": 0.0020100194960832596, "45357": 1.2547762707981747e-05, "17193": 2.0222262264724122e-06, "15590": 0.00021006700990255922, "22687": 6.432965165004134e-06, "8119": 1.0657796423174659e-08, "4616": 2.184622616141496e-07, "22416": 1.9803608211077517e-06, "41733": 1.2432568837539293e-05, "24336": 0.18427568674087524, "36315": 7.06542721218284e-07, "6385": 0.33299627900123596, "13688": 0.026266315951943398, "33419": 1.3329188823699951, "11375": 0.02224031277000904, "47637": 0.0004439055046532303, "3212": 6.067985198511539e-13, "4683": 1.2161741863273944e-19, "29868": 0.0002882573171518743, "47596": 1.0327080488204956, "22655": 0.004301588516682386, "34476": 1.2226184935570927e-06, "31757": 1.1517627239227295, "47929": 2.3006286937743425e-06, "3493": 1.5452176332473755, "35015": 0.017144598066806793, "1933": 0.06823623180389404, "29116": 0.0003035613044630736, "25863": 0.0008944979053921998, "17112": 7.150696183089167e-05, "30962": 0.023472853004932404, "45735": 0.00019953493028879166, "23520": 0.00777718098834157, "27558": 0.012123752385377884, "49207": 0.31176361441612244, "13702": 0.0022357022389769554, "14435": 1.041452407836914, "1611": 0.0024139643646776676, "14109": 0.038590844720602036, "45363": 0.0003694781626109034, "15442": 2.410804995633953e-07, "46881": 0.0008635532576590776, "42007": 0.001648970297537744, "11446": 3.961253762887248e-15, "1233": 0.19552287459373474, "27834": 9.110471925477537e-12, "18817": 1.188534140586853, "18623": 0.0021329480223357677, "31859": 1.081626296043396, "46254": 8.104339599609375, "19637": 3.9045728044584394e-05, "6273": 1.8783727884292603, "33900": 3.0909514314378383e-13, "33837": 0.03429389372467995, "5041": 0.007034959737211466, "19776": 1.2126035690307617, "17140": 0.18919053673744202, "34053": 0.4397502541542053, "15596": 9.919469833374023, "25178": 1.0356204427353077e-07, "9633": 1.4358144998550415, "29126": 1.3355659246444702, "7364": 0.037084728479385376, "38778": 2.424834421796418e-12, "30442": 0.28178489208221436, "39558": 1.329331460148883e-19, "18814": 0.016085470095276833, "34634": 8.612280907982495e-06, "47448": 0.035972725600004196, "44782": 0.20749972760677338, "25356": 0.0003499285376165062, "4640": 0.0012931502424180508, "8350": 1.0801902135426644e-05, "33658": 0.6123461127281189, "37491": 2.2618639405891372e-08, "29359": 0.0001455175515729934, "25061": 0.00016352604143321514, "41552": 0.11329127103090286, "29854": 0.03230567276477814, "23675": 1.2318782278974982e-11, "23614": 0.3173915147781372, "49436": 7.8935770988464355, "21407": 7.759526852169074e-06, "49051": 0.003734142053872347, "20462": 0.0006640155334025621, "45983": 1.6157346180989407e-06, "46169": 4.0039380110101774e-05, "13345": 0.867483913898468, "28065": 0.4217209815979004, "48706": 0.00037145696114748716, "33782": 0.0009856718825176358, "11674": 7.154366812756052e-06, "39948": 0.005992990918457508, "20748": 15.962885856628418, "49695": 0.9170886278152466, "13732": 1.4394801837624982e-05, "27990": 0.4857475757598877, "17966": 1.4648959425521478e-15, "41462": 0.003741537220776081, "9498": 0.02905614860355854, "39920": 0.5386722087860107, "21194": 0.0018251045839861035, "4353": 0.13464583456516266, "3685": 0.02688419446349144, "6780": 0.23464670777320862, "3095": 0.44036537408828735, "15583": 5.048639932221481e-15, "15039": 4.027314389531966e-06, "6432": 4.022146882221023e-08, "7009": 3.4772330848031885e-11, "33075": 0.44363096356391907, "27554": 1.6615305797884616e-09, "30494": 2.66115403175354, "28556": 7.822674751281738, "49563": 0.5332067608833313, "8595": 0.00025038557942025363, "7286": 4.925175538808509e-19, "49872": 0.11410411447286606, "49443": 2.5690722742525637e-14, "41761": 0.00033833354245871305, "17701": 5.490229606628418, "11209": 11.143586158752441, "38293": 1.596943389158001e-12, "32473": 0.30714723467826843, "25810": 0.270212858915329, "31331": 4.352555274963379, "8918": 0.00025323027512058616, "13244": 8.907768429855187e-19, "28094": 0.05039471760392189, "38597": 0.29438209533691406, "17042": 7.173512894809164e-10, "8851": 1.0653576850891113, "44925": 7.543287949829391e-08, "49606": 1.6475802926824157e-12, "49629": 6.039844189023591e-13, "5429": 7.467102972188652e-14, "38153": 4.0508707486792592e-16, "36149": 0.0010854756692424417, "43998": 2.664850455857959e-07, "28596": 0.03674152120947838, "47642": 0.00010449149704072624, "34909": 0.6594300866127014, "17281": 0.00011526404705364257, "26605": 0.00044745372724719346, "42695": 0.07221543788909912, "46871": 5.427829137261142e-07, "12381": 0.0007148506119847298, "19537": 1.478756450623564e-09, "23402": 2.0350316987105543e-09, "32827": 4.912271978074756e-12, "1482": 6.800911223070472e-11, "40943": 1.170933128236129e-09, "32542": 0.003808515379205346, "1192": 9.220326585568372e-11, "32434": 3.4176721572875977, "18471": 0.0015272917225956917, "49304": 2.983107805252075, "37584": 3.885729256580817e-06, "19032": 1.0198331210631295e-06, "17598": 0.010536670684814453, "21161": 0.018283681944012642, "35852": 3.988839626312256, "21265": 8.253570740635041e-06, "575": 0.017659425735473633, "45871": 6.808955621551149e-10, "21914": 0.0033866348676383495, "47654": 0.0074138883501291275, "11547": 1.6537219285964966, "27053": 0.22281506657600403, "38259": 4.695453959457571e-14, "34756": 0.044782355427742004, "2017": 3.080923080444336, "2598": 6.1820211172403106e-09, "37159": 1.0721348253639462e-09, "47429": 1.7107480516642681e-06, "37602": 0.0021210461854934692, "2062": 6.967545509338379, "17234": 0.004784144926816225, "41648": 0.0031090429984033108, "27637": 0.0011756184976547956, "28089": 3.145338212107163e-08, "9333": 8.827136244171641e-10, "14847": 0.03124142438173294, "7257": 0.0007244815933518112, "27702": 1.8985332644660957e-05, "2673": 6.286634288699133e-06, "1190": 0.009840951301157475, "37432": 1.2657758816203568e-05, "19411": 0.07302545756101608, "6080": 0.0015062765451148152, "19787": 0.0156997237354517, "22549": 7.637694920958893e-09, "34499": 0.00011315255687804893, "45893": 0.40667346119880676, "44947": 2.428745985031128, "32807": 9.001091711979825e-06, "42307": 0.00048122566659003496, "44516": 0.0024629340041428804, "7090": 0.0071825492195785046, "25546": 3.3815607025644567e-07, "1469": 0.02113080956041813, "31215": 1.4838241854837897e-14, "24545": 0.7428262233734131, "49453": 0.6886300444602966, "43162": 4.36915922164917, "43848": 0.0018755660858005285, "48789": 1.1528331356203125e-07, "35980": 0.05804089084267616, "43783": 1.1332238912582397, "16331": 0.7862623929977417, "18511": 0.21468651294708252, "25996": 0.0016391852404922247, "1843": 0.003191675292328, "20407": 0.012376310303807259, "15939": 3.834961414337158, "22824": 0.5344331860542297, "30348": 1.2510291495652811e-16, "17204": 3.762494829584462e-11, "27049": 11.67327880859375, "24962": 0.030912814661860466, "15606": 0.10104098916053772, "47681": 5.6826859662351126e-08, "40062": 0.13854801654815674, "25260": 3.2064719200134277, "29893": 0.0001970429439097643, "7297": 0.09675836563110352, "14095": 3.930815742347882e-11, "36771": 0.0033037757966667414, "28904": 1.4138914927741553e-08, "11298": 9.60022616958156e-10, "38838": 7.715670449215395e-07, "40158": 0.6698286533355713, "30288": 2.318854570388794, "161": 6.854342700535199e-06, "19567": 0.0007912899018265307, "34010": 1.501953363418579, "32687": 9.432192558874201e-16, "17859": 0.0005288763204589486, "48466": 4.747901982682379e-08, "37304": 3.5674362182617188, "25587": 5.3735065286275585e-09, "19928": 0.6170101165771484, "6573": 1.3744131592829945e-06, "2401": 2.85686894585524e-07, "8013": 0.17598088085651398, "27760": 0.0008636773563921452, "44160": 0.23913568258285522, "18485": 0.7914669513702393, "7820": 2.6500476451474242e-05, "3907": 0.0013902075588703156, "32997": 0.8459190726280212, "25915": 4.277378559112549, "9545": 0.10949958860874176, "26943": 9.013361136974878e-18, "20570": 2.1952002953185e-06, "35384": 8.012594480533153e-05, "33398": 0.03746423497796059, "22536": 0.795872688293457, "28391": 7.764852094638286e-10, "49079": 1.4679615497589111, "23493": 0.00023742031771689653, "4527": 0.00017696114082355052, "20977": 3.8196561798903295e-13, "15790": 9.171269630314782e-05, "27766": 1.9454296507070978e-10, "14000": 0.1901482343673706, "28476": 0.09992428869009018, "12859": 0.00025144650135189295, "38038": 0.001807902823202312, "7360": 3.04868221282959, "21839": 1.7661267293078708e-06, "25819": 0.00043398505658842623, "37955": 0.003685023169964552, "29701": 1.9700394204846816e-07, "18395": 0.00012336952204350382, "22702": 2.22566413867753e-05, "7175": 0.12716740369796753, "34126": 1.1544513702392578, "43221": 1.670849655965867e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_124.json <==
{"20228": 17.614681243896484, "24631": 0.0060190241783857346, "21481": 1.0775089265280258e-07, "31601": 0.3365265429019928, "21027": 9.187821888190228e-06, "7756": 2.198409080505371, "15003": 6.735572242178023e-06, "10962": 0.013945885933935642, "37208": 0.00018801505211740732, "1713": 7.3461642386973836e-06, "25435": 12.972192764282227, "10196": 0.0016204116400331259, "8919": 0.300266295671463, "40058": 0.0012276452034711838, "1597": 0.0017270431853830814, "18522": 5.954830517573839e-10, "44492": 0.023113807663321495, "48083": 0.20622913539409637, "12260": 0.004389472771435976, "7314": 0.0117509625852108, "35031": 0.5252399444580078, "17309": 0.7192002534866333, "6094": 0.0004666077729780227, "19429": 1.4298739188234322e-06, "38589": 0.00023942514962982386, "23": 1.0566760693109245e-06, "11185": 0.0002449984604027122, "17000": 0.026106981560587883, "31999": 0.0002934182120952755, "31002": 0.26752910017967224, "5762": 6.620616869405099e-14, "19308": 0.08053820580244064, "16780": 3.734660595000605e-06, "36171": 3.187070982757407e-17, "31110": 0.004216046072542667, "5943": 7.006862312586293e-10, "22617": 0.4467225670814514, "46077": 1.169159213887383e-10, "39120": 4.556110263370661e-13, "24076": 0.04286587983369827, "49558": 5.197264840717253e-07, "12596": 0.12951448559761047, "2215": 0.0013820815365761518, "38964": 0.4750959575176239, "1966": 0.032728224992752075, "36951": 2.3810667991638184, "19437": 2.7547658376647632e-08, "47182": 3.6935629844665527, "24183": 0.0065357135608792305, "28182": 1.7305134105208286e-12, "5267": 2.61991548538208, "41565": 2.954594305760311e-13, "35684": 2.7379987239837646, "46765": 4.647957757697441e-05, "20211": 5.311582565307617, "25201": 1.2465593834942723e-10, "46364": 2.1104962222295853e-10, "45205": 0.016230707988142967, "12684": 0.024360578507184982, "41732": 0.2933618426322937, "17423": 4.079232215881348, "31279": 0.004855746868997812, "8492": 0.0007304464816115797, "40686": 3.4739487171173096, "46925": 3.607575490605086e-05, "25999": 0.0040182373486459255, "46650": 1.3710609891859349e-06, "40125": 4.815661907196045, "8943": 2.585117816925049, "13639": 0.07051074504852295, "7734": 1.1732909115380608e-06, "34508": 0.44916704297065735, "36350": 0.005160653963685036, "27458": 0.00030872426577843726, "29134": 0.05204164981842041, "42936": 6.717310043313773e-06, "11653": 0.03342616558074951, "20870": 0.04578840360045433, "1922": 7.4914529829357e-20, "18920": 2.5391580775225046e-16, "45577": 5.014190560155563e-13, "21611": 3.84603922043425e-08, "49456": 2.289788426423911e-06, "40837": 2.057556629180908, "40222": 0.0927811786532402, "23347": 2.8959148039575666e-06, "21127": 3.9445110466083845e-19, "41422": 3.2644639015197754, "14911": 0.0001579022646183148, "20183": 7.833025894576906e-11, "34100": 6.462803139584139e-05, "33297": 3.808589355003278e-08, "22363": 8.041298814429228e-15, "9062": 2.7029520879295887e-06, "45657": 0.08389150351285934, "2267": 0.016740450635552406, "17786": 0.16936427354812622, "8820": 0.031822510063648224, "13390": 1.2541520599818057e-10, "3170": 4.788048267364502, "41357": 0.02209043689072132, "18491": 6.863099498433112e-13, "38132": 11.948145866394043, "13939": 1.955598963832017e-05, "46700": 7.024738311767578, "30148": 0.0003050103841815144, "8072": 0.050338223576545715, "24269": 0.00013000743638258427, "15692": 5.815401891595684e-06, "10792": 0.0022794294636696577, "19872": 3.6525855762192805e-07, "40248": 7.293687667697668e-05, "14046": 6.685911968545653e-22, "45091": 3.377124547958374, "13882": 0.06444228440523148, "8715": 4.065685843546163e-10, "35304": 0.0013996344059705734, "30572": 0.02472352422773838, "21243": 6.820381770467066e-08, "21890": 0.05943259224295616, "7526": 0.3865904211997986, "45652": 0.00035121722612529993, "1730": 2.4049313651630655e-05, "44601": 0.37619471549987793, "16527": 3.3212266270510327e-11, "6354": 3.0373379559023306e-05, "36162": 8.54030990600586, "18788": 0.012596494518220425, "22216": 2.6592333597363904e-05, "48347": 0.7002058625221252, "46331": 3.304359286193659e-10, "34579": 8.72830557829829e-11, "11930": 0.03802209347486496, "37341": 0.0016187187284231186, "11650": 0.21513432264328003, "13355": 2.9430154458394745e-16, "28158": 1.5790174074936658e-05, "44220": 1.0034040384600956e-14, "31854": 0.003489418886601925, "30459": 7.938548953366953e-16, "17168": 1.9528756389775026e-09, "43732": 0.0010118853533640504, "3065": 0.010385064408183098, "19079": 2.242003917694092, "13730": 4.5040577170696317e-13, "27688": 0.11662381142377853, "41804": 0.0018660002388060093, "7532": 1.8759791625948957e-13, "14887": 0.020143402740359306, "7473": 0.0001307580096181482, "47479": 3.647562720615616e-12, "16472": 0.007498130202293396, "46655": 0.756028950214386, "47978": 5.322588920593262, "40785": 1.4739694653622543e-13, "40609": 2.1385671011842078e-10, "39781": 7.445516985171707e-06, "40392": 4.631985664367676, "33438": 5.040254880128714e-09, "13489": 0.033878032118082047, "14317": 10.281167030334473, "25849": 0.00842247623950243, "12275": 0.002574003068730235, "43597": 1.1356879440427292e-05, "41263": 7.82225227355957, "42941": 2.1450486819998924e-15, "40675": 3.9152116775512695, "1776": 2.4086766643449664e-06, "11580": 3.940108060836792, "23448": 9.805635272641666e-07, "38728": 0.00024214481527451426, "49100": 7.929078726931493e-09, "46145": 8.527421414328273e-06, "29977": 0.1657094657421112, "26680": 5.882182609241336e-15, "26097": 1.9874553913723503e-07, "30397": 0.0012268434511497617, "1662": 1.142559657996145e-11, "14502": 5.1494526863098145, "6797": 6.798541222173549e-13, "10738": 0.00022452915436588228, "35904": 6.902573512768129e-10, "6992": 0.1528955101966858, "35756": 0.00011496448860270903, "47892": 9.460671424865723, "6459": 5.343434028581839e-10, "30188": 3.66399559686135e-15, "34670": 3.5789304092759266e-05, "18865": 0.030027901753783226, "18190": 3.547116279602051, "16793": 2.7574146770348307e-06, "24774": 1.7069514989852905, "16757": 0.004676468204706907, "30752": 0.5430578589439392, "36239": 0.0026097455993294716, "42646": 9.0188841284089e-08, "13937": 0.0020824887324124575, "34140": 3.662684679031372, "23604": 7.08772611618042, "14841": 0.04700488597154617, "4585": 0.15621520578861237, "11569": 0.06306857615709305, "5704": 2.4611470792711287e-18, "45178": 1.3575209777627606e-05, "36647": 0.01724184677004814, "38960": 3.3355929645040305e-06, "13563": 5.080095453629835e-16, "15964": 4.843952655792236, "48413": 1.085834034397949e-16, "34271": 2.038154363632202, "22752": 1.2309201374112108e-15, "27082": 2.2772135245155668e-20, "31438": 5.027700901031494, "49226": 0.017795054242014885, "4573": 1.2841866237067734e-07, "37499": 0.010118827223777771, "9532": 0.4211578369140625, "26181": 2.107799268458166e-08, "39323": 0.004360856022685766, "24904": 0.0006401813589036465, "33636": 0.0037900086026638746, "29715": 0.0020098043605685234, "45357": 1.255011375178583e-05, "17193": 2.0224258605594514e-06, "15590": 0.00021012942306697369, "22687": 6.432509962905897e-06, "8119": 1.0656444615619876e-08, "4616": 2.1848747167041438e-07, "22416": 1.9799051642621635e-06, "41733": 1.2430978131305892e-05, "24336": 0.18425977230072021, "36315": 7.068636591611721e-07, "6385": 0.33304038643836975, "13688": 0.026268158107995987, "33419": 1.3328794240951538, "11375": 0.022236548364162445, "47637": 0.0004438738396856934, "3212": 6.067034895307355e-13, "4683": 1.2160339533641725e-19, "29868": 0.0002881987311411649, "47596": 1.0326931476593018, "22655": 0.004301352426409721, "34476": 1.2224928696014103e-06, "31757": 1.1518568992614746, "47929": 2.3004722606856376e-06, "3493": 1.5450540781021118, "35015": 0.01714249886572361, "1933": 0.0682327151298523, "29116": 0.0003036073176190257, "25863": 0.0008945795707404613, "17112": 7.150956662371755e-05, "30962": 0.023469634354114532, "45735": 0.00019950496789533645, "23520": 0.007776519283652306, "27558": 0.012120919302105904, "49207": 0.31171947717666626, "13702": 0.002235289430245757, "14435": 1.041426658630371, "1611": 0.002414178568869829, "14109": 0.03858984634280205, "45363": 0.00036945127067156136, "15442": 2.410808690456179e-07, "46881": 0.0008634700207039714, "42007": 0.00164892862085253, "11446": 3.961403264202438e-15, "1233": 0.19551140069961548, "27834": 9.11028110589518e-12, "18817": 1.1886454820632935, "18623": 0.002132850931957364, "31859": 1.0815626382827759, "46254": 8.103730201721191, "19637": 3.9045451558195055e-05, "6273": 1.878100872039795, "33900": 3.090972844430745e-13, "33837": 0.0342932865023613, "5041": 0.007034535985440016, "19776": 1.2127950191497803, "17140": 0.1891755908727646, "34053": 0.43976491689682007, "15596": 9.919750213623047, "25178": 1.0354854396155133e-07, "9633": 1.4355710744857788, "29126": 1.3354706764221191, "7364": 0.03708198666572571, "38778": 2.4245620702106896e-12, "30442": 0.281758189201355, "39558": 1.3293091004229498e-19, "18814": 0.016085077077150345, "34634": 8.612879355496261e-06, "47448": 0.03597224876284599, "44782": 0.20749416947364807, "25356": 0.0003499104641377926, "4640": 0.0012931093806400895, "8350": 1.0801752978295553e-05, "33658": 0.6123248934745789, "37491": 2.2614878858462362e-08, "29359": 0.0001455138553865254, "25061": 0.00016352182137779891, "41552": 0.11327941715717316, "29854": 0.03230401128530502, "23675": 1.2316091722863742e-11, "23614": 0.31737539172172546, "49436": 7.89272928237915, "21407": 7.760284461255651e-06, "49051": 0.0037340731360018253, "20462": 0.0006639891071245074, "45983": 1.615417204448022e-06, "46169": 4.003711001132615e-05, "13345": 0.8674265146255493, "28065": 0.4217035174369812, "48706": 0.00037142628571018577, "33782": 0.0009855604730546474, "11674": 7.15324722477817e-06, "39948": 0.0059928591363132, "20748": 15.964179992675781, "49695": 0.9170393347740173, "13732": 1.439062998542795e-05, "27990": 0.4857228994369507, "17966": 1.4652074389185006e-15, "41462": 0.0037417651619762182, "9498": 0.029053671285510063, "39920": 0.5386463403701782, "21194": 0.0018248386913910508, "4353": 0.13462132215499878, "3685": 0.026883428916335106, "6780": 0.23461544513702393, "3095": 0.440497487783432, "15583": 5.049096906496525e-15, "15039": 4.026404894830193e-06, "6432": 4.0222275288215315e-08, "7009": 3.47680044476828e-11, "33075": 0.44381850957870483, "27554": 1.6614710718343417e-09, "30494": 2.66133451461792, "28556": 7.822280406951904, "49563": 0.5331786870956421, "8595": 0.0002503639552742243, "7286": 4.925054046656041e-19, "49872": 0.11410611122846603, "49443": 2.568605728505216e-14, "41761": 0.00033831383916549385, "17701": 5.490089416503906, "11209": 11.14349365234375, "38293": 1.5971565433051116e-12, "32473": 0.3071417212486267, "25810": 0.27017802000045776, "31331": 4.352615833282471, "8918": 0.0002532067592255771, "13244": 8.906451144729696e-19, "28094": 0.05038931965827942, "38597": 0.2943970263004303, "17042": 7.174003613386049e-10, "8851": 1.0654948949813843, "44925": 7.5437490920649e-08, "49606": 1.6475055911527314e-12, "49629": 6.03922673588636e-13, "5429": 7.466772290526044e-14, "38153": 4.050770428214569e-16, "36149": 0.0010854422580450773, "43998": 2.664501721483248e-07, "28596": 0.03673683851957321, "47642": 0.00010449921683175489, "34909": 0.6595850586891174, "17281": 0.00011525501759024337, "26605": 0.0004474672314245254, "42695": 0.07220091670751572, "46871": 5.427895644061209e-07, "12381": 0.0007148317527025938, "19537": 1.4785538349215699e-09, "23402": 2.0349164575605982e-09, "32827": 4.911358646164654e-12, "1482": 6.800752322400072e-11, "40943": 1.1706078328899139e-09, "32542": 0.003807906061410904, "1192": 9.221536034775824e-11, "32434": 3.4178977012634277, "18471": 0.0015274494653567672, "49304": 2.9830422401428223, "37584": 3.8857538129377645e-06, "19032": 1.0198608606515336e-06, "17598": 0.010536620393395424, "21161": 0.018287010490894318, "35852": 3.9883694648742676, "21265": 8.251161489170045e-06, "575": 0.017653895542025566, "45871": 6.80996870006112e-10, "21914": 0.003386080963537097, "47654": 0.0074126445688307285, "11547": 1.6540002822875977, "27053": 0.22286096215248108, "38259": 4.696130908189017e-14, "34756": 0.04477626457810402, "2017": 3.0803263187408447, "2598": 6.181678724459516e-09, "37159": 1.0719491960742289e-09, "47429": 1.710651304165367e-06, "37602": 0.0021207404788583517, "2062": 6.967226982116699, "17234": 0.0047846524976193905, "41648": 0.0031089861877262592, "27637": 0.0011755303712561727, "28089": 3.1458871063705374e-08, "9333": 8.829821873668209e-10, "14847": 0.031241524964571, "7257": 0.000724501209333539, "27702": 1.898326081573032e-05, "2673": 6.286183179327054e-06, "1190": 0.00984121859073639, "37432": 1.2655874343181495e-05, "19411": 0.07302206009626389, "6080": 0.001506434171460569, "19787": 0.01569882407784462, "22549": 7.636151266865454e-09, "34499": 0.00011315062874928117, "45893": 0.40666013956069946, "44947": 2.4288182258605957, "32807": 9.000536010717042e-06, "42307": 0.00048127214540727437, "44516": 0.002462847623974085, "7090": 0.007185427471995354, "25546": 3.381848898698081e-07, "1469": 0.021127404645085335, "31215": 1.483619542323733e-14, "24545": 0.7427681088447571, "49453": 0.6888266205787659, "43162": 4.369139671325684, "43848": 0.0018756514182314277, "48789": 1.1528237564562005e-07, "35980": 0.05804920569062233, "43783": 1.1332310438156128, "16331": 0.7861313223838806, "18511": 0.2146787941455841, "25996": 0.0016393072437494993, "1843": 0.0031915109138935804, "20407": 0.012376058846712112, "15939": 3.8349382877349854, "22824": 0.5344362258911133, "30348": 1.251057869276149e-16, "17204": 3.762463257617199e-11, "27049": 11.67252254486084, "24962": 0.03092004545032978, "15606": 0.10101904720067978, "47681": 5.6832639927506534e-08, "40062": 0.1385461539030075, "25260": 3.2064309120178223, "29893": 0.00019703555153682828, "7297": 0.09676392376422882, "14095": 3.9317070432698387e-11, "36771": 0.0033035094384104013, "28904": 1.4137525816693142e-08, "11298": 9.600887862504237e-10, "38838": 7.716006962255051e-07, "40158": 0.6698541045188904, "30288": 2.3187105655670166, "161": 6.854219918750459e-06, "19567": 0.000791223137639463, "34010": 1.5018295049667358, "32687": 9.431433405595224e-16, "17859": 0.000528869335539639, "48466": 4.747220572198785e-08, "37304": 3.567225694656372, "25587": 5.372778666412614e-09, "19928": 0.6169328093528748, "6573": 1.3740265103479032e-06, "2401": 2.856749290458538e-07, "8013": 0.17596642673015594, "27760": 0.0008637072169221938, "44160": 0.23914317786693573, "18485": 0.791504979133606, "7820": 2.6498724764678627e-05, "3907": 0.0013901118654757738, "32997": 0.8459243774414062, "25915": 4.276787757873535, "9545": 0.10949324816465378, "26943": 9.012638181119506e-18, "20570": 2.195196657339693e-06, "35384": 8.012582111405209e-05, "33398": 0.03746071457862854, "22536": 0.7959164381027222, "28391": 7.764701104306937e-10, "49079": 1.4678505659103394, "23493": 0.00023740647884551436, "4527": 0.00017695760470815003, "20977": 3.8189747588249223e-13, "15790": 9.171987767331302e-05, "27766": 1.9454736432944486e-10, "14000": 0.1902080923318863, "28476": 0.09990468621253967, "12859": 0.0002515051164664328, "38038": 0.0018077391432598233, "7360": 3.0485401153564453, "21839": 1.767213802850165e-06, "25819": 0.0004339947772677988, "37955": 0.0036856946535408497, "29701": 1.9693894159900083e-07, "18395": 0.00012336009240243584, "22702": 2.2255822841543704e-05, "7175": 0.12715159356594086, "34126": 1.1543829441070557, "43221": 1.6710176851120195e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_128.json <==
{"20228": 17.61286735534668, "24631": 0.006018158048391342, "21481": 1.077482068012614e-07, "31601": 0.33652597665786743, "21027": 9.186952411255334e-06, "7756": 2.1985058784484863, "15003": 6.734941962349694e-06, "10962": 0.01394866593182087, "37208": 0.00018798743258230388, "1713": 7.34506465960294e-06, "25435": 12.970078468322754, "10196": 0.001620371825993061, "8919": 0.30025970935821533, "40058": 0.0012275883927941322, "1597": 0.001726934569887817, "18522": 5.954315929201925e-10, "44492": 0.023114023730158806, "48083": 0.20621956884860992, "12260": 0.004389053676277399, "7314": 0.011750008910894394, "35031": 0.5252963900566101, "17309": 0.7193493843078613, "6094": 0.0004665757005568594, "19429": 1.4298427686298965e-06, "38589": 0.00023939019592944533, "23": 1.0567586059551104e-06, "11185": 0.00024502782616764307, "17000": 0.02610458806157112, "31999": 0.00029335450381040573, "31002": 0.26748162508010864, "5762": 6.618694443428011e-14, "19308": 0.08053887635469437, "16780": 3.734098754648585e-06, "36171": 3.1865915488743713e-17, "31110": 0.004215903580188751, "5943": 7.009051117279341e-10, "22617": 0.44666600227355957, "46077": 1.1689901824318838e-10, "39120": 4.555606109360455e-13, "24076": 0.04286083206534386, "49558": 5.195914809519309e-07, "12596": 0.12949946522712708, "2215": 0.0013819715240970254, "38964": 0.4750348925590515, "1966": 0.032728273421525955, "36951": 2.3808345794677734, "19437": 2.754760686229929e-08, "47182": 3.6935229301452637, "24183": 0.006535480264574289, "28182": 1.7302123275775294e-12, "5267": 2.6200833320617676, "41565": 2.954365268051373e-13, "35684": 2.7373151779174805, "46765": 4.648156027542427e-05, "20211": 5.312390327453613, "25201": 1.2468580334878965e-10, "46364": 2.1105020509004646e-10, "45205": 0.016228141263127327, "12684": 0.02436085231602192, "41732": 0.29333722591400146, "17423": 4.079441547393799, "31279": 0.0048553794622421265, "8492": 0.0007304198225028813, "40686": 3.4738495349884033, "46925": 3.607354301493615e-05, "25999": 0.004018647596240044, "46650": 1.3711108977076947e-06, "40125": 4.815963268280029, "8943": 2.5850160121917725, "13639": 0.07051322609186172, "7734": 1.1731759741451242e-06, "34508": 0.4491579532623291, "36350": 0.00516404677182436, "27458": 0.000308701564790681, "29134": 0.05203229933977127, "42936": 6.716723873978481e-06, "11653": 0.03342536464333534, "20870": 0.04579174146056175, "1922": 7.491472369981307e-20, "18920": 2.5392486041687424e-16, "45577": 5.013955288284133e-13, "21611": 3.845430285309703e-08, "49456": 2.289772055519279e-06, "40837": 2.057448625564575, "40222": 0.09278856217861176, "23347": 2.8954541448911186e-06, "21127": 3.944733351398008e-19, "41422": 3.2640438079833984, "14911": 0.00015788042219355702, "20183": 7.832991200107386e-11, "34100": 6.461294105974957e-05, "33297": 3.808669291061051e-08, "22363": 8.042360146712137e-15, "9062": 2.703059863051749e-06, "45657": 0.08389667421579361, "2267": 0.016739916056394577, "17786": 0.1693599820137024, "8820": 0.03182153403759003, "13390": 1.2546735872476233e-10, "3170": 4.788509845733643, "41357": 0.02209155261516571, "18491": 6.863320675676299e-13, "38132": 11.947834014892578, "13939": 1.9555493054213002e-05, "46700": 7.024535179138184, "30148": 0.0003050436789635569, "8072": 0.050337594002485275, "24269": 0.00013000417675357312, "15692": 5.81615404371405e-06, "10792": 0.0022790483199059963, "19872": 3.652652651453536e-07, "40248": 7.292717054951936e-05, "14046": 6.685911968545653e-22, "45091": 3.3777410984039307, "13882": 0.0644618347287178, "8715": 4.0656103483804884e-10, "35304": 0.0013995537301525474, "30572": 0.02473149448633194, "21243": 6.820501852189409e-08, "21890": 0.05944902077317238, "7526": 0.38656318187713623, "45652": 0.0003513812553137541, "1730": 2.4045250029303133e-05, "44601": 0.3761312961578369, "16527": 3.320508451531978e-11, "6354": 3.037646456505172e-05, "36162": 8.54022216796875, "18788": 0.012598630972206593, "22216": 2.6590447305352427e-05, "48347": 0.7001461982727051, "46331": 3.3037989011219793e-10, "34579": 8.727592260004968e-11, "11930": 0.03801620379090309, "37341": 0.0016186116263270378, "11650": 0.21519412100315094, "13355": 2.942634016315414e-16, "28158": 1.5789335520821624e-05, "44220": 1.0033289066376742e-14, "31854": 0.0034893793053925037, "30459": 7.937736331133181e-16, "17168": 1.953730066617254e-09, "43732": 0.0010118638165295124, "3065": 0.010385223664343357, "19079": 2.241828680038452, "13730": 4.5027886584267374e-13, "27688": 0.11661683768033981, "41804": 0.0018656242173165083, "7532": 1.875608229926634e-13, "14887": 0.020141853019595146, "7473": 0.00013077507901471108, "47479": 3.6478086176683355e-12, "16472": 0.00749939912930131, "46655": 0.7559451460838318, "47978": 5.321890830993652, "40785": 1.4740618935974587e-13, "40609": 2.138357824144066e-10, "39781": 7.448777523677563e-06, "40392": 4.631607532501221, "33438": 5.039193506917172e-09, "13489": 0.033873725682497025, "14317": 10.28107738494873, "25849": 0.008423028513789177, "12275": 0.0025742785073816776, "43597": 1.1355338756402489e-05, "41263": 7.822170257568359, "42941": 2.1450181888137913e-15, "40675": 3.9152772426605225, "1776": 2.40893245972984e-06, "11580": 3.9400320053100586, "23448": 9.80821027951606e-07, "38728": 0.00024215821758843958, "49100": 7.929261691685952e-09, "46145": 8.525685188942589e-06, "29977": 0.16570711135864258, "26680": 5.881533782003739e-15, "26097": 1.9871779954883095e-07, "30397": 0.001226672437041998, "1662": 1.1422670101457477e-11, "14502": 5.148873805999756, "6797": 6.797456477899977e-13, "10738": 0.00022450881078839302, "35904": 6.901684224125404e-10, "6992": 0.15288540720939636, "35756": 0.0001149453382822685, "47892": 9.460091590881348, "6459": 5.342541409270041e-10, "30188": 3.663813061261217e-15, "34670": 3.577970346668735e-05, "18865": 0.03002697043120861, "18190": 3.54712176322937, "16793": 2.7571657028602203e-06, "24774": 1.7069013118743896, "16757": 0.004676027689129114, "30752": 0.543009877204895, "36239": 0.0026101134717464447, "42646": 9.017965396651562e-08, "13937": 0.0020823488011956215, "34140": 3.6625723838806152, "23604": 7.087263584136963, "14841": 0.04700356721878052, "4585": 0.15619586408138275, "11569": 0.06307122111320496, "5704": 2.4611425297777597e-18, "45178": 1.357135442958679e-05, "36647": 0.01724034920334816, "38960": 3.335199835419189e-06, "13563": 5.084741958741117e-16, "15964": 4.842797756195068, "48413": 1.0856480841962471e-16, "34271": 2.037897825241089, "22752": 1.2308061056006867e-15, "27082": 2.2770257932906084e-20, "31438": 5.028968334197998, "49226": 0.017792027443647385, "4573": 1.2842779995025921e-07, "37499": 0.010117690078914165, "9532": 0.4210997223854065, "26181": 2.1086382417934146e-08, "39323": 0.004361006431281567, "24904": 0.0006401111604645848, "33636": 0.0037897913716733456, "29715": 0.002009618328884244, "45357": 1.255241204489721e-05, "17193": 2.022637545451289e-06, "15590": 0.00021019732230342925, "22687": 6.432128884625854e-06, "8119": 1.065518961951284e-08, "4616": 2.1851539599992975e-07, "22416": 1.979459057110944e-06, "41733": 1.242940197698772e-05, "24336": 0.18424378335475922, "36315": 7.0718510869483e-07, "6385": 0.33309152722358704, "13688": 0.026270128786563873, "33419": 1.332842230796814, "11375": 0.022232942283153534, "47637": 0.0004438396426849067, "3212": 6.066041766117358e-13, "4683": 1.2159136244344402e-19, "29868": 0.0002881422988139093, "47596": 1.0326851606369019, "22655": 0.004301128443330526, "34476": 1.2223694056956447e-06, "31757": 1.151955246925354, "47929": 2.3003578917268896e-06, "3493": 1.544892430305481, "35015": 0.017140429466962814, "1933": 0.06822992116212845, "29116": 0.000303657230688259, "25863": 0.0008946553571149707, "17112": 7.151319732656702e-05, "30962": 0.023466192185878754, "45735": 0.00019947567488998175, "23520": 0.0077758729457855225, "27558": 0.012118076905608177, "49207": 0.3116772770881653, "13702": 0.002234871033579111, "14435": 1.0414048433303833, "1611": 0.0024144102353602648, "14109": 0.0385892391204834, "45363": 0.00036942376755177975, "15442": 2.41082659613312e-07, "46881": 0.0008633994148112833, "42007": 0.001648860750719905, "11446": 3.961561659363575e-15, "1233": 0.1955024003982544, "27834": 9.110164012060551e-12, "18817": 1.188772201538086, "18623": 0.002132744761183858, "31859": 1.0814956426620483, "46254": 8.103172302246094, "19637": 3.9045615267241374e-05, "6273": 1.8778470754623413, "33900": 3.090988294311703e-13, "33837": 0.03429267928004265, "5041": 0.007034113630652428, "19776": 1.2129875421524048, "17140": 0.18916134536266327, "34053": 0.43978404998779297, "15596": 9.920129776000977, "25178": 1.035357115597435e-07, "9633": 1.4353389739990234, "29126": 1.335381031036377, "7364": 0.037079352885484695, "38778": 2.4242827797310573e-12, "30442": 0.28173327445983887, "39558": 1.3292842850045732e-19, "18814": 0.016084806993603706, "34634": 8.613488716946449e-06, "47448": 0.03597234562039375, "44782": 0.20748911798000336, "25356": 0.0003498890728224069, "4640": 0.0012930744560435414, "8350": 1.0801619282574393e-05, "33658": 0.6123092174530029, "37491": 2.2611164496311176e-08, "29359": 0.00014550871856044978, "25061": 0.00016351809608750045, "41552": 0.11326853930950165, "29854": 0.03230215609073639, "23675": 1.231352259739582e-11, "23614": 0.3173693120479584, "49436": 7.891942024230957, "21407": 7.76093020249391e-06, "49051": 0.003734024241566658, "20462": 0.0006639645434916019, "45983": 1.6151200270542176e-06, "46169": 4.003473077318631e-05, "13345": 0.8673769235610962, "28065": 0.4216904044151306, "48706": 0.00037139642518013716, "33782": 0.000985465245321393, "11674": 7.152197667892324e-06, "39948": 0.005992744117975235, "20748": 15.965709686279297, "49695": 0.9169985055923462, "13732": 1.4386514521902427e-05, "27990": 0.4856990575790405, "17966": 1.4655137472080514e-15, "41462": 0.0037420163862407207, "9498": 0.02905167080461979, "39920": 0.5386232733726501, "21194": 0.0018245938699692488, "4353": 0.13459861278533936, "3685": 0.0268828347325325, "6780": 0.2345879077911377, "3095": 0.44063690304756165, "15583": 5.049562774617515e-15, "15039": 4.025473572255578e-06, "6432": 4.022323807362227e-08, "7009": 3.4763469880516595e-11, "33075": 0.4440062940120697, "27554": 1.661399129382346e-09, "30494": 2.661525249481201, "28556": 7.8219895362854, "49563": 0.5331568717956543, "8595": 0.0002503431460354477, "7286": 4.924974947509965e-19, "49872": 0.11410784721374512, "49443": 2.5681313900547537e-14, "41761": 0.00033829230233095586, "17701": 5.489980220794678, "11209": 11.14346981048584, "38293": 1.5973865025858958e-12, "32473": 0.307133287191391, "25810": 0.2701435983181, "31331": 4.352720260620117, "8918": 0.0002531825448386371, "13244": 8.905239325132306e-19, "28094": 0.05038342997431755, "38597": 0.29441913962364197, "17042": 7.17453929599543e-10, "8851": 1.0656507015228271, "44925": 7.544252156321818e-08, "49606": 1.6474304559421782e-12, "49629": 6.03863096679258e-13, "5429": 7.466439575984363e-14, "38153": 4.0506896953867836e-16, "36149": 0.0010854192078113556, "43998": 2.664153271325631e-07, "28596": 0.03673224151134491, "47642": 0.00010450694389874116, "34909": 0.6597400903701782, "17281": 0.00011524621368153021, "26605": 0.0004474781162571162, "42695": 0.07218682020902634, "46871": 5.427882570074871e-07, "12381": 0.000714819529093802, "19537": 1.478365208029686e-09, "23402": 2.0348178697560115e-09, "32827": 4.910480008724072e-12, "1482": 6.800557339481372e-11, "40943": 1.1702880886588218e-09, "32542": 0.0038072785828262568, "1192": 9.222833607935854e-11, "32434": 3.4181692600250244, "18471": 0.0015276058111339808, "49304": 2.9829914569854736, "37584": 3.8858097468619235e-06, "19032": 1.0198942845818237e-06, "17598": 0.01053668837994337, "21161": 0.018290292471647263, "35852": 3.987910032272339, "21265": 8.24884591565933e-06, "575": 0.01764838956296444, "45871": 6.811024522157538e-10, "21914": 0.0033855438232421875, "47654": 0.007411310914903879, "11547": 1.654263973236084, "27053": 0.22290940582752228, "38259": 4.6968349619747746e-14, "34756": 0.044770196080207825, "2017": 3.0797488689422607, "2598": 6.181308354058501e-09, "37159": 1.071770894256474e-09, "47429": 1.7105662664107513e-06, "37602": 0.0021204352378845215, "2062": 6.96694278717041, "17234": 0.004785134457051754, "41648": 0.003108945908024907, "27637": 0.0011754577280953526, "28089": 3.146472238313436e-08, "9333": 8.832463094243792e-10, "14847": 0.03124169260263443, "7257": 0.0007245223387144506, "27702": 1.898111804621294e-05, "2673": 6.285738891165238e-06, "1190": 0.00984157994389534, "37432": 1.2654120837396476e-05, "19411": 0.07301891595125198, "6080": 0.0015065929619595408, "19787": 0.015697985887527466, "22549": 7.634619159091471e-09, "34499": 0.0001131485914811492, "45893": 0.4066499173641205, "44947": 2.4288671016693115, "32807": 9.000087629829068e-06, "42307": 0.0004813167324755341, "44516": 0.002462775679305196, "7090": 0.007188546005636454, "25546": 3.3821626743701927e-07, "1469": 0.021124253049492836, "31215": 1.4834174402625182e-14, "24545": 0.7427178621292114, "49453": 0.689022958278656, "43162": 4.369165420532227, "43848": 0.001875741290859878, "48789": 1.1528162247032014e-07, "35980": 0.05805765464901924, "43783": 1.1332377195358276, "16331": 0.7860085964202881, "18511": 0.2146715372800827, "25996": 0.0016394185367971659, "1843": 0.003191324882209301, "20407": 0.012375736609101295, "15939": 3.834925889968872, "22824": 0.5344452857971191, "30348": 1.2510853978469347e-16, "17204": 3.762409828134139e-11, "27049": 11.671836853027344, "24962": 0.03092816472053528, "15606": 0.10099757462739944, "47681": 5.6838533879499664e-08, "40062": 0.13854500651359558, "25260": 3.2064356803894043, "29893": 0.00019703037105500698, "7297": 0.0967695564031601, "14095": 3.932646916449123e-11, "36771": 0.00330323725938797, "28904": 1.4136171344603099e-08, "11298": 9.601573980333455e-10, "38838": 7.716262189205736e-07, "40158": 0.6698873043060303, "30288": 2.3185791969299316, "161": 6.854108050902141e-06, "19567": 0.0007911672000773251, "34010": 1.501707673072815, "32687": 9.4306774286898e-16, "17859": 0.0005288610118441284, "48466": 4.746536674815616e-08, "37304": 3.5670371055603027, "25587": 5.372100986278383e-09, "19928": 0.6168577671051025, "6573": 1.3736281516685267e-06, "2401": 2.856652088212286e-07, "8013": 0.17595219612121582, "27760": 0.0008637378923594952, "44160": 0.2391515076160431, "18485": 0.7915502190589905, "7820": 2.6497242288314737e-05, "3907": 0.0013900335179641843, "32997": 0.8459239602088928, "25915": 4.276277542114258, "9545": 0.10948877781629562, "26943": 9.011932596056999e-18, "20570": 2.195186880271649e-06, "35384": 8.012637408683077e-05, "33398": 0.037457387894392014, "22536": 0.7959616184234619, "28391": 7.764674458954346e-10, "49079": 1.4677468538284302, "23493": 0.00023739380412735045, "4527": 0.00017695386486593634, "20977": 3.818299571922007e-13, "15790": 9.172757563646883e-05, "27766": 1.9455148603242378e-10, "14000": 0.1902654469013214, "28476": 0.09988649934530258, "12859": 0.00025156684569083154, "38038": 0.0018075762782245874, "7360": 3.0484604835510254, "21839": 1.7683377109278808e-06, "25819": 0.0004340109007898718, "37955": 0.0036864266730844975, "29701": 1.9687421115577308e-07, "18395": 0.00012334920756984502, "22702": 2.225473872385919e-05, "7175": 0.1271371990442276, "34126": 1.154311180114746, "43221": 1.6711875332475756e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_132.json <==
{"20228": 17.61117935180664, "24631": 0.0060172853991389275, "21481": 1.0774548542258344e-07, "31601": 0.336528480052948, "21027": 9.186095667246263e-06, "7756": 2.1985888481140137, "15003": 6.734326689183945e-06, "10962": 0.013951467350125313, "37208": 0.00018795918731484562, "1713": 7.344007372012129e-06, "25435": 12.967840194702148, "10196": 0.0016203554114326835, "8919": 0.3002502918243408, "40058": 0.001227524713613093, "1597": 0.0017268486553803086, "18522": 5.953850745754607e-10, "44492": 0.02311435341835022, "48083": 0.20620888471603394, "12260": 0.004388619679957628, "7314": 0.01174909621477127, "35031": 0.5253478288650513, "17309": 0.7195000648498535, "6094": 0.00046654080506414175, "19429": 1.4298084352049045e-06, "38589": 0.000239355766098015, "23": 1.056842506841349e-06, "11185": 0.00024505474721081555, "17000": 0.02610207535326481, "31999": 0.0002932899515144527, "31002": 0.2674364447593689, "5762": 6.616784214725363e-14, "19308": 0.08053980022668839, "16780": 3.7335623801482143e-06, "36171": 3.1861428861101225e-17, "31110": 0.004215744324028492, "5943": 7.01117996992906e-10, "22617": 0.44661229848861694, "46077": 1.1688211509763846e-10, "39120": 4.555115507877405e-13, "24076": 0.04285598546266556, "49558": 5.194544314690575e-07, "12596": 0.12948450446128845, "2215": 0.0013818505685776472, "38964": 0.4749716818332672, "1966": 0.032728441059589386, "36951": 2.3806233406066895, "19437": 2.7547264025429286e-08, "47182": 3.6934962272644043, "24183": 0.006535228807479143, "28182": 1.7299192677303066e-12, "5267": 2.6202552318573, "41565": 2.954098825367485e-13, "35684": 2.7366409301757812, "46765": 4.648334288503975e-05, "20211": 5.313200950622559, "25201": 1.2471564059257645e-10, "46364": 2.1104995528986592e-10, "45205": 0.016225740313529968, "12684": 0.02436089888215065, "41732": 0.2933124005794525, "17423": 4.079659938812256, "31279": 0.00485500693321228, "8492": 0.0007303940365090966, "40686": 3.473810911178589, "46925": 3.60711055691354e-05, "25999": 0.00401900801807642, "46650": 1.3711526207771385e-06, "40125": 4.8163299560546875, "8943": 2.5848772525787354, "13639": 0.07051540911197662, "7734": 1.1730620599337271e-06, "34508": 0.44914624094963074, "36350": 0.0051674610003829, "27458": 0.0003086801152676344, "29134": 0.052023280411958694, "42936": 6.71609268465545e-06, "11653": 0.033424828201532364, "20870": 0.04579512029886246, "1922": 7.491412270139926e-20, "18920": 2.539291749909493e-16, "45577": 5.013695079762737e-13, "21611": 3.84481744220011e-08, "49456": 2.289747953909682e-06, "40837": 2.0573558807373047, "40222": 0.09279537200927734, "23347": 2.8950005344086094e-06, "21127": 3.9449804716060084e-19, "41422": 3.263608694076538, "14911": 0.00015785970026627183, "20183": 7.832948178965182e-11, "34100": 6.459825090132654e-05, "33297": 3.808760595802596e-08, "22363": 8.043416396797363e-15, "9062": 2.7031699119106634e-06, "45657": 0.08390093594789505, "2267": 0.016739286482334137, "17786": 0.16935543715953827, "8820": 0.03182072564959526, "13390": 1.255180820391999e-10, "3170": 4.7888970375061035, "41357": 0.02209286391735077, "18491": 6.863521795179295e-13, "38132": 11.947805404663086, "13939": 1.9554719983716495e-05, "46700": 7.024298667907715, "30148": 0.00030507901101373136, "8072": 0.05033763870596886, "24269": 0.00013000053877476603, "15692": 5.816904376843013e-06, "10792": 0.002278669271618128, "19872": 3.652731663805753e-07, "40248": 7.291680230991915e-05, "14046": 6.696383497528174e-22, "45091": 3.378391742706299, "13882": 0.06448041647672653, "8715": 4.065561776123161e-10, "35304": 0.0013994500041007996, "30572": 0.024739162996411324, "21243": 6.820635434223732e-08, "21890": 0.0594654381275177, "7526": 0.38653597235679626, "45652": 0.0003515420248731971, "1730": 2.404112456133589e-05, "44601": 0.3760685920715332, "16527": 3.3197822962849344e-11, "6354": 3.0379325835383497e-05, "36162": 8.540096282958984, "18788": 0.012600592337548733, "22216": 2.658840639924165e-05, "48347": 0.7000890374183655, "46331": 3.303197715354145e-10, "34579": 8.726840083905785e-11, "11930": 0.03801048547029495, "37341": 0.0016185088315978646, "11650": 0.2152504175901413, "13355": 2.9422356461324085e-16, "28158": 1.5788500604685396e-05, "44220": 1.0032597040458835e-14, "31854": 0.0034893492702394724, "30459": 7.936842711373827e-16, "17168": 1.954574724294389e-09, "43732": 0.0010118577629327774, "3065": 0.010385408997535706, "19079": 2.2416317462921143, "13730": 4.501504149902885e-13, "27688": 0.11660951375961304, "41804": 0.0018652445869520307, "7532": 1.8752588457765507e-13, "14887": 0.020140325650572777, "7473": 0.0001307921193074435, "47479": 3.64806101993409e-12, "16472": 0.007500625681132078, "46655": 0.7558708786964417, "47978": 5.321219444274902, "40785": 1.4741604204698833e-13, "40609": 2.1381311998691643e-10, "39781": 7.4521290116535965e-06, "40392": 4.631235122680664, "33438": 5.038083727981757e-09, "13489": 0.03386944532394409, "14317": 10.281037330627441, "25849": 0.008423528634011745, "12275": 0.002574547426775098, "43597": 1.1353693480486982e-05, "41263": 7.822110176086426, "42941": 2.144971813759929e-15, "40675": 3.91534161567688, "1776": 2.409173021078459e-06, "11580": 3.9399220943450928, "23448": 9.810695473788655e-07, "38728": 0.00024217049940489233, "49100": 7.929368273096316e-09, "46145": 8.524026270606555e-06, "29977": 0.16570553183555603, "26680": 5.880886648832037e-15, "26097": 1.9869018785811932e-07, "30397": 0.0012264824472367764, "1662": 1.1419847706362063e-11, "14502": 5.148362636566162, "6797": 6.796378780940526e-13, "10738": 0.00022448784147854894, "35904": 6.900749971450182e-10, "6992": 0.1528751254081726, "35756": 0.00011492650082800537, "47892": 9.459516525268555, "6459": 5.341642128620094e-10, "30188": 3.663633066759925e-15, "34670": 3.577020106604323e-05, "18865": 0.030026046559214592, "18190": 3.547123432159424, "16793": 2.756933554337593e-06, "24774": 1.7068623304367065, "16757": 0.004675595089793205, "30752": 0.5429668426513672, "36239": 0.0026104606222361326, "42646": 9.017129798394308e-08, "13937": 0.0020822067745029926, "34140": 3.662428617477417, "23604": 7.0867838859558105, "14841": 0.0470024049282074, "4585": 0.15617676079273224, "11569": 0.06307301670312881, "5704": 2.4611183347448425e-18, "45178": 1.3567454516305588e-05, "36647": 0.017238914966583252, "38960": 3.334814891786664e-06, "13563": 5.089247115229326e-16, "15964": 4.841606140136719, "48413": 1.0854611413778101e-16, "34271": 2.0376458168029785, "22752": 1.2306969442296093e-15, "27082": 2.276871989395462e-20, "31438": 5.030180931091309, "49226": 0.017789199948310852, "4573": 1.2843668173445622e-07, "37499": 0.010116544552147388, "9532": 0.42103803157806396, "26181": 2.109439733999352e-08, "39323": 0.004361181054264307, "24904": 0.0006400376441888511, "33636": 0.003789577865973115, "29715": 0.0020094458013772964, "45357": 1.2554693967103958e-05, "17193": 2.0228337689331966e-06, "15590": 0.00021026103058829904, "22687": 6.431697784137214e-06, "8119": 1.0653917748015829e-08, "4616": 2.1854378928765072e-07, "22416": 1.9790209080383647e-06, "41733": 1.2427831279637758e-05, "24336": 0.18422912061214447, "36315": 7.075140047163586e-07, "6385": 0.33313652873039246, "13688": 0.026272280141711235, "33419": 1.332811713218689, "11375": 0.022229479625821114, "47637": 0.00044380477629601955, "3212": 6.065087668205571e-13, "4683": 1.2157874793910258e-19, "29868": 0.00028808749630115926, "47596": 1.032674789428711, "22655": 0.004300902131944895, "34476": 1.2222567420394626e-06, "31757": 1.1520657539367676, "47929": 2.3002480702416506e-06, "3493": 1.5447298288345337, "35015": 0.017138613387942314, "1933": 0.06822669506072998, "29116": 0.0003037056012544781, "25863": 0.000894727767445147, "17112": 7.15163623681292e-05, "30962": 0.023462878540158272, "45735": 0.00019944518862757832, "23520": 0.007775229401886463, "27558": 0.012115256860852242, "49207": 0.31163522601127625, "13702": 0.0022344491444528103, "14435": 1.041393518447876, "1611": 0.0024146263021975756, "14109": 0.038588620722293854, "45363": 0.0003693972248584032, "15442": 2.4108243223963655e-07, "46881": 0.000863319612108171, "42007": 0.0016488204710185528, "11446": 3.961731065953026e-15, "1233": 0.19549234211444855, "27834": 9.109975794563407e-12, "18817": 1.1888772249221802, "18623": 0.002132624387741089, "31859": 1.0814309120178223, "46254": 8.102569580078125, "19637": 3.9045164157869294e-05, "6273": 1.8775659799575806, "33900": 3.0910010336872296e-13, "33837": 0.03429224714636803, "5041": 0.0070336670614778996, "19776": 1.213194489479065, "17140": 0.1891457736492157, "34053": 0.4398013949394226, "15596": 9.92058277130127, "25178": 1.0352350443554315e-07, "9633": 1.4351141452789307, "29126": 1.3352940082550049, "7364": 0.03707702085375786, "38778": 2.4240037060918596e-12, "30442": 0.28170695900917053, "39558": 1.329242279739092e-19, "18814": 0.016084497794508934, "34634": 8.61414537212113e-06, "47448": 0.035971999168395996, "44782": 0.2074844390153885, "25356": 0.0003498695441521704, "4640": 0.0012930291704833508, "8350": 1.0801433745655231e-05, "33658": 0.6122909188270569, "37491": 2.2607517635719887e-08, "29359": 0.0001455044694012031, "25061": 0.00016351423982996494, "41552": 0.11325817555189133, "29854": 0.032300375401973724, "23675": 1.2310809489879393e-11, "23614": 0.3173588812351227, "49436": 7.891174793243408, "21407": 7.761709639453329e-06, "49051": 0.003733996767550707, "20462": 0.0006639419589191675, "45983": 1.6148138684002333e-06, "46169": 4.0032788092503324e-05, "13345": 0.8673274517059326, "28065": 0.4216746985912323, "48706": 0.0003713694750331342, "33782": 0.000985361053608358, "11674": 7.151083536882652e-06, "39948": 0.005992634687572718, "20748": 15.967134475708008, "49695": 0.9169464111328125, "13732": 1.438229901395971e-05, "27990": 0.48567289113998413, "17966": 1.4658371020356657e-15, "41462": 0.0037422652821987867, "9498": 0.029049580916762352, "39920": 0.5386016964912415, "21194": 0.0018243312370032072, "4353": 0.13457347452640533, "3685": 0.026882443577051163, "6780": 0.23455701768398285, "3095": 0.44076094031333923, "15583": 5.049910481642363e-15, "15039": 4.024544523417717e-06, "6432": 4.0223877562084454e-08, "7009": 3.475884163828269e-11, "33075": 0.4441978633403778, "27554": 1.6613422859634852e-09, "30494": 2.6617469787597656, "28556": 7.821703910827637, "49563": 0.5331330299377441, "8595": 0.0002503229188732803, "7286": 4.924868448006099e-19, "49872": 0.11411023885011673, "49443": 2.5676707735380368e-14, "41761": 0.0003382722206879407, "17701": 5.489855766296387, "11209": 11.143492698669434, "38293": 1.5976046440629998e-12, "32473": 0.30712613463401794, "25810": 0.2701092064380646, "31331": 4.352784156799316, "8918": 0.00025315891252830625, "13244": 8.903998554213476e-19, "28094": 0.050378553569316864, "38597": 0.29443785548210144, "17042": 7.175067207043639e-10, "8851": 1.0658010244369507, "44925": 7.54473106212572e-08, "49606": 1.6473521765453247e-12, "49629": 6.037982613893433e-13, "5429": 7.466167170188526e-14, "38153": 4.0506566081622815e-16, "36149": 0.0010853813728317618, "43998": 2.6638042527338257e-07, "28596": 0.036727890372276306, "47642": 0.00010451407433720306, "34909": 0.6598833203315735, "17281": 0.00011523614375619218, "26605": 0.000447489001089707, "42695": 0.07217244803905487, "46871": 5.427885412245814e-07, "12381": 0.0007148070726543665, "19537": 1.4781722512680062e-09, "23402": 2.0347017404276357e-09, "32827": 4.909584891410468e-12, "1482": 6.800401214368534e-11, "40943": 1.1699708979406864e-09, "32542": 0.003806697903200984, "1192": 9.224031261023669e-11, "32434": 3.418424606323242, "18471": 0.0015277782222256064, "49304": 2.9829392433166504, "37584": 3.88582839150331e-06, "19032": 1.01992441159382e-06, "17598": 0.01053673680871725, "21161": 0.018293410539627075, "35852": 3.9874427318573, "21265": 8.246498509834055e-06, "575": 0.017642950639128685, "45871": 6.812045372228681e-10, "21914": 0.0033849994651973248, "47654": 0.007410075049847364, "11547": 1.6545368432998657, "27053": 0.22295743227005005, "38259": 4.6975525682876884e-14, "34756": 0.04476441815495491, "2017": 3.0791759490966797, "2598": 6.1808980156286e-09, "37159": 1.071584598832942e-09, "47429": 1.7104954395108507e-06, "37602": 0.0021201223134994507, "2062": 6.966596603393555, "17234": 0.004785647615790367, "41648": 0.003108926583081484, "27637": 0.0011753796134144068, "28089": 3.1470030137370486e-08, "9333": 8.835177589539001e-10, "14847": 0.031241843476891518, "7257": 0.000724543584510684, "27702": 1.8979073502123356e-05, "2673": 6.285306426434545e-06, "1190": 0.009841877967119217, "37432": 1.2652202713070437e-05, "19411": 0.0730157271027565, "6080": 0.001506751636043191, "19787": 0.015697063878178596, "22549": 7.633098597636945e-09, "34499": 0.00011314744915580377, "45893": 0.406637579202652, "44947": 2.4289231300354004, "32807": 8.99956012290204e-06, "42307": 0.000481362541904673, "44516": 0.002462690696120262, "7090": 0.007191489916294813, "25546": 3.382494071502151e-07, "1469": 0.021120920777320862, "31215": 1.483209239564083e-14, "24545": 0.7426630854606628, "49453": 0.6892163753509521, "43162": 4.3691887855529785, "43848": 0.0018758064834401011, "48789": 1.152809261384391e-07, "35980": 0.05806681886315346, "43783": 1.1332565546035767, "16331": 0.7858856916427612, "18511": 0.2146633118391037, "25996": 0.0016395209822803736, "1843": 0.0031911616679280996, "20407": 0.012375491671264172, "15939": 3.8349034786224365, "22824": 0.5344542860984802, "30348": 1.2510959857587754e-16, "17204": 3.762377562277486e-11, "27049": 11.671138763427734, "24962": 0.030936509370803833, "15606": 0.10097584873437881, "47681": 5.684441717335176e-08, "40062": 0.13854391872882843, "25260": 3.2064194679260254, "29893": 0.0001970214070752263, "7297": 0.09677445888519287, "14095": 3.9335659729466954e-11, "36771": 0.003302960889413953, "28904": 1.4134853287828264e-08, "11298": 9.602348916004644e-10, "38838": 7.716593017903506e-07, "40158": 0.6699159741401672, "30288": 2.318434238433838, "161": 6.853988452348858e-06, "19567": 0.0007911085267551243, "34010": 1.5015898942947388, "32687": 9.429887570466485e-16, "17859": 0.0005288599641062319, "48466": 4.745847803633296e-08, "37304": 3.566837787628174, "25587": 5.371389999453413e-09, "19928": 0.616788923740387, "6573": 1.3732434354096767e-06, "2401": 2.8565472121044877e-07, "8013": 0.17593812942504883, "27760": 0.0008637728169560432, "44160": 0.2391587793827057, "18485": 0.7915999293327332, "7820": 2.6495628844713792e-05, "3907": 0.0013899370096623898, "32997": 0.8459328413009644, "25915": 4.275733947753906, "9545": 0.1094842255115509, "26943": 9.011194750950601e-18, "20570": 2.195188471887377e-06, "35384": 8.012712351046503e-05, "33398": 0.037453968077898026, "22536": 0.7960056066513062, "28391": 7.764542342414416e-10, "49079": 1.4676463603973389, "23493": 0.0002373764873482287, "4527": 0.00017695098358672112, "20977": 3.8176281797266953e-13, "15790": 9.173562284559011e-05, "27766": 1.9455582978000763e-10, "14000": 0.19032372534275055, "28476": 0.09986737370491028, "12859": 0.00025162968086078763, "38038": 0.0018074112012982368, "7360": 3.048356056213379, "21839": 1.7694702592052636e-06, "25819": 0.00043402385199442506, "37955": 0.0036870907060801983, "29701": 1.9681017704442638e-07, "18395": 0.00012334015627857298, "22702": 2.2253925635595806e-05, "7175": 0.12712116539478302, "34126": 1.154241919517517, "43221": 1.6713769355192198e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_136.json <==
{"20228": 17.60931396484375, "24631": 0.006016459781676531, "21481": 1.0774159164839148e-07, "31601": 0.3365245461463928, "21027": 9.185238923237193e-06, "7756": 2.1986730098724365, "15003": 6.733699592587072e-06, "10962": 0.013954102993011475, "37208": 0.0001879305054899305, "1713": 7.342951448663371e-06, "25435": 12.965788841247559, "10196": 0.0016203114064410329, "8919": 0.300238698720932, "40058": 0.0012274545151740313, "1597": 0.0017267315415665507, "18522": 5.953355586285625e-10, "44492": 0.023114832118153572, "48083": 0.2061971127986908, "12260": 0.004388175904750824, "7314": 0.011748196557164192, "35031": 0.5253989696502686, "17309": 0.7196459770202637, "6094": 0.0004665080923587084, "19429": 1.4297820598585531e-06, "38589": 0.00023931993928272277, "23": 1.0569216328804032e-06, "11185": 0.00024508594651706517, "17000": 0.026099465787410736, "31999": 0.00029322714544832706, "31002": 0.2673875391483307, "5762": 6.614894992439807e-14, "19308": 0.08054012060165405, "16780": 3.732978939297027e-06, "36171": 3.1856909146234236e-17, "31110": 0.004215620458126068, "5943": 7.013270519884429e-10, "22617": 0.44655442237854004, "46077": 1.168655033856325e-10, "39120": 4.554586417217232e-13, "24076": 0.042850472033023834, "49558": 5.193177798901161e-07, "12596": 0.12946833670139313, "2215": 0.0013817306607961655, "38964": 0.4749109745025635, "1966": 0.03272812068462372, "36951": 2.380406379699707, "19437": 2.75470437571812e-08, "47182": 3.6934313774108887, "24183": 0.006534994579851627, "28182": 1.7296178595263556e-12, "5267": 2.6204142570495605, "41565": 2.9538567772324775e-13, "35684": 2.7359707355499268, "46765": 4.648493631975725e-05, "20211": 5.313976287841797, "25201": 1.2474350719049454e-10, "46364": 2.1104928915605115e-10, "45205": 0.016223061829805374, "12684": 0.02436099573969841, "41732": 0.29329031705856323, "17423": 4.079848289489746, "31279": 0.004854646977037191, "8492": 0.0007303683669306338, "40686": 3.473701238632202, "46925": 3.606851532822475e-05, "25999": 0.004019462037831545, "46650": 1.3712110558117274e-06, "40125": 4.816665172576904, "8943": 2.584721803665161, "13639": 0.07051707804203033, "7734": 1.1729557627404574e-06, "34508": 0.44913843274116516, "36350": 0.005170850083231926, "27458": 0.00030865753069519997, "29134": 0.05201416090130806, "42936": 6.715537892887369e-06, "11653": 0.033424340188503265, "20870": 0.04579821228981018, "1922": 7.49140580779139e-20, "18920": 2.539364277105602e-16, "45577": 5.013447339566324e-13, "21611": 3.8442184546738645e-08, "49456": 2.2897204416949535e-06, "40837": 2.0572752952575684, "40222": 0.09280186146497726, "23347": 2.8945403300895123e-06, "21127": 3.945208980250226e-19, "41422": 3.2631664276123047, "14911": 0.000157837217557244, "20183": 7.83290862726993e-11, "34100": 6.458346615545452e-05, "33297": 3.808810689065467e-08, "22363": 8.044433683367016e-15, "9062": 2.7032874641008675e-06, "45657": 0.0839051678776741, "2267": 0.016738686710596085, "17786": 0.16935136914253235, "8820": 0.03181969001889229, "13390": 1.2556918005390827e-10, "3170": 4.789252281188965, "41357": 0.022093938663601875, "18491": 6.863713156862739e-13, "38132": 11.947559356689453, "13939": 1.9554390746634454e-05, "46700": 7.024059772491455, "30148": 0.0003051112871617079, "8072": 0.05033652111887932, "24269": 0.00012999789032619447, "15692": 5.817629698867677e-06, "10792": 0.002278286498039961, "19872": 3.652747011528845e-07, "40248": 7.290735084097832e-05, "14046": 6.696383497528174e-22, "45091": 3.3789730072021484, "13882": 0.06449829041957855, "8715": 4.065451864043723e-10, "35304": 0.0013993647880852222, "30572": 0.024746857583522797, "21243": 6.82078322711277e-08, "21890": 0.05948108062148094, "7526": 0.38650742173194885, "45652": 0.0003516982833389193, "1730": 2.4037088223849423e-05, "44601": 0.3760032653808594, "16527": 3.319062386042404e-11, "6354": 3.0382101613213308e-05, "36162": 8.539891242980957, "18788": 0.012602402828633785, "22216": 2.6586238163872622e-05, "48347": 0.7000358700752258, "46331": 3.302584039577283e-10, "34579": 8.72612052060795e-11, "11930": 0.03800472989678383, "37341": 0.001618414418771863, "11650": 0.21530945599079132, "13355": 2.9418589811686764e-16, "28158": 1.578762021381408e-05, "44220": 1.0031919414101031e-14, "31854": 0.003489275462925434, "30459": 7.935951209196842e-16, "17168": 1.9554264873988814e-09, "43732": 0.001011843211017549, "3065": 0.01038560550659895, "19079": 2.241421699523926, "13730": 4.5002337360072753e-13, "27688": 0.11660187691450119, "41804": 0.0018648722907528281, "7532": 1.874900245908001e-13, "14887": 0.020138835534453392, "7473": 0.00013080888311378658, "47479": 3.648278727730325e-12, "16472": 0.007501726038753986, "46655": 0.7557920813560486, "47978": 5.32051944732666, "40785": 1.4742571855137776e-13, "40609": 2.1378970815888465e-10, "39781": 7.455392733390909e-06, "40392": 4.630854606628418, "33438": 5.03703834198177e-09, "13489": 0.03386474773287773, "14317": 10.280868530273438, "25849": 0.008424079045653343, "12275": 0.0025748417247086763, "43597": 1.1351954526617192e-05, "41263": 7.822131633758545, "42941": 2.1449415323320647e-15, "40675": 3.9153666496276855, "1776": 2.409440867268131e-06, "11580": 3.939858913421631, "23448": 9.813218184717698e-07, "38728": 0.00024218301405198872, "49100": 7.929468637257742e-09, "46145": 8.522326425008941e-06, "29977": 0.16570022702217102, "26680": 5.88022384555081e-15, "26097": 1.986623061611681e-07, "30397": 0.001226288266479969, "1662": 1.1417017505011007e-11, "14502": 5.147756576538086, "6797": 6.795322225923439e-13, "10738": 0.00022446730872616172, "35904": 6.899856241915359e-10, "6992": 0.1528647392988205, "35756": 0.00011490759061416611, "47892": 9.458797454833984, "6459": 5.340708431056385e-10, "30188": 3.663406485446535e-15, "34670": 3.5760858736466616e-05, "18865": 0.030025115236639977, "18190": 3.547102451324463, "16793": 2.7566552489588503e-06, "24774": 1.7068190574645996, "16757": 0.004675223492085934, "30752": 0.5429249405860901, "36239": 0.0026108373422175646, "42646": 9.016231672376307e-08, "13937": 0.002082051243633032, "34140": 3.6623036861419678, "23604": 7.086306095123291, "14841": 0.04700067266821861, "4585": 0.15615695714950562, "11569": 0.06307496130466461, "5704": 2.4611348783570936e-18, "45178": 1.3563584616349544e-05, "36647": 0.017237430438399315, "38960": 3.334437906232779e-06, "13563": 5.09386291539627e-16, "15964": 4.840399742126465, "48413": 1.0852781028518644e-16, "34271": 2.037398338317871, "22752": 1.230583653572914e-15, "27082": 2.276628843531811e-20, "31438": 5.0314040184021, "49226": 0.017786193639039993, "4573": 1.2844495245190046e-07, "37499": 0.01011541299521923, "9532": 0.420974463224411, "26181": 2.1102527725247455e-08, "39323": 0.004361298866569996, "24904": 0.0006399666308425367, "33636": 0.003789384150877595, "29715": 0.0020092541817575693, "45357": 1.2556959518406074e-05, "17193": 2.023023853325867e-06, "15590": 0.00021032977383583784, "22687": 6.4312735048588365e-06, "8119": 1.0652565940461045e-08, "4616": 2.1856939724784752e-07, "22416": 1.97858253159211e-06, "41733": 1.2426287867128849e-05, "24336": 0.18421350419521332, "36315": 7.078393764459179e-07, "6385": 0.33318114280700684, "13688": 0.026274411007761955, "33419": 1.3327581882476807, "11375": 0.022225942462682724, "47637": 0.00044377290760166943, "3212": 6.064120559867714e-13, "4683": 1.2156688306719128e-19, "29868": 0.0002880301617551595, "47596": 1.0326550006866455, "22655": 0.004300615284591913, "34476": 1.2221244105603546e-06, "31757": 1.1521661281585693, "47929": 2.300108235431253e-06, "3493": 1.5445631742477417, "35015": 0.017136462032794952, "1933": 0.06822329014539719, "29116": 0.0003037572605535388, "25863": 0.0008947934838943183, "17112": 7.151962927309796e-05, "30962": 0.023459650576114655, "45735": 0.00019941559003200382, "23520": 0.007774578873068094, "27558": 0.012112357653677464, "49207": 0.3115912079811096, "13702": 0.0022340319119393826, "14435": 1.0413669347763062, "1611": 0.0024148495867848396, "14109": 0.038587864488363266, "45363": 0.00036937088589183986, "15442": 2.410849333500664e-07, "46881": 0.0008632369572296739, "42007": 0.0016487645916640759, "11446": 3.961886496498847e-15, "1233": 0.19548219442367554, "27834": 9.109818802088832e-12, "18817": 1.1889859437942505, "18623": 0.002132510067895055, "31859": 1.0813655853271484, "46254": 8.10195541381836, "19637": 3.90449604310561e-05, "6273": 1.8773006200790405, "33900": 3.091012959911127e-13, "33837": 0.034291308373212814, "5041": 0.007033252622932196, "19776": 1.213402271270752, "17140": 0.18913154304027557, "34053": 0.4398188292980194, "15596": 9.920903205871582, "25178": 1.0350997570185427e-07, "9633": 1.4348671436309814, "29126": 1.335189938545227, "7364": 0.03707411512732506, "38778": 2.4237302703039587e-12, "30442": 0.2816796600818634, "39558": 1.3292168180858619e-19, "18814": 0.0160843376070261, "34634": 8.614834769105073e-06, "47448": 0.03597172349691391, "44782": 0.20748034119606018, "25356": 0.0003498495207168162, "4640": 0.0012929930817335844, "8350": 1.0801179996633437e-05, "33658": 0.6122764348983765, "37491": 2.260383169527813e-08, "29359": 0.00014549937623087317, "25061": 0.00016351074737031013, "41552": 0.11324776709079742, "29854": 0.03229878470301628, "23675": 1.2308097249724703e-11, "23614": 0.3173477053642273, "49436": 7.8903985023498535, "21407": 7.76241813582601e-06, "49051": 0.0037339404225349426, "20462": 0.0006639178609475493, "45983": 1.6145153267643764e-06, "46169": 4.003029243904166e-05, "13345": 0.8672783970832825, "28065": 0.4216633439064026, "48706": 0.00037134281592443585, "33782": 0.0009852555813267827, "11674": 7.150007604650455e-06, "39948": 0.005992507562041283, "20748": 15.968767166137695, "49695": 0.916899561882019, "13732": 1.4378126252267975e-05, "27990": 0.48565009236335754, "17966": 1.4661447867537558e-15, "41462": 0.0037425453774631023, "9498": 0.02904762327671051, "39920": 0.538581907749176, "21194": 0.001824079779908061, "4353": 0.13454797863960266, "3685": 0.02688165195286274, "6780": 0.23452502489089966, "3095": 0.44089648127555847, "15583": 5.050365338335038e-15, "15039": 4.023619112558663e-06, "6432": 4.022516719714986e-08, "7009": 3.475436952116162e-11, "33075": 0.44438624382019043, "27554": 1.6612786701841742e-09, "30494": 2.6619250774383545, "28556": 7.821442604064941, "49563": 0.5331048369407654, "8595": 0.0002503005089238286, "7286": 4.924784178981195e-19, "49872": 0.11411186307668686, "49443": 2.5672006702523106e-14, "41761": 0.0003382461436558515, "17701": 5.489725589752197, "11209": 11.143433570861816, "38293": 1.5977978488901368e-12, "32473": 0.3071191906929016, "25810": 0.27007344365119934, "31331": 4.352930545806885, "8918": 0.0002531340578570962, "13244": 8.902820855816354e-19, "28094": 0.05037230625748634, "38597": 0.2944554388523102, "17042": 7.175584570973115e-10, "8851": 1.0659606456756592, "44925": 7.545154545596233e-08, "49606": 1.6472656572119604e-12, "49629": 6.037354860835564e-13, "5429": 7.465870369843808e-14, "38153": 4.0505618463513074e-16, "36149": 0.0010853478452190757, "43998": 2.6634685923454526e-07, "28596": 0.036723218858242035, "47642": 0.00010452216520207003, "34909": 0.6600305438041687, "17281": 0.00011522653221618384, "26605": 0.0004474945308174938, "42695": 0.0721580758690834, "46871": 5.42791553925781e-07, "12381": 0.0007147890282794833, "19537": 1.4779615309379324e-09, "23402": 2.034591606303593e-09, "32827": 4.9087062539698856e-12, "1482": 6.800211088675567e-11, "40943": 1.1696490442858476e-09, "32542": 0.0038060827646404505, "1192": 9.225336466966993e-11, "32434": 3.4186980724334717, "18471": 0.0015279315412044525, "49304": 2.982867479324341, "37584": 3.885831119987415e-06, "19032": 1.0199502185059828e-06, "17598": 0.010536756366491318, "21161": 0.018296614289283752, "35852": 3.986973285675049, "21265": 8.244111086241901e-06, "575": 0.017637373879551888, "45871": 6.813100084102075e-10, "21914": 0.0033844318240880966, "47654": 0.007408724166452885, "11547": 1.6548188924789429, "27053": 0.2230038344860077, "38259": 4.698192586382634e-14, "34756": 0.04475832358002663, "2017": 3.0785915851593018, "2598": 6.180566725078052e-09, "37159": 1.071396416030268e-09, "47429": 1.7104134713008534e-06, "37602": 0.002119807293638587, "2062": 6.96630859375, "17234": 0.004786109551787376, "41648": 0.0031088662799447775, "27637": 0.0011753112776204944, "28089": 3.1475540396286306e-08, "9333": 8.837806042549801e-10, "14847": 0.031241824850440025, "7257": 0.0007245700107887387, "27702": 1.8976979845319875e-05, "2673": 6.28489351583994e-06, "1190": 0.009842134080827236, "37432": 1.2650267308345065e-05, "19411": 0.07301215082406998, "6080": 0.0015069089131429791, "19787": 0.015696115791797638, "22549": 7.631553167186667e-09, "34499": 0.0001131455137510784, "45893": 0.40662598609924316, "44947": 2.4289841651916504, "32807": 8.999051715363748e-06, "42307": 0.0004814052954316139, "44516": 0.0024626257363706827, "7090": 0.007194492034614086, "25546": 3.382792215234076e-07, "1469": 0.021117709577083588, "31215": 1.4830032411513108e-14, "24545": 0.7426088452339172, "49453": 0.689422070980072, "43162": 4.369223117828369, "43848": 0.0018758904188871384, "48789": 1.1527993848403639e-07, "35980": 0.05807461962103844, "43783": 1.1332433223724365, "16331": 0.7857614159584045, "18511": 0.2146552950143814, "25996": 0.00163964310195297, "1843": 0.0031909854151308537, "20407": 0.01237519085407257, "15939": 3.8348987102508545, "22824": 0.5344566702842712, "30348": 1.2511176909780488e-16, "17204": 3.7623220511262545e-11, "27049": 11.670204162597656, "24962": 0.030943986028432846, "15606": 0.10095405578613281, "47681": 5.685053849902033e-08, "40062": 0.1385420262813568, "25260": 3.2063801288604736, "29893": 0.00019701536803040653, "7297": 0.09677962213754654, "14095": 3.9344999480661613e-11, "36771": 0.00330267078243196, "28904": 1.4133506809343999e-08, "11298": 9.602970640898434e-10, "38838": 7.716919867561955e-07, "40158": 0.6699429154396057, "30288": 2.3183066844940186, "161": 6.8538547566276975e-06, "19567": 0.0007910498534329236, "34010": 1.5014718770980835, "32687": 9.42909771224317e-16, "17859": 0.0005288472748361528, "48466": 4.745161064079184e-08, "37304": 3.5666542053222656, "25587": 5.370729638798366e-09, "19928": 0.616716206073761, "6573": 1.3728533758694539e-06, "2401": 2.856430398878729e-07, "8013": 0.17592452466487885, "27760": 0.0008637919090688229, "44160": 0.2391691654920578, "18485": 0.7916464805603027, "7820": 2.6494193662074395e-05, "3907": 0.0013898726319894195, "32997": 0.8459357023239136, "25915": 4.27523136138916, "9545": 0.10948000103235245, "26943": 9.010385768311525e-18, "20570": 2.1951768758299295e-06, "35384": 8.012660691747442e-05, "33398": 0.03745049983263016, "22536": 0.7960605025291443, "28391": 7.76441855254717e-10, "49079": 1.467537522315979, "23493": 0.0002373659226577729, "4527": 0.00017694798589218408, "20977": 3.8169654611487636e-13, "15790": 9.174408478429541e-05, "27766": 1.9455884125996192e-10, "14000": 0.1903829723596573, "28476": 0.09984930604696274, "12859": 0.00025168919819407165, "38038": 0.0018072618404403329, "7360": 3.0482053756713867, "21839": 1.7705922346067382e-06, "25819": 0.00043403677409514785, "37955": 0.0036877263337373734, "29701": 1.9674618556564383e-07, "18395": 0.00012332931510172784, "22702": 2.2252961571211927e-05, "7175": 0.12710461020469666, "34126": 1.1541671752929688, "43221": 1.6715457604732364e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_140.json <==
{"20228": 17.60747718811035, "24631": 0.006015601567924023, "21481": 1.0773783998274666e-07, "31601": 0.336524099111557, "21027": 9.184293958242051e-06, "7756": 2.198735237121582, "15003": 6.733078862453112e-06, "10962": 0.013956671580672264, "37208": 0.00018790109606925398, "1713": 7.341880973399384e-06, "25435": 12.963513374328613, "10196": 0.0016202621627599, "8919": 0.3002279996871948, "40058": 0.0012273925822228193, "1597": 0.001726629096083343, "18522": 5.952902615291578e-10, "44492": 0.023115117102861404, "48083": 0.20618471503257751, "12260": 0.004387751221656799, "7314": 0.011747194454073906, "35031": 0.52545565366745, "17309": 0.7197956442832947, "6094": 0.00046647043200209737, "19429": 1.429742496839026e-06, "38589": 0.00023928523296490312, "23": 1.0570030326562119e-06, "11185": 0.0002451137115713209, "17000": 0.026096710935235023, "31999": 0.0002931622148025781, "31002": 0.267341285943985, "5762": 6.612929876002177e-14, "19308": 0.0805414542555809, "16780": 3.732455297722481e-06, "36171": 3.1852376196477445e-17, "31110": 0.004215453751385212, "5943": 7.015432124113374e-10, "22617": 0.44649848341941833, "46077": 1.1684887779583875e-10, "39120": 4.554066542275526e-13, "24076": 0.042845871299505234, "49558": 5.191820946492953e-07, "12596": 0.12945297360420227, "2215": 0.0013816185528412461, "38964": 0.47484856843948364, "1966": 0.03272790461778641, "36951": 2.380187749862671, "19437": 2.7546679604029123e-08, "47182": 3.6933674812316895, "24183": 0.006534731015563011, "28182": 1.7293110303115422e-12, "5267": 2.6205995082855225, "41565": 2.9536003634186847e-13, "35684": 2.7353014945983887, "46765": 4.6486671635648236e-05, "20211": 5.314755439758301, "25201": 1.2477159583301756e-10, "46364": 2.1104980263420003e-10, "45205": 0.01622043177485466, "12684": 0.024361127987504005, "41732": 0.29326412081718445, "17423": 4.080065727233887, "31279": 0.004854272585362196, "8492": 0.0007303411257453263, "40686": 3.473586320877075, "46925": 3.6065768654225394e-05, "25999": 0.004019836895167828, "46650": 1.3712781310459832e-06, "40125": 4.816971302032471, "8943": 2.584594488143921, "13639": 0.07051873207092285, "7734": 1.1728385516107664e-06, "34508": 0.449131041765213, "36350": 0.005174223333597183, "27458": 0.00030863177380524576, "29134": 0.05200478807091713, "42936": 6.714944902341813e-06, "11653": 0.03342330455780029, "20870": 0.0458013154566288, "1922": 7.491405161556537e-20, "18920": 2.5394068934507606e-16, "45577": 5.013170325911254e-13, "21611": 3.8436255067608727e-08, "49456": 2.2896927021065494e-06, "40837": 2.057185173034668, "40222": 0.0928088054060936, "23347": 2.894068757086643e-06, "21127": 3.945430251064084e-19, "41422": 3.2627604007720947, "14911": 0.0001578163937665522, "20183": 7.832817033870398e-11, "34100": 6.456874689320102e-05, "33297": 3.80886717721296e-08, "22363": 8.045458593233194e-15, "9062": 2.7034193408326246e-06, "45657": 0.0839085504412651, "2267": 0.01673802360892296, "17786": 0.16934655606746674, "8820": 0.03181856870651245, "13390": 1.2561893192319928e-10, "3170": 4.7896928787231445, "41357": 0.02209527976810932, "18491": 6.863853018942989e-13, "38132": 11.947376251220703, "13939": 1.955363040906377e-05, "46700": 7.023855209350586, "30148": 0.0003051454550586641, "8072": 0.0503363274037838, "24269": 0.00012999310274608433, "15692": 5.818435056426097e-06, "10792": 0.002277921186760068, "19872": 3.652841371604154e-07, "40248": 7.289701170520857e-05, "14046": 6.696383497528174e-22, "45091": 3.3795549869537354, "13882": 0.06451578438282013, "8715": 4.0654113409033243e-10, "35304": 0.0013992572203278542, "30572": 0.024754447862505913, "21243": 6.821033338155758e-08, "21890": 0.059497542679309845, "7526": 0.3864801228046417, "45652": 0.00035185468732379377, "1730": 2.403283360763453e-05, "44601": 0.375939279794693, "16527": 3.318338312463531e-11, "6354": 3.0385193895199336e-05, "36162": 8.539719581604004, "18788": 0.012604334391653538, "22216": 2.6584166334941983e-05, "48347": 0.6999756693840027, "46331": 3.301969253577397e-10, "34579": 8.725323935587781e-11, "11930": 0.03799889609217644, "37341": 0.0016183119732886553, "11650": 0.21536888182163239, "13355": 2.941464581452611e-16, "28158": 1.5786767107783817e-05, "44220": 1.0031102874339878e-14, "31854": 0.003489237278699875, "30459": 7.93507611828321e-16, "17168": 1.9562433895004006e-09, "43732": 0.0010118309874087572, "3065": 0.010385766625404358, "19079": 2.24123215675354, "13730": 4.4989682010214416e-13, "27688": 0.11659467965364456, "41804": 0.0018644981319084764, "7532": 1.8745423236658093e-13, "14887": 0.020137256011366844, "7473": 0.0001308246428379789, "47479": 3.648506410186547e-12, "16472": 0.007502972614020109, "46655": 0.7557054162025452, "47978": 5.319805145263672, "40785": 1.4743566610631031e-13, "40609": 2.1377040415604398e-10, "39781": 7.458654636138817e-06, "40392": 4.630488872528076, "33438": 5.035952987952896e-09, "13489": 0.033860236406326294, "14317": 10.28073501586914, "25849": 0.008424577303230762, "12275": 0.002575109712779522, "43597": 1.1350219210726209e-05, "41263": 7.822051525115967, "42941": 2.1448864751904932e-15, "40675": 3.9153809547424316, "1776": 2.4097062123473734e-06, "11580": 3.939791679382324, "23448": 9.81564767243981e-07, "38728": 0.0002421953104203567, "49100": 7.929535250639219e-09, "46145": 8.520661140209995e-06, "29977": 0.16569830477237701, "26680": 5.879582641609739e-15, "26097": 1.9863432498823386e-07, "30397": 0.0012260983930900693, "1662": 1.1414158680722597e-11, "14502": 5.147217750549316, "6797": 6.794200618776003e-13, "10738": 0.00022444553906098008, "35904": 6.898933646581895e-10, "6992": 0.1528538465499878, "35756": 0.00011488914606161416, "47892": 9.458151817321777, "6459": 5.339777509050236e-10, "30188": 3.663185409847301e-15, "34670": 3.575134905986488e-05, "18865": 0.030024170875549316, "18190": 3.5470807552337646, "16793": 2.756403318926459e-06, "24774": 1.7067586183547974, "16757": 0.004674763884395361, "30752": 0.5428796410560608, "36239": 0.002611157950013876, "42646": 9.015450785909707e-08, "13937": 0.002081896411255002, "34140": 3.6621451377868652, "23604": 7.085815906524658, "14841": 0.04699930548667908, "4585": 0.15613692998886108, "11569": 0.06307708472013474, "5704": 2.461122057057599e-18, "45178": 1.3559739272750448e-05, "36647": 0.017235876992344856, "38960": 3.334058419568464e-06, "13563": 5.098272251282321e-16, "15964": 4.839258193969727, "48413": 1.0850934099646936e-16, "34271": 2.0371460914611816, "22752": 1.230461045553799e-15, "27082": 2.276465669231288e-20, "31438": 5.032608509063721, "49226": 0.01778329908847809, "4573": 1.284536779166956e-07, "37499": 0.010114281438291073, "9532": 0.42091405391693115, "26181": 2.1110679426783463e-08, "39323": 0.004361472558230162, "24904": 0.0006398920086212456, "33636": 0.003789168084040284, "29715": 0.002009059302508831, "45357": 1.2559253264043946e-05, "17193": 2.0232041606504936e-06, "15590": 0.00021039829880464822, "22687": 6.430851044569863e-06, "8119": 1.0651325155208724e-08, "4616": 2.1859680998659314e-07, "22416": 1.9781491573667154e-06, "41733": 1.2424745364114642e-05, "24336": 0.18419823050498962, "36315": 7.081583817125647e-07, "6385": 0.33322733640670776, "13688": 0.026276428252458572, "33419": 1.3327361345291138, "11375": 0.022222377359867096, "47637": 0.0004437349853105843, "3212": 6.063133393789666e-13, "4683": 1.2155395837012014e-19, "29868": 0.0002879746025428176, "47596": 1.032638669013977, "22655": 0.00430039968341589, "34476": 1.2219928748891107e-06, "31757": 1.1522547006607056, "47929": 2.299969764862908e-06, "3493": 1.5444086790084839, "35015": 0.01713459938764572, "1933": 0.06821956485509872, "29116": 0.0003038026043213904, "25863": 0.0008948733448050916, "17112": 7.152191392378882e-05, "30962": 0.023456377908587456, "45735": 0.00019938507466576993, "23520": 0.007774008437991142, "27558": 0.012109464034438133, "49207": 0.3115500211715698, "13702": 0.0022336123511195183, "14435": 1.041340708732605, "1611": 0.002415051218122244, "14109": 0.03858712688088417, "45363": 0.00036934373201802373, "15442": 2.410853880974173e-07, "46881": 0.0008631616365164518, "42007": 0.0016487211687490344, "11446": 3.962049973857667e-15, "1233": 0.19547177851200104, "27834": 9.109607165824762e-12, "18817": 1.1890783309936523, "18623": 0.0021323910914361477, "31859": 1.081303596496582, "46254": 8.101402282714844, "19637": 3.904498589690775e-05, "6273": 1.8770368099212646, "33900": 3.0910389807632666e-13, "33837": 0.034290652722120285, "5041": 0.007032863330096006, "19776": 1.2135915756225586, "17140": 0.18911677598953247, "34053": 0.4398375153541565, "15596": 9.921244621276855, "25178": 1.0349739199000396e-07, "9633": 1.434616208076477, "29126": 1.3351045846939087, "7364": 0.03707122057676315, "38778": 2.423442089366512e-12, "30442": 0.2816533148288727, "39558": 1.3291820506507405e-19, "18814": 0.0160839781165123, "34634": 8.615558726887684e-06, "47448": 0.035971447825431824, "44782": 0.2074756771326065, "25356": 0.00034983077785000205, "4640": 0.001292953034862876, "8350": 1.0800892596307676e-05, "33658": 0.6122534275054932, "37491": 2.260022036182363e-08, "29359": 0.00014549423940479755, "25061": 0.00016350665828213096, "41552": 0.11323653906583786, "29854": 0.032297153025865555, "23675": 1.2305401489443035e-11, "23614": 0.31734055280685425, "49436": 7.8896331787109375, "21407": 7.763229405099992e-06, "49051": 0.003733922727406025, "20462": 0.0006638880586251616, "45983": 1.6142139429575764e-06, "46169": 4.002768764621578e-05, "13345": 0.8672305345535278, "28065": 0.4216495156288147, "48706": 0.0003713153419084847, "33782": 0.000985152437351644, "11674": 7.148953045543749e-06, "39948": 0.00599238695576787, "20748": 15.97009563446045, "49695": 0.9168499112129211, "13732": 1.4373954400070943e-05, "27990": 0.485621839761734, "17966": 1.4664624241089762e-15, "41462": 0.0037427896168082952, "9498": 0.029045626521110535, "39920": 0.5385552048683167, "21194": 0.0018238211050629616, "4353": 0.13452433049678802, "3685": 0.02688116952776909, "6780": 0.23449315130710602, "3095": 0.44102591276168823, "15583": 5.0507308330517784e-15, "15039": 4.0226755118055735e-06, "6432": 4.0225948794159194e-08, "7009": 3.475019577647842e-11, "33075": 0.4445739686489105, "27554": 1.6612011766170554e-09, "30494": 2.6621220111846924, "28556": 7.821083068847656, "49563": 0.5330789089202881, "8595": 0.000250279379542917, "7286": 4.924725759350434e-19, "49872": 0.11411475390195847, "49443": 2.5667331080654263e-14, "41761": 0.0003382268769200891, "17701": 5.4896240234375, "11209": 11.143453598022461, "38293": 1.5980158819470236e-12, "32473": 0.3071123957633972, "25810": 0.27003857493400574, "31331": 4.352957248687744, "8918": 0.0002531089121475816, "13244": 8.90155733743068e-19, "28094": 0.05036599561572075, "38597": 0.2944728136062622, "17042": 7.176089167337807e-10, "8851": 1.066110372543335, "44925": 7.545592239921461e-08, "49606": 1.647194425129228e-12, "49629": 6.036710302644022e-13, "5429": 7.465616259959632e-14, "38153": 4.0504654963535573e-16, "36149": 0.0010852982522919774, "43998": 2.6631084892869694e-07, "28596": 0.03671881929039955, "47642": 0.00010452975402586162, "34909": 0.6601765155792236, "17281": 0.0001152164040831849, "26605": 0.00044750244705937803, "42695": 0.07214357703924179, "46871": 5.427892801890266e-07, "12381": 0.0007147741271182895, "19537": 1.4777546963884447e-09, "23402": 2.0344776974212664e-09, "32827": 4.90783759118929e-12, "1482": 6.800075780244441e-11, "40943": 1.1693331858353417e-09, "32542": 0.003805470885708928, "1192": 9.226581998422745e-11, "32434": 3.4189374446868896, "18471": 0.0015280995285138488, "49304": 2.9827938079833984, "37584": 3.8858174775668886e-06, "19032": 1.0199655662290752e-06, "17598": 0.010536697693169117, "21161": 0.018299639225006104, "35852": 3.9865050315856934, "21265": 8.241762770921923e-06, "575": 0.017631957307457924, "45871": 6.814081521255844e-10, "21914": 0.003383863950148225, "47654": 0.007407465483993292, "11547": 1.655088186264038, "27053": 0.22305071353912354, "38259": 4.6988725844326895e-14, "34756": 0.04475222900509834, "2017": 3.0780060291290283, "2598": 6.180133738098448e-09, "37159": 1.0712122300304827e-09, "47429": 1.7103301388488035e-06, "37602": 0.0021195136941969395, "2062": 6.96597957611084, "17234": 0.004786634352058172, "41648": 0.0031088467221707106, "27637": 0.0011752540012821555, "28089": 3.148141658471104e-08, "9333": 8.840341791938044e-10, "14847": 0.03124196082353592, "7257": 0.0007245931192301214, "27702": 1.8974877093569376e-05, "2673": 6.284453320404282e-06, "1190": 0.009842458181083202, "37432": 1.2648471965803765e-05, "19411": 0.07300839573144913, "6080": 0.0015070700319483876, "19787": 0.01569504849612713, "22549": 7.630039711159498e-09, "34499": 0.00011314317816868424, "45893": 0.40661242604255676, "44947": 2.4290313720703125, "32807": 8.998562407214195e-06, "42307": 0.000481453665997833, "44516": 0.0024625351652503014, "7090": 0.007197451777756214, "25546": 3.383098601261736e-07, "1469": 0.021114280447363853, "31215": 1.482804188408706e-14, "24545": 0.7425557971000671, "49453": 0.6896141171455383, "43162": 4.3692121505737305, "43848": 0.001875975402072072, "48789": 1.152789650404884e-07, "35980": 0.05808251351118088, "43783": 1.1332404613494873, "16331": 0.7856380939483643, "18511": 0.21464774012565613, "25996": 0.0016397364670410752, "1843": 0.0031908268574625254, "20407": 0.012374944053590298, "15939": 3.834850549697876, "22824": 0.5344611406326294, "30348": 1.2511338375436058e-16, "17204": 3.7622741727583175e-11, "27049": 11.669487953186035, "24962": 0.030951060354709625, "15606": 0.10093201696872711, "47681": 5.685560111601262e-08, "40062": 0.13853928446769714, "25260": 3.2063136100769043, "29893": 0.00019700868870131671, "7297": 0.09678506851196289, "14095": 3.935440862079531e-11, "36771": 0.0033023920841515064, "28904": 1.4132209180672817e-08, "11298": 9.603635664490184e-10, "38838": 7.717197831880185e-07, "40158": 0.6699731349945068, "30288": 2.3181567192077637, "161": 6.853757895441959e-06, "19567": 0.0007909904234111309, "34010": 1.5013501644134521, "32687": 9.428409497973527e-16, "17859": 0.0005288327229209244, "48466": 4.7445229967024716e-08, "37304": 3.566439390182495, "25587": 5.369999112048163e-09, "19928": 0.6166424751281738, "6573": 1.372472752336762e-06, "2401": 2.856300795883726e-07, "8013": 0.17591165006160736, "27760": 0.000863812689203769, "44160": 0.2391769289970398, "18485": 0.7916891574859619, "7820": 2.649246198416222e-05, "3907": 0.001389773329719901, "32997": 0.8459423780441284, "25915": 4.2746901512146, "9545": 0.10947506874799728, "26943": 9.009604082632662e-18, "20570": 2.195175056840526e-06, "35384": 8.012712351046503e-05, "33398": 0.03744685277342796, "22536": 0.7960989475250244, "28391": 7.764267562215821e-10, "49079": 1.4674346446990967, "23493": 0.0002373503230046481, "4527": 0.00017694357666186988, "20977": 3.816303013621375e-13, "15790": 9.175189188681543e-05, "27766": 1.9456072863910379e-10, "14000": 0.19044239819049835, "28476": 0.09983032196760178, "12859": 0.0002517495595384389, "38038": 0.0018071068916469812, "7360": 3.0480878353118896, "21839": 1.7717075024847873e-06, "25819": 0.00043404989992268384, "37955": 0.0036884001456201077, "29701": 1.9668216566515184e-07, "18395": 0.00012331930338405073, "22702": 2.225208118034061e-05, "7175": 0.1270895153284073, "34126": 1.1541062593460083, "43221": 1.6717273183530779e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_144.json <==
{"20228": 17.605667114257812, "24631": 0.006014728918671608, "21481": 1.0773393910312734e-07, "31601": 0.33652463555336, "21027": 9.183470865536947e-06, "7756": 2.1987862586975098, "15003": 6.732454494340345e-06, "10962": 0.01395939476788044, "37208": 0.00018787426233757287, "1713": 7.340785941778449e-06, "25435": 12.961382865905762, "10196": 0.0016201981343328953, "8919": 0.30022019147872925, "40058": 0.0012273361207917333, "1597": 0.0017265347996726632, "18522": 5.952441317624846e-10, "44492": 0.023115256801247597, "48083": 0.20617374777793884, "12260": 0.00438731862232089, "7314": 0.011746294796466827, "35031": 0.5255125761032104, "17309": 0.7199451923370361, "6094": 0.00046643661335110664, "19429": 1.4297137340690824e-06, "38589": 0.00023925087589304894, "23": 1.0570742006166256e-06, "11185": 0.00024513897369615734, "17000": 0.026093987748026848, "31999": 0.0002930967602878809, "31002": 0.26729217171669006, "5762": 6.611040653716621e-14, "19308": 0.08054228127002716, "16780": 3.7318859540391713e-06, "36171": 3.1847978904341113e-17, "31110": 0.004215312656015158, "5943": 7.017618153248861e-10, "22617": 0.4464418590068817, "46077": 1.1683239098392306e-10, "39120": 4.553585698612028e-13, "24076": 0.042840488255023956, "49558": 5.190456704440294e-07, "12596": 0.1294385939836502, "2215": 0.0013815108686685562, "38964": 0.47478795051574707, "1966": 0.032727696001529694, "36951": 2.3799784183502197, "19437": 2.7546766645514253e-08, "47182": 3.693305253982544, "24183": 0.0065345303155481815, "28182": 1.7290150431184537e-12, "5267": 2.6207656860351562, "41565": 2.9533724099119196e-13, "35684": 2.734633684158325, "46765": 4.6488847146974877e-05, "20211": 5.3155131340026855, "25201": 1.247991848751795e-10, "46364": 2.110502744789855e-10, "45205": 0.01621779054403305, "12684": 0.024361107498407364, "41732": 0.29323968291282654, "17423": 4.08023738861084, "31279": 0.004853909369558096, "8492": 0.0007303159800358117, "40686": 3.473459482192993, "46925": 3.606328755267896e-05, "25999": 0.004020265769213438, "46650": 1.3713297448703088e-06, "40125": 4.8173017501831055, "8943": 2.5844669342041016, "13639": 0.07052075117826462, "7734": 1.1727125865945709e-06, "34508": 0.44911906123161316, "36350": 0.005177673883736134, "27458": 0.00030860796687193215, "29134": 0.051995303481817245, "42936": 6.714396477036644e-06, "11653": 0.03342263773083687, "20870": 0.04580466449260712, "1922": 7.491422609897583e-20, "18920": 2.539479950042461e-16, "45577": 5.012939390848514e-13, "21611": 3.843032914119249e-08, "49456": 2.2896701921126805e-06, "40837": 2.0570902824401855, "40222": 0.09281614422798157, "23347": 2.8936153739778092e-06, "21127": 3.94561843465344e-19, "41422": 3.2623441219329834, "14911": 0.0001577950024511665, "20183": 7.832751114378311e-11, "34100": 6.45534964860417e-05, "33297": 3.8089641662963913e-08, "22363": 8.046500443758316e-15, "9062": 2.703533937165048e-06, "45657": 0.08391353487968445, "2267": 0.01673726551234722, "17786": 0.16934148967266083, "8820": 0.03181776404380798, "13390": 1.2567036300481504e-10, "3170": 4.790103912353516, "41357": 0.02209649421274662, "18491": 6.864054680547071e-13, "38132": 11.94718074798584, "13939": 1.955301377165597e-05, "46700": 7.023647785186768, "30148": 0.00030518026323989034, "8072": 0.05033582076430321, "24269": 0.00012998993042856455, "15692": 5.819204034196446e-06, "10792": 0.0022775486577302217, "19872": 3.652920952390559e-07, "40248": 7.288729830179363e-05, "14046": 6.696383497528174e-22, "45091": 3.3801801204681396, "13882": 0.06453481316566467, "8715": 4.065350556192726e-10, "35304": 0.0013991722371429205, "30572": 0.0247622299939394, "21243": 6.821207421126019e-08, "21890": 0.059513505548238754, "7526": 0.3864530026912689, "45652": 0.0003520154859870672, "1730": 2.402880090812687e-05, "44601": 0.37587448954582214, "16527": 3.3176461577966165e-11, "6354": 3.0388457162189297e-05, "36162": 8.539568901062012, "18788": 0.01260646153241396, "22216": 2.658234370755963e-05, "48347": 0.6999174356460571, "46331": 3.3013716760343925e-10, "34579": 8.724587025055186e-11, "11930": 0.03799336776137352, "37341": 0.0016182067338377237, "11650": 0.2154279500246048, "13355": 2.94107653448365e-16, "28158": 1.578613228048198e-05, "44220": 1.0030371884906398e-14, "31854": 0.0034892333205789328, "30459": 7.934230673522732e-16, "17168": 1.9571142484409165e-09, "43732": 0.0010118144564330578, "3065": 0.010385868139564991, "19079": 2.2410614490509033, "13730": 4.497707002844298e-13, "27688": 0.11658764630556107, "41804": 0.001864116988144815, "7532": 1.874192261889368e-13, "14887": 0.020135696977376938, "7473": 0.00013084147940389812, "47479": 3.6487085054714985e-12, "16472": 0.007504135835915804, "46655": 0.755624532699585, "47978": 5.319136619567871, "40785": 1.4744620997243774e-13, "40609": 2.137493099185761e-10, "39781": 7.461855602741707e-06, "40392": 4.630154609680176, "33438": 5.03490626968528e-09, "13489": 0.03385593369603157, "14317": 10.28060531616211, "25849": 0.008425066247582436, "12275": 0.0025753986556082964, "43597": 1.1348569387337193e-05, "41263": 7.822114944458008, "42941": 2.1448511115649454e-15, "40675": 3.915381908416748, "1776": 2.4099597339954926e-06, "11580": 3.9396612644195557, "23448": 9.818216994972317e-07, "38728": 0.00024220565683208406, "49100": 7.929689793684247e-09, "46145": 8.519014045305084e-06, "29977": 0.16569530963897705, "26680": 5.878951178547561e-15, "26097": 1.9860686961692409e-07, "30397": 0.0012259188806638122, "1662": 1.1411325009924589e-11, "14502": 5.146618843078613, "6797": 6.793172795116487e-13, "10738": 0.00022442394401878119, "35904": 6.897994397903062e-10, "6992": 0.15284323692321777, "35756": 0.00011487035226309672, "47892": 9.4574556350708, "6459": 5.338876007954241e-10, "30188": 3.662978733808171e-15, "34670": 3.57420758518856e-05, "18865": 0.03002312034368515, "18190": 3.547064781188965, "16793": 2.7561368369788397e-06, "24774": 1.7067137956619263, "16757": 0.004674352239817381, "30752": 0.5428318381309509, "36239": 0.0026115260552614927, "42646": 9.014610924396038e-08, "13937": 0.0020817469339817762, "34140": 3.6620194911956787, "23604": 7.085258483886719, "14841": 0.04699761047959328, "4585": 0.15611711144447327, "11569": 0.06308004260063171, "5704": 2.461104065879276e-18, "45178": 1.3555864825320896e-05, "36647": 0.017234548926353455, "38960": 3.333683253003983e-06, "13563": 5.10282452397822e-16, "15964": 4.838085174560547, "48413": 1.084913746335647e-16, "34271": 2.0369036197662354, "22752": 1.2303532606112609e-15, "27082": 2.2763024949307647e-20, "31438": 5.033881664276123, "49226": 0.0177802462130785, "4573": 1.2846216179696057e-07, "37499": 0.010113144293427467, "9532": 0.4208553731441498, "26181": 2.1119294757454554e-08, "39323": 0.004361598286777735, "24904": 0.0006398193654604256, "33636": 0.003788914531469345, "29715": 0.0020088653545826674, "45357": 1.2561506991914939e-05, "17193": 2.023406068474287e-06, "15590": 0.00021046589245088398, "22687": 6.4304122133762576e-06, "8119": 1.0650118120736352e-08, "4616": 2.1862291532670497e-07, "22416": 1.9777085071837064e-06, "41733": 1.2423234693414997e-05, "24336": 0.18418370187282562, "36315": 7.084814797053696e-07, "6385": 0.3332759141921997, "13688": 0.026278143748641014, "33419": 1.3326982259750366, "11375": 0.022218864411115646, "47637": 0.0004437017778400332, "3212": 6.062180922181137e-13, "4683": 1.215418867030557e-19, "29868": 0.00028791814111173153, "47596": 1.0326288938522339, "22655": 0.004300171975046396, "34476": 1.2218556548759807e-06, "31757": 1.1523700952529907, "47929": 2.2998556232778355e-06, "3493": 1.544241189956665, "35015": 0.017132531851530075, "1933": 0.06821712851524353, "29116": 0.0003038525173906237, "25863": 0.0008949576294980943, "17112": 7.152531179599464e-05, "30962": 0.023453129455447197, "45735": 0.00019935634918510914, "23520": 0.007773328106850386, "27558": 0.012106604874134064, "49207": 0.31150755286216736, "13702": 0.002233215607702732, "14435": 1.041317105293274, "1611": 0.002415261697024107, "14109": 0.03858611732721329, "45363": 0.00036931768408976495, "15442": 2.4108626917040965e-07, "46881": 0.000863092252984643, "42007": 0.0016486730892211199, "11446": 3.962259614512112e-15, "1233": 0.19546076655387878, "27834": 9.109462316414518e-12, "18817": 1.1891921758651733, "18623": 0.0021322867833077908, "31859": 1.0812383890151978, "46254": 8.100884437561035, "19637": 3.904543336830102e-05, "6273": 1.8767575025558472, "33900": 3.0910704226262686e-13, "33837": 0.03429050371050835, "5041": 0.007032482884824276, "19776": 1.2137951850891113, "17140": 0.189103901386261, "34053": 0.4398554265499115, "15596": 9.921618461608887, "25178": 1.0348394852144338e-07, "9633": 1.4343643188476562, "29126": 1.335023045539856, "7364": 0.03706873208284378, "38778": 2.4231634494081833e-12, "30442": 0.2816290259361267, "39558": 1.329168350471845e-19, "18814": 0.01608382537961006, "34634": 8.616261766292155e-06, "47448": 0.035971131175756454, "44782": 0.20746982097625732, "25356": 0.00034981168573722243, "4640": 0.0012929134536534548, "8350": 1.0800711606862023e-05, "33658": 0.612232506275177, "37491": 2.259661080472597e-08, "29359": 0.00014548975741490722, "25061": 0.00016350243822671473, "41552": 0.11322524398565292, "29854": 0.03229526802897453, "23675": 1.23027430257161e-11, "23614": 0.3173293471336365, "49436": 7.8888750076293945, "21407": 7.763969733787235e-06, "49051": 0.003733878955245018, "20462": 0.0006638574413955212, "45983": 1.6139287026817328e-06, "46169": 4.002481364295818e-05, "13345": 0.8671782612800598, "28065": 0.42163532972335815, "48706": 0.000371290254406631, "33782": 0.0009850544156506658, "11674": 7.147921678551938e-06, "39948": 0.0059923394583165646, "20748": 15.97150993347168, "49695": 0.9167995452880859, "13732": 1.4369940799952019e-05, "27990": 0.4855990409851074, "17966": 1.4668109781667714e-15, "41462": 0.0037430606316775084, "9498": 0.029043350368738174, "39920": 0.5385364294052124, "21194": 0.0018235915340483189, "4353": 0.13450010120868683, "3685": 0.026880355551838875, "6780": 0.23446054756641388, "3095": 0.4411560595035553, "15583": 5.0512305824906584e-15, "15039": 4.0217501009465195e-06, "6432": 4.022725974550667e-08, "7009": 3.4745730598251257e-11, "33075": 0.44476109743118286, "27554": 1.6611453323989167e-09, "30494": 2.6623151302337646, "28556": 7.820789337158203, "49563": 0.5330542325973511, "8595": 0.0002502577262930572, "7286": 4.924652864058952e-19, "49872": 0.11411683261394501, "49443": 2.5662736773948355e-14, "41761": 0.0003382032155059278, "17701": 5.489457607269287, "11209": 11.143397331237793, "38293": 1.5982177603915404e-12, "32473": 0.30710288882255554, "25810": 0.27000412344932556, "31331": 4.3530802726745605, "8918": 0.0002530844649299979, "13244": 8.90034758578482e-19, "28094": 0.05035988986492157, "38597": 0.2944921851158142, "17042": 7.176585992141327e-10, "8851": 1.066261887550354, "44925": 7.545993696567166e-08, "49606": 1.6471389139779968e-12, "49629": 6.036118870358931e-13, "5429": 7.465384511745263e-14, "38153": 4.0504035570692893e-16, "36149": 0.0010852668201550841, "43998": 2.6627168381310184e-07, "28596": 0.03671468794345856, "47642": 0.00010453771392349154, "34909": 0.6603294014930725, "17281": 0.00011520853149704635, "26605": 0.0004475112946238369, "42695": 0.0721297636628151, "46871": 5.427939981927921e-07, "12381": 0.0007147570140659809, "19537": 1.4775460854821176e-09, "23402": 2.0343966511404687e-09, "32827": 4.906941172833079e-12, "1482": 6.799912716237699e-11, "40943": 1.1690107770689906e-09, "32542": 0.003804913954809308, "1192": 9.227955899415718e-11, "32434": 3.4192140102386475, "18471": 0.0015282526146620512, "49304": 2.982729196548462, "37584": 3.885884325427469e-06, "19032": 1.0199898952123476e-06, "17598": 0.010536734946072102, "21161": 0.018302835524082184, "35852": 3.9860763549804688, "21265": 8.239439011958893e-06, "575": 0.017626531422138214, "45871": 6.815124575787479e-10, "21914": 0.0033832888584583998, "47654": 0.007406154181808233, "11547": 1.6553759574890137, "27053": 0.22309507429599762, "38259": 4.699540724021484e-14, "34756": 0.04474633187055588, "2017": 3.077437162399292, "2598": 6.17977269357084e-09, "37159": 1.0710310416328639e-09, "47429": 1.7102419178627315e-06, "37602": 0.002119187731295824, "2062": 6.96571159362793, "17234": 0.004787140060216188, "41648": 0.003108798759058118, "27637": 0.0011751889251172543, "28089": 3.1487211060721165e-08, "9333": 8.843003551639583e-10, "14847": 0.031241917982697487, "7257": 0.0007246230379678309, "27702": 1.8973065380123444e-05, "2673": 6.283999027800746e-06, "1190": 0.009842759929597378, "37432": 1.2646709365071729e-05, "19411": 0.07300486415624619, "6080": 0.0015072162495926023, "19787": 0.015694133937358856, "22549": 7.628499609779738e-09, "34499": 0.0001131416138377972, "45893": 0.4066033363342285, "44947": 2.429089307785034, "32807": 8.998196790344082e-06, "42307": 0.00048149842768907547, "44516": 0.0024624725338071585, "7090": 0.007200517226010561, "25546": 3.3834243140518083e-07, "1469": 0.02111109532415867, "31215": 1.4826107260835532e-14, "24545": 0.7425040006637573, "49453": 0.6898201704025269, "43162": 4.3692240715026855, "43848": 0.0018760550301522017, "48789": 1.1527905741104405e-07, "35980": 0.05809055268764496, "43783": 1.133239984512329, "16331": 0.7855125665664673, "18511": 0.21464042365550995, "25996": 0.0016398621955886483, "1843": 0.0031906617805361748, "20407": 0.012374619022011757, "15939": 3.8348660469055176, "22824": 0.5344648957252502, "30348": 1.251165998325822e-16, "17204": 3.762182926303481e-11, "27049": 11.668686866760254, "24962": 0.030958449468016624, "15606": 0.10091015696525574, "47681": 5.6861725994394874e-08, "40062": 0.13853806257247925, "25260": 3.20628023147583, "29893": 0.0001970033918041736, "7297": 0.09679059684276581, "14095": 3.936360265521799e-11, "36771": 0.003302146913483739, "28904": 1.4131010139806222e-08, "11298": 9.60434731744897e-10, "38838": 7.717518997196748e-07, "40158": 0.6700074672698975, "30288": 2.318047046661377, "161": 6.853643753856886e-06, "19567": 0.0007909280247986317, "34010": 1.501242756843567, "32687": 9.427754106230589e-16, "17859": 0.0005288180545903742, "48466": 4.743847270560764e-08, "37304": 3.566270351409912, "25587": 5.3693094415052656e-09, "19928": 0.6165652275085449, "6573": 1.3720912193093682e-06, "2401": 2.8561817089212127e-07, "8013": 0.1758984476327896, "27760": 0.0008638335857540369, "44160": 0.23918573558330536, "18485": 0.7917239665985107, "7820": 2.6491126845940016e-05, "3907": 0.001389694749377668, "32997": 0.8459523320198059, "25915": 4.274143218994141, "9545": 0.10947076231241226, "26943": 9.008905115015055e-18, "20570": 2.195172100982745e-06, "35384": 8.012729085749015e-05, "33398": 0.03744344785809517, "22536": 0.7961524724960327, "28391": 7.764222043071811e-10, "49079": 1.4673203229904175, "23493": 0.00023733825946692377, "4527": 0.00017693992413114756, "20977": 3.8156481555091937e-13, "15790": 9.175860759569332e-05, "27766": 1.9456462829747778e-10, "14000": 0.19050082564353943, "28476": 0.09981150180101395, "12859": 0.0002518134715501219, "38038": 0.0018069565994665027, "7360": 3.048007011413574, "21839": 1.7727879821904935e-06, "25819": 0.0004340614250395447, "37955": 0.0036891025956720114, "29701": 1.966186573554296e-07, "18395": 0.00012330817116890103, "22702": 2.2251108021009713e-05, "7175": 0.12707474827766418, "34126": 1.1540324687957764, "43221": 1.6719017139621428e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_148.json <==
{"20228": 17.60383415222168, "24631": 0.006013889331370592, "21481": 1.0773131009500503e-07, "31601": 0.3365256190299988, "21027": 9.18253863346763e-06, "7756": 2.1988353729248047, "15003": 6.731869234499754e-06, "10962": 0.013962158933281898, "37208": 0.00018784661369863898, "1713": 7.339639068959514e-06, "25435": 12.959287643432617, "10196": 0.0016201690305024385, "8919": 0.3002094626426697, "40058": 0.0012272853637114167, "1597": 0.0017264180351048708, "18522": 5.952011661314316e-10, "44492": 0.02311542071402073, "48083": 0.20616236329078674, "12260": 0.004386862274259329, "7314": 0.011745314113795757, "35031": 0.5255646109580994, "17309": 0.7200993895530701, "6094": 0.0004663984873332083, "19429": 1.4296819017545204e-06, "38589": 0.00023921558749862015, "23": 1.057147528626956e-06, "11185": 0.0002451631589792669, "17000": 0.026091111823916435, "31999": 0.00029303229530341923, "31002": 0.2672461271286011, "5762": 6.609121615871322e-14, "19308": 0.08054269850254059, "16780": 3.731306605914142e-06, "36171": 3.184338639758022e-17, "31110": 0.004215186461806297, "5943": 7.019757553017314e-10, "22617": 0.4463823735713959, "46077": 1.1681548783837314e-10, "39120": 4.553082628803995e-13, "24076": 0.04283551126718521, "49558": 5.18911065228167e-07, "12596": 0.12942302227020264, "2215": 0.0013813967816531658, "38964": 0.4747310280799866, "1966": 0.032726917415857315, "36951": 2.3797621726989746, "19437": 2.7546368741582228e-08, "47182": 3.693312406539917, "24183": 0.006534314714372158, "28182": 1.7287112496697232e-12, "5267": 2.6209444999694824, "41565": 2.953118435553015e-13, "35684": 2.733966827392578, "46765": 4.649045877158642e-05, "20211": 5.316311359405518, "25201": 1.24827093106461e-10, "46364": 2.110511487796174e-10, "45205": 0.016215411946177483, "12684": 0.024360889568924904, "41732": 0.29321756958961487, "17423": 4.0804338455200195, "31279": 0.004853582940995693, "8492": 0.0007302939193323255, "40686": 3.4733967781066895, "46925": 3.606091922847554e-05, "25999": 0.004020698834210634, "46650": 1.3713665794057306e-06, "40125": 4.817602634429932, "8943": 2.584336996078491, "13639": 0.07052269577980042, "7734": 1.172594920717529e-06, "34508": 0.44911038875579834, "36350": 0.0051809814758598804, "27458": 0.00030858200625516474, "29134": 0.05198652297258377, "42936": 6.713701168337138e-06, "11653": 0.0334220826625824, "20870": 0.04580764099955559, "1922": 7.491418732488462e-20, "18920": 2.5395347424862367e-16, "45577": 5.012718755706413e-13, "21611": 3.8424172288387126e-08, "49456": 2.289631993335206e-06, "40837": 2.0569865703582764, "40222": 0.09282366931438446, "23347": 2.893119699365343e-06, "21127": 3.9458683982947958e-19, "41422": 3.261904239654541, "14911": 0.0001577745279064402, "20183": 7.832663684315122e-11, "34100": 6.453919195337221e-05, "33297": 3.8090878007324136e-08, "22363": 8.047405921978931e-15, "9062": 2.7036469418817433e-06, "45657": 0.08391805738210678, "2267": 0.016736462712287903, "17786": 0.1693364530801773, "8820": 0.031816817820072174, "13390": 1.257192960846254e-10, "3170": 4.790545463562012, "41357": 0.022097943350672722, "18491": 6.864121901081766e-13, "38132": 11.946839332580566, "13939": 1.955255174834747e-05, "46700": 7.023356914520264, "30148": 0.0003052137035410851, "8072": 0.050335150212049484, "24269": 0.00012998527381569147, "15692": 5.819936177431373e-06, "10792": 0.0022771903313696384, "19872": 3.652967279776931e-07, "40248": 7.287682819878682e-05, "14046": 6.696383497528174e-22, "45091": 3.3807995319366455, "13882": 0.0645529255270958, "8715": 4.065318082169256e-10, "35304": 0.0013990859733894467, "30572": 0.02476978860795498, "21243": 6.821324660677419e-08, "21890": 0.05952904745936394, "7526": 0.38642826676368713, "45652": 0.000352166302036494, "1730": 2.4024555386858992e-05, "44601": 0.37580713629722595, "16527": 3.316933533392685e-11, "6354": 3.0392002372536808e-05, "36162": 8.53930377960205, "18788": 0.012608652003109455, "22216": 2.658019911905285e-05, "48347": 0.6998514533042908, "46331": 3.3007674371532403e-10, "34579": 8.723900074558699e-11, "11930": 0.03798729553818703, "37341": 0.0016180920647457242, "11650": 0.215485081076622, "13355": 2.9406781643006447e-16, "28158": 1.5785113646415994e-05, "44220": 1.0029580756133662e-14, "31854": 0.0034891930408775806, "30459": 7.933353994422324e-16, "17168": 1.957954021136743e-09, "43732": 0.0010117975762113929, "3065": 0.0103860879316926, "19079": 2.2408621311187744, "13730": 4.4964555624867064e-13, "27688": 0.11657971888780594, "41804": 0.0018637541215866804, "7532": 1.8738397606580387e-13, "14887": 0.02013414539396763, "7473": 0.00013085785030853003, "47479": 3.6489383563320654e-12, "16472": 0.007505425252020359, "46655": 0.7555389404296875, "47978": 5.318437099456787, "40785": 1.4745657765571213e-13, "40609": 2.1372699443578114e-10, "39781": 7.465059752576053e-06, "40392": 4.629848957061768, "33438": 5.033863992309762e-09, "13489": 0.033851828426122665, "14317": 10.280390739440918, "25849": 0.008425534702837467, "12275": 0.002575679449364543, "43597": 1.134689591708593e-05, "41263": 7.82204008102417, "42941": 2.1448021954122414e-15, "40675": 3.915374279022217, "1776": 2.4101827875711024e-06, "11580": 3.9395639896392822, "23448": 9.820607829169603e-07, "38728": 0.00024221764761023223, "49100": 7.92974130803259e-09, "46145": 8.517301466781646e-06, "29977": 0.16569305956363678, "26680": 5.8782743992227045e-15, "26097": 1.9857843369663897e-07, "30397": 0.0012257216731086373, "1662": 1.1408475726615297e-11, "14502": 5.146053314208984, "6797": 6.792097808662467e-13, "10738": 0.00022440406610257924, "35904": 6.897060700339352e-10, "6992": 0.15283149480819702, "35756": 0.0001148515148088336, "47892": 9.456711769104004, "6459": 5.337947306394142e-10, "30188": 3.662762740406621e-15, "34670": 3.573258800315671e-05, "18865": 0.030021987855434418, "18190": 3.547074556350708, "16793": 2.755903096840484e-06, "24774": 1.7066525220870972, "16757": 0.004673945251852274, "30752": 0.5427888631820679, "36239": 0.0026119172107428312, "42646": 9.013773194510577e-08, "13937": 0.002081619342789054, "34140": 3.661865472793579, "23604": 7.084774494171143, "14841": 0.046996358782052994, "4585": 0.15609794855117798, "11569": 0.06308181583881378, "5704": 2.4611046862647354e-18, "45178": 1.3552021300711203e-05, "36647": 0.01723308116197586, "38960": 3.3333076316921506e-06, "13563": 5.107391619750697e-16, "15964": 4.836934566497803, "48413": 1.0847291857973742e-16, "34271": 2.0366649627685547, "22752": 1.2302417698995785e-15, "27082": 2.2761456214200637e-20, "31438": 5.035082817077637, "49226": 0.01777721755206585, "4573": 1.284700488213275e-07, "37499": 0.010111945681273937, "9532": 0.4207916259765625, "26181": 2.1127560145828284e-08, "39323": 0.0043617296032607555, "24904": 0.0006397481774911284, "33636": 0.003788677742704749, "29715": 0.002008679322898388, "45357": 1.2563860764203127e-05, "17193": 2.0235888769093435e-06, "15590": 0.0002105267922161147, "22687": 6.429948371078353e-06, "8119": 1.0648946613400767e-08, "4616": 2.1865302812784648e-07, "22416": 1.9772710402321536e-06, "41733": 1.2421698556863703e-05, "24336": 0.1841687709093094, "36315": 7.087909921210667e-07, "6385": 0.33332735300064087, "13688": 0.02628009021282196, "33419": 1.3326448202133179, "11375": 0.0222154650837183, "47637": 0.0004436654271557927, "3212": 6.061158519532484e-13, "4683": 1.2152981503599124e-19, "29868": 0.0002878627274185419, "47596": 1.032608985900879, "22655": 0.004299975465983152, "34476": 1.2217325320307282e-06, "31757": 1.1524630784988403, "47929": 2.299737843713956e-06, "3493": 1.5440773963928223, "35015": 0.01713053323328495, "1933": 0.06821423768997192, "29116": 0.00030390318715944886, "25863": 0.0008950422634370625, "17112": 7.152832404244691e-05, "30962": 0.023449817672371864, "45735": 0.00019932474242523313, "23520": 0.007772665470838547, "27558": 0.012103688903152943, "49207": 0.31146642565727234, "13702": 0.0022327883634716272, "14435": 1.041284441947937, "1611": 0.002415462862700224, "14109": 0.038585349917411804, "45363": 0.0003692886675707996, "15442": 2.410883723769075e-07, "46881": 0.000863004825077951, "42007": 0.0016486253589391708, "11446": 3.962428174068616e-15, "1233": 0.19545145332813263, "27834": 9.109252414873925e-12, "18817": 1.1893032789230347, "18623": 0.002132146153599024, "31859": 1.0811744928359985, "46254": 8.100242614746094, "19637": 3.9045313315000385e-05, "6273": 1.8764994144439697, "33900": 3.0910517201387933e-13, "33837": 0.03429041802883148, "5041": 0.007032125256955624, "19776": 1.2140090465545654, "17140": 0.18909096717834473, "34053": 0.4398726224899292, "15596": 9.922049522399902, "25178": 1.0347122980647327e-07, "9633": 1.434125304222107, "29126": 1.3349381685256958, "7364": 0.03706641122698784, "38778": 2.4228704979811777e-12, "30442": 0.2816008925437927, "39558": 1.32913836517464e-19, "18814": 0.016083594411611557, "34634": 8.616871127742343e-06, "47448": 0.03597071021795273, "44782": 0.2074645310640335, "25356": 0.0003497930010780692, "4640": 0.0012928873766213655, "8350": 1.0800441486935597e-05, "33658": 0.612214207649231, "37491": 2.2593013682126184e-08, "29359": 0.0001454839075449854, "25061": 0.0001634978543734178, "41552": 0.1132143959403038, "29854": 0.03229318931698799, "23675": 1.2300084561989166e-11, "23614": 0.3173176050186157, "49436": 7.888082981109619, "21407": 7.764637302898336e-06, "49051": 0.003733878256753087, "20462": 0.0006638254853896797, "45983": 1.6136168596858624e-06, "46169": 4.002248169854283e-05, "13345": 0.8671257495880127, "28065": 0.4216255843639374, "48706": 0.000371261325199157, "33782": 0.0009849477792158723, "11674": 7.146779353206512e-06, "39948": 0.00599220534786582, "20748": 15.972941398620605, "49695": 0.9167521595954895, "13732": 1.4365778952196706e-05, "27990": 0.4855750501155853, "17966": 1.4671143218410068e-15, "41462": 0.003743293695151806, "9498": 0.02904127910733223, "39920": 0.5385152101516724, "21194": 0.0018233443843200803, "4353": 0.13447509706020355, "3685": 0.026879826560616493, "6780": 0.23443050682544708, "3095": 0.4412911534309387, "15583": 5.051627417426447e-15, "15039": 4.020810138172237e-06, "6432": 4.022784949597735e-08, "7009": 3.474124113389543e-11, "33075": 0.44494864344596863, "27554": 1.6610830488872352e-09, "30494": 2.6625187397003174, "28556": 7.820545196533203, "49563": 0.5330227613449097, "8595": 0.0002502365387044847, "7286": 4.924564459130986e-19, "49872": 0.11411930620670319, "49443": 2.5658130608781186e-14, "41761": 0.000338182901032269, "17701": 5.489294528961182, "11209": 11.143389701843262, "38293": 1.5984175788519295e-12, "32473": 0.30709370970726013, "25810": 0.2699722647666931, "31331": 4.353130340576172, "8918": 0.00025305847520940006, "13244": 8.89913576618743e-19, "28094": 0.05035461485385895, "38597": 0.2945094108581543, "17042": 7.177016203563369e-10, "8851": 1.0664093494415283, "44925": 7.546370994759855e-08, "49606": 1.6470662724324403e-12, "49629": 6.035469433257612e-13, "5429": 7.465131757113802e-14, "38153": 4.050320971356932e-16, "36149": 0.0010852133855223656, "43998": 2.662356450855441e-07, "28596": 0.03671048581600189, "47642": 0.00010454519360791892, "34909": 0.6604747772216797, "17281": 0.00011519873805809766, "26605": 0.00044751589302904904, "42695": 0.07211454957723618, "46871": 5.42792804480996e-07, "12381": 0.0007147512515075505, "19537": 1.4773451351146605e-09, "23402": 2.034289625640895e-09, "32827": 4.906050826009034e-12, "1482": 6.799773938359621e-11, "40943": 1.1686873691019173e-09, "32542": 0.003804328152909875, "1192": 9.229238900898551e-11, "32434": 3.419490337371826, "18471": 0.0015284327091649175, "49304": 2.9826583862304688, "37584": 3.8859379856148735e-06, "19032": 1.0199956932410714e-06, "17598": 0.01053685788065195, "21161": 0.01830599270761013, "35852": 3.9856302738189697, "21265": 8.237077963713091e-06, "575": 0.01762107014656067, "45871": 6.816134323628376e-10, "21914": 0.0033827503211796284, "47654": 0.007404857315123081, "11547": 1.6556531190872192, "27053": 0.22314202785491943, "38259": 4.70021123530253e-14, "34756": 0.04474049061536789, "2017": 3.0768625736236572, "2598": 6.179402767259035e-09, "37159": 1.0708496311906401e-09, "47429": 1.7101561979870894e-06, "37602": 0.0021188848186284304, "2062": 6.965456008911133, "17234": 0.004787647631019354, "41648": 0.0031087801326066256, "27637": 0.0011751098791137338, "28089": 3.149329685925295e-08, "9333": 8.845638110877019e-10, "14847": 0.03124159574508667, "7257": 0.0007246372406370938, "27702": 1.897088259283919e-05, "2673": 6.283496531978017e-06, "1190": 0.009843087755143642, "37432": 1.2644803064176813e-05, "19411": 0.07300082594156265, "6080": 0.0015073774848133326, "19787": 0.015693193301558495, "22549": 7.626941744831583e-09, "34499": 0.00011313897994114086, "45893": 0.40659254789352417, "44947": 2.4291226863861084, "32807": 8.997641998576e-06, "42307": 0.0004815444990526885, "44516": 0.0024623791687190533, "7090": 0.007203460671007633, "25546": 3.3837844171102915e-07, "1469": 0.021107781678438187, "31215": 1.482397273780845e-14, "24545": 0.7424454689025879, "49453": 0.6900164484977722, "43162": 4.36924409866333, "43848": 0.001876143622212112, "48789": 1.152786310854026e-07, "35980": 0.05809922516345978, "43783": 1.1332430839538574, "16331": 0.7853947877883911, "18511": 0.2146308422088623, "25996": 0.0016399717424064875, "1843": 0.0031905006617307663, "20407": 0.012374311685562134, "15939": 3.834874391555786, "22824": 0.5344690680503845, "30348": 1.251184394822645e-16, "17204": 3.7621034759682814e-11, "27049": 11.667926788330078, "24962": 0.030966171994805336, "15606": 0.10088810324668884, "47681": 5.686746007427246e-08, "40062": 0.1385362297296524, "25260": 3.2062251567840576, "29893": 0.00019699551921803504, "7297": 0.09679515659809113, "14095": 3.9372637095080876e-11, "36771": 0.0033018626272678375, "28904": 1.4129639680504624e-08, "11298": 9.605014561486769e-10, "38838": 7.717757171121775e-07, "40158": 0.6700422167778015, "30288": 2.317917823791504, "161": 6.853492322989041e-06, "19567": 0.000790866615716368, "34010": 1.5011334419250488, "32687": 9.426931425480568e-16, "17859": 0.0005288099055178463, "48466": 4.74315910992118e-08, "37304": 3.566035509109497, "25587": 5.3686224354976275e-09, "19928": 0.6164904832839966, "6573": 1.371704570374277e-06, "2401": 2.856050969057833e-07, "8013": 0.17588385939598083, "27760": 0.0008638629806227982, "44160": 0.23919546604156494, "18485": 0.7917471528053284, "7820": 2.6489462470635772e-05, "3907": 0.0013896174496039748, "32997": 0.8459506630897522, "25915": 4.273630142211914, "9545": 0.10946614295244217, "26943": 9.008099441098428e-18, "20570": 2.1951877897663508e-06, "35384": 8.012765465537086e-05, "33398": 0.03743983805179596, "22536": 0.7962050437927246, "28391": 7.764084375416758e-10, "49079": 1.4671958684921265, "23493": 0.00023732338740956038, "4527": 0.00017693631525617093, "20977": 3.814981642223658e-13, "15790": 9.176479943562299e-05, "27766": 1.945653499424438e-10, "14000": 0.19055770337581635, "28476": 0.09979232400655746, "12859": 0.00025187619030475616, "38038": 0.0018067884957417846, "7360": 3.0478551387786865, "21839": 1.773900180523924e-06, "25819": 0.00043407577322795987, "37955": 0.0036898241378366947, "29701": 1.965543390269886e-07, "18395": 0.00012329619494266808, "22702": 2.2250103938858956e-05, "7175": 0.12706005573272705, "34126": 1.153954029083252, "43221": 1.6721022575438838e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_152.json <==
{"20228": 17.601877212524414, "24631": 0.006013030651956797, "21481": 1.0772784264645452e-07, "31601": 0.33652463555336, "21027": 9.181664609059226e-06, "7756": 2.19891095161438, "15003": 6.731268967996584e-06, "10962": 0.01396486908197403, "37208": 0.00018782017286866903, "1713": 7.338611794693861e-06, "25435": 12.957098007202148, "10196": 0.0016201051184907556, "8919": 0.3001977205276489, "40058": 0.0012272248277440667, "1597": 0.00172632304020226, "18522": 5.951523718294993e-10, "44492": 0.02311556786298752, "48083": 0.20615112781524658, "12260": 0.004386448301374912, "7314": 0.011744454503059387, "35031": 0.5256149768829346, "17309": 0.7202519178390503, "6094": 0.0004663649306166917, "19429": 1.4296475683295284e-06, "38589": 0.00023918003716971725, "23": 1.0572230166872032e-06, "11185": 0.00024519054568372667, "17000": 0.026088763028383255, "31999": 0.00029296689899638295, "31002": 0.2672017216682434, "5762": 6.607230360706692e-14, "19308": 0.0805436298251152, "16780": 3.7307440834410954e-06, "36171": 3.183888984377038e-17, "31110": 0.004215007647871971, "5943": 7.021769832249447e-10, "22617": 0.44632261991500854, "46077": 1.1679861244839884e-10, "39120": 4.552605037747015e-13, "24076": 0.042830631136894226, "49558": 5.187768579162366e-07, "12596": 0.12940821051597595, "2215": 0.0013812867691740394, "38964": 0.47467169165611267, "1966": 0.03272648900747299, "36951": 2.3795535564422607, "19437": 2.754594419229761e-08, "47182": 3.6933090686798096, "24183": 0.006534047424793243, "28182": 1.7284064804390376e-12, "5267": 2.6211204528808594, "41565": 2.952882079479413e-13, "35684": 2.733285665512085, "46765": 4.649238690035418e-05, "20211": 5.3170905113220215, "25201": 1.2485686096130877e-10, "46364": 2.1105193981352244e-10, "45205": 0.01621275208890438, "12684": 0.02436080388724804, "41732": 0.2931946814060211, "17423": 4.080624580383301, "31279": 0.0048532625660300255, "8492": 0.0007302745943889022, "40686": 3.473285436630249, "46925": 3.605844540288672e-05, "25999": 0.004021110944449902, "46650": 1.3714164879274904e-06, "40125": 4.817919731140137, "8943": 2.584211587905884, "13639": 0.07052551209926605, "7734": 1.1724729347406537e-06, "34508": 0.4491032063961029, "36350": 0.005184471607208252, "27458": 0.00030855947989039123, "29134": 0.051977451890707016, "42936": 6.713073616992915e-06, "11653": 0.03342136740684509, "20870": 0.04581049829721451, "1922": 7.491435534594654e-20, "18920": 2.53961362242945e-16, "45577": 5.012462883993707e-13, "21611": 3.8418043857291195e-08, "49456": 2.2895967504155124e-06, "40837": 2.0568878650665283, "40222": 0.09283088892698288, "23347": 2.8926644972671056e-06, "21127": 3.9460570988720344e-19, "41422": 3.261474132537842, "14911": 0.00015775389329064637, "20183": 7.832665072093903e-11, "34100": 6.452437810366973e-05, "33297": 3.809176263303016e-08, "22363": 8.048396103494272e-15, "9062": 2.703730388020631e-06, "45657": 0.08392253518104553, "2267": 0.016735706478357315, "17786": 0.16933192312717438, "8820": 0.03181600943207741, "13390": 1.2577251740086837e-10, "3170": 4.790975093841553, "41357": 0.022099077701568604, "18491": 6.864321936382589e-13, "38132": 11.946544647216797, "13939": 1.955198786163237e-05, "46700": 7.02319860458374, "30148": 0.0003052445244975388, "8072": 0.05033464357256889, "24269": 0.0001299813447985798, "15692": 5.820681963086827e-06, "10792": 0.002276824787259102, "19872": 3.6529951330521726e-07, "40248": 7.286760956048965e-05, "14046": 6.696383497528174e-22, "45091": 3.3813912868499756, "13882": 0.06457065790891647, "8715": 4.0652356481096774e-10, "35304": 0.001398992259055376, "30572": 0.024777324870228767, "21243": 6.821424136660426e-08, "21890": 0.05954541265964508, "7526": 0.3863988518714905, "45652": 0.000352328410372138, "1730": 2.4020544515224174e-05, "44601": 0.3757442533969879, "16527": 3.316210500647898e-11, "6354": 3.039516923308838e-05, "36162": 8.539146423339844, "18788": 0.012610666453838348, "22216": 2.6578276447253302e-05, "48347": 0.6997932195663452, "46331": 3.300166251385406e-10, "34579": 8.723193695159281e-11, "11930": 0.03798164427280426, "37341": 0.001617986592464149, "11650": 0.21554234623908997, "13355": 2.940293293705236e-16, "28158": 1.5784433344379067e-05, "44220": 1.0028852307799024e-14, "31854": 0.0034891515970230103, "30459": 7.932502726310333e-16, "17168": 1.9588175526052964e-09, "43732": 0.0010117865167558193, "3065": 0.010386227630078793, "19079": 2.240648031234741, "13730": 4.4952054773818306e-13, "27688": 0.11657358705997467, "41804": 0.001863393234089017, "7532": 1.8734814318400322e-13, "14887": 0.020132582634687424, "7473": 0.00013087586557958275, "47479": 3.649136548489196e-12, "16472": 0.007506600581109524, "46655": 0.7554651498794556, "47978": 5.3177409172058105, "40785": 1.474658069267054e-13, "40609": 2.1370229197348323e-10, "39781": 7.468272997357417e-06, "40392": 4.629495620727539, "33438": 5.032783079172987e-09, "13489": 0.03384728729724884, "14317": 10.28019905090332, "25849": 0.008426062762737274, "12275": 0.0025759832933545113, "43597": 1.1345259736117441e-05, "41263": 7.8219499588012695, "42941": 2.1447681023361144e-15, "40675": 3.915323257446289, "1776": 2.4104379008349497e-06, "11580": 3.9394567012786865, "23448": 9.823110076467856e-07, "38728": 0.00024222934735007584, "49100": 7.92991805553811e-09, "46145": 8.515590707247611e-06, "29977": 0.1656918078660965, "26680": 5.877650135940578e-15, "26097": 1.9855140465097065e-07, "30397": 0.0012255206238478422, "1662": 1.1405740067693682e-11, "14502": 5.14548921585083, "6797": 6.791089500642056e-13, "10738": 0.00022438164160121232, "35904": 6.896110904541786e-10, "6992": 0.15282170474529266, "35756": 0.00011483320849947631, "47892": 9.456039428710938, "6459": 5.337053576859319e-10, "30188": 3.662578934257067e-15, "34670": 3.572312925825827e-05, "18865": 0.030020978301763535, "18190": 3.5470452308654785, "16793": 2.7556391160032945e-06, "24774": 1.7066147327423096, "16757": 0.004673530347645283, "30752": 0.5427420735359192, "36239": 0.0026122648268938065, "42646": 9.012922674855872e-08, "13937": 0.00208148080855608, "34140": 3.6617465019226074, "23604": 7.084266185760498, "14841": 0.04699467867612839, "4585": 0.15607808530330658, "11569": 0.06308362632989883, "5704": 2.4611075813968793e-18, "45178": 1.3548164133680984e-05, "36647": 0.017231598496437073, "38960": 3.332934966238099e-06, "13563": 5.111795661680827e-16, "15964": 4.835770606994629, "48413": 1.0845485957260416e-16, "34271": 2.036412239074707, "22752": 1.2301283733637649e-15, "27082": 2.275890035535482e-20, "31438": 5.03627347946167, "49226": 0.01777421310544014, "4573": 1.2847701214013796e-07, "37499": 0.010110764764249325, "9532": 0.4207281172275543, "26181": 2.113569053108222e-08, "39323": 0.004361831583082676, "24904": 0.0006396721582859755, "33636": 0.003788446309044957, "29715": 0.0020084953866899014, "45357": 1.256602718058275e-05, "17193": 2.023798970185453e-06, "15590": 0.00021059441496618092, "22687": 6.429560016840696e-06, "8119": 1.0647744907998913e-08, "4616": 2.1868049771001097e-07, "22416": 1.9768299353017937e-06, "41733": 1.242011239810381e-05, "24336": 0.18415451049804688, "36315": 7.090972644618887e-07, "6385": 0.3333767056465149, "13688": 0.026281971484422684, "33419": 1.3325953483581543, "11375": 0.022211996838450432, "47637": 0.00044363021152094007, "3212": 6.060212011035904e-13, "4683": 1.215181957333243e-19, "29868": 0.0002878046070691198, "47596": 1.032604455947876, "22655": 0.004299720749258995, "34476": 1.2216053164593177e-06, "31757": 1.1525640487670898, "47929": 2.2996052848611725e-06, "3493": 1.54391610622406, "35015": 0.01712859608232975, "1933": 0.0682106763124466, "29116": 0.00030394966597668827, "25863": 0.0008951103664003313, "17112": 7.153111801017076e-05, "30962": 0.023446407169103622, "45735": 0.00019929393602069467, "23520": 0.007772015407681465, "27558": 0.012100860476493835, "49207": 0.3114243149757385, "13702": 0.0022323939483612776, "14435": 1.0412554740905762, "1611": 0.0024156770668923855, "14109": 0.03858429938554764, "45363": 0.00036926494794897735, "15442": 2.410924651030655e-07, "46881": 0.000862929446157068, "42007": 0.0016485959058627486, "11446": 3.962540829450601e-15, "1233": 0.1954406499862671, "27834": 9.10906940154721e-12, "18817": 1.1894197463989258, "18623": 0.0021320267114788294, "31859": 1.081103801727295, "46254": 8.099651336669922, "19637": 3.904531695297919e-05, "6273": 1.8762270212173462, "33900": 3.0910614779583456e-13, "33837": 0.03429004177451134, "5041": 0.007031765766441822, "19776": 1.2141954898834229, "17140": 0.18907730281352997, "34053": 0.43988803029060364, "15596": 9.922392845153809, "25178": 1.0345848266979374e-07, "9633": 1.433889389038086, "29126": 1.3348420858383179, "7364": 0.03706410899758339, "38778": 2.422593592746325e-12, "30442": 0.28157472610473633, "39558": 1.32911290352141e-19, "18814": 0.016083450987935066, "34634": 8.617462299298495e-06, "47448": 0.03596983104944229, "44782": 0.20746004581451416, "25356": 0.000349772977642715, "4640": 0.0012928571086376905, "8350": 1.0800242307595909e-05, "33658": 0.6121920943260193, "37491": 2.2589288661833962e-08, "29359": 0.00014548032777383924, "25061": 0.0001634943182580173, "41552": 0.11320281773805618, "29854": 0.032291609793901443, "23675": 1.2297326351662363e-11, "23614": 0.3173086643218994, "49436": 7.887296199798584, "21407": 7.76531669544056e-06, "49051": 0.0037338652182370424, "20462": 0.0006637941696681082, "45983": 1.6133249118865933e-06, "46169": 4.002002242486924e-05, "13345": 0.867070734500885, "28065": 0.42160895466804504, "48706": 0.0003712361503858119, "33782": 0.000984858488664031, "11674": 7.145709787437227e-06, "39948": 0.005992143414914608, "20748": 15.97425651550293, "49695": 0.9167112112045288, "13732": 1.436168258805992e-05, "27990": 0.4855495095252991, "17966": 1.467454299690211e-15, "41462": 0.0037435260601341724, "9498": 0.029039183631539345, "39920": 0.5384910702705383, "21194": 0.0018230965360999107, "4353": 0.1344498246908188, "3685": 0.026879090815782547, "6780": 0.23439911007881165, "3095": 0.4414149224758148, "15583": 5.052069568624914e-15, "15039": 4.019886091555236e-06, "6432": 4.022832555961031e-08, "7009": 3.4736602483320667e-11, "33075": 0.44512924551963806, "27554": 1.6610285369367261e-09, "30494": 2.6627228260040283, "28556": 7.820235729217529, "49563": 0.5329937934875488, "8595": 0.0002502170391380787, "7286": 4.924453823724057e-19, "49872": 0.11412212997674942, "49443": 2.565352105548223e-14, "41761": 0.00033816066570580006, "17701": 5.489151954650879, "11209": 11.143339157104492, "38293": 1.5986143615462356e-12, "32473": 0.307088702917099, "25810": 0.269938200712204, "31331": 4.353151321411133, "8918": 0.0002530358615331352, "13244": 8.897903267074726e-19, "28094": 0.05034896358847618, "38597": 0.294527143239975, "17042": 7.177540783942504e-10, "8851": 1.0665644407272339, "44925": 7.546771030320087e-08, "49606": 1.6470043644883914e-12, "49629": 6.034882337781211e-13, "5429": 7.464806496462056e-14, "38153": 4.0502484441608234e-16, "36149": 0.00108517415355891, "43998": 2.662015106125182e-07, "28596": 0.03670599311590195, "47642": 0.0001045542157953605, "34909": 0.660631000995636, "17281": 0.00011518925020936877, "26605": 0.00044752791291102767, "42695": 0.07210040092468262, "46871": 5.427938845059543e-07, "12381": 0.000714738795068115, "19537": 1.4771418532788516e-09, "23402": 2.0341845985427653e-09, "32827": 4.905174790653666e-12, "1482": 6.799587282113606e-11, "40943": 1.168359409220443e-09, "32542": 0.003803762374445796, "1192": 9.230545494620657e-11, "32434": 3.419736623764038, "18471": 0.0015286096604540944, "49304": 2.9826245307922363, "37584": 3.885975729644997e-06, "19032": 1.0200145652561332e-06, "17598": 0.01053704135119915, "21161": 0.018309211358428, "35852": 3.985211133956909, "21265": 8.23472782940371e-06, "575": 0.017615703865885735, "45871": 6.817109654555509e-10, "21914": 0.003382178023457527, "47654": 0.00740358280017972, "11547": 1.6559200286865234, "27053": 0.22318989038467407, "38259": 4.7008617566060215e-14, "34756": 0.04473448172211647, "2017": 3.076298475265503, "2598": 6.179035061393279e-09, "37159": 1.0706576736296824e-09, "47429": 1.7100645663958858e-06, "37602": 0.0021185840014368296, "2062": 6.96510648727417, "17234": 0.004788111429661512, "41648": 0.003108757780864835, "27637": 0.0011750407284125686, "28089": 3.149869343133105e-08, "9333": 8.848302091024607e-10, "14847": 0.03124147839844227, "7257": 0.0007246643071994185, "27702": 1.8968958102050237e-05, "2673": 6.28305178906885e-06, "1190": 0.009843423962593079, "37432": 1.2642933143069968e-05, "19411": 0.0729973316192627, "6080": 0.0015075416304171085, "19787": 0.015692267566919327, "22549": 7.625458486870684e-09, "34499": 0.0001131379758589901, "45893": 0.4065784215927124, "44947": 2.429131269454956, "32807": 8.997186341730412e-06, "42307": 0.0004815873398911208, "44516": 0.002462316770106554, "7090": 0.007206480018794537, "25546": 3.384105582426855e-07, "1469": 0.021104561164975166, "31215": 1.4821861931703893e-14, "24545": 0.7423854470252991, "49453": 0.6902163624763489, "43162": 4.369241237640381, "43848": 0.0018762224353849888, "48789": 1.1527869503424881e-07, "35980": 0.058106862008571625, "43783": 1.1332297325134277, "16331": 0.7852716445922852, "18511": 0.21462327241897583, "25996": 0.0016400932800024748, "1843": 0.003190310439094901, "20407": 0.012374033220112324, "15939": 3.834859848022461, "22824": 0.5344709753990173, "30348": 1.2512080852753886e-16, "17204": 3.7620500464852213e-11, "27049": 11.667241096496582, "24962": 0.030974475666880608, "15606": 0.10086618363857269, "47681": 5.6873158627013254e-08, "40062": 0.13853412866592407, "25260": 3.2061986923217773, "29893": 0.00019698897085618228, "7297": 0.09679974615573883, "14095": 3.9381567451535204e-11, "36771": 0.0033015497028827667, "28904": 1.4128233694066239e-08, "11298": 9.605721773553455e-10, "38838": 7.718018082414346e-07, "40158": 0.670072615146637, "30288": 2.317788600921631, "161": 6.853329523437424e-06, "19567": 0.000790810736361891, "34010": 1.5010126829147339, "32687": 9.426142626048437e-16, "17859": 0.0005287991953082383, "48466": 4.742471659824332e-08, "37304": 3.5658111572265625, "25587": 5.367897681907152e-09, "19928": 0.6164197325706482, "6573": 1.3713270163862035e-06, "2401": 2.8559037446029834e-07, "8013": 0.17586921155452728, "27760": 0.0008638795115984976, "44160": 0.23920385539531708, "18485": 0.7917850017547607, "7820": 2.6487747163628228e-05, "3907": 0.0013895373558625579, "32997": 0.8459484577178955, "25915": 4.273074626922607, "9545": 0.10946074873209, "26943": 9.007355805727743e-18, "20570": 2.195176193708903e-06, "35384": 8.012761827558279e-05, "33398": 0.037436071783304214, "22536": 0.7962490320205688, "28391": 7.76403441538065e-10, "49079": 1.4670711755752563, "23493": 0.00023730772954877466, "4527": 0.0001769328664522618, "20977": 3.8143213631006145e-13, "15790": 9.177317406283692e-05, "27766": 1.9456823652230781e-10, "14000": 0.1906137615442276, "28476": 0.09977365285158157, "12859": 0.000251941557507962, "38038": 0.0018066400662064552, "7360": 3.047708511352539, "21839": 1.7750053302734159e-06, "25819": 0.00043408479541540146, "37955": 0.0036904732696712017, "29701": 1.9649166915769456e-07, "18395": 0.00012328573211561888, "22702": 2.224905983894132e-05, "7175": 0.12704484164714813, "34126": 1.1538712978363037, "43221": 1.67226960456901e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_156.json <==
{"20228": 17.600170135498047, "24631": 0.006012215279042721, "21481": 1.0772500047551148e-07, "31601": 0.3365282416343689, "21027": 9.18080968403956e-06, "7756": 2.1989901065826416, "15003": 6.730650511599379e-06, "10962": 0.013967731036245823, "37208": 0.0001877917384263128, "1713": 7.337515398830874e-06, "25435": 12.955001831054688, "10196": 0.0016200783429667354, "8919": 0.30019110441207886, "40058": 0.0012271516025066376, "1597": 0.0017262384062632918, "18522": 5.95104521217138e-10, "44492": 0.023116108030080795, "48083": 0.20613832771778107, "12260": 0.004386039916425943, "7314": 0.011743549257516861, "35031": 0.525664210319519, "17309": 0.72040194272995, "6094": 0.000466332450741902, "19429": 1.4296099379862426e-06, "38589": 0.00023914439952932298, "23": 1.0573104418654111e-06, "11185": 0.0002452173503115773, "17000": 0.026086274534463882, "31999": 0.0002929024340119213, "31002": 0.2671598792076111, "5762": 6.605365532970017e-14, "19308": 0.08054520934820175, "16780": 3.730191338036093e-06, "36171": 3.183422785383803e-17, "31110": 0.00421490054577589, "5943": 7.02392366491722e-10, "22617": 0.44626885652542114, "46077": 1.1678305544826628e-10, "39120": 4.552122567780259e-13, "24076": 0.042826201766729355, "49558": 5.186410589885782e-07, "12596": 0.1293935626745224, "2215": 0.0013811724493280053, "38964": 0.4746185839176178, "1966": 0.03272620216012001, "36951": 2.379349946975708, "19437": 2.754544503602574e-08, "47182": 3.6932406425476074, "24183": 0.00653382483869791, "28182": 1.7281088669426903e-12, "5267": 2.621326446533203, "41565": 2.9526400313444057e-13, "35684": 2.732614755630493, "46765": 4.649424954550341e-05, "20211": 5.3178863525390625, "25201": 1.2488464429250001e-10, "46364": 2.1105457659320592e-10, "45205": 0.016210339963436127, "12684": 0.024360917508602142, "41732": 0.29317507147789, "17423": 4.080864906311035, "31279": 0.004852913785725832, "8492": 0.0007302607409656048, "40686": 3.4732110500335693, "46925": 3.6056211683899164e-05, "25999": 0.004021515138447285, "46650": 1.3714605984205264e-06, "40125": 4.8182902336120605, "8943": 2.5840892791748047, "13639": 0.07052762806415558, "7734": 1.1723725492629455e-06, "34508": 0.44909557700157166, "36350": 0.00518786208704114, "27458": 0.0003085348289459944, "29134": 0.051968786865472794, "42936": 6.712430149491411e-06, "11653": 0.03342049568891525, "20870": 0.0458139069378376, "1922": 7.491426487306704e-20, "18920": 2.5396887966035186e-16, "45577": 5.01216960730605e-13, "21611": 3.841207529831081e-08, "49456": 2.289557642143336e-06, "40837": 2.0567922592163086, "40222": 0.09283774346113205, "23347": 2.8921872399223503e-06, "21127": 3.9462931038405535e-19, "41422": 3.2610411643981934, "14911": 0.00015773386985529214, "20183": 7.832613030389624e-11, "34100": 6.451013177866116e-05, "33297": 3.8092771603714937e-08, "22363": 8.049435412920553e-15, "9062": 2.703846803342458e-06, "45657": 0.08392675220966339, "2267": 0.016735022887587547, "17786": 0.16932672262191772, "8820": 0.031815364956855774, "13390": 1.2582646036207734e-10, "3170": 4.791384696960449, "41357": 0.022100506350398064, "18491": 6.864612502564815e-13, "38132": 11.946303367614746, "13939": 1.9551591321942396e-05, "46700": 7.023004055023193, "30148": 0.0003052780230063945, "8072": 0.05033479258418083, "24269": 0.00012997817248106003, "15692": 5.82136590310256e-06, "10792": 0.002276466228067875, "19872": 3.6530846614368784e-07, "40248": 7.2858041676227e-05, "14046": 6.696383497528174e-22, "45091": 3.382000207901001, "13882": 0.0645890012383461, "8715": 4.065163761168833e-10, "35304": 0.0013989012222737074, "30572": 0.02478497289121151, "21243": 6.821539244583619e-08, "21890": 0.05956195667386055, "7526": 0.3863736689090729, "45652": 0.000352487521013245, "1730": 2.401642814220395e-05, "44601": 0.3756801187992096, "16527": 3.3155114070870795e-11, "6354": 3.0398074159165844e-05, "36162": 8.53900146484375, "18788": 0.012612692080438137, "22216": 2.6576288291835226e-05, "48347": 0.6997366547584534, "46331": 3.2995478571606895e-10, "34579": 8.722528255233897e-11, "11930": 0.03797595947980881, "37341": 0.0016178865917026997, "11650": 0.21560022234916687, "13355": 2.9399274813511405e-16, "28158": 1.5783589333295822e-05, "44220": 1.0028214491989741e-14, "31854": 0.003489141818135977, "30459": 7.931677927977944e-16, "17168": 1.959707063292626e-09, "43732": 0.0010117824422195554, "3065": 0.010386421345174313, "19079": 2.240457057952881, "13730": 4.4939388581938244e-13, "27688": 0.11656723916530609, "41804": 0.001863040030002594, "7532": 1.8731399081556993e-13, "14887": 0.02013115957379341, "7473": 0.00013089376443531364, "47479": 3.649365531988025e-12, "16472": 0.0075077880173921585, "46655": 0.7553850412368774, "47978": 5.317071914672852, "40785": 1.4747500909264438e-13, "40609": 2.1368119773601535e-10, "39781": 7.471618573617889e-06, "40392": 4.629171371459961, "33438": 5.031747907224826e-09, "13489": 0.03384329006075859, "14317": 10.280075073242188, "25849": 0.008426531217992306, "12275": 0.002576281316578388, "43597": 1.134363810706418e-05, "41263": 7.82197380065918, "42941": 2.1447429031059336e-15, "40675": 3.9153356552124023, "1776": 2.4106825549097266e-06, "11580": 3.9393577575683594, "23448": 9.82562823992339e-07, "38728": 0.00024224388471338898, "49100": 7.930061052263682e-09, "46145": 8.513941793353297e-06, "29977": 0.16569098830223083, "26680": 5.877050436613922e-15, "26097": 1.9852409138820803e-07, "30397": 0.0012253305176272988, "1662": 1.1402942826088669e-11, "14502": 5.144959449768066, "6797": 6.79008607153142e-13, "10738": 0.00022436035214923322, "35904": 6.89519497054647e-10, "6992": 0.15281172096729279, "35756": 0.00011481538240332156, "47892": 9.455501556396484, "6459": 5.336165398439618e-10, "30188": 3.662370564152043e-15, "34670": 3.5713688703253865e-05, "18865": 0.03002014011144638, "18190": 3.5470564365386963, "16793": 2.7554144708119566e-06, "24774": 1.7065705060958862, "16757": 0.004673065152019262, "30752": 0.5426989793777466, "36239": 0.002612640615552664, "42646": 9.012076418457582e-08, "13937": 0.0020813264418393373, "34140": 3.6615889072418213, "23604": 7.0838236808776855, "14841": 0.046993885189294815, "4585": 0.15605908632278442, "11569": 0.06308526545763016, "5704": 2.461105720240501e-18, "45178": 1.3544291505240835e-05, "36647": 0.01723022758960724, "38960": 3.3325602544209687e-06, "13563": 5.116298171191076e-16, "15964": 4.834606170654297, "48413": 1.0843658880723409e-16, "34271": 2.03617787361145, "22752": 1.2300206943003452e-15, "27082": 2.2756653073651575e-20, "31438": 5.037514686584473, "49226": 0.01777135394513607, "4573": 1.2848626340655755e-07, "37499": 0.01010968629270792, "9532": 0.4206678569316864, "26181": 2.1143964801240145e-08, "39323": 0.004361966624855995, "24904": 0.0006396006792783737, "33636": 0.0037882314063608646, "29715": 0.0020083088893443346, "45357": 1.2568370038934518e-05, "17193": 2.0239967852830887e-06, "15590": 0.00021065807959530503, "22687": 6.4291625676560216e-06, "8119": 1.0646513892709208e-08, "4616": 2.187082799309792e-07, "22416": 1.976392923097592e-06, "41733": 1.2418628102750517e-05, "24336": 0.1841406524181366, "36315": 7.094120633155399e-07, "6385": 0.3334207832813263, "13688": 0.02628418430685997, "33419": 1.3325568437576294, "11375": 0.022208496928215027, "47637": 0.00044359767343848944, "3212": 6.059306160120792e-13, "4683": 1.2150638256020127e-19, "29868": 0.00028774936799891293, "47596": 1.0325969457626343, "22655": 0.004299505148082972, "34476": 1.2214850357850082e-06, "31757": 1.1526659727096558, "47929": 2.299474090250442e-06, "3493": 1.5437687635421753, "35015": 0.01712673529982567, "1933": 0.06820700317621231, "29116": 0.00030400007381103933, "25863": 0.000895179808139801, "17112": 7.153443584684283e-05, "30962": 0.023443177342414856, "45735": 0.00019926305685658008, "23520": 0.007771441247314215, "27558": 0.012098041363060474, "49207": 0.3113833963871002, "13702": 0.0022319843992590904, "14435": 1.0412379503250122, "1611": 0.0024159024469554424, "14109": 0.038583409041166306, "45363": 0.00036923884181305766, "15442": 2.4109496621349535e-07, "46881": 0.0008628504001535475, "42007": 0.001648557255975902, "11446": 3.96268440153516e-15, "1233": 0.1954314261674881, "27834": 9.108911541710896e-12, "18817": 1.1895314455032349, "18623": 0.0021318956278264523, "31859": 1.0810550451278687, "46254": 8.099023818969727, "19637": 3.90453715226613e-05, "6273": 1.8759608268737793, "33900": 3.0911194827745736e-13, "33837": 0.03429025039076805, "5041": 0.007031348533928394, "19776": 1.2144056558609009, "17140": 0.18906396627426147, "34053": 0.4399033486843109, "15596": 9.922829627990723, "25178": 1.0344631107273017e-07, "9633": 1.4336504936218262, "29126": 1.334751844406128, "7364": 0.03706139326095581, "38778": 2.422320590639293e-12, "30442": 0.2815498113632202, "39558": 1.329090414548506e-19, "18814": 0.016083281487226486, "34634": 8.618113497504964e-06, "47448": 0.03596976399421692, "44782": 0.2074524462223053, "25356": 0.00034975388552993536, "4640": 0.0012928267242386937, "8350": 1.0800007657962851e-05, "33658": 0.612175464630127, "37491": 2.258571107915941e-08, "29359": 0.00014547591854352504, "25061": 0.00016348921053577214, "41552": 0.11319240927696228, "29854": 0.03228988125920296, "23675": 1.229458982537901e-11, "23614": 0.31729838252067566, "49436": 7.886546611785889, "21407": 7.76613705966156e-06, "49051": 0.003733854042366147, "20462": 0.0006637639598920941, "45983": 1.6130190942931222e-06, "46169": 4.0017788705881685e-05, "13345": 0.8670242428779602, "28065": 0.42159661650657654, "48706": 0.00037120815250091255, "33782": 0.0009847605833783746, "11674": 7.144574283302063e-06, "39948": 0.0059919897466897964, "20748": 15.975788116455078, "49695": 0.9166715741157532, "13732": 1.435760896129068e-05, "27990": 0.4855301082134247, "17966": 1.46777468990251e-15, "41462": 0.0037437817081809044, "9498": 0.029037104919552803, "39920": 0.5384687781333923, "21194": 0.001822868944145739, "4353": 0.13442474603652954, "3685": 0.026878787204623222, "6780": 0.23436826467514038, "3095": 0.4415455460548401, "15583": 5.052504520043329e-15, "15039": 4.019003881694516e-06, "6432": 4.022912136747436e-08, "7009": 3.4732019343897136e-11, "33075": 0.4453154504299164, "27554": 1.6609698061387235e-09, "30494": 2.6629467010498047, "28556": 7.819977760314941, "49563": 0.5329666137695312, "8595": 0.0002501975395716727, "7286": 4.9243778265052785e-19, "49872": 0.11412514746189117, "49443": 2.564889625559022e-14, "41761": 0.0003381429996807128, "17701": 5.489091396331787, "11209": 11.143339157104492, "38293": 1.5988237209857425e-12, "32473": 0.3070826828479767, "25810": 0.26990577578544617, "31331": 4.353231430053711, "8918": 0.00025301409186795354, "13244": 8.896674903865085e-19, "28094": 0.050343889743089676, "38597": 0.29454323649406433, "17042": 7.178136973706728e-10, "8851": 1.0667188167572021, "44925": 7.54714761797004e-08, "49606": 1.646955792231064e-12, "49629": 6.034313673741742e-13, "5429": 7.464479880557595e-14, "38153": 4.0501727405911625e-16, "36149": 0.001085127703845501, "43998": 2.661638518475229e-07, "28596": 0.03670211881399155, "47642": 0.00010456153540872037, "34909": 0.6607757806777954, "17281": 0.00011517975508468226, "26605": 0.00044753513066098094, "42695": 0.07208594679832458, "46871": 5.427963287729654e-07, "12381": 0.0007147288997657597, "19537": 1.476942457223629e-09, "23402": 2.0340835682475245e-09, "32827": 4.90427186708442e-12, "1482": 6.799436014226501e-11, "40943": 1.1680414413461904e-09, "32542": 0.003803175874054432, "1192": 9.231857639457886e-11, "32434": 3.419999837875366, "18471": 0.0015287960413843393, "49304": 2.9825754165649414, "37584": 3.8860657696204726e-06, "19032": 1.0200325277764932e-06, "17598": 0.010537000373005867, "21161": 0.01831238716840744, "35852": 3.9847822189331055, "21265": 8.232406798924785e-06, "575": 0.017610298469662666, "45871": 6.818107189943134e-10, "21914": 0.0033816425129771233, "47654": 0.007402373012155294, "11547": 1.6561851501464844, "27053": 0.2232382744550705, "38259": 4.701531929073889e-14, "34756": 0.044728800654411316, "2017": 3.0757198333740234, "2598": 6.1786686877951524e-09, "37159": 1.0704703790054282e-09, "47429": 1.7099756632887875e-06, "37602": 0.0021182820200920105, "2062": 6.9647955894470215, "17234": 0.004788648337125778, "41648": 0.003108748933300376, "27637": 0.0011749642435461283, "28089": 3.150375960103702e-08, "9333": 8.850992716524786e-10, "14847": 0.03124142438173294, "7257": 0.0007246872410178185, "27702": 1.8967124560731463e-05, "2673": 6.28257976131863e-06, "1190": 0.00984377134591341, "37432": 1.2641043213079683e-05, "19411": 0.07299376279115677, "6080": 0.0015076918061822653, "19787": 0.015691382810473442, "22549": 7.623917497312505e-09, "34499": 0.00011313566938042641, "45893": 0.40656551718711853, "44947": 2.4291951656341553, "32807": 8.99668248166563e-06, "42307": 0.00048163559404201806, "44516": 0.0024622611235827208, "7090": 0.007209412287920713, "25546": 3.3844585800579807e-07, "1469": 0.021101295948028564, "31215": 1.4819837522959955e-14, "24545": 0.7423378825187683, "49453": 0.6904169321060181, "43162": 4.369283199310303, "43848": 0.0018763080006465316, "48789": 1.1527843213343658e-07, "35980": 0.0581153966486454, "43783": 1.1332440376281738, "16331": 0.7851522564888, "18511": 0.21461479365825653, "25996": 0.0016402185428887606, "1843": 0.003190165152773261, "20407": 0.012373866513371468, "15939": 3.8348779678344727, "22824": 0.5344805121421814, "30348": 1.251228864052376e-16, "17204": 3.7619969639468565e-11, "27049": 11.66658878326416, "24962": 0.030982282012701035, "15606": 0.10084409266710281, "47681": 5.6879255083686076e-08, "40062": 0.13853316009044647, "25260": 3.206165075302124, "29893": 0.00019698034157045186, "7297": 0.0968056172132492, "14095": 3.939131312802324e-11, "36771": 0.0033012600615620613, "28904": 1.412692807178928e-08, "11298": 9.606389017591255e-10, "38838": 7.71830229950865e-07, "40158": 0.6701036691665649, "30288": 2.3176424503326416, "161": 6.8531735450960696e-06, "19567": 0.0007907545077614486, "34010": 1.5009164810180664, "32687": 9.425473470020106e-16, "17859": 0.0005287929088808596, "48466": 4.7418097892659716e-08, "37304": 3.565620183944702, "25587": 5.367205790918206e-09, "19928": 0.6163532733917236, "6573": 1.3709455970456474e-06, "2401": 2.855783804989187e-07, "8013": 0.17585515975952148, "27760": 0.0008639186853542924, "44160": 0.23921413719654083, "18485": 0.7918219566345215, "7820": 2.6486273782211356e-05, "3907": 0.001389464014209807, "32997": 0.8459455370903015, "25915": 4.27253532409668, "9545": 0.10945677757263184, "26943": 9.00665849247136e-18, "20570": 2.195186880271649e-06, "35384": 8.012832404347137e-05, "33398": 0.037433069199323654, "22536": 0.7963007688522339, "28391": 7.763880649491739e-10, "49079": 1.4669556617736816, "23493": 0.00023729458916932344, "4527": 0.0001769296795828268, "20977": 3.813703909963384e-13, "15790": 9.178040636470541e-05, "27766": 1.9457277455892097e-10, "14000": 0.19067460298538208, "28476": 0.09975473582744598, "12859": 0.00025200386880896986, "38038": 0.0018064832547679543, "7360": 3.047586679458618, "21839": 1.7761186654752237e-06, "25819": 0.0004340969608165324, "37955": 0.0036911345086991787, "29701": 1.964283171673742e-07, "18395": 0.00012327432341407984, "22702": 2.2248101231525652e-05, "7175": 0.12702885270118713, "34126": 1.1538037061691284, "43221": 1.6724616216379218e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_16.json <==
{"20228": 6.660196283370112e-10, "24631": 9.647132398482583e-11, "21481": 4.0862573741362596e-12, "31601": 1.2855055332183838, "21027": 0.36409372091293335, "7756": 0.47367796301841736, "15003": 2.050692731944692e-12, "10962": 0.25352489948272705, "37208": 4.276071510767032e-11, "1713": 4.266641327624419e-15, "25435": 7.829929018043913e-06, "10196": 0.0035749843809753656, "8919": 5.016431896365248e-05, "40058": 0.0005208972725085914, "1597": 4.101587691707209e-08, "18522": 8.303839386936129e-14, "44492": 0.0020374427549540997, "48083": 3.38860184356804e-09, "12260": 5.9350558322124325e-12, "7314": 0.15192744135856628, "35031": 4.265616471155198e-10, "17309": 6.48014793114271e-06, "6094": 3.534871562127506e-10, "19429": 2.0432864289432473e-07, "38589": 7.652664066881698e-07, "23": 0.00010057727195089683, "11185": 2.1942051040696464e-13, "17000": 1.8033888794723348e-14, "31999": 2.5814189653049213e-13, "31002": 0.30374693870544434, "5762": 3.138195836527302e-08, "19308": 0.15750935673713684, "16780": 0.00021314717014320195, "36171": 1.1550169270115844e-20, "31110": 0.01697629690170288, "5943": 4.142852380595308e-11, "22617": 1.284428799408488e-05, "46077": 2.1605166153474992e-16, "39120": 0.00011698377056745812, "24076": 0.0015595225850120187, "49558": 1.6963102780209738e-06, "12596": 0.10571785271167755, "2215": 0.0014228250365704298, "38964": 1.4881054539728211e-06, "1966": 1.7662177276278612e-11, "36951": 2.5366151332855225, "19437": 5.395063860972959e-17, "47182": 3.4406741344916725e-11, "24183": 9.822554588317871, "28182": 9.044569699310015e-14, "5267": 36.66831588745117, "41565": 5.4341825635705054e-14, "35684": 2.450920300045567e-10, "46765": 1.9486115832023643e-08, "20211": 0.7073875069618225, "25201": 0.00655676145106554, "46364": 4.2664016850629816e-13, "45205": 5.389419133194906e-09, "12684": 0.0003126948431599885, "41732": 0.16069278120994568, "17423": 3.6153866012078595e-10, "31279": 0.0036986153572797775, "8492": 3.617337540617882e-10, "40686": 1.2454669240380412e-10, "46925": 0.09715602546930313, "25999": 0.5299643278121948, "46650": 2.49927779805148e-07, "40125": 1.1759112794607063e-08, "8943": 7.517319405847545e-11, "13639": 1.319670826609165e-12, "7734": 5.296934426995102e-14, "34508": 1.0351707685485323e-10, "36350": 0.007702990900725126, "27458": 4.356126908078295e-07, "29134": 16.530302047729492, "42936": 1.1012282641331694e-08, "11653": 0.0006285802228376269, "20870": 4.377114772796631, "1922": 1.820736495396929e-16, "18920": 1.601976711007591e-11, "45577": 8.185367260295923e-15, "21611": 1.7084876807564597e-13, "49456": 1.3278443176205075e-15, "40837": 1.2062785970101686e-07, "40222": 0.48149198293685913, "23347": 0.0008296415908262134, "21127": 8.927172369388447e-12, "41422": 11.43241024017334, "14911": 0.02107164077460766, "20183": 1.5403107909151004e-06, "34100": 5.1811211571051174e-12, "33297": 2.5573712036930374e-08, "22363": 4.319437515998281e-11, "9062": 6.466452759923413e-05, "45657": 8.960272628033561e-12, "2267": 4.08129502416088e-11, "17786": 40.07304000854492, "8820": 0.4523942768573761, "13390": 1.2894949864838967e-11, "3170": 3.2834371666012885e-08, "41357": 1.0638211232066874e-12, "18491": 2.0221085200903904e-17, "38132": 2.533651058911346e-05, "13939": 0.1599709391593933, "46700": 0.018355078995227814, "30148": 4.4146852840043493e-11, "8072": 0.35144752264022827, "24269": 0.011361705139279366, "15692": 1.8732727085080114e-06, "10792": 8.748426427729328e-10, "19872": 0.40379059314727783, "40248": 17.525415420532227, "14046": 6.575414447955105e-14, "45091": 1.8585710748197926e-08, "13882": 156.24542236328125, "8715": 1.0869231946777913e-12, "35304": 3.2460724241900607e-07, "30572": 1.595541220922314e-06, "21243": 0.0009878739947453141, "21890": 1.7204874893650413e-06, "7526": 1.573565441503888e-06, "45652": 1.7002038665836494e-09, "1730": 1.5055059629509593e-11, "44601": 8.551395148970187e-05, "16527": 3.4390069171698996e-15, "6354": 0.0009172342251986265, "36162": 1.0323470830917358, "18788": 2.4981016395031475e-05, "22216": 6.085371069275425e-07, "48347": 0.0038677735719829798, "46331": 3.1526159460781855e-08, "34579": 1.216840078135592e-13, "11930": 8.936708582041319e-07, "37341": 4.8456946387887e-05, "11650": 5.696233749389648, "13355": 7.430948895494408e-14, "28158": 1.2549386418925224e-08, "44220": 8.380540051026138e-19, "31854": 1.326180571609159e-11, "30459": 2.3147780914278826e-10, "17168": 2.2719164050055696e-10, "43732": 3.3259007527208784e-12, "3065": 3.173136937668214e-13, "19079": 1.0995361066079568e-07, "13730": 2.232299197921228e-12, "27688": 2.624245655849511e-12, "41804": 2.017091674133553e-06, "7532": 8.185061517451686e-10, "14887": 5.285914483899035e-10, "7473": 2.0946442497171702e-11, "47479": 2.1778128345834036e-12, "16472": 0.0006676040356978774, "46655": 7.623424949088076e-07, "47978": 7.675337110413238e-05, "40785": 1.1793517657307441e-16, "40609": 0.00011899322998942807, "39781": 6.150340792210329e-10, "40392": 4.057680598634761e-06, "33438": 1.6780088429868556e-09, "13489": 7.847740562283434e-06, "14317": 8.285746844194364e-08, "25849": 5.265828138117934e-12, "12275": 2.5361865385598037e-12, "43597": 1.7088426160216663e-11, "41263": 3.914931312465342e-08, "42941": 4.505069634244492e-18, "40675": 0.00274847773835063, "1776": 4.961126478519873e-07, "11580": 4.5867851738989884e-09, "23448": 0.0019590845331549644, "38728": 1.150771975517273, "49100": 3.806782666870845e-11, "46145": 1.7365662808568536e-14, "29977": 6.76958435974484e-08, "26680": 2.6437516249084867e-17, "26097": 1.3179615052649751e-05, "30397": 1.0645341379234008e-11, "1662": 1.4862098368390725e-13, "14502": 5.993185059338657e-09, "6797": 6.942381247654339e-08, "10738": 0.00782589241862297, "35904": 0.00027526330086402595, "6992": 0.1710357517004013, "35756": 9.194119047606364e-05, "47892": 9.936473865934659e-10, "6459": 0.00023885397240519524, "30188": 1.3297544489143664e-13, "34670": 9.307441969919061e-12, "18865": 9.72618749983667e-07, "18190": 0.004346637055277824, "16793": 1.0817032220031969e-13, "24774": 1.1821043699455913e-05, "16757": 2.4533627906997424e-10, "30752": 2.953913780245898e-10, "36239": 7.748156283238217e-12, "42646": 5.547477963650273e-15, "13937": 0.26495039463043213, "34140": 1.0166393282773356e-09, "23604": 2.0393483737279894e-06, "14841": 7.35103702545166, "4585": 1.2289722572944584e-09, "11569": 117.52912902832031, "5704": 3.734700992907847e-09, "45178": 1.0068801259421889e-07, "36647": 1.2386473140571508e-13, "38960": 2.635737832959624e-14, "13563": 1.5618740152327135e-15, "15964": 2.423209480184596e-05, "48413": 1.9158045982958782e-10, "34271": 1.4409764048650686e-07, "22752": 1.8725979968048367e-12, "27082": 9.621697883587201e-18, "31438": 0.6797561645507812, "49226": 1.0814764361821716e-10, "4573": 1.742889253059099e-12, "37499": 0.11602534353733063, "9532": 1.3642023077409249e-05, "26181": 1.068702658812981e-06, "39323": 0.1721591204404831, "24904": 0.0020275244023650885, "33636": 1.999214838122043e-08, "29715": 7.601866358619702e-10, "45357": 8.531982587101083e-08, "17193": 4.8174516459331684e-11, "15590": 1.1640129089355469, "22687": 0.0055898153223097324, "8119": 2.4067659323834256e-11, "4616": 1.6375952327507548e-06, "22416": 1.1397263733670115e-05, "41733": 0.059943534433841705, "24336": 800.3690185546875, "36315": 2.139643984992029e-13, "6385": 18.64179801940918, "13688": 7.25122670242051e-11, "33419": 0.000480789429275319, "11375": 0.004698064178228378, "47637": 0.0008814492030069232, "3212": 7.815584998434311e-20, "4683": 6.52141309842591e-08, "29868": 0.11738131195306778, "47596": 0.19319786131381989, "22655": 6.625493256251502e-07, "34476": 2.3684504010801355e-11, "31757": 2.454713694532984e-07, "47929": 7.589036066235622e-09, "3493": 8.441912533602158e-13, "35015": 2.5964938532574422e-11, "1933": 0.00040948428795672953, "29116": 0.0004069982678629458, "25863": 0.004486835561692715, "17112": 7.359629941063039e-13, "30962": 6.194912884893711e-07, "45735": 2.2931708615336888e-12, "23520": 0.36856117844581604, "27558": 1.0335072886391572e-07, "49207": 2.0752026763659615e-09, "13702": 0.002048275200650096, "14435": 3.856636249111034e-05, "1611": 0.020948944613337517, "14109": 3.690954208934727e-10, "45363": 4.246582196998361e-09, "15442": 7.263220140885096e-06, "46881": 3.538271672182125e-12, "42007": 3.81832933271653e-06, "11446": 1.780196789979982e-08, "1233": 4.930501745548099e-06, "27834": 0.008994480594992638, "18817": 0.23153947293758392, "18623": 0.24957293272018433, "31859": 1.6673474666911714e-12, "46254": 1.0014887266152073e-06, "19637": 2.1418171327215046e-13, "6273": 0.3147942125797272, "33900": 6.632824511854096e-09, "33837": 0.13647805154323578, "5041": 1.9347801138991372e-10, "19776": 2.8167884025265266e-08, "17140": 0.005516840610653162, "34053": 2.6856838303501718e-05, "15596": 3.1911375764082095e-09, "25178": 1.3268296461532714e-09, "9633": 6.568376398341513e-11, "29126": 25.5987606048584, "7364": 0.07886169105768204, "38778": 5.991272246319568e-06, "30442": 7.154736042022705, "39558": 8.157117016611917e-19, "18814": 4.1896928451024e-06, "34634": 3.4199056889346047e-13, "47448": 7.884365937904647e-10, "44782": 7.187168648670195e-06, "25356": 8.023293435069443e-15, "4640": 2.2497000694274902, "8350": 0.00017611507792025805, "33658": 2.2827832069083343e-08, "37491": 1.2065540886396775e-06, "29359": 4.5201852677534404e-11, "25061": 2.9871599443141716e-13, "41552": 3.63498955380237e-08, "29854": 0.0005184710607863963, "23675": 4.3715150943590686e-10, "23614": 1.6439375940535683e-06, "49436": 0.02034439519047737, "21407": 5.836205474452072e-08, "49051": 9.838958640873141e-12, "20462": 3.7269208431243896, "45983": 7.675133247594772e-15, "46169": 4.282721954851354e-10, "13345": 2.885494621018836e-11, "28065": 2.4514391043339856e-05, "48706": 6.733726331731305e-05, "33782": 2.879815275136366e-10, "11674": 1.837367480383989e-10, "39948": 0.0030853841453790665, "20748": 0.000281327695120126, "49695": 2.771544771462686e-09, "13732": 2.2155364348686035e-11, "27990": 0.024540850892663002, "17966": 0.010381503030657768, "41462": 6.791129616122438e-13, "9498": 2.346342142800495e-08, "39920": 5.843568942509592e-06, "21194": 5.4935114235377114e-08, "4353": 0.34036123752593994, "3685": 8.76952526596142e-06, "6780": 0.005251928232610226, "3095": 5.030542302164598e-11, "15583": 3.072444925681239e-17, "15039": 1.2428976070566478e-08, "6432": 0.23384611308574677, "7009": 7.232987051916372e-17, "33075": 6.453348078139243e-09, "27554": 1.7500074306342484e-11, "30494": 0.010179989039897919, "28556": 4.7327350927162115e-09, "49563": 0.0017189382342621684, "8595": 0.00022443423222284764, "7286": 1.035386782820974e-13, "49872": 0.00032534109777770936, "49443": 2.023969658537794e-09, "41761": 5.064204060545308e-07, "17701": 0.1477249413728714, "11209": 3.7341149436542764e-05, "38293": 6.66838329346775e-12, "32473": 0.013994304463267326, "25810": 0.01147532183676958, "31331": 1.0721758604049683, "8918": 0.0011719530448317528, "13244": 5.128242123488003e-13, "28094": 1.4891905664171645e-07, "38597": 2.4584374536118503e-09, "17042": 4.6044480619782113e-14, "8851": 1.2575743398024475e-11, "44925": 9.946967475116253e-05, "49606": 7.784717182233731e-17, "49629": 5.030715843901135e-10, "5429": 1.4655150704090403e-10, "38153": 2.104443404816179e-15, "36149": 3.3579538012418197e-06, "43998": 1.9994716969239172e-16, "28596": 0.0762132927775383, "47642": 4.127994316136625e-15, "34909": 0.0005697347805835307, "17281": 5.8268992929322305e-12, "26605": 5.319955587168579e-11, "42695": 9.109865639622683e-10, "46871": 5.996673969020649e-13, "12381": 0.017636792734265327, "19537": 1.4617144188378006e-06, "23402": 1.258188518649117e-11, "32827": 0.0015776279615238309, "1482": 3.0511242404135386e-12, "40943": 1.0185256772102941e-13, "32542": 0.000622386287432164, "1192": 1.5157174826360424e-17, "32434": 1.9755193036985474e-08, "18471": 4.420539934102408e-09, "49304": 2.4117165153825226e-08, "37584": 6.9159050326561555e-06, "19032": 3.5868772340243985e-18, "17598": 2.709131747061222e-13, "21161": 0.04146015644073486, "35852": 3.192929744720459, "21265": 2.4435770740183216e-08, "575": 1.104773491533706e-05, "45871": 1.3502622131511544e-08, "21914": 0.04825197905302048, "47654": 4.410137077574816e-13, "11547": 0.2117699682712555, "27053": 2.4536479514836174e-09, "38259": 2.0856230076304882e-09, "34756": 1.2364445467483165e-07, "2017": 7.1094909473434775e-12, "2598": 4.314045787268128e-10, "37159": 8.37146855149981e-16, "47429": 0.0007681103306822479, "37602": 2.6357936666610016e-11, "2062": 2.390764393567224e-06, "17234": 2.0499522760709932e-13, "41648": 2.154230242013e-05, "27637": 1.7649885194259696e-05, "28089": 3.177617843603143e-15, "9333": 2.20882038970035e-19, "14847": 3.918052104978642e-09, "7257": 4.5044437099836954e-15, "27702": 8.836815368340467e-08, "2673": 4.1942816407514183e-13, "1190": 4.95590353012085, "37432": 5.132706064614467e-07, "19411": 0.00022911760606803, "6080": 5.717826206819154e-05, "19787": 7.914329034974799e-05, "22549": 1.0141253368141433e-15, "34499": 0.48050713539123535, "45893": 0.030074434354901314, "44947": 2.992510017563177e-09, "32807": 6.378397809925218e-12, "42307": 2.6177571221808194e-09, "44516": 5.2901047098430354e-08, "7090": 3.3758623674273736e-10, "25546": 3.978854260498245e-14, "1469": 3.8473439711861346e-11, "31215": 3.616111188264881e-09, "24545": 5.271467216516612e-06, "49453": 1.0531953087422607e-09, "43162": 6.428244432754582e-06, "43848": 0.2402135282754898, "48789": 2.1232788341126255e-14, "35980": 2.0557137936361158e-10, "43783": 1.6784653098511626e-06, "16331": 2.459231429607911e-10, "18511": 1.7429091503373684e-10, "25996": 0.9650975465774536, "1843": 0.059694476425647736, "20407": 0.0058972821570932865, "15939": 5.2223704471998644e-08, "22824": 3.449043273207053e-10, "30348": 3.4165925644202844e-10, "17204": 1.7549634634406175e-08, "27049": 6.637772553830246e-09, "24962": 0.7536693215370178, "15606": 0.00012566491204779595, "47681": 0.00024987332290038466, "40062": 0.02495831623673439, "25260": 3.51967101297479e-11, "29893": 3.023827577219862e-10, "7297": 0.0038741498719900846, "14095": 1.3461276561358896e-16, "36771": 0.0007163727423176169, "28904": 1.779873817775446e-11, "11298": 2.108513035636861e-05, "38838": 9.025500832815503e-12, "40158": 3.409107024454627e-11, "30288": 0.145212322473526, "161": 9.153210953627422e-07, "19567": 0.000321163417538628, "34010": 4.4524361975106785e-09, "32687": 1.0200978083074741e-11, "17859": 1.9260653516539605e-07, "48466": 5.038548422930944e-08, "37304": 0.7301249504089355, "25587": 3.2057655141581876e-12, "19928": 1.6281259007655535e-08, "6573": 3.4999774811694806e-07, "2401": 8.382640935555852e-12, "8013": 7.344433221312396e-12, "27760": 5.390080048961465e-11, "44160": 1.2202078458756205e-08, "18485": 1.380420446395874, "7820": 1.1213024854660034, "3907": 0.03861322999000549, "32997": 113.19367218017578, "25915": 0.0001342559844488278, "9545": 1.7082113572541857e-06, "26943": 4.9824919301499904e-08, "20570": 9.57067778706907e-15, "35384": 0.0006309493910521269, "33398": 2.6352992057800293, "22536": 2.859968662261963, "28391": 1.0921201305973192e-15, "49079": 8.667884826660156, "23493": 2.0690954917294835e-14, "4527": 2.1936107097442203e-10, "20977": 2.3326623554941858e-18, "15790": 9.338787555768224e-12, "27766": 1.7105620305629676e-14, "14000": 0.0009355577058158815, "28476": 4.877853370999219e-06, "12859": 1.3216548722994048e-05, "38038": 8.003074469797866e-08, "7360": 3.502387616038938e-11, "21839": 4.191300084777083e-11, "25819": 2.57683387431748e-13, "37955": 1.2361212498035457e-08, "29701": 5.649268359775306e-07, "18395": 0.032668691128492355, "22702": 3.5558439526184316e-10, "7175": 8.471586454561475e-08, "34126": 6.013584652464488e-08, "43221": 7.287657348246934e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_160.json <==
{"20228": 17.598325729370117, "24631": 0.006011362187564373, "21481": 1.0772324543495415e-07, "31601": 0.33652782440185547, "21027": 9.179967491945717e-06, "7756": 2.199021816253662, "15003": 6.730027962476015e-06, "10962": 0.01397056132555008, "37208": 0.00018776359502226114, "1713": 7.3364317358937114e-06, "25435": 12.952723503112793, "10196": 0.0016200823010876775, "8919": 0.3001808226108551, "40058": 0.001227076631039381, "1597": 0.0017261547036468983, "18522": 5.950551718036934e-10, "44492": 0.023116523399949074, "48083": 0.20612792670726776, "12260": 0.0043856254778802395, "7314": 0.011742635630071163, "35031": 0.5257198810577393, "17309": 0.7205508947372437, "6094": 0.00046629842836409807, "19429": 1.4295663959273952e-06, "38589": 0.00023911088646855205, "23": 1.05738683942036e-06, "11185": 0.00024524543550796807, "17000": 0.02608385682106018, "31999": 0.0002928362227976322, "31002": 0.26711681485176086, "5762": 6.603481731695324e-14, "19308": 0.08054723590612411, "16780": 3.72964359485195e-06, "36171": 3.182954601157098e-17, "31110": 0.0042147282510995865, "5943": 7.026006443311417e-10, "22617": 0.44621700048446655, "46077": 1.1676706823671168e-10, "39120": 4.551609198051587e-13, "24076": 0.04282154142856598, "49558": 5.18508784352889e-07, "12596": 0.129379004240036, "2215": 0.0013810587115585804, "38964": 0.4745590388774872, "1966": 0.032726071774959564, "36951": 2.379138231277466, "19437": 2.754496719603594e-08, "47182": 3.6932201385498047, "24183": 0.006533554755151272, "28182": 1.7278115787069948e-12, "5267": 2.621530055999756, "41565": 2.952390935895277e-13, "35684": 2.7319319248199463, "46765": 4.649619950214401e-05, "20211": 5.318624019622803, "25201": 1.2491264966829618e-10, "46364": 2.1105615866101601e-10, "45205": 0.016208084300160408, "12684": 0.024360794574022293, "41732": 0.29315048456192017, "17423": 4.0810866355896, "31279": 0.00485254917293787, "8492": 0.0007302406011149287, "40686": 3.473198890686035, "46925": 3.6053734220331535e-05, "25999": 0.004021923989057541, "46650": 1.3715523436985677e-06, "40125": 4.8186235427856445, "8943": 2.5839478969573975, "13639": 0.07052989304065704, "7734": 1.172257611870009e-06, "34508": 0.44908201694488525, "36350": 0.005191213916987181, "27458": 0.00030850895564071834, "29134": 0.0519600585103035, "42936": 6.711883543175645e-06, "11653": 0.03341972082853317, "20870": 0.045816950500011444, "1922": 7.49145104423114e-20, "18920": 2.539757882728279e-16, "45577": 5.011899098864014e-13, "21611": 3.840597173621063e-08, "49456": 2.289523308718344e-06, "40837": 2.056715250015259, "40222": 0.09284403920173645, "23347": 2.8917127110617002e-06, "21127": 3.9465272993514825e-19, "41422": 3.2606165409088135, "14911": 0.00015771448670420796, "20183": 7.832545029229365e-11, "34100": 6.449524516938254e-05, "33297": 3.809381965425018e-08, "22363": 8.050489968939884e-15, "9062": 2.703946847759653e-06, "45657": 0.0839308351278305, "2267": 0.0167341660708189, "17786": 0.1693217158317566, "8820": 0.03181466460227966, "13390": 1.2587864084423472e-10, "3170": 4.791841506958008, "41357": 0.02210177853703499, "18491": 6.864861326963401e-13, "38132": 11.946028709411621, "13939": 1.955081279447768e-05, "46700": 7.022829055786133, "30148": 0.0003053099208045751, "8072": 0.05033449828624725, "24269": 0.00012997427256777883, "15692": 5.822067578264978e-06, "10792": 0.0022761004511266947, "19872": 3.6531434943753993e-07, "40248": 7.284835010068491e-05, "14046": 6.696383497528174e-22, "45091": 3.3826236724853516, "13882": 0.06460759043693542, "8715": 4.0650777188844245e-10, "35304": 0.0013987980782985687, "30572": 0.02479252964258194, "21243": 6.821715459182087e-08, "21890": 0.05957891792058945, "7526": 0.38634923100471497, "45652": 0.00035264770849607885, "1730": 2.401240635663271e-05, "44601": 0.37561607360839844, "16527": 3.3148244565905927e-11, "6354": 3.040122101083398e-05, "36162": 8.538846015930176, "18788": 0.012614678591489792, "22216": 2.6574380171950907e-05, "48347": 0.6996845602989197, "46331": 3.298974982079983e-10, "34579": 8.721790650811911e-11, "11930": 0.03797047212719917, "37341": 0.0016177915968000889, "11650": 0.2156577855348587, "13355": 2.9395344051240553e-16, "28158": 1.5782687114551663e-05, "44220": 1.0027541947829621e-14, "31854": 0.003489107359200716, "30459": 7.930875893656013e-16, "17168": 1.960583917437475e-09, "43732": 0.001011769869364798, "3065": 0.010386599227786064, "19079": 2.2402610778808594, "13730": 4.4926592285797484e-13, "27688": 0.11656121164560318, "41804": 0.0018626831006258726, "7532": 1.8727846964189387e-13, "14887": 0.020129576325416565, "7473": 0.00013091220171190798, "47479": 3.649589311316426e-12, "16472": 0.007508985232561827, "46655": 0.7553045749664307, "47978": 5.316416263580322, "40785": 1.4748506506779419e-13, "40609": 2.1366057534333294e-10, "39781": 7.4749755185621325e-06, "40392": 4.628901481628418, "33438": 5.030679428585927e-09, "13489": 0.033839233219623566, "14317": 10.279938697814941, "25849": 0.008426964282989502, "12275": 0.00257659237831831, "43597": 1.1342028301442042e-05, "41263": 7.821892261505127, "42941": 2.1447069042056753e-15, "40675": 3.9152917861938477, "1776": 2.4109251626214245e-06, "11580": 3.9392447471618652, "23448": 9.828181646298617e-07, "38728": 0.0002422560501145199, "49100": 7.93021204259503e-09, "46145": 8.512325621268246e-06, "29977": 0.16569046676158905, "26680": 5.876443113990741e-15, "26097": 1.9849886712108855e-07, "30397": 0.0012251369189471006, "1662": 1.140012216571673e-11, "14502": 5.144455432891846, "6797": 6.78902572180673e-13, "10738": 0.00022433846606872976, "35904": 6.894272930324519e-10, "6992": 0.1528034508228302, "35756": 0.0001147969815065153, "47892": 9.454872131347656, "6459": 5.335297759145874e-10, "30188": 3.662168970310596e-15, "34670": 3.570436456357129e-05, "18865": 0.030019406229257584, "18190": 3.5470259189605713, "16793": 2.7551902803679695e-06, "24774": 1.7065268754959106, "16757": 0.0046726311556994915, "30752": 0.5426536202430725, "36239": 0.0026129717007279396, "42646": 9.011214530119105e-08, "13937": 0.0020811769645661116, "34140": 3.6614439487457275, "23604": 7.083344459533691, "14841": 0.04699259251356125, "4585": 0.15603765845298767, "11569": 0.06308717280626297, "5704": 2.461078836870593e-18, "45178": 1.3540558029490057e-05, "36647": 0.017228862270712852, "38960": 3.3321994123980403e-06, "13563": 5.120674684550421e-16, "15964": 4.833468914031982, "48413": 1.0841811951851701e-16, "34271": 2.0359225273132324, "22752": 1.2299108976545573e-15, "27082": 2.2754959938335255e-20, "31438": 5.038774013519287, "49226": 0.01776857301592827, "4573": 1.2849567099237902e-07, "37499": 0.01010856218636036, "9532": 0.42060428857803345, "26181": 2.115218400433605e-08, "39323": 0.004362108651548624, "24904": 0.0006395286181941628, "33636": 0.00378802209161222, "29715": 0.0020081372931599617, "45357": 1.2570600119943265e-05, "17193": 2.0241786842234433e-06, "15590": 0.00021073468087706715, "22687": 6.428877441067016e-06, "8119": 1.064544363771347e-08, "4616": 2.1873721323117934e-07, "22416": 1.9759506812988548e-06, "41733": 1.2417072866810486e-05, "24336": 0.1841263324022293, "36315": 7.097232810338028e-07, "6385": 0.3334701359272003, "13688": 0.026286372914910316, "33419": 1.332521915435791, "11375": 0.022204965353012085, "47637": 0.00044356100261211395, "3212": 6.058348809602487e-13, "4683": 1.2149367758298033e-19, "29868": 0.00028769319760613143, "47596": 1.0326013565063477, "22655": 0.004299290478229523, "34476": 1.2213799891469534e-06, "31757": 1.1527596712112427, "47929": 2.299350626344676e-06, "3493": 1.543619155883789, "35015": 0.01712489128112793, "1933": 0.06820366531610489, "29116": 0.0003040451556444168, "25863": 0.0008952496573328972, "17112": 7.153661863412708e-05, "30962": 0.02343975193798542, "45735": 0.00019923248328268528, "23520": 0.00777085917070508, "27558": 0.012095203623175621, "49207": 0.3113420903682709, "13702": 0.002231558784842491, "14435": 1.0412191152572632, "1611": 0.0024160987231880426, "14109": 0.038582514971494675, "45363": 0.00036921221180818975, "15442": 2.4109675678118947e-07, "46881": 0.0008627665811218321, "42007": 0.0016485165106132627, "11446": 3.9628114564772485e-15, "1233": 0.19541989266872406, "27834": 9.108734599916346e-12, "18817": 1.1896300315856934, "18623": 0.002131775487214327, "31859": 1.0809980630874634, "46254": 8.098423957824707, "19637": 3.9045437006279826e-05, "6273": 1.8757129907608032, "33900": 3.091174234984284e-13, "33837": 0.034289948642253876, "5041": 0.007030915934592485, "19776": 1.2145975828170776, "17140": 0.18904918432235718, "34053": 0.4399198591709137, "15596": 9.923234939575195, "25178": 1.03433769993444e-07, "9633": 1.4334255456924438, "29126": 1.3346583843231201, "7364": 0.03705884516239166, "38778": 2.4220560453092066e-12, "30442": 0.2815239727497101, "39558": 1.3290694765392509e-19, "18814": 0.016083039343357086, "34634": 8.618711945018731e-06, "47448": 0.03596905618906021, "44782": 0.20744739472866058, "25356": 0.00034973424044437706, "4640": 0.0012927905190736055, "8350": 1.0799808478623163e-05, "33658": 0.612167477607727, "37491": 2.258206954763864e-08, "29359": 0.0001454704033676535, "25061": 0.0001634845248190686, "41552": 0.11318076401948929, "29854": 0.03228829801082611, "23675": 1.2291959117227691e-11, "23614": 0.31728729605674744, "49436": 7.885770320892334, "21407": 7.766930139041506e-06, "49051": 0.0037338468246161938, "20462": 0.0006637329934164882, "45983": 1.6127105482155457e-06, "46169": 4.001605702796951e-05, "13345": 0.8669803738594055, "28065": 0.42157843708992004, "48706": 0.00037118102773092687, "33782": 0.0009846605826169252, "11674": 7.143450602598023e-06, "39948": 0.0059918612241744995, "20748": 15.976988792419434, "49695": 0.916628360748291, "13732": 1.4353480764839333e-05, "27990": 0.48550474643707275, "17966": 1.46810164462015e-15, "41462": 0.00374403758905828, "9498": 0.029034828767180443, "39920": 0.5384462475776672, "21194": 0.0018226280808448792, "4353": 0.1343999058008194, "3685": 0.02687821537256241, "6780": 0.23434004187583923, "3095": 0.44167500734329224, "15583": 5.052931848165219e-15, "15039": 4.018101662950357e-06, "6432": 4.0229860331919554e-08, "7009": 3.472748477673093e-11, "33075": 0.4455043375492096, "27554": 1.6609127406752577e-09, "30494": 2.663147211074829, "28556": 7.819640159606934, "49563": 0.532939076423645, "8595": 0.00025017617736011744, "7286": 4.924262538207404e-19, "49872": 0.11412782967090607, "49443": 2.564434599459757e-14, "41761": 0.00033812239416874945, "17701": 5.488961219787598, "11209": 11.143350601196289, "38293": 1.5990497771387058e-12, "32473": 0.30707642436027527, "25810": 0.26987481117248535, "31331": 4.353245735168457, "8918": 0.0002529918565414846, "13244": 8.89546411824346e-19, "28094": 0.050338976085186005, "38597": 0.29456019401550293, "17042": 7.178692085219041e-10, "8851": 1.0668673515319824, "44925": 7.547497204996034e-08, "49606": 1.6469059189311297e-12, "49629": 6.033720615153393e-13, "5429": 7.464133613488758e-14, "38153": 4.0500925371589694e-16, "36149": 0.0010850874241441488, "43998": 2.661295468442404e-07, "28596": 0.036697838455438614, "47642": 0.00010456917516421527, "34909": 0.66093510389328, "17281": 0.00011517006350914016, "26605": 0.00044754595728591084, "42695": 0.07207167893648148, "46871": 5.42800535185961e-07, "12381": 0.0007147158030420542, "19537": 1.4767581602015412e-09, "23402": 2.033992974048715e-09, "32827": 4.90338368866472e-12, "1482": 6.799241725197191e-11, "40943": 1.167719698713654e-09, "32542": 0.003802614752203226, "1192": 9.233123987595349e-11, "32434": 3.4202163219451904, "18471": 0.0015289782313629985, "49304": 2.9824979305267334, "37584": 3.88612579627079e-06, "19032": 1.0200551514571998e-06, "17598": 0.010537056252360344, "21161": 0.018315624445676804, "35852": 3.9843273162841797, "21265": 8.230135790654458e-06, "575": 0.01760490983724594, "45871": 6.819098619104125e-10, "21914": 0.003381134010851383, "47654": 0.0074011338874697685, "11547": 1.6564518213272095, "27053": 0.22328419983386993, "38259": 4.7022298842224267e-14, "34756": 0.04472257196903229, "2017": 3.0751771926879883, "2598": 6.178273004309176e-09, "37159": 1.070283084381174e-09, "47429": 1.7099135902753915e-06, "37602": 0.0021179700270295143, "2062": 6.964460372924805, "17234": 0.004789079539477825, "41648": 0.0031087135430425406, "27637": 0.001174928154796362, "28089": 3.150937999407688e-08, "9333": 8.853685562471014e-10, "14847": 0.03124147281050682, "7257": 0.0007247069734148681, "27702": 1.896500907605514e-05, "2673": 6.282150479819393e-06, "1190": 0.009844166226685047, "37432": 1.2639282431337051e-05, "19411": 0.07299038022756577, "6080": 0.0015078593278303742, "19787": 0.01569049432873726, "22549": 7.622446673849481e-09, "34499": 0.0001131343306042254, "45893": 0.4065498411655426, "44947": 2.4292643070220947, "32807": 8.996105862024706e-06, "42307": 0.0004816823056899011, "44516": 0.00246219988912344, "7090": 0.00721235666424036, "25546": 3.384810156603635e-07, "1469": 0.021098054945468903, "31215": 1.481784021927033e-14, "24545": 0.7422831654548645, "49453": 0.6906193494796753, "43162": 4.369272708892822, "43848": 0.0018763832049444318, "48789": 1.152775581658716e-07, "35980": 0.058124840259552, "43783": 1.1332645416259766, "16331": 0.7850247621536255, "18511": 0.21460682153701782, "25996": 0.00164033065084368, "1843": 0.0031899898312985897, "20407": 0.012373704463243484, "15939": 3.834883213043213, "22824": 0.5344829559326172, "30348": 1.2512520251095274e-16, "17204": 3.7619116155518384e-11, "27049": 11.665918350219727, "24962": 0.030991045758128166, "15606": 0.10082236677408218, "47681": 5.68847475790335e-08, "40062": 0.1385306715965271, "25260": 3.206120252609253, "29893": 0.00019697242532856762, "7297": 0.09681066870689392, "14095": 3.940067022645266e-11, "36771": 0.0033009510952979326, "28904": 1.4125660641184368e-08, "11298": 9.607095119434916e-10, "38838": 7.718547863078129e-07, "40158": 0.6701328158378601, "30288": 2.317505121231079, "161": 6.853057129774243e-06, "19567": 0.0007907020626589656, "34010": 1.5007846355438232, "32687": 9.42478207937691e-16, "17859": 0.0005287936655804515, "48466": 4.7411589321200154e-08, "37304": 3.5654332637786865, "25587": 5.366485478219829e-09, "19928": 0.6162821650505066, "6573": 1.3705630408367142e-06, "2401": 2.855667844414711e-07, "8013": 0.1758434772491455, "27760": 0.0008639495936222374, "44160": 0.239222913980484, "18485": 0.7918647527694702, "7820": 2.648454756126739e-05, "3907": 0.0013893768191337585, "32997": 0.8459407687187195, "25915": 4.271993160247803, "9545": 0.10945206880569458, "26943": 9.005971932562942e-18, "20570": 2.1952009774395265e-06, "35384": 8.012852777028456e-05, "33398": 0.03742950037121773, "22536": 0.7963415384292603, "28391": 7.763851783693099e-10, "49079": 1.466853380203247, "23493": 0.00023727951338514686, "4527": 0.0001769261434674263, "20977": 3.8130590807212983e-13, "15790": 9.178867185255513e-05, "27766": 1.9457614686135827e-10, "14000": 0.19073635339736938, "28476": 0.0997374877333641, "12859": 0.00025206650025211275, "38038": 0.0018063378520309925, "7360": 3.0474677085876465, "21839": 1.7772493947632029e-06, "25819": 0.00043412033119238913, "37955": 0.0036917859688401222, "29701": 1.9636516412901983e-07, "18395": 0.00012326343858148903, "22702": 2.224723903054837e-05, "7175": 0.12701459228992462, "34126": 1.1537373065948486, "43221": 1.6726536387068336e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_164.json <==
{"20228": 17.596487045288086, "24631": 0.006010499317198992, "21481": 1.0772077985166106e-07, "31601": 0.3365248143672943, "21027": 9.179061635222752e-06, "7756": 2.199057102203369, "15003": 6.729388132953318e-06, "10962": 0.013973298482596874, "37208": 0.00018773562624119222, "1713": 7.335326699831057e-06, "25435": 12.950546264648438, "10196": 0.0016200622776523232, "8919": 0.30017244815826416, "40058": 0.001227026921696961, "1597": 0.0017260558670386672, "18522": 5.950076542582394e-10, "44492": 0.023116707801818848, "48083": 0.206113800406456, "12260": 0.004385177977383137, "7314": 0.011741586960852146, "35031": 0.5257710218429565, "17309": 0.7206929922103882, "6094": 0.0004662667342927307, "19429": 1.429535018360184e-06, "38589": 0.00023907590366434306, "23": 1.057441181728791e-06, "11185": 0.0002452688931953162, "17000": 0.02608119137585163, "31999": 0.00029276960412971675, "31002": 0.2670747935771942, "5762": 6.601572180619034e-14, "19308": 0.0805482342839241, "16780": 3.729076070158044e-06, "36171": 3.1824923726308035e-17, "31110": 0.0042145573534071445, "5943": 7.028028714550771e-10, "22617": 0.44616231322288513, "46077": 1.1675121980303516e-10, "39120": 4.551075770582724e-13, "24076": 0.042816899716854095, "49558": 5.183753728488227e-07, "12596": 0.12936438620090485, "2215": 0.0013809304218739271, "38964": 0.47449925541877747, "1966": 0.03272565081715584, "36951": 2.378932476043701, "19437": 2.754470074251003e-08, "47182": 3.693164110183716, "24183": 0.006533368956297636, "28182": 1.7275181935991202e-12, "5267": 2.6217048168182373, "41565": 2.9521394009912605e-13, "35684": 2.731266498565674, "46765": 4.649827678804286e-05, "20211": 5.319338798522949, "25201": 1.2494111301109e-10, "46364": 2.1105553416056466e-10, "45205": 0.016205623745918274, "12684": 0.0243607759475708, "41732": 0.29312634468078613, "17423": 4.081284523010254, "31279": 0.004852161277085543, "8492": 0.0007302130106836557, "40686": 3.473129987716675, "46925": 3.6051558709004894e-05, "25999": 0.004022308625280857, "46650": 1.3716087323700776e-06, "40125": 4.818960666656494, "8943": 2.583824872970581, "13639": 0.07053203135728836, "7734": 1.1721491546268226e-06, "34508": 0.44907158613204956, "36350": 0.005194602068513632, "27458": 0.000308487331494689, "29134": 0.051951006054878235, "42936": 6.7112532633473165e-06, "11653": 0.033418651670217514, "20870": 0.04582064598798752, "1922": 7.491491757026914e-20, "18920": 2.539821145501527e-16, "45577": 5.01165298497086e-13, "21611": 3.839987172682413e-08, "49456": 2.2894787434779573e-06, "40837": 2.0566272735595703, "40222": 0.09285043925046921, "23347": 2.8912470497743925e-06, "21127": 3.9467821743777254e-19, "41422": 3.2602035999298096, "14911": 0.00015769447782076895, "20183": 7.832509640870455e-11, "34100": 6.448016938520595e-05, "33297": 3.8094583487691125e-08, "22363": 8.05148777375175e-15, "9062": 2.7040200620831456e-06, "45657": 0.0839359387755394, "2267": 0.01673339679837227, "17786": 0.16931702196598053, "8820": 0.0318138413131237, "13390": 1.2593197318278015e-10, "3170": 4.792289733886719, "41357": 0.022102871909737587, "18491": 6.865017452076239e-13, "38132": 11.945744514465332, "13939": 1.955029074451886e-05, "46700": 7.022675037384033, "30148": 0.00030534330289810896, "8072": 0.05033382028341293, "24269": 0.00012997094017919153, "15692": 5.822813363920432e-06, "10792": 0.002275734208524227, "19872": 3.6532119906951266e-07, "40248": 7.283862214535475e-05, "14046": 6.696383497528174e-22, "45091": 3.3831992149353027, "13882": 0.06462589651346207, "8715": 4.064988068375186e-10, "35304": 0.0013987072743475437, "30572": 0.02480006217956543, "21243": 6.821819198421508e-08, "21890": 0.059595171362161636, "7526": 0.3863224983215332, "45652": 0.00035281042801216245, "1730": 2.4008448235690594e-05, "44601": 0.37555235624313354, "16527": 3.3141350774812395e-11, "6354": 3.040478259208612e-05, "36162": 8.53865909576416, "18788": 0.01261673029512167, "22216": 2.6572346541797742e-05, "48347": 0.6996267437934875, "46331": 3.298381845429077e-10, "34579": 8.721107863651767e-11, "11930": 0.03796502575278282, "37341": 0.00161767250392586, "11650": 0.21571649610996246, "13355": 2.9391497992264427e-16, "28158": 1.5781923139002174e-05, "44220": 1.0026793170704248e-14, "31854": 0.003489056834951043, "30459": 7.930043683785336e-16, "17168": 1.9614527779765467e-09, "43732": 0.001011756481602788, "3065": 0.010386683978140354, "19079": 2.2400808334350586, "13730": 4.4914091434748726e-13, "27688": 0.11655443906784058, "41804": 0.0018623215146362782, "7532": 1.8724286715305488e-13, "14887": 0.020127981901168823, "7473": 0.00013092951849102974, "47479": 3.6498252337091586e-12, "16472": 0.0075101531110703945, "46655": 0.7552247643470764, "47978": 5.315769672393799, "40785": 1.4749609682489923e-13, "40609": 2.1363810720487209e-10, "39781": 7.478142379113706e-06, "40392": 4.628556251525879, "33438": 5.029610505857818e-09, "13489": 0.033834971487522125, "14317": 10.279799461364746, "25849": 0.008427439257502556, "12275": 0.002576911123469472, "43597": 1.1340469427523203e-05, "41263": 7.8218464851379395, "42941": 2.1446747169536796e-15, "40675": 3.9152674674987793, "1776": 2.411197783658281e-06, "11580": 3.9391441345214844, "23448": 9.830636145125027e-07, "38728": 0.00024226274399552494, "49100": 7.930294643188063e-09, "46145": 8.510699444741476e-06, "29977": 0.16568836569786072, "26680": 5.875839603015822e-15, "26097": 1.984721649250787e-07, "30397": 0.0012249578721821308, "1662": 1.1397312781047386e-11, "14502": 5.143893718719482, "6797": 6.78798109301354e-13, "10738": 0.00022431522666011006, "35904": 6.893331461199637e-10, "6992": 0.15279391407966614, "35756": 0.00011477887164801359, "47892": 9.45433235168457, "6459": 5.33437516381241e-10, "30188": 3.661966529436202e-15, "34670": 3.569508044165559e-05, "18865": 0.030018331483006477, "18190": 3.5469987392425537, "16793": 2.7549583592190174e-06, "24774": 1.7064813375473022, "16757": 0.004672220908105373, "30752": 0.5426074266433716, "36239": 0.002613304415717721, "42646": 9.010329904413084e-08, "13937": 0.0020810335408896208, "34140": 3.6613287925720215, "23604": 7.082783222198486, "14841": 0.046991150826215744, "4585": 0.15601827204227448, "11569": 0.06308911740779877, "5704": 2.4610672563420173e-18, "45178": 1.353674815618433e-05, "36647": 0.0172274112701416, "38960": 3.3318121950287605e-06, "13563": 5.125165547357645e-16, "15964": 4.832334518432617, "48413": 1.0839990831015104e-16, "34271": 2.0356838703155518, "22752": 1.2298001480967038e-15, "27082": 2.2752743352787554e-20, "31438": 5.039990425109863, "49226": 0.01776558719575405, "4573": 1.2850324537794222e-07, "37499": 0.010107364505529404, "9532": 0.4205448031425476, "26181": 2.1160225571748015e-08, "39323": 0.004362267907708883, "24904": 0.0006394516676664352, "33636": 0.003787804627791047, "29715": 0.0020079484675079584, "45357": 1.2572737432492431e-05, "17193": 2.0243587641743943e-06, "15590": 0.00021080118312966079, "22687": 6.428451797546586e-06, "8119": 1.0644165548967521e-08, "4616": 2.1876098799111787e-07, "22416": 1.9755063931370387e-06, "41733": 1.241560767084593e-05, "24336": 0.18411226570606232, "36315": 7.10023357441969e-07, "6385": 0.3335244059562683, "13688": 0.026288216933608055, "33419": 1.3324782848358154, "11375": 0.022201385349035263, "47637": 0.0004435289010871202, "3212": 6.057382785466803e-13, "4683": 1.2148172223818953e-19, "29868": 0.0002876354265026748, "47596": 1.0325913429260254, "22655": 0.004299054853618145, "34476": 1.2212652791276923e-06, "31757": 1.1528502702713013, "47929": 2.2992308004177175e-06, "3493": 1.5434551239013672, "35015": 0.017122771590948105, "1933": 0.06820004433393478, "29116": 0.0003040915180463344, "25863": 0.0008953267242759466, "17112": 7.15391433914192e-05, "30962": 0.02343657799065113, "45735": 0.00019920147315133363, "23520": 0.0077701956033706665, "27558": 0.012092388235032558, "49207": 0.31130096316337585, "13702": 0.0022311501670628786, "14435": 1.0411972999572754, "1611": 0.002416288247331977, "14109": 0.03858129307627678, "45363": 0.0003691845922730863, "15442": 2.410976378541818e-07, "46881": 0.0008626917260698974, "42007": 0.001648448989726603, "11446": 3.9629681575724905e-15, "1233": 0.1954081803560257, "27834": 9.108541178248775e-12, "18817": 1.1897361278533936, "18623": 0.002131653716787696, "31859": 1.0809367895126343, "46254": 8.097823143005371, "19637": 3.904528421116993e-05, "6273": 1.8754491806030273, "33900": 3.0911633929625593e-13, "33837": 0.03428968787193298, "5041": 0.007030540145933628, "19776": 1.2147996425628662, "17140": 0.18903452157974243, "34053": 0.43993353843688965, "15596": 9.923547744750977, "25178": 1.0342048994971265e-07, "9633": 1.4331932067871094, "29126": 1.3345632553100586, "7364": 0.03705614060163498, "38778": 2.4217828263617402e-12, "30442": 0.28149867057800293, "39558": 1.3290444026269328e-19, "18814": 0.01608271710574627, "34634": 8.619276741228532e-06, "47448": 0.03596864268183708, "44782": 0.20744012296199799, "25356": 0.000349713780451566, "4640": 0.001292747096158564, "8350": 1.0799578376463614e-05, "33658": 0.6121492981910706, "37491": 2.2578458214184138e-08, "29359": 0.00014546581951435655, "25061": 0.00016348065400961787, "41552": 0.11316971480846405, "29854": 0.03228670358657837, "23675": 1.2289358766737202e-11, "23614": 0.31727540493011475, "49436": 7.884998321533203, "21407": 7.767695024085697e-06, "49051": 0.0037337744142860174, "20462": 0.0006637005135416985, "45983": 1.6124141666296055e-06, "46169": 4.0013874240685254e-05, "13345": 0.866927444934845, "28065": 0.4215591549873352, "48706": 0.0003711534372996539, "33782": 0.000984557787887752, "11674": 7.142332378862193e-06, "39948": 0.005991787649691105, "20748": 15.978226661682129, "49695": 0.9165798425674438, "13732": 1.4349393495649565e-05, "27990": 0.48547911643981934, "17966": 1.4684293404916191e-15, "41462": 0.003744271118193865, "9498": 0.02903270348906517, "39920": 0.5384229421615601, "21194": 0.0018224004888907075, "4353": 0.1343766450881958, "3685": 0.026877472177147865, "6780": 0.2343113124370575, "3095": 0.44180428981781006, "15583": 5.0533727288142646e-15, "15039": 4.017201717942953e-06, "6432": 4.023058863822371e-08, "7009": 3.4722925923436065e-11, "33075": 0.4456855356693268, "27554": 1.6608512343196935e-09, "30494": 2.6633408069610596, "28556": 7.819319725036621, "49563": 0.532911479473114, "8595": 0.00025015673600137234, "7286": 4.924150868824709e-19, "49872": 0.11412928253412247, "49443": 2.5639756770089346e-14, "41761": 0.0003381010901648551, "17701": 5.488798141479492, "11209": 11.143336296081543, "38293": 1.599257076594085e-12, "32473": 0.30707019567489624, "25810": 0.26984158158302307, "31331": 4.353308200836182, "8918": 0.0002529677585698664, "13244": 8.894265740331024e-19, "28094": 0.050333376973867416, "38597": 0.29457730054855347, "17042": 7.179202232698856e-10, "8851": 1.0670205354690552, "44925": 7.547847502564764e-08, "49606": 1.6468407583805633e-12, "49629": 6.033096656803127e-13, "5429": 7.46386120769292e-14, "38153": 4.0500017458149355e-16, "36149": 0.0010850498219951987, "43998": 2.660938207554864e-07, "28596": 0.036693524569272995, "47642": 0.00010457713506184518, "34909": 0.6610812544822693, "17281": 0.00011516124504851177, "26605": 0.0004475552123039961, "42695": 0.07205729931592941, "46871": 5.428008194030554e-07, "12381": 0.0007146960124373436, "19537": 1.476561761748485e-09, "23402": 2.033886170593746e-09, "32827": 4.902478596691129e-12, "1482": 6.799069640628375e-11, "40943": 1.1673990663041423e-09, "32542": 0.0038020380306988955, "1192": 9.234382702949517e-11, "32434": 3.4204540252685547, "18471": 0.0015291351592168212, "49304": 2.9824342727661133, "37584": 3.886188096657861e-06, "19032": 1.020078343572095e-06, "17598": 0.010537194088101387, "21161": 0.018318790942430496, "35852": 3.983886480331421, "21265": 8.227852958953008e-06, "575": 0.017599448561668396, "45871": 6.82012724073644e-10, "21914": 0.003380612237378955, "47654": 0.007399857509881258, "11547": 1.6567062139511108, "27053": 0.2233320027589798, "38259": 4.70292919462368e-14, "34756": 0.044716622680425644, "2017": 3.0746138095855713, "2598": 6.177893308034754e-09, "37159": 1.0700983432698763e-09, "47429": 1.7098252556024818e-06, "37602": 0.0021176370792090893, "2062": 6.964151859283447, "17234": 0.004789534956216812, "41648": 0.00310865743085742, "27637": 0.001174864242784679, "28089": 3.151459537775736e-08, "9333": 8.856309574589716e-10, "14847": 0.03124147653579712, "7257": 0.0007247278117574751, "27702": 1.8963088223244995e-05, "2673": 6.281676633079769e-06, "1190": 0.0098444614559412, "37432": 1.2637492545763962e-05, "19411": 0.07298610359430313, "6080": 0.0015079864533618093, "19787": 0.015689674764871597, "22549": 7.62088170347397e-09, "34499": 0.00011313262075418606, "45893": 0.4065372049808502, "44947": 2.4293086528778076, "32807": 8.995612915896345e-06, "42307": 0.0004817231383640319, "44516": 0.0024621314369142056, "7090": 0.007215404417365789, "25546": 3.385097215868882e-07, "1469": 0.021094910800457, "31215": 1.481573280129756e-14, "24545": 0.742234468460083, "49453": 0.6908218860626221, "43162": 4.36926794052124, "43848": 0.0018764723790809512, "48789": 1.1527748000617066e-07, "35980": 0.05813320726156235, "43783": 1.1332725286483765, "16331": 0.7848952412605286, "18511": 0.21459853649139404, "25996": 0.0016404463676735759, "1843": 0.0031898131128400564, "20407": 0.01237350981682539, "15939": 3.8349111080169678, "22824": 0.5344848036766052, "30348": 1.2512655246971243e-16, "17204": 3.7618373693870666e-11, "27049": 11.665196418762207, "24962": 0.030999090522527695, "15606": 0.10080081224441528, "47681": 5.689001625341916e-08, "40062": 0.1385279893875122, "25260": 3.2060914039611816, "29893": 0.00019696341769304127, "7297": 0.09681631624698639, "14095": 3.940959711346004e-11, "36771": 0.0033006640151143074, "28904": 1.4124151626049297e-08, "11298": 9.60777790659506e-10, "38838": 7.718771826148441e-07, "40158": 0.6701626181602478, "30288": 2.317380905151367, "161": 6.852831575088203e-06, "19567": 0.0007906437385827303, "34010": 1.500663161277771, "32687": 9.423997515109516e-16, "17859": 0.0005287884268909693, "48466": 4.740460113339395e-08, "37304": 3.5652523040771484, "25587": 5.3657700505027606e-09, "19928": 0.6162099838256836, "6573": 1.3701818488698336e-06, "2401": 2.855549041669292e-07, "8013": 0.17582979798316956, "27760": 0.000863978115376085, "44160": 0.23923151195049286, "18485": 0.7918904423713684, "7820": 2.6483170586288907e-05, "3907": 0.0013892898568883538, "32997": 0.8459353446960449, "25915": 4.271421432495117, "9545": 0.1094474345445633, "26943": 9.005236568998382e-18, "20570": 2.1951877897663508e-06, "35384": 8.012904436327517e-05, "33398": 0.03742626681923866, "22536": 0.7963927984237671, "28391": 7.763747977840296e-10, "49079": 1.4667410850524902, "23493": 0.00023726535437162966, "4527": 0.0001769236841937527, "20977": 3.812395548991737e-13, "15790": 9.179524931823835e-05, "27766": 1.9457714606208043e-10, "14000": 0.1907953917980194, "28476": 0.09971926361322403, "12859": 0.0002521240967325866, "38038": 0.0018061826704069972, "7360": 3.047363042831421, "21839": 1.7783313523977995e-06, "25819": 0.00043413741514086723, "37955": 0.0036924583837389946, "29701": 1.9630130054792971e-07, "18395": 0.00012325125862844288, "22702": 2.2246111257118173e-05, "7175": 0.12699952721595764, "34126": 1.1536635160446167, "43221": 1.6728273521948722e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_168.json <==
{"20228": 17.594528198242188, "24631": 0.006009627133607864, "21481": 1.0771807978926518e-07, "31601": 0.3365229666233063, "21027": 9.178138498100452e-06, "7756": 2.1990978717803955, "15003": 6.728764219587902e-06, "10962": 0.013975880108773708, "37208": 0.00018770807946566492, "1713": 7.334278961934615e-06, "25435": 12.948333740234375, "10196": 0.0016200242098420858, "8919": 0.30016249418258667, "40058": 0.0012269590515643358, "1597": 0.0017259513260796666, "18522": 5.949615244915663e-10, "44492": 0.023116951808333397, "48083": 0.20610229671001434, "12260": 0.004384738393127918, "7314": 0.01174064539372921, "35031": 0.5258206725120544, "17309": 0.7208372354507446, "6094": 0.0004662343708332628, "19429": 1.4295143273557187e-06, "38589": 0.00023904145928099751, "23": 1.0575025726211607e-06, "11185": 0.0002452954649925232, "17000": 0.02607881836593151, "31999": 0.00029270531376823783, "31002": 0.2670315206050873, "5762": 6.599702609497854e-14, "19308": 0.08054898679256439, "16780": 3.728498995769769e-06, "36171": 3.1820215414261383e-17, "31110": 0.0042143817991018295, "5943": 7.030114823614042e-10, "22617": 0.446106880903244, "46077": 1.167353158582074e-10, "39120": 4.550578121785553e-13, "24076": 0.04281235113739967, "49558": 5.182389486435568e-07, "12596": 0.12934932112693787, "2215": 0.0013808136573061347, "38964": 0.47443854808807373, "1966": 0.032725442200899124, "36951": 2.3787124156951904, "19437": 2.7544489356046142e-08, "47182": 3.6931045055389404, "24183": 0.0065331426449120045, "28182": 1.7272206885229902e-12, "5267": 2.6219093799591064, "41565": 2.9518827161269245e-13, "35684": 2.730607509613037, "46765": 4.650011396734044e-05, "20211": 5.3200364112854, "25201": 1.2497011758760834e-10, "46364": 2.1105706071722352e-10, "45205": 0.016203032806515694, "12684": 0.024360697716474533, "41732": 0.293100506067276, "17423": 4.081446170806885, "31279": 0.004851809237152338, "8492": 0.0007301946170628071, "40686": 3.473020315170288, "46925": 3.6049204936716706e-05, "25999": 0.004022709559649229, "46650": 1.371675125483307e-06, "40125": 4.8192644119262695, "8943": 2.5836904048919678, "13639": 0.07053433358669281, "7734": 1.1720367183443159e-06, "34508": 0.44906288385391235, "36350": 0.005197957623749971, "27458": 0.00030846355366520584, "29134": 0.05194196477532387, "42936": 6.710652996844146e-06, "11653": 0.03341769799590111, "20870": 0.0458233505487442, "1922": 7.491454275405407e-20, "18920": 2.5398881140439194e-16, "45577": 5.011436686637449e-13, "21611": 3.839366158331359e-08, "49456": 2.289451458636904e-06, "40837": 2.0565409660339355, "40222": 0.09285695105791092, "23347": 2.8907986688864185e-06, "21127": 3.9470458381979767e-19, "41422": 3.259753704071045, "14911": 0.00015767452714499086, "20183": 7.832451354161662e-11, "34100": 6.44657266093418e-05, "33297": 3.809563153822637e-08, "22363": 8.05243475658678e-15, "9062": 2.7041021439799806e-06, "45657": 0.08394015580415726, "2267": 0.016732610762119293, "17786": 0.1693117618560791, "8820": 0.03181310370564461, "13390": 1.259848197987523e-10, "3170": 4.792760848999023, "41357": 0.022104086354374886, "18491": 6.86517737189668e-13, "38132": 11.945516586303711, "13939": 1.9549703210941516e-05, "46700": 7.022491931915283, "30148": 0.00030537700513377786, "8072": 0.05033300817012787, "24269": 0.00012996756413485855, "15692": 5.8235905271430966e-06, "10792": 0.002275369595736265, "19872": 3.6532671288114216e-07, "40248": 7.282895967364311e-05, "14046": 6.696383497528174e-22, "45091": 3.3838047981262207, "13882": 0.06464347243309021, "8715": 4.0649122956537553e-10, "35304": 0.0013986157719045877, "30572": 0.024806978181004524, "21243": 6.821923648203665e-08, "21890": 0.05961082503199577, "7526": 0.3862992227077484, "45652": 0.00035297038266435266, "1730": 2.4004353690543212e-05, "44601": 0.37548911571502686, "16527": 3.313450208652924e-11, "6354": 3.0407616577576846e-05, "36162": 8.538460731506348, "18788": 0.012618813663721085, "22216": 2.6570254703983665e-05, "48347": 0.699569046497345, "46331": 3.297794259893294e-10, "34579": 8.720377198123686e-11, "11930": 0.037959448993206024, "37341": 0.0016175713390111923, "11650": 0.21577177941799164, "13355": 2.938781604592183e-16, "28158": 1.5781088222865947e-05, "44220": 1.002613248500539e-14, "31854": 0.0034890102688223124, "30459": 7.929206179958738e-16, "17168": 1.962340512307037e-09, "43732": 0.00101173494476825, "3065": 0.010386819951236248, "19079": 2.2398836612701416, "13730": 4.4901289717597104e-13, "27688": 0.11654643714427948, "41804": 0.0018619518959894776, "7532": 1.8720780676530213e-13, "14887": 0.020126422867178917, "7473": 0.0001309467916144058, "47479": 3.650089345358376e-12, "16472": 0.0075112879276275635, "46655": 0.7551455497741699, "47978": 5.3151116371154785, "40785": 1.4750489241502351e-13, "40609": 2.136157778442893e-10, "39781": 7.481425200239755e-06, "40392": 4.6282267570495605, "33438": 5.0285717811959785e-09, "13489": 0.033830687403678894, "14317": 10.27962875366211, "25849": 0.008427964523434639, "12275": 0.0025772282388061285, "43597": 1.1338828699081205e-05, "41263": 7.821742534637451, "42941": 2.1446366004710532e-15, "40675": 3.9152348041534424, "1776": 2.411452669548453e-06, "11580": 3.939042806625366, "23448": 9.833106560108718e-07, "38728": 0.00024227151880040765, "49100": 7.930444745340992e-09, "46145": 8.509062354278285e-06, "29977": 0.1656869798898697, "26680": 5.8752530326998485e-15, "26097": 1.9844520693368395e-07, "30397": 0.0012247617123648524, "1662": 1.1394551101273631e-11, "14502": 5.143291473388672, "6797": 6.78694513783773e-13, "10738": 0.00022429240925703198, "35904": 6.892412196535247e-10, "6992": 0.15278470516204834, "35756": 0.00011476002691779286, "47892": 9.453715324401855, "6459": 5.333460340040119e-10, "30188": 3.661789499550226e-15, "34670": 3.568587271729484e-05, "18865": 0.030017293989658356, "18190": 3.5469799041748047, "16793": 2.7547096124180825e-06, "24774": 1.7064205408096313, "16757": 0.004671778064221144, "30752": 0.5425631999969482, "36239": 0.0026136450469493866, "42646": 9.009401225057445e-08, "13937": 0.0020808856934309006, "34140": 3.6612086296081543, "23604": 7.082246780395508, "14841": 0.04698948562145233, "4585": 0.1559978723526001, "11569": 0.06309085339307785, "5704": 2.4610558826085947e-18, "45178": 1.3532961020246148e-05, "36647": 0.017225928604602814, "38960": 3.331425659780507e-06, "13563": 5.129669115659077e-16, "15964": 4.831228256225586, "48413": 1.083820279740301e-16, "34271": 2.0354230403900146, "22752": 1.2296934219453498e-15, "27082": 2.275095651341747e-20, "31438": 5.041146755218506, "49226": 0.017762603238224983, "4573": 1.2851215558384865e-07, "37499": 0.010106213390827179, "9532": 0.4204864203929901, "26181": 2.1168409247707132e-08, "39323": 0.0043623861856758595, "24904": 0.0006393781513907015, "33636": 0.0037875857669860125, "29715": 0.0020077668596059084, "45357": 1.2574924767250195e-05, "17193": 2.02455157705117e-06, "15590": 0.00021086970809847116, "22687": 6.4281134655175265e-06, "8119": 1.0642945191818853e-08, "4616": 2.1878491907045827e-07, "22416": 1.9750573301280383e-06, "41733": 1.2414096090651583e-05, "24336": 0.18409773707389832, "36315": 7.103339498826244e-07, "6385": 0.33357301354408264, "13688": 0.026289695873856544, "33419": 1.3324311971664429, "11375": 0.022197848185896873, "47637": 0.0004434963921085, "3212": 6.056460129418018e-13, "4683": 1.214687070682389e-19, "29868": 0.00028757972177118063, "47596": 1.0325899124145508, "22655": 0.004298856481909752, "34476": 1.221141701535089e-06, "31757": 1.1529616117477417, "47929": 2.2991050627751974e-06, "3493": 1.5432950258255005, "35015": 0.017120594158768654, "1933": 0.06819646060466766, "29116": 0.00030413776403293014, "25863": 0.0008953902870416641, "17112": 7.15412461431697e-05, "30962": 0.023433387279510498, "45735": 0.00019917254394385964, "23520": 0.0077694980427622795, "27558": 0.012089557014405727, "49207": 0.3112611174583435, "13702": 0.0022307352628558874, "14435": 1.0411654710769653, "1611": 0.002416495233774185, "14109": 0.03858038783073425, "45363": 0.0003691569436341524, "15442": 2.411001673863211e-07, "46881": 0.0008626184426248074, "42007": 0.0016483950894325972, "11446": 3.9631443404255194e-15, "1233": 0.1953980028629303, "27834": 9.108424951775884e-12, "18817": 1.1898380517959595, "18623": 0.002131545916199684, "31859": 1.0808720588684082, "46254": 8.097268104553223, "19637": 3.904498589690775e-05, "6273": 1.8751686811447144, "33900": 3.0911571588000675e-13, "33837": 0.03428957238793373, "5041": 0.007030138745903969, "19776": 1.2150079011917114, "17140": 0.18901966512203217, "34053": 0.4399491548538208, "15596": 9.923871040344238, "25178": 1.0340747991222088e-07, "9633": 1.4329479932785034, "29126": 1.3344683647155762, "7364": 0.037053268402814865, "38778": 2.421508740052536e-12, "30442": 0.2814713716506958, "39558": 1.3290083427221044e-19, "18814": 0.01608259789645672, "34634": 8.61982971400721e-06, "47448": 0.03596814349293709, "44782": 0.20743347704410553, "25356": 0.0003496974823065102, "4640": 0.0012927058851346374, "8350": 1.0799424671859015e-05, "33658": 0.6121401786804199, "37491": 2.2574861091584353e-08, "29359": 0.0001454613811802119, "25061": 0.00016347788914572448, "41552": 0.11315813660621643, "29854": 0.03228503093123436, "23675": 1.2286722854415455e-11, "23614": 0.31725993752479553, "49436": 7.884139060974121, "21407": 7.768402610963676e-06, "49051": 0.0037336910609155893, "20462": 0.0006636761827394366, "45983": 1.6121142607516958e-06, "46169": 4.001163688371889e-05, "13345": 0.8668777942657471, "28065": 0.4215426445007324, "48706": 0.0003711266617756337, "33782": 0.0009844588348641992, "11674": 7.141215974115767e-06, "39948": 0.005991669837385416, "20748": 15.979488372802734, "49695": 0.916536271572113, "13732": 1.4345273484650534e-05, "27990": 0.48545488715171814, "17966": 1.4687478248797867e-15, "41462": 0.003744525834918022, "9498": 0.02903055213391781, "39920": 0.5384019017219543, "21194": 0.0018221766222268343, "4353": 0.13435041904449463, "3685": 0.026876676827669144, "6780": 0.23428188264369965, "3095": 0.4419306218624115, "15583": 5.0537771870465785e-15, "15039": 4.016315415356075e-06, "6432": 4.023120681040382e-08, "7009": 3.4718183189452745e-11, "33075": 0.44586843252182007, "27554": 1.6608000530382583e-09, "30494": 2.6635334491729736, "28556": 7.818995952606201, "49563": 0.5328850746154785, "8595": 0.0002501382550690323, "7286": 4.924055226066383e-19, "49872": 0.1141313835978508, "49443": 2.5635259025139426e-14, "41761": 0.00033808036823756993, "17701": 5.4886322021484375, "11209": 11.1432523727417, "38293": 1.5994635086877262e-12, "32473": 0.3070623278617859, "25810": 0.26980823278427124, "31331": 4.3533196449279785, "8918": 0.0002529440971557051, "13244": 8.893101483618856e-19, "28094": 0.05032767727971077, "38597": 0.2945950925350189, "17042": 7.179651317912317e-10, "8851": 1.0671716928482056, "44925": 7.548239722154904e-08, "49606": 1.6467719115426105e-12, "49629": 6.032458061723533e-13, "5429": 7.463558308710982e-14, "38153": 4.049943512299812e-16, "36149": 0.001085024792701006, "43998": 2.66059259956819e-07, "28596": 0.03668919578194618, "47642": 0.00010458527685841545, "34909": 0.661231279373169, "17281": 0.0001151510514318943, "26605": 0.00044756350689567626, "42695": 0.07204333692789078, "46871": 5.428033773569041e-07, "12381": 0.0007146794232539833, "19537": 1.4763676947637805e-09, "23402": 2.0337909134582333e-09, "32827": 4.9016090665487955e-12, "1482": 6.798846902134059e-11, "40943": 1.167075436292464e-09, "32542": 0.003801443614065647, "1192": 9.235639336635515e-11, "32434": 3.420689821243286, "18471": 0.0015292883617803454, "49304": 2.9823758602142334, "37584": 3.886240392603213e-06, "19032": 1.0201047189184465e-06, "17598": 0.010537287220358849, "21161": 0.018322015181183815, "35852": 3.983412265777588, "21265": 8.225600140576717e-06, "575": 0.01759408786892891, "45871": 6.821187503724957e-10, "21914": 0.0033800757955759764, "47654": 0.007398596964776516, "11547": 1.6569851636886597, "27053": 0.2233772724866867, "38259": 4.7035956401465795e-14, "34756": 0.04471077024936676, "2017": 3.0740535259246826, "2598": 6.177544698005022e-09, "37159": 1.0699088281995728e-09, "47429": 1.7097431737056468e-06, "37602": 0.0021173260174691677, "2062": 6.963857650756836, "17234": 0.004789986182004213, "41648": 0.0031086066737771034, "27637": 0.0011747978860512376, "28089": 3.15198676048567e-08, "9333": 8.859087352597328e-10, "14847": 0.03124147653579712, "7257": 0.0007247489993460476, "27702": 1.8961005480377935e-05, "2673": 6.281201422098093e-06, "1190": 0.009844789281487465, "37432": 1.2635736311494838e-05, "19411": 0.07298240810632706, "6080": 0.0015081261517480016, "19787": 0.015688756480813026, "22549": 7.619445518969314e-09, "34499": 0.00011313133290968835, "45893": 0.4065253436565399, "44947": 2.4293372631073, "32807": 8.99509268492693e-06, "42307": 0.00048176516429521143, "44516": 0.0024620695039629936, "7090": 0.007218420505523682, "25546": 3.385414117929031e-07, "1469": 0.021091779693961143, "31215": 1.4813516963107544e-14, "24545": 0.7421768307685852, "49453": 0.6910161375999451, "43162": 4.369251728057861, "43848": 0.0018765557324513793, "48789": 1.1527682630685376e-07, "35980": 0.05814119800925255, "43783": 1.1332768201828003, "16331": 0.7847687005996704, "18511": 0.21459080278873444, "25996": 0.0016405718633905053, "1843": 0.0031896454747766256, "20407": 0.012373323552310467, "15939": 3.8349177837371826, "22824": 0.5344860553741455, "30348": 1.2512833917983554e-16, "17204": 3.761766939613942e-11, "27049": 11.66456127166748, "24962": 0.031007302924990654, "15606": 0.10077952593564987, "47681": 5.689629745120328e-08, "40062": 0.13852490484714508, "25260": 3.2060625553131104, "29893": 0.00019695649098139256, "7297": 0.09682163596153259, "14095": 3.9418933395207745e-11, "36771": 0.0033003543503582478, "28904": 1.4122640834557387e-08, "11298": 9.608517315129461e-10, "38838": 7.719054906374367e-07, "40158": 0.6701942086219788, "30288": 2.317258834838867, "161": 6.8526610448316205e-06, "19567": 0.0007905908860266209, "34010": 1.5005253553390503, "32687": 9.423174834359495e-16, "17859": 0.0005287739331834018, "48466": 4.739759162930568e-08, "37304": 3.5650811195373535, "25587": 5.365040856020187e-09, "19928": 0.6161379218101501, "6573": 1.369805545436975e-06, "2401": 2.8554495656862855e-07, "8013": 0.17581713199615479, "27760": 0.000864009081851691, "44160": 0.23923970758914948, "18485": 0.7919243574142456, "7820": 2.6481722670723684e-05, "3907": 0.001389198238030076, "32997": 0.8459320664405823, "25915": 4.270848751068115, "9545": 0.10944236069917679, "26943": 9.004473908473608e-18, "20570": 2.1951723283564206e-06, "35384": 8.012916805455461e-05, "33398": 0.037422798573970795, "22536": 0.7964355945587158, "28391": 7.763720777376193e-10, "49079": 1.4666194915771484, "23493": 0.00023725043865852058, "4527": 0.00017691857647150755, "20977": 3.811725240998598e-13, "15790": 9.180341294268146e-05, "27766": 1.945785199630734e-10, "14000": 0.19085276126861572, "28476": 0.09970046579837799, "12859": 0.00025218550581485033, "38038": 0.0018060192232951522, "7360": 3.047250509262085, "21839": 1.7794004634197336e-06, "25819": 0.00043415234540589154, "37955": 0.0036930968053638935, "29701": 1.9623824698555836e-07, "18395": 0.0001232407958013937, "22702": 2.2245163563638926e-05, "7175": 0.12698401510715485, "34126": 1.153578281402588, "43221": 1.6730082279536873e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_172.json <==
{"20228": 17.592716217041016, "24631": 0.006008774973452091, "21481": 1.0771605474246826e-07, "31601": 0.3365221321582794, "21027": 9.177213541988749e-06, "7756": 2.199160575866699, "15003": 6.728169410052942e-06, "10962": 0.013978609815239906, "37208": 0.00018767899018712342, "1713": 7.333210760407383e-06, "25435": 12.946157455444336, "10196": 0.001620004652068019, "8919": 0.3001529574394226, "40058": 0.0012269015423953533, "1597": 0.0017258560983464122, "18522": 5.94911286899702e-10, "44492": 0.02311723865568638, "48083": 0.20608876645565033, "12260": 0.004384318366646767, "7314": 0.011739758774638176, "35031": 0.5258711576461792, "17309": 0.720984935760498, "6094": 0.0004662014252971858, "19429": 1.4294747643361916e-06, "38589": 0.00023900627274997532, "23": 1.0575830629022676e-06, "11185": 0.0002453200868330896, "17000": 0.02607632428407669, "31999": 0.00029263878241181374, "31002": 0.266987681388855, "5762": 6.597797124179711e-14, "19308": 0.08055014908313751, "16780": 3.7279385196598014e-06, "36171": 3.1815421075431026e-17, "31110": 0.004214250482618809, "5943": 7.032210924684534e-10, "22617": 0.4460529685020447, "46077": 1.1672000865825538e-10, "39120": 4.550079930887296e-13, "24076": 0.04280753806233406, "49558": 5.18106162417098e-07, "12596": 0.1293352246284485, "2215": 0.0013806956121698022, "38964": 0.47437784075737, "1966": 0.03272511437535286, "36951": 2.37852144241333, "19437": 2.7544121650180386e-08, "47182": 3.6930301189422607, "24183": 0.006532925181090832, "28182": 1.7269226413457739e-12, "5267": 2.6220858097076416, "41565": 2.951627115464761e-13, "35684": 2.729929208755493, "46765": 4.6502220357069746e-05, "20211": 5.320785999298096, "25201": 1.2499663804010908e-10, "46364": 2.1105713010616256e-10, "45205": 0.016200637444853783, "12684": 0.024360662326216698, "41732": 0.29307690262794495, "17423": 4.081633567810059, "31279": 0.004851472098380327, "8492": 0.0007301728473976254, "40686": 3.4729645252227783, "46925": 3.604676385293715e-05, "25999": 0.004023094195872545, "46650": 1.371739244859782e-06, "40125": 4.819623947143555, "8943": 2.5835444927215576, "13639": 0.07053663581609726, "7734": 1.1719326948878006e-06, "34508": 0.4490569233894348, "36350": 0.005201274529099464, "27458": 0.00030844047432765365, "29134": 0.051933255046606064, "42936": 6.71003908792045e-06, "11653": 0.03341697156429291, "20870": 0.045826658606529236, "1922": 7.49151825265591e-20, "18920": 2.5399545531907197e-16, "45577": 5.011197620058416e-13, "21611": 3.838770012976056e-08, "49456": 2.2894089397595963e-06, "40837": 2.0564451217651367, "40222": 0.09286374598741531, "23347": 2.8903252768941456e-06, "21127": 3.9472572862420606e-19, "41422": 3.2593653202056885, "14911": 0.0001576541835675016, "20183": 7.832355597425789e-11, "34100": 6.445169128710404e-05, "33297": 3.80965481383555e-08, "22363": 8.053342775906237e-15, "9062": 2.704200369407772e-06, "45657": 0.08394420892000198, "2267": 0.016731740906834602, "17786": 0.1693074256181717, "8820": 0.031812362372875214, "13390": 1.2603804111499528e-10, "3170": 4.7931599617004395, "41357": 0.022105218842625618, "18491": 6.865468480179993e-13, "38132": 11.9452486038208, "13939": 1.9549050193745643e-05, "46700": 7.022330284118652, "30148": 0.0003054084663745016, "8072": 0.05033254623413086, "24269": 0.00012996362056583166, "15692": 5.824334493809147e-06, "10792": 0.0022750028874725103, "19872": 3.6533185721054906e-07, "40248": 7.281989383045584e-05, "14046": 6.696383497528174e-22, "45091": 3.384392499923706, "13882": 0.06466218829154968, "8715": 4.0648096000239775e-10, "35304": 0.00139852543361485, "30572": 0.02481439895927906, "21243": 6.822050835353366e-08, "21890": 0.05962751433253288, "7526": 0.38627371191978455, "45652": 0.0003531308611854911, "1730": 2.4000328266993165e-05, "44601": 0.37542471289634705, "16527": 3.3127230125717944e-11, "6354": 3.041101444978267e-05, "36162": 8.538323402404785, "18788": 0.012620796449482441, "22216": 2.656830838532187e-05, "48347": 0.6995090842247009, "46331": 3.297224160370149e-10, "34579": 8.719634736475967e-11, "11930": 0.03795391321182251, "37341": 0.0016174669144675136, "11650": 0.21582934260368347, "13355": 2.9384110276777593e-16, "28158": 1.5780338799231686e-05, "44220": 1.002545994084527e-14, "31854": 0.0034889664966613054, "30459": 7.928384028604309e-16, "17168": 1.963214035782812e-09, "43732": 0.0010117159690707922, "3065": 0.01038707047700882, "19079": 2.2397124767303467, "13730": 4.48888024190755e-13, "27688": 0.11653988063335419, "41804": 0.0018615839071571827, "7532": 1.8717285479776663e-13, "14887": 0.02012479491531849, "7473": 0.00013096396287437528, "47479": 3.650313124686777e-12, "16472": 0.007512496318668127, "46655": 0.7550686001777649, "47978": 5.314507484436035, "40785": 1.4751386418800083e-13, "40609": 2.1359264357201369e-10, "39781": 7.484798970835982e-06, "40392": 4.627889156341553, "33438": 5.0275170693225846e-09, "13489": 0.03382662683725357, "14317": 10.279459953308105, "25849": 0.00842846930027008, "12275": 0.0025775355752557516, "43597": 1.1337219802953769e-05, "41263": 7.821711540222168, "42941": 2.144606319043189e-15, "40675": 3.915213108062744, "1776": 2.411673904134659e-06, "11580": 3.938969612121582, "23448": 9.835652008405305e-07, "38728": 0.00024228423717431724, "49100": 7.930593071137082e-09, "46145": 8.507444363203831e-06, "29977": 0.1656838357448578, "26680": 5.874662650735612e-15, "26097": 1.9842110532408697e-07, "30397": 0.0012245757970958948, "1662": 1.1391715695752147e-11, "14502": 5.1427154541015625, "6797": 6.785928156199938e-13, "10738": 0.00022426893701776862, "35904": 6.891523463004035e-10, "6992": 0.15277573466300964, "35756": 0.00011474184429971501, "47892": 9.453128814697266, "6459": 5.332566610505296e-10, "30188": 3.661548942193206e-15, "34670": 3.567659587133676e-05, "18865": 0.030016547068953514, "18190": 3.546971559524536, "16793": 2.7544899694476044e-06, "24774": 1.706374168395996, "16757": 0.004671339876949787, "30752": 0.5425199866294861, "36239": 0.002613985212519765, "42646": 9.008543599975383e-08, "13937": 0.0020807418040931225, "34140": 3.6610944271087646, "23604": 7.081735610961914, "14841": 0.046988196671009064, "4585": 0.15597781538963318, "11569": 0.06309269368648529, "5704": 2.46101142165067e-18, "45178": 1.3529164789360948e-05, "36647": 0.017224526032805443, "38960": 3.331040488774306e-06, "13563": 5.134147272972092e-16, "15964": 4.830058574676514, "48413": 1.083634064840803e-16, "34271": 2.035184144973755, "22752": 1.2295855311236933e-15, "27082": 2.2748924104803032e-20, "31438": 5.042322158813477, "49226": 0.0177596528083086, "4573": 1.2852179054334556e-07, "37499": 0.010105057619512081, "9532": 0.4204258918762207, "26181": 2.117658937095257e-08, "39323": 0.004362500738352537, "24904": 0.000639301841147244, "33636": 0.0037873571272939444, "29715": 0.002007595496252179, "45357": 1.2577173038152978e-05, "17193": 2.0247450720489724e-06, "15590": 0.00021093798568472266, "22687": 6.427706921385834e-06, "8119": 1.0641699077496014e-08, "4616": 2.18811877061853e-07, "22416": 1.974610768229468e-06, "41733": 1.2412554497132078e-05, "24336": 0.18408428132534027, "36315": 7.106410180313105e-07, "6385": 0.33362317085266113, "13688": 0.026291631162166595, "33419": 1.3323991298675537, "11375": 0.022194471210241318, "47637": 0.00044346394133754075, "3212": 6.055542894380095e-13, "4683": 1.2145552387722633e-19, "29868": 0.00028752375510521233, "47596": 1.0325841903686523, "22655": 0.004298643674701452, "34476": 1.221034722220793e-06, "31757": 1.1530596017837524, "47929": 2.2989788703853264e-06, "3493": 1.5431313514709473, "35015": 0.017118388786911964, "1933": 0.06819303333759308, "29116": 0.000304185290588066, "25863": 0.0008954614168033004, "17112": 7.154409104259685e-05, "30962": 0.02343015931546688, "45735": 0.00019914157746825367, "23520": 0.0077688200399279594, "27558": 0.012086744420230389, "49207": 0.31121906638145447, "13702": 0.002230328507721424, "14435": 1.0411405563354492, "1611": 0.00241670198738575, "14109": 0.03857898339629173, "45363": 0.00036912941141054034, "15442": 2.4110300955726416e-07, "46881": 0.0008625430054962635, "42007": 0.0016483506187796593, "11446": 3.963310782399655e-15, "1233": 0.19538848102092743, "27834": 9.108259285683928e-12, "18817": 1.1899503469467163, "18623": 0.0021314097102731466, "31859": 1.0808175802230835, "46254": 8.096650123596191, "19637": 3.9044800359988585e-05, "6273": 1.8749184608459473, "33900": 3.0911994426847944e-13, "33837": 0.034289147704839706, "5041": 0.007029784377664328, "19776": 1.2152026891708374, "17140": 0.18900442123413086, "34053": 0.43996602296829224, "15596": 9.924187660217285, "25178": 1.0339437750417346e-07, "9633": 1.4327168464660645, "29126": 1.3343786001205444, "7364": 0.037051133811473846, "38778": 2.4212333527007246e-12, "30442": 0.2814441919326782, "39558": 1.3289685346551252e-19, "18814": 0.016082435846328735, "34634": 8.620314474683255e-06, "47448": 0.035967618227005005, "44782": 0.2074289619922638, "25356": 0.0003496786521282047, "4640": 0.0012926688650622964, "8350": 1.0799180017784238e-05, "33658": 0.6121287941932678, "37491": 2.2571155611217364e-08, "29359": 0.0001454568118788302, "25061": 0.0001634748768992722, "41552": 0.11314670741558075, "29854": 0.0322834737598896, "23675": 1.22841598004797e-11, "23614": 0.3172502815723419, "49436": 7.883364200592041, "21407": 7.76914293965092e-06, "49051": 0.003733638906851411, "20462": 0.0006636444595642388, "45983": 1.6118151506816503e-06, "46169": 4.000997796538286e-05, "13345": 0.8668233156204224, "28065": 0.4215254485607147, "48706": 0.00037109918775968254, "33782": 0.0009843581356108189, "11674": 7.140139587136218e-06, "39948": 0.005991516634821892, "20748": 15.980803489685059, "49695": 0.9164881110191345, "13732": 1.4341256246552803e-05, "27990": 0.4854332506656647, "17966": 1.4690766854215582e-15, "41462": 0.003744746558368206, "9498": 0.029028376564383507, "39920": 0.5383820533752441, "21194": 0.0018219545017927885, "4353": 0.13432614505290985, "3685": 0.0268759336322546, "6780": 0.23425371944904327, "3095": 0.4420592188835144, "15583": 5.054140987697424e-15, "15039": 4.015413196611917e-06, "6432": 4.023171484845989e-08, "7009": 3.471371801122558e-11, "33075": 0.4460597634315491, "27554": 1.6607335506790832e-09, "30494": 2.663722038269043, "28556": 7.818686485290527, "49563": 0.5328578948974609, "8595": 0.000250119308475405, "7286": 4.923943556683688e-19, "49872": 0.11413250118494034, "49443": 2.5630696905685514e-14, "41761": 0.00033805632847361267, "17701": 5.488480567932129, "11209": 11.143200874328613, "38293": 1.5996847943511305e-12, "32473": 0.30705368518829346, "25810": 0.2697744369506836, "31331": 4.353355407714844, "8918": 0.0002529214252717793, "13244": 8.891894833900294e-19, "28094": 0.05032239854335785, "38597": 0.29461371898651123, "17042": 7.180263605910397e-10, "8851": 1.0673236846923828, "44925": 7.548572256155239e-08, "49606": 1.6467288687163628e-12, "49629": 6.031827056059147e-13, "5429": 7.463207975883998e-14, "38153": 4.0498283687585444e-16, "36149": 0.0010849887039512396, "43998": 2.6602276648191037e-07, "28596": 0.03668481484055519, "47642": 0.00010459390614414588, "34909": 0.6613815426826477, "17281": 0.00011514175275806338, "26605": 0.0004475727037061006, "42695": 0.07202921062707901, "46871": 5.428014446806628e-07, "12381": 0.0007146641728468239, "19537": 1.4761795119611065e-09, "23402": 2.033685664315499e-09, "32827": 4.90073606695951e-12, "1482": 6.798694940357564e-11, "40943": 1.166757135351304e-09, "32542": 0.003800867823883891, "1192": 9.236900827547245e-11, "32434": 3.4209446907043457, "18471": 0.0015294428449124098, "49304": 2.982318162918091, "37584": 3.8862986002641264e-06, "19032": 1.0201266604781267e-06, "17598": 0.01053727325052023, "21161": 0.018325213342905045, "35852": 3.9829699993133545, "21265": 8.223308213928249e-06, "575": 0.017588699236512184, "45871": 6.82223721959474e-10, "21914": 0.0033795840572565794, "47654": 0.007397305220365524, "11547": 1.657248616218567, "27053": 0.22342178225517273, "38259": 4.704268861933057e-14, "34756": 0.04470496624708176, "2017": 3.0734946727752686, "2598": 6.1771641135521804e-09, "37159": 1.069721644597621e-09, "47429": 1.7096832607421675e-06, "37602": 0.0021170226391404867, "2062": 6.963560581207275, "17234": 0.004790457896888256, "41648": 0.003108544973656535, "27637": 0.0011747392127290368, "28089": 3.1525392074627234e-08, "9333": 8.861749112298867e-10, "14847": 0.031241444870829582, "7257": 0.0007247735047712922, "27702": 1.8959031876875088e-05, "2673": 6.280714387685293e-06, "1190": 0.009845152497291565, "37432": 1.2633949154405855e-05, "19411": 0.0729781910777092, "6080": 0.0015082827303558588, "19787": 0.015687894076108932, "22549": 7.617954267402638e-09, "34499": 0.00011312973219901323, "45893": 0.40651288628578186, "44947": 2.4294071197509766, "32807": 8.994619747682009e-06, "42307": 0.0004818089946638793, "44516": 0.002461994532495737, "7090": 0.007221417035907507, "25546": 3.38575745217895e-07, "1469": 0.021088561043143272, "31215": 1.4811490860297712e-14, "24545": 0.742117702960968, "49453": 0.6912166476249695, "43162": 4.369259834289551, "43848": 0.0018766379216685891, "48789": 1.1527544785394639e-07, "35980": 0.05814953148365021, "43783": 1.133294939994812, "16331": 0.7846428155899048, "18511": 0.21458220481872559, "25996": 0.0016406659269705415, "1843": 0.0031894801650196314, "20407": 0.012372951954603195, "15939": 3.834958553314209, "22824": 0.5344861745834351, "30348": 1.2513023176907706e-16, "17204": 3.761667366486421e-11, "27049": 11.663873672485352, "24962": 0.031015140935778618, "15606": 0.10075855255126953, "47681": 5.690224824661527e-08, "40062": 0.13852238655090332, "25260": 3.2060325145721436, "29893": 0.00019695032096933573, "7297": 0.09682720899581909, "14095": 3.942801293788101e-11, "36771": 0.003300060983747244, "28904": 1.4121263269828432e-08, "11298": 9.609139040023251e-10, "38838": 7.719269206063473e-07, "40158": 0.6702244281768799, "30288": 2.317131757736206, "161": 6.85251188770053e-06, "19567": 0.0007905359379947186, "34010": 1.500389814376831, "32687": 9.422468620639722e-16, "17859": 0.0005287675303407013, "48466": 4.73910191089999e-08, "37304": 3.5648961067199707, "25587": 5.364352517744919e-09, "19928": 0.6160725951194763, "6573": 1.369425376651634e-06, "2401": 2.8553503739203734e-07, "8013": 0.17580464482307434, "27760": 0.00086404342437163, "44160": 0.23924857378005981, "18485": 0.7919568419456482, "7820": 2.6479921871214174e-05, "3907": 0.0013891166308894753, "32997": 0.8459278345108032, "25915": 4.270265579223633, "9545": 0.10943914949893951, "26943": 9.003762533146812e-18, "20570": 2.1951457256363938e-06, "35384": 8.012897160369903e-05, "33398": 0.037419699132442474, "22536": 0.7964825630187988, "28391": 7.763631959534223e-10, "49079": 1.466513752937317, "23493": 0.0002372358867432922, "4527": 0.00017691303219180554, "20977": 3.811093422182582e-13, "15790": 9.181099449051544e-05, "27766": 1.9458305799968656e-10, "14000": 0.19091223180294037, "28476": 0.0996830016374588, "12859": 0.00025224636192433536, "38038": 0.0018058791756629944, "7360": 3.0471391677856445, "21839": 1.780504135240335e-06, "25819": 0.00043417210690677166, "37955": 0.003693778533488512, "29701": 1.9617547764028131e-07, "18395": 0.00012322954717092216, "22702": 2.224415584350936e-05, "7175": 0.12696832418441772, "34126": 1.1534984111785889, "43221": 1.6732000176489237e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_176.json <==
{"20228": 17.590972900390625, "24631": 0.006007942836731672, "21481": 1.0771311309554221e-07, "31601": 0.33652010560035706, "21027": 9.17634679353796e-06, "7756": 2.199211835861206, "15003": 6.727561412844807e-06, "10962": 0.013981294818222523, "37208": 0.00018765077402349561, "1713": 7.332223503908608e-06, "25435": 12.944121360778809, "10196": 0.0016199665842577815, "8919": 0.3001457154750824, "40058": 0.0012268403079360723, "1597": 0.0017257652943953872, "18522": 5.948690984247662e-10, "44492": 0.023117775097489357, "48083": 0.2060784548521042, "12260": 0.004383884370326996, "7314": 0.011738838627934456, "35031": 0.5259174704551697, "17309": 0.7211376428604126, "6094": 0.00046617109910584986, "19429": 1.4294504353529192e-06, "38589": 0.00023897169739939272, "23": 1.0576513886917382e-06, "11185": 0.0002453478518873453, "17000": 0.026074117049574852, "31999": 0.00029257169808261096, "31002": 0.2669445872306824, "5762": 6.59591535578409e-14, "19308": 0.08055151253938675, "16780": 3.7273825910233427e-06, "36171": 3.18111561321927e-17, "31110": 0.004214114043861628, "5943": 7.034300364416879e-10, "22617": 0.4460020065307617, "46077": 1.1670464594715213e-10, "39120": 4.549580655786867e-13, "24076": 0.04280285909771919, "49558": 5.17972580382775e-07, "12596": 0.1293211579322815, "2215": 0.0013805757043883204, "38964": 0.4743153154850006, "1966": 0.032724909484386444, "36951": 2.3783140182495117, "19437": 2.7543944014496446e-08, "47182": 3.6929452419281006, "24183": 0.006532684899866581, "28182": 1.7266256783707301e-12, "5267": 2.622230291366577, "41565": 2.951416509192756e-13, "35684": 2.7292659282684326, "46765": 4.6504035708494484e-05, "20211": 5.321461200714111, "25201": 1.2502407442660513e-10, "46364": 2.110575741953724e-10, "45205": 0.01619807258248329, "12684": 0.02436072565615177, "41732": 0.29305365681648254, "17423": 4.081811428070068, "31279": 0.004851155914366245, "8492": 0.0007301463047042489, "40686": 3.472898244857788, "46925": 3.604478479246609e-05, "25999": 0.004023528657853603, "46650": 1.3718215541302925e-06, "40125": 4.819954872131348, "8943": 2.5834007263183594, "13639": 0.07053809612989426, "7734": 1.1718143468897324e-06, "34508": 0.4490492045879364, "36350": 0.005204713903367519, "27458": 0.0003084198688156903, "29134": 0.05192451924085617, "42936": 6.709466561005684e-06, "11653": 0.033415988087654114, "20870": 0.04582982137799263, "1922": 7.491642329747792e-20, "18920": 2.54005487365541e-16, "45577": 5.010960179782642e-13, "21611": 3.838204776229759e-08, "49456": 2.2893730147188762e-06, "40837": 2.056364059448242, "40222": 0.0928708016872406, "23347": 2.8898614345962415e-06, "21127": 3.9474578775406047e-19, "41422": 3.2589776515960693, "14911": 0.00015763414558023214, "20183": 7.832284126818578e-11, "34100": 6.443765596486628e-05, "33297": 3.8097510923762457e-08, "22363": 8.054397331925568e-15, "9062": 2.7043124646297656e-06, "45657": 0.0839497298002243, "2267": 0.01673106662929058, "17786": 0.16930346190929413, "8820": 0.031811460852622986, "13390": 1.2609070731972594e-10, "3170": 4.793567657470703, "41357": 0.022106418386101723, "18491": 6.865683152210145e-13, "38132": 11.945002555847168, "13939": 1.9548548152670264e-05, "46700": 7.022127151489258, "30148": 0.0003054459812119603, "8072": 0.0503319688141346, "24269": 0.00012996079749427736, "15692": 5.825142579851672e-06, "10792": 0.002274667378515005, "19872": 3.653391047464538e-07, "40248": 7.28104860172607e-05, "14046": 6.696383497528174e-22, "45091": 3.384983539581299, "13882": 0.06467985361814499, "8715": 4.06475381131699e-10, "35304": 0.0013984546530991793, "30572": 0.024821758270263672, "21243": 6.82224126080655e-08, "21890": 0.05964446812868118, "7526": 0.3862476646900177, "45652": 0.0003532831324264407, "1730": 2.3996326490305364e-05, "44601": 0.37536194920539856, "16527": 3.312020796508719e-11, "6354": 3.0413937565754168e-05, "36162": 8.538239479064941, "18788": 0.01262291893362999, "22216": 2.656646211107727e-05, "48347": 0.6994516253471375, "46331": 3.296634076832561e-10, "34579": 8.719013705471568e-11, "11930": 0.037948280572891235, "37341": 0.001617379835806787, "11650": 0.2158844918012619, "13355": 2.9380243041977785e-16, "28158": 1.5779733075760305e-05, "44220": 1.0024759444597891e-14, "31854": 0.0034889429807662964, "30459": 7.927559759667512e-16, "17168": 1.964102214202512e-09, "43732": 0.0010117057245224714, "3065": 0.010387270711362362, "19079": 2.239530086517334, "13730": 4.487651569795581e-13, "27688": 0.11653336137533188, "41804": 0.0018612087005749345, "7532": 1.8713702191596598e-13, "14887": 0.020123299211263657, "7473": 0.000130980639369227, "47479": 3.650535602972571e-12, "16472": 0.007513632997870445, "46655": 0.7549866437911987, "47978": 5.313882350921631, "40785": 1.475242725288567e-13, "40609": 2.135701338001894e-10, "39781": 7.488111350539839e-06, "40392": 4.6275506019592285, "33438": 5.026484117820473e-09, "13489": 0.03382246941328049, "14317": 10.27928638458252, "25849": 0.008429070003330708, "12275": 0.0025778664276003838, "43597": 1.1335663657519035e-05, "41263": 7.821723461151123, "42941": 2.14458366091185e-15, "40675": 3.9151885509490967, "1776": 2.4119399313349277e-06, "11580": 3.9388749599456787, "23448": 9.83820655164891e-07, "38728": 0.00024229630071204156, "49100": 7.9307787004268e-09, "46145": 8.505816367687657e-06, "29977": 0.16568003594875336, "26680": 5.8740604103101144e-15, "26097": 1.9839630738260894e-07, "30397": 0.0012243854580447078, "1662": 1.1388971363213152e-11, "14502": 5.142110347747803, "6797": 6.784893827327387e-13, "10738": 0.00022424690541811287, "35904": 6.890593651220911e-10, "6992": 0.1527678370475769, "35756": 0.00011472365440567955, "47892": 9.452534675598145, "6459": 5.331656782736616e-10, "30188": 3.6613325252751825e-15, "34670": 3.56672826455906e-05, "18865": 0.030015766620635986, "18190": 3.5469489097595215, "16793": 2.7542400857782923e-06, "24774": 1.7063056230545044, "16757": 0.0046709636226296425, "30752": 0.5424734354019165, "36239": 0.0026143514551222324, "42646": 9.007711554431808e-08, "13937": 0.0020806253887712955, "34140": 3.6609785556793213, "23604": 7.081149578094482, "14841": 0.046986740082502365, "4585": 0.155958354473114, "11569": 0.06309475749731064, "5704": 2.4610014954833194e-18, "45178": 1.3525413123716135e-05, "36647": 0.017223160713911057, "38960": 3.330675099277869e-06, "13563": 5.138575137703864e-16, "15964": 4.828917980194092, "48413": 1.0834498351747752e-16, "34271": 2.034956216812134, "22752": 1.2294760521152606e-15, "27082": 2.274722935389958e-20, "31438": 5.043515682220459, "49226": 0.017756827175617218, "4573": 1.2852997599566152e-07, "37499": 0.010103964246809483, "9532": 0.4203651249408722, "26181": 2.1184888510106248e-08, "39323": 0.004362686537206173, "24904": 0.0006392260547727346, "33636": 0.003787144087255001, "29715": 0.0020074022468179464, "45357": 1.257936492038425e-05, "17193": 2.0249410681572044e-06, "15590": 0.00021100958110764623, "22687": 6.4273845055140555e-06, "8119": 1.0640482273061025e-08, "4616": 2.1883572287606512e-07, "22416": 1.974179440367152e-06, "41733": 1.2411040188453626e-05, "24336": 0.18407094478607178, "36315": 7.109591706466745e-07, "6385": 0.33367013931274414, "13688": 0.026293231174349785, "33419": 1.332352638244629, "11375": 0.02219117246568203, "47637": 0.00044343320769257843, "3212": 6.054637043464983e-13, "4683": 1.2144390457455937e-19, "29868": 0.0002874677593354136, "47596": 1.03258216381073, "22655": 0.004298413172364235, "34476": 1.2209075066493824e-06, "31757": 1.1531627178192139, "47929": 2.2988665477896575e-06, "3493": 1.5429667234420776, "35015": 0.01711619272828102, "1933": 0.06819017231464386, "29116": 0.00030423462158069015, "25863": 0.0008955366211012006, "17112": 7.154703780543059e-05, "30962": 0.023427031934261322, "45735": 0.0001991114841075614, "23520": 0.007768184412270784, "27558": 0.01208399049937725, "49207": 0.31117603182792664, "13702": 0.0022299466654658318, "14435": 1.0411207675933838, "1611": 0.0024168845266103745, "14109": 0.03857851028442383, "45363": 0.00036909818300046027, "15442": 2.4110522645059973e-07, "46881": 0.0008624765905551612, "42007": 0.0016483174404129386, "11446": 3.963478918439685e-15, "1233": 0.19537942111492157, "27834": 9.10810749737978e-12, "18817": 1.1900700330734253, "18623": 0.0021313128527253866, "31859": 1.0807586908340454, "46254": 8.09611988067627, "19637": 3.904509503627196e-05, "6273": 1.8746455907821655, "33900": 3.091250129136358e-13, "33837": 0.034289076924324036, "5041": 0.007029419299215078, "19776": 1.2154202461242676, "17140": 0.18899129331111908, "34053": 0.43998289108276367, "15596": 9.92451000213623, "25178": 1.0338128930698076e-07, "9633": 1.4324772357940674, "29126": 1.3342843055725098, "7364": 0.03704841434955597, "38778": 2.42097661362628e-12, "30442": 0.2814171314239502, "39558": 1.3289587118853512e-19, "18814": 0.016082176938652992, "34634": 8.620895641797688e-06, "47448": 0.035967521369457245, "44782": 0.20742428302764893, "25356": 0.00034965862869285047, "4640": 0.0012926323106512427, "8350": 1.0799023584695533e-05, "33658": 0.6121199727058411, "37491": 2.25676721754553e-08, "29359": 0.0001454532175557688, "25061": 0.00016347094788216054, "41552": 0.11313524097204208, "29854": 0.03228173777461052, "23675": 1.2281490928411909e-11, "23614": 0.31723764538764954, "49436": 7.882600784301758, "21407": 7.769905096211005e-06, "49051": 0.003733603982254863, "20462": 0.0006636173347942531, "45983": 1.6115393464133376e-06, "46169": 4.0007780626183376e-05, "13345": 0.8667758107185364, "28065": 0.4215102195739746, "48706": 0.00037107247044332325, "33782": 0.0009842574363574386, "11674": 7.139067292882828e-06, "39948": 0.005991400219500065, "20748": 15.982121467590332, "49695": 0.916438102722168, "13732": 1.4337236279970966e-05, "27990": 0.4854115843772888, "17966": 1.4694046989303824e-15, "41462": 0.00374499149620533, "9498": 0.029026515781879425, "39920": 0.5383591055870056, "21194": 0.001821749727241695, "4353": 0.1343003660440445, "3685": 0.026875119656324387, "6780": 0.23422452807426453, "3095": 0.44218382239341736, "15583": 5.054616173180834e-15, "15039": 4.014510977867758e-06, "6432": 4.023274513542674e-08, "7009": 3.470923895521061e-11, "33075": 0.44624924659729004, "27554": 1.6606858110890244e-09, "30494": 2.663900852203369, "28556": 7.818426132202148, "49563": 0.532832145690918, "8595": 0.0002500980335753411, "7286": 4.923868593440676e-19, "49872": 0.11413497477769852, "49443": 2.5626083964254767e-14, "41761": 0.0003380326961632818, "17701": 5.4883317947387695, "11209": 11.14317512512207, "38293": 1.5998852633328231e-12, "32473": 0.30704790353775024, "25810": 0.26974326372146606, "31331": 4.353429317474365, "8918": 0.00025289723998866975, "13244": 8.890719203454703e-19, "28094": 0.05031656473875046, "38597": 0.2946304976940155, "17042": 7.180823713426321e-10, "8851": 1.0674798488616943, "44925": 7.548970160087265e-08, "49606": 1.6466706470597003e-12, "49629": 6.031275739254438e-13, "5429": 7.462972161911482e-14, "38153": 4.04981936903348e-16, "36149": 0.001084963558241725, "43998": 2.659866140675149e-07, "28596": 0.036680757999420166, "47642": 0.00010460260818945244, "34909": 0.6615357995033264, "17281": 0.00011513344361446798, "26605": 0.0004475862660910934, "42695": 0.07201504707336426, "46871": 5.428076406133187e-07, "12381": 0.0007146490388549864, "19537": 1.475985667021007e-09, "23402": 2.033581747440394e-09, "32827": 4.899864368412832e-12, "1482": 6.798515916894843e-11, "40943": 1.1664377241871193e-09, "32542": 0.0038002911023795605, "1192": 9.2383482808156e-11, "32434": 3.421215057373047, "18471": 0.0015296150231733918, "49304": 2.982264280319214, "37584": 3.886374088324374e-06, "19032": 1.0201582654190133e-06, "17598": 0.010537374764680862, "21161": 0.018328404054045677, "35852": 3.9825422763824463, "21265": 8.221058124036063e-06, "575": 0.017583370208740234, "45871": 6.823294707025696e-10, "21914": 0.003379017813131213, "47654": 0.007396065630018711, "11547": 1.6575231552124023, "27053": 0.22346800565719604, "38259": 4.704941744906356e-14, "34756": 0.044699110090732574, "2017": 3.0729267597198486, "2598": 6.176853695194495e-09, "37159": 1.0695432317575637e-09, "47429": 1.7096123201554292e-06, "37602": 0.0021167166996747255, "2062": 6.963282108306885, "17234": 0.004790962673723698, "41648": 0.0031084984075278044, "27637": 0.0011746978852897882, "28089": 3.153104088937653e-08, "9333": 8.864438072464509e-10, "14847": 0.03124130703508854, "7257": 0.0007247974281199276, "27702": 1.89571910595987e-05, "2673": 6.280271009018179e-06, "1190": 0.009845452383160591, "37432": 1.2632155630853958e-05, "19411": 0.07297448068857193, "6080": 0.0015084284823387861, "19787": 0.015687186270952225, "22549": 7.61646834490648e-09, "34499": 0.00011312752758385614, "45893": 0.40650296211242676, "44947": 2.4294610023498535, "32807": 8.994205927592702e-06, "42307": 0.00048185393097810447, "44516": 0.0024619251489639282, "7090": 0.007224394474178553, "25546": 3.3860661119433644e-07, "1469": 0.021085333079099655, "31215": 1.4809552848914394e-14, "24545": 0.7420597076416016, "49453": 0.6914197206497192, "43162": 4.369251251220703, "43848": 0.0018767277942970395, "48789": 1.1527433230185125e-07, "35980": 0.058157410472631454, "43783": 1.1332941055297852, "16331": 0.7845176458358765, "18511": 0.21457508206367493, "25996": 0.001640785252675414, "1843": 0.0031893530394881964, "20407": 0.012372823432087898, "15939": 3.834974527359009, "22824": 0.5344884395599365, "30348": 1.251338978335519e-16, "17204": 3.761602140883724e-11, "27049": 11.663147926330566, "24962": 0.031022999435663223, "15606": 0.10073688626289368, "47681": 5.69075560008514e-08, "40062": 0.13852079212665558, "25260": 3.206027030944824, "29893": 0.00019694500952027738, "7297": 0.09683339297771454, "14095": 3.9437383914098234e-11, "36771": 0.003299781121313572, "28904": 1.4119953206659375e-08, "11298": 9.609788520492657e-10, "38838": 7.719522159277403e-07, "40158": 0.6702555418014526, "30288": 2.3170053958892822, "161": 6.852416390756844e-06, "19567": 0.0007904762751422822, "34010": 1.5002624988555908, "32687": 9.421814287687968e-16, "17859": 0.0005287579842843115, "48466": 4.7384187240595566e-08, "37304": 3.564689874649048, "25587": 5.3636552976854546e-09, "19928": 0.6160018444061279, "6573": 1.3690462310478324e-06, "2401": 2.855235834431369e-07, "8013": 0.17579221725463867, "27760": 0.0008640699670650065, "44160": 0.23925866186618805, "18485": 0.7919909358024597, "7820": 2.6478523068362847e-05, "3907": 0.001389045617543161, "32997": 0.8459318280220032, "25915": 4.269670009613037, "9545": 0.10943523049354553, "26943": 9.003027996762865e-18, "20570": 2.1951339022052707e-06, "35384": 8.012892067199573e-05, "33398": 0.03741635009646416, "22536": 0.7965373396873474, "28391": 7.763551468364938e-10, "49079": 1.466389775276184, "23493": 0.0002372228482272476, "4527": 0.00017690713866613805, "20977": 3.810467837529058e-13, "15790": 9.181905625155196e-05, "27766": 1.9458532007909923e-10, "14000": 0.1909732073545456, "28476": 0.0996660590171814, "12859": 0.000252308149356395, "38038": 0.001805720734409988, "7360": 3.047003984451294, "21839": 1.7816089439293137e-06, "25819": 0.00043418753193691373, "37955": 0.003694449318572879, "29701": 1.9611262302987598e-07, "18395": 0.00012321851681917906, "22702": 2.2243137209443375e-05, "7175": 0.12695327401161194, "34126": 1.1534298658370972, "43221": 1.6733760048737167e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_180.json <==
{"20228": 17.589107513427734, "24631": 0.006007096730172634, "21481": 1.0771127989528395e-07, "31601": 0.3365171253681183, "21027": 9.175522791338153e-06, "7756": 2.1992428302764893, "15003": 6.726965693815146e-06, "10962": 0.013983948156237602, "37208": 0.00018762348918244243, "1713": 7.3312244239787105e-06, "25435": 12.9419584274292, "10196": 0.0016199491219595075, "8919": 0.30013471841812134, "40058": 0.0012267770944163203, "1597": 0.001725665875710547, "18522": 5.948270764832841e-10, "44492": 0.023118093609809875, "48083": 0.2060670405626297, "12260": 0.004383470397442579, "7314": 0.011737830005586147, "35031": 0.5259661674499512, "17309": 0.7213008403778076, "6094": 0.0004661414714064449, "19429": 1.4294176935436553e-06, "38589": 0.00023893744219094515, "23": 1.0577251714494196e-06, "11185": 0.00024537721765227616, "17000": 0.026071559637784958, "31999": 0.00029250391526147723, "31002": 0.26690322160720825, "5762": 6.594034265014828e-14, "19308": 0.08055339753627777, "16780": 3.726823024408077e-06, "36171": 3.180654377309711e-17, "31110": 0.004213941749185324, "5943": 7.036526361581252e-10, "22617": 0.44594576954841614, "46077": 1.1668768729045098e-10, "39120": 4.549112822549439e-13, "24076": 0.04279850050806999, "49558": 5.178367246116977e-07, "12596": 0.12930618226528168, "2215": 0.0013804590562358499, "38964": 0.4742509126663208, "1966": 0.03272521123290062, "36951": 2.37811279296875, "19437": 2.754354433420758e-08, "47182": 3.6929478645324707, "24183": 0.006532454863190651, "28182": 1.726334678507635e-12, "5267": 2.6223702430725098, "41565": 2.9511817794224127e-13, "35684": 2.72861909866333, "46765": 4.650612027035095e-05, "20211": 5.32219934463501, "25201": 1.2505241286930868e-10, "46364": 2.1105889258521415e-10, "45205": 0.016195636242628098, "12684": 0.02436077781021595, "41732": 0.29303014278411865, "17423": 4.082027912139893, "31279": 0.004850834608078003, "8492": 0.0007301191799342632, "40686": 3.472870349884033, "46925": 3.604250377975404e-05, "25999": 0.004023926332592964, "46650": 1.371881808154285e-06, "40125": 4.820284366607666, "8943": 2.5832672119140625, "13639": 0.07054003328084946, "7734": 1.171702592728252e-06, "34508": 0.4490432143211365, "36350": 0.0052079809829592705, "27458": 0.00030839774990454316, "29134": 0.051916059106588364, "42936": 6.708866749249864e-06, "11653": 0.03341508284211159, "20870": 0.04583301395177841, "1922": 7.491648145861474e-20, "18920": 2.5401083426102055e-16, "45577": 5.010752012965525e-13, "21611": 3.8375926436629015e-08, "49456": 2.2893530058354372e-06, "40837": 2.0562782287597656, "40222": 0.0928778126835823, "23347": 2.8894075967400568e-06, "21127": 3.947721024372973e-19, "41422": 3.258568286895752, "14911": 0.00015761599934194237, "20183": 7.832176573963068e-11, "34100": 6.442393350880593e-05, "33297": 3.8098526999874593e-08, "22363": 8.055419700692904e-15, "9062": 2.7044420676247682e-06, "45657": 0.08395356684923172, "2267": 0.016730358824133873, "17786": 0.16929839551448822, "8820": 0.03181058540940285, "13390": 1.261437204691518e-10, "3170": 4.794086456298828, "41357": 0.02210758812725544, "18491": 6.865840903626241e-13, "38132": 11.944820404052734, "13939": 1.954792605829425e-05, "46700": 7.021899700164795, "30148": 0.00030548119684681296, "8072": 0.050331614911556244, "24269": 0.00012995807628612965, "15692": 5.825810148962773e-06, "10792": 0.0022743134759366512, "19872": 3.653481428500527e-07, "40248": 7.280143472598866e-05, "14046": 6.696383497528174e-22, "45091": 3.3855721950531006, "13882": 0.06469810754060745, "8715": 4.0646605525829216e-10, "35304": 0.0013983676908537745, "30572": 0.02482893504202366, "21243": 6.822414633234075e-08, "21890": 0.059660788625478745, "7526": 0.3862212002277374, "45652": 0.0003534441639203578, "1730": 2.399214281467721e-05, "44601": 0.37530240416526794, "16527": 3.3113182335009483e-11, "6354": 3.0417246307479218e-05, "36162": 8.538192749023438, "18788": 0.012624978087842464, "22216": 2.6564386644167826e-05, "48347": 0.6993979811668396, "46331": 3.296071748870588e-10, "34579": 8.718351041103745e-11, "11930": 0.0379425548017025, "37341": 0.0016172780888155103, "11650": 0.21594184637069702, "13355": 2.937625669316977e-16, "28158": 1.5778910892549902e-05, "44220": 1.0024097064833138e-14, "31854": 0.003488904098048806, "30459": 7.926695256665721e-16, "17168": 1.964994389425101e-09, "43732": 0.001011694548651576, "3065": 0.010387685149908066, "19079": 2.239335060119629, "13730": 4.486394166326041e-13, "27688": 0.11652687937021255, "41804": 0.0018608510727062821, "7532": 1.8710284244247838e-13, "14887": 0.02012176252901554, "7473": 0.00013099727220833302, "47479": 3.650788005238326e-12, "16472": 0.0075148348696529865, "46655": 0.7549012303352356, "47978": 5.3132243156433105, "40785": 1.4753422008378925e-13, "40609": 2.1354876200696538e-10, "39781": 7.4914291872119065e-06, "40392": 4.627247333526611, "33438": 5.025441840444955e-09, "13489": 0.03381849452853203, "14317": 10.279267311096191, "25849": 0.008429543115198612, "12275": 0.002578195882961154, "43597": 1.1334038390486967e-05, "41263": 7.821713924407959, "42941": 2.1445360153085668e-15, "40675": 3.9151742458343506, "1776": 2.4121641217789147e-06, "11580": 3.938829183578491, "23448": 9.840724715104443e-07, "38728": 0.00024231044517364353, "49100": 7.930920808973951e-09, "46145": 8.504176548740361e-06, "29977": 0.16568036377429962, "26680": 5.873440805709198e-15, "26097": 1.9837155207369506e-07, "30397": 0.001224191626533866, "1662": 1.1386181060502043e-11, "14502": 5.1415863037109375, "6797": 6.783855703747232e-13, "10738": 0.0002242249611299485, "35904": 6.889704362578186e-10, "6992": 0.15275873243808746, "35756": 0.0001147057773778215, "47892": 9.451946258544922, "6459": 5.330751395860034e-10, "30188": 3.6611508367079965e-15, "34670": 3.565792940207757e-05, "18865": 0.030014891177415848, "18190": 3.54693341255188, "16793": 2.754024990281323e-06, "24774": 1.706265926361084, "16757": 0.004670548252761364, "30752": 0.5424313545227051, "36239": 0.002614685334265232, "42646": 9.00694203664898e-08, "13937": 0.002080479869619012, "34140": 3.660846471786499, "23604": 7.080633640289307, "14841": 0.046985331922769547, "4585": 0.15593764185905457, "11569": 0.06309638172388077, "5704": 2.4609746121134114e-18, "45178": 1.3521684195438866e-05, "36647": 0.017221927642822266, "38960": 3.33028583554551e-06, "13563": 5.142971238700114e-16, "15964": 4.827845096588135, "48413": 1.0832669951721765e-16, "34271": 2.0347137451171875, "22752": 1.2293644555244599e-15, "27082": 2.2745289033751774e-20, "31438": 5.044710636138916, "49226": 0.017753966152668, "4573": 1.2853919884037168e-07, "37499": 0.010102739557623863, "9532": 0.4203035831451416, "26181": 2.1193192978330444e-08, "39323": 0.00436285650357604, "24904": 0.0006391587085090578, "33636": 0.003786924062296748, "29715": 0.002007224364206195, "45357": 1.2581706869241316e-05, "17193": 2.025133198912954e-06, "15590": 0.00021107742213644087, "22687": 6.4270238908648025e-06, "8119": 1.0639365832787462e-08, "4616": 2.1886387457925593e-07, "22416": 1.9737278762477217e-06, "41733": 1.2409536793711595e-05, "24336": 0.18405736982822418, "36315": 7.11277891696227e-07, "6385": 0.3337162137031555, "13688": 0.026295404881238937, "33419": 1.3323122262954712, "11375": 0.02218763902783394, "47637": 0.00044339848682284355, "3212": 6.053716013719457e-13, "4683": 1.2143162611234179e-19, "29868": 0.0002874123747460544, "47596": 1.0325816869735718, "22655": 0.0042981961742043495, "34476": 1.2207966619826038e-06, "31757": 1.1532775163650513, "47929": 2.298745130246971e-06, "3493": 1.5428221225738525, "35015": 0.017114274203777313, "1933": 0.06818702816963196, "29116": 0.0003042820608243346, "25863": 0.0008956090896390378, "17112": 7.154983904911205e-05, "30962": 0.023423854261636734, "45735": 0.00019908056128770113, "23520": 0.007767601404339075, "27558": 0.012081175111234188, "49207": 0.3111352026462555, "13702": 0.0022295357193797827, "14435": 1.041101336479187, "1611": 0.002417088719084859, "14109": 0.03857795521616936, "45363": 0.0003690711746457964, "15442": 2.4110795493470505e-07, "46881": 0.0008624010370112956, "42007": 0.0016482811188325286, "11446": 3.963678818215237e-15, "1233": 0.19537097215652466, "27834": 9.107947035458253e-12, "18817": 1.1901692152023315, "18623": 0.0021312059834599495, "31859": 1.0807011127471924, "46254": 8.095505714416504, "19637": 3.904509139829315e-05, "6273": 1.8744021654129028, "33900": 3.091240642367349e-13, "33837": 0.034288886934518814, "5041": 0.007029002532362938, "19776": 1.2156296968460083, "17140": 0.1889767348766327, "34053": 0.43999963998794556, "15596": 9.924809455871582, "25178": 1.0336932376731056e-07, "9633": 1.4322433471679688, "29126": 1.3341951370239258, "7364": 0.0370461568236351, "38778": 2.4206977568275168e-12, "30442": 0.28139016032218933, "39558": 1.3289447532125143e-19, "18814": 0.016082003712654114, "34634": 8.621539564046543e-06, "47448": 0.035967130213975906, "44782": 0.20741982758045197, "25356": 0.0003496406425256282, "4640": 0.0012925927294418216, "8350": 1.0798868970596232e-05, "33658": 0.6121114492416382, "37491": 2.2564190516050076e-08, "29359": 0.000145448197145015, "25061": 0.00016347038035746664, "41552": 0.11312337219715118, "29854": 0.032280031591653824, "23675": 1.2278933946008319e-11, "23614": 0.31722500920295715, "49436": 7.881791591644287, "21407": 7.770730007905513e-06, "49051": 0.0037335699889808893, "20462": 0.0006635942845605314, "45983": 1.6112419416458579e-06, "46169": 4.000605258625001e-05, "13345": 0.8667364716529846, "28065": 0.42149391770362854, "48706": 0.00037104380317032337, "33782": 0.0009841686114668846, "11674": 7.137999546102947e-06, "39948": 0.005991247016936541, "20748": 15.983354568481445, "49695": 0.9163942337036133, "13732": 1.4333238141261972e-05, "27990": 0.48539045453071594, "17966": 1.4697359946918773e-15, "41462": 0.0037452136166393757, "9498": 0.02902456559240818, "39920": 0.5383405685424805, "21194": 0.001821525045670569, "4353": 0.13427582383155823, "3685": 0.026874378323554993, "6780": 0.23419463634490967, "3095": 0.44231826066970825, "15583": 5.055060865478142e-15, "15039": 4.013630132249091e-06, "6432": 4.0233764764252555e-08, "7009": 3.4705203988405486e-11, "33075": 0.4464457333087921, "27554": 1.6606294117593734e-09, "30494": 2.664086103439331, "28556": 7.818114757537842, "49563": 0.5328105092048645, "8595": 0.0002500794653315097, "7286": 4.923827751397931e-19, "49872": 0.11413799226284027, "49443": 2.5621577748975374e-14, "41761": 0.00033801168319769204, "17701": 5.488192081451416, "11209": 11.14321517944336, "38293": 1.6000986343203683e-12, "32473": 0.30704155564308167, "25810": 0.26971209049224854, "31331": 4.353429317474365, "8918": 0.0002528754994273186, "13244": 8.889478432535874e-19, "28094": 0.050311166793107986, "38597": 0.2946500778198242, "17042": 7.18126280663256e-10, "8851": 1.0676196813583374, "44925": 7.54931619439958e-08, "49606": 1.6466107990997791e-12, "49629": 6.030636059972672e-13, "5429": 7.462700433742003e-14, "38153": 4.0497476359307592e-16, "36149": 0.0010849321261048317, "43998": 2.659527069681644e-07, "28596": 0.03667664900422096, "47642": 0.00010461085912538692, "34909": 0.661689043045044, "17281": 0.00011512460332596675, "26605": 0.00044759910088032484, "42695": 0.07200101017951965, "46871": 5.428096301329788e-07, "12381": 0.00071463588392362, "19537": 1.4758017030658266e-09, "23402": 2.033495594133683e-09, "32827": 4.899038640038267e-12, "1482": 6.798359791782005e-11, "40943": 1.1661208665358913e-09, "32542": 0.003799716243520379, "1192": 9.239663201210391e-11, "32434": 3.4214534759521484, "18471": 0.0015298022190108895, "49304": 2.9821972846984863, "37584": 3.886476406478323e-06, "19032": 1.0201815712207463e-06, "17598": 0.010537399910390377, "21161": 0.018331486731767654, "35852": 3.9821105003356934, "21265": 8.218781658797525e-06, "575": 0.017578132450580597, "45871": 6.824384390924365e-10, "21914": 0.0033785365521907806, "47654": 0.007394826039671898, "11547": 1.6577894687652588, "27053": 0.223514124751091, "38259": 4.7056403776812514e-14, "34756": 0.04469329118728638, "2017": 3.07236909866333, "2598": 6.176490874310048e-09, "37159": 1.0693724794563764e-09, "47429": 1.7095362636609934e-06, "37602": 0.002116426359862089, "2062": 6.963075637817383, "17234": 0.004791438579559326, "41648": 0.003108469769358635, "27637": 0.0011746437521651387, "28089": 3.1537027211925306e-08, "9333": 8.867065415252284e-10, "14847": 0.031241534277796745, "7257": 0.0007248211768455803, "27702": 1.89552429219475e-05, "2673": 6.279839453782188e-06, "1190": 0.009845842607319355, "37432": 1.2630443961825222e-05, "19411": 0.07297135144472122, "6080": 0.0015085949562489986, "19787": 0.015686245635151863, "22549": 7.61498775148084e-09, "34499": 0.00011312593414913863, "45893": 0.4064927399158478, "44947": 2.4295153617858887, "32807": 8.993698429549113e-06, "42307": 0.000481898634461686, "44516": 0.0024618851020932198, "7090": 0.007227206137031317, "25546": 3.386411719930038e-07, "1469": 0.021082187071442604, "31215": 1.4807519969840983e-14, "24545": 0.7420138716697693, "49453": 0.6916149854660034, "43162": 4.369239807128906, "43848": 0.001876808819361031, "48789": 1.152735009668504e-07, "35980": 0.05816594883799553, "43783": 1.1333012580871582, "16331": 0.7843953967094421, "18511": 0.2145681381225586, "25996": 0.0016409128438681364, "1843": 0.0031892003025859594, "20407": 0.01237259991466999, "15939": 3.8350670337677, "22824": 0.5344940423965454, "30348": 1.2513601541592004e-16, "17204": 3.7615761200315845e-11, "27049": 11.662517547607422, "24962": 0.031031189486384392, "15606": 0.10071530193090439, "47681": 5.6913020074489395e-08, "40062": 0.13851778209209442, "25260": 3.2059876918792725, "29893": 0.0001969381410162896, "7297": 0.09683910757303238, "14095": 3.944623447327267e-11, "36771": 0.0032994989305734634, "28904": 1.4118613833602467e-08, "11298": 9.610412465832496e-10, "38838": 7.719793870819558e-07, "40158": 0.6702926158905029, "30288": 2.3168556690216064, "161": 6.852335900475737e-06, "19567": 0.0007904166704975069, "34010": 1.5001264810562134, "32687": 9.421014900343997e-16, "17859": 0.000528756296262145, "48466": 4.73773269504818e-08, "37304": 3.564504384994507, "25587": 5.362946531306534e-09, "19928": 0.6159378290176392, "6573": 1.368662537970522e-06, "2401": 2.85514346387572e-07, "8013": 0.1757800132036209, "27760": 0.0008641032036393881, "44160": 0.23926693201065063, "18485": 0.7920395731925964, "7820": 2.647692963364534e-05, "3907": 0.0013889595866203308, "32997": 0.8459385633468628, "25915": 4.269087791442871, "9545": 0.1094299852848053, "26943": 9.002320757339133e-18, "20570": 2.1951589133095695e-06, "35384": 8.012937178136781e-05, "33398": 0.03741293400526047, "22536": 0.7965766787528992, "28391": 7.763461540299943e-10, "49079": 1.4662892818450928, "23493": 0.00023720944591332227, "4527": 0.00017690214735921472, "20977": 3.8098165030739373e-13, "15790": 9.182809299090877e-05, "27766": 1.9458747113620944e-10, "14000": 0.19103334844112396, "28476": 0.09964814782142639, "12859": 0.00025237040244974196, "38038": 0.0018055593827739358, "7360": 3.0468926429748535, "21839": 1.7827234159994987e-06, "25819": 0.0004342026368249208, "37955": 0.003695128718391061, "29701": 1.960499105280178e-07, "18395": 0.00012320808309596032, "22702": 2.2242371414904483e-05, "7175": 0.12693898379802704, "34126": 1.153354525566101, "43221": 1.673565407145361e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_184.json <==
{"20228": 17.587310791015625, "24631": 0.006006259471178055, "21481": 1.0770876457399936e-07, "31601": 0.33651477098464966, "21027": 9.174666047329083e-06, "7756": 2.199291467666626, "15003": 6.726394076395081e-06, "10962": 0.013986635953187943, "37208": 0.000187596189789474, "1713": 7.330280823225621e-06, "25435": 12.939763069152832, "10196": 0.0016199344536289573, "8919": 0.30012544989585876, "40058": 0.0012267219135537744, "1597": 0.0017255855491384864, "18522": 5.947855541421632e-10, "44492": 0.02311844564974308, "48083": 0.2060549557209015, "12260": 0.004383069463074207, "7314": 0.011736864224076271, "35031": 0.5260171890258789, "17309": 0.7214564681053162, "6094": 0.0004661095736082643, "19429": 1.4294017773863743e-06, "38589": 0.00023890317243058234, "23": 1.0578150977380574e-06, "11185": 0.00024540661252103746, "17000": 0.026069069281220436, "31999": 0.00029243604512885213, "31002": 0.26686251163482666, "5762": 6.592161983388217e-14, "19308": 0.08055434376001358, "16780": 3.7262677778926445e-06, "36171": 3.1801967809948464e-17, "31110": 0.0042137764394283295, "5943": 7.038698512928931e-10, "22617": 0.4458908438682556, "46077": 1.1667186661235007e-10, "39120": 4.548652578727219e-13, "24076": 0.04279434680938721, "49558": 5.177028015168617e-07, "12596": 0.12929220497608185, "2215": 0.0013803463662043214, "38964": 0.4741883873939514, "1966": 0.03272508457303047, "36951": 2.377908706665039, "19437": 2.7543261893470117e-08, "47182": 3.692852258682251, "24183": 0.006532232742756605, "28182": 1.7260405344582397e-12, "5267": 2.6224937438964844, "41565": 2.9509494891069576e-13, "35684": 2.7279632091522217, "46765": 4.650789560400881e-05, "20211": 5.322949409484863, "25201": 1.250814035680392e-10, "46364": 2.1105982239699728e-10, "45205": 0.0161930862814188, "12684": 0.024360790848731995, "41732": 0.29300591349601746, "17423": 4.082251071929932, "31279": 0.004850476980209351, "8492": 0.0007300865254364908, "40686": 3.472792148590088, "46925": 3.604009179980494e-05, "25999": 0.004024331457912922, "46650": 1.3719532034883741e-06, "40125": 4.820598602294922, "8943": 2.583155393600464, "13639": 0.07054173201322556, "7734": 1.1715864047801006e-06, "34508": 0.4490366578102112, "36350": 0.005211284384131432, "27458": 0.0003083769406657666, "29134": 0.05190752446651459, "42936": 6.708276487188414e-06, "11653": 0.03341435641050339, "20870": 0.04583637788891792, "1922": 7.491723755339341e-20, "18920": 2.540180075712926e-16, "45577": 5.01054059354189e-13, "21611": 3.836995787764863e-08, "49456": 2.2893373170518316e-06, "40837": 2.056180238723755, "40222": 0.09288354963064194, "23347": 2.888954213631223e-06, "21127": 3.947962974702145e-19, "41422": 3.2581732273101807, "14911": 0.00015759587404318154, "20183": 7.8320731844439e-11, "34100": 6.441002915380523e-05, "33297": 3.80996993953886e-08, "22363": 8.056520843524335e-15, "9062": 2.7045959996030433e-06, "45657": 0.08395769447088242, "2267": 0.01672959513962269, "17786": 0.16929374635219574, "8820": 0.03180947154760361, "13390": 1.261963311627312e-10, "3170": 4.794536590576172, "41357": 0.022108683362603188, "18491": 6.866057744060738e-13, "38132": 11.944517135620117, "13939": 1.9547282136045396e-05, "46700": 7.021705627441406, "30148": 0.00030551356030628085, "8072": 0.05033128708600998, "24269": 0.00012995494762435555, "15692": 5.826607775816228e-06, "10792": 0.002273974474519491, "19872": 3.6535502090373484e-07, "40248": 7.279219425981864e-05, "14046": 6.696383497528174e-22, "45091": 3.3861680030822754, "13882": 0.06471526622772217, "8715": 4.0646039312086657e-10, "35304": 0.0013982878299430013, "30572": 0.024835901334881783, "21243": 6.822675402418099e-08, "21890": 0.05967739596962929, "7526": 0.38619574904441833, "45652": 0.00035359972389414907, "1730": 2.3988011889741756e-05, "44601": 0.3752382695674896, "16527": 3.310621915497691e-11, "6354": 3.0420706025324762e-05, "36162": 8.538057327270508, "18788": 0.01262704748660326, "22216": 2.6562374841887504e-05, "48347": 0.6993457674980164, "46331": 3.2955058126837855e-10, "34579": 8.71766894783299e-11, "11930": 0.037936922162771225, "37341": 0.0016171791357919574, "11650": 0.21599960327148438, "13355": 2.9372402693259763e-16, "28158": 1.5778041415615007e-05, "44220": 1.0023347440674818e-14, "31854": 0.0034888596273958683, "30459": 7.925919162727799e-16, "17168": 1.9658781269527026e-09, "43732": 0.0010116863995790482, "3065": 0.010387944988906384, "19079": 2.2391867637634277, "13730": 4.4851717283765635e-13, "27688": 0.11652102321386337, "41804": 0.0018604935612529516, "7532": 1.8706814797295884e-13, "14887": 0.020120088011026382, "7473": 0.0001310131192440167, "47479": 3.651051683206674e-12, "16472": 0.007516023237258196, "46655": 0.7548195123672485, "47978": 5.312559604644775, "40785": 1.4754264975568032e-13, "40609": 2.135281951254342e-10, "39781": 7.494799774576677e-06, "40392": 4.626884460449219, "33438": 5.0243804672334136e-09, "13489": 0.03381458297371864, "14317": 10.279122352600098, "25849": 0.008430051617324352, "12275": 0.002578552346676588, "43597": 1.1332406756991986e-05, "41263": 7.821679592132568, "42941": 2.1444930283864936e-15, "40675": 3.9151408672332764, "1776": 2.412443336652359e-06, "11580": 3.938734769821167, "23448": 9.843236057349714e-07, "38728": 0.00024232517171185464, "49100": 7.931092227408953e-09, "46145": 8.502479431626853e-06, "29977": 0.16568030416965485, "26680": 5.8728385652837e-15, "26097": 1.983461714871737e-07, "30397": 0.0012240178184583783, "1662": 1.1383451473112594e-11, "14502": 5.141023635864258, "6797": 6.782802943437749e-13, "10738": 0.00022420205641537905, "35904": 6.888822290385122e-10, "6992": 0.15274912118911743, "35756": 0.00011468768207123503, "47892": 9.451456069946289, "6459": 5.329869323666969e-10, "30188": 3.660968724624337e-15, "34670": 3.564865255611949e-05, "18865": 0.030013907700777054, "18190": 3.5468969345092773, "16793": 2.75381057690538e-06, "24774": 1.7062088251113892, "16757": 0.004670151975005865, "30752": 0.5423848628997803, "36239": 0.0026150085031986237, "42646": 9.006187440263602e-08, "13937": 0.0020803329534828663, "34140": 3.660712480545044, "23604": 7.080106258392334, "14841": 0.046983975917100906, "4585": 0.1559176743030548, "11569": 0.06309863924980164, "5704": 2.4609615840187637e-18, "45178": 1.3517970728571527e-05, "36647": 0.01722056046128273, "38960": 3.3299315873591695e-06, "13563": 5.14733769354321e-16, "15964": 4.826687812805176, "48413": 1.0830901108699881e-16, "34271": 2.034470319747925, "22752": 1.2292469297030283e-15, "27082": 2.274371868305763e-20, "31438": 5.045915603637695, "49226": 0.017751209437847137, "4573": 1.2854812325713283e-07, "37499": 0.01010153442621231, "9532": 0.4202469289302826, "26181": 2.1201451261276816e-08, "39323": 0.004362968727946281, "24904": 0.0006390925263985991, "33636": 0.0037866965867578983, "29715": 0.0020070457831025124, "45357": 1.258404790860368e-05, "17193": 2.0253232833056245e-06, "15590": 0.00021114546689204872, "22687": 6.42668919681455e-06, "8119": 1.0638194325451877e-08, "4616": 2.188899230759489e-07, "22416": 1.973293592527625e-06, "41733": 1.2408073416736443e-05, "24336": 0.18404418230056763, "36315": 7.115961579984287e-07, "6385": 0.33376544713974, "13688": 0.026297390460968018, "33419": 1.332266926765442, "11375": 0.022184252738952637, "47637": 0.00044336370774544775, "3212": 6.052789562963068e-13, "4683": 1.2141942519830663e-19, "29868": 0.0002873569028452039, "47596": 1.0325775146484375, "22655": 0.004297981970012188, "34476": 1.2206938890813035e-06, "31757": 1.1533693075180054, "47929": 2.298631443409249e-06, "3493": 1.542676329612732, "35015": 0.017112238332629204, "1933": 0.06818351149559021, "29116": 0.0003043272881768644, "25863": 0.0008956923265941441, "17112": 7.155230559874326e-05, "30962": 0.023420965299010277, "45735": 0.00019905008957721293, "23520": 0.007767038885504007, "27558": 0.012078318744897842, "49207": 0.3110962510108948, "13702": 0.002229120582342148, "14435": 1.0410840511322021, "1611": 0.002417277544736862, "14109": 0.03857721760869026, "45363": 0.00036904303124174476, "15442": 2.41111649756931e-07, "46881": 0.0008623317116871476, "42007": 0.0016482350183650851, "11446": 3.963869824144843e-15, "1233": 0.19536049664020538, "27834": 9.107824737453196e-12, "18817": 1.19027578830719, "18623": 0.002131121465936303, "31859": 1.0806384086608887, "46254": 8.094900131225586, "19637": 3.904524419340305e-05, "6273": 1.8741337060928345, "33900": 3.091254465945048e-13, "33837": 0.03428862616419792, "5041": 0.007028622552752495, "19776": 1.2158454656600952, "17140": 0.18896269798278809, "34053": 0.4400111734867096, "15596": 9.925067901611328, "25178": 1.033569319019989e-07, "9633": 1.4320120811462402, "29126": 1.3341037034988403, "7364": 0.03704335168004036, "38778": 2.4204180326670155e-12, "30442": 0.2813626229763031, "39558": 1.3289300190578532e-19, "18814": 0.0160817988216877, "34634": 8.622186214779504e-06, "47448": 0.03596683591604233, "44782": 0.20741353929042816, "25356": 0.00034962297650054097, "4640": 0.0012925589689984918, "8350": 1.0798800758493599e-05, "33658": 0.6121013760566711, "37491": 2.2560600498877648e-08, "29359": 0.0001454432203900069, "25061": 0.0001634700020076707, "41552": 0.11311182379722595, "29854": 0.03227829188108444, "23675": 1.2276385637222109e-11, "23614": 0.3172152638435364, "49436": 7.881021022796631, "21407": 7.771435775794089e-06, "49051": 0.0037335501983761787, "20462": 0.0006635643658228219, "45983": 1.6109512444018037e-06, "46169": 4.0004553738981485e-05, "13345": 0.8666922450065613, "28065": 0.42147764563560486, "48706": 0.00037101597990840673, "33782": 0.0009840804850682616, "11674": 7.136944077501539e-06, "39948": 0.005991170182824135, "20748": 15.984528541564941, "49695": 0.9163500666618347, "13732": 1.4329141777125187e-05, "27990": 0.48536497354507446, "17966": 1.4700732196840029e-15, "41462": 0.0037454531993716955, "9498": 0.029022449627518654, "39920": 0.5383171439170837, "21194": 0.0018213065341114998, "4353": 0.1342523992061615, "3685": 0.02687368169426918, "6780": 0.23416772484779358, "3095": 0.4424479305744171, "15583": 5.055531392280342e-15, "15039": 4.012688805232756e-06, "6432": 4.023470268066376e-08, "7009": 3.470130779947844e-11, "33075": 0.44663482904434204, "27554": 1.6605643526901304e-09, "30494": 2.6642770767211914, "28556": 7.817818641662598, "49563": 0.5327883958816528, "8595": 0.00025005906354635954, "7286": 4.923781739476357e-19, "49872": 0.11414000391960144, "49443": 2.5617259575010272e-14, "41761": 0.0003379907284397632, "17701": 5.4880547523498535, "11209": 11.143208503723145, "38293": 1.6003186189411656e-12, "32473": 0.30703532695770264, "25810": 0.2696806788444519, "31331": 4.353458881378174, "8918": 0.0002528510522097349, "13244": 8.88825523920506e-19, "28094": 0.05030584707856178, "38597": 0.29467272758483887, "17042": 7.181797379018917e-10, "8851": 1.0677684545516968, "44925": 7.549742520041036e-08, "49606": 1.6465578900337619e-12, "49629": 6.030034327766942e-13, "5429": 7.462422606935304e-14, "38153": 4.0496769616192227e-16, "36149": 0.0010848997626453638, "43998": 2.659204483279609e-07, "28596": 0.03667232766747475, "47642": 0.00010461868805577978, "34909": 0.6618366241455078, "17281": 0.00011511554475873709, "26605": 0.0004476098401937634, "42695": 0.07198741286993027, "46871": 5.428102554105863e-07, "12381": 0.0007146208663471043, "19537": 1.4756277311178678e-09, "23402": 2.0333987826859357e-09, "32827": 4.898216814791523e-12, "1482": 6.798177992761723e-11, "40943": 1.165804675018478e-09, "32542": 0.0037991423159837723, "1192": 9.240956611034079e-11, "32434": 3.4216716289520264, "18471": 0.0015299934893846512, "49304": 2.982117176055908, "37584": 3.886517333739903e-06, "19032": 1.020208628688124e-06, "17598": 0.01053745485842228, "21161": 0.018334481865167618, "35852": 3.981701135635376, "21265": 8.21645517135039e-06, "575": 0.017572814598679543, "45871": 6.825452425474055e-10, "21914": 0.0033780003432184458, "47654": 0.00739360461011529, "11547": 1.6580690145492554, "27053": 0.22356034815311432, "38259": 4.706309533709582e-14, "34756": 0.04468723386526108, "2017": 3.0718114376068115, "2598": 6.176121836176662e-09, "37159": 1.069192623326387e-09, "47429": 1.7094647546400665e-06, "37602": 0.002116141375154257, "2062": 6.962803363800049, "17234": 0.00479193264618516, "41648": 0.0031084436923265457, "27637": 0.0011745920637622476, "28089": 3.1542597866973665e-08, "9333": 8.869666112687469e-10, "14847": 0.031241239979863167, "7257": 0.0007248418405652046, "27702": 1.895320019684732e-05, "2673": 6.279391072894214e-06, "1190": 0.009846202097833157, "37432": 1.262876048713224e-05, "19411": 0.0729677602648735, "6080": 0.0015087497886270285, "19787": 0.015685373917222023, "22549": 7.613584429577713e-09, "34499": 0.0001131245371652767, "45893": 0.40648171305656433, "44947": 2.429553270339966, "32807": 8.993244591692928e-06, "42307": 0.00048194534610956907, "44516": 0.0024618199095129967, "7090": 0.0072302184998989105, "25546": 3.386756475265429e-07, "1469": 0.021079091355204582, "31215": 1.4805556547469248e-14, "24545": 0.7419570684432983, "49453": 0.6918187141418457, "43162": 4.3692169189453125, "43848": 0.001876902300864458, "48789": 1.1527315280090988e-07, "35980": 0.05817432701587677, "43783": 1.1333203315734863, "16331": 0.7842658162117004, "18511": 0.21456028521060944, "25996": 0.0016410190146416426, "1843": 0.003189045935869217, "20407": 0.012372464872896671, "15939": 3.8350813388824463, "22824": 0.5344967842102051, "30348": 1.2513788153538195e-16, "17204": 3.7615528747370064e-11, "27049": 11.661876678466797, "24962": 0.031039465218782425, "15606": 0.10069340467453003, "47681": 5.691801518992179e-08, "40062": 0.1385146975517273, "25260": 3.2059481143951416, "29893": 0.0001969324512174353, "7297": 0.09684468805789948, "14095": 3.9455591571702087e-11, "36771": 0.003299209987744689, "28904": 1.4117309099503927e-08, "11298": 9.61103530094931e-10, "38838": 7.719996801824891e-07, "40158": 0.6703240871429443, "30288": 2.316715717315674, "161": 6.852277238067472e-06, "19567": 0.0007903584628365934, "34010": 1.4999874830245972, "32687": 9.420272687723965e-16, "17859": 0.0005287498934194446, "48466": 4.7370594558060475e-08, "37304": 3.564279556274414, "25587": 5.362210675485812e-09, "19928": 0.6158728003501892, "6573": 1.3682769122169702e-06, "2401": 2.855032334991847e-07, "8013": 0.17576833069324493, "27760": 0.0008641436579637229, "44160": 0.23927471041679382, "18485": 0.7920694947242737, "7820": 2.6475150662008673e-05, "3907": 0.0013888748362660408, "32997": 0.8459315299987793, "25915": 4.268503189086914, "9545": 0.10942579060792923, "26943": 9.001596974303149e-18, "20570": 2.1951552753307624e-06, "35384": 8.01295245764777e-05, "33398": 0.0374097041785717, "22536": 0.7966184020042419, "28391": 7.763421572271056e-10, "49079": 1.466178297996521, "23493": 0.0002371955633861944, "4527": 0.00017689858213998377, "20977": 3.809184413207378e-13, "15790": 9.183711517835036e-05, "27766": 1.9459062139404182e-10, "14000": 0.19109179079532623, "28476": 0.09963084012269974, "12859": 0.0002524342271499336, "38038": 0.0018054088577628136, "7360": 3.0467772483825684, "21839": 1.7838227677202667e-06, "25819": 0.00043421893496997654, "37955": 0.0036957962438464165, "29701": 1.9598789435804065e-07, "18395": 0.00012319767847657204, "22702": 2.2241552869672887e-05, "7175": 0.12692391872406006, "34126": 1.153281807899475, "43221": 1.6737677697165054e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_188.json <==
{"20228": 17.58555793762207, "24631": 0.006005444098263979, "21481": 1.077071161148524e-07, "31601": 0.33651378750801086, "21027": 9.173867510980926e-06, "7756": 2.199345588684082, "15003": 6.725790171913104e-06, "10962": 0.013989445753395557, "37208": 0.00018756923964247108, "1713": 7.329241270781495e-06, "25435": 12.937780380249023, "10196": 0.0016199321253225207, "8919": 0.3001157343387604, "40058": 0.0012266670819371939, "1597": 0.0017255041748285294, "18522": 5.947400349981535e-10, "44492": 0.023118741810321808, "48083": 0.2060421258211136, "12260": 0.004382657818496227, "7314": 0.01173593383282423, "35031": 0.5260688066482544, "17309": 0.7216170430183411, "6094": 0.00046608102275058627, "19429": 1.4293786989583168e-06, "38589": 0.0002388691937085241, "23": 1.0579017271084012e-06, "11185": 0.00024543621111661196, "17000": 0.026066500693559647, "31999": 0.0002923718129750341, "31002": 0.2668202817440033, "5762": 6.590292412267038e-14, "19308": 0.08055517822504044, "16780": 3.7256759242154658e-06, "36171": 3.179719332345281e-17, "31110": 0.004213656298816204, "5943": 7.04080571622967e-10, "22617": 0.445832759141922, "46077": 1.1665661492354928e-10, "39120": 4.548193419107172e-13, "24076": 0.04278995469212532, "49558": 5.175694468562142e-07, "12596": 0.1292787492275238, "2215": 0.0013802358880639076, "38964": 0.4741329252719879, "1966": 0.03272515907883644, "36951": 2.377721071243286, "19437": 2.7543119784922965e-08, "47182": 3.6927378177642822, "24183": 0.006531982682645321, "28182": 1.7257455230471064e-12, "5267": 2.62265944480896, "41565": 2.950709067275209e-13, "35684": 2.7273342609405518, "46765": 4.6510078391293064e-05, "20211": 5.323671340942383, "25201": 1.25111240811826e-10, "46364": 2.11060419141873e-10, "45205": 0.016190780326724052, "12684": 0.024360869079828262, "41732": 0.2929844260215759, "17423": 4.082513809204102, "31279": 0.00485015194863081, "8492": 0.0007300602155737579, "40686": 3.472785234451294, "46925": 3.603803997975774e-05, "25999": 0.004024758469313383, "46650": 1.3720158449359587e-06, "40125": 4.820980548858643, "8943": 2.5830373764038086, "13639": 0.0705440565943718, "7734": 1.1714606671375805e-06, "34508": 0.4490266442298889, "36350": 0.005214677192270756, "27458": 0.0003083566843997687, "29134": 0.051899202167987823, "42936": 6.707683041895507e-06, "11653": 0.03341368958353996, "20870": 0.045839663594961166, "1922": 7.491771576718504e-20, "18920": 2.540259485051731e-16, "45577": 5.010297732255253e-13, "21611": 3.836379036670223e-08, "49456": 2.2893289042258402e-06, "40837": 2.0561001300811768, "40222": 0.09289062023162842, "23347": 2.8884903713333188e-06, "21127": 3.9482214686435677e-19, "41422": 3.2577896118164062, "14911": 0.00015757427900098264, "20183": 7.831955917136924e-11, "34100": 6.439671415137127e-05, "33297": 3.8100921528894105e-08, "22363": 8.057578787675455e-15, "9062": 2.704716962398379e-06, "45657": 0.08396179229021072, "2267": 0.01672898419201374, "17786": 0.16928896307945251, "8820": 0.031808946281671524, "13390": 1.2625142598032824e-10, "3170": 4.794944763183594, "41357": 0.02210988849401474, "18491": 6.866262116170252e-13, "38132": 11.944357872009277, "13939": 1.954684739757795e-05, "46700": 7.0215277671813965, "30148": 0.0003055489796679467, "8072": 0.05033079907298088, "24269": 0.00012995208089705557, "15692": 5.827433597005438e-06, "10792": 0.0022736333776265383, "19872": 3.6536278003040934e-07, "40248": 7.278336124727502e-05, "14046": 6.696383497528174e-22, "45091": 3.3867743015289307, "13882": 0.06473243981599808, "8715": 4.0645395382732374e-10, "35304": 0.001398207270540297, "30572": 0.024843256920576096, "21243": 6.822835985076381e-08, "21890": 0.05969315022230148, "7526": 0.38616907596588135, "45652": 0.0003537615993991494, "1730": 2.3984019208000973e-05, "44601": 0.3751772344112396, "16527": 3.309932883333033e-11, "6354": 3.0424087526625954e-05, "36162": 8.537904739379883, "18788": 0.01262908335775137, "22216": 2.6560506739770062e-05, "48347": 0.6992892622947693, "46331": 3.294934880493372e-10, "34579": 8.717053467943714e-11, "11930": 0.03793150186538696, "37341": 0.001617085887119174, "11650": 0.21605810523033142, "13355": 2.936890868235234e-16, "28158": 1.5777410226291977e-05, "44220": 1.0022674049481751e-14, "31854": 0.0034888191148638725, "30459": 7.925116069614684e-16, "17168": 1.9667645290155633e-09, "43732": 0.00101167568936944, "3065": 0.010388330556452274, "19079": 2.2390010356903076, "13730": 4.483937635253732e-13, "27688": 0.11651463806629181, "41804": 0.0018601530464366078, "7532": 1.8703493072889932e-13, "14887": 0.020118555054068565, "7473": 0.00013103113451506943, "47479": 3.6513209990263196e-12, "16472": 0.007517112884670496, "46655": 0.7547473907470703, "47978": 5.311925888061523, "40785": 1.475516350811848e-13, "40609": 2.1350622658733442e-10, "39781": 7.498133072658675e-06, "40392": 4.6265764236450195, "33438": 5.023351068444981e-09, "13489": 0.033810656517744064, "14317": 10.27905559539795, "25849": 0.008430581539869308, "12275": 0.0025788701605051756, "43597": 1.1330860615998972e-05, "41263": 7.821745872497559, "42941": 2.144456182453288e-15, "40675": 3.9151227474212646, "1776": 2.4127107280946802e-06, "11580": 3.938621759414673, "23448": 9.845803106145468e-07, "38728": 0.000242341062403284, "49100": 7.931271639449733e-09, "46145": 8.500844160153065e-06, "29977": 0.16568025946617126, "26680": 5.87225707716541e-15, "26097": 1.9832147302167868e-07, "30397": 0.0012238326016813517, "1662": 1.1380742702404856e-11, "14502": 5.1404852867126465, "6797": 6.781840714009668e-13, "10738": 0.00022418107255361974, "35904": 6.887934667076934e-10, "6992": 0.15274134278297424, "35756": 0.00011466917931102216, "47892": 9.4508638381958, "6459": 5.328995023035077e-10, "30188": 3.6608010121007804e-15, "34670": 3.563944483175874e-05, "18865": 0.030013160780072212, "18190": 3.54689359664917, "16793": 2.753596163529437e-06, "24774": 1.706146478652954, "16757": 0.004669769201427698, "30752": 0.5423411130905151, "36239": 0.0026153766084462404, "42646": 9.005469081557749e-08, "13937": 0.002080208621919155, "34140": 3.6605892181396484, "23604": 7.079635143280029, "14841": 0.046982765197753906, "4585": 0.15589822828769684, "11569": 0.0631011351943016, "5704": 2.4609452472016658e-18, "45178": 1.3514256352209486e-05, "36647": 0.017219342291355133, "38960": 3.329585524625145e-06, "13563": 5.151811615691489e-16, "15964": 4.825537204742432, "48413": 1.0829195131404552e-16, "34271": 2.0342414379119873, "22752": 1.2291454975075946e-15, "27082": 2.274162326654497e-20, "31438": 5.04705810546875, "49226": 0.017748307436704636, "4573": 1.2855703346303926e-07, "37499": 0.010100340470671654, "9532": 0.4201897978782654, "26181": 2.1209809020206194e-08, "39323": 0.00436312286183238, "24904": 0.000639030069578439, "33636": 0.00378650170750916, "29715": 0.002006874419748783, "45357": 1.2586467164510395e-05, "17193": 2.0255147319403477e-06, "15590": 0.00021121079043950886, "22687": 6.426295840356033e-06, "8119": 1.0637096536925128e-08, "4616": 2.1891875690016604e-07, "22416": 1.9728649931494147e-06, "41733": 1.240669189428445e-05, "24336": 0.18403340876102448, "36315": 7.119158453861019e-07, "6385": 0.3338145315647125, "13688": 0.026299262419342995, "33419": 1.332224726676941, "11375": 0.02218097820878029, "47637": 0.0004433328576851636, "3212": 6.051892927766422e-13, "4683": 1.2140753447700118e-19, "29868": 0.00028730364283546805, "47596": 1.0325796604156494, "22655": 0.00429777055978775, "34476": 1.2205886150695733e-06, "31757": 1.1534571647644043, "47929": 2.2985295800026506e-06, "3493": 1.542529582977295, "35015": 0.017110267654061317, "1933": 0.0681803748011589, "29116": 0.0003043761826120317, "25863": 0.0008957619429565966, "17112": 7.155544153647497e-05, "30962": 0.02341785840690136, "45735": 0.0001990192977245897, "23520": 0.007766439579427242, "27558": 0.012075544334948063, "49207": 0.31105509400367737, "13702": 0.002228733617812395, "14435": 1.0410561561584473, "1611": 0.0024174770805984735, "14109": 0.038576845079660416, "45363": 0.00036901727435179055, "15442": 2.411152024706098e-07, "46881": 0.0008622598834335804, "42007": 0.001648195437155664, "11446": 3.964062524140343e-15, "1233": 0.19535277783870697, "27834": 9.107713715150734e-12, "18817": 1.1903811693191528, "18623": 0.0021310290321707726, "31859": 1.0805741548538208, "46254": 8.0943603515625, "19637": 3.904555342160165e-05, "6273": 1.8738868236541748, "33900": 3.0912514843890737e-13, "33837": 0.03428821638226509, "5041": 0.00702831894159317, "19776": 1.2160695791244507, "17140": 0.18894965946674347, "34053": 0.4400290846824646, "15596": 9.925419807434082, "25178": 1.033449663623287e-07, "9633": 1.4317928552627563, "29126": 1.3340165615081787, "7364": 0.03704064339399338, "38778": 2.4201584746669225e-12, "30442": 0.28133654594421387, "39558": 1.3289037819227988e-19, "18814": 0.016081616282463074, "34634": 8.622854693385307e-06, "47448": 0.03596637398004532, "44782": 0.20740990340709686, "25356": 0.0003496060671750456, "4640": 0.0012925233459100127, "8350": 1.0798629773489665e-05, "33658": 0.6120914220809937, "37491": 2.255712594489978e-08, "29359": 0.00014543892757501453, "25061": 0.0001634686632314697, "41552": 0.11310092359781265, "29854": 0.032276663929224014, "23675": 1.2273826052733305e-11, "23614": 0.3172028958797455, "49436": 7.880270481109619, "21407": 7.772227036184631e-06, "49051": 0.0037335443776100874, "20462": 0.0006635436438955367, "45983": 1.6106671409943374e-06, "46169": 4.000298213213682e-05, "13345": 0.8666543364524841, "28065": 0.4214603006839752, "48706": 0.0003709927259478718, "33782": 0.000983984675258398, "11674": 7.135898613341851e-06, "39948": 0.005991106852889061, "20748": 15.985918998718262, "49695": 0.9163113236427307, "13732": 1.432506451237714e-05, "27990": 0.48534369468688965, "17966": 1.4704086447311156e-15, "41462": 0.0037456611171364784, "9498": 0.029020976275205612, "39920": 0.5382997393608093, "21194": 0.0018211097922176123, "4353": 0.13422800600528717, "3685": 0.026873018592596054, "6780": 0.23413929343223572, "3095": 0.4425825774669647, "15583": 5.055986248973018e-15, "15039": 4.011786586488597e-06, "6432": 4.0235782705622114e-08, "7009": 3.469700568525802e-11, "33075": 0.44682419300079346, "27554": 1.6605057329144302e-09, "30494": 2.6644837856292725, "28556": 7.81761360168457, "49563": 0.5327650308609009, "8595": 0.00025003848713822663, "7286": 4.923721251894065e-19, "49872": 0.11414247751235962, "49443": 2.561282112236666e-14, "41761": 0.0003379690460860729, "17701": 5.487905502319336, "11209": 11.143268585205078, "38293": 1.6005366519980524e-12, "32473": 0.30702751874923706, "25810": 0.26964643597602844, "31331": 4.3535237312316895, "8918": 0.00025282875867560506, "13244": 8.887137511402349e-19, "28094": 0.05030043050646782, "38597": 0.2946919798851013, "17042": 7.182340278077959e-10, "8851": 1.0679265260696411, "44925": 7.550136871259383e-08, "49606": 1.6464883926745055e-12, "49629": 6.029441811279679e-13, "5429": 7.462116319821577e-14, "38153": 4.0496150223349547e-16, "36149": 0.0010848789243027568, "43998": 2.658874223016028e-07, "28596": 0.036668188869953156, "47642": 0.00010462581121828407, "34909": 0.6619849801063538, "17281": 0.00011510624608490616, "26605": 0.000447619502665475, "42695": 0.07197370380163193, "46871": 5.428171903076873e-07, "12381": 0.0007146117859520018, "19537": 1.4754598653965445e-09, "23402": 2.033302637372003e-09, "32827": 4.897374172863067e-12, "1482": 6.798033663768521e-11, "40943": 1.165491148036324e-09, "32542": 0.0037985853850841522, "1192": 9.242257653641062e-11, "32434": 3.4219377040863037, "18471": 0.0015301837120205164, "49304": 2.9820632934570312, "37584": 3.88657736039022e-06, "19032": 1.020234321913449e-06, "17598": 0.01053747721016407, "21161": 0.0183376707136631, "35852": 3.98130202293396, "21265": 8.214086847146973e-06, "575": 0.017567532137036324, "45871": 6.826579301844049e-10, "21914": 0.0033774932380765676, "47654": 0.007392356172204018, "11547": 1.658341407775879, "27053": 0.2236061692237854, "38259": 4.706971574661156e-14, "34756": 0.0446816049516201, "2017": 3.071263074874878, "2598": 6.175791433804534e-09, "37159": 1.0690067719920648e-09, "47429": 1.709404159555561e-06, "37602": 0.00211586756631732, "2062": 6.962529182434082, "17234": 0.0047924029640853405, "41648": 0.003108425997197628, "27637": 0.0011745360679924488, "28089": 3.154841365926586e-08, "9333": 8.872355627964623e-10, "14847": 0.031241027638316154, "7257": 0.0007248760666698217, "27702": 1.8951341189676896e-05, "2673": 6.279002718656557e-06, "1190": 0.009846515953540802, "37432": 1.2627012438315433e-05, "19411": 0.07296466082334518, "6080": 0.0015089215012267232, "19787": 0.015684504061937332, "22549": 7.612104724330493e-09, "34499": 0.0001131231983890757, "45893": 0.40647488832473755, "44947": 2.4296011924743652, "32807": 8.992820767161902e-06, "42307": 0.0004819920868612826, "44516": 0.0024617703165858984, "7090": 0.007233269512653351, "25546": 3.3871282312247786e-07, "1469": 0.02107609063386917, "31215": 1.480356263191141e-14, "24545": 0.7419077754020691, "49453": 0.6920332908630371, "43162": 4.36924409866333, "43848": 0.0018769934540614486, "48789": 1.152729325326618e-07, "35980": 0.058183420449495316, "43783": 1.133321762084961, "16331": 0.7841470241546631, "18511": 0.21455299854278564, "25996": 0.0016411385731771588, "1843": 0.003188928123563528, "20407": 0.012372253462672234, "15939": 3.8350889682769775, "22824": 0.5345004200935364, "30348": 1.2514040939933392e-16, "17204": 3.761500486088032e-11, "27049": 11.661253929138184, "24962": 0.031047914177179337, "15606": 0.10067234933376312, "47681": 5.6923923352769634e-08, "40062": 0.13851211965084076, "25260": 3.2059361934661865, "29893": 0.000196927270735614, "7297": 0.09685027599334717, "14095": 3.946506663132787e-11, "36771": 0.0032989431638270617, "28904": 1.411593686384549e-08, "11298": 9.611682560972667e-10, "38838": 7.72024236539437e-07, "40158": 0.6703599095344543, "30288": 2.316603422164917, "161": 6.852219030406559e-06, "19567": 0.0007903007208369672, "34010": 1.499853491783142, "32687": 9.419483888291834e-16, "17859": 0.0005287521053105593, "48466": 4.7364281385853246e-08, "37304": 3.564099073410034, "25587": 5.361532995351581e-09, "19928": 0.615810215473175, "6573": 1.3678936738870107e-06, "2401": 2.8549428066071414e-07, "8013": 0.1757560670375824, "27760": 0.0008641761960461736, "44160": 0.2392871230840683, "18485": 0.7921103239059448, "7820": 2.6473744583199732e-05, "3907": 0.001388812204822898, "32997": 0.8459318280220032, "25915": 4.267943859100342, "9545": 0.10942117869853973, "26943": 9.00087484562839e-18, "20570": 2.195181650677114e-06, "35384": 8.012924809008837e-05, "33398": 0.037406791001558304, "22536": 0.7966700792312622, "28391": 7.763373832680998e-10, "49079": 1.4660753011703491, "23493": 0.0002371837035752833, "4527": 0.00017689637024886906, "20977": 3.8085281998424814e-13, "15790": 9.18463192647323e-05, "27766": 1.9459248101760807e-10, "14000": 0.19114775955677032, "28476": 0.09961370378732681, "12859": 0.0002524996525608003, "38038": 0.001805253210477531, "7360": 3.0466582775115967, "21839": 1.784964865692018e-06, "25819": 0.0004342425090726465, "37955": 0.0036964579485356808, "29701": 1.959261624051578e-07, "18395": 0.0001231866335729137, "22702": 2.2240817997953855e-05, "7175": 0.12690851092338562, "34126": 1.153207540512085, "43221": 1.6739744523874833e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_192.json <==
{"20228": 17.583866119384766, "24631": 0.00600461894646287, "21481": 1.0770480685096118e-07, "31601": 0.33651477098464966, "21027": 9.173079888569191e-06, "7756": 2.199404001235962, "15003": 6.725214916514233e-06, "10962": 0.013992330059409142, "37208": 0.0001875426241895184, "1713": 7.328235824388685e-06, "25435": 12.935820579528809, "10196": 0.0016198981320485473, "8919": 0.30010923743247986, "40058": 0.0012266007252037525, "1597": 0.0017254215199500322, "18522": 5.94697180389403e-10, "44492": 0.02311917580664158, "48083": 0.20603236556053162, "12260": 0.004382228944450617, "7314": 0.011735084466636181, "35031": 0.5261215567588806, "17309": 0.7217772006988525, "6094": 0.0004660497070290148, "19429": 1.4293534604803426e-06, "38589": 0.0002388345601502806, "23": 1.0579735771898413e-06, "11185": 0.0002454670611768961, "17000": 0.02606387436389923, "31999": 0.00029230708605609834, "31002": 0.26677894592285156, "5762": 6.58842826215672e-14, "19308": 0.08055668324232101, "16780": 3.725114765984472e-06, "36171": 3.1792653756251117e-17, "31110": 0.004213529173284769, "5943": 7.04285796349069e-10, "22617": 0.4457791745662689, "46077": 1.16640822001024e-10, "39120": 4.547683844086103e-13, "24076": 0.04278557002544403, "49558": 5.174317720957333e-07, "12596": 0.1292639821767807, "2215": 0.001380130648612976, "38964": 0.4740791320800781, "1966": 0.03272522985935211, "36951": 2.377540349960327, "19437": 2.7542848002326537e-08, "47182": 3.6926705837249756, "24183": 0.006531769409775734, "28182": 1.7254470421890211e-12, "5267": 2.622816324234009, "41565": 2.950472169100521e-13, "35684": 2.7266743183135986, "46765": 4.651237395592034e-05, "20211": 5.324391841888428, "25201": 1.251410780556128e-10, "46364": 2.1106161263162448e-10, "45205": 0.01618826575577259, "12684": 0.024361159652471542, "41732": 0.2929632067680359, "17423": 4.082761287689209, "31279": 0.004849825985729694, "8492": 0.0007300281431525946, "40686": 3.472710371017456, "46925": 3.603607910918072e-05, "25999": 0.004025178495794535, "46650": 1.3720751894652494e-06, "40125": 4.821342945098877, "8943": 2.582923650741577, "13639": 0.07054608315229416, "7734": 1.171345729744644e-06, "34508": 0.44902461767196655, "36350": 0.005218056030571461, "27458": 0.0003083349147345871, "29134": 0.051890987902879715, "42936": 6.707111424475443e-06, "11653": 0.033412788063287735, "20870": 0.04584275931119919, "1922": 7.491721170399926e-20, "18920": 2.5403251301051434e-16, "45577": 5.010051618362099e-13, "21611": 3.835751982705915e-08, "49456": 2.2893018467584625e-06, "40837": 2.056004285812378, "40222": 0.09289832413196564, "23347": 2.8880597255920293e-06, "21127": 3.948464452948505e-19, "41422": 3.2574005126953125, "14911": 0.00015755453205201775, "20183": 7.831988529938272e-11, "34100": 6.438325362978503e-05, "33297": 3.810214366239961e-08, "22363": 8.058646896221943e-15, "9062": 2.704811322473688e-06, "45657": 0.08396588265895844, "2267": 0.016728444024920464, "17786": 0.16928386688232422, "8820": 0.03180805593729019, "13390": 1.2630346768460754e-10, "3170": 4.79535436630249, "41357": 0.022111037746071815, "18491": 6.866478956604749e-13, "38132": 11.944193840026855, "13939": 1.9546459952834994e-05, "46700": 7.021315574645996, "30148": 0.00030558189610019326, "8072": 0.05033033713698387, "24269": 0.0001299496361752972, "15692": 5.828233497595647e-06, "10792": 0.00227329321205616, "19872": 3.653671285519522e-07, "40248": 7.277418626472354e-05, "14046": 6.696383497528174e-22, "45091": 3.387357711791992, "13882": 0.06474944949150085, "8715": 4.06448735779108e-10, "35304": 0.0013981284573674202, "30572": 0.02485065534710884, "21243": 6.822921960747408e-08, "21890": 0.05970877408981323, "7526": 0.386141836643219, "45652": 0.00035391791607253253, "1730": 2.3980017431313172e-05, "44601": 0.37511640787124634, "16527": 3.3092657086841726e-11, "6354": 3.0427347155637108e-05, "36162": 8.537778854370117, "18788": 0.012631254270672798, "22216": 2.65584749286063e-05, "48347": 0.699233889579773, "46331": 3.294344796955784e-10, "34579": 8.716339455761002e-11, "11930": 0.037925854325294495, "37341": 0.0016169771552085876, "11650": 0.21611632406711578, "13355": 2.9365081152221933e-16, "28158": 1.577668263053056e-05, "44220": 1.0021934589718798e-14, "31854": 0.003488781861960888, "30459": 7.924206038591977e-16, "17168": 1.967644713829486e-09, "43732": 0.0010116643970832229, "3065": 0.010388473980128765, "19079": 2.2388243675231934, "13730": 4.482705168434159e-13, "27688": 0.11650907248258591, "41804": 0.0018598114838823676, "7532": 1.8700110362111777e-13, "14887": 0.020116982981562614, "7473": 0.00013104719982948154, "47479": 3.65152352799214e-12, "16472": 0.007518274709582329, "46655": 0.7546730637550354, "47978": 5.311268329620361, "40785": 1.475614471108458e-13, "40609": 2.1348413314914438e-10, "39781": 7.501451818825444e-06, "40392": 4.626226902008057, "33438": 5.022300353374476e-09, "13489": 0.03380649909377098, "14317": 10.278939247131348, "25849": 0.008431152440607548, "12275": 0.002579214284196496, "43597": 1.1329263543302659e-05, "41263": 7.821749210357666, "42941": 2.1443977371799275e-15, "40675": 3.9151341915130615, "1776": 2.4129581106535625e-06, "11580": 3.9385361671447754, "23448": 9.848307627180475e-07, "38728": 0.00024235168530140072, "49100": 7.93136845089748e-09, "46145": 8.499167961417697e-06, "29977": 0.1656799614429474, "26680": 5.871631966850336e-15, "26097": 1.9829514030789142e-07, "30397": 0.0012236518086865544, "1662": 1.1378017451824096e-11, "14502": 5.139933109283447, "6797": 6.780901252827209e-13, "10738": 0.00022415898274630308, "35904": 6.88701928819313e-10, "6992": 0.1527315378189087, "35756": 0.00011465093120932579, "47892": 9.450350761413574, "6459": 5.328044672125998e-10, "30188": 3.6605977241934394e-15, "34670": 3.563029895303771e-05, "18865": 0.030012330040335655, "18190": 3.5469143390655518, "16793": 2.7533610591490287e-06, "24774": 1.706102728843689, "16757": 0.004669369198381901, "30752": 0.5422961115837097, "36239": 0.0026157465763390064, "42646": 9.004691747804827e-08, "13937": 0.0020800873171538115, "34140": 3.660451650619507, "23604": 7.07913875579834, "14841": 0.04698149114847183, "4585": 0.1558799296617508, "11569": 0.06310345232486725, "5704": 2.460927669613649e-18, "45178": 1.3510501958080567e-05, "36647": 0.017217909917235374, "38960": 3.3292435546172783e-06, "13563": 5.156215128226027e-16, "15964": 4.8243889808654785, "48413": 1.0827408421281438e-16, "34271": 2.0340137481689453, "22752": 1.2290343244332675e-15, "27082": 2.2739775034863798e-20, "31438": 5.048274517059326, "49226": 0.017745520919561386, "4573": 1.2856517628279107e-07, "37499": 0.010099208913743496, "9532": 0.420133501291275, "26181": 2.1217603674017482e-08, "39323": 0.004363275598734617, "24904": 0.0006389564950950444, "33636": 0.003786266315728426, "29715": 0.0020067039877176285, "45357": 1.2588538083946332e-05, "17193": 2.0257173218851676e-06, "15590": 0.00021127858781255782, "22687": 6.4259184000547975e-06, "8119": 1.0635857528029646e-08, "4616": 2.1894409485412325e-07, "22416": 1.972430254681967e-06, "41733": 1.2405201232468244e-05, "24336": 0.18402135372161865, "36315": 7.122299621187267e-07, "6385": 0.3338639736175537, "13688": 0.026300843805074692, "33419": 1.3321864604949951, "11375": 0.022177794948220253, "47637": 0.0004433020658325404, "3212": 6.050946961370929e-13, "4683": 1.2139627706585222e-19, "29868": 0.00028724977164529264, "47596": 1.0325756072998047, "22655": 0.004297533538192511, "34476": 1.2204781114633079e-06, "31757": 1.1535685062408447, "47929": 2.2984406768955523e-06, "3493": 1.542382836341858, "35015": 0.017108134925365448, "1933": 0.0681774839758873, "29116": 0.00030442597926594317, "25863": 0.0008958306862041354, "17112": 7.155897037591785e-05, "30962": 0.02341485768556595, "45735": 0.00019899016479030252, "23520": 0.007765809074044228, "27558": 0.012072696350514889, "49207": 0.311013400554657, "13702": 0.002228331984952092, "14435": 1.0410454273223877, "1611": 0.0024176519364118576, "14109": 0.03857627511024475, "45363": 0.0003689906734507531, "15442": 2.411192099316395e-07, "46881": 0.0008621868910267949, "42007": 0.001648140256293118, "11446": 3.964233201279215e-15, "1233": 0.1953447461128235, "27834": 9.107532436547494e-12, "18817": 1.1904813051223755, "18623": 0.0021309375297278166, "31859": 1.080514907836914, "46254": 8.09377384185791, "19637": 3.9045524317771196e-05, "6273": 1.8736330270767212, "33900": 3.091252297540703e-13, "33837": 0.034288424998521805, "5041": 0.007027896121144295, "19776": 1.2162963151931763, "17140": 0.18893563747406006, "34053": 0.44004276394844055, "15596": 9.925722122192383, "25178": 1.0333241817761518e-07, "9633": 1.4315663576126099, "29126": 1.3339252471923828, "7364": 0.03703802078962326, "38778": 2.41989653142205e-12, "30442": 0.2813106179237366, "39558": 1.328884911865075e-19, "18814": 0.01608143001794815, "34634": 8.62343131302623e-06, "47448": 0.03596624359488487, "44782": 0.20740391314029694, "25356": 0.00034958822652697563, "4640": 0.001292492845095694, "8350": 1.0798516996146645e-05, "33658": 0.6120750308036804, "37491": 2.2553475531594813e-08, "29359": 0.000145434751175344, "25061": 0.00016346729535143822, "41552": 0.11309022456407547, "29854": 0.03227488324046135, "23675": 1.2271176262623751e-11, "23614": 0.31719452142715454, "49436": 7.879547119140625, "21407": 7.773049219395034e-06, "49051": 0.0037335145752876997, "20462": 0.0006635161698795855, "45983": 1.6103771258713095e-06, "46169": 4.0001101297093555e-05, "13345": 0.8666110634803772, "28065": 0.4214441478252411, "48706": 0.00037096752203069627, "33782": 0.0009838901460170746, "11674": 7.134745374060003e-06, "39948": 0.005991059355437756, "20748": 15.987314224243164, "49695": 0.9162766337394714, "13732": 1.4321109119919129e-05, "27990": 0.4853218197822571, "17966": 1.470745552085886e-15, "41462": 0.003745915135368705, "9498": 0.02901926077902317, "39920": 0.5382820963859558, "21194": 0.001820898149162531, "4353": 0.13420334458351135, "3685": 0.026872342452406883, "6780": 0.23411017656326294, "3095": 0.44270628690719604, "15583": 5.0564682107200054e-15, "15039": 4.010918019048404e-06, "6432": 4.023671351660596e-08, "7009": 3.469224213459299e-11, "33075": 0.4470178782939911, "27554": 1.6604621011495624e-09, "30494": 2.6646833419799805, "28556": 7.8174147605896, "49563": 0.5327392816543579, "8595": 0.00025002058828249574, "7286": 4.923620956244792e-19, "49872": 0.11414436995983124, "49443": 2.5608087902257402e-14, "41761": 0.00033794587943702936, "17701": 5.487804412841797, "11209": 11.143298149108887, "38293": 1.6007408072671314e-12, "32473": 0.30702412128448486, "25810": 0.26961296796798706, "31331": 4.353587627410889, "8918": 0.0002528063196223229, "13244": 8.885947405296038e-19, "28094": 0.05029493570327759, "38597": 0.29471248388290405, "17042": 7.182844319331139e-10, "8851": 1.0680855512619019, "44925": 7.550568881242725e-08, "49606": 1.646429737336974e-12, "49629": 6.028811347716378e-13, "5429": 7.461868986200978e-14, "38153": 4.0495499066771346e-16, "36149": 0.0010848509846255183, "43998": 2.658531172983203e-07, "28596": 0.03666432946920395, "47642": 0.00010463326907483861, "34909": 0.6621302366256714, "17281": 0.00011509768228279427, "26605": 0.0004476306203287095, "42695": 0.07195995002985, "46871": 5.428190092970908e-07, "12381": 0.0007146025309339166, "19537": 1.475268907036309e-09, "23402": 2.0331860639544175e-09, "32827": 4.8965137500189826e-12, "1482": 6.797846313633116e-11, "40943": 1.1651730691397688e-09, "32542": 0.0037980431225150824, "1192": 9.243544124570846e-11, "32434": 3.4222352504730225, "18471": 0.0015303691616281867, "49304": 2.9820096492767334, "37584": 3.886660579155432e-06, "19032": 1.0202635394307435e-06, "17598": 0.010537715628743172, "21161": 0.01834067329764366, "35852": 3.980903387069702, "21265": 8.211790373024996e-06, "575": 0.017562385648489, "45871": 6.827609588810901e-10, "21914": 0.003376962849870324, "47654": 0.007391117513179779, "11547": 1.6586002111434937, "27053": 0.22365371882915497, "38259": 4.707600411921198e-14, "34756": 0.044675830751657486, "2017": 3.070712089538574, "2598": 6.175462807789245e-09, "37159": 1.0688282481297051e-09, "47429": 1.7093151427616249e-06, "37602": 0.0021155495196580887, "2062": 6.962230682373047, "17234": 0.004792873281985521, "41648": 0.003108382225036621, "27637": 0.001174474717117846, "28089": 3.15538706274765e-08, "9333": 8.8749785298603e-10, "14847": 0.031240737065672874, "7257": 0.0007249046466313303, "27702": 1.8949349396280013e-05, "2673": 6.278583441599039e-06, "1190": 0.009846825152635574, "37432": 1.2625268936972134e-05, "19411": 0.07296090573072433, "6080": 0.001509084482677281, "19787": 0.015683608129620552, "22549": 7.610648111722185e-09, "34499": 0.00011312142305541784, "45893": 0.4064680337905884, "44947": 2.429651975631714, "32807": 8.99238875717856e-06, "42307": 0.0004820371395908296, "44516": 0.0024616988375782967, "7090": 0.007236367091536522, "25546": 3.387461617876397e-07, "1469": 0.021072929725050926, "31215": 1.4801550081628735e-14, "24545": 0.7418569326400757, "49453": 0.6922409534454346, "43162": 4.369277000427246, "43848": 0.001877071801573038, "48789": 1.1527296805979859e-07, "35980": 0.05819122865796089, "43783": 1.1333192586898804, "16331": 0.7840284705162048, "18511": 0.21454711258411407, "25996": 0.0016412592958658934, "1843": 0.003188790287822485, "20407": 0.012372097000479698, "15939": 3.8351519107818604, "22824": 0.5345048308372498, "30348": 1.2514255345148165e-16, "17204": 3.761447750494362e-11, "27049": 11.660619735717773, "24962": 0.031056318432092667, "15606": 0.1006513461470604, "47681": 5.6929547298523175e-08, "40062": 0.13850969076156616, "25260": 3.2058920860290527, "29893": 0.0001969200384337455, "7297": 0.09685590863227844, "14095": 3.94741773990237e-11, "36771": 0.0032986535225063562, "28904": 1.4114541535548142e-08, "11298": 9.612337592557196e-10, "38838": 7.720489065832226e-07, "40158": 0.6703888177871704, "30288": 2.3164775371551514, "161": 6.852053957118187e-06, "19567": 0.0007902460056357086, "34010": 1.499729871749878, "32687": 9.418708853145097e-16, "17859": 0.0005287412786856294, "48466": 4.735754899343192e-08, "37304": 3.563904285430908, "25587": 5.360820676258982e-09, "19928": 0.6157438158988953, "6573": 1.3675163472726126e-06, "2401": 2.8548103614411957e-07, "8013": 0.1757427155971527, "27760": 0.0008642074535600841, "44160": 0.23929975926876068, "18485": 0.7921525239944458, "7820": 2.647223482199479e-05, "3907": 0.0013887397944927216, "32997": 0.8459312915802002, "25915": 4.26737642288208, "9545": 0.10941793024539948, "26943": 9.000122938451579e-18, "20570": 2.1951814233034384e-06, "35384": 8.012979378690943e-05, "33398": 0.03740355744957924, "22536": 0.7967274188995361, "28391": 7.763270581939707e-10, "49079": 1.4659719467163086, "23493": 0.00023717251315247267, "4527": 0.00017689436208456755, "20977": 3.8078812021960506e-13, "15790": 9.185579256154597e-05, "27766": 1.9459529820853305e-10, "14000": 0.1912066787481308, "28476": 0.09959590435028076, "12859": 0.0002525616146158427, "38038": 0.0018050979124382138, "7360": 3.046537160873413, "21839": 1.7860677417047555e-06, "25819": 0.00043425519834272563, "37955": 0.0036971289664506912, "29701": 1.9586293831252988e-07, "18395": 0.00012317653454374522, "22702": 2.2239988538785838e-05, "7175": 0.12689298391342163, "34126": 1.1531375646591187, "43221": 1.6741595345592941e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_196.json <==
{"20228": 17.58199119567871, "24631": 0.006003796588629484, "21481": 1.0770325076236986e-07, "31601": 0.3365124762058258, "21027": 9.172224963549525e-06, "7756": 2.1994471549987793, "15003": 6.724589184159413e-06, "10962": 0.013995151966810226, "37208": 0.00018751519382931292, "1713": 7.327232651732629e-06, "25435": 12.933809280395508, "10196": 0.0016198831144720316, "8919": 0.3001003861427307, "40058": 0.0012265295954421163, "1597": 0.0017253326950594783, "18522": 5.94654936403316e-10, "44492": 0.023119540885090828, "48083": 0.2060205340385437, "12260": 0.004381814505904913, "7314": 0.01173409167677164, "35031": 0.5261756181716919, "17309": 0.7219337224960327, "6094": 0.000466019642772153, "19429": 1.4293252661445877e-06, "38589": 0.0002388010179856792, "23": 1.0580546359051368e-06, "11185": 0.0002454933419357985, "17000": 0.026061629876494408, "31999": 0.0002922428247984499, "31002": 0.26673614978790283, "5762": 6.586579697452632e-14, "19308": 0.08055794984102249, "16780": 3.7245370094751706e-06, "36171": 3.178819028966578e-17, "31110": 0.004213374108076096, "5943": 7.045039551734078e-10, "22617": 0.445724755525589, "46077": 1.166250152007109e-10, "39120": 4.5472108608883566e-13, "24076": 0.042780935764312744, "49558": 5.172997816771385e-07, "12596": 0.12924985587596893, "2215": 0.0013800173765048385, "38964": 0.47402018308639526, "1966": 0.03272484615445137, "36951": 2.377346992492676, "19437": 2.7542549574377517e-08, "47182": 3.692577838897705, "24183": 0.006531550548970699, "28182": 1.725161246496354e-12, "5267": 2.623018264770508, "41565": 2.9502279525611685e-13, "35684": 2.726051092147827, "46765": 4.651418930734508e-05, "20211": 5.325109481811523, "25201": 1.2516986058752622e-10, "46364": 2.110632224550102e-10, "45205": 0.01618586666882038, "12684": 0.02436123415827751, "41732": 0.2929392457008362, "17423": 4.082989692687988, "31279": 0.004849505610764027, "8492": 0.0007300060242414474, "40686": 3.4726250171661377, "46925": 3.603395452955738e-05, "25999": 0.004025615751743317, "46650": 1.3721484037887421e-06, "40125": 4.821685791015625, "8943": 2.5827763080596924, "13639": 0.07054832577705383, "7734": 1.1712277228070889e-06, "34508": 0.4490179419517517, "36350": 0.005221283063292503, "27458": 0.00030831602634862065, "29134": 0.05188261717557907, "42936": 6.70651479595108e-06, "11653": 0.03341159597039223, "20870": 0.04584622383117676, "1922": 7.491748958498629e-20, "18920": 2.5403918339497397e-16, "45577": 5.009819056996101e-13, "21611": 3.835148021380519e-08, "49456": 2.289297071911278e-06, "40837": 2.055924654006958, "40222": 0.09290529042482376, "23347": 2.8876113447040552e-06, "21127": 3.948710797674681e-19, "41422": 3.2569854259490967, "14911": 0.00015753558545839041, "20183": 7.83193093711887e-11, "34100": 6.436989497160539e-05, "33297": 3.810334447962305e-08, "22363": 8.059691287845908e-15, "9062": 2.7049268283008132e-06, "45657": 0.0839703306555748, "2267": 0.016727829352021217, "17786": 0.16928043961524963, "8820": 0.031807150691747665, "13390": 1.2635635593394312e-10, "3170": 4.795793533325195, "41357": 0.02211206778883934, "18491": 6.866707723263143e-13, "38132": 11.94400405883789, "13939": 1.954593426489737e-05, "46700": 7.021145820617676, "30148": 0.0003056161804124713, "8072": 0.05032966658473015, "24269": 0.00012994714779779315, "15692": 5.829012934555067e-06, "10792": 0.002272946760058403, "19872": 3.6537383607537777e-07, "40248": 7.276480027940124e-05, "14046": 6.696383497528174e-22, "45091": 3.3879623413085938, "13882": 0.06476715952157974, "8715": 4.064400205283647e-10, "35304": 0.0013980481307953596, "30572": 0.024857699871063232, "21243": 6.823066911465503e-08, "21890": 0.0597241073846817, "7526": 0.38611873984336853, "45652": 0.00035407653194852173, "1730": 2.3976001102710143e-05, "44601": 0.3750532865524292, "16527": 3.308589513473237e-11, "6354": 3.0430606784648262e-05, "36162": 8.537593841552734, "18788": 0.01263347826898098, "22216": 2.655640673765447e-05, "48347": 0.6991782188415527, "46331": 3.2937758076556634e-10, "34579": 8.715636545808536e-11, "11930": 0.037920497357845306, "37341": 0.0016168889123946428, "11650": 0.21617360413074493, "13355": 2.9361348913298094e-16, "28158": 1.5775896827108227e-05, "44220": 1.0021234940504366e-14, "31854": 0.0034887236542999744, "30459": 7.923423591906951e-16, "17168": 1.968554652620469e-09, "43732": 0.0010116500779986382, "3065": 0.010388772003352642, "19079": 2.238656997680664, "13730": 4.4814689069069824e-13, "27688": 0.11650324612855911, "41804": 0.0018594593275338411, "7532": 1.8696707322542888e-13, "14887": 0.020115666091442108, "7473": 0.00013106412370689213, "47479": 3.65176508823617e-12, "16472": 0.007519442588090897, "46655": 0.7545953392982483, "47978": 5.310625076293945, "40785": 1.4757214005477193e-13, "40609": 2.1346352463424978e-10, "39781": 7.504829227400478e-06, "40392": 4.625913143157959, "33438": 5.021278504102611e-09, "13489": 0.03380277007818222, "14317": 10.27873706817627, "25849": 0.008431637659668922, "12275": 0.0025795381516218185, "43597": 1.1327747415634803e-05, "41263": 7.82174015045166, "42941": 2.144352844433723e-15, "40675": 3.9151132106781006, "1776": 2.4132150429068133e-06, "11580": 3.9384689331054688, "23448": 9.85072688308719e-07, "38728": 0.00024236457829829305, "49100": 7.93148569044888e-09, "46145": 8.497536327922717e-06, "29977": 0.16567927598953247, "26680": 5.871018714996524e-15, "26097": 1.9827011499273794e-07, "30397": 0.0012234655441716313, "1662": 1.137523061855994e-11, "14502": 5.139388561248779, "6797": 6.77991571305242e-13, "10738": 0.00022413722763303667, "35904": 6.886115011539573e-10, "6992": 0.152723491191864, "35756": 0.00011463235568953678, "47892": 9.449836730957031, "6459": 5.327114860342874e-10, "30188": 3.660393589253151e-15, "34670": 3.562105121091008e-05, "18865": 0.030011359602212906, "18190": 3.5469040870666504, "16793": 2.7531373234523926e-06, "24774": 1.7060670852661133, "16757": 0.004668987821787596, "30752": 0.542251467704773, "36239": 0.002616093959659338, "42646": 9.003886702885211e-08, "13937": 0.002079959260299802, "34140": 3.660343885421753, "23604": 7.078593730926514, "14841": 0.046980082988739014, "4585": 0.15585945546627045, "11569": 0.0631055161356926, "5704": 2.4609043017613444e-18, "45178": 1.3506755749403965e-05, "36647": 0.017216628417372704, "38960": 3.32888271259435e-06, "13563": 5.160646169331351e-16, "15964": 4.823269844055176, "48413": 1.0825658768849765e-16, "34271": 2.033780336380005, "22752": 1.2289283394357423e-15, "27082": 2.273783309912886e-20, "31438": 5.0494771003723145, "49226": 0.01774265617132187, "4573": 1.2857384490416734e-07, "37499": 0.010098107159137726, "9532": 0.42007654905319214, "26181": 2.1225615043363177e-08, "39323": 0.004363409709185362, "24904": 0.0006388857145793736, "33636": 0.0037860458251088858, "29715": 0.0020065298303961754, "45357": 1.2590769074449781e-05, "17193": 2.0258969470887678e-06, "15590": 0.00021134986309334636, "22687": 6.425600531656528e-06, "8119": 1.0634671809839347e-08, "4616": 2.1897042756791052e-07, "22416": 1.9719902866199845e-06, "41733": 1.2403785149217583e-05, "24336": 0.18400950729846954, "36315": 7.125407250896387e-07, "6385": 0.3339105546474457, "13688": 0.026302853599190712, "33419": 1.3321387767791748, "11375": 0.022174423560500145, "47637": 0.00044327264185994864, "3212": 6.050043278860162e-13, "4683": 1.213849033324296e-19, "29868": 0.00028719494002871215, "47596": 1.0325825214385986, "22655": 0.004297297447919846, "34476": 1.2203742016936303e-06, "31757": 1.1536691188812256, "47929": 2.298353365404182e-06, "3493": 1.5422368049621582, "35015": 0.017106037586927414, "1933": 0.0681748017668724, "29116": 0.0003044747863896191, "25863": 0.0008958882535807788, "17112": 7.156173523981124e-05, "30962": 0.02341173030436039, "45735": 0.00019895962032023817, "23520": 0.007765238638967276, "27558": 0.012069922871887684, "49207": 0.3109714984893799, "13702": 0.002227923832833767, "14435": 1.0410244464874268, "1611": 0.002417846815660596, "14109": 0.03857561573386192, "45363": 0.0003689618606586009, "15442": 2.4112011942634126e-07, "46881": 0.0008621158194728196, "42007": 0.0016480975318700075, "11446": 3.9644072665498756e-15, "1233": 0.1953354775905609, "27834": 9.107401464925058e-12, "18817": 1.1905955076217651, "18623": 0.002130820183083415, "31859": 1.0804508924484253, "46254": 8.093202590942383, "19637": 3.9045924495439976e-05, "6273": 1.8733876943588257, "33900": 3.0912818420499033e-13, "33837": 0.0342879593372345, "5041": 0.007027526386082172, "19776": 1.2165279388427734, "17140": 0.18892255425453186, "34053": 0.4400559961795807, "15596": 9.925960540771484, "25178": 1.0332002631230353e-07, "9633": 1.4313437938690186, "29126": 1.3338254690170288, "7364": 0.037035517394542694, "38778": 2.4196371902623914e-12, "30442": 0.28128501772880554, "39558": 1.3288690144876775e-19, "18814": 0.016081223264336586, "34634": 8.624058864370454e-06, "47448": 0.03596603870391846, "44782": 0.20739927887916565, "25356": 0.0003495736455079168, "4640": 0.0012924555921927094, "8350": 1.0798313269333448e-05, "33658": 0.6120597720146179, "37491": 2.2550034728396895e-08, "29359": 0.0001454314187867567, "25061": 0.00016346397751476616, "41552": 0.11307862401008606, "29854": 0.032273225486278534, "23675": 1.2268608871879305e-11, "23614": 0.3171810507774353, "49436": 7.878746509552002, "21407": 7.773795005050488e-06, "49051": 0.0037334945518523455, "20462": 0.0006634948658756912, "45983": 1.6101026858450496e-06, "46169": 3.999951877631247e-05, "13345": 0.866571843624115, "28065": 0.42142632603645325, "48706": 0.000370941124856472, "33782": 0.0009837959660217166, "11674": 7.133684903237736e-06, "39948": 0.005990989506244659, "20748": 15.988574028015137, "49695": 0.916236400604248, "13732": 1.4317094610305503e-05, "27990": 0.485302209854126, "17966": 1.47107557729796e-15, "41462": 0.0037461279425770044, "9498": 0.029017480090260506, "39920": 0.5382688641548157, "21194": 0.001820676843635738, "4353": 0.1341794729232788, "3685": 0.02687160298228264, "6780": 0.23408246040344238, "3095": 0.44283053278923035, "15583": 5.056943396203415e-15, "15039": 4.0100103433360346e-06, "6432": 4.0237761567141206e-08, "7009": 3.468798165373599e-11, "33075": 0.44720908999443054, "27554": 1.660421689031466e-09, "30494": 2.664895534515381, "28556": 7.817163944244385, "49563": 0.5327139496803284, "8595": 0.0002500003029126674, "7286": 4.923552196856374e-19, "49872": 0.11414588987827301, "49443": 2.560360032170285e-14, "41761": 0.00033792134490795434, "17701": 5.48768424987793, "11209": 11.143203735351562, "38293": 1.600953094052504e-12, "32473": 0.3070184588432312, "25810": 0.26958024501800537, "31331": 4.353632926940918, "8918": 0.0002527837932575494, "13244": 8.884841051226748e-19, "28094": 0.050289664417505264, "38597": 0.2947327494621277, "17042": 7.183340033911634e-10, "8851": 1.0682318210601807, "44925": 7.550958258661922e-08, "49606": 1.6463831166435572e-12, "49629": 6.028256236204066e-13, "5429": 7.46165553389827e-14, "38153": 4.049464673986817e-16, "36149": 0.0010848143137991428, "43998": 2.6581915335555095e-07, "28596": 0.03666025772690773, "47642": 0.00010464097431395203, "34909": 0.6622804403305054, "17281": 0.00011508887109812349, "26605": 0.00044764121412299573, "42695": 0.07194661349058151, "46871": 5.428268536888936e-07, "12381": 0.0007145930430851877, "19537": 1.4750951571329551e-09, "23402": 2.0330845895699667e-09, "32827": 4.895655061898374e-12, "1482": 6.797686025183935e-11, "40943": 1.1648604303360344e-09, "32542": 0.0037974785082042217, "1192": 9.244851412182342e-11, "32434": 3.4225049018859863, "18471": 0.0015305610140785575, "49304": 2.981959819793701, "37584": 3.8866905924805906e-06, "19032": 1.0202871862929896e-06, "17598": 0.010537821799516678, "21161": 0.0183438491076231, "35852": 3.9804837703704834, "21265": 8.209593943320215e-06, "575": 0.017556995153427124, "45871": 6.828716481166452e-10, "21914": 0.0033764683175832033, "47654": 0.007389855105429888, "11547": 1.658881664276123, "27053": 0.22369983792304993, "38259": 4.708271939641781e-14, "34756": 0.0446702316403389, "2017": 3.0701863765716553, "2598": 6.175089772852971e-09, "37159": 1.068644839286037e-09, "47429": 1.7092490907089086e-06, "37602": 0.0021152449771761894, "2062": 6.961897373199463, "17234": 0.004793320782482624, "41648": 0.003108329838141799, "27637": 0.0011744254734367132, "28089": 3.1559277857695633e-08, "9333": 8.877588664191194e-10, "14847": 0.031240684911608696, "7257": 0.0007249201298691332, "27702": 1.894738852570299e-05, "2673": 6.278077307797503e-06, "1190": 0.009847166016697884, "37432": 1.2623636393982451e-05, "19411": 0.07295840978622437, "6080": 0.0015092409448698163, "19787": 0.015682822093367577, "22549": 7.609213703574369e-09, "34499": 0.000113119458546862, "45893": 0.40645748376846313, "44947": 2.429694652557373, "32807": 8.991949471237604e-06, "42307": 0.0004820833564735949, "44516": 0.002461650874465704, "7090": 0.007239425089210272, "25546": 3.3877927307912614e-07, "1469": 0.02106984704732895, "31215": 1.4799525672884797e-14, "24545": 0.7418022751808167, "49453": 0.6924485564231873, "43162": 4.369261741638184, "43848": 0.0018771656323224306, "48789": 1.152729822706533e-07, "35980": 0.05819987133145332, "43783": 1.1333292722702026, "16331": 0.7839057445526123, "18511": 0.2145397663116455, "25996": 0.0016413639532402158, "1843": 0.003188648959621787, "20407": 0.012371884658932686, "15939": 3.8352344036102295, "22824": 0.5345073342323303, "30348": 1.2514580923437266e-16, "17204": 3.76139952518173e-11, "27049": 11.659917831420898, "24962": 0.031064661219716072, "15606": 0.10063056647777557, "47681": 5.693500426673381e-08, "40062": 0.13850653171539307, "25260": 3.2058491706848145, "29893": 0.00019691503257490695, "7297": 0.09686179459095001, "14095": 3.9483454700173226e-11, "36771": 0.0032983652781695127, "28904": 1.4113235025092763e-08, "11298": 9.61308255220672e-10, "38838": 7.720751682427363e-07, "40158": 0.6704151034355164, "30288": 2.316349506378174, "161": 6.8519520937115885e-06, "19567": 0.0007901938515715301, "34010": 1.4995983839035034, "32687": 9.417977228436906e-16, "17859": 0.0005287390667945147, "48466": 4.735123582122469e-08, "37304": 3.5637054443359375, "25587": 5.36014344021396e-09, "19928": 0.6156786680221558, "6573": 1.3671493661604472e-06, "2401": 2.8547006536427944e-07, "8013": 0.17572997510433197, "27760": 0.0008642427274025977, "44160": 0.2393094301223755, "18485": 0.7921774387359619, "7820": 2.6470852390048094e-05, "3907": 0.0013886616798117757, "32997": 0.8459293246269226, "25915": 4.266805648803711, "9545": 0.1094144955277443, "26943": 8.999388402067632e-18, "20570": 2.1951716462353943e-06, "35384": 8.012945181690156e-05, "33398": 0.03740035742521286, "22536": 0.79677814245224, "28391": 7.763221732126624e-10, "49079": 1.465863585472107, "23493": 0.00023716097348369658, "4527": 0.00017689057858660817, "20977": 3.80725941225013e-13, "15790": 9.186349052470177e-05, "27766": 1.945985594886679e-10, "14000": 0.19126524031162262, "28476": 0.09957951307296753, "12859": 0.00025262500275857747, "38038": 0.001804942381568253, "7360": 3.0464117527008057, "21839": 1.7871919908429845e-06, "25819": 0.0004342700995039195, "37955": 0.003697789739817381, "29701": 1.9580109267280932e-07, "18395": 0.00012316618813201785, "22702": 2.2239228201215155e-05, "7175": 0.12687788903713226, "34126": 1.1530585289001465, "43221": 1.674354393799149e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_20.json <==
{"20228": 1.0907455560982271e-07, "24631": 0.002773882122710347, "21481": 0.004876681137830019, "31601": 0.01100559625774622, "21027": 1.5784175744215645e-08, "7756": 60.20808410644531, "15003": 7.531158335849497e-11, "10962": 14.996092796325684, "37208": 1.1723686910158904e-08, "1713": 0.042768243700265884, "25435": 9.671285994272694e-11, "10196": 4.035586243844591e-05, "8919": 0.03922075778245926, "40058": 0.0021132042165845633, "1597": 4.6027729695197195e-05, "18522": 0.005306992679834366, "44492": 0.019421329721808434, "48083": 2.170144897117865e-10, "12260": 0.049071844667196274, "7314": 1.8808856694363385e-09, "35031": 0.009379466995596886, "17309": 4.960806071485635e-12, "6094": 0.061293039470911026, "19429": 0.001980315428227186, "38589": 0.00022800714941695333, "23": 0.0002692712296266109, "11185": 1.1101904284771535e-08, "17000": 2.51989596723734e-12, "31999": 9.125630752362252e-14, "31002": 0.7501760721206665, "5762": 6.928567053421375e-09, "19308": 3.903729783871768e-09, "16780": 0.010481061413884163, "36171": 9.443495291305837e-11, "31110": 6.186925971540802e-11, "5943": 4.75200868969056e-17, "22617": 4.5287328021004214e-07, "46077": 7.169224409153685e-05, "39120": 1.7487259893861047e-18, "24076": 3.6927590370178223, "49558": 0.05741044133901596, "12596": 9.870429126812574e-12, "2215": 5.540015735050474e-08, "38964": 1.662416648784415e-09, "1966": 4.115094184875488, "36951": 27.046838760375977, "19437": 6.965656333392202e-15, "47182": 2.0218454466203184e-08, "24183": 2.4575529111725558e-11, "28182": 1.1826767343237066e-10, "5267": 6.082632541656494, "41565": 0.0, "35684": 8.383299827575684, "46765": 8.020919928242165e-09, "20211": 22.137937545776367, "25201": 5.12696715304628e-07, "46364": 4.407101350523135e-10, "45205": 44.35224151611328, "12684": 0.005705002695322037, "41732": 3.987510599490207e-10, "17423": 6.330711130431155e-06, "31279": 0.08531937003135681, "8492": 1.1918923625842126e-09, "40686": 0.0043377624824643135, "46925": 3.099165724052e-08, "25999": 8.547196017616443e-08, "46650": 7.264196466572059e-10, "40125": 0.00047092826571315527, "8943": 0.32898563146591187, "13639": 0.06725676357746124, "7734": 0.00011701836046995595, "34508": 3.8122081756591797, "36350": 0.0014347853139042854, "27458": 0.010426389053463936, "29134": 1.3266814313794839e-08, "42936": 1.3096038697923973e-09, "11653": 15.246312141418457, "20870": 0.008431998081505299, "1922": 3.5929619457419903e-07, "18920": 3.7493766682588104e-21, "45577": 3.1546058218987275e-14, "21611": 2.4440510969725437e-05, "49456": 0.0002509770856704563, "40837": 9.909141951425227e-09, "40222": 0.004037621431052685, "23347": 0.033379148691892624, "21127": 2.554558459992568e-16, "41422": 2.4470701506795756e-11, "14911": 0.00018674330203793943, "20183": 4.5207113053002956e-10, "34100": 5.9892549870710354e-06, "33297": 1.1269619838496776e-15, "22363": 3.801726988772458e-10, "9062": 1.690276044130634e-11, "45657": 0.04428825154900551, "2267": 0.2972978949546814, "17786": 0.00013686790771316737, "8820": 1.9162613162926334e-10, "13390": 0.000563009234610945, "3170": 1.0333124578210118e-07, "41357": 1.474614023553797e-13, "18491": 0.0003330158069729805, "38132": 2.1466855741891777e-06, "13939": 3.664364811584164e-08, "46700": 7.375454913471913e-08, "30148": 1.5144824772050924e-07, "8072": 5.1311471906956285e-06, "24269": 5.2837012542994444e-11, "15692": 0.001640246482565999, "10792": 0.002325905254110694, "19872": 6.0878978729306255e-06, "40248": 0.0015339481178671122, "14046": 1.253982784277241e-08, "45091": 0.08153864741325378, "13882": 1.463108106891653e-10, "8715": 3.3033849433650175e-08, "35304": 9.728633898475891e-09, "30572": 0.1970909833908081, "21243": 2.134683763088674e-09, "21890": 2.046065095129279e-09, "7526": 0.030771920457482338, "45652": 2.2432263227403597e-14, "1730": 1.143745428228149e-11, "44601": 7.783954458773223e-08, "16527": 5.3709464718602884e-14, "6354": 3.103974325832648e-13, "36162": 1.4486618056253064e-06, "18788": 3.7907568639639067e-08, "22216": 5.836005567694258e-10, "48347": 2.7779407218986307e-07, "46331": 2.0416662461446961e-16, "34579": 1.931523517517686e-12, "11930": 2.3621292422060236e-11, "37341": 0.000541622459422797, "11650": 2.572773327713662e-09, "13355": 8.233079249786218e-16, "28158": 4.8431827992523324e-11, "44220": 1.7989665138884448e-05, "31854": 3.543246123172139e-07, "30459": 2.2438435658134193e-12, "17168": 8.68304993878466e-15, "43732": 2.7263541221618652, "3065": 1.7337794533389683e-09, "19079": 7.84011035648291e-07, "13730": 2.9015950476747945e-14, "27688": 0.07747441530227661, "41804": 5.905518695586975e-12, "7532": 5.9312351037565936e-12, "14887": 7.49358761709118e-08, "7473": 6.793878475205503e-15, "47479": 4.93303716674779e-17, "16472": 3.92988506320302e-12, "46655": 2.9803096102121174e-10, "47978": 1.253199479833711e-05, "40785": 7.062422409607937e-17, "40609": 1.9783567145603698e-11, "39781": 0.015149511396884918, "40392": 19.603971481323242, "33438": 7.224068010458495e-09, "13489": 1.11272509218871e-13, "14317": 8.982386816569488e-07, "25849": 5.8269868929983204e-08, "12275": 5.864801977395473e-08, "43597": 1.4109557966435204e-08, "41263": 3.1167243785823473e-10, "42941": 1.9185292867178114e-14, "40675": 3.420717477798462, "1776": 1.3394736015470698e-05, "11580": 8.108574434118054e-07, "23448": 2.732055692789004e-09, "38728": 0.01799902319908142, "49100": 2.454174534705089e-07, "46145": 4.442838458240672e-11, "29977": 0.1116272509098053, "26680": 1.6992623092911078e-16, "26097": 2.9016506974954837e-09, "30397": 11.195897102355957, "1662": 1.3672128533481764e-11, "14502": 0.004725278355181217, "6797": 3.9475322409998626e-05, "10738": 0.00022907527454663068, "35904": 2.857279080004105e-09, "6992": 0.0004389626847114414, "35756": 3.36641051035258e-06, "47892": 6.330812263311003e-11, "6459": 1.8350595348826104e-11, "30188": 1.8967991763929604e-06, "34670": 0.05381321534514427, "18865": 8.379727660212666e-06, "18190": 0.43128684163093567, "16793": 5.543445563693794e-11, "24774": 2.988922664926008e-09, "16757": 0.00023428619897458702, "30752": 0.001885716337710619, "36239": 2.5918650337075633e-08, "42646": 3.1387063358524064e-14, "13937": 0.034261420369148254, "34140": 0.016535090282559395, "23604": 49.16368103027344, "14841": 3.459768235791749e-11, "4585": 0.004807694815099239, "11569": 5.278331157571037e-12, "5704": 7.185637989574195e-15, "45178": 5.895683247159056e-13, "36647": 1.3725888481364024e-11, "38960": 2.0392598742459411e-13, "13563": 1.4376303481000718e-09, "15964": 7.810326170532012e-12, "48413": 1.0977412993156499e-17, "34271": 2.63998572336277e-05, "22752": 8.811110944255906e-16, "27082": 4.0315454396975656e-19, "31438": 1.2188859643824657e-10, "49226": 6.619005787911192e-09, "4573": 3.6865134234176367e-07, "37499": 7.039111515894092e-10, "9532": 6.537779881909955e-07, "26181": 5.87090544286184e-05, "39323": 0.0010649895993992686, "24904": 3.809532984205832e-12, "33636": 6.142639819017859e-08, "29715": 1.7014520168304443, "45357": 2.188090915324504e-14, "17193": 6.906572593834426e-07, "15590": 0.0011768888216465712, "22687": 4.663881725264218e-09, "8119": 3.203350695812901e-09, "4616": 1.4445953981645498e-11, "22416": 3.7181658285589947e-07, "41733": 3.3112932396051065e-09, "24336": 1.167951499403408e-11, "36315": 4.071013318118766e-11, "6385": 1.3170678615570068, "13688": 1.6023608623072505e-05, "33419": 0.0015123238554224372, "11375": 0.002325884299352765, "47637": 0.03804967924952507, "3212": 2.4067794063059242e-14, "4683": 1.345211457654536e-15, "29868": 5.5321363809368584e-12, "47596": 231.8651885986328, "22655": 1.3021620226538744e-08, "34476": 3.874723915942013e-06, "31757": 1.2663873349083588e-05, "47929": 0.0051230788230896, "3493": 0.00016025934019125998, "35015": 7.355205854098212e-13, "1933": 1.6431690454483032, "29116": 7.009986877441406, "25863": 5.635953215232803e-08, "17112": 1.735293437832297e-07, "30962": 5.09851133756456e-07, "45735": 2.5413648963024116e-10, "23520": 1.5429608311023912e-06, "27558": 5.447702164929069e-07, "49207": 0.0004440695920493454, "13702": 1.2926169466395687e-12, "14435": 0.284457802772522, "1611": 0.11157985031604767, "14109": 2.4008443233469734e-07, "45363": 5.26898190855718e-07, "15442": 2.491998144296681e-12, "46881": 1.242811187296411e-08, "42007": 3.8094910905783763e-06, "11446": 3.064003249164671e-05, "1233": 6.638099514510998e-10, "27834": 7.0090853121485e-09, "18817": 0.1314750760793686, "18623": 0.012836822308599949, "31859": 1.0775998830795288, "46254": 18.418176651000977, "19637": 0.17061357200145721, "6273": 0.03235824406147003, "33900": 2.6729495149918105e-14, "33837": 0.005994228646159172, "5041": 0.0001874385925475508, "19776": 0.003617609851062298, "17140": 1.0838737025953282e-11, "34053": 38.13334655761719, "15596": 3.1980587664293125e-05, "25178": 5.5857210099929944e-05, "9633": 0.2094333916902542, "29126": 7.610591046258719e-10, "7364": 2.8495821952819824, "38778": 5.885279733774951e-06, "30442": 0.04093233123421669, "39558": 1.8517656945350183e-16, "18814": 4.571397774211228e-11, "34634": 5.876805175830668e-07, "47448": 4.6215600790766587e-11, "44782": 2.354010736338452e-11, "25356": 4.5156069096614904e-13, "4640": 2.2441166436237836e-07, "8350": 0.13474546372890472, "33658": 243.32943725585938, "37491": 5.103220623858817e-10, "29359": 0.0009524981142021716, "25061": 1.7607872493385912e-08, "41552": 7.85108841228066e-06, "29854": 0.008980038575828075, "23675": 6.4598196922367214e-15, "23614": 2.0610105991363525, "49436": 2.2804902855000364e-08, "21407": 0.0005044547724537551, "49051": 2.6417671961098677e-07, "20462": 0.9904100894927979, "45983": 1.6333756179195968e-12, "46169": 1.3773409079931298e-08, "13345": 0.000905377441085875, "28065": 7.664975643157959, "48706": 8.813390521675204e-15, "33782": 1.625500090085552e-06, "11674": 2.3452133247545137e-13, "39948": 2.9012714106158022e-11, "20748": 0.0011219751322641969, "49695": 0.397729754447937, "13732": 0.0016045324737206101, "27990": 1.1978954717051238e-06, "17966": 2.0293050511099864e-06, "41462": 1.9039529675080047e-10, "9498": 6.363977909088135, "39920": 0.01106259785592556, "21194": 6.4858622550964355, "4353": 0.30621102452278137, "3685": 7.977389415714242e-09, "6780": 0.3870721161365509, "3095": 1.3690966227386525e-07, "15583": 5.2666881272811494e-11, "15039": 1.442757093172986e-05, "6432": 2.2530503938217317e-12, "7009": 1.544133050590535e-11, "33075": 4.490278371349632e-08, "27554": 1.0291470289303106e-06, "30494": 4.1164984703063965, "28556": 2.530648191001461e-10, "49563": 0.08005549758672714, "8595": 0.004111041314899921, "7286": 1.0852932754122502e-20, "49872": 1.827215712069119e-08, "49443": 2.6485362890343997e-15, "41761": 0.0006318231462500989, "17701": 1.8663017797848624e-08, "11209": 1.2137499894038228e-08, "38293": 1.076948643111142e-12, "32473": 0.013079781085252762, "25810": 2.4589642322325744e-08, "31331": 0.03696934133768082, "8918": 0.000346400192938745, "13244": 1.4256475822094217e-07, "28094": 2.7095448958515747e-14, "38597": 0.00021306867711246014, "17042": 5.941073913211248e-13, "8851": 1.7726385692640179e-07, "44925": 1.6201037169594201e-06, "49606": 5.069907729193801e-06, "49629": 0.0072071668691933155, "5429": 6.024761039450516e-14, "38153": 1.2733621588267852e-06, "36149": 1.714270253527772e-10, "43998": 0.04591212421655655, "28596": 7.572037479452662e-14, "47642": 1.816692954924315e-12, "34909": 1.893824297383162e-08, "17281": 0.002107518259435892, "26605": 3.924495103890813e-11, "42695": 0.0007588352891616523, "46871": 0.0004413374699652195, "12381": 0.21659572422504425, "19537": 3.023742811691932e-09, "23402": 1.57234815445495e-11, "32827": 1.064130244492656e-15, "1482": 1.7862871360365047e-16, "40943": 5.1223610212692856e-15, "32542": 0.8691021800041199, "1192": 1.4930778594631957e-18, "32434": 0.03809535130858421, "18471": 3.19139528172363e-12, "49304": 0.00010192716581514105, "37584": 1.542620024774788e-11, "19032": 1.2850358797888983e-12, "17598": 0.002449987456202507, "21161": 4.072793602480536e-14, "35852": 0.0014000930823385715, "21265": 3.4556254831841215e-05, "575": 6.6042216140260734e-09, "45871": 1.7160677089123055e-05, "21914": 2.77896816669454e-10, "47654": 1.4345563625894897e-09, "11547": 3.0443316063610837e-06, "27053": 0.006922897417098284, "38259": 8.188619915472373e-08, "34756": 9.506845088935734e-09, "2017": 97.57455444335938, "2598": 0.0005991157959215343, "37159": 7.741917662507092e-10, "47429": 8.67315275154823e-10, "37602": 4.237396837494106e-14, "2062": 6.0446812000236605e-09, "17234": 1.0470257620909251e-06, "41648": 2.213352900071186e-06, "27637": 8.476755408715064e-11, "28089": 6.2849083576344e-12, "9333": 2.4021332145629515e-10, "14847": 5.433293571999176e-12, "7257": 7.500064751111285e-14, "27702": 1.0227959972020084e-12, "2673": 0.21399782598018646, "1190": 2.1476161127242932e-11, "37432": 4.7650394047193956e-11, "19411": 6.945288788529069e-11, "6080": 1.6834312806593421e-12, "19787": 0.0031873828265815973, "22549": 2.150710276538348e-09, "34499": 5.351753529225789e-08, "45893": 0.5283131003379822, "44947": 0.1041560247540474, "32807": 5.0267009318546475e-15, "42307": 2.305442503569566e-09, "44516": 6.07976446964642e-11, "7090": 4.931366443634033, "25546": 9.269959914970111e-15, "1469": 4.1746048395907565e-08, "31215": 5.726845664355551e-09, "24545": 84.37735748291016, "49453": 3.015615882007161e-11, "43162": 2.6147939716225643e-11, "43848": 1.429568357025346e-07, "48789": 0.00041382040944881737, "35980": 3.31019514021591e-08, "43783": 1.4424207384067245e-09, "16331": 2.717500224846958e-09, "18511": 1.7325786638711094e-11, "25996": 6.173775091156131e-07, "1843": 0.4720580279827118, "20407": 0.0005007192376069725, "15939": 3.813745252045919e-06, "22824": 1.1108818398497533e-06, "30348": 8.944434171098692e-08, "17204": 1.0440967912472843e-07, "27049": 4.779720508274465e-10, "24962": 0.5628490447998047, "15606": 8.040969973199807e-11, "47681": 1.276330083288535e-11, "40062": 3.1454339133318854e-11, "25260": 1.1285552978515625, "29893": 0.1555745154619217, "7297": 1.785944170329401e-09, "14095": 1.2817215520044556e-06, "36771": 1.9145585117286146e-10, "28904": 4.601963206124146e-14, "11298": 3.378173782375704e-11, "38838": 6.683645096927648e-06, "40158": 1.6652373346914828e-07, "30288": 2.2387245834920577e-08, "161": 0.00024098083667922765, "19567": 9.781571463918226e-08, "34010": 4.8219890231848694e-06, "32687": 1.3937980086628715e-17, "17859": 4.201393899450068e-09, "48466": 7.515630506176388e-14, "37304": 7.894856990375843e-11, "25587": 8.922565797320203e-08, "19928": 324.4254150390625, "6573": 5.527962639462203e-05, "2401": 2.371746268181596e-05, "8013": 23.523548126220703, "27760": 7.893342262832448e-05, "44160": 1.0833399064977267e-12, "18485": 0.047780733555555344, "7820": 0.00012821840937249362, "3907": 2.0114844119234476e-06, "32997": 58.440155029296875, "25915": 597.449951171875, "9545": 1.043380382093062e-10, "26943": 7.416869513845147e-15, "20570": 2.4433291761355447e-12, "35384": 0.010986944660544395, "33398": 1.0351805133576586e-12, "22536": 1.017113682166837e-08, "28391": 5.365947117752512e-07, "49079": 3.926877434334841e-10, "23493": 1.891935913489462e-11, "4527": 0.00064589868998155, "20977": 1.6189174800729234e-07, "15790": 0.0009655985631980002, "27766": 4.797206543116772e-08, "14000": 2.122194607545591e-11, "28476": 6.3721916632175635e-09, "12859": 8.491938388033304e-06, "38038": 8.146739105541201e-07, "7360": 0.00482735363766551, "21839": 1.1079958998905237e-11, "25819": 2.851071940312977e-06, "37955": 2.249428519007779e-07, "29701": 4.878856433437884e-12, "18395": 1.3226391336329524e-11, "22702": 1.4855838781357988e-10, "7175": 0.08772440999746323, "34126": 0.0001657793327467516, "43221": 5.92558713208291e-08}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_200.json <==
{"20228": 17.580480575561523, "24631": 0.006003016605973244, "21481": 1.0770114755587201e-07, "31601": 0.3365136682987213, "21027": 9.171392775897402e-06, "7756": 2.1995112895965576, "15003": 6.723975275235716e-06, "10962": 0.013998045586049557, "37208": 0.000187486715731211, "1713": 7.326123068196466e-06, "25435": 12.931869506835938, "10196": 0.0016198712401092052, "8919": 0.3000909388065338, "40058": 0.001226478023454547, "1597": 0.0017252643592655659, "18522": 5.946114711719019e-10, "44492": 0.023119984194636345, "48083": 0.20600898563861847, "12260": 0.0043813553638756275, "7314": 0.011733186431229115, "35031": 0.5262237787246704, "17309": 0.7220982313156128, "6094": 0.00046598914195783436, "19429": 1.4292924106484861e-06, "38589": 0.0002387688000453636, "23": 1.0581173910395592e-06, "11185": 0.0002455201174598187, "17000": 0.026059076189994812, "31999": 0.0002921784471254796, "31002": 0.2666945159435272, "5762": 6.584718257847746e-14, "19308": 0.08055909723043442, "16780": 3.7239547054923605e-06, "36171": 3.178353160845588e-17, "31110": 0.0042132725939154625, "5943": 7.047109007451979e-10, "22617": 0.4456707239151001, "46077": 1.1660854226658302e-10, "39120": 4.5467283909216005e-13, "24076": 0.04277655482292175, "49558": 5.171629595679406e-07, "12596": 0.1292356252670288, "2215": 0.001379893277771771, "38964": 0.47396448254585266, "1966": 0.0327250212430954, "36951": 2.377178430557251, "19437": 2.754215522315917e-08, "47182": 3.6924121379852295, "24183": 0.006531347520649433, "28182": 1.724862006696748e-12, "5267": 2.623180389404297, "41565": 2.949981025516385e-13, "35684": 2.7254016399383545, "46765": 4.6516317524947226e-05, "20211": 5.325788497924805, "25201": 1.2519675574029776e-10, "46364": 2.1106351388855416e-10, "45205": 0.01618351973593235, "12684": 0.024361085146665573, "41732": 0.29291871190071106, "17423": 4.083263397216797, "31279": 0.004849187098443508, "8492": 0.000729978084564209, "40686": 3.4726030826568604, "46925": 3.603192089940421e-05, "25999": 0.004026098642498255, "46650": 1.3722166158913751e-06, "40125": 4.8220648765563965, "8943": 2.582648754119873, "13639": 0.0705498605966568, "7734": 1.1711035767802969e-06, "34508": 0.4490106403827667, "36350": 0.005224459804594517, "27458": 0.00030829187016934156, "29134": 0.05187481269240379, "42936": 6.7059304456051905e-06, "11653": 0.03341088443994522, "20870": 0.04584880545735359, "1922": 7.491710184407416e-20, "18920": 2.540440803042003e-16, "45577": 5.009555595868187e-13, "21611": 3.834520612144843e-08, "49456": 2.2892716060596285e-06, "40837": 2.055823802947998, "40222": 0.09291236102581024, "23347": 2.8871347694803262e-06, "21127": 3.9489780804101123e-19, "41422": 3.256596803665161, "14911": 0.00015751553291920573, "20183": 7.831835874272386e-11, "34100": 6.435698014684021e-05, "33297": 3.810493609535115e-08, "22363": 8.060719585843874e-15, "9062": 2.7050218704971485e-06, "45657": 0.08397363126277924, "2267": 0.016727106645703316, "17786": 0.16927482187747955, "8820": 0.03180616348981857, "13390": 1.264083421270712e-10, "3170": 4.7961506843566895, "41357": 0.022113315761089325, "18491": 6.866844332736877e-13, "38132": 11.943778038024902, "13939": 1.95455904759001e-05, "46700": 7.020957946777344, "30148": 0.0003056494169868529, "8072": 0.05032946914434433, "24269": 0.0001299435243709013, "15692": 5.82972779739066e-06, "10792": 0.002272602403536439, "19872": 3.653839826256444e-07, "40248": 7.275563257280737e-05, "14046": 6.696383497528174e-22, "45091": 3.388521909713745, "13882": 0.0647851824760437, "8715": 4.0643641230353467e-10, "35304": 0.0013979746727272868, "30572": 0.024865124374628067, "21243": 6.823153597679266e-08, "21890": 0.05973990634083748, "7526": 0.3860935568809509, "45652": 0.000354233430698514, "1730": 2.3971953851287253e-05, "44601": 0.37499192357063293, "16527": 3.3078963179722365e-11, "6354": 3.0434255677391775e-05, "36162": 8.537484169006348, "18788": 0.012635643593966961, "22216": 2.6554207579465583e-05, "48347": 0.6991236209869385, "46331": 3.293211814359154e-10, "34579": 8.714962779210467e-11, "11930": 0.03791511431336403, "37341": 0.001616785884834826, "11650": 0.2162303924560547, "13355": 2.9357473737564406e-16, "28158": 1.5775007341289893e-05, "44220": 1.002053952645467e-14, "31854": 0.0034887325018644333, "30459": 7.922579205937657e-16, "17168": 1.969446161709243e-09, "43732": 0.0010116413468495011, "3065": 0.010388998314738274, "19079": 2.2384872436523438, "13730": 4.4802207191559085e-13, "27688": 0.11649879813194275, "41804": 0.001859119045548141, "7532": 1.8693267691150678e-13, "14887": 0.020114270970225334, "7473": 0.00013107941776979715, "47479": 3.652006648480199e-12, "16472": 0.007520630955696106, "46655": 0.7545117735862732, "47978": 5.309967041015625, "40785": 1.475816810338898e-13, "40609": 2.134425969302356e-10, "39781": 7.508182079618564e-06, "40392": 4.625570774078369, "33438": 5.020250881671018e-09, "13489": 0.03379877656698227, "14317": 10.278671264648438, "25849": 0.008432094007730484, "12275": 0.0025798643473535776, "43597": 1.1326131243549753e-05, "41263": 7.821747779846191, "42941": 2.144300751907467e-15, "40675": 3.9150941371917725, "1776": 2.413442643955932e-06, "11580": 3.938392400741577, "23448": 9.853256415226497e-07, "38728": 0.00024237642355728894, "49100": 7.931658885240722e-09, "46145": 8.49584012030391e-06, "29977": 0.1656782478094101, "26680": 5.870391910615556e-15, "26097": 1.9824307173621492e-07, "30397": 0.0012232887092977762, "1662": 1.1372436846401879e-11, "14502": 5.138845443725586, "6797": 6.778873252663575e-13, "10738": 0.0002241167239844799, "35904": 6.885186309979474e-10, "6992": 0.15271440148353577, "35756": 0.00011461343092378229, "47892": 9.449177742004395, "6459": 5.326214469469903e-10, "30188": 3.660184372115179e-15, "34670": 3.561185803846456e-05, "18865": 0.030010446906089783, "18190": 3.5469372272491455, "16793": 2.752921091087046e-06, "24774": 1.7060322761535645, "16757": 0.004668566398322582, "30752": 0.5422123074531555, "36239": 0.002616455312818289, "42646": 9.003004919350133e-08, "13937": 0.0020798202604055405, "34140": 3.660203695297241, "23604": 7.078166484832764, "14841": 0.04697888344526291, "4585": 0.15584060549736023, "11569": 0.06310725957155228, "5704": 2.460903681375885e-18, "45178": 1.3503025002137292e-05, "36647": 0.017215227708220482, "38960": 3.328509365019272e-06, "13563": 5.165122209061998e-16, "15964": 4.822125434875488, "48413": 1.0823935586197695e-16, "34271": 2.0335631370544434, "22752": 1.2288127194384421e-15, "27082": 2.2736107652069862e-20, "31438": 5.050674915313721, "49226": 0.017739875242114067, "4573": 1.2858281195349264e-07, "37499": 0.010096984915435314, "9532": 0.4200202524662018, "26181": 2.123389641894846e-08, "39323": 0.004363533109426498, "24904": 0.0006388147594407201, "33636": 0.003785844426602125, "29715": 0.002006352646276355, "45357": 1.2593067367561162e-05, "17193": 2.02609044208657e-06, "15590": 0.00021141812612768263, "22687": 6.4252453739754856e-06, "8119": 1.0633578462204696e-08, "4616": 2.190008814295652e-07, "22416": 1.9715623693628004e-06, "41733": 1.2402262655086815e-05, "24336": 0.18399958312511444, "36315": 7.128405741241295e-07, "6385": 0.3339591324329376, "13688": 0.026304777711629868, "33419": 1.3321064710617065, "11375": 0.022171150892972946, "47637": 0.0004432442947290838, "3212": 6.049115743901601e-13, "4683": 1.2137387856582793e-19, "29868": 0.0002871439210139215, "47596": 1.0325807332992554, "22655": 0.004297095816582441, "34476": 1.2202727930343826e-06, "31757": 1.1537704467773438, "47929": 2.298267190781189e-06, "3493": 1.54208242893219, "35015": 0.01710408926010132, "1933": 0.068171925842762, "29116": 0.00030452842474915087, "25863": 0.0008959653205238283, "17112": 7.156531501095742e-05, "30962": 0.023408731445670128, "45735": 0.0001989279844565317, "23520": 0.0077646346762776375, "27558": 0.012067141942679882, "49207": 0.31093108654022217, "13702": 0.002227508695796132, "14435": 1.0410082340240479, "1611": 0.0024180226027965546, "14109": 0.03857472538948059, "45363": 0.0003689344448503107, "15442": 2.4112515006891044e-07, "46881": 0.0008620317676104605, "42007": 0.0016480603953823447, "11446": 3.964587261051167e-15, "1233": 0.19532909989356995, "27834": 9.107278299558264e-12, "18817": 1.1907069683074951, "18623": 0.00213070772588253, "31859": 1.080387830734253, "46254": 8.09262752532959, "19637": 3.9045662560965866e-05, "6273": 1.8731368780136108, "33900": 3.0912799446961015e-13, "33837": 0.03428777679800987, "5041": 0.007027129177004099, "19776": 1.2167534828186035, "17140": 0.18890774250030518, "34053": 0.4400743246078491, "15596": 9.926331520080566, "25178": 1.0330725785934192e-07, "9633": 1.4311320781707764, "29126": 1.3337464332580566, "7364": 0.03703346848487854, "38778": 2.4193641881553596e-12, "30442": 0.28126072883605957, "39558": 1.3288479472314515e-19, "18814": 0.01608104072511196, "34634": 8.624647307442501e-06, "47448": 0.035965774208307266, "44782": 0.20739443600177765, "25356": 0.0003495577839203179, "4640": 0.0012924304464831948, "8350": 1.0798041330417618e-05, "33658": 0.6120468378067017, "37491": 2.254667386125675e-08, "29359": 0.00014542692224495113, "25061": 0.0001634609798202291, "41552": 0.11306872963905334, "29854": 0.032271385192871094, "23675": 1.2265982500536676e-11, "23614": 0.31716907024383545, "49436": 7.87802791595459, "21407": 7.774510777380783e-06, "49051": 0.0037334864027798176, "20462": 0.0006634664023295045, "45983": 1.6098106243589427e-06, "46169": 3.999803448095918e-05, "13345": 0.8665280342102051, "28065": 0.4214170575141907, "48706": 0.0003709162992890924, "33782": 0.0009836870012804866, "11674": 7.132509836083045e-06, "39948": 0.005990889854729176, "20748": 15.99004077911377, "49695": 0.9161859750747681, "13732": 1.4313131032395177e-05, "27990": 0.4852781593799591, "17966": 1.4714266724545969e-15, "41462": 0.0037463465705513954, "9498": 0.029015757143497467, "39920": 0.5382456183433533, "21194": 0.0018204653169959784, "4353": 0.1341564804315567, "3685": 0.02687111496925354, "6780": 0.23405154049396515, "3095": 0.44295811653137207, "15583": 5.0574130759726676e-15, "15039": 4.0090894799504895e-06, "6432": 4.023839395017603e-08, "7009": 3.468304463072336e-11, "33075": 0.4474043548107147, "27554": 1.6603665109471422e-09, "30494": 2.6651086807250977, "28556": 7.816999435424805, "49563": 0.5326926112174988, "8595": 0.00024998109438456595, "7286": 4.923476716625479e-19, "49872": 0.11414846032857895, "49443": 2.5598968745547263e-14, "41761": 0.0003379007102921605, "17701": 5.4875359535217285, "11209": 11.143157958984375, "38293": 1.6011550809172381e-12, "32473": 0.30701032280921936, "25810": 0.26954787969589233, "31331": 4.353695392608643, "8918": 0.0002527596370782703, "13244": 8.883642673314312e-19, "28094": 0.05028479918837547, "38597": 0.2947498559951782, "17042": 7.183774686225775e-10, "8851": 1.0683727264404297, "44925": 7.551354741508476e-08, "49606": 1.646318931874946e-12, "49629": 6.027616556922299e-13, "5429": 7.461370930827993e-14, "38153": 4.0494119991254097e-16, "36149": 0.0010847768280655146, "43998": 2.6578436518320814e-07, "28596": 0.03665655106306076, "47642": 0.00010464835213497281, "34909": 0.6624302268028259, "17281": 0.00011508033639984205, "26605": 0.0004476520698517561, "42695": 0.07193254679441452, "46871": 5.42826285254705e-07, "12381": 0.0007145898416638374, "19537": 1.4749224064303235e-09, "23402": 2.0329942174157623e-09, "32827": 4.8947985421821105e-12, "1482": 6.79751671617268e-11, "40943": 1.1645485686884172e-09, "32542": 0.0037969506811350584, "1192": 9.246150373121154e-11, "32434": 3.422790288925171, "18471": 0.0015307558933272958, "49304": 2.981915235519409, "37584": 3.886744707415346e-06, "19032": 1.0203056035607005e-06, "17598": 0.010537897236645222, "21161": 0.01834689825773239, "35852": 3.980027914047241, "21265": 8.207310202124063e-06, "575": 0.017551809549331665, "45871": 6.829761201032625e-10, "21914": 0.0033759477082639933, "47654": 0.007388640660792589, "11547": 1.6591523885726929, "27053": 0.22374440729618073, "38259": 4.708968878350782e-14, "34756": 0.04466487094759941, "2017": 3.0696325302124023, "2598": 6.17473583375272e-09, "37159": 1.0684623186207887e-09, "47429": 1.7091821291614906e-06, "37602": 0.002114939270541072, "2062": 6.961650371551514, "17234": 0.004793840926140547, "41648": 0.0031083091162145138, "27637": 0.0011743663344532251, "28089": 3.156464245535062e-08, "9333": 8.880127744248512e-10, "14847": 0.031240520998835564, "7257": 0.0007249433547258377, "27702": 1.8945296687888913e-05, "2673": 6.27759391136351e-06, "1190": 0.009847507812082767, "37432": 1.2622016583918594e-05, "19411": 0.07295415550470352, "6080": 0.001509397174231708, "19787": 0.015681859105825424, "22549": 7.607710905688236e-09, "34499": 0.00011311829439364374, "45893": 0.40645402669906616, "44947": 2.4297409057617188, "32807": 8.991397407953627e-06, "42307": 0.00048212765250355005, "44516": 0.0024616015143692493, "7090": 0.0072422088123857975, "25546": 3.3881553918035934e-07, "1469": 0.021066788583993912, "31215": 1.4797386067660033e-14, "24545": 0.7417478561401367, "49453": 0.6926553845405579, "43162": 4.369326591491699, "43848": 0.001877240021713078, "48789": 1.1527173882086572e-07, "35980": 0.05820835754275322, "43783": 1.1333411931991577, "16331": 0.783786952495575, "18511": 0.21453149616718292, "25996": 0.0016414764104411006, "1843": 0.0031885302159935236, "20407": 0.012371720746159554, "15939": 3.8352999687194824, "22824": 0.5345118641853333, "30348": 1.2514734448158956e-16, "17204": 3.7613728104402e-11, "27049": 11.659255027770996, "24962": 0.031072236597537994, "15606": 0.10060884058475494, "47681": 5.694076321560715e-08, "40062": 0.138505220413208, "25260": 3.2058351039886475, "29893": 0.00019690788758452982, "7297": 0.09686753153800964, "14095": 3.9492169950916534e-11, "36771": 0.003298073774203658, "28904": 1.4111952495454716e-08, "11298": 9.613678741970944e-10, "38838": 7.720951202827564e-07, "40158": 0.6704515814781189, "30288": 2.316236734390259, "161": 6.8517356339725666e-06, "19567": 0.0007901383214630187, "34010": 1.4994701147079468, "32687": 9.417214898784377e-16, "17859": 0.0005287370295263827, "48466": 4.734451053423072e-08, "37304": 3.563547134399414, "25587": 5.3594702009718276e-09, "19928": 0.6156129837036133, "6573": 1.3667690836882684e-06, "2401": 2.854576734989678e-07, "8013": 0.17571596801280975, "27760": 0.0008642824250273407, "44160": 0.2393220216035843, "18485": 0.7922194004058838, "7820": 2.6469222575542517e-05, "3907": 0.0013885863590985537, "32997": 0.8459179401397705, "25915": 4.266297340393066, "9545": 0.10941063612699509, "26943": 8.998592654318356e-18, "20570": 2.19516437027778e-06, "35384": 8.012907346710563e-05, "33398": 0.03739675134420395, "22536": 0.796832263469696, "28391": 7.763148457406999e-10, "49079": 1.4657632112503052, "23493": 0.00023714789131190628, "4527": 0.00017688533989712596, "20977": 3.806616209311303e-13, "15790": 9.187171963276342e-05, "27766": 1.9460007216753894e-10, "14000": 0.19132427871227264, "28476": 0.09956218302249908, "12859": 0.0002526848402339965, "38038": 0.0018048048950731754, "7360": 3.046321153640747, "21839": 1.7883215832625865e-06, "25819": 0.0004342813335824758, "37955": 0.003698481246829033, "29701": 1.957389201834303e-07, "18395": 0.000123154153698124, "22702": 2.2238456949708052e-05, "7175": 0.12686306238174438, "34126": 1.1529890298843384, "43221": 1.6745665334383375e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_24.json <==
{"20228": 9.541889190673828, "24631": 2.520496536817518e-06, "21481": 0.23249094188213348, "31601": 15.448246955871582, "21027": 5.050191018954493e-14, "7756": 5.1548359331077265e-11, "15003": 0.0002669511886779219, "10962": 2.1732423647335963e-06, "37208": 1.1236510610856953e-09, "1713": 0.00962149165570736, "25435": 0.0016142086824402213, "10196": 0.12337766587734222, "8919": 1.0976995099554188e-06, "40058": 4.566793165849958e-09, "1597": 0.003924993798136711, "18522": 1.105526586074601e-12, "44492": 0.009411891922354698, "48083": 350.7395324707031, "12260": 1.8378838717580948e-07, "7314": 2.2421975135803223, "35031": 8.271671680937231e-10, "17309": 1.9036930018478948e-11, "6094": 1.1423765420913696, "19429": 4.547893617257159e-09, "38589": 1.0466154609645173e-09, "23": 0.0017180715221911669, "11185": 0.00014598532288800925, "17000": 1.9622377114554383e-14, "31999": 5.664762550098429e-14, "31002": 50.32454299926758, "5762": 3.3651572061690546e-14, "19308": 0.0008456535870209336, "16780": 1.5298635691607387e-09, "36171": 8.417822103430617e-13, "31110": 6.898832793922338e-08, "5943": 5.49788108762432e-17, "22617": 5.3545726880210864e-12, "46077": 7.961020310176536e-05, "39120": 3.4822793537614416e-09, "24076": 6.489839847745316e-07, "49558": 5.557093027164228e-05, "12596": 0.0006274600164033473, "2215": 1.3507587270922272e-09, "38964": 1.236956094193345e-13, "1966": 0.27401864528656006, "36951": 0.010244577191770077, "19437": 0.0039533581584692, "47182": 5.012276704796648e-10, "24183": 0.10804399847984314, "28182": 3.5530430052103934e-14, "5267": 83.12899780273438, "41565": 1.4427365973484532e-20, "35684": 60.33576965332031, "46765": 5.5718498391532645e-12, "20211": 5.070768565929029e-06, "25201": 5.8238651234887584e-08, "46364": 2.5084143544518156e-06, "45205": 4.525195773652513e-10, "12684": 2.1657097339630127, "41732": 0.312860906124115, "17423": 6.826720237731934, "31279": 5.514932510664039e-09, "8492": 8.278740278910846e-05, "40686": 1.6622548670852666e-08, "46925": 2.372011698170695e-09, "25999": 6.308932825049851e-06, "46650": 5.296174197984282e-13, "40125": 0.01155593991279602, "8943": 0.4654792845249176, "13639": 1.1093040484411176e-05, "7734": 0.00959746353328228, "34508": 5.313344875190751e-09, "36350": 4.276450816186571e-15, "27458": 4.682957851793318e-14, "29134": 2.0268467778805643e-05, "42936": 3.4557097183807173e-09, "11653": 1.6450843531856663e-06, "20870": 2.4050122245274086e-13, "1922": 1.4789574728166093e-18, "18920": 2.4412778724014657e-14, "45577": 6.039454714112935e-09, "21611": 1.3777272442894173e-06, "49456": 2.1092740337143702e-15, "40837": 6.777454853057861, "40222": 8.65214763576998e-15, "23347": 3.2260031776996934e-13, "21127": 6.174823429265161e-14, "41422": 8.517683625086647e-08, "14911": 8.478667545830376e-09, "20183": 9.819300578578156e-18, "34100": 1.1836677691739192e-15, "33297": 0.004533770959824324, "22363": 1.290293446621267e-19, "9062": 0.0016672122292220592, "45657": 0.18906012177467346, "2267": 6.718708367436932e-10, "17786": 0.019712015986442566, "8820": 2.1861784604837453e-10, "13390": 4.329093084010083e-09, "3170": 5.230547245327344e-11, "41357": 8.351874422087013e-13, "18491": 1.769303562167146e-13, "38132": 9.973477599345415e-11, "13939": 0.450579434633255, "46700": 3.2850365982994845e-08, "30148": 9.677550139031155e-08, "8072": 0.004699064884334803, "24269": 0.0037035841960459948, "15692": 2.1285312401531087e-10, "10792": 7.905926855831993e-15, "19872": 1.303380100279672e-15, "40248": 2.692887392186094e-06, "14046": 0.0, "45091": 0.0029710109811276197, "13882": 6.976634981531449e-13, "8715": 8.572728873723352e-16, "35304": 0.006751394830644131, "30572": 1.2549367101044595e-09, "21243": 4.909558885831391e-19, "21890": 2.0611275886039948e-07, "7526": 1.833432884679187e-11, "45652": 7.117670008938148e-08, "1730": 1.1962443026165143e-14, "44601": 0.0034189997240900993, "16527": 1.9936858564051363e-07, "6354": 8.553270091705197e-15, "36162": 0.5409112572669983, "18788": 3.2362026253229814e-11, "22216": 0.000711742090061307, "48347": 9.697021484375, "46331": 0.004591270815581083, "34579": 2.4359358280490184e-11, "11930": 2.7470323793465923e-09, "37341": 3.166650461002094e-15, "11650": 8.957855568425543e-10, "13355": 5.293955920339377e-23, "28158": 0.005849620793014765, "44220": 1.973029517543523e-09, "31854": 1.8399006762592762e-07, "30459": 1.1401424160339957e-07, "17168": 0.0016486985841766, "43732": 1.2977706091987784e-06, "3065": 0.16144032776355743, "19079": 0.014531153254210949, "13730": 5.0534958973003086e-06, "27688": 2.60553240776062, "41804": 0.0027881753630936146, "7532": 1.3642131495923612e-17, "14887": 2.0445012870184964e-12, "7473": 0.01746756210923195, "47479": 2.367113102752505e-11, "16472": 4.175729273470097e-08, "46655": 1.5376608644146472e-06, "47978": 4.003115200434948e-11, "40785": 5.886809928412617e-10, "40609": 0.0017805966781452298, "39781": 0.01864774152636528, "40392": 1.6607793265621673e-11, "33438": 2.193660485177968e-17, "13489": 8.979638550954405e-06, "14317": 0.11430674046278, "25849": 5.4864233156592945e-09, "12275": 5.18329381942749, "43597": 7.557414249959038e-09, "41263": 1.0038898601294477e-08, "42941": 4.840004308448442e-08, "40675": 69.84331512451172, "1776": 4.055537643991164e-13, "11580": 7.007919244905736e-10, "23448": 0.00011177273700013757, "38728": 0.0007030924898572266, "49100": 5.554631199444771e-10, "46145": 3.957815249578528e-13, "29977": 3.1081850426772917e-09, "26680": 3.2972287756006864e-19, "26097": 3.393937691650861e-13, "30397": 4.765661716461182, "1662": 9.46759330828796e-18, "14502": 10.24345588684082, "6797": 6.440150368350844e-20, "10738": 3.8435086276850106e-13, "35904": 1.3413006816342943e-11, "6992": 18.816471099853516, "35756": 0.01833485998213291, "47892": 6.276396788962302e-07, "6459": 6.426642357837409e-05, "30188": 3.9501851824930715e-20, "34670": 6.827482934568252e-08, "18865": 0.00024356199719477445, "18190": 0.0014095745282247663, "16793": 3.2993189021899303e-15, "24774": 29.621078491210938, "16757": 4.555268922484812e-13, "30752": 4.42274431406986e-05, "36239": 8.181453561503793e-13, "42646": 4.5595083936846526e-20, "13937": 1.7816617514654354e-08, "34140": 2.2862224266506637e-11, "23604": 0.751735270023346, "14841": 2.729066972406713e-13, "4585": 1.2044710047121043e-06, "11569": 134.49008178710938, "5704": 1.9753935105060946e-19, "45178": 2.9932984259642414e-13, "36647": 1.3623410125701563e-12, "38960": 2.765050688413595e-10, "13563": 3.545259270015624e-20, "15964": 0.5181677341461182, "48413": 4.4972082698449545e-13, "34271": 0.0004175220965407789, "22752": 2.291998590919775e-09, "27082": 6.17216486253902e-11, "31438": 2.0285326627345057e-06, "49226": 4.738453032726575e-11, "4573": 0.0004258854896761477, "37499": 3.095171341449543e-10, "9532": 0.0046540312469005585, "26181": 2.6561879167275038e-06, "39323": 5.011028861190425e-06, "24904": 2.534119832378612e-13, "33636": 1.4233210166025856e-08, "29715": 1.548184323796331e-11, "45357": 1.7469370732214884e-06, "17193": 3.7193441659866266e-09, "15590": 1.5875961253186688e-05, "22687": 3.3475606642241473e-07, "8119": 1.6050978254855686e-11, "4616": 1.1087832518796858e-07, "22416": 2.5450710983143665e-10, "41733": 9.049001548078195e-09, "24336": 4.158787487540394e-05, "36315": 8.764683343542856e-07, "6385": 6.710910797119141, "13688": 6.742857294739224e-06, "33419": 9.428206826367358e-11, "11375": 0.05771078169345856, "47637": 9.61762669504651e-09, "3212": 1.1448236022365554e-12, "4683": 7.122401474347504e-16, "29868": 3.895062050673914e-08, "47596": 2.619349181998132e-09, "22655": 7.196204743209478e-11, "34476": 6.049890948454928e-13, "31757": 5.003581923790357e-11, "47929": 4.3428904916709143e-08, "3493": 0.001035371096804738, "35015": 3.263400563235236e-13, "1933": 1.165195804425645e-11, "29116": 3.280972973233702e-14, "25863": 13.642905235290527, "17112": 1.5396066373796202e-05, "30962": 0.04127100110054016, "45735": 2.6891005047713357e-11, "23520": 4.032574187767812e-12, "27558": 5.598118539909547e-13, "49207": 0.015293175354599953, "13702": 4.34989377851025e-10, "14435": 2.1564979553222656, "1611": 9.14971657467456e-13, "14109": 0.02140815369784832, "45363": 5.805729415442329e-06, "15442": 3.383648916610582e-08, "46881": 2.8316158932284452e-05, "42007": 9.124521450909473e-12, "11446": 8.279718260290579e-15, "1233": 0.7147734761238098, "27834": 1.5463897939937965e-09, "18817": 9.216849139193073e-05, "18623": 2.8273430530134647e-07, "31859": 9.096864062030363e-08, "46254": 4.617026760911358e-09, "19637": 6.461647927835656e-08, "6273": 6.256450468811181e-09, "33900": 4.281393469638132e-20, "33837": 1.3838914736385988e-10, "5041": 8.623691902720151e-14, "19776": 2.332921356096307e-11, "17140": 2.341490612511876e-10, "34053": 1.608271702480124e-07, "15596": 2.506722239559167e-06, "25178": 4.083079631778813e-14, "9633": 2.301129097759258e-05, "29126": 0.5266927480697632, "7364": 4.791520478997224e-12, "38778": 1.969083576747188e-11, "30442": 2.723871128651467e-10, "39558": 3.345759139021746e-20, "18814": 1.0717038811947077e-08, "34634": 1.1714486802469337e-12, "47448": 6.375680148759666e-13, "44782": 3.8344379049704003e-07, "25356": 1.8054110983989347e-10, "4640": 2.778943962766789e-05, "8350": 6.7587086101383864e-12, "33658": 0.17075346410274506, "37491": 4.121516496147226e-12, "29359": 5.927836355112959e-07, "25061": 9.36742003410096e-12, "41552": 0.00011107465979875997, "29854": 9.072928519593404e-10, "23675": 3.429229122886568e-12, "23614": 6.911761118999493e-08, "49436": 5.278890603221953e-05, "21407": 4.007158349850215e-05, "49051": 7.362717206749192e-12, "20462": 0.0002942027058452368, "45983": 9.937967197217942e-14, "46169": 4.118848317968826e-11, "13345": 1.2855402076183964e-08, "28065": 0.00010246286547044292, "48706": 4.50982952315826e-06, "33782": 0.0581074133515358, "11674": 4.682263181621238e-07, "39948": 7.633203495061025e-05, "20748": 5.296639938023873e-05, "49695": 1.181065645283752e-08, "13732": 0.1196904182434082, "27990": 1.6110093814525328e-10, "17966": 5.960135136080444e-14, "41462": 4.988416549167596e-05, "9498": 1.3775636187318696e-10, "39920": 1.1429498320003617e-10, "21194": 1.9611492985127654e-11, "4353": 4.276702991745651e-09, "3685": 2.978153723631749e-08, "6780": 0.040755316615104675, "3095": 1.4508558511734009, "15583": 7.504961929694076e-11, "15039": 0.0001984605478355661, "6432": 3.088081220062002e-16, "7009": 1.140088544404616e-11, "33075": 9.969404220581055, "27554": 3.302661760067917e-14, "30494": 0.0016528115374967456, "28556": 2.1825933060881653e-08, "49563": 0.12649719417095184, "8595": 1.5364888895419426e-05, "7286": 2.7761739389121856e-22, "49872": 1.0055872801117971e-11, "49443": 2.0528638862565727e-19, "41761": 0.11317270249128342, "17701": 2.0476274009695317e-09, "11209": 0.07174970954656601, "38293": 3.190016881291641e-14, "32473": 7.915447811090992e-12, "25810": 5.020378921472002e-06, "31331": 6.610731601715088, "8918": 7.933835066784717e-14, "13244": 1.260113875709604e-17, "28094": 5.050088791591634e-09, "38597": 78.68899536132812, "17042": 5.716387514167684e-14, "8851": 0.013809517957270145, "44925": 2.404790677701385e-07, "49606": 5.333138444751917e-13, "49629": 1.3595673920008267e-07, "5429": 1.8021580672211712e-06, "38153": 2.378514467427464e-15, "36149": 3.9288988773478195e-05, "43998": 2.3291082840160016e-08, "28596": 2.0678895040759926e-08, "47642": 0.003055006731301546, "34909": 5.4340669741748115e-09, "17281": 4.723737151896045e-15, "26605": 1.2563548423827342e-08, "42695": 0.5126655697822571, "46871": 5.844368093860589e-14, "12381": 0.7581137418746948, "19537": 8.845864795148373e-05, "23402": 3.2491419277302924e-11, "32827": 9.958064310922055e-07, "1482": 0.000104561957414262, "40943": 5.075329045922672e-12, "32542": 1.62545237686329e-12, "1192": 1.4334533383962393e-15, "32434": 0.09155098348855972, "18471": 0.00039726559771224856, "49304": 101.38856506347656, "37584": 0.00040053241536952555, "19032": 0.00012851512292400002, "17598": 2.0093878561056044e-07, "21161": 1.6253553628921509, "35852": 36.47056198120117, "21265": 1.440400465568814e-09, "575": 0.0001005979793262668, "45871": 4.603430716088042e-05, "21914": 0.0002446949656587094, "47654": 5.598786408447798e-13, "11547": 3.9601752632734133e-07, "27053": 1.1635053169811727e-06, "38259": 3.1476955577084374e-15, "34756": 0.0009575707954354584, "2017": 0.005897410213947296, "2598": 7.6234846346778795e-06, "37159": 4.2060030458479503e-10, "47429": 1.3979518497658772e-12, "37602": 6.4080798445331766e-09, "2062": 2.024559364599554e-08, "17234": 4.0638582277097157e-07, "41648": 1.3786367389911902e-06, "27637": 9.571939768582283e-11, "28089": 4.729028143201069e-15, "9333": 6.063425134171315e-17, "14847": 4.2987466884747416e-13, "7257": 2.0888042229216808e-07, "27702": 2.0352857177385886e-09, "2673": 6.16182349588712e-09, "1190": 3.747824099675778e-12, "37432": 3.652060817931242e-14, "19411": 1.4290799299487844e-06, "6080": 7.087684389048277e-14, "19787": 0.0005341334035620093, "22549": 1.8235839149838284e-07, "34499": 5.3807038824515985e-09, "45893": 5.095126454079946e-08, "44947": 1.8151556924195233e-09, "32807": 4.1434026348818875e-12, "42307": 3.0745971457690757e-07, "44516": 0.05460132285952568, "7090": 6.281949996948242, "25546": 0.00013252174539957196, "1469": 0.17113956809043884, "31215": 4.223196011649e-12, "24545": 2.0876512324408125e-11, "49453": 0.002912386553362012, "43162": 3.8570917293423435e-11, "43848": 0.0001231217320309952, "48789": 1.0947307920198754e-15, "35980": 5.1637220167322084e-05, "43783": 174.53530883789062, "16331": 3.127677283831787e-11, "18511": 1.4685619040277764e-11, "25996": 0.0007191527402028441, "1843": 1.5972610754033667e-06, "20407": 2.4747776478761807e-05, "15939": 3.4165325359936105e-06, "22824": 8.231493666244205e-06, "30348": 2.793557466641382e-18, "17204": 2.351273897804873e-10, "27049": 0.010124459862709045, "24962": 4.084819522631733e-07, "15606": 0.0066034914925694466, "47681": 0.0003033462562598288, "40062": 103.28475189208984, "25260": 2.9647096653206972e-06, "29893": 5.437474914771201e-10, "7297": 8.823030847593394e-12, "14095": 1.7561939102961333e-07, "36771": 1.387312753564629e-08, "28904": 6.898840609892432e-08, "11298": 6.3239851723351226e-12, "38838": 7.636410373379476e-06, "40158": 4.6471112000290304e-05, "30288": 3.2385982784433054e-09, "161": 1.7689353626337834e-07, "19567": 8.201427384446625e-12, "34010": 5.921196460723877, "32687": 6.4374564706648485e-12, "17859": 1.3660955922034645e-08, "48466": 1.236548712313379e-07, "37304": 0.3749662935733795, "25587": 0.0001058103225659579, "19928": 58.622047424316406, "6573": 5.403321108719708e-16, "2401": 0.00010020208719652146, "8013": 2.4320192437699006e-07, "27760": 6.741575207152087e-14, "44160": 3.924594346336671e-14, "18485": 1.4541549298030532e-08, "7820": 1.602641054533529e-14, "3907": 3.996825034846552e-05, "32997": 7.256505341501907e-05, "25915": 9.52978189161513e-06, "9545": 1.8280098268430578e-10, "26943": 4.41373456880334e-12, "20570": 1.2126282200597416e-08, "35384": 0.00013651468907482922, "33398": 5.3404612287977216e-08, "22536": 6.0703925555571914e-05, "28391": 0.02136111818253994, "49079": 1.9957928538982816e-12, "23493": 2.6089735927214974e-10, "4527": 0.17776654660701752, "20977": 4.453063415884219e-21, "15790": 0.01557182241231203, "27766": 3.3509525991688716e-13, "14000": 0.00031823935569263995, "28476": 10.16126823425293, "12859": 0.011819308623671532, "38038": 0.04528570920228958, "7360": 3.620680899985018e-06, "21839": 8.162030098901596e-06, "25819": 7.589346089510035e-14, "37955": 0.10478399693965912, "29701": 7.299251203463086e-10, "18395": 4.130988329187346e-10, "22702": 1.44663217724883e-05, "7175": 0.11625677347183228, "34126": 76.8038101196289, "43221": 3.588430550968691e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_28.json <==
{"20228": 2.223776501483754e-12, "24631": 4.993372203898616e-05, "21481": 0.002504729200154543, "31601": 5.01482236359152e-06, "21027": 9.84270607726212e-13, "7756": 0.0007665592129342258, "15003": 2.158403304974854e-07, "10962": 2.3742438543623498e-14, "37208": 3.309944540674792e-09, "1713": 4.41126744021858e-08, "25435": 1.849193367875479e-11, "10196": 0.19693221151828766, "8919": 7.152078373984239e-10, "40058": 2.934689435907245e-10, "1597": 0.022517483681440353, "18522": 1.396860464753999e-13, "44492": 0.089104562997818, "48083": 3.186874097949044e-10, "12260": 5.9037397193151264e-09, "7314": 7.958525384310633e-05, "35031": 3.085350724907343e-11, "17309": 0.02140750363469124, "6094": 2.5701664796429213e-08, "19429": 0.0010178637458011508, "38589": 0.09736134111881256, "23": 2.65353491748782e-19, "11185": 6.8076177731264415e-15, "17000": 2.9356725383955506e-13, "31999": 1.7769665738853746e-09, "31002": 3.6398106750823445e-11, "5762": 7.80036706884632e-15, "19308": 3.078735183459358e-13, "16780": 3.50892497386832e-17, "36171": 5.169459864784887e-15, "31110": 3.418980654146253e-08, "5943": 3.999283844844349e-18, "22617": 0.009382322430610657, "46077": 7.877005555201322e-05, "39120": 3.569581831725302e-14, "24076": 6.049182488254701e-09, "49558": 2.180047031785648e-09, "12596": 9.661096572875977, "2215": 2.9986903920669076e-15, "38964": 1.5076086157250757e-08, "1966": 2.300080190599605e-14, "36951": 5.2749037776633756e-11, "19437": 5.739653815162865e-14, "47182": 0.0003656322369351983, "24183": 0.00017426283739041537, "28182": 2.24204439736031e-11, "5267": 4.749332904815674, "41565": 5.643988474143954e-15, "35684": 3.6881539244859596e-07, "46765": 0.00014096128870733082, "20211": 4.494360786311269e-11, "25201": 1.2976332166518455e-17, "46364": 2.6858485213665517e-08, "45205": 2.38039454814043e-09, "12684": 1.1152896881103516, "41732": 2.112191671566066e-11, "17423": 2.436198337818496e-05, "31279": 0.0019214320927858353, "8492": 1.226606706830613e-14, "40686": 7.379541955288005e-08, "46925": 0.0025912076234817505, "25999": 9.63204863091427e-12, "46650": 8.22589427116327e-05, "40125": 1.2562490701675415, "8943": 6.2963141644889475e-12, "13639": 6.623444903652853e-08, "7734": 1.279603090154069e-08, "34508": 8.374872323413385e-11, "36350": 9.298399925231934, "27458": 5.523250703776432e-15, "29134": 2.29724039790824e-09, "42936": 1.3832266887447986e-08, "11653": 7.961724270318105e-13, "20870": 0.10099153965711594, "1922": 0.0, "18920": 8.247035705779009e-16, "45577": 7.356759651336656e-14, "21611": 2.4912641394259083e-12, "49456": 7.951148733893483e-18, "40837": 3.200974818540203e-09, "40222": 0.0008232820546254516, "23347": 1.5536580268843414e-12, "21127": 1.1170965411380629e-12, "41422": 7.94972472724885e-14, "14911": 7.914452426760477e-11, "20183": 1.3731438132814217e-13, "34100": 1.4216834090183261e-12, "33297": 1.5127234576084447e-07, "22363": 5.473578404760482e-14, "9062": 1.6869101601701963e-12, "45657": 0.00013445576769299805, "2267": 0.00010118938371306285, "17786": 4.688807964324951, "8820": 0.2363453358411789, "13390": 1.2069975976401444e-15, "3170": 0.10534828156232834, "41357": 1.4465678759734146e-05, "18491": 2.5629432920769974e-16, "38132": 1.9770662971346775e-12, "13939": 2.6918503775834324e-14, "46700": 3.1754957774410286e-08, "30148": 2.6861266371456562e-14, "8072": 1.3873105409682035e-13, "24269": 5.952474779746808e-08, "15692": 3.905448013596935e-12, "10792": 0.7733699679374695, "19872": 3.516066326980649e-09, "40248": 1.3744136939664031e-09, "14046": 4.1006807388913823e-22, "45091": 1.2532059808292861e-13, "13882": 6.984371303531134e-09, "8715": 8.318746040353247e-19, "35304": 7.471962230800461e-14, "30572": 0.0013941567158326507, "21243": 6.189383857865827e-13, "21890": 1.6855357998224463e-08, "7526": 3.110844221110298e-11, "45652": 2.7270685709623876e-10, "1730": 1.983856194555031e-13, "44601": 0.6020004153251648, "16527": 2.468403357148291e-13, "6354": 2.7870393049211602e-15, "36162": 2.718112045840826e-05, "18788": 2.2217502646526555e-06, "22216": 1.0948565432045143e-07, "48347": 2.8162626222183462e-06, "46331": 2.5932887685361686e-19, "34579": 1.1458490406512922e-11, "11930": 8.340636554748926e-07, "37341": 0.00043916699360124767, "11650": 7.090921816735318e-13, "13355": 5.774479299503518e-16, "28158": 5.79544812950839e-16, "44220": 1.9612831053238827e-14, "31854": 2.502987328512063e-08, "30459": 5.921919465895877e-15, "17168": 1.900924533758871e-18, "43732": 9.495207109466719e-07, "3065": 2.84868537179378e-13, "19079": 1.1977787468461787e-12, "13730": 6.403234202341397e-20, "27688": 2.8114895300745957e-08, "41804": 0.00011801395885413513, "7532": 4.578723840776688e-15, "14887": 5.199081897444557e-06, "7473": 1.0035613324784007e-14, "47479": 3.208510998661991e-14, "16472": 0.10907578468322754, "46655": 2.8244104385375977, "47978": 2.4416003725491464e-06, "40785": 5.969798214997663e-17, "40609": 4.725686148237897e-18, "39781": 6.745903884325735e-14, "40392": 0.02276681922376156, "33438": 2.64132375054897e-16, "13489": 6.168755506408274e-10, "14317": 1.2415407243948628e-11, "25849": 3.582478530006483e-05, "12275": 0.005439067725092173, "43597": 1.0197485767927277e-15, "41263": 4.3231285218325866e-08, "42941": 5.63250002194593e-11, "40675": 0.11917421966791153, "1776": 5.881877558795712e-13, "11580": 2.2682089805603027, "23448": 3.8112116129696005e-08, "38728": 1.8598138437284084e-13, "49100": 3.1121458050620276e-06, "46145": 4.467795324879204e-19, "29977": 0.26756346225738525, "26680": 1.947542301039551e-11, "26097": 2.6542327759671025e-05, "30397": 1.8350262281918717e-11, "1662": 4.527444042633439e-15, "14502": 1.0903172895787572e-12, "6797": 5.091563747011957e-22, "10738": 3.1871248211245984e-05, "35904": 6.764899751487974e-10, "6992": 8.514111637936139e-11, "35756": 9.487021452514455e-05, "47892": 0.0023653421085327864, "6459": 4.217812147544464e-06, "30188": 5.129998509323386e-11, "34670": 1.0965451636979484e-11, "18865": 9.726254022557161e-15, "18190": 1.5663045644760132, "16793": 4.674386389069696e-08, "24774": 3.05981663617505e-11, "16757": 1.021528959274292, "30752": 9.568749192112591e-06, "36239": 2.3828415369325784e-12, "42646": 0.0009814311051741242, "13937": 0.0023506132420152426, "34140": 0.0020700879395008087, "23604": 5.417564807430608e-06, "14841": 1.699235196994664e-09, "4585": 0.000615790719166398, "11569": 3.270775035361939e-13, "5704": 8.178114686268846e-18, "45178": 1.5853927545772528e-11, "36647": 0.02407391555607319, "38960": 3.959322647517638e-09, "13563": 5.3108056147221916e-12, "15964": 12.419419288635254, "48413": 2.8539263733318393e-16, "34271": 0.7386646270751953, "22752": 5.525277301757258e-21, "27082": 0.0, "31438": 5.491853066058594e-12, "49226": 0.02685847505927086, "4573": 4.165575440140401e-09, "37499": 2.2966562028159387e-05, "9532": 0.014856145717203617, "26181": 6.308460516155653e-16, "39323": 2.8618153311531225e-13, "24904": 1.2534866300484282e-07, "33636": 4.031866420589614e-12, "29715": 0.05329965054988861, "45357": 1.8975667899212567e-06, "17193": 6.037935874615404e-15, "15590": 5.157167581870681e-09, "22687": 0.006758755072951317, "8119": 7.124701369320974e-06, "4616": 7.61098828405693e-09, "22416": 1.889226097204254e-15, "41733": 8.841317367114243e-07, "24336": 0.2385006994009018, "36315": 9.11118443604024e-15, "6385": 39.19572830200195, "13688": 8.50213982630521e-05, "33419": 1.1722504495992325e-05, "11375": 0.07440180331468582, "47637": 0.004628518130630255, "3212": 7.091237108625137e-08, "4683": 7.200558764660089e-22, "29868": 1.4355031920099126e-13, "47596": 1.5845004345052538e-12, "22655": 2.1977011783747002e-05, "34476": 5.423257243819535e-05, "31757": 1.0055313168777502e-06, "47929": 1.649801674830087e-06, "3493": 5.383486101351309e-09, "35015": 0.03040606714785099, "1933": 2.1526357159018517e-05, "29116": 9.864041719119965e-16, "25863": 1.3943820320605482e-08, "17112": 0.029470765963196754, "30962": 0.01613716222345829, "45735": 1.974169208551757e-05, "23520": 3.053751424886286e-05, "27558": 3.8660765669558395e-13, "49207": 2.1884824508155987e-10, "13702": 6.84299486649817e-14, "14435": 9.291891700513588e-08, "1611": 3.0518410767399473e-06, "14109": 1.3210382787676167e-09, "45363": 3.274417181842182e-08, "15442": 3.063344067300022e-08, "46881": 1.122788717111689e-06, "42007": 0.0445072241127491, "11446": 1.0965708592894363e-12, "1233": 2.806944223721075e-07, "27834": 2.3772750752119203e-21, "18817": 8.937343523029995e-07, "18623": 0.00010147083958145231, "31859": 3.341324372740928e-06, "46254": 1.0798724111096836e-13, "19637": 3.12014407366501e-11, "6273": 8.321893692016602, "33900": 1.510886304956216e-09, "33837": 1.2611906186066335e-07, "5041": 9.370952500304189e-15, "19776": 1.8852976092168655e-13, "17140": 2.211227547377348e-05, "34053": 2.2741242222679148e-10, "15596": 3.583028873599403e-10, "25178": 4.4252288944335305e-07, "9633": 2.6384130435985753e-09, "29126": 5.55903056920215e-09, "7364": 3.7251229661680596e-13, "38778": 1.0236517600089272e-20, "30442": 2.548094380472321e-05, "39558": 1.2045159234535873e-16, "18814": 4.228942973583116e-09, "34634": 0.000543275207746774, "47448": 2.9485851982258282e-08, "44782": 6.007731204876743e-12, "25356": 1.1778052762690533e-13, "4640": 0.0016422581393271685, "8350": 1.0205071510061003e-10, "33658": 9.046223681252741e-08, "37491": 5.937574043546334e-11, "29359": 8.343754598172382e-05, "25061": 7.120071604346963e-16, "41552": 3.6958641008721926e-11, "29854": 6.729779494091259e-12, "23675": 2.7177850370208034e-06, "23614": 0.035925012081861496, "49436": 3.662765620318642e-13, "21407": 4.6579907575505786e-06, "49051": 5.895906159125719e-12, "20462": 7.125245532479951e-11, "45983": 8.803169748716755e-08, "46169": 3.587722119391401e-08, "13345": 1.2729084453155792e-09, "28065": 75.68429565429688, "48706": 1.5519388481570126e-15, "33782": 1.7792937262450792e-11, "11674": 3.119622344737588e-16, "39948": 1.456112730391368e-10, "20748": 9.701016824692488e-05, "49695": 3.226446609883027e-10, "13732": 3.0721571420144755e-07, "27990": 9.629716468673166e-11, "17966": 8.749430799130236e-17, "41462": 0.37726327776908875, "9498": 0.01692715287208557, "39920": 8.518862698592145e-13, "21194": 5.647341101699954e-12, "4353": 0.0013456592569127679, "3685": 3.5109987258911133, "6780": 0.1798868477344513, "3095": 0.020946258679032326, "15583": 2.0590846722038836e-19, "15039": 1.5087686493298947e-15, "6432": 3.564243504513416e-18, "7009": 2.5261186331813084e-20, "33075": 24.14557456970215, "27554": 2.4479601279381313e-07, "30494": 1.2216852903366089, "28556": 2.273860353479984e-12, "49563": 4.521961827208543e-08, "8595": 4.9826454073809145e-09, "7286": 0.0, "49872": 1.1394473553713244e-14, "49443": 1.5844305237939192e-14, "41761": 1.6425121884822147e-07, "17701": 0.7120442390441895, "11209": 9.749724938501458e-08, "38293": 0.0, "32473": 0.016259342432022095, "25810": 4.953668725216076e-11, "31331": 0.00020528922323137522, "8918": 0.2186330258846283, "13244": 1.9030135065965965e-14, "28094": 1.1535836165421642e-05, "38597": 0.00013910778216086328, "17042": 1.205019528605078e-09, "8851": 4.814510769224345e-12, "44925": 3.593149111580374e-10, "49606": 9.222773586503585e-12, "49629": 3.071379955921216e-11, "5429": 1.1149082958933354e-12, "38153": 5.563954245252356e-13, "36149": 2.0338721348376818e-14, "43998": 2.1492443862918372e-19, "28596": 1.1302993317783422e-13, "47642": 1.6754953327535738e-11, "34909": 1.1645940958260326e-06, "17281": 0.002482288284227252, "26605": 4.799450631842381e-14, "42695": 0.0009489552467130125, "46871": 6.311308425210882e-06, "12381": 1.387319201739956e-07, "19537": 2.7974084705032105e-14, "23402": 5.661632258124882e-06, "32827": 8.823492159137913e-09, "1482": 1.6456549122544073e-14, "40943": 2.0979795678499613e-09, "32542": 1.4101583789560834e-10, "1192": 2.2156935167898587e-14, "32434": 3.3155479286506306e-06, "18471": 8.325305778100756e-09, "49304": 0.0024212393909692764, "37584": 9.228157793472747e-09, "19032": 7.833791624219685e-16, "17598": 0.00021739891963079572, "21161": 1.9298086044727825e-05, "35852": 0.9091317057609558, "21265": 3.4173084501043505e-11, "575": 2.5568078854121268e-05, "45871": 5.236435243749504e-11, "21914": 0.0003123450151178986, "47654": 6.99573916591173e-13, "11547": 0.0002896932128351182, "27053": 2.743281602859497, "38259": 1.840690100340936e-10, "34756": 4.443371290108189e-05, "2017": 2.361565589904785, "2598": 7.597658955557684e-16, "37159": 2.882957739384711e-15, "47429": 2.4721657454157945e-18, "37602": 0.0007568223518319428, "2062": 7.730801030447765e-07, "17234": 0.8987445831298828, "41648": 2.2842848896057963e-14, "27637": 2.8744503651978448e-05, "28089": 5.113857254324117e-12, "9333": 4.0431063020542445e-17, "14847": 1.5879433185039815e-11, "7257": 2.862363999156514e-06, "27702": 0.0034016119316220284, "2673": 1.1428896443294067e-16, "1190": 9.319046512246132e-06, "37432": 2.046513077856726e-19, "19411": 0.00023578623950015754, "6080": 4.6315329349511103e-10, "19787": 1.1311200857162476, "22549": 9.780715249980518e-17, "34499": 9.396631998166097e-16, "45893": 7.196719886692904e-10, "44947": 4.362210165709257e-05, "32807": 2.9329756216611713e-05, "42307": 4.023028722763451e-15, "44516": 1.6937107272241292e-09, "7090": 2.4163372691621277e-11, "25546": 4.580358290695585e-05, "1469": 9.119865973516994e-11, "31215": 3.862766023384791e-14, "24545": 0.24089211225509644, "49453": 3.489201427786526e-10, "43162": 3.383260338551963e-11, "43848": 0.01344314869493246, "48789": 3.948081445104279e-12, "35980": 6.066229463197459e-11, "43783": 1.0332503613813001e-16, "16331": 4.0105988191943553e-13, "18511": 0.00019635249918792397, "25996": 1.7967355233849958e-05, "1843": 6.696834589092759e-07, "20407": 0.00010861058399314061, "15939": 1.1280673742294312, "22824": 5.428303917476285e-10, "30348": 2.4233040873706136e-16, "17204": 1.2573650924955444e-18, "27049": 1.7543094158172607, "24962": 2.3623950492763883e-14, "15606": 0.0007341565215028822, "47681": 6.462949386332184e-05, "40062": 0.28233277797698975, "25260": 1.2443836239217632e-10, "29893": 1.9717333321622732e-10, "7297": 4.337761129136197e-05, "14095": 4.954119419758255e-16, "36771": 2.6122957933694124e-05, "28904": 0.0006401227437891066, "11298": 6.178525302057841e-14, "38838": 4.183211123418712e-14, "40158": 8.72674110752314e-09, "30288": 1.6593073581816498e-08, "161": 1.6505961875079578e-10, "19567": 1.639338144399094e-11, "34010": 4.628635252856839e-09, "32687": 2.1808115371714214e-19, "17859": 0.007963071577250957, "48466": 2.9455639316555704e-12, "37304": 1.7945066266289444e-10, "25587": 4.657426799781206e-08, "19928": 0.0031012441031634808, "6573": 1.0639705754733762e-18, "2401": 1.9163204577254326e-16, "8013": 2.2461847659638323e-10, "27760": 1.9182088118022177e-15, "44160": 7.066594065463505e-08, "18485": 0.0001324991462752223, "7820": 7.556224396187972e-11, "3907": 0.0021946534980088472, "32997": 0.2028539627790451, "25915": 2.575610558164243e-11, "9545": 6.385068893432617, "26943": 3.492959231316678e-14, "20570": 5.378187722115652e-19, "35384": 2.3431845114392502e-14, "33398": 0.0004945186665281653, "22536": 2.364825557599204e-10, "28391": 3.213449950578706e-09, "49079": 0.1806165724992752, "23493": 0.07244714349508286, "4527": 0.002349953865632415, "20977": 0.0, "15790": 1.0350747169096675e-11, "27766": 3.028857522182158e-20, "14000": 2.712057800557943e-10, "28476": 1.875857189850491e-13, "12859": 2.3440026808430048e-08, "38038": 2.931485028057068e-07, "7360": 2.0411419136921044e-13, "21839": 1.2728643619262965e-15, "25819": 2.0194495381486988e-11, "37955": 1.9806442944081404e-11, "29701": 3.603988716349704e-07, "18395": 0.023479018360376358, "22702": 3.109922042110469e-12, "7175": 4.97746700627022e-13, "34126": 0.2811634838581085, "43221": 7.515585376260958e-10}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_32.json <==
{"20228": 2.3168806251305796e-07, "24631": 8.3271254425199e-07, "21481": 5.8113331760978326e-05, "31601": 1.7948474737711217e-12, "21027": 6.40555455899694e-11, "7756": 0.01192887406796217, "15003": 3.3604374115320116e-15, "10962": 1.6148128167969844e-07, "37208": 1.2830125850626928e-09, "1713": 1.2837456608849607e-07, "25435": 0.00030536428675986826, "10196": 0.05204693228006363, "8919": 6.128326734966549e-10, "40058": 4.0826723335385395e-08, "1597": 5.05282664667317e-13, "18522": 8.079225900488665e-14, "44492": 5.4164255545996465e-12, "48083": 3.132583081821849e-10, "12260": 0.006228205747902393, "7314": 3.829896741081029e-06, "35031": 0.00015842457651160657, "17309": 8.659995387461095e-09, "6094": 4.8309859266737476e-05, "19429": 2.7137727443005133e-07, "38589": 0.006250509060919285, "23": 8.281191843373392e-10, "11185": 3.831289063782606e-09, "17000": 3.723570074498639e-08, "31999": 8.851846359902993e-05, "31002": 2.0816356482100673e-05, "5762": 1.3863141554018137e-20, "19308": 1.288830048906675e-06, "16780": 2.735829184530303e-06, "36171": 9.194810442168744e-21, "31110": 1.155648946762085, "5943": 6.224358628514892e-08, "22617": 1.895091230608159e-07, "46077": 1.5245611847611307e-12, "39120": 1.3496208274219046e-13, "24076": 0.0001318765280302614, "49558": 0.0001266665494767949, "12596": 1.166619062423706, "2215": 1.4943900283892475e-10, "38964": 7.754473604036638e-13, "1966": 1.9482654378677466e-10, "36951": 1.1830884218215942, "19437": 1.0903241673076991e-05, "47182": 0.6547248959541321, "24183": 0.0011339931515976787, "28182": 1.3083669811140327e-18, "5267": 6.347111281002071e-08, "41565": 7.650875071018356e-15, "35684": 2.1896353274378916e-13, "46765": 3.0074400001606216e-12, "20211": 0.0009782450506463647, "25201": 8.416653841708446e-15, "46364": 3.9018128870004984e-14, "45205": 6.627093876242869e-15, "12684": 6.688052422987312e-08, "41732": 5.219862937927246, "17423": 7.556788921356201, "31279": 4.874782435354552e-12, "8492": 0.010207900777459145, "40686": 3.6288909655013413e-07, "46925": 0.0059084161184728146, "25999": 4.050671797983796e-09, "46650": 6.406155605986896e-09, "40125": 0.03886878862977028, "8943": 4.900569186561121e-11, "13639": 0.0335957333445549, "7734": 6.619164327759108e-09, "34508": 1.632222506486869e-06, "36350": 2.5371985068467495e-10, "27458": 0.00024978554574772716, "29134": 3.5585806369781494, "42936": 0.00038206917815841734, "11653": 0.00010461986676091328, "20870": 1.112181124973688e-09, "1922": 3.861504473802711e-21, "18920": 6.172044329716215e-20, "45577": 9.35443665485193e-19, "21611": 1.3212675185059197e-06, "49456": 2.453625918706539e-14, "40837": 9.096728717850056e-06, "40222": 21.94484519958496, "23347": 5.655494822454088e-11, "21127": 5.014111348707311e-20, "41422": 64.04750061035156, "14911": 4.351788811618462e-05, "20183": 5.9930820919265e-16, "34100": 6.413932851501158e-08, "33297": 8.597564843402262e-19, "22363": 8.262107903216076e-13, "9062": 1.5435730764314787e-13, "45657": 1.7786286332643897e-11, "2267": 1.4997073027878116e-11, "17786": 1.3565595868847424e-10, "8820": 7.114699319054826e-14, "13390": 4.156188840107389e-18, "3170": 29.004384994506836, "41357": 1.0669902295035172e-08, "18491": 2.0633223862115413e-12, "38132": 3.1016617867862806e-05, "13939": 6.478825722439074e-12, "46700": 6.281100639604631e-10, "30148": 5.161878702253375e-10, "8072": 0.021304914727807045, "24269": 7.212728136106461e-13, "15692": 2.1578323572413183e-09, "10792": 0.020677724853157997, "19872": 1.2825007722483406e-10, "40248": 4.059300863445969e-06, "14046": 3.271990259187536e-21, "45091": 5.3977076280853353e-11, "13882": 1.2978290664378278e-09, "8715": 1.0118060903008264e-11, "35304": 4.131335302071798e-13, "30572": 0.0038634012453258038, "21243": 4.0077988670839115e-12, "21890": 4.47226504718401e-08, "7526": 1.5224717344608507e-06, "45652": 2.47744658121718e-10, "1730": 1.29959829564541e-07, "44601": 0.0040200455114245415, "16527": 1.2101053191719731e-14, "6354": 0.012520271353423595, "36162": 120.98899841308594, "18788": 4.8217114745341405e-09, "22216": 0.0039479355327785015, "48347": 1.0541511983319651e-05, "46331": 2.729756118412599e-14, "34579": 2.5064164821675327e-17, "11930": 0.1607995182275772, "37341": 2.8656528261450376e-09, "11650": 0.25850334763526917, "13355": 3.1759324597963436e-15, "28158": 1.9461200297219046e-15, "44220": 5.13704727061824e-21, "31854": 0.007672970648854971, "30459": 1.0132287370234749e-10, "17168": 3.136603328737536e-18, "43732": 2.3350830815616064e-06, "3065": 3.190252684248662e-08, "19079": 0.001328741549514234, "13730": 0.0, "27688": 3.0617382526397705, "41804": 3.997514852471795e-08, "7532": 8.786467562903114e-19, "14887": 0.011464489623904228, "7473": 1.4689435431924913e-11, "47479": 1.002462328405162e-15, "16472": 5.075316049049129e-14, "46655": 3.461322819475754e-07, "47978": 2.1338088629363483e-08, "40785": 0.0, "40609": 6.729059448323457e-14, "39781": 3.959625765562625e-15, "40392": 0.1435839831829071, "33438": 2.8894830972348018e-09, "13489": 0.0002080149861285463, "14317": 0.0033599259331822395, "25849": 1.1330136828746618e-10, "12275": 2.2063148021698, "43597": 6.265114295411767e-13, "41263": 151.10986328125, "42941": 6.198532897898346e-14, "40675": 0.001434838748537004, "1776": 5.1943040146884556e-11, "11580": 2.1587950413959334e-06, "23448": 8.212514330807608e-06, "38728": 0.0007343434263020754, "49100": 1.2449047539407753e-19, "46145": 6.09416488626946e-14, "29977": 0.0017956855008378625, "26680": 1.2948003712080352e-17, "26097": 2.0084013158339076e-05, "30397": 5.005012404524223e-09, "1662": 4.970936440251705e-10, "14502": 63.8067741394043, "6797": 8.36450858765134e-17, "10738": 0.00024806236615404487, "35904": 1.969220064790278e-10, "6992": 1.6281946955132298e-06, "35756": 1.7744186586103432e-14, "47892": 3.176535129547119, "6459": 2.768289952825853e-08, "30188": 1.551845588506031e-17, "34670": 0.0027809690218418837, "18865": 4.402469708231216e-11, "18190": 0.007942428812384605, "16793": 1.3180788016597944e-07, "24774": 2.263702845084481e-05, "16757": 0.011259191669523716, "30752": 16.388628005981445, "36239": 0.00022542690567206591, "42646": 1.963457879356617e-13, "13937": 0.0006839808193035424, "34140": 1.096360445022583, "23604": 52.211856842041016, "14841": 5.79685223434101e-11, "4585": 2.8537107255033334e-07, "11569": 0.0018520182929933071, "5704": 4.397489843807405e-22, "45178": 9.907463390845805e-05, "36647": 3.803375720977783, "38960": 3.3330714188650745e-08, "13563": 2.8048503431591092e-18, "15964": 0.005782346706837416, "48413": 1.769563735303824e-20, "34271": 4.1484810253678006e-08, "22752": 1.4332882728506431e-16, "27082": 1.8269141184394915e-15, "31438": 1.8761252817967033e-07, "49226": 4.290353535907343e-05, "4573": 3.456581021410443e-09, "37499": 1.2031566257064696e-05, "9532": 2.0952982404676135e-11, "26181": 5.247106926731249e-08, "39323": 0.00012852338841184974, "24904": 1.5814916309864202e-07, "33636": 0.0001559088414069265, "29715": 1.995445053637468e-08, "45357": 8.224420255942277e-09, "17193": 1.4771173108447944e-13, "15590": 5.741691893490497e-06, "22687": 4.83947569518417e-11, "8119": 5.842375230713515e-06, "4616": 4.392198410529957e-12, "22416": 8.972721177169518e-11, "41733": 0.0004699188284575939, "24336": 1.1072021077751515e-09, "36315": 1.2139209637496151e-09, "6385": 3.8344852924346924, "13688": 7.729190551475362e-12, "33419": 0.31892016530036926, "11375": 6.528697849716991e-05, "47637": 1.487956702295179e-10, "3212": 1.3526831044163856e-10, "4683": 2.359150870736757e-16, "29868": 4.7135039494605735e-05, "47596": 9.614900591259357e-06, "22655": 7.340384376719467e-12, "34476": 3.898652437667703e-14, "31757": 2.898932760508899e-10, "47929": 2.59160060522845e-05, "3493": 2.22193975787377e-05, "35015": 7.84027997724479e-06, "1933": 0.8420801162719727, "29116": 0.00027112552197650075, "25863": 0.0001285585603909567, "17112": 0.00014514365466311574, "30962": 6.372113665713275e-14, "45735": 3.976959386808865e-12, "23520": 0.614280641078949, "27558": 6.193417448230321e-06, "49207": 4.156347131356597e-06, "13702": 4.764105909771388e-08, "14435": 0.006178813520818949, "1611": 0.0004783996264450252, "14109": 0.00029779222677461803, "45363": 4.7735702177653834e-15, "15442": 4.877536308872665e-12, "46881": 6.135479679869604e-07, "42007": 9.444705434402678e-11, "11446": 1.0391922045105417e-10, "1233": 2.8699297160983406e-08, "27834": 7.446224287665192e-17, "18817": 0.002851016353815794, "18623": 0.11938665062189102, "31859": 2.3844470977783203, "46254": 1.05477910850027e-08, "19637": 1.9168902576360836e-11, "6273": 152.74261474609375, "33900": 1.519298467415886e-12, "33837": 1.3422015854303027e-07, "5041": 3.570245098671876e-05, "19776": 6.245947092864412e-10, "17140": 4.8367113777203485e-05, "34053": 6.588751792907715, "15596": 117.39842224121094, "25178": 1.1934326415996566e-08, "9633": 1.043506383895874, "29126": 0.00011257710866630077, "7364": 3.4038385998691467e-10, "38778": 1.0579376991118432e-17, "30442": 3.7476127090485534e-08, "39558": 1.690700262032245e-17, "18814": 1.6510947276060506e-08, "34634": 0.0006739793461747468, "47448": 1.1164846910105553e-05, "44782": 1.151338047122863e-08, "25356": 3.3897518125769466e-10, "4640": 2.5791857751755742e-06, "8350": 1.1828014834236455e-07, "33658": 8.099549503315373e-11, "37491": 2.7225401026953477e-06, "29359": 7.446925292132339e-14, "25061": 0.013942673802375793, "41552": 0.00019568679272197187, "29854": 4.532973302273646e-11, "23675": 1.5563607291824155e-07, "23614": 6.259773949190972e-11, "49436": 1.49153378536937e-09, "21407": 2.1134995142890745e-10, "49051": 7.971978979726124e-12, "20462": 6.203559888007248e-11, "45983": 7.667399586352985e-07, "46169": 0.0004022545472253114, "13345": 7.20882212590368e-07, "28065": 1.6491438215027188e-09, "48706": 4.469301664866698e-12, "33782": 1.4108461066086875e-08, "11674": 1.3675663694812101e-06, "39948": 0.0030185573268681765, "20748": 0.0002807775163091719, "49695": 0.12221754342317581, "13732": 0.00010960897634504363, "27990": 6.665860138171942e-12, "17966": 2.016360938322127e-17, "41462": 7.72546700318344e-05, "9498": 1.1839385374856626e-11, "39920": 55.203529357910156, "21194": 0.05232582613825798, "4353": 0.40937575697898865, "3685": 3.0775924031445356e-09, "6780": 2.8689303235296393e-06, "3095": 0.001160039915703237, "15583": 9.522830928757747e-14, "15039": 0.0010084223467856646, "6432": 2.248400424176289e-11, "7009": 3.0596589172850186e-13, "33075": 0.0018963018665090203, "27554": 4.971852583904616e-16, "30494": 6.067567889095349e-12, "28556": 9.269170732295606e-06, "49563": 2.8804889029565572e-11, "8595": 1.0409066817373969e-05, "7286": 0.0, "49872": 1.0606389898304425e-12, "49443": 1.0403680851161964e-16, "41761": 1.834183499527242e-11, "17701": 3.028400215043803e-07, "11209": 2.0224373564747822e-10, "38293": 8.503352073559769e-22, "32473": 1.053221583366394, "25810": 0.0024180696345865726, "31331": 0.01617012545466423, "8918": 0.0012746796710416675, "13244": 4.6642740494387614e-20, "28094": 4.801165687240427e-09, "38597": 1.152700335182999e-07, "17042": 1.7561813351598207e-16, "8851": 9.40356993661684e-12, "44925": 3.835214969168232e-17, "49606": 1.2069054828071305e-15, "49629": 1.55234787697911e-12, "5429": 3.875443521650368e-09, "38153": 9.925401562334867e-20, "36149": 3.815771924564615e-05, "43998": 3.867185682793206e-08, "28596": 7.595395124480875e-13, "47642": 3.334467351123749e-07, "34909": 5.79997431486845e-05, "17281": 9.994211723096669e-05, "26605": 0.0003343273128848523, "42695": 1.0730129007541223e-09, "46871": 4.4407272303814693e-10, "12381": 3.392980488570174e-06, "19537": 1.690208751312266e-17, "23402": 1.748772893835559e-15, "32827": 1.49848251282901e-17, "1482": 4.4043134888932176e-14, "40943": 1.7757726778342206e-16, "32542": 4.371621731280584e-09, "1192": 2.7434627378024323e-13, "32434": 67.9590835571289, "18471": 0.11774393171072006, "49304": 50.816349029541016, "37584": 0.0075219422578811646, "19032": 2.6036700126095234e-14, "17598": 0.025000108405947685, "21161": 5.954274345711802e-14, "35852": 2.0523553700968478e-07, "21265": 1.8471821294774315e-11, "575": 8.732958475289598e-13, "45871": 1.0543466327870427e-13, "21914": 1.0834556992897482e-12, "47654": 0.017282430082559586, "11547": 7.3611578941345215, "27053": 5.816926051949167e-09, "38259": 2.8996301970102954e-19, "34756": 2.1249152437619045e-10, "2017": 1.673383121669758e-05, "2598": 1.1155427091712688e-15, "37159": 3.604787082167604e-07, "47429": 2.4958709881486656e-16, "37602": 0.07764765620231628, "2062": 0.03984770551323891, "17234": 2.030090513471805e-07, "41648": 2.209967764343901e-09, "27637": 0.08160776644945145, "28089": 2.2442935687649879e-07, "9333": 2.2275203625466626e-16, "14847": 2.5870833253449632e-12, "7257": 2.887720484068268e-06, "27702": 0.001104575814679265, "2673": 4.854868063119966e-09, "1190": 7.028735126368701e-05, "37432": 1.0183201084146276e-05, "19411": 3.778250857067178e-06, "6080": 1.6533897514992013e-11, "19787": 7.844372157705948e-05, "22549": 2.464266170565913e-18, "34499": 1.5493385774334456e-07, "45893": 0.05751365050673485, "44947": 0.07144097983837128, "32807": 3.873867626680294e-06, "42307": 8.59660649957239e-14, "44516": 2.4902409023752625e-09, "7090": 0.4083499312400818, "25546": 2.1227658519862302e-10, "1469": 2.601447413042024e-08, "31215": 1.938135727754496e-14, "24545": 1.8738667964935303, "49453": 4.687595264840638e-06, "43162": 8.507702827453613, "43848": 0.0006621386855840683, "48789": 7.042134484436247e-07, "35980": 8.188868333425248e-11, "43783": 8.031605602809577e-07, "16331": 8.74134029049678e-11, "18511": 1.7614189346204512e-05, "25996": 0.2985454797744751, "1843": 0.15271078050136566, "20407": 5.85171910927329e-11, "15939": 0.0013354328693822026, "22824": 2.850411963753463e-12, "30348": 4.198685144815627e-15, "17204": 8.671566204898964e-14, "27049": 1.26601995553699e-09, "24962": 9.932600519846346e-09, "15606": 2.557058805961656e-14, "47681": 1.4435596273031093e-14, "40062": 0.00193249701987952, "25260": 1.7713483457804102e-10, "29893": 2.2736689061275683e-05, "7297": 8.190920652850764e-08, "14095": 4.454522976204316e-16, "36771": 7.882979843998328e-06, "28904": 7.387544087578135e-07, "11298": 3.0206386039170426e-17, "38838": 9.74820064622052e-14, "40158": 1.2584035202767296e-10, "30288": 2.0167078971862793, "161": 8.477980486532033e-07, "19567": 0.0004679970443248749, "34010": 6.666164148461107e-12, "32687": 3.251799328939098e-13, "17859": 3.209012916505216e-13, "48466": 4.61955235349365e-14, "37304": 57.407623291015625, "25587": 7.72885535936231e-16, "19928": 0.0020982734858989716, "6573": 1.0033668473852231e-07, "2401": 5.196467722066327e-16, "8013": 0.16010966897010803, "27760": 4.862932109972462e-05, "44160": 2.530410505695996e-13, "18485": 1.6364543853342184e-07, "7820": 4.656553354714932e-12, "3907": 0.004265854135155678, "32997": 0.2603680491447449, "25915": 9.53649816892721e-07, "9545": 3.4956135550601175e-06, "26943": 4.973417511155986e-13, "20570": 1.3581205493551352e-08, "35384": 5.43952686712923e-13, "33398": 2.0382591014306284e-12, "22536": 0.00047702586743980646, "28391": 6.914584332324608e-20, "49079": 4.260667907374227e-08, "23493": 6.053772085579112e-05, "4527": 0.018613236024975777, "20977": 1.9468866796490403e-10, "15790": 1.9469229783908304e-08, "27766": 1.1114169480574976e-12, "14000": 4.980273971000315e-10, "28476": 0.1478424370288849, "12859": 1.108637388824718e-05, "38038": 1.565162048903189e-14, "7360": 64.49239349365234, "21839": 8.530094055458903e-05, "25819": 4.065811933412792e-15, "37955": 2.4293414753628895e-05, "29701": 8.611630505916956e-12, "18395": 1.9189361905036506e-11, "22702": 3.2688615192455472e-06, "7175": 2.431164713989631e-10, "34126": 1.1690433893818408e-05, "43221": 1.5431517113029258e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_36.json <==
{"20228": 6.286418141598915e-08, "24631": 2.7646716915796787e-08, "21481": 1.3884963870943595e-13, "31601": 0.027847446501255035, "21027": 5.597374119759024e-09, "7756": 7.94650567570443e-09, "15003": 4.357081237688423e-14, "10962": 0.00054661970352754, "37208": 0.00015902100130915642, "1713": 9.079560969174269e-14, "25435": 23.738725662231445, "10196": 5.983709083778876e-10, "8919": 13.88117790222168, "40058": 5.880743076747477e-14, "1597": 1.2508419864123987e-12, "18522": 3.052735527789815e-17, "44492": 2.624062633849178e-10, "48083": 0.05577928572893143, "12260": 6.489762505168528e-09, "7314": 5.4525575166053386e-08, "35031": 28.824159622192383, "17309": 4.15831345890183e-06, "6094": 0.011843336746096611, "19429": 1.6948675352068676e-08, "38589": 2.0045318649408728e-07, "23": 1.4237976032546729e-13, "11185": 1.7315589240229912e-10, "17000": 1.6746024326334125e-13, "31999": 0.000617815472651273, "31002": 1.8555105896211899e-07, "5762": 0.0, "19308": 0.08214303106069565, "16780": 8.974083259681185e-16, "36171": 9.395793700246112e-17, "31110": 0.0003480055893305689, "5943": 7.371877414064087e-12, "22617": 1.686117201415982e-08, "46077": 9.591593306937824e-17, "39120": 2.008119715907276e-20, "24076": 1.3371866981748415e-11, "49558": 3.63518590229539e-11, "12596": 1.1201976152230841e-10, "2215": 1.1468440780371125e-11, "38964": 4.735565273250586e-10, "1966": 1.7136190990640898e-06, "36951": 0.13855037093162537, "19437": 6.619568438492768e-17, "47182": 1.6838069133440214e-11, "24183": 0.0002405909326625988, "28182": 0.0, "5267": 1.2418408346093202e-07, "41565": 5.664706025703887e-20, "35684": 3.920418212288723e-09, "46765": 4.94421669827716e-07, "20211": 8.077105522155762, "25201": 5.909361338876272e-18, "46364": 5.4010974566507525e-14, "45205": 0.0190658550709486, "12684": 1.9971109210814575e-08, "41732": 3.290709628345212e-06, "17423": 0.003985458053648472, "31279": 3.71553970316546e-13, "8492": 5.435850988083635e-12, "40686": 0.0005032438784837723, "46925": 4.504356550293423e-14, "25999": 1.5468737046830938e-06, "46650": 1.1346243389276367e-11, "40125": 0.7292458415031433, "8943": 2.3151071071624756, "13639": 8.391210712943575e-07, "7734": 2.5868953246882542e-12, "34508": 6.409127395468062e-11, "36350": 4.559592241548671e-07, "27458": 9.557676821714267e-05, "29134": 0.007241015322506428, "42936": 9.362984969589136e-14, "11653": 1.1982334852218628, "20870": 5.4526175241598196e-11, "1922": 0.0, "18920": 2.1486289380667036e-17, "45577": 0.0, "21611": 3.592824662628655e-18, "49456": 7.100478538468735e-10, "40837": 0.0007834858843125403, "40222": 0.004999540280550718, "23347": 2.7247319955847615e-09, "21127": 0.0, "41422": 2.037827243839274e-06, "14911": 1.4870532538679981e-07, "20183": 6.599421006461732e-21, "34100": 1.5651595078043472e-14, "33297": 5.449786844025084e-09, "22363": 2.296063560363725e-14, "9062": 5.195732228457928e-05, "45657": 2.1554031129356055e-11, "2267": 3.010238000707155e-13, "17786": 0.011629498563706875, "8820": 2.943299215463213e-10, "13390": 9.024444125316222e-08, "3170": 0.0030861252453178167, "41357": 1.455428702001882e-07, "18491": 6.682912076917506e-15, "38132": 3.962124537792988e-05, "13939": 8.121683187090056e-11, "46700": 9.614268492441624e-06, "30148": 3.5066559573616873e-13, "8072": 8.842903492789489e-11, "24269": 6.189808665624241e-09, "15692": 0.00224268133752048, "10792": 2.6707320799346235e-09, "19872": 9.639171683062386e-10, "40248": 9.174337857334805e-14, "14046": 2.676198074918446e-21, "45091": 1.1712031344757179e-08, "13882": 7.362153421619499e-13, "8715": 1.5302541135284176e-12, "35304": 2.628950369398808e-06, "30572": 2.128794918121457e-08, "21243": 2.737191096002789e-07, "21890": 3.5830322303809226e-05, "7526": 1.976121843938472e-08, "45652": 1.2100223045763414e-07, "1730": 0.0012455522082746029, "44601": 2.3385950044030324e-05, "16527": 1.5532055988026297e-20, "6354": 0.0004266395408194512, "36162": 2.7963578119738486e-09, "18788": 2.006157462375313e-10, "22216": 1.0028490260438616e-09, "48347": 17.49056625366211, "46331": 1.3401555420955447e-09, "34579": 2.937787885186589e-21, "11930": 1.1399180904758666e-10, "37341": 0.07605752348899841, "11650": 5.153610177499601e-11, "13355": 1.908807937227777e-17, "28158": 2.2391667187093844e-07, "44220": 0.0, "31854": 0.02912711910903454, "30459": 0.0, "17168": 9.009812379945793e-15, "43732": 0.004076093435287476, "3065": 0.0001612973865121603, "19079": 2.5960121092793997e-06, "13730": 0.0, "27688": 7.971632902392667e-12, "41804": 1.4280126379162539e-06, "7532": 4.2928483576058774e-14, "14887": 4.903674926026724e-05, "7473": 2.3143165606143157e-08, "47479": 3.6184939593286725e-12, "16472": 0.004775937180966139, "46655": 0.11263181269168854, "47978": 0.5421182513237, "40785": 6.732280430004526e-21, "40609": 3.5904537044991364e-20, "39781": 0.0003968109667766839, "40392": 1.6919232681544827e-09, "33438": 2.4363937950466763e-11, "13489": 1.0740481393156642e-08, "14317": 1.358165979385376, "25849": 5.071818141790148e-14, "12275": 1.730669947630492e-11, "43597": 3.787913125524733e-12, "41263": 3.6855958569503855e-06, "42941": 3.6633162499678725e-17, "40675": 3.082920863040073e-10, "1776": 2.1020064161492158e-11, "11580": 3.6153812408447266, "23448": 1.5051214177219663e-05, "38728": 3.500949929957642e-08, "49100": 1.040772801275125e-09, "46145": 0.0020371826831251383, "29977": 1.722364902496338, "26680": 7.92618518556376e-21, "26097": 1.7274697228231162e-09, "30397": 0.008091873489320278, "1662": 0.0, "14502": 4.5213769794827385e-07, "6797": 1.3835734316049175e-14, "10738": 1.563540204425895e-12, "35904": 2.0133311153250735e-19, "6992": 3.827878458650957e-09, "35756": 8.705397291919326e-09, "47892": 6.031667680872488e-07, "6459": 1.7464163253565201e-13, "30188": 3.1094950606186924e-22, "34670": 4.377029554775147e-12, "18865": 3.5063950441088787e-12, "18190": 0.19505445659160614, "16793": 1.2799074022851187e-09, "24774": 0.017656542360782623, "16757": 2.29921550548573e-12, "30752": 3.4299471735721454e-05, "36239": 4.587883684070704e-10, "42646": 1.0000463790404979e-09, "13937": 0.19278723001480103, "34140": 0.00018186512170359492, "23604": 0.3431684672832489, "14841": 1.5668801069259644, "4585": 8.34117890917696e-05, "11569": 0.0006725456332787871, "5704": 7.94376891281162e-20, "45178": 1.245079456202447e-10, "36647": 2.0849662178079598e-05, "38960": 3.514199768315206e-14, "13563": 0.0, "15964": 1.2419064387980683e-10, "48413": 2.6368371461998885e-13, "34271": 1.2391107695464143e-08, "22752": 3.165114796886167e-18, "27082": 6.2732533931796815e-18, "31438": 3.912329071820153e-10, "49226": 0.007287250366061926, "4573": 1.2284107725264679e-18, "37499": 0.08035250753164291, "9532": 4.1513775528301267e-08, "26181": 6.044841849295324e-10, "39323": 9.186084781731552e-09, "24904": 0.0006518781883642077, "33636": 4.437868258641564e-13, "29715": 8.390996981688659e-07, "45357": 4.784878548068361e-13, "17193": 8.630477532278746e-05, "15590": 0.01295365672558546, "22687": 1.0957014462409376e-10, "8119": 2.538468296241908e-14, "4616": 1.0042369069651613e-07, "22416": 1.4101038392499987e-10, "41733": 3.543258741967037e-10, "24336": 0.24860788881778717, "36315": 2.863771299634922e-14, "6385": 0.00018326081044506282, "13688": 7.930075346385124e-11, "33419": 8.023186004457727e-10, "11375": 6.707132797600934e-06, "47637": 8.287635864689946e-05, "3212": 1.6621981327527297e-16, "4683": 6.391624857895041e-16, "29868": 5.637273196938122e-15, "47596": 0.00814719870686531, "22655": 6.182573441919359e-13, "34476": 1.3305385238027156e-08, "31757": 0.14180684089660645, "47929": 0.00025462883058935404, "3493": 2.2797110432293266e-05, "35015": 1.3449061952997e-07, "1933": 3.0888197555256625e-10, "29116": 8.314288425026461e-05, "25863": 2.2922238258615835e-06, "17112": 7.977117095136696e-14, "30962": 1.3260064704243013e-12, "45735": 1.1528162452423274e-10, "23520": 1.4007794056636325e-11, "27558": 6.047025817679241e-05, "49207": 0.07471657544374466, "13702": 3.4693889428005775e-10, "14435": 3.863788720082084e-07, "1611": 4.484128623971628e-09, "14109": 0.0006640404462814331, "45363": 2.473230065191956e-09, "15442": 1.8861416037907475e-06, "46881": 0.36605802178382874, "42007": 0.0003579407057259232, "11446": 1.3033689405528293e-10, "1233": 2.072847366333008, "27834": 1.1218296259338066e-16, "18817": 7.359400749206543, "18623": 7.76203492591776e-08, "31859": 0.0043655275367200375, "46254": 5.985255029372638e-07, "19637": 9.873105479875355e-14, "6273": 1.6034338301551543e-08, "33900": 0.0, "33837": 0.5540909171104431, "5041": 0.0012577162124216557, "19776": 1.3181516989035913e-10, "17140": 6.601735094591277e-06, "34053": 1.9935270547866821, "15596": 0.5730987191200256, "25178": 8.162013545500585e-14, "9633": 1.1480550710984971e-05, "29126": 0.11704474687576294, "7364": 1.198766827583313, "38778": 4.4145980274135077e-13, "30442": 7.319822081797156e-09, "39558": 0.0, "18814": 1.1372043218216277e-06, "34634": 0.01359205786138773, "47448": 8.957817126953316e-12, "44782": 9.874484062194824, "25356": 3.780566082411951e-09, "4640": 0.03769107908010483, "8350": 0.0014627964701503515, "33658": 2.995274599015829e-06, "37491": 5.9585836709175055e-08, "29359": 5.204648154512673e-15, "25061": 2.6546341513888905e-11, "41552": 0.03349868580698967, "29854": 0.035413313657045364, "23675": 2.1932713688299112e-14, "23614": 9.272777970181778e-05, "49436": 0.06559246778488159, "21407": 5.396802796320266e-13, "49051": 7.600706175558969e-11, "20462": 3.429007633393155e-10, "45983": 9.62772396528866e-12, "46169": 5.407303294360788e-13, "13345": 2.8295207843420656e-10, "28065": 2.9117504851683407e-08, "48706": 3.0807110334984955e-11, "33782": 2.8135982432786477e-10, "11674": 0.00015105001511983573, "39948": 4.086584404205951e-09, "20748": 10.0260009765625, "49695": 2.7161033244738064e-07, "13732": 6.570864206878468e-05, "27990": 3.9624367786927905e-08, "17966": 6.867193987937503e-13, "41462": 0.0010022936621680856, "9498": 4.3932179942529626e-12, "39920": 7.467502655345015e-06, "21194": 1.3983199320666273e-10, "4353": 10.587892532348633, "3685": 5.676841375451547e-13, "6780": 1.8547076097163995e-09, "3095": 0.0010727830231189728, "15583": 2.1023339397781893e-19, "15039": 3.1291324376070406e-06, "6432": 2.2025367911893828e-13, "7009": 0.0, "33075": 0.019255690276622772, "27554": 2.670430396655029e-15, "30494": 0.33615756034851074, "28556": 3.9753573219059035e-05, "49563": 0.18788044154644012, "8595": 2.582673914730549e-06, "7286": 0.0, "49872": 7.48702100317189e-10, "49443": 0.0, "41761": 3.0116057217477454e-13, "17701": 32.38569259643555, "11209": 3.5826980138153885e-07, "38293": 2.4891332877307884e-19, "32473": 9.00879570053803e-07, "25810": 3.614849738986514e-12, "31331": 5.460412285174243e-05, "8918": 1.6532975211308934e-14, "13244": 1.2923346698791065e-18, "28094": 1.8036611158615823e-13, "38597": 1.3561857192812e-09, "17042": 3.597278782073069e-16, "8851": 5.0827875384129584e-05, "44925": 2.490287988621276e-05, "49606": 2.976902405138482e-11, "49629": 4.4422638683587045e-15, "5429": 7.090215069384788e-15, "38153": 0.0, "36149": 2.2040378098608926e-05, "43998": 1.0865385258185256e-09, "28596": 0.3023766279220581, "47642": 7.572845788672566e-05, "34909": 0.01065404899418354, "17281": 2.26249426305003e-07, "26605": 3.8891928852535784e-05, "42695": 1.646886630624067e-05, "46871": 5.274515824105208e-10, "12381": 5.774886085418984e-05, "19537": 4.0641746695477265e-13, "23402": 5.71716839203873e-07, "32827": 5.7441251388111375e-21, "1482": 1.2725937040613216e-20, "40943": 1.8565240375670446e-19, "32542": 1.5809472415639902e-06, "1192": 3.228730130477864e-11, "32434": 1.7811379038334962e-08, "18471": 0.004823566880077124, "49304": 0.07311253249645233, "37584": 8.039664045611516e-09, "19032": 1.155173157311811e-15, "17598": 0.00011312781134620309, "21161": 0.00018515894771553576, "35852": 6.2594494920631405e-06, "21265": 1.3017568793738388e-12, "575": 3.512553519158246e-07, "45871": 1.132139239805709e-14, "21914": 9.264537054187727e-11, "47654": 0.002478677546605468, "11547": 1.096852429327555e-06, "27053": 0.00024993688566610217, "38259": 1.3748395253315237e-18, "34756": 8.128511552740747e-08, "2017": 2.1058795027784072e-05, "2598": 4.419573595981774e-10, "37159": 6.824659330735466e-19, "47429": 1.2724123512643237e-13, "37602": 2.808263875348632e-13, "2062": 0.010232915170490742, "17234": 3.872120757364428e-08, "41648": 0.001751960371620953, "27637": 4.560783716835159e-13, "28089": 1.2653282865926485e-09, "9333": 1.2228228152277865e-10, "14847": 4.3153804085704905e-07, "7257": 3.6961880596209085e-06, "27702": 6.280257997676175e-12, "2673": 7.431600890228651e-10, "1190": 3.3523623876874353e-09, "37432": 0.0006182366632856429, "19411": 4.05479747001003e-11, "6080": 2.536851284595798e-11, "19787": 7.14234435483796e-11, "22549": 1.1523282328340656e-12, "34499": 2.7712584937944484e-07, "45893": 0.0098015908151865, "44947": 2.0388532528947678e-10, "32807": 3.500224688185487e-16, "42307": 9.685238921974815e-08, "44516": 6.285810059125652e-07, "7090": 6.723975598532661e-09, "25546": 2.429171956919163e-07, "1469": 2.4177095383492997e-06, "31215": 1.9006448975442125e-13, "24545": 1.5109308248995035e-10, "49453": 0.16611017286777496, "43162": 1.0986473952812048e-08, "43848": 5.817007292518994e-11, "48789": 2.700607215950384e-15, "35980": 7.598454310198122e-09, "43783": 0.2645750343799591, "16331": 0.19213376939296722, "18511": 2.8013086318969727, "25996": 4.769925254777263e-08, "1843": 3.310430814022769e-13, "20407": 0.0002298124018125236, "15939": 1.0292142693657524e-09, "22824": 2.9520561550810953e-09, "30348": 6.330240347120297e-18, "17204": 1.3097479880980114e-15, "27049": 2.9684645852512404e-09, "24962": 8.312851139868557e-14, "15606": 1.7404156096745282e-05, "47681": 1.6719786799512804e-07, "40062": 4.2169484570919735e-10, "25260": 2.089944973704405e-05, "29893": 8.108577004284356e-11, "7297": 9.236013731594994e-09, "14095": 0.0, "36771": 2.6925195406590774e-10, "28904": 4.170409084736093e-08, "11298": 2.0478871376461427e-10, "38838": 6.428476085056523e-16, "40158": 5.0003921142627306e-11, "30288": 2.8245558738708496, "161": 1.4964899978930912e-12, "19567": 0.05650198459625244, "34010": 1.931407567212773e-08, "32687": 0.0, "17859": 4.583718293815764e-08, "48466": 2.343992157354457e-16, "37304": 2.062038220174145e-07, "25587": 8.989436972584031e-10, "19928": 2.816006201555865e-07, "6573": 1.1013341463694815e-05, "2401": 3.326897513034055e-07, "8013": 1.1364348040387995e-07, "27760": 6.874776858900589e-10, "44160": 1.2525455339584823e-08, "18485": 1.8835903503600093e-08, "7820": 6.849646717876912e-13, "3907": 0.000361595768481493, "32997": 7.476951395801734e-06, "25915": 24.068811416625977, "9545": 1.625596046447754, "26943": 0.0, "20570": 2.958539415296908e-19, "35384": 3.901840045728022e-06, "33398": 0.000735354027710855, "22536": 1.293624758720398, "28391": 9.147824641883573e-13, "49079": 0.00010472831490915269, "23493": 1.2959786488409009e-07, "4527": 3.7441704847651636e-08, "20977": 6.694691340598498e-15, "15790": 0.0006898947758600116, "27766": 1.238441164634286e-18, "14000": 0.0002974909439217299, "28476": 1.3889218664075997e-09, "12859": 4.4270197463447403e-07, "38038": 0.0005115204257890582, "7360": 4.623960769833957e-09, "21839": 8.437796168436762e-07, "25819": 2.2624571727192233e-07, "37955": 1.9469578091957374e-06, "29701": 1.148288939384649e-14, "18395": 9.416446572138581e-13, "22702": 2.8169445400426374e-13, "7175": 0.05065544694662094, "34126": 9.799027561596674e-11, "43221": 2.3313646568823287e-09}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_4.json <==
{"20228": 1.4197268916049666e-09, "24631": 1.083070401364239e-06, "21481": 0.045500848442316055, "31601": 0.016699200496077538, "21027": 1.7317110177828e-05, "7756": 3.6467711073129294e-09, "15003": 0.09847693890333176, "10962": 4.531797159756934e-09, "37208": 4.092063602030571e-14, "1713": 2.2644691455298016e-07, "25435": 2.3118467330932617, "10196": 1.6820377111434937, "8919": 0.03508220613002777, "40058": 0.1514798253774643, "1597": 1.2850216080551036e-05, "18522": 6.86204825600667e-12, "44492": 3.8960669712650997e-07, "48083": 4.89709271397909e-12, "12260": 0.07018619775772095, "7314": 2.0362682342529297, "35031": 1.131152868270874, "17309": 1.4371940437740705e-07, "6094": 2.339658749406226e-05, "19429": 3.9722352084936574e-05, "38589": 4.30274576501688e-06, "23": 3.7224066257476807, "11185": 3.66856443179131e-06, "17000": 46.48775863647461, "31999": 3.3228296145420416e-14, "31002": 0.0011731572449207306, "5762": 5.8118367007864435e-08, "19308": 5.093396566735464e-07, "16780": 2.0602444692485733e-06, "36171": 1.3256638695258177e-16, "31110": 8.691915512084961, "5943": 0.03943884000182152, "22617": 0.4323483109474182, "46077": 2.0685177474968203e-13, "39120": 6.111804118358322e-11, "24076": 2.7949476066879697e-10, "49558": 5.786522996875654e-11, "12596": 5.113493898534216e-06, "2215": 4.024643203592859e-05, "38964": 0.0011691595427691936, "1966": 2.5575602649041684e-06, "36951": 1.3864350318908691, "19437": 4.6834450651445786e-15, "47182": 0.3088311553001404, "24183": 0.004681187681853771, "28182": 1.065853627579827e-09, "5267": 5.062260299837362e-08, "41565": 7.799220470838808e-12, "35684": 2.4788124677876944e-11, "46765": 8.981835457680387e-13, "20211": 14.706766128540039, "25201": 2.467418630525131e-12, "46364": 1.1797189961026966e-11, "45205": 2.8793243345148767e-08, "12684": 22.528837203979492, "41732": 0.00018863774312194437, "17423": 1.7475350944096135e-08, "31279": 2.4556677544751437e-06, "8492": 6.933665190445026e-06, "40686": 1.2533948989812416e-08, "46925": 0.0001313268148805946, "25999": 0.00016501751088071615, "46650": 2.7849777537824853e-14, "40125": 22.463510513305664, "8943": 1.1688081258398597e-06, "13639": 4.768839517055312e-06, "7734": 3.1356552199213183e-07, "34508": 1.7262170425719203e-12, "36350": 5.658915697148714e-11, "27458": 1.5814927492585618e-12, "29134": 0.00010695655510062352, "42936": 5.727136542788003e-10, "11653": 1.315826177597046, "20870": 1.491175651550293, "1922": 0.00024962215684354305, "18920": 1.5264948254544407e-15, "45577": 3.5605844939112785e-09, "21611": 1.7043714217734873e-09, "49456": 3.204354777396404e-14, "40837": 6.298973009855047e-10, "40222": 7.821930885314941, "23347": 0.14558188617229462, "21127": 4.986681553798e-11, "41422": 8.448823791695759e-06, "14911": 6.265107987957208e-09, "20183": 8.468712710263393e-12, "34100": 7.667892532481346e-06, "33297": 0.0015920645091682673, "22363": 0.22247128188610077, "9062": 3.171469643348246e-06, "45657": 9.600378036499023, "2267": 0.0003010604705195874, "17786": 2.4396681785583496, "8820": 4.98760588385494e-10, "13390": 1.435062273458243e-07, "3170": 2.637708718111753e-09, "41357": 4.7464225644944236e-05, "18491": 4.973319932960463e-13, "38132": 2.9812188828692854e-10, "13939": 0.009039168246090412, "46700": 3.9759853937872125e-13, "30148": 1.9193801108485786e-06, "8072": 5.003004730497196e-07, "24269": 0.3234943151473999, "15692": 7.76339293224737e-05, "10792": 0.00010162701801164076, "19872": 1.7337157487418153e-08, "40248": 5.024758040206301e-11, "14046": 0.06972658634185791, "45091": 1.8077778857206184e-11, "13882": 178.3616485595703, "8715": 0.0017025572014972568, "35304": 0.1287298947572708, "30572": 2.319810038509118e-10, "21243": 1.6518891809980119e-10, "21890": 2.1222028301348672e-10, "7526": 0.07874388247728348, "45652": 1.5080666344147176e-05, "1730": 2.810170444868948e-13, "44601": 0.39387157559394836, "16527": 1.3389759136520074e-12, "6354": 1.6486092491163618e-08, "36162": 4.61398367429533e-12, "18788": 0.0023820821661502123, "22216": 1.3915797403285524e-08, "48347": 2.193570151909352e-11, "46331": 1.3540667847774298e-14, "34579": 1.5546095522012138e-09, "11930": 0.0050258394330739975, "37341": 4.6500828188023036e-10, "11650": 0.0005741582135669887, "13355": 2.223049023086787e-06, "28158": 1.4604694342779112e-07, "44220": 5.771284058292414e-14, "31854": 0.07181468605995178, "30459": 7.666125373395616e-11, "17168": 3.6348615228831704e-09, "43732": 0.37331491708755493, "3065": 1.828417950378025e-08, "19079": 1.986581563949585, "13730": 3.2311017861275104e-08, "27688": 2.3124157166876103e-07, "41804": 3.3134373716992016e-11, "7532": 0.0009291020105592906, "14887": 2.0344061990584805e-09, "7473": 8.447031723335385e-05, "47479": 0.013052077032625675, "16472": 6.628256960539147e-05, "46655": 0.002441226737573743, "47978": 2.4307712465088116e-06, "40785": 1.3996295677998205e-08, "40609": 1.7086486669981582e-09, "39781": 3.4358452012384078e-06, "40392": 1.6176357128805385e-11, "33438": 2.4017619004723656e-09, "13489": 1.2374123334884644, "14317": 2.6685969714890234e-05, "25849": 1.945159961921905e-12, "12275": 2.1013720470364206e-06, "43597": 4.947219736095576e-07, "41263": 1.6018049733834694e-11, "42941": 7.214526753784867e-10, "40675": 1.471620186821454e-10, "1776": 1.3255901584741103e-11, "11580": 0.34577903151512146, "23448": 4.699558884407873e-13, "38728": 4.044484747112165e-09, "49100": 3.6473869613473653e-07, "46145": 0.007191689219325781, "29977": 6.557636737823486, "26680": 9.325803240756159e-09, "26097": 3.640037576913002e-11, "30397": 8.296849955513608e-06, "1662": 5.007003096579865e-07, "14502": 2.270136745252671e-09, "6797": 1.3747177974325804e-16, "10738": 2.6272174540042936e-12, "35904": 9.139529411061886e-13, "6992": 1.7328847646713257, "35756": 4.141593430104793e-15, "47892": 7.5947049538172e-08, "6459": 5.355489899342087e-15, "30188": 7.533289313535474e-13, "34670": 8.416610643028136e-15, "18865": 4.636887751985341e-05, "18190": 11.051011085510254, "16793": 1.987906905753789e-08, "24774": 3.7582992717943853e-07, "16757": 7.158830165863037, "30752": 0.02380487695336342, "36239": 0.22557207942008972, "42646": 2.9270131562952884e-06, "13937": 0.004319299943745136, "34140": 4.4319673798975945e-12, "23604": 0.00079245277447626, "14841": 80.06066131591797, "4585": 5.9215871317519486e-08, "11569": 3.966529038734734e-05, "5704": 5.464089917950332e-05, "45178": 0.3378295600414276, "36647": 3.6661615410160664e-10, "38960": 8.848465308988057e-15, "13563": 3.0462654194707284e-06, "15964": 0.0002278126630699262, "48413": 1.1899182370499455e-16, "34271": 4.75736420743611e-12, "22752": 4.6033170519876876e-07, "27082": 0.0011227226350456476, "31438": 2.480142116546631, "49226": 1.9458641642433605e-10, "4573": 1.1972253743941508e-10, "37499": 0.005358834285289049, "9532": 0.00038344055064953864, "26181": 5.39581823666424e-10, "39323": 0.0002663067716639489, "24904": 2.5790769192057632e-14, "33636": 6.304777880328238e-12, "29715": 0.002323256805539131, "45357": 6.304329280837351e-10, "17193": 4.951091758798043e-10, "15590": 1.2689146608457769e-12, "22687": 0.5394298434257507, "8119": 3.3987205938501575e-08, "4616": 0.00016626912110950798, "22416": 0.6343916058540344, "41733": 2.0496065644692862e-06, "24336": 1.2257673988238377e-13, "36315": 4.0402373829330485e-13, "6385": 0.19190241396427155, "13688": 2.0538909435272217, "33419": 1.9593258959726967e-10, "11375": 2.343646156077739e-05, "47637": 0.1925148218870163, "3212": 5.285330573201463e-08, "4683": 6.238389804735789e-10, "29868": 1.3878270060940778e-11, "47596": 0.00019363652972970158, "22655": 0.0012164367362856865, "34476": 0.024018779397010803, "31757": 12.452596664428711, "47929": 0.07871945202350616, "3493": 1.7639362193122565e-10, "35015": 1.02624449027644e-06, "1933": 2.679593801498413, "29116": 2.859756363464937e-14, "25863": 3.0265486297698097e-12, "17112": 4.518615810411575e-07, "30962": 2.59537114022379e-10, "45735": 5.768228196352781e-16, "23520": 0.00030515974503941834, "27558": 1.5845014786464162e-05, "49207": 0.0002382714010309428, "13702": 0.07360055297613144, "14435": 1.7310194166952897e-08, "1611": 4.734023503066842e-13, "14109": 2.022282123565674, "45363": 2.095067024230957, "15442": 0.11025752872228622, "46881": 1.4041411876678467, "42007": 6.368254661560059, "11446": 1.8572226762771606, "1233": 5.169435439711378e-07, "27834": 0.04482170566916466, "18817": 2.7410337888333913e-11, "18623": 7.71426412332632e-12, "31859": 0.00014606359764002264, "46254": 2.1788506762709936e-11, "19637": 8.665012067241018e-13, "6273": 11.370616912841797, "33900": 3.314322611913667e-07, "33837": 0.0023538554087281227, "5041": 0.36754053831100464, "19776": 4.826188277143317e-13, "17140": 2.4531411781936185e-06, "34053": 0.39048466086387634, "15596": 9.966907782654744e-06, "25178": 1.1444613257083347e-08, "9633": 3.0523583518515807e-06, "29126": 6.189925655375461e-11, "7364": 0.19292348623275757, "38778": 0.10204295068979263, "30442": 0.04862482100725174, "39558": 2.1269855919031312e-17, "18814": 7.355861253444118e-09, "34634": 2.2761976747887047e-09, "47448": 3.542101334463865e-10, "44782": 13.720257759094238, "25356": 2.6363046674079266e-14, "4640": 1.1867180849112202e-10, "8350": 4.119041479427876e-12, "33658": 3.1357460021972656, "37491": 2.1595240515519948e-15, "29359": 0.007322272285819054, "25061": 0.006426260806620121, "41552": 9.625436003801724e-10, "29854": 0.2198987901210785, "23675": 0.024732818827033043, "23614": 2.1346753783291206e-05, "49436": 0.00031690311152487993, "21407": 2.6107324635482598e-11, "49051": 0.018378376960754395, "20462": 4.0270856717676204e-14, "45983": 8.48557013636295e-15, "46169": 7.761167708508765e-09, "13345": 8.811779431128208e-13, "28065": 1.5367925243481295e-06, "48706": 1.2111543412629544e-07, "33782": 0.1644752323627472, "11674": 4.824872590347695e-08, "39948": 39.547237396240234, "20748": 0.060932181775569916, "49695": 2.502900144918385e-07, "13732": 9.460538092937593e-15, "27990": 0.09740456193685532, "17966": 1.316112593485741e-05, "41462": 5.119811258974538e-12, "9498": 3.4984992680620053e-09, "39920": 0.05389246344566345, "21194": 0.23967362940311432, "4353": 0.009539704769849777, "3685": 2.8725178241729736, "6780": 4.009105894486886e-11, "3095": 0.0002424431877443567, "15583": 1.3892832839701441e-06, "15039": 2.5117973673216554e-11, "6432": 1.325454503098289e-13, "7009": 1.624761848499634e-12, "33075": 1.398709571559173e-13, "27554": 0.14628306031227112, "30494": 4.405699729919434, "28556": 3.920320318373527e-11, "49563": 0.002909928560256958, "8595": 2.9392991946625147e-14, "7286": 7.098891501300386e-07, "49872": 1.3565498550860422e-12, "49443": 5.899517541152477e-10, "41761": 1.3719853161550666e-12, "17701": 4.2034312741634494e-07, "11209": 1.4138838988486668e-09, "38293": 1.310345282945491e-06, "32473": 2.3161816596984863, "25810": 6.388533452250655e-11, "31331": 2.381152386377039e-09, "8918": 2.2618883155356428e-10, "13244": 5.7950208013865e-15, "28094": 9.01544938420977e-15, "38597": 5.942973890782355e-11, "17042": 1.6898551878486811e-15, "8851": 2.052369381999597e-05, "44925": 9.551798588192106e-12, "49606": 2.1251426574053767e-07, "49629": 5.410238372860476e-07, "5429": 1.0026149663892352e-16, "38153": 1.2969090334991051e-07, "36149": 0.00030833063647150993, "43998": 0.025236234068870544, "28596": 1.3556105127321416e-09, "47642": 0.1168181449174881, "34909": 2.5885050296783447, "17281": 4.9487104415893555, "26605": 0.04914068803191185, "42695": 6.6066649928586685e-09, "46871": 4.252718223553926e-15, "12381": 4.564454893153831e-14, "19537": 5.32732061589436e-12, "23402": 2.726193848445746e-08, "32827": 0.0058172340504825115, "1482": 2.4753762772888876e-06, "40943": 6.511637610411361e-14, "32542": 4.997983804599926e-09, "1192": 7.39175477520082e-16, "32434": 1.617033729139905e-10, "18471": 1.4304743153892296e-11, "49304": 70.70149993896484, "37584": 0.20995615422725677, "19032": 0.00024891746579669416, "17598": 0.00020689003576990217, "21161": 2.950958814939707e-15, "35852": 5.068112041151096e-10, "21265": 5.644618800149104e-11, "575": 0.0004350010713096708, "45871": 2.4273449639246087e-16, "21914": 12.088068008422852, "47654": 5.48000844702301e-09, "11547": 7.822706038496108e-08, "27053": 1.6339876118820484e-09, "38259": 5.4394046600236834e-08, "34756": 0.0010170221794396639, "2017": 0.252220094203949, "2598": 0.27663925290107727, "37159": 0.0004029099363833666, "47429": 1.530882365319286e-11, "37602": 6.660166531778297e-14, "2062": 2.920828943292486e-12, "17234": 0.6611554026603699, "41648": 0.00018865149468183517, "27637": 2.693550937848954e-10, "28089": 0.1094701737165451, "9333": 0.0034433298278599977, "14847": 0.03750012814998627, "7257": 9.607155349034002e-12, "27702": 1.8668143419997563e-10, "2673": 2.0848323067923502e-09, "1190": 7.618278345944418e-07, "37432": 0.000863377470523119, "19411": 0.21178865432739258, "6080": 2.116411599196056e-14, "19787": 0.14449138939380646, "22549": 1.2207325426061288e-06, "34499": 0.3251311779022217, "45893": 7.001805352047086e-05, "44947": 0.01519470103085041, "32807": 8.512335281096739e-10, "42307": 8.349623385583982e-05, "44516": 7.11764300831419e-08, "7090": 6.987775635902693e-11, "25546": 4.24084078076703e-07, "1469": 2.925908120232634e-07, "31215": 2.829567392836907e-06, "24545": 4.2689146488583685e-12, "49453": 0.010586614720523357, "43162": 0.29428428411483765, "43848": 9.424461905327419e-11, "48789": 4.649335170331392e-12, "35980": 3.0279680858887525e-15, "43783": 1.0785590085979346e-12, "16331": 8.624671936035156, "18511": 1.3919515140514704e-07, "25996": 1.0310867715190852e-09, "1843": 2.312487657959994e-12, "20407": 3.8677669400577486e-10, "15939": 2.0609982698260865e-07, "22824": 2.0267844694221715e-11, "30348": 9.568661835102077e-12, "17204": 1.7730289458839366e-11, "27049": 4.863017238676548e-05, "24962": 0.0008767918334342539, "15606": 8.504234756401274e-07, "47681": 4.194059162465624e-12, "40062": 0.00011227821232751012, "25260": 9.165480818751348e-09, "29893": 1.3346203309172466e-10, "7297": 9.0367431640625, "14095": 1.2226107120513916, "36771": 1.5250729498705873e-11, "28904": 3.7568813695543213e-06, "11298": 1.649653077172037e-14, "38838": 5.7635528349919696e-08, "40158": 4.22910861885839e-09, "30288": 0.0003953690466005355, "161": 6.173015570931639e-11, "19567": 1.5356976985931396, "34010": 0.00210303976200521, "32687": 2.952442557102586e-08, "17859": 0.09465780854225159, "48466": 0.03274780511856079, "37304": 1.1789875030517578, "25587": 1.3588944205999987e-11, "19928": 22.906261444091797, "6573": 0.013563329353928566, "2401": 6.161425813999699e-10, "8013": 0.007470768876373768, "27760": 8.379063415331345e-11, "44160": 0.01112214382737875, "18485": 2.348412863284466e-06, "7820": 9.901774319587275e-06, "3907": 0.00043211219599470496, "32997": 0.00016796693671494722, "25915": 0.045079175382852554, "9545": 0.7288624048233032, "26943": 2.141064409100224e-10, "20570": 1.7727173082324882e-13, "35384": 0.5537970662117004, "33398": 90.82264709472656, "22536": 3.278424024581909, "28391": 2.801292430376634e-05, "49079": 9.235682441044446e-09, "23493": 3.394942638124121e-08, "4527": 9.082050737819428e-15, "20977": 1.056858000772357e-14, "15790": 0.08003649860620499, "27766": 2.0433559358434827e-11, "14000": 7.685238730126276e-12, "28476": 0.003455484053120017, "12859": 1.537881475811853e-12, "38038": 0.0016364811453968287, "7360": 0.3412152826786041, "21839": 1.4639574004004369e-13, "25819": 9.520174353383482e-05, "37955": 0.005021120887249708, "29701": 0.000854957033880055, "18395": 9.929406472389268e-13, "22702": 2.1002210387477405e-13, "7175": 0.04741058871150017, "34126": 0.004880255088210106, "43221": 4.3561088070021015e-09}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_40.json <==
{"20228": 5.481845855712891, "24631": 0.0022838858421891928, "21481": 3.5835356015923026e-07, "31601": 0.275129109621048, "21027": 4.944738066114951e-06, "7756": 0.07674893736839294, "15003": 6.632458280364517e-07, "10962": 0.010602392256259918, "37208": 0.00021039810962975025, "1713": 1.0921966122623417e-06, "25435": 2.586369276046753, "10196": 0.0001980748784262687, "8919": 0.22141000628471375, "40058": 0.0005842432146891952, "1597": 0.001161825144663453, "18522": 1.9336983125839424e-09, "44492": 0.16610556840896606, "48083": 0.01730181649327278, "12260": 0.0013770275982096791, "7314": 0.0017574864905327559, "35031": 0.21163883805274963, "17309": 0.06467735022306442, "6094": 2.182770913350396e-05, "19429": 7.380187980743358e-07, "38589": 0.0019898302853107452, "23": 1.550862691601651e-07, "11185": 0.0018159541068598628, "17000": 0.020310696214437485, "31999": 2.8166896299808286e-05, "31002": 0.1585996448993683, "5762": 3.380945905599831e-17, "19308": 0.18998727202415466, "16780": 1.602492574193093e-07, "36171": 8.391127445878934e-19, "31110": 0.021033791825175285, "5943": 8.130675155371136e-08, "22617": 0.07214701175689697, "46077": 4.715431517476887e-11, "39120": 4.15781334871506e-14, "24076": 0.004566240590065718, "49558": 4.358426508588309e-08, "12596": 0.016627652570605278, "2215": 2.5490642656222917e-05, "38964": 0.011796120554208755, "1966": 0.002723368350416422, "36951": 2.3427414894104004, "19437": 2.782450270188974e-09, "47182": 2.1268210411071777, "24183": 0.0018299641087651253, "28182": 8.064021320272272e-14, "5267": 2.7787704467773438, "41565": 3.195581210128744e-14, "35684": 5.622925281524658, "46765": 1.8464960476194392e-06, "20211": 2.311816453933716, "25201": 5.0053610561873185e-11, "46364": 4.600671926757727e-11, "45205": 0.0005857085343450308, "12684": 0.05082342028617859, "41732": 0.05899319425225258, "17423": 0.2964617609977722, "31279": 0.0115701574832201, "8492": 0.0003930427192244679, "40686": 0.5211566090583801, "46925": 4.4636257712227234e-07, "25999": 0.001421862980350852, "46650": 1.2803332083421992e-07, "40125": 21.293737411499023, "8943": 0.34501445293426514, "13639": 0.010501330718398094, "7734": 3.441896012645884e-07, "34508": 0.10121355950832367, "36350": 0.015800727531313896, "27458": 0.0002790934522636235, "29134": 0.0027853790670633316, "42936": 2.5785579055082053e-05, "11653": 0.05397036671638489, "20870": 0.5271027684211731, "1922": 2.6062202898473632e-18, "18920": 4.1559370463289277e-17, "45577": 2.355944215756689e-12, "21611": 9.396480121770523e-11, "49456": 5.320115974427608e-07, "40837": 5.64475679397583, "40222": 0.07066064327955246, "23347": 9.170361408905592e-06, "21127": 1.0387162343842494e-18, "41422": 3.215376138687134, "14911": 0.0007942220545373857, "20183": 1.0803653111013389e-10, "34100": 2.6318052732676733e-06, "33297": 1.7951660424841975e-07, "22363": 6.242184232615328e-14, "9062": 3.3962801460063474e-09, "45657": 0.10449891537427902, "2267": 0.0104594761505723, "17786": 0.018938936293125153, "8820": 0.08979091048240662, "13390": 9.449744320377818e-10, "3170": 0.9247993230819702, "41357": 0.0467584952712059, "18491": 1.8020430633813866e-11, "38132": 14.537442207336426, "13939": 1.712112862151116e-05, "46700": 0.30113083124160767, "30148": 9.142093767877668e-05, "8072": 0.010926882736384869, "24269": 7.782261491229292e-06, "15692": 4.6116729208733886e-05, "10792": 0.0005285558290779591, "19872": 7.037507430140977e-07, "40248": 0.00016574353503528982, "14046": 2.3872747517771488e-21, "45091": 0.8768014907836914, "13882": 0.028980480507016182, "8715": 4.811272924797093e-15, "35304": 0.0018069802317768335, "30572": 0.039649203419685364, "21243": 9.827699187781036e-08, "21890": 0.19684568047523499, "7526": 0.03341173008084297, "45652": 0.0018419920234009624, "1730": 4.312339297030121e-05, "44601": 0.2560904026031494, "16527": 6.98576335667056e-11, "6354": 0.00025196067872457206, "36162": 18.40674591064453, "18788": 0.00915235560387373, "22216": 0.0001844614598667249, "48347": 0.8109307885169983, "46331": 3.39782542380096e-11, "34579": 4.0270817236454093e-10, "11930": 0.006256588269025087, "37341": 1.350682343748133e-09, "11650": 0.7313124537467957, "13355": 3.2368098823858126e-16, "28158": 2.9280947273946367e-05, "44220": 3.6657495479852295e-14, "31854": 0.00047261608415283263, "30459": 1.8435841503579298e-15, "17168": 6.723311143930211e-12, "43732": 0.00016163566033355892, "3065": 0.00123615562915802, "19079": 0.1047598347067833, "13730": 4.469774973325097e-13, "27688": 0.03349585086107254, "41804": 0.010562131181359291, "7532": 5.096707357912268e-14, "14887": 0.008762044832110405, "7473": 2.7856403903570026e-05, "47479": 5.244763998102364e-11, "16472": 0.004539499990642071, "46655": 0.6875671148300171, "47978": 1.3482943773269653, "40785": 2.853734176050393e-12, "40609": 1.8264327550365778e-10, "39781": 2.613322067190893e-05, "40392": 0.8966382741928101, "33438": 2.654683228797694e-08, "13489": 0.0002545439638197422, "14317": 22.616878509521484, "25849": 0.074215829372406, "12275": 0.00837414525449276, "43597": 3.702053436427377e-05, "41263": 1.1368999481201172, "42941": 2.5390369518110472e-15, "40675": 0.004518202506005764, "1776": 3.7529112262291164e-08, "11580": 8.921199798583984, "23448": 1.4278208482210175e-06, "38728": 0.000320793769787997, "49100": 2.1166072367018174e-12, "46145": 1.5394897162623877e-11, "29977": 0.09089018404483795, "26680": 2.2705639722998133e-13, "26097": 7.613778052473208e-09, "30397": 0.004040549974888563, "1662": 9.855350910359384e-12, "14502": 4.609060764312744, "6797": 2.3831674481056275e-13, "10738": 0.005360313691198826, "35904": 8.293473685583308e-10, "6992": 0.36620137095451355, "35756": 0.0008814909961074591, "47892": 11.346786499023438, "6459": 1.2976765439987048e-08, "30188": 1.0866442701163923e-13, "34670": 2.327754737052601e-05, "18865": 0.09613689035177231, "18190": 3.515793800354004, "16793": 2.786955292322091e-06, "24774": 0.34741923213005066, "16757": 6.991522695898311e-06, "30752": 1.464212417602539, "36239": 0.005644723307341337, "42646": 5.286125315251411e-07, "13937": 0.0001742286840453744, "34140": 2.490401029586792, "23604": 53.710472106933594, "14841": 0.1885833591222763, "4585": 0.06472942233085632, "11569": 0.06447278708219528, "5704": 1.5360575230264763e-17, "45178": 7.705945790803526e-06, "36647": 0.014523863792419434, "38960": 7.698259452126877e-08, "13563": 2.0685477631680974e-16, "15964": 0.1036965548992157, "48413": 1.0585259072454297e-17, "34271": 19.19784927368164, "22752": 9.647164862206133e-15, "27082": 5.116104850810116e-19, "31438": 0.6366273760795593, "49226": 0.09769914299249649, "4573": 7.644111832405542e-08, "37499": 3.7939901176287094e-06, "9532": 0.6378583908081055, "26181": 2.8932885243193596e-07, "39323": 2.8375790861900896e-05, "24904": 1.3567069800046738e-05, "33636": 0.001051394734531641, "29715": 0.02883935160934925, "45357": 5.0989712008231436e-08, "17193": 7.982916940818541e-07, "15590": 0.000627349887508899, "22687": 1.0406074579805136e-06, "8119": 6.296549770468118e-08, "4616": 1.1897732576926501e-07, "22416": 6.864955594210187e-06, "41733": 7.291989732038928e-07, "24336": 0.6046534776687622, "36315": 4.958746444572171e-07, "6385": 0.03751176968216896, "13688": 0.014930715784430504, "33419": 1.7983548641204834, "11375": 0.0011784116504713893, "47637": 0.00018643875955604017, "3212": 7.147918867043968e-13, "4683": 1.2636771009547834e-18, "29868": 4.822339178645052e-06, "47596": 0.17718692123889923, "22655": 0.016851024702191353, "34476": 2.736624651333841e-07, "31757": 11.234968185424805, "47929": 1.012105485642678e-06, "3493": 0.6201095581054688, "35015": 0.04272441193461418, "1933": 0.03399718552827835, "29116": 0.001262545702047646, "25863": 0.004465681966394186, "17112": 9.954475217455183e-07, "30962": 0.0024324124678969383, "45735": 0.0003294019552413374, "23520": 0.04014090448617935, "27558": 3.603238656069152e-05, "49207": 0.008146283216774464, "13702": 0.006007098592817783, "14435": 0.02012232504785061, "1611": 0.008157960139214993, "14109": 0.3136685788631439, "45363": 5.513499490916729e-05, "15442": 2.0614673701402353e-07, "46881": 0.00037475928547792137, "42007": 0.0018543819896876812, "11446": 7.662930043923679e-15, "1233": 0.7108258008956909, "27834": 1.11972854599518e-10, "18817": 0.27515241503715515, "18623": 0.0006761713302694261, "31859": 0.14871276915073395, "46254": 1.6709693670272827, "19637": 2.8028956876369193e-05, "6273": 0.23532506823539734, "33900": 1.614519607416598e-13, "33837": 0.04753507673740387, "5041": 0.028708068653941154, "19776": 1.72005295753479, "17140": 0.2884173095226288, "34053": 0.10797629505395889, "15596": 17.270780563354492, "25178": 2.220667596475323e-07, "9633": 0.20119979977607727, "29126": 0.07444778084754944, "7364": 0.08727476745843887, "38778": 4.251813202731103e-13, "30442": 1.2144006490707397, "39558": 8.472689522228194e-19, "18814": 0.009349757805466652, "34634": 1.332734768766386e-06, "47448": 0.07208700478076935, "44782": 0.04653976857662201, "25356": 0.0004701365833170712, "4640": 0.004045264795422554, "8350": 2.954482624772936e-05, "33658": 0.11013142019510269, "37491": 3.747167159895426e-11, "29359": 0.00032126405858434737, "25061": 3.835686754882772e-07, "41552": 0.326416015625, "29854": 0.011114760302007198, "23675": 1.2301677038140113e-11, "23614": 0.016219165176153183, "49436": 9.724101066589355, "21407": 1.070982852979796e-05, "49051": 0.0010939395288005471, "20462": 0.0012016549007967114, "45983": 2.2006075596436858e-05, "46169": 6.379120895871893e-05, "13345": 0.573301374912262, "28065": 0.5289726257324219, "48706": 0.000477570021757856, "33782": 7.599144737469032e-06, "11674": 1.2728005458484404e-05, "39948": 0.01933695562183857, "20748": 12.765769958496094, "49695": 1.9658949375152588, "13732": 2.3924845663714223e-05, "27990": 0.0900736153125763, "17966": 3.1020945225534655e-14, "41462": 0.009074453264474869, "9498": 0.009403225034475327, "39920": 1.1280399560928345, "21194": 0.0003000162832904607, "4353": 5.03308474435471e-05, "3685": 0.01643773727118969, "6780": 0.12141665071249008, "3095": 0.16448049247264862, "15583": 1.1124216511056856e-13, "15039": 2.0442876120796427e-05, "6432": 1.8524883671489079e-07, "7009": 8.553128637203006e-15, "33075": 0.33958885073661804, "27554": 9.316084015331683e-11, "30494": 0.7534188032150269, "28556": 1.0322595834732056, "49563": 0.26957133412361145, "8595": 6.312288314802572e-05, "7286": 5.064942695947946e-18, "49872": 0.0020576799288392067, "49443": 2.2026710628521816e-14, "41761": 9.113626219914295e-06, "17701": 0.018461640924215317, "11209": 0.6568992733955383, "38293": 1.5883007285029984e-16, "32473": 0.24127398431301117, "25810": 0.24118900299072266, "31331": 14.952115058898926, "8918": 1.9232182239647955e-05, "13244": 4.1058182453926433e-19, "28094": 0.0008029280579648912, "38597": 0.01880015805363655, "17042": 5.00498975597452e-10, "8851": 0.18520769476890564, "44925": 1.0085916102298143e-08, "49606": 6.032074254154474e-13, "49629": 1.7023075657429665e-11, "5429": 4.564842969768945e-13, "38153": 1.4926933404195474e-16, "36149": 0.001928520854562521, "43998": 2.7650997935779742e-08, "28596": 0.0044630770571529865, "47642": 2.996838020408177e-06, "34909": 0.04249763488769531, "17281": 4.855161387240514e-05, "26605": 0.00024048335035331547, "42695": 0.002314540557563305, "46871": 1.505769205323304e-06, "12381": 0.0017795244930312037, "19537": 3.798229286644528e-09, "23402": 4.85444218156772e-09, "32827": 3.2700040591970847e-12, "1482": 2.140278839574128e-12, "40943": 8.160979143571442e-17, "32542": 0.00011874784831888974, "1192": 1.0198026451080366e-11, "32434": 0.15474765002727509, "18471": 0.01520086731761694, "49304": 0.5212984085083008, "37584": 1.6998305000015534e-05, "19032": 1.8071897756044564e-08, "17598": 0.017471203580498695, "21161": 0.035037919878959656, "35852": 16.139699935913086, "21265": 4.226388227834832e-06, "575": 0.1660318821668625, "45871": 1.5459933333517029e-09, "21914": 0.022775797173380852, "47654": 0.017945941537618637, "11547": 5.903834342956543, "27053": 1.9060159921646118, "38259": 1.9902087790291123e-12, "34756": 0.03290959447622299, "2017": 0.6668498516082764, "2598": 1.0247782483707724e-10, "37159": 4.718273771686654e-09, "47429": 2.131135488525615e-06, "37602": 0.009137075394392014, "2062": 0.8475499153137207, "17234": 0.0005825922125950456, "41648": 0.0001364925119560212, "27637": 1.5766554497531615e-05, "28089": 2.1325755383827527e-08, "9333": 9.056694949549637e-09, "14847": 0.0011959233088418841, "7257": 4.561367313726805e-05, "27702": 2.745791971392464e-05, "2673": 6.845922325737774e-05, "1190": 8.833516767481342e-05, "37432": 6.583434878848493e-05, "19411": 0.7837876677513123, "6080": 0.0009799414547160268, "19787": 0.03772355616092682, "22549": 1.329400145522186e-09, "34499": 0.0005093159852549434, "45893": 0.060229819267988205, "44947": 9.461555480957031, "32807": 2.3284080725716194e-06, "42307": 0.0017338197212666273, "44516": 0.004145344253629446, "7090": 0.0049225143156945705, "25546": 4.402355457955309e-08, "1469": 0.029755445197224617, "31215": 1.0260611533596115e-13, "24545": 3.6012141704559326, "49453": 0.17403072118759155, "43162": 0.2896246612071991, "43848": 0.00028910228866152465, "48789": 2.2582626968414843e-07, "35980": 0.04091823101043701, "43783": 0.3695808947086334, "16331": 3.693804979324341, "18511": 0.26093897223472595, "25996": 0.0004438680480234325, "1843": 0.007263266481459141, "20407": 0.024043522775173187, "15939": 15.51913070678711, "22824": 3.976803779602051, "30348": 1.2724445743828708e-17, "17204": 6.486971386300517e-17, "27049": 2.6283669471740723, "24962": 0.0001298347197007388, "15606": 0.08527960628271103, "47681": 1.3075763583003663e-08, "40062": 0.05861688777804375, "25260": 4.079071998596191, "29893": 0.003884323639795184, "7297": 0.2015795111656189, "14095": 4.690685820415064e-16, "36771": 0.0004074027528986335, "28904": 4.297611155834602e-08, "11298": 5.882155873493389e-10, "38838": 1.1485267350508366e-06, "40158": 5.091300010681152, "30288": 3.392789363861084, "161": 6.984547326283064e-06, "19567": 0.0004884147783741355, "34010": 0.3379388451576233, "32687": 1.4462672528223024e-14, "17859": 3.444262983975932e-05, "48466": 2.170977619897485e-09, "37304": 0.6122336983680725, "25587": 4.025469735324805e-09, "19928": 0.434524804353714, "6573": 1.0453227332618553e-05, "2401": 7.845694653951796e-07, "8013": 0.013113301247358322, "27760": 0.00010770717926789075, "44160": 1.963889241218567, "18485": 0.2251013070344925, "7820": 3.134471262455918e-05, "3907": 0.000686676474288106, "32997": 0.46361950039863586, "25915": 1.3456770181655884, "9545": 0.0035986111033707857, "26943": 1.306232801366906e-16, "20570": 5.576150305386385e-11, "35384": 1.3253239558252972e-05, "33398": 0.0034808849450200796, "22536": 0.5879396796226501, "28391": 3.512154178597626e-10, "49079": 0.12108569592237473, "23493": 0.0001351800310658291, "4527": 0.0002029308379860595, "20977": 3.706869013131442e-12, "15790": 2.03090748982504e-05, "27766": 4.701024292064204e-11, "14000": 0.013658995740115643, "28476": 0.017135489732027054, "12859": 0.0007877543685026467, "38038": 0.0033242867793887854, "7360": 0.30905210971832275, "21839": 7.2566213020763826e-06, "25819": 2.702901838347316e-06, "37955": 0.0007031088462099433, "29701": 2.5208188958458777e-07, "18395": 0.0004990978050045669, "22702": 1.1842748790513724e-05, "7175": 0.015860652551054955, "34126": 2.172745704650879, "43221": 9.716899285194813e-08}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_44.json <==
{"20228": 12.710906982421875, "24631": 5.763319222751306e-06, "21481": 3.59918573167306e-07, "31601": 0.6638739705085754, "21027": 9.658122507971711e-06, "7756": 0.04348040744662285, "15003": 4.592027835315093e-06, "10962": 0.02245619148015976, "37208": 7.131036545615643e-05, "1713": 2.6696538952819537e-06, "25435": 7.731931686401367, "10196": 0.0023436355404555798, "8919": 0.9378635883331299, "40058": 0.0025231384206563234, "1597": 0.0025844338815659285, "18522": 1.2471940147307237e-09, "44492": 0.04242996498942375, "48083": 0.38946816325187683, "12260": 0.0002540007990319282, "7314": 0.009502984583377838, "35031": 0.17015795409679413, "17309": 0.8382768630981445, "6094": 0.00020016693451907486, "19429": 2.0820646113861585e-06, "38589": 0.0001071867736754939, "23": 1.1618139978963882e-06, "11185": 0.001878725248388946, "17000": 0.0017148272600024939, "31999": 0.00026317802257835865, "31002": 0.6091243028640747, "5762": 1.9368747328652597e-13, "19308": 0.28454169631004333, "16780": 2.3053482436807826e-05, "36171": 2.0529836651111976e-16, "31110": 0.008996434509754181, "5943": 4.5436427953404745e-09, "22617": 0.10533331334590912, "46077": 4.0480968577227827e-10, "39120": 2.2407919703787416e-12, "24076": 0.015482446178793907, "49558": 2.594702664282522e-06, "12596": 0.3625905513763428, "2215": 0.008839658461511135, "38964": 0.19786924123764038, "1966": 0.02515801601111889, "36951": 3.550333261489868, "19437": 2.4926373853872974e-08, "47182": 3.2390286922454834, "24183": 0.0060827168636024, "28182": 8.906081709787739e-13, "5267": 2.4214792251586914, "41565": 1.3824274807305772e-14, "35684": 0.44485795497894287, "46765": 0.00020759287872351706, "20211": 2.392700433731079, "25201": 1.4773978707083302e-09, "46364": 4.5847364793516476e-10, "45205": 0.008226401172578335, "12684": 0.012149687856435776, "41732": 0.14608292281627655, "17423": 21.49056625366211, "31279": 0.0021701010409742594, "8492": 0.0014913275372236967, "40686": 2.119580030441284, "46925": 0.00011779533815570176, "25999": 0.0010416324948891997, "46650": 1.0520865544094704e-05, "40125": 3.8286800384521484, "8943": 3.686936855316162, "13639": 0.13747918605804443, "7734": 2.6578770757623715e-06, "34508": 0.7350456118583679, "36350": 0.004298007115721703, "27458": 0.0003012324741575867, "29134": 0.015833038836717606, "42936": 1.8214652300230227e-05, "11653": 0.019852718338370323, "20870": 0.08451896905899048, "1922": 3.0132232916170227e-19, "18920": 4.1714742113850827e-16, "45577": 2.20026384264993e-12, "21611": 7.671140944687238e-10, "49456": 1.0843869858945254e-05, "40837": 2.2135705947875977, "40222": 0.12187696993350983, "23347": 3.0012065508344676e-06, "21127": 6.632021890768937e-19, "41422": 2.5687379837036133, "14911": 4.380623431643471e-05, "20183": 4.208884907264121e-10, "34100": 0.00015473253733944148, "33297": 1.0500614822106513e-09, "22363": 1.4160022573971379e-14, "9062": 2.3025984319247073e-06, "45657": 0.05241982266306877, "2267": 0.02835756726562977, "17786": 0.18397587537765503, "8820": 0.021097788587212563, "13390": 2.141809618549928e-09, "3170": 4.210349082946777, "41357": 0.0031475569121539593, "18491": 7.0212953018952e-14, "38132": 10.66690444946289, "13939": 4.464547600946389e-05, "46700": 4.9443039894104, "30148": 2.073992391160573e-06, "8072": 0.0855862945318222, "24269": 0.00013128983846399933, "15692": 9.725183190312237e-06, "10792": 8.909960888558999e-05, "19872": 4.1235894059354905e-06, "40248": 7.816423749318346e-05, "14046": 9.025069587739882e-21, "45091": 7.964507579803467, "13882": 0.08940491825342178, "8715": 1.0804800387731461e-09, "35304": 0.0021763525437563658, "30572": 0.0026705097407102585, "21243": 1.5810401521321182e-07, "21890": 0.0008478389936499298, "7526": 1.0060006380081177, "45652": 8.433529728790745e-06, "1730": 2.706284067244269e-05, "44601": 0.0880230963230133, "16527": 1.5909858500084972e-11, "6354": 3.512018884066492e-05, "36162": 10.187163352966309, "18788": 0.009684806689620018, "22216": 5.6623412092449144e-05, "48347": 0.5254706144332886, "46331": 1.2648166958229012e-09, "34579": 1.0214915024953086e-10, "11930": 0.07875709980726242, "37341": 0.001490215421654284, "11650": 0.0707547590136528, "13355": 7.414951235682522e-18, "28158": 1.724432331684511e-05, "44220": 3.855947662269278e-15, "31854": 0.0033547580242156982, "30459": 6.485403898892064e-15, "17168": 2.4806649179254237e-08, "43732": 0.0010150641901418567, "3065": 0.015865087509155273, "19079": 2.166924238204956, "13730": 3.568082244595483e-13, "27688": 0.2118850201368332, "41804": 0.00032107214792631567, "7532": 1.8970961954134502e-12, "14887": 0.018842019140720367, "7473": 3.197848127456382e-05, "47479": 7.959390958822699e-12, "16472": 0.0012828123290091753, "46655": 1.5796551704406738, "47978": 5.5804853439331055, "40785": 1.3016541912403025e-16, "40609": 5.28016685930055e-10, "39781": 1.1382181952512838e-07, "40392": 2.327303886413574, "33438": 3.999435449486555e-09, "13489": 0.13982711732387543, "14317": 6.8712029457092285, "25849": 0.001179851358756423, "12275": 0.0003693448379635811, "43597": 3.458914943621494e-05, "41263": 2.9449238777160645, "42941": 5.057784936671402e-17, "40675": 2.32525372505188, "1776": 1.3628452961711446e-06, "11580": 5.061854362487793, "23448": 9.462771686230553e-07, "38728": 0.0006151341367512941, "49100": 1.1016964521649159e-13, "46145": 1.663354669290129e-05, "29977": 0.05342421680688858, "26680": 8.340442899312187e-15, "26097": 8.471842249946349e-08, "30397": 0.00042133231181651354, "1662": 1.2067093851930721e-11, "14502": 1.7410156726837158, "6797": 1.3290551385131133e-12, "10738": 6.981130718486384e-05, "35904": 2.3038723706569897e-10, "6992": 0.4613473117351532, "35756": 2.8440346795832738e-05, "47892": 5.078466892242432, "6459": 2.951328292866151e-09, "30188": 9.499838727624298e-15, "34670": 1.021368007059209e-05, "18865": 0.0442899689078331, "18190": 6.385032653808594, "16793": 8.050719770835713e-06, "24774": 0.9051583409309387, "16757": 0.005260827485471964, "30752": 1.6176042556762695, "36239": 0.0019891748670488596, "42646": 3.922242974851997e-09, "13937": 0.0025043217465281487, "34140": 2.360081195831299, "23604": 14.759804725646973, "14841": 0.0574004203081131, "4585": 0.1407133787870407, "11569": 0.00858848076313734, "5704": 1.4653216692523717e-17, "45178": 4.759628063766286e-05, "36647": 0.03589494153857231, "38960": 6.525713160954183e-07, "13563": 5.599782459901463e-17, "15964": 10.06364917755127, "48413": 2.5335403961976365e-16, "34271": 0.3075948655605316, "22752": 8.748978165899047e-17, "27082": 3.956706015282889e-19, "31438": 1.7271182537078857, "49226": 0.022395528852939606, "4573": 1.1383073150739165e-08, "37499": 0.00021042813023086637, "9532": 0.17998212575912476, "26181": 5.587921592109524e-08, "39323": 0.0028669906314462423, "24904": 2.3753949790261686e-05, "33636": 0.0012546846410259604, "29715": 0.0012021601432934403, "45357": 8.956904639489949e-05, "17193": 1.4525433016387979e-06, "15590": 2.178320755774621e-06, "22687": 5.919062004977604e-06, "8119": 1.6900528976293572e-08, "4616": 3.4394938097648264e-07, "22416": 3.724753696587868e-06, "41733": 1.3549351024266798e-05, "24336": 0.630061149597168, "36315": 2.8886468044220237e-06, "6385": 0.14630962908267975, "13688": 0.060820501297712326, "33419": 1.1276179552078247, "11375": 0.12400061637163162, "47637": 0.0006634042947553098, "3212": 1.6269815356073636e-12, "4683": 9.391457123166741e-19, "29868": 1.548703403386753e-05, "47596": 2.0406675338745117, "22655": 0.0028220030944794416, "34476": 6.74000830258592e-07, "31757": 4.7114176750183105, "47929": 4.312966211728053e-06, "3493": 0.6246249079704285, "35015": 4.919802813674323e-05, "1933": 0.04560854658484459, "29116": 0.0005634237313643098, "25863": 0.0017243323381990194, "17112": 9.194421727443114e-05, "30962": 0.025039203464984894, "45735": 0.0005629686638712883, "23520": 0.0023356270976364613, "27558": 0.0002362965897191316, "49207": 0.22476108372211456, "13702": 0.0033620346803218126, "14435": 0.015410511754453182, "1611": 0.0004730683285742998, "14109": 0.007379491813480854, "45363": 0.000414770474890247, "15442": 5.417084025793883e-07, "46881": 0.001017666538245976, "42007": 0.002226988086476922, "11446": 1.29392575145648e-14, "1233": 1.3193212747573853, "27834": 3.174098484048926e-11, "18817": 0.6357166767120361, "18623": 0.001107516000047326, "31859": 0.15645256638526917, "46254": 1.7664639949798584, "19637": 5.0565481615194585e-06, "6273": 0.42507022619247437, "33900": 5.643007762456964e-13, "33837": 0.035278692841529846, "5041": 0.009077591821551323, "19776": 1.6157269477844238, "17140": 0.27404898405075073, "34053": 1.4580074548721313, "15596": 12.762467384338379, "25178": 6.247462636110868e-08, "9633": 0.08739522099494934, "29126": 2.4818036556243896, "7364": 0.023941567167639732, "38778": 1.3580287068493124e-12, "30442": 0.5617203712463379, "39558": 5.523721362100349e-19, "18814": 0.06332387030124664, "34634": 2.357941775699146e-05, "47448": 0.08589387685060501, "44782": 0.17906738817691803, "25356": 0.0006204797537066042, "4640": 0.0031978883780539036, "8350": 3.061629740841454e-06, "33658": 0.039153020828962326, "37491": 1.9831184288579724e-15, "29359": 0.00022154646285343915, "25061": 0.000302046537399292, "41552": 0.02973904460668564, "29854": 0.06765559315681458, "23675": 9.29768306616452e-13, "23614": 0.3649684190750122, "49436": 7.400905609130859, "21407": 4.257384262018604e-06, "49051": 0.00237423088401556, "20462": 0.0023541676346212626, "45983": 2.310865738763823e-06, "46169": 4.582367910188623e-05, "13345": 0.7931504249572754, "28065": 0.6548804044723511, "48706": 0.0005132000078447163, "33782": 0.0003246294509153813, "11674": 9.558290912536904e-06, "39948": 0.013132345862686634, "20748": 2.4904229640960693, "49695": 1.5128004550933838, "13732": 1.6085499737528153e-05, "27990": 0.7147123217582703, "17966": 2.1655777960260213e-14, "41462": 0.0009173786384053528, "9498": 0.008666775189340115, "39920": 0.3099944591522217, "21194": 0.00020806948305107653, "4353": 0.21663667261600494, "3685": 0.006377887912094593, "6780": 0.1045246496796608, "3095": 0.07710018008947372, "15583": 1.933553957136208e-14, "15039": 1.4999413622263091e-07, "6432": 5.359430232942941e-08, "7009": 6.910298028239836e-11, "33075": 0.013525031507015228, "27554": 2.2876797678428318e-10, "30494": 0.026977956295013428, "28556": 6.8749260902404785, "49563": 0.6006916761398315, "8595": 0.0006583328358829021, "7286": 1.7425665957498818e-18, "49872": 0.155816912651062, "49443": 5.995793020874187e-15, "41761": 0.00042235737782903016, "17701": 4.701686859130859, "11209": 4.96983003616333, "38293": 2.3572363136957486e-13, "32473": 0.09787296503782272, "25810": 0.35620126128196716, "31331": 3.0882043838500977, "8918": 0.00048242066986858845, "13244": 1.0566850167921929e-17, "28094": 0.10517480969429016, "38597": 1.2062232494354248, "17042": 1.3222806183321723e-09, "8851": 3.458839178085327, "44925": 1.4039606810456462e-07, "49606": 2.29920683186835e-12, "49629": 3.1455662862856296e-14, "5429": 7.267750312157928e-13, "38153": 9.232363408002886e-19, "36149": 0.001330362050794065, "43998": 3.640819841166376e-06, "28596": 0.022398512810468674, "47642": 1.2176391464890912e-05, "34909": 0.4904150366783142, "17281": 0.00014860383816994727, "26605": 0.001913867425173521, "42695": 0.015339475125074387, "46871": 2.6842369038604375e-07, "12381": 0.0006505510536953807, "19537": 8.247144300810305e-09, "23402": 6.476297831348177e-10, "32827": 9.815765076291207e-15, "1482": 2.0226777197596135e-10, "40943": 1.493956514053707e-09, "32542": 0.0013967064442113042, "1192": 1.7146399577949722e-10, "32434": 0.33392754197120667, "18471": 0.0008553493535146117, "49304": 2.0346949100494385, "37584": 2.089924964820966e-05, "19032": 2.0730023209125648e-07, "17598": 0.030594227835536003, "21161": 0.049103327095508575, "35852": 3.7041900157928467, "21265": 1.4173851923260372e-05, "575": 0.006401039659976959, "45871": 2.581538316448473e-10, "21914": 0.00043110514525324106, "47654": 0.0001862016652012244, "11547": 0.40276670455932617, "27053": 0.010499534197151661, "38259": 1.7274324874173852e-13, "34756": 0.03577795624732971, "2017": 3.093977212905884, "2598": 1.6739759578499047e-09, "37159": 5.9174025679453734e-09, "47429": 1.9715675136922073e-07, "37602": 0.0006445760373026133, "2062": 3.8218352794647217, "17234": 0.0042867232114076614, "41648": 0.0034184663090854883, "27637": 0.005409553647041321, "28089": 1.7004218477723043e-08, "9333": 1.779242975175066e-09, "14847": 0.022821960970759392, "7257": 0.0008360853535123169, "27702": 9.784689609659836e-06, "2673": 1.0670560186554212e-05, "1190": 0.03167346119880676, "37432": 2.7628077077679336e-05, "19411": 0.031415488570928574, "6080": 0.0010542459785938263, "19787": 0.006773925386369228, "22549": 8.551188229732887e-11, "34499": 6.66057167109102e-05, "45893": 1.7804116010665894, "44947": 1.3958333730697632, "32807": 9.088483238883782e-06, "42307": 0.0001018402908812277, "44516": 0.006068574730306864, "7090": 0.0015946936327964067, "25546": 2.9322118280106224e-06, "1469": 0.04783241078257561, "31215": 2.35568790358685e-14, "24545": 2.535661458969116, "49453": 0.5318111777305603, "43162": 6.618207931518555, "43848": 0.0033754068426787853, "48789": 1.7695222709335212e-07, "35980": 0.024668972939252853, "43783": 2.223872184753418, "16331": 0.5692006349563599, "18511": 0.30952632427215576, "25996": 0.0007552414899691939, "1843": 0.001764994696713984, "20407": 0.01293021347373724, "15939": 10.589757919311523, "22824": 0.3344000577926636, "30348": 4.648908567269705e-16, "17204": 1.0929652322078098e-10, "27049": 17.710145950317383, "24962": 0.12879866361618042, "15606": 0.00020235733245499432, "47681": 1.153102360262892e-07, "40062": 0.1989368200302124, "25260": 2.0277371406555176, "29893": 0.00030730327125638723, "7297": 0.05931790918111801, "14095": 5.5912857677142824e-11, "36771": 0.0035944036208093166, "28904": 1.6460649732152888e-08, "11298": 1.7168673427381265e-10, "38838": 1.144773932537646e-06, "40158": 1.0517406463623047, "30288": 1.7468011379241943, "161": 6.1925861700729e-06, "19567": 0.000820809742435813, "34010": 0.15625083446502686, "32687": 5.473485082905518e-16, "17859": 0.000368378619896248, "48466": 1.4269651238407732e-08, "37304": 5.529933452606201, "25587": 6.159853072063015e-09, "19928": 0.9354090690612793, "6573": 1.4440515769820195e-05, "2401": 4.185868078820931e-07, "8013": 0.054520074278116226, "27760": 0.004026166163384914, "44160": 0.802741527557373, "18485": 1.5201396942138672, "7820": 4.447893297765404e-05, "3907": 0.004090070724487305, "32997": 0.9839105606079102, "25915": 0.68659508228302, "9545": 0.24589228630065918, "26943": 6.0129872172944655e-18, "20570": 3.931124410883058e-06, "35384": 8.913877422855876e-07, "33398": 0.021349193528294563, "22536": 0.7215520143508911, "28391": 2.8282404196389166e-10, "49079": 3.1436967849731445, "23493": 5.6228411267511547e-05, "4527": 0.0001394410792272538, "20977": 7.237707612059441e-13, "15790": 0.0003740763640962541, "27766": 3.2068081523561887e-10, "14000": 0.0048156059347093105, "28476": 0.033598341047763824, "12859": 2.2256788724916987e-05, "38038": 0.002870905678719282, "7360": 4.9531707763671875, "21839": 3.2761372494860552e-06, "25819": 0.0010723777813836932, "37955": 0.009897427633404732, "29701": 1.1274316591425304e-07, "18395": 6.147859676275402e-05, "22702": 2.5531009669066407e-05, "7175": 0.22623378038406372, "34126": 0.4744645357131958, "43221": 5.969326593913138e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_48.json <==
{"20228": 10.49184513092041, "24631": 0.001437174971215427, "21481": 8.174720278475434e-08, "31601": 0.17615726590156555, "21027": 5.765940386481816e-06, "7756": 0.044953253120183945, "15003": 7.3457040343782865e-06, "10962": 0.009748837910592556, "37208": 7.61250194045715e-05, "1713": 2.436726208543405e-05, "25435": 24.738571166992188, "10196": 0.0006098782760091126, "8919": 0.1192859411239624, "40058": 0.0011407509446144104, "1597": 0.00040416824049316347, "18522": 4.0509237630992345e-10, "44492": 0.023569919168949127, "48083": 0.47920939326286316, "12260": 0.00026608657208271325, "7314": 0.007087911479175091, "35031": 0.3768591582775116, "17309": 3.0425314903259277, "6094": 0.0007475628517568111, "19429": 5.44550312042702e-06, "38589": 7.716836262261495e-05, "23": 3.591710765249445e-06, "11185": 0.00016392911493312567, "17000": 0.02850572019815445, "31999": 6.1005652241874486e-05, "31002": 0.05025666579604149, "5762": 9.069702183294587e-14, "19308": 0.019115077331662178, "16780": 1.7170341379824094e-05, "36171": 6.626288701943332e-18, "31110": 0.020304253324866295, "5943": 3.175113438228655e-13, "22617": 0.5162839889526367, "46077": 1.9840211418209464e-10, "39120": 3.36354642055392e-13, "24076": 0.02661469578742981, "49558": 2.316073306474209e-07, "12596": 0.18832671642303467, "2215": 0.0033820425160229206, "38964": 0.07749861478805542, "1966": 0.02251787669956684, "36951": 1.5601824522018433, "19437": 2.0027391300914132e-08, "47182": 6.2656378746032715, "24183": 0.005011751316487789, "28182": 1.0662542219595436e-14, "5267": 3.3121724128723145, "41565": 4.2630959526390733e-13, "35684": 0.5362322330474854, "46765": 1.3395035693974933e-06, "20211": 4.235647201538086, "25201": 2.4319296576535976e-10, "46364": 6.708841121527698e-11, "45205": 0.011676431633532047, "12684": 0.017088111490011215, "41732": 0.08362230658531189, "17423": 5.3161187171936035, "31279": 0.0002457682858221233, "8492": 0.0015230318531394005, "40686": 9.43807601928711, "46925": 0.00011864806583616883, "25999": 0.003930934704840183, "46650": 5.714444341720082e-06, "40125": 4.565032482147217, "8943": 1.6430987119674683, "13639": 0.04098501056432724, "7734": 9.353585710414336e-07, "34508": 0.24621646106243134, "36350": 0.0006387778557837009, "27458": 0.0006448223139159381, "29134": 0.0009856673423200846, "42936": 1.2433534720912576e-05, "11653": 0.031652212142944336, "20870": 0.11435380578041077, "1922": 5.27905891449518e-20, "18920": 5.385648825066431e-16, "45577": 1.1675302651753539e-12, "21611": 6.492805737501328e-10, "49456": 2.530814299461781e-06, "40837": 1.3670309782028198, "40222": 0.44970619678497314, "23347": 3.6108938274992397e-06, "21127": 1.1785203044585212e-18, "41422": 3.3239190578460693, "14911": 0.00017526392184663564, "20183": 1.3106657426043e-10, "34100": 0.00016170988965313882, "33297": 1.3127577913607524e-09, "22363": 8.965715632953497e-16, "9062": 7.493106295441976e-07, "45657": 0.0317261666059494, "2267": 0.0547676719725132, "17786": 0.12238354980945587, "8820": 0.013605178333818913, "13390": 9.597351802170806e-10, "3170": 4.1589250564575195, "41357": 0.00731624336913228, "18491": 2.4111324780284535e-14, "38132": 7.108802318572998, "13939": 2.7588970624492504e-05, "46700": 11.6469087600708, "30148": 1.728956885926891e-05, "8072": 0.028341306373476982, "24269": 0.00040544086368754506, "15692": 2.181109948651283e-06, "10792": 0.003995201084762812, "19872": 1.4959144891690812e-06, "40248": 0.00023942274856381118, "14046": 2.940171885951039e-21, "45091": 1.1311852931976318, "13882": 0.20178282260894775, "8715": 1.763013401934188e-09, "35304": 0.0033391565084457397, "30572": 0.1460181325674057, "21243": 2.4016932886894438e-09, "21890": 0.07939408719539642, "7526": 0.08196310698986053, "45652": 0.001939452369697392, "1730": 7.1643389674136415e-06, "44601": 0.1922299861907959, "16527": 3.468589304667091e-11, "6354": 5.096984750707634e-05, "36162": 16.170568466186523, "18788": 0.006120272446423769, "22216": 2.847426185326185e-05, "48347": 0.47029784321784973, "46331": 6.262814572499664e-11, "34579": 5.71921454639579e-10, "11930": 0.044323138892650604, "37341": 0.004177855793386698, "11650": 1.410024881362915, "13355": 5.50012797486581e-16, "28158": 3.0492619771393947e-05, "44220": 3.2979225683763816e-15, "31854": 0.002211114624515176, "30459": 1.562895748725339e-15, "17168": 3.1356986451847035e-10, "43732": 0.000746038043871522, "3065": 0.013798240572214127, "19079": 1.3088217973709106, "13730": 3.000242579942751e-16, "27688": 0.027615802362561226, "41804": 0.00023857767519075423, "7532": 1.045860880538596e-12, "14887": 0.013060325756669044, "7473": 0.0003796601959038526, "47479": 5.073232415761519e-13, "16472": 0.0013227964518591762, "46655": 1.0078775882720947, "47978": 8.110918045043945, "40785": 3.2940789446199784e-14, "40609": 3.6949068804581486e-10, "39781": 3.4942386264447123e-06, "40392": 3.0831305980682373, "33438": 1.2407862515217971e-09, "13489": 0.0387377068400383, "14317": 9.227579116821289, "25849": 0.011858465149998665, "12275": 0.004496606532484293, "43597": 2.0025670892209746e-05, "41263": 9.85790729522705, "42941": 1.9823233825578559e-16, "40675": 6.783897399902344, "1776": 1.4249864761950448e-05, "11580": 2.1053850650787354, "23448": 1.5155259802668297e-07, "38728": 0.00016125620459206402, "49100": 7.58873075490385e-10, "46145": 3.9869311763141013e-07, "29977": 0.0575903058052063, "26680": 1.0614078382485334e-14, "26097": 6.352004078280515e-08, "30397": 0.0003656610497273505, "1662": 1.7348634681613184e-11, "14502": 6.732651710510254, "6797": 1.4784168897788441e-12, "10738": 5.3084499086253345e-05, "35904": 4.45986580999147e-10, "6992": 0.1486392468214035, "35756": 9.539557140669785e-06, "47892": 32.57053756713867, "6459": 2.031499274357529e-11, "30188": 8.033506111314488e-15, "34670": 8.393858297495171e-05, "18865": 0.07979444414377213, "18190": 2.1899421215057373, "16793": 1.2292257878243618e-08, "24774": 1.108343482017517, "16757": 0.005920187570154667, "30752": 0.314059853553772, "36239": 0.00025286938762292266, "42646": 3.9725159695080947e-07, "13937": 9.92602072074078e-05, "34140": 7.092408180236816, "23604": 4.596034526824951, "14841": 0.02156168594956398, "4585": 0.1392393261194229, "11569": 0.043354764580726624, "5704": 3.1257199066230228e-18, "45178": 1.3591302376880776e-05, "36647": 0.038449231535196304, "38960": 5.701519512513187e-06, "13563": 2.3788043644536617e-15, "15964": 2.433197021484375, "48413": 2.571297948612681e-16, "34271": 0.7583977580070496, "22752": 3.2761635625108395e-16, "27082": 3.985464758735885e-20, "31438": 1.9515984058380127, "49226": 0.004772579297423363, "4573": 2.2081847816934896e-07, "37499": 0.021234530955553055, "9532": 0.08322028815746307, "26181": 3.937958936717223e-08, "39323": 0.0032144002616405487, "24904": 0.00013635100913234055, "33636": 0.00188026437535882, "29715": 0.0035603968426585197, "45357": 2.2704001821693964e-05, "17193": 6.655920515186153e-06, "15590": 1.136594050876738e-06, "22687": 9.427740224055015e-06, "8119": 1.5151163879068008e-08, "4616": 4.261785022663389e-07, "22416": 3.2265891150018433e-06, "41733": 7.417300480483391e-07, "24336": 0.14117300510406494, "36315": 1.494490504683199e-07, "6385": 0.8788418769836426, "13688": 0.004514382686465979, "33419": 2.6226699352264404, "11375": 0.00023431191220879555, "47637": 0.0003276543284300715, "3212": 4.302534890865406e-13, "4683": 4.432735791604027e-19, "29868": 4.484664259507554e-06, "47596": 0.8424237370491028, "22655": 0.003045931924134493, "34476": 2.8974952215321537e-07, "31757": 1.3649567365646362, "47929": 6.0109036894573364e-06, "3493": 3.5026066303253174, "35015": 0.02415577881038189, "1933": 0.06576967984437943, "29116": 0.00023980547848623246, "25863": 0.0006474080146290362, "17112": 1.3058494005235843e-05, "30962": 0.052256952971220016, "45735": 0.00036131939850747585, "23520": 0.006125717889517546, "27558": 0.00018627493409439921, "49207": 0.1731037050485611, "13702": 0.0034175098408013582, "14435": 0.10591091960668564, "1611": 0.008760206401348114, "14109": 0.09980055689811707, "45363": 0.0008482008124701679, "15442": 1.2224737133692543e-07, "46881": 0.0007181551773101091, "42007": 0.0017258188454434276, "11446": 1.7553338204625776e-14, "1233": 0.051520708948373795, "27834": 5.178534684402436e-11, "18817": 3.3124732971191406, "18623": 0.0022493794094771147, "31859": 1.0572377443313599, "46254": 4.3892822265625, "19637": 1.1568693025765242e-06, "6273": 1.3270760774612427, "33900": 1.2277754767725524e-13, "33837": 0.012177301570773125, "5041": 0.004498413763940334, "19776": 1.82568359375, "17140": 0.14022083580493927, "34053": 0.25541988015174866, "15596": 8.41722297668457, "25178": 1.670046323454244e-08, "9633": 1.3350850343704224, "29126": 0.5882851481437683, "7364": 0.014160907827317715, "38778": 1.7882007723526994e-12, "30442": 0.10618092864751816, "39558": 1.7515418931369942e-19, "18814": 0.008496321737766266, "34634": 2.12802160604042e-06, "47448": 0.001953257480636239, "44782": 0.056287121027708054, "25356": 0.00027514263638295233, "4640": 0.0032534718047827482, "8350": 1.236866410181392e-05, "33658": 0.6773377656936646, "37491": 1.9962187458588687e-09, "29359": 0.00012971702381037176, "25061": 0.00016305495228152722, "41552": 0.08173926919698715, "29854": 0.008394665084779263, "23675": 7.013861019755652e-11, "23614": 0.24703633785247803, "49436": 22.118465423583984, "21407": 3.970791112806182e-06, "49051": 0.002988584339618683, "20462": 0.001240497105754912, "45983": 4.967496352037415e-07, "46169": 3.57198114215862e-05, "13345": 0.2595304548740387, "28065": 0.26772260665893555, "48706": 0.00020814458548557013, "33782": 0.0021540026646107435, "11674": 7.866517989896238e-06, "39948": 0.006710565183311701, "20748": 11.679617881774902, "49695": 1.0447667837142944, "13732": 9.004726280181785e-07, "27990": 1.0336933135986328, "17966": 1.1135926910959236e-14, "41462": 0.01213926449418068, "9498": 0.08053804188966751, "39920": 0.44019821286201477, "21194": 0.00022647372679784894, "4353": 0.11533351242542267, "3685": 0.05301506072282791, "6780": 0.18518605828285217, "3095": 0.7041659355163574, "15583": 6.021568339338254e-16, "15039": 3.32917210243977e-07, "6432": 2.003566024200154e-08, "7009": 2.7458228833016074e-12, "33075": 1.6523798704147339, "27554": 4.6010303206278635e-11, "30494": 3.551737070083618, "28556": 21.1765193939209, "49563": 0.4910290837287903, "8595": 0.00011035031639039516, "7286": 2.1997053763378983e-19, "49872": 0.37156441807746887, "49443": 7.506545569597317e-14, "41761": 0.0008228170336224139, "17701": 7.821163177490234, "11209": 6.508749008178711, "38293": 2.4759460107159903e-11, "32473": 0.09441205859184265, "25810": 0.5459780097007751, "31331": 5.790716648101807, "8918": 6.606526585528627e-05, "13244": 4.8665661734939474e-18, "28094": 0.002949190093204379, "38597": 0.15824919939041138, "17042": 1.4684858884450591e-09, "8851": 2.02480149269104, "44925": 2.9631499032234387e-08, "49606": 2.5197903727220035e-14, "49629": 1.1502014889575723e-13, "5429": 2.86035192927081e-13, "38153": 2.0166325579655097e-15, "36149": 0.0007721858564764261, "43998": 2.6770808858600503e-07, "28596": 0.008924384601414204, "47642": 0.0003365027077961713, "34909": 0.8743905425071716, "17281": 0.00013698023394681513, "26605": 0.001341079594567418, "42695": 0.09073996543884277, "46871": 2.9255711186948474e-09, "12381": 0.0005383934476412833, "19537": 1.1028026269954694e-09, "23402": 4.009442111652106e-09, "32827": 1.3273114378431483e-11, "1482": 6.069440783296187e-11, "40943": 8.822339424762946e-14, "32542": 0.002021004678681493, "1192": 2.4322335812065887e-10, "32434": 7.042567253112793, "18471": 5.269751636660658e-05, "49304": 8.369674682617188, "37584": 5.067830102234439e-07, "19032": 4.495977634633164e-08, "17598": 0.01084817573428154, "21161": 0.001207955414429307, "35852": 1.2679741382598877, "21265": 9.307919413004129e-07, "575": 0.015329774469137192, "45871": 4.76799322246535e-10, "21914": 0.0076070986688137054, "47654": 0.0050181918777525425, "11547": 2.510483503341675, "27053": 1.2310491800308228, "38259": 3.385022568237056e-13, "34756": 0.13703127205371857, "2017": 1.287682056427002, "2598": 6.8215575410590645e-09, "37159": 2.7920954437377077e-09, "47429": 9.506470632913988e-08, "37602": 0.0008297308231703937, "2062": 13.760552406311035, "17234": 0.0030958745628595352, "41648": 0.007440828252583742, "27637": 1.2992098163522314e-05, "28089": 3.138607596042675e-09, "9333": 2.0833028635536266e-09, "14847": 0.027279401198029518, "7257": 0.002178856171667576, "27702": 1.0302272130502388e-05, "2673": 1.088256249204278e-05, "1190": 0.0007051998982205987, "37432": 1.0059706028187065e-06, "19411": 0.07331289350986481, "6080": 0.0034767037723213434, "19787": 0.01923731155693531, "22549": 9.9355379479249e-10, "34499": 0.00012071944365743548, "45893": 0.7620872855186462, "44947": 1.4990897178649902, "32807": 1.4821934200881515e-05, "42307": 0.0009520106250420213, "44516": 0.0030286377295851707, "7090": 0.0066923522390425205, "25546": 2.193888235524355e-07, "1469": 0.02988901361823082, "31215": 2.6605365859629776e-14, "24545": 2.096727132797241, "49453": 2.093446969985962, "43162": 9.738789558410645, "43848": 0.0012783476850017905, "48789": 5.953336312813917e-08, "35980": 0.07757584005594254, "43783": 0.21210446953773499, "16331": 1.4247715473175049, "18511": 0.14473919570446014, "25996": 0.004012789111584425, "1843": 0.004567090887576342, "20407": 0.03173355385661125, "15939": 0.0538688488304615, "22824": 0.4078839421272278, "30348": 4.677133293258995e-16, "17204": 5.3769370900180746e-11, "27049": 22.706911087036133, "24962": 0.01531988475471735, "15606": 0.32592517137527466, "47681": 2.5480797471999495e-09, "40062": 0.2197798192501068, "25260": 3.292210578918457, "29893": 0.0002365974069107324, "7297": 0.35320961475372314, "14095": 8.220472371388288e-14, "36771": 0.0032673205714672804, "28904": 1.2247057590286659e-08, "11298": 9.68710112125848e-10, "38838": 1.9959793462476227e-07, "40158": 1.2093087434768677, "30288": 4.816469669342041, "161": 5.850197339896113e-06, "19567": 0.001089232973754406, "34010": 0.2423749566078186, "32687": 7.439121387006872e-16, "17859": 0.00013627366570290178, "48466": 3.740887777325952e-08, "37304": 7.486467361450195, "25587": 5.377196465872203e-09, "19928": 0.6953132152557373, "6573": 2.663734221641789e-06, "2401": 4.5677646198782895e-07, "8013": 0.29949942231178284, "27760": 0.002780047245323658, "44160": 0.3000682592391968, "18485": 0.04690394550561905, "7820": 9.784219400899019e-06, "3907": 1.2426628018147312e-05, "32997": 0.412412166595459, "25915": 1.0553488731384277, "9545": 0.7596642374992371, "26943": 1.6133937611008713e-18, "20570": 7.375471113846288e-07, "35384": 1.235683726008574e-06, "33398": 0.04707977920770645, "22536": 2.7163872718811035, "28391": 2.195714582375885e-10, "49079": 0.7421934604644775, "23493": 2.4286586267407984e-05, "4527": 6.878308340674266e-05, "20977": 7.645761194302603e-14, "15790": 0.00037273403722792864, "27766": 4.153674904028293e-10, "14000": 0.21779625117778778, "28476": 0.04480009153485298, "12859": 0.0007693521329201758, "38038": 0.0025506203528493643, "7360": 6.1148481369018555, "21839": 3.78743948203919e-06, "25819": 0.00032444315729662776, "37955": 0.0069000557996332645, "29701": 2.7699263682734454e-07, "18395": 7.71050326875411e-05, "22702": 4.538668508757837e-05, "7175": 0.05728693678975105, "34126": 1.5729700326919556, "43221": 9.50361391005572e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_52.json <==
{"20228": 12.772156715393066, "24631": 0.005345004610717297, "21481": 1.2992974518510891e-07, "31601": 0.3366811275482178, "21027": 7.163248483266216e-06, "7756": 2.6831893920898438, "15003": 8.305009941977914e-06, "10962": 0.0030198227614164352, "37208": 0.00010739483695942909, "1713": 4.950526545144385e-06, "25435": 13.244551658630371, "10196": 0.0020216372795403004, "8919": 0.36618131399154663, "40058": 0.0019376956624910235, "1597": 0.0009008579654619098, "18522": 1.011429828778887e-09, "44492": 0.03269468992948532, "48083": 0.008329316042363644, "12260": 0.005927995312958956, "7314": 0.010898835025727749, "35031": 1.3454023599624634, "17309": 2.122865915298462, "6094": 0.0011803837260231376, "19429": 1.8025186818704242e-06, "38589": 0.0003521559410728514, "23": 2.2728341875222213e-08, "11185": 0.0001679122942732647, "17000": 0.008476441726088524, "31999": 8.742509089643136e-05, "31002": 0.032705340534448624, "5762": 1.7851282890855424e-16, "19308": 0.02813168801367283, "16780": 6.762515567970695e-06, "36171": 9.399476639205443e-18, "31110": 0.0051949224434792995, "5943": 1.3285085254111095e-09, "22617": 0.5543532967567444, "46077": 1.2820512707012455e-10, "39120": 4.166581088396043e-13, "24076": 0.04324781149625778, "49558": 9.397573990099772e-07, "12596": 0.055594418197870255, "2215": 0.0030777519568800926, "38964": 0.17471754550933838, "1966": 0.04433313012123108, "36951": 4.738245010375977, "19437": 3.2703365349107116e-08, "47182": 2.6520309448242188, "24183": 0.0034581590443849564, "28182": 1.2991203165307885e-12, "5267": 3.7739741802215576, "41565": 1.8387646006506886e-13, "35684": 3.80051851272583, "46765": 0.00010002554336097091, "20211": 6.1858930587768555, "25201": 3.1696770208533565e-11, "46364": 5.596247423800271e-11, "45205": 0.01290096901357174, "12684": 0.01741146855056286, "41732": 0.10021622478961945, "17423": 5.249821662902832, "31279": 0.011124812997877598, "8492": 0.0005604518810287118, "40686": 4.436509609222412, "46925": 3.285547427367419e-05, "25999": 0.0018823952414095402, "46650": 3.125503781120642e-06, "40125": 8.815874099731445, "8943": 2.730696678161621, "13639": 0.05495335906744003, "7734": 3.1081024189916207e-06, "34508": 0.37620484828948975, "36350": 0.017012612894177437, "27458": 0.00045752889127470553, "29134": 0.14119449257850647, "42936": 7.577380529255606e-06, "11653": 0.03857104107737541, "20870": 0.02747458592057228, "1922": 7.11259456886361e-20, "18920": 4.1048132478317613e-16, "45577": 1.069580621987365e-12, "21611": 1.1000483191025978e-08, "49456": 2.6446941774338484e-06, "40837": 2.5254979133605957, "40222": 0.10781964659690857, "23347": 3.0855476325086784e-06, "21127": 4.5523962560038305e-19, "41422": 1.2354471683502197, "14911": 6.496007699752226e-05, "20183": 1.4230051859076553e-10, "34100": 7.18336523277685e-05, "33297": 2.8221143200113374e-09, "22363": 9.741235494295248e-15, "9062": 3.2101529541250784e-06, "45657": 0.06261133402585983, "2267": 0.009331638924777508, "17786": 0.3492538630962372, "8820": 0.03919437900185585, "13390": 9.564074532342204e-11, "3170": 11.465388298034668, "41357": 0.05049663409590721, "18491": 1.1966596333637392e-12, "38132": 12.610962867736816, "13939": 2.5634761186665855e-05, "46700": 9.620981216430664, "30148": 0.0005108013283461332, "8072": 0.04086008667945862, "24269": 0.00013523665256798267, "15692": 1.6915315427468158e-05, "10792": 0.004827424883842468, "19872": 2.6260340746375732e-06, "40248": 8.861283276928589e-05, "14046": 2.1185747425327444e-21, "45091": 2.6603593826293945, "13882": 0.05570648983120918, "8715": 9.246709647969809e-11, "35304": 0.0008119759731926024, "30572": 0.0013091027503833175, "21243": 5.310131356850434e-08, "21890": 0.1171211302280426, "7526": 0.36784106492996216, "45652": 0.0008014601189643145, "1730": 1.1711620572896209e-05, "44601": 0.08617778867483139, "16527": 6.712238403983051e-12, "6354": 5.741470158682205e-05, "36162": 9.14150619506836, "18788": 0.005166110582649708, "22216": 3.454568286542781e-05, "48347": 1.028732419013977, "46331": 6.201011926165734e-10, "34579": 1.227920543023231e-10, "11930": 0.02606824040412903, "37341": 0.003074228996410966, "11650": 0.05311614274978638, "13355": 4.682680829667918e-16, "28158": 1.623638490855228e-05, "44220": 2.565059286258357e-15, "31854": 0.00458085210993886, "30459": 1.5740903479144887e-15, "17168": 7.858830031182151e-09, "43732": 0.0013936258619651198, "3065": 0.008012974634766579, "19079": 2.8390157222747803, "13730": 6.527815939703918e-13, "27688": 0.18761226534843445, "41804": 0.001671339850872755, "7532": 7.585334270421296e-13, "14887": 0.03972823545336723, "7473": 0.0002028739545494318, "47479": 1.8495188019995723e-11, "16472": 0.005783354863524437, "46655": 0.4456384479999542, "47978": 7.719532012939453, "40785": 3.1689445989177556e-13, "40609": 3.2905811409023045e-10, "39781": 3.6077177355764434e-05, "40392": 2.132939100265503, "33438": 3.5256286778917456e-09, "13489": 0.02318613976240158, "14317": 9.521875381469727, "25849": 0.0239266324788332, "12275": 0.0022640060633420944, "43597": 1.2289447113289498e-05, "41263": 16.067562103271484, "42941": 3.328404743049222e-15, "40675": 0.20818252861499786, "1776": 2.8247458772057144e-07, "11580": 4.294310092926025, "23448": 1.4252868822950404e-06, "38728": 0.00026635813992470503, "49100": 1.3243774965587818e-08, "46145": 1.0192892659688368e-05, "29977": 0.059131842106580734, "26680": 1.4162996506649188e-14, "26097": 4.918327931591193e-07, "30397": 0.0010212932247668505, "1662": 3.760855762555658e-14, "14502": 4.216344356536865, "6797": 3.201877239907003e-13, "10738": 0.000262412620941177, "35904": 1.7242568484121534e-09, "6992": 0.2101338803768158, "35756": 0.0002796268672682345, "47892": 13.612748146057129, "6459": 6.800314200638979e-10, "30188": 6.87676107261081e-15, "34670": 6.248439603950828e-05, "18865": 0.015926988795399666, "18190": 2.81994891166687, "16793": 3.838257725874428e-06, "24774": 2.179226875305176, "16757": 0.0027070213109254837, "30752": 0.5633676648139954, "36239": 0.0021175488363951445, "42646": 2.2007719735483988e-07, "13937": 0.0002594981051515788, "34140": 5.045965194702148, "23604": 10.229959487915039, "14841": 0.062499966472387314, "4585": 0.3138347864151001, "11569": 0.09042397141456604, "5704": 4.4705116826132515e-18, "45178": 6.171971108415164e-06, "36647": 0.019520090892910957, "38960": 1.7939602230399032e-06, "13563": 2.0608406897903693e-15, "15964": 5.478492736816406, "48413": 1.2736712666876746e-16, "34271": 3.3642101287841797, "22752": 1.0311277232852604e-15, "27082": 4.8463558893072895e-21, "31438": 1.8543213605880737, "49226": 0.022455742582678795, "4573": 1.0017689788810458e-07, "37499": 0.02877102978527546, "9532": 0.9081453680992126, "26181": 3.4055833708634964e-08, "39323": 0.0036259156186133623, "24904": 0.000795642496086657, "33636": 0.003063090145587921, "29715": 0.0027874032966792583, "45357": 1.644707339210072e-07, "17193": 1.9418362171563786e-06, "15590": 0.00018792554328683764, "22687": 4.095702479389729e-06, "8119": 9.86810988479192e-09, "4616": 6.1106806015232e-07, "22416": 2.224950094387168e-06, "41733": 2.293986653967295e-05, "24336": 0.3678722381591797, "36315": 6.447768896578054e-08, "6385": 0.22747822105884552, "13688": 0.03285529091954231, "33419": 1.0766656398773193, "11375": 0.03955456614494324, "47637": 0.00020302250050008297, "3212": 2.6039026078568395e-13, "4683": 2.43915787855369e-19, "29868": 1.348024966318917e-06, "47596": 1.2730070352554321, "22655": 0.004386611748486757, "34476": 1.1146214546897681e-06, "31757": 3.3104982376098633, "47929": 2.2017807168595027e-06, "3493": 1.5945417881011963, "35015": 0.0174202099442482, "1933": 0.07059571146965027, "29116": 0.0005399720976129174, "25863": 0.0023665863554924726, "17112": 3.331484549562447e-05, "30962": 0.04037579894065857, "45735": 3.91694120480679e-05, "23520": 0.01643531583249569, "27558": 0.0052405898459255695, "49207": 0.1009681299328804, "13702": 0.0023583495058119297, "14435": 1.2866631746292114, "1611": 0.003144624410197139, "14109": 0.018668366596102715, "45363": 0.0005126932519488037, "15442": 4.0381146959589387e-07, "46881": 0.0008964017033576965, "42007": 0.0020860808435827494, "11446": 5.567821153944479e-15, "1233": 0.08865367621183395, "27834": 2.0808587491982777e-11, "18817": 1.6520228385925293, "18623": 0.0017671417444944382, "31859": 1.220475673675537, "46254": 8.518994331359863, "19637": 4.424126382218674e-05, "6273": 0.40319496393203735, "33900": 1.973101451105061e-13, "33837": 0.05977487936615944, "5041": 0.010113630443811417, "19776": 1.0795881748199463, "17140": 0.19166827201843262, "34053": 0.3345394432544708, "15596": 14.95749568939209, "25178": 1.8955275038479158e-07, "9633": 1.1657700538635254, "29126": 1.5783346891403198, "7364": 0.03946966305375099, "38778": 4.270667586930843e-12, "30442": 0.16852371394634247, "39558": 1.8041646680151744e-19, "18814": 0.00884872954338789, "34634": 1.2531723996289656e-06, "47448": 0.011989987455308437, "44782": 0.3144056797027588, "25356": 0.00016227344167418778, "4640": 0.0017147163162007928, "8350": 6.414027666323818e-06, "33658": 0.8586794137954712, "37491": 3.002808313112837e-08, "29359": 0.00023529167810920626, "25061": 3.577136158128269e-05, "41552": 0.036943219602108, "29854": 0.020497940480709076, "23675": 1.1326402489519882e-11, "23614": 0.35918092727661133, "49436": 6.340468883514404, "21407": 1.8351214748690836e-05, "49051": 0.0023955011274665594, "20462": 0.0001278496638406068, "45983": 1.991318868022063e-06, "46169": 4.2563246097415686e-05, "13345": 0.6728742718696594, "28065": 0.3569524586200714, "48706": 0.0002891827025450766, "33782": 0.0012983131455257535, "11674": 8.610173608758487e-06, "39948": 0.007409225217998028, "20748": 13.95831298828125, "49695": 1.0090209245681763, "13732": 2.388337861702894e-06, "27990": 0.4362214207649231, "17966": 1.8603920368885337e-15, "41462": 0.006429033819586039, "9498": 0.007106034550815821, "39920": 0.5418211817741394, "21194": 0.004373692907392979, "4353": 0.14699062705039978, "3685": 0.024930035695433617, "6780": 0.1894071400165558, "3095": 0.7277255654335022, "15583": 5.788504047527681e-16, "15039": 6.055548510630615e-06, "6432": 6.91578705414031e-08, "7009": 4.510085013786913e-11, "33075": 1.2892193794250488, "27554": 2.3985482489052856e-09, "30494": 0.05616030469536781, "28556": 3.9965949058532715, "49563": 0.4921882152557373, "8595": 8.473682828480378e-05, "7286": 6.547630856724746e-19, "49872": 0.020199904218316078, "49443": 4.648104817706056e-14, "41761": 0.00013917539035901427, "17701": 5.804965019226074, "11209": 4.609482765197754, "38293": 5.613946373744794e-12, "32473": 0.34892261028289795, "25810": 0.30447423458099365, "31331": 3.311365842819214, "8918": 0.0002785655960906297, "13244": 7.350107203295995e-20, "28094": 0.025925062596797943, "38597": 0.7669076919555664, "17042": 3.8143807556956233e-10, "8851": 1.0046077966690063, "44925": 1.0842975406433197e-09, "49606": 6.641103682605842e-13, "49629": 7.116635839660157e-13, "5429": 2.9745151654270163e-13, "38153": 3.327338116810392e-16, "36149": 0.0028421194292604923, "43998": 3.090795175353378e-08, "28596": 0.01930181309580803, "47642": 0.00022498173348139971, "34909": 0.22458608448505402, "17281": 0.00012282149691600353, "26605": 0.0005602810415439308, "42695": 0.07543174177408218, "46871": 7.420105703204172e-07, "12381": 0.0007444449583999813, "19537": 4.709560519344791e-10, "23402": 2.0204387052302764e-09, "32827": 2.3708771491187663e-12, "1482": 6.358071708012503e-11, "40943": 7.856019168528405e-10, "32542": 0.005765180569142103, "1192": 3.747285814981183e-11, "32434": 1.1839662790298462, "18471": 4.449476909940131e-05, "49304": 1.7804147005081177, "37584": 9.1109614004381e-06, "19032": 1.9480269486393809e-07, "17598": 0.013858173042535782, "21161": 0.01115002203732729, "35852": 1.8148263692855835, "21265": 6.433025419028127e-07, "575": 0.01435366552323103, "45871": 2.1528473448384489e-10, "21914": 0.00040484630153514445, "47654": 0.009140764363110065, "11547": 3.293311595916748, "27053": 0.002069667913019657, "38259": 1.5816853577745038e-13, "34756": 0.04823502153158188, "2017": 6.775666236877441, "2598": 6.158343279771827e-10, "37159": 6.764055426877746e-10, "47429": 7.951086899993243e-07, "37602": 0.0025583242531865835, "2062": 7.113657474517822, "17234": 0.004678254947066307, "41648": 0.002510697115212679, "27637": 0.0019660103134810925, "28089": 2.868932824640069e-08, "9333": 1.0904769309760809e-09, "14847": 0.03470650687813759, "7257": 0.0013509882846847177, "27702": 3.769526529140421e-06, "2673": 8.369477654923685e-06, "1190": 0.0009098618756979704, "37432": 2.294409387104679e-05, "19411": 0.14198431372642517, "6080": 0.0014189907815307379, "19787": 0.012548443861305714, "22549": 3.2615010692182977e-09, "34499": 0.0001435997401131317, "45893": 0.6662189364433289, "44947": 3.287360906600952, "32807": 1.6152916941791773e-05, "42307": 0.0008524155709892511, "44516": 0.0032198443077504635, "7090": 0.005217018071562052, "25546": 1.1259992760415116e-07, "1469": 0.011094619520008564, "31215": 3.915768093619692e-15, "24545": 1.0499697923660278, "49453": 0.22350731492042542, "43162": 4.903639793395996, "43848": 0.000985443009994924, "48789": 2.2388492482150468e-07, "35980": 0.1127660796046257, "43783": 0.5832138657569885, "16331": 0.3257761001586914, "18511": 0.1363811492919922, "25996": 0.002531949430704117, "1843": 0.003690448822453618, "20407": 0.012351187877357006, "15939": 8.905719757080078, "22824": 0.8812666535377502, "30348": 1.1952476624749512e-16, "17204": 5.936861419142403e-11, "27049": 16.723848342895508, "24962": 0.01127510704100132, "15606": 0.12237188220024109, "47681": 7.318879369222486e-08, "40062": 0.17549149692058563, "25260": 4.154512882232666, "29893": 0.00023812383005861193, "7297": 0.04952211305499077, "14095": 1.1644220310191855e-10, "36771": 0.005790731403976679, "28904": 1.0270944983403751e-08, "11298": 6.694125809225682e-11, "38838": 1.609424202797527e-06, "40158": 0.196219801902771, "30288": 1.8408557176589966, "161": 1.1130704479000997e-05, "19567": 0.000952131871599704, "34010": 0.5337356328964233, "32687": 1.3780194789214184e-15, "17859": 0.0001023270160658285, "48466": 2.2643691366397434e-08, "37304": 3.450309991836548, "25587": 2.729730663730834e-09, "19928": 1.2544033527374268, "6573": 1.6713930790501763e-06, "2401": 3.2608460287519847e-07, "8013": 0.3405683636665344, "27760": 0.001720208558253944, "44160": 0.2046719342470169, "18485": 0.5848065614700317, "7820": 7.63830485084327e-06, "3907": 0.0001490359427407384, "32997": 0.572187066078186, "25915": 3.5089573860168457, "9545": 0.025625277310609818, "26943": 1.2360980721516529e-18, "20570": 3.1648257845517946e-06, "35384": 7.854358045733534e-06, "33398": 0.05716688930988312, "22536": 0.680067241191864, "28391": 2.999459014496608e-10, "49079": 1.2706327438354492, "23493": 4.463299410417676e-05, "4527": 0.00021271611331030726, "20977": 2.1414342738293457e-13, "15790": 0.0002939833502750844, "27766": 1.4020054561747486e-10, "14000": 0.0707506313920021, "28476": 0.23750057816505432, "12859": 0.0008476910297758877, "38038": 0.0019876083824783564, "7360": 3.506944417953491, "21839": 7.831871329244677e-08, "25819": 0.0009136718581430614, "37955": 0.006181833799928427, "29701": 2.0487240792732564e-09, "18395": 0.00015723166870884597, "22702": 3.380431735422462e-05, "7175": 0.08925320953130722, "34126": 1.1076335906982422, "43221": 1.2871213073140098e-07}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_56.json <==
{"20228": 20.71229362487793, "24631": 0.009802224114537239, "21481": 1.2413289596224786e-07, "31601": 0.23444771766662598, "21027": 9.635549758968409e-06, "7756": 2.9028406143188477, "15003": 5.327943199517904e-06, "10962": 0.018589405342936516, "37208": 0.0003950123500544578, "1713": 7.496516445826273e-06, "25435": 10.187223434448242, "10196": 0.0013365182094275951, "8919": 0.3356562554836273, "40058": 0.0014740966726094484, "1597": 7.041947537800297e-05, "18522": 1.217281497822853e-09, "44492": 0.04155735671520233, "48083": 0.07063625752925873, "12260": 0.0036600742023438215, "7314": 0.013321767561137676, "35031": 0.6695573329925537, "17309": 0.9633380770683289, "6094": 0.0006656167679466307, "19429": 1.5675121858294006e-06, "38589": 0.00040257000364363194, "23": 1.8054929569188971e-06, "11185": 0.0002179376024287194, "17000": 0.018981438130140305, "31999": 0.0002765013778116554, "31002": 0.2903875708580017, "5762": 5.746074324903053e-14, "19308": 0.06056981161236763, "16780": 3.7763993532280438e-06, "36171": 1.3933318096696367e-17, "31110": 0.004420567769557238, "5943": 5.011212556027544e-10, "22617": 0.2981724739074707, "46077": 2.0039168935337415e-10, "39120": 9.058408862415435e-13, "24076": 0.04112091660499573, "49558": 1.3203533626438002e-06, "12596": 0.13648280501365662, "2215": 0.0017355927266180515, "38964": 0.17015403509140015, "1966": 0.034178368747234344, "36951": 1.724460482597351, "19437": 3.1829188174015144e-08, "47182": 2.631875514984131, "24183": 0.008050238713622093, "28182": 1.0852590527632433e-12, "5267": 1.49894380569458, "41565": 2.7807405900484583e-13, "35684": 3.6084189414978027, "46765": 9.029762441059574e-05, "20211": 6.388964653015137, "25201": 2.5668999911743207e-11, "46364": 1.6799538149481208e-10, "45205": 0.0136376041918993, "12684": 0.025830723345279694, "41732": 0.4211609661579132, "17423": 4.821404457092285, "31279": 0.010364789515733719, "8492": 0.000931508606299758, "40686": 3.372188091278076, "46925": 5.6096218031598255e-05, "25999": 0.005901843775063753, "46650": 2.9995833301654784e-06, "40125": 4.69817590713501, "8943": 3.214916467666626, "13639": 0.03568508103489876, "7734": 1.6542439880140591e-06, "34508": 0.5038352608680725, "36350": 0.00108441268093884, "27458": 0.000315506593324244, "29134": 0.03350604325532913, "42936": 7.815548997314181e-06, "11653": 0.0381169319152832, "20870": 0.01760922744870186, "1922": 6.080656381665591e-20, "18920": 5.0370763046000145e-17, "45577": 5.604688262973723e-13, "21611": 1.915910985417213e-08, "49456": 1.558494545861322e-06, "40837": 2.352213144302368, "40222": 0.07716260850429535, "23347": 2.505574229871854e-06, "21127": 2.9092200637431406e-19, "41422": 1.6527504920959473, "14911": 0.0002245680952910334, "20183": 7.876398838702059e-11, "34100": 2.4361474061151966e-05, "33297": 5.0717432031888166e-08, "22363": 5.686484540624176e-15, "9062": 5.427221367426682e-06, "45657": 0.06849721074104309, "2267": 0.020057862624526024, "17786": 0.22015546262264252, "8820": 0.03725548833608627, "13390": 5.011757068379419e-12, "3170": 9.092679977416992, "41357": 0.03188176453113556, "18491": 4.800368544506661e-13, "38132": 12.092608451843262, "13939": 2.1594210920738988e-05, "46700": 6.510069370269775, "30148": 0.0005251548136584461, "8072": 0.042084820568561554, "24269": 0.0001821804908104241, "15692": 8.579460882174317e-06, "10792": 0.0019857289735227823, "19872": 4.855854172092222e-07, "40248": 5.362245792639442e-05, "14046": 8.478597239700699e-22, "45091": 2.03944993019104, "13882": 0.09622354805469513, "8715": 6.133716867751104e-10, "35304": 0.0014382069930434227, "30572": 0.0013607349246740341, "21243": 5.6096709499797726e-08, "21890": 0.029987210407853127, "7526": 0.1896008551120758, "45652": 5.2107647206867114e-05, "1730": 1.646876808081288e-05, "44601": 0.3137161135673523, "16527": 5.96060006907706e-11, "6354": 2.1492354790098034e-05, "36162": 8.981016159057617, "18788": 0.022634850814938545, "22216": 2.3248032448464073e-05, "48347": 1.3500113487243652, "46331": 1.7277641817248224e-10, "34579": 5.6293435191090424e-11, "11930": 0.0638103112578392, "37341": 0.0020690166857093573, "11650": 0.11128994822502136, "13355": 3.5074530555991186e-16, "28158": 1.6658050299156457e-05, "44220": 1.578911934735968e-14, "31854": 0.0037439693696796894, "30459": 1.1191579516692685e-15, "17168": 2.7327653473463442e-09, "43732": 0.0008997875265777111, "3065": 0.010263620875775814, "19079": 3.5360307693481445, "13730": 6.313861651389974e-13, "27688": 0.05362207442522049, "41804": 0.002308168448507786, "7532": 1.8253074832857985e-13, "14887": 0.012260169722139835, "7473": 6.278289947658777e-05, "47479": 7.958431656740483e-12, "16472": 0.006002924870699644, "46655": 1.1202317476272583, "47978": 4.291893482208252, "40785": 8.05129007626186e-14, "40609": 1.6566338578716255e-10, "39781": 3.500078264551121e-06, "40392": 4.165589809417725, "33438": 4.060207725586906e-09, "13489": 0.03805263713002205, "14317": 9.968934059143066, "25849": 0.013206182047724724, "12275": 0.0031272482592612505, "43597": 1.2989649803785142e-05, "41263": 4.200923919677734, "42941": 6.889497589401318e-16, "40675": 3.4016573429107666, "1776": 2.712297373363981e-06, "11580": 3.7256338596343994, "23448": 9.124062785303977e-07, "38728": 0.000247835268964991, "49100": 1.203501742708113e-08, "46145": 1.2010390491923317e-05, "29977": 0.14845043420791626, "26680": 8.2890127528208e-15, "26097": 2.3498773771279957e-07, "30397": 0.0019230102188885212, "1662": 2.114638152084236e-11, "14502": 5.227931976318359, "6797": 6.524314508787876e-13, "10738": 0.0002784585230983794, "35904": 8.088356651114736e-10, "6992": 0.11304227262735367, "35756": 0.00013319555728230625, "47892": 13.633794784545898, "6459": 6.887032055757913e-10, "30188": 3.525498933721694e-15, "34670": 4.3909800297115e-05, "18865": 0.024064017459750175, "18190": 4.262057304382324, "16793": 4.444600108399754e-06, "24774": 1.6084116697311401, "16757": 0.0038857797626405954, "30752": 0.5792492032051086, "36239": 0.0019065344240516424, "42646": 1.0861936061701272e-07, "13937": 0.001876134774647653, "34140": 3.8461713790893555, "23604": 8.437155723571777, "14841": 0.05254320800304413, "4585": 0.07454413920640945, "11569": 0.056759245693683624, "5704": 2.7674264175005257e-18, "45178": 1.9331531802890822e-05, "36647": 0.020547594875097275, "38960": 3.920632934750756e-06, "13563": 1.2751247222856038e-16, "15964": 3.9909937381744385, "48413": 1.8409433927959665e-16, "34271": 0.9820663332939148, "22752": 1.0858880856878957e-15, "27082": 3.832368813871378e-20, "31438": 6.200788497924805, "49226": 0.01685655303299427, "4573": 1.8977938509578962e-07, "37499": 0.01665462926030159, "9532": 0.23214899003505707, "26181": 1.3847839319680588e-08, "39323": 0.00783835630863905, "24904": 0.00043414701940491796, "33636": 0.003324260702356696, "29715": 0.0020242948085069656, "45357": 1.3413212400337216e-05, "17193": 1.777981196937617e-06, "15590": 0.00016733248776290566, "22687": 6.568208391399821e-06, "8119": 1.0457579691092178e-08, "4616": 8.813626806158936e-08, "22416": 2.477061116223922e-06, "41733": 8.93011656444287e-06, "24336": 0.3495989143848419, "36315": 8.014364425434906e-07, "6385": 0.36079445481300354, "13688": 0.016333892941474915, "33419": 1.8451956510543823, "11375": 0.030437421053647995, "47637": 0.0005484969587996602, "3212": 4.1139894225647455e-13, "4683": 1.6252115095666574e-19, "29868": 0.0002995623217429966, "47596": 1.4422231912612915, "22655": 0.0034986301325261593, "34476": 5.013700956624234e-07, "31757": 0.9602312445640564, "47929": 8.38501762245869e-07, "3493": 2.461860179901123, "35015": 0.02259228564798832, "1933": 0.027740946039557457, "29116": 0.0002715454902499914, "25863": 0.0008007080759853125, "17112": 1.620197872398421e-05, "30962": 0.005987115204334259, "45735": 0.00035512918839231133, "23520": 0.007538875099271536, "27558": 0.013268521055579185, "49207": 0.3009064793586731, "13702": 0.0033658496104180813, "14435": 0.5589528679847717, "1611": 0.0013147033751010895, "14109": 0.036581315100193024, "45363": 0.00020560641132760793, "15442": 3.010012790127803e-07, "46881": 0.000777242355979979, "42007": 0.0013315334217622876, "11446": 4.455677905627897e-15, "1233": 0.18979467451572418, "27834": 1.3398074316661734e-11, "18817": 1.5692847967147827, "18623": 0.001505656517110765, "31859": 1.2877377271652222, "46254": 8.492536544799805, "19637": 1.5581616025883704e-05, "6273": 1.602537989616394, "33900": 4.051048775946531e-13, "33837": 0.03075466863811016, "5041": 0.008171703666448593, "19776": 0.6934360861778259, "17140": 0.16497385501861572, "34053": 0.5901641249656677, "15596": 15.392416000366211, "25178": 1.1094619623008839e-07, "9633": 1.776804804801941, "29126": 1.035741925239563, "7364": 0.03575793281197548, "38778": 2.755011496713422e-12, "30442": 0.28329312801361084, "39558": 1.1892844833178561e-19, "18814": 0.008398906327784061, "34634": 1.0132013812835794e-05, "47448": 0.025537611916661263, "44782": 0.22457818686962128, "25356": 0.00028866593493148685, "4640": 0.0013360147131606936, "8350": 6.087612291594269e-06, "33658": 0.44369789958000183, "37491": 1.1971123647924742e-08, "29359": 0.00018090126104652882, "25061": 1.830125711421715e-06, "41552": 0.15854910016059875, "29854": 0.02412908338010311, "23675": 1.9584131191741072e-11, "23614": 0.3321879208087921, "49436": 7.023519515991211, "21407": 1.2534523193608038e-05, "49051": 0.003258673707023263, "20462": 0.0009437428670935333, "45983": 2.02504656954261e-06, "46169": 4.544757757685147e-05, "13345": 0.8126184940338135, "28065": 0.3637138307094574, "48706": 0.0005244460771791637, "33782": 0.0004551993915811181, "11674": 7.079727765813004e-06, "39948": 0.0073549444787204266, "20748": 22.071229934692383, "49695": 0.8804334402084351, "13732": 9.954394954547752e-06, "27990": 0.38639339804649353, "17966": 1.1229117899332628e-15, "41462": 0.004817731212824583, "9498": 0.03706822544336319, "39920": 0.7508639097213745, "21194": 0.0005078972317278385, "4353": 0.1257382035255432, "3685": 0.02609064057469368, "6780": 0.21730875968933105, "3095": 0.25435149669647217, "15583": 5.114942283200759e-15, "15039": 7.57588441047119e-06, "6432": 3.509423152081581e-08, "7009": 4.725938390626183e-11, "33075": 0.666273832321167, "27554": 1.3043937041601339e-09, "30494": 3.8220889568328857, "28556": 4.621536731719971, "49563": 0.5623686909675598, "8595": 0.00026688442449085414, "7286": 4.405695774367551e-19, "49872": 0.1484929919242859, "49443": 2.7990193577622988e-14, "41761": 0.00014955081860534847, "17701": 5.470576286315918, "11209": 10.488868713378906, "38293": 1.8061918063624893e-12, "32473": 0.4151706397533417, "25810": 0.27785801887512207, "31331": 5.6612958908081055, "8918": 0.00046857428969815373, "13244": 6.394768396512829e-19, "28094": 0.038368839770555496, "38597": 0.4231377840042114, "17042": 4.279999965550729e-10, "8851": 1.9366116523742676, "44925": 6.573933575282354e-08, "49606": 1.3595636118649002e-12, "49629": 9.340042845043528e-13, "5429": 9.099412033326121e-14, "38153": 4.797204448697028e-16, "36149": 0.0008952647331170738, "43998": 1.641300997334838e-07, "28596": 0.02949497476220131, "47642": 8.15915918792598e-05, "34909": 0.24467116594314575, "17281": 0.0001343453914159909, "26605": 0.00023911430616863072, "42695": 0.05571247637271881, "46871": 9.17625243346265e-07, "12381": 0.0005238415324129164, "19537": 2.6379234352447156e-09, "23402": 2.3456536712984644e-09, "32827": 6.921216638006156e-12, "1482": 8.516844174355498e-11, "40943": 1.2237595381492383e-09, "32542": 0.0012793720234185457, "1192": 7.380961120073692e-11, "32434": 3.7769248485565186, "18471": 0.0008524246513843536, "49304": 3.2949440479278564, "37584": 9.04660396372492e-07, "19032": 1.7294029248660081e-06, "17598": 0.009443099610507488, "21161": 0.02469726651906967, "35852": 3.8588225841522217, "21265": 9.025019608088769e-06, "575": 0.019115105271339417, "45871": 1.1483257678079895e-09, "21914": 0.0041544632986187935, "47654": 0.006144938990473747, "11547": 3.9375133514404297, "27053": 0.13353314995765686, "38259": 4.475598426481424e-14, "34756": 0.04678903892636299, "2017": 4.185029029846191, "2598": 9.231039044266254e-09, "37159": 1.0295641006408118e-09, "47429": 2.276278792123776e-06, "37602": 0.002243954921141267, "2062": 6.291704177856445, "17234": 0.005954477470368147, "41648": 0.001463304040953517, "27637": 0.0011443609837442636, "28089": 1.2886611777673807e-08, "9333": 7.196361839767462e-10, "14847": 0.03954396769404411, "7257": 0.0009099722374230623, "27702": 3.089771053055301e-05, "2673": 7.186541552073322e-06, "1190": 0.013804325833916664, "37432": 2.5204481062246487e-05, "19411": 0.10200998187065125, "6080": 0.0009531430550850928, "19787": 0.0118792075663805, "22549": 8.594407852058339e-09, "34499": 0.00015012612857390195, "45893": 0.19157762825489044, "44947": 0.9922056198120117, "32807": 9.141768714471254e-06, "42307": 9.633521403884515e-05, "44516": 0.002016153186559677, "7090": 0.0017349030822515488, "25546": 3.5973445733361586e-07, "1469": 0.02137294039130211, "31215": 1.871992110749534e-14, "24545": 1.0007762908935547, "49453": 0.997289776802063, "43162": 4.307680606842041, "43848": 0.001581191667355597, "48789": 2.241549168502388e-07, "35980": 0.10889488458633423, "43783": 0.6537398099899292, "16331": 0.8080607652664185, "18511": 0.2374466359615326, "25996": 0.0019314936362206936, "1843": 0.002683061407878995, "20407": 0.013251467607915401, "15939": 6.787513256072998, "22824": 0.4076949954032898, "30348": 1.3992915467214077e-16, "17204": 3.6437425993129935e-11, "27049": 13.202400207519531, "24962": 0.01908086985349655, "15606": 0.19366657733917236, "47681": 5.405287595294794e-08, "40062": 0.15749481320381165, "25260": 3.4330692291259766, "29893": 0.0002267187664983794, "7297": 0.09542336314916611, "14095": 3.489875402551412e-11, "36771": 0.0023391633294522762, "28904": 1.1998709581462208e-08, "11298": 1.2497629597874038e-09, "38838": 9.099572366721986e-07, "40158": 1.278234601020813, "30288": 4.638484477996826, "161": 6.946503162907902e-06, "19567": 0.0009894220856949687, "34010": 2.05657696723938, "32687": 1.0633489624779324e-15, "17859": 0.0005928858881816268, "48466": 5.395997959567467e-08, "37304": 3.8332901000976562, "25587": 7.60518226172735e-09, "19928": 0.6042463183403015, "6573": 1.51292329064745e-06, "2401": 3.16649561682425e-07, "8013": 0.32582154870033264, "27760": 0.00044311213423497975, "44160": 0.3662954568862915, "18485": 0.6337060332298279, "7820": 1.795529533410445e-05, "3907": 0.0019713693764060736, "32997": 0.7365812063217163, "25915": 6.197591304779053, "9545": 0.119139164686203, "26943": 1.2714359930619848e-17, "20570": 5.754304197580495e-07, "35384": 0.0001114556725951843, "33398": 0.044226910918951035, "22536": 0.38836848735809326, "28391": 7.86245568651367e-10, "49079": 1.5831518173217773, "23493": 9.531901014270261e-05, "4527": 0.0002076224482152611, "20977": 3.9761843448858636e-13, "15790": 0.00016860169125720859, "27766": 2.0391346944315103e-10, "14000": 0.09620252251625061, "28476": 0.01618969812989235, "12859": 0.00033453869400545955, "38038": 0.0017906958237290382, "7360": 3.1423020362854004, "21839": 1.553969696033164e-06, "25819": 0.0006096316501498222, "37955": 0.0031985584646463394, "29701": 2.568837089711451e-07, "18395": 8.992719085654244e-05, "22702": 3.428317722864449e-05, "7175": 0.12490248680114746, "34126": 0.9812683463096619, "43221": 1.1139933064896468e-07}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_60.json <==
{"20228": 17.679088592529297, "24631": 0.007298573385924101, "21481": 1.0786479975877228e-07, "31601": 0.27021414041519165, "21027": 9.605793820810504e-06, "7756": 2.4488539695739746, "15003": 6.894055786688114e-06, "10962": 0.008601791225373745, "37208": 0.00020673884137067944, "1713": 7.906502105470281e-06, "25435": 15.9954252243042, "10196": 0.0015449258498847485, "8919": 0.3075801134109497, "40058": 0.0012603136710822582, "1597": 0.0018130625830963254, "18522": 8.9880108911089e-10, "44492": 0.02819020487368107, "48083": 0.19852887094020844, "12260": 0.003746611997485161, "7314": 0.011957463808357716, "35031": 0.4680083990097046, "17309": 0.8287268280982971, "6094": 0.00040493355481885374, "19429": 1.4837042954241042e-06, "38589": 0.00033942630398087204, "23": 7.284480716407415e-07, "11185": 0.00028149172430858016, "17000": 0.026111820712685585, "31999": 0.0003245668485760689, "31002": 0.2585693597793579, "5762": 9.62322940518262e-14, "19308": 0.04885069280862808, "16780": 3.7021613934484776e-06, "36171": 2.908429237718509e-17, "31110": 0.004895280580967665, "5943": 5.514877443602018e-10, "22617": 0.42199835181236267, "46077": 1.3061794701396678e-10, "39120": 6.553438889646268e-13, "24076": 0.04615110158920288, "49558": 6.029796963957779e-07, "12596": 0.12742730975151062, "2215": 0.0015395621303468943, "38964": 0.6115838289260864, "1966": 0.027509840205311775, "36951": 2.3889777660369873, "19437": 2.7576648520266644e-08, "47182": 3.389526844024658, "24183": 0.006720139645040035, "28182": 1.9133162935947023e-12, "5267": 1.5031557083129883, "41565": 3.745169051185687e-13, "35684": 3.3282434940338135, "46765": 5.4688214731868356e-05, "20211": 5.652331352233887, "25201": 5.999115787469478e-11, "46364": 2.2618983075428645e-10, "45205": 0.01607920043170452, "12684": 0.02356448955833912, "41732": 0.32519733905792236, "17423": 4.074323654174805, "31279": 0.006961830426007509, "8492": 0.0008011643076315522, "40686": 3.1939501762390137, "46925": 3.894035398843698e-05, "25999": 0.003950696438550949, "46650": 1.4039522966413642e-06, "40125": 4.615684509277344, "8943": 2.820211410522461, "13639": 0.06929213553667068, "7734": 1.3826905842506676e-06, "34508": 0.4671632647514343, "36350": 0.00038489108555950224, "27458": 0.00037798788980580866, "29134": 0.08684930950403214, "42936": 7.567345619463595e-06, "11653": 0.03613704442977905, "20870": 0.05087508633732796, "1922": 8.436877771583476e-20, "18920": 1.7984064569760396e-16, "45577": 5.326480359210684e-13, "21611": 4.3034475538661354e-08, "49456": 2.189694214393967e-06, "40837": 2.2643723487854004, "40222": 0.0569874607026577, "23347": 3.164826466672821e-06, "21127": 3.2017387871936234e-19, "41422": 2.568497896194458, "14911": 0.00017707873485051095, "20183": 9.047577270715479e-11, "34100": 6.0324298829073086e-05, "33297": 3.690006877832275e-08, "22363": 5.26712064602094e-15, "9062": 2.2553199414687697e-06, "45657": 0.08142998069524765, "2267": 0.016362348571419716, "17786": 0.17233115434646606, "8820": 0.032485343515872955, "13390": 2.0790596674813422e-11, "3170": 5.586315631866455, "41357": 0.029633991420269012, "18491": 4.776625601131401e-13, "38132": 11.67772388458252, "13939": 1.990280725294724e-05, "46700": 7.00436544418335, "30148": 0.0003366737219039351, "8072": 0.051373787224292755, "24269": 0.00014321015623863786, "15692": 5.6235007832583506e-06, "10792": 0.0031526440288871527, "19872": 3.713239493663423e-07, "40248": 7.10643216734752e-05, "14046": 7.229690829910049e-22, "45091": 3.103673219680786, "13882": 0.05129150301218033, "8715": 4.0320968786033973e-10, "35304": 0.00162093760445714, "30572": 0.018591053783893585, "21243": 7.663425094506238e-08, "21890": 0.038184136152267456, "7526": 0.429145485162735, "45652": 5.591108129010536e-05, "1730": 2.9229804567876272e-05, "44601": 0.3609320819377899, "16527": 4.48818239517923e-11, "6354": 2.3534939828095958e-05, "36162": 8.86697006225586, "18788": 0.009941930882632732, "22216": 2.9456594347720966e-05, "48347": 0.8594985008239746, "46331": 3.894395639303383e-10, "34579": 9.130110556476723e-11, "11930": 0.04455645754933357, "37341": 0.0020149066112935543, "11650": 0.17333772778511047, "13355": 3.3287026339488596e-16, "28158": 1.7119180483859964e-05, "44220": 1.0563899303657042e-14, "31854": 0.0034091018605977297, "30459": 8.528620162390676e-16, "17168": 2.9491171726903076e-09, "43732": 0.0010395704302936792, "3065": 0.010232613421976566, "19079": 2.901599645614624, "13730": 6.356170472766876e-13, "27688": 0.11559373885393143, "41804": 0.002131715649738908, "7532": 2.9411141490992554e-13, "14887": 0.02437998168170452, "7473": 0.0001120211964007467, "47479": 3.659338457251415e-12, "16472": 0.0039991228841245174, "46655": 0.7675524950027466, "47978": 5.167346000671387, "40785": 1.366841752628578e-13, "40609": 2.1881205181095709e-10, "39781": 6.405112344509689e-06, "40392": 4.747900485992432, "33438": 5.8172924255472935e-09, "13489": 0.03878536820411682, "14317": 9.833349227905273, "25849": 0.007864720188081264, "12275": 0.0012402196880429983, "43597": 1.3212711564847268e-05, "41263": 8.756166458129883, "42941": 1.9137714179497892e-15, "40675": 3.799222230911255, "1776": 2.736518126766896e-06, "11580": 3.6469225883483887, "23448": 4.0404339074484596e-07, "38728": 0.00021025615569669753, "49100": 9.155335156663114e-09, "46145": 9.472026249568444e-06, "29977": 0.17581132054328918, "26680": 6.214524456426033e-15, "26097": 2.5194876229761576e-07, "30397": 0.0015460202703252435, "1662": 1.7822075412676774e-11, "14502": 5.334223747253418, "6797": 5.617523048291606e-13, "10738": 0.0003021826851181686, "35904": 5.374898859322741e-10, "6992": 0.14354369044303894, "35756": 0.00013942562509328127, "47892": 13.144166946411133, "6459": 6.195451374146899e-10, "30188": 4.083011784439738e-15, "34670": 5.320203854353167e-05, "18865": 0.026630396023392677, "18190": 3.4123010635375977, "16793": 4.094424639333738e-06, "24774": 1.7233515977859497, "16757": 0.005339606665074825, "30752": 0.5725827217102051, "36239": 0.001651922706514597, "42646": 1.196781482803999e-07, "13937": 0.0019941183272749186, "34140": 3.805311441421509, "23604": 6.968432903289795, "14841": 0.049219027161598206, "4585": 0.17019659280776978, "11569": 0.057830892503261566, "5704": 2.3594127561186913e-18, "45178": 2.0801779101020657e-05, "36647": 0.020139791071414948, "38960": 3.196358875356964e-06, "13563": 5.0353901796393864e-17, "15964": 5.574819087982178, "48413": 1.2566292284867141e-16, "34271": 2.4950037002563477, "22752": 1.2171292763596083e-15, "27082": 3.0212422906678415e-20, "31438": 4.626741886138916, "49226": 0.017169466242194176, "4573": 1.3107069207762834e-07, "37499": 0.012744796462357044, "9532": 0.4556916654109955, "26181": 8.768838100081666e-09, "39323": 0.004474361892789602, "24904": 0.0006277351640164852, "33636": 0.0038336056750267744, "29715": 0.002160109346732497, "45357": 1.072270970325917e-05, "17193": 1.6046933524194174e-06, "15590": 8.753050497034565e-05, "22687": 6.757077244401444e-06, "8119": 1.2970691187774719e-08, "4616": 1.8386869271580508e-07, "22416": 2.440495109112817e-06, "41733": 1.2065817827533465e-05, "24336": 0.21111167967319489, "36315": 7.677010103179782e-07, "6385": 0.30580031871795654, "13688": 0.016897328197956085, "33419": 1.2303487062454224, "11375": 0.026018479838967323, "47637": 0.0005039101815782487, "3212": 6.185434109351462e-13, "4683": 1.3812785318641837e-19, "29868": 0.00036958002601750195, "47596": 0.9243907332420349, "22655": 0.004177815280854702, "34476": 1.6698611489118775e-06, "31757": 0.8055930137634277, "47929": 2.0199256596242776e-06, "3493": 1.672593355178833, "35015": 0.014034762047231197, "1933": 0.07358584553003311, "29116": 0.00023926497669890523, "25863": 0.0007435555453412235, "17112": 7.234800432343036e-05, "30962": 0.02024686709046364, "45735": 0.0002201498718932271, "23520": 0.008778173476457596, "27558": 0.014883315190672874, "49207": 0.3403547406196594, "13702": 0.002314124722033739, "14435": 0.8823333978652954, "1611": 0.0028010692913085222, "14109": 0.04473564028739929, "45363": 0.00036349770380184054, "15442": 2.422721934181027e-07, "46881": 0.0010352323297411203, "42007": 0.0016199721721932292, "11446": 3.98313770611251e-15, "1233": 0.2181720733642578, "27834": 8.92442890421119e-12, "18817": 1.074595332145691, "18623": 0.0018913496751338243, "31859": 1.1526367664337158, "46254": 9.298699378967285, "19637": 2.8385320547386073e-05, "6273": 2.1998517513275146, "33900": 4.052585361475486e-13, "33837": 0.04349469766020775, "5041": 0.007832998409867287, "19776": 1.6175565719604492, "17140": 0.19461415708065033, "34053": 0.45325082540512085, "15596": 10.732417106628418, "25178": 1.2857057640758285e-07, "9633": 1.774040699005127, "29126": 1.1756142377853394, "7364": 0.03754846751689911, "38778": 2.363169555874567e-12, "30442": 0.30303236842155457, "39558": 1.4926341029139552e-19, "18814": 0.01281760260462761, "34634": 8.285828698717523e-06, "47448": 0.021255483850836754, "44782": 0.1798049360513687, "25356": 0.0003519819874782115, "4640": 0.0013060577912256122, "8350": 7.84742042014841e-06, "33658": 0.5137577056884766, "37491": 2.7879071495817698e-08, "29359": 0.00014786040992476046, "25061": 0.00012677595077548176, "41552": 0.12968900799751282, "29854": 0.03514882177114487, "23675": 1.6820799961236865e-11, "23614": 0.3283923864364624, "49436": 7.87377405166626, "21407": 8.47515639179619e-06, "49051": 0.0035127790179103613, "20462": 0.0006856432883068919, "45983": 1.8289762238055118e-06, "46169": 3.87095169571694e-05, "13345": 0.9276771545410156, "28065": 0.42393723130226135, "48706": 0.00040739946416579187, "33782": 0.0008130479836836457, "11674": 7.530595667049056e-06, "39948": 0.006127499975264072, "20748": 16.638233184814453, "49695": 0.9245067238807678, "13732": 1.6459307516925037e-05, "27990": 0.43238744139671326, "17966": 6.45799359508156e-16, "41462": 0.003052572486922145, "9498": 0.02960367128252983, "39920": 0.5188519358634949, "21194": 0.0017601579893380404, "4353": 0.14750632643699646, "3685": 0.02477663941681385, "6780": 0.26607581973075867, "3095": 0.17306633293628693, "15583": 2.965721963935639e-15, "15039": 4.878012077824678e-06, "6432": 3.316540642117616e-08, "7009": 3.610465051928635e-11, "33075": 0.25152140855789185, "27554": 1.8313958127791352e-09, "30494": 3.3329756259918213, "28556": 7.407469749450684, "49563": 0.5080972909927368, "8595": 0.00022046717640478164, "7286": 5.032897719017642e-19, "49872": 0.09274110943078995, "49443": 3.330549811636496e-14, "41761": 0.00029929878655821085, "17701": 5.119767665863037, "11209": 10.747238159179688, "38293": 2.349069072940524e-12, "32473": 0.3091341555118561, "25810": 0.30089500546455383, "31331": 4.494179725646973, "8918": 0.0003356949891895056, "13244": 7.842509727372912e-19, "28094": 0.05367738753557205, "38597": 0.30898168683052063, "17042": 6.489759840633269e-10, "8851": 1.440434455871582, "44925": 7.152340941729562e-08, "49606": 2.1126403577931274e-12, "49629": 5.955179383475284e-13, "5429": 7.6881243613134e-14, "38153": 5.667789676445326e-16, "36149": 0.0014043663395568728, "43998": 3.132452093268512e-07, "28596": 0.03779621794819832, "47642": 7.854245632188395e-05, "34909": 0.7139976620674133, "17281": 0.0001243988808710128, "26605": 0.0003762554842978716, "42695": 0.08014554530382156, "46871": 4.983980375072861e-07, "12381": 0.0005396343185566366, "19537": 1.8123887945975525e-09, "23402": 2.0099322206590386e-09, "32827": 5.9712499701769506e-12, "1482": 5.431781413545167e-11, "40943": 1.4247939494893558e-09, "32542": 0.003100508823990822, "1192": 7.669368612406302e-11, "32434": 3.7332427501678467, "18471": 0.001023146789520979, "49304": 2.8612282276153564, "37584": 2.9968430226290366e-06, "19032": 9.957932434190297e-07, "17598": 0.009903972037136555, "21161": 0.012046434916555882, "35852": 3.5113027095794678, "21265": 1.0665616173355374e-05, "575": 0.0271911583840847, "45871": 5.565004568275356e-10, "21914": 0.0034591280855238438, "47654": 0.008127592504024506, "11547": 1.621376633644104, "27053": 0.18411466479301453, "38259": 3.834648595294095e-14, "34756": 0.047155383974313736, "2017": 3.704392433166504, "2598": 5.681064063622898e-09, "37159": 1.271023841731278e-09, "47429": 1.6286351183225634e-06, "37602": 0.0021547351498156786, "2062": 7.427724361419678, "17234": 0.004283751826733351, "41648": 0.001898025395348668, "27637": 0.0011608676286414266, "28089": 3.416220195617825e-08, "9333": 8.143444807373612e-10, "14847": 0.025533538311719894, "7257": 0.0005919857067056, "27702": 2.046731606242247e-05, "2673": 7.045802703942172e-06, "1190": 0.01245971117168665, "37432": 1.8864928279072046e-05, "19411": 0.07318290323019028, "6080": 0.0014150167116895318, "19787": 0.01498173177242279, "22549": 9.019963442824519e-09, "34499": 0.00011729943071259186, "45893": 0.3828740417957306, "44947": 1.7546576261520386, "32807": 9.567860615788959e-06, "42307": 0.0003867789055220783, "44516": 0.0027147962246090174, "7090": 0.005311911925673485, "25546": 3.287093477410963e-07, "1469": 0.02182052470743656, "31215": 1.5286610275137488e-14, "24545": 0.799168586730957, "49453": 0.4437323808670044, "43162": 3.986453056335449, "43848": 0.0017887066351249814, "48789": 1.3638302220897458e-07, "35980": 0.07309030741453171, "43783": 0.9220191836357117, "16331": 0.8416748046875, "18511": 0.20149639248847961, "25996": 0.0014197524869814515, "1843": 0.0031694029457867146, "20407": 0.01330906618386507, "15939": 4.429443359375, "22824": 0.5507389903068542, "30348": 1.0254316517081019e-16, "17204": 3.8368822008472137e-11, "27049": 11.619161605834961, "24962": 0.023561837151646614, "15606": 0.11519788205623627, "47681": 4.840678258233311e-08, "40062": 0.14313137531280518, "25260": 2.9523556232452393, "29893": 0.00019552750745788217, "7297": 0.12301545590162277, "14095": 2.9367341891628485e-11, "36771": 0.0029646207112818956, "28904": 1.428968054995039e-08, "11298": 5.80438808128747e-10, "38838": 9.321374250248482e-07, "40158": 0.6012430191040039, "30288": 2.724862575531006, "161": 6.683358151349239e-06, "19567": 0.0007501377258449793, "34010": 1.5081639289855957, "32687": 1.0471800564269135e-15, "17859": 0.0005228137597441673, "48466": 5.4986969644232886e-08, "37304": 3.5490756034851074, "25587": 6.488843684593348e-09, "19928": 0.9898776412010193, "6573": 1.6816348988868413e-06, "2401": 2.8904185001010774e-07, "8013": 0.2213694304227829, "27760": 0.0007880765479058027, "44160": 0.1914963573217392, "18485": 0.6747543811798096, "7820": 2.0085997675778344e-05, "3907": 0.001389431650750339, "32997": 0.7128896117210388, "25915": 4.836888790130615, "9545": 0.1069028228521347, "26943": 1.0073663580021888e-17, "20570": 2.3130676254368154e-06, "35384": 9.323059930466115e-05, "33398": 0.034899305552244186, "22536": 0.6108860373497009, "28391": 6.086347537070935e-10, "49079": 1.5498156547546387, "23493": 0.0002499240217730403, "4527": 0.00019454646098893136, "20977": 5.226510413694485e-13, "15790": 0.00010260506678605452, "27766": 2.1769760993883835e-10, "14000": 0.15171237289905548, "28476": 0.11745545268058777, "12859": 0.00016892034909687936, "38038": 0.0018788286251947284, "7360": 3.547849178314209, "21839": 6.154471634545189e-07, "25819": 0.0004171381297055632, "37955": 0.003276549745351076, "29701": 2.3470799703773082e-07, "18395": 9.550304821459576e-05, "22702": 2.5639350496931e-05, "7175": 0.14178872108459473, "34126": 1.1813899278640747, "43221": 1.437908053958381e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_64.json <==
{"20228": 17.6168212890625, "24631": 0.006393877323716879, "21481": 1.076318199011439e-07, "31601": 0.31857478618621826, "21027": 9.545050488668494e-06, "7756": 2.1291708946228027, "15003": 6.997031960054301e-06, "10962": 0.01215537078678608, "37208": 0.00020166017930023372, "1713": 7.706438736931887e-06, "25435": 13.786802291870117, "10196": 0.001617213012650609, "8919": 0.3043031096458435, "40058": 0.001252020476385951, "1597": 0.0018280582735314965, "18522": 6.631663551637246e-10, "44492": 0.02418503910303116, "48083": 0.20948173105716705, "12260": 0.0043486300855875015, "7314": 0.012064811773598194, "35031": 0.489045113325119, "17309": 0.8062313199043274, "6094": 0.000495718966703862, "19429": 1.4407927437787293e-06, "38589": 0.0002770088904071599, "23": 9.840217671808205e-07, "11185": 0.0002336715697310865, "17000": 0.026828423142433167, "31999": 0.00033179574529640377, "31002": 0.283174604177475, "5762": 7.68719601320321e-14, "19308": 0.07516494393348694, "16780": 4.124216502532363e-06, "36171": 3.2805159221962975e-17, "31110": 0.004389667883515358, "5943": 5.678121861585339e-10, "22617": 0.5034082531929016, "46077": 1.2572484719974852e-10, "39120": 5.220419365889462e-13, "24076": 0.043928362429142, "49558": 5.782585503766313e-07, "12596": 0.12988318502902985, "2215": 0.0013958533527329564, "38964": 0.5088232159614563, "1966": 0.030494747683405876, "36951": 2.307922840118408, "19437": 2.649814412336582e-08, "47182": 3.575195074081421, "24183": 0.006628560367971659, "28182": 1.8362410116740113e-12, "5267": 2.2515103816986084, "41565": 3.0938996481953696e-13, "35684": 3.0722031593322754, "46765": 4.560644447337836e-05, "20211": 5.138908386230469, "25201": 1.033445898301899e-10, "46364": 2.1156425222823572e-10, "45205": 0.016930807381868362, "12684": 0.024904152378439903, "41732": 0.29971492290496826, "17423": 3.9512054920196533, "31279": 0.0053407298400998116, "8492": 0.0007453518337570131, "40686": 3.3856852054595947, "46925": 3.618379923864268e-05, "25999": 0.003645674791187048, "46650": 1.3128409364071558e-06, "40125": 4.849183082580566, "8943": 2.6490561962127686, "13639": 0.07210981845855713, "7734": 1.2137282965341e-06, "34508": 0.4492536187171936, "36350": 0.0038102874532341957, "27458": 0.0003321432159282267, "29134": 0.06694522500038147, "42936": 6.864812348794658e-06, "11653": 0.03340539708733559, "20870": 0.044707365334033966, "1922": 7.411315983685504e-20, "18920": 2.410518919125198e-16, "45577": 5.062592597741833e-13, "21611": 4.0669092982170696e-08, "49456": 2.220401938757277e-06, "40837": 2.0844221115112305, "40222": 0.08835598826408386, "23347": 3.003557822012226e-06, "21127": 3.65925729538159e-19, "41422": 3.392582416534424, "14911": 0.00016626971773803234, "20183": 7.760538739409739e-11, "34100": 7.331826054723933e-05, "33297": 3.2995647103462034e-08, "22363": 6.972203474558004e-15, "9062": 2.4194443994929316e-06, "45657": 0.08171685039997101, "2267": 0.017788616940379143, "17786": 0.17229816317558289, "8820": 0.03151512145996094, "13390": 9.99534760515175e-11, "3170": 5.008554935455322, "41357": 0.02162446267902851, "18491": 6.451781383448596e-13, "38132": 11.767767906188965, "13939": 1.9469656763249077e-05, "46700": 7.063962459564209, "30148": 0.0002927355526480824, "8072": 0.051015760749578476, "24269": 0.00013955830945633352, "15692": 5.772712484031217e-06, "10792": 0.0026021134108304977, "19872": 3.582962051495997e-07, "40248": 7.863003702368587e-05, "14046": 7.033195044750358e-22, "45091": 3.0306196212768555, "13882": 0.052801795303821564, "8715": 3.754215549545137e-10, "35304": 0.0014375736936926842, "30572": 0.014513303525745869, "21243": 6.668030749779064e-08, "21890": 0.04866708815097809, "7526": 0.40553686022758484, "45652": 0.00023169028281699866, "1730": 2.6563657229417004e-05, "44601": 0.38734063506126404, "16527": 3.6528911839806e-11, "6354": 2.8452421247493476e-05, "36162": 8.700117111206055, "18788": 0.011492107063531876, "22216": 2.7574602427193895e-05, "48347": 0.721236526966095, "46331": 3.488244970650811e-10, "34579": 8.648590871240813e-11, "11930": 0.039829008281230927, "37341": 0.001605966710485518, "11650": 0.18316175043582916, "13355": 3.1479868311631745e-16, "28158": 1.6109144780784845e-05, "44220": 1.0531071694753254e-14, "31854": 0.003500131191685796, "30459": 8.121493776292897e-16, "17168": 2.0627153318741875e-09, "43732": 0.0010253204964101315, "3065": 0.010056106373667717, "19079": 2.4465713500976562, "13730": 5.314844701495569e-13, "27688": 0.11675781011581421, "41804": 0.0018921527080237865, "7532": 2.2362449077825003e-13, "14887": 0.021997705101966858, "7473": 0.00011916364019270986, "47479": 3.5006316422003803e-12, "16472": 0.006643523927778006, "46655": 0.7922751307487488, "47978": 5.590185642242432, "40785": 1.4854503532172464e-13, "40609": 2.1492349566720748e-10, "39781": 7.091412044246681e-06, "40392": 4.931612491607666, "33438": 5.22834309180098e-09, "13489": 0.03554461523890495, "14317": 10.006282806396484, "25849": 0.007853849790990353, "12275": 0.0022880216129124165, "43597": 1.2835504094255157e-05, "41263": 7.92954683303833, "42941": 2.0012074527212985e-15, "40675": 3.767732620239258, "1776": 2.556366780481767e-06, "11580": 3.9327290058135986, "23448": 7.547882319158816e-07, "38728": 0.00022932323918212205, "49100": 7.72016051087121e-09, "46145": 8.985743988887407e-06, "29977": 0.1469225138425827, "26680": 5.989701583434008e-15, "26097": 2.1111151227160008e-07, "30397": 0.0013952346052974463, "1662": 1.3171144730428352e-11, "14502": 5.15238094329834, "6797": 7.122732850577129e-13, "10738": 0.00024765069247223437, "35904": 6.957720510847309e-10, "6992": 0.15721182525157928, "35756": 0.00012631603749468923, "47892": 10.409224510192871, "6459": 5.750256937275822e-10, "30188": 3.6930022401400735e-15, "34670": 4.298556814319454e-05, "18865": 0.02958775870501995, "18190": 3.3060050010681152, "16793": 2.97378596769704e-06, "24774": 1.7189849615097046, "16757": 0.004781344905495644, "30752": 0.5441126227378845, "36239": 0.0023835862521082163, "42646": 9.927290278710643e-08, "13937": 0.002161318203434348, "34140": 3.6942646503448486, "23604": 7.126918792724609, "14841": 0.04672732204198837, "4585": 0.16638951003551483, "11569": 0.05964498966932297, "5704": 2.33386652367091e-18, "45178": 1.631131635804195e-05, "36647": 0.01757069118320942, "38960": 3.4720339954219526e-06, "13563": 1.7254955814120635e-16, "15964": 5.225367069244385, "48413": 1.1037223114527758e-16, "34271": 2.207909345626831, "22752": 1.3484442647768505e-15, "27082": 2.475007918613481e-20, "31438": 4.220062255859375, "49226": 0.018877198919653893, "4573": 1.2107339841804787e-07, "37499": 0.010114076547324657, "9532": 0.4744648337364197, "26181": 1.349981726406213e-08, "39323": 0.0042234985157847404, "24904": 0.0006624740199185908, "33636": 0.0038815680891275406, "29715": 0.002082748105749488, "45357": 1.1052258741983678e-05, "17193": 1.861803525571304e-06, "15590": 0.00015706622798461467, "22687": 6.509072591143195e-06, "8119": 1.1353772144673258e-08, "4616": 1.9382287064217962e-07, "22416": 2.1449834548548097e-06, "41733": 1.3246550224721432e-05, "24336": 0.18107740581035614, "36315": 5.747679097112268e-07, "6385": 0.2759058177471161, "13688": 0.021805787459015846, "33419": 1.3667747974395752, "11375": 0.025891654193401337, "47637": 0.00044871371937915683, "3212": 6.342478625631642e-13, "4683": 1.254175122162022e-19, "29868": 0.00033438822720199823, "47596": 1.0303674936294556, "22655": 0.004211646970361471, "34476": 1.4325015627036919e-06, "31757": 1.0310859680175781, "47929": 2.2543206341651967e-06, "3493": 1.5974469184875488, "35015": 0.0175708569586277, "1933": 0.06910721212625504, "29116": 0.00029596680542454123, "25863": 0.0008599496795795858, "17112": 6.843331357231364e-05, "30962": 0.024138225242495537, "45735": 0.00020826372201554477, "23520": 0.008243048563599586, "27558": 0.014314975589513779, "49207": 0.328029066324234, "13702": 0.0023781382478773594, "14435": 0.945289134979248, "1611": 0.0026479905936867, "14109": 0.04099001735448837, "45363": 0.0003627078258432448, "15442": 2.463030739363603e-07, "46881": 0.000897820747923106, "42007": 0.0016526641556993127, "11446": 3.9352570511865925e-15, "1233": 0.21488969027996063, "27834": 8.793096459291938e-12, "18817": 1.1003003120422363, "18623": 0.0020042730029672384, "31859": 1.1139992475509644, "46254": 8.622420310974121, "19637": 3.8849273551022634e-05, "6273": 2.036703586578369, "33900": 3.2673904272299825e-13, "33837": 0.03377431631088257, "5041": 0.007273965049535036, "19776": 1.2298353910446167, "17140": 0.19086426496505737, "34053": 0.4219982624053955, "15596": 10.175139427185059, "25178": 1.1540901567741457e-07, "9633": 1.5436363220214844, "29126": 1.2941174507141113, "7364": 0.036725882440805435, "38778": 2.433207932014958e-12, "30442": 0.28524249792099, "39558": 1.4046334594717356e-19, "18814": 0.015375197865068913, "34634": 8.153695489454549e-06, "47448": 0.033705249428749084, "44782": 0.20205482840538025, "25356": 0.0003602872311603278, "4640": 0.0013092501321807504, "8350": 9.95636401057709e-06, "33658": 0.5927119255065918, "37491": 2.451821146109978e-08, "29359": 0.00014915148494765162, "25061": 0.00016456498997285962, "41552": 0.11941178888082504, "29854": 0.03301948681473732, "23675": 1.3629816025817476e-11, "23614": 0.3166789412498474, "49436": 8.090816497802734, "21407": 7.362024462054251e-06, "49051": 0.0037825012113898993, "20462": 0.0006292576435953379, "45983": 1.6789183518994832e-06, "46169": 4.021554923383519e-05, "13345": 0.9000782370567322, "28065": 0.4261729121208191, "48706": 0.00039026609738357365, "33782": 0.0010149909649044275, "11674": 7.578539225505665e-06, "39948": 0.006002142559736967, "20748": 15.629473686218262, "49695": 0.9073122143745422, "13732": 1.640173650230281e-05, "27990": 0.4878583550453186, "17966": 1.1665881968254835e-15, "41462": 0.0033786857966333628, "9498": 0.026936566457152367, "39920": 0.5363889932632446, "21194": 0.0020040778908878565, "4353": 0.14665725827217102, "3685": 0.027235645800828934, "6780": 0.24018114805221558, "3095": 0.35295265913009644, "15583": 4.001351879093793e-15, "15039": 4.459138381207595e-06, "6432": 3.725186559222493e-08, "7009": 3.47609059592191e-11, "33075": 0.3265645205974579, "27554": 1.6447712081202326e-09, "30494": 2.78120493888855, "28556": 7.748528957366943, "49563": 0.5387555956840515, "8595": 0.00024266101536341012, "7286": 5.022900207339173e-19, "49872": 0.11167819797992706, "49443": 2.910425874369689e-14, "41761": 0.0003547424857970327, "17701": 5.469606876373291, "11209": 10.87413215637207, "38293": 1.6778420016197448e-12, "32473": 0.29969316720962524, "25810": 0.2815176844596863, "31331": 4.414248943328857, "8918": 0.0002806934935506433, "13244": 9.62505913200631e-19, "28094": 0.052668292075395584, "38597": 0.3092562258243561, "17042": 6.858901779871474e-10, "8851": 1.0933514833450317, "44925": 7.00119002772226e-08, "49606": 1.6470999911200046e-12, "49629": 6.245432231273551e-13, "5429": 7.424550747424027e-14, "38153": 4.484655114511704e-16, "36149": 0.0011950632324442267, "43998": 2.7450727202449343e-07, "28596": 0.038349855691194534, "47642": 0.00010424345236970112, "34909": 0.5904781818389893, "17281": 0.00012205770326545462, "26605": 0.00044028618140146136, "42695": 0.07589855790138245, "46871": 5.753051368628803e-07, "12381": 0.0006906909984536469, "19537": 1.5962191568519302e-09, "23402": 2.0495820596266867e-09, "32827": 5.236371232453241e-12, "1482": 6.831004512042327e-11, "40943": 1.3405326848570098e-09, "32542": 0.003729539690539241, "1192": 8.525599670683448e-11, "32434": 3.4136600494384766, "18471": 0.0014735076110810041, "49304": 2.888195037841797, "37584": 3.398500666662585e-06, "19032": 9.81475295702694e-07, "17598": 0.010291468352079391, "21161": 0.016828903928399086, "35852": 4.129915714263916, "21265": 9.436190339329187e-06, "575": 0.020950784906744957, "45871": 5.796089164178397e-10, "21914": 0.0034571299329400063, "47654": 0.008240933530032635, "11547": 1.4394985437393188, "27053": 0.21895051002502441, "38259": 4.362563573736232e-14, "34756": 0.05020847171545029, "2017": 3.51810622215271, "2598": 5.89214854684883e-09, "37159": 1.1483722861527212e-09, "47429": 1.6510404066139017e-06, "37602": 0.002268292708322406, "2062": 7.056615829467773, "17234": 0.004482255782932043, "41648": 0.002643875777721405, "27637": 0.0012533578556030989, "28089": 2.9706418658292932e-08, "9333": 7.568473070485027e-10, "14847": 0.030145352706313133, "7257": 0.0006823304574936628, "27702": 2.0161773136351258e-05, "2673": 6.472057066275738e-06, "1190": 0.00945777352899313, "37432": 1.3388633306021802e-05, "19411": 0.07426121830940247, "6080": 0.0014509523753076792, "19787": 0.016562530770897865, "22549": 8.723299416146801e-09, "34499": 0.0001120996312238276, "45893": 0.39971432089805603, "44947": 2.2756872177124023, "32807": 9.27164001041092e-06, "42307": 0.00042437168303877115, "44516": 0.002573770470917225, "7090": 0.006522919982671738, "25546": 3.32115149603851e-07, "1469": 0.02219405211508274, "31215": 1.612474260018204e-14, "24545": 0.7963305711746216, "49453": 0.5557405352592468, "43162": 4.278880596160889, "43848": 0.001795130199752748, "48789": 1.1548782907766508e-07, "35980": 0.05708158388733864, "43783": 1.0671005249023438, "16331": 0.7908628582954407, "18511": 0.2174990326166153, "25996": 0.0016259528929367661, "1843": 0.003238818608224392, "20407": 0.012505623511970043, "15939": 3.939008951187134, "22824": 0.5268018245697021, "30348": 1.1815690068190803e-16, "17204": 3.6595268482209065e-11, "27049": 11.55129623413086, "24962": 0.02495569735765457, "15606": 0.11008178442716599, "47681": 5.30472910043045e-08, "40062": 0.1523561328649521, "25260": 3.2053003311157227, "29893": 0.00019577136845327914, "7297": 0.09911599010229111, "14095": 3.348337926367684e-11, "36771": 0.0033675329759716988, "28904": 1.462732868162675e-08, "11298": 8.05445654616932e-10, "38838": 7.26569339803973e-07, "40158": 0.699601411819458, "30288": 2.3819754123687744, "161": 6.744750862708315e-06, "19567": 0.0008017239160835743, "34010": 1.6090506315231323, "32687": 1.0005015530113867e-15, "17859": 0.0004977716016583145, "48466": 5.364996624734886e-08, "37304": 3.535162925720215, "25587": 5.860685714509373e-09, "19928": 0.7175083756446838, "6573": 1.5320345028158044e-06, "2401": 2.802679546221043e-07, "8013": 0.18456783890724182, "27760": 0.000899542064871639, "44160": 0.248050719499588, "18485": 0.724452018737793, "7820": 2.677220072655473e-05, "3907": 0.0014697472797706723, "32997": 0.8073037266731262, "25915": 4.462388515472412, "9545": 0.10567975044250488, "26943": 9.493269821682218e-18, "20570": 2.096488515235251e-06, "35384": 7.616251241415739e-05, "33398": 0.03814312815666199, "22536": 0.7489870190620422, "28391": 7.530542855960221e-10, "49079": 1.5607612133026123, "23493": 0.00023507577134296298, "4527": 0.0001811743713915348, "20977": 3.9822743084887147e-13, "15790": 8.946377056417987e-05, "27766": 1.906605012758078e-10, "14000": 0.1832181215286255, "28476": 0.11186862736940384, "12859": 0.00018730816373135895, "38038": 0.001834206166677177, "7360": 3.153672456741333, "21839": 9.395142228640907e-07, "25819": 0.0003881248994730413, "37955": 0.003112663282081485, "29701": 2.3051572384247265e-07, "18395": 0.0001160809988505207, "22702": 2.2829695808468387e-05, "7175": 0.13436466455459595, "34126": 1.167267918586731, "43221": 1.423929575139482e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_68.json <==
{"20228": 17.798877716064453, "24631": 0.006168970372527838, "21481": 1.0738688871470004e-07, "31601": 0.3329610526561737, "21027": 9.333579328085762e-06, "7756": 2.1788055896759033, "15003": 6.824689080531243e-06, "10962": 0.013631554320454597, "37208": 0.00019244797294959426, "1713": 7.49308264857973e-06, "25435": 13.490510940551758, "10196": 0.0016093784943223, "8919": 0.3009956479072571, "40058": 0.0012361855478957295, "1597": 0.0017064796993508935, "18522": 6.116512296650001e-10, "44492": 0.023092472925782204, "48083": 0.2081836313009262, "12260": 0.004445531405508518, "7314": 0.011826158501207829, "35031": 0.5078365802764893, "17309": 0.715613603591919, "6094": 0.00047757753054611385, "19429": 1.4199009683579789e-06, "38589": 0.0002477570378687233, "23": 1.0399229495305917e-06, "11185": 0.0002356256591156125, "17000": 0.026453396305441856, "31999": 0.0003080430906265974, "31002": 0.2740836441516876, "5762": 6.998675456445363e-14, "19308": 0.08150798082351685, "16780": 3.842150817945367e-06, "36171": 3.263056124698773e-17, "31110": 0.004232635255903006, "5943": 6.476859049087125e-10, "22617": 0.4585803151130676, "46077": 1.198063870333499e-10, "39120": 4.674836364369772e-13, "24076": 0.04375217854976654, "49558": 5.450374374049716e-07, "12596": 0.1313556730747223, "2215": 0.001391872181557119, "38964": 0.4844299554824829, "1966": 0.032453227788209915, "36951": 2.4028987884521484, "19437": 2.7336593433346934e-08, "47182": 3.6657450199127197, "24183": 0.006559327710419893, "28182": 1.776237143480408e-12, "5267": 2.5505053997039795, "41565": 2.9832538349372495e-13, "35684": 2.8730952739715576, "46765": 4.594173879013397e-05, "20211": 5.120453357696533, "25201": 1.164284224586254e-10, "46364": 2.121685743761148e-10, "45205": 0.016475798562169075, "12684": 0.02429172769188881, "41732": 0.29530659317970276, "17423": 4.031725883483887, "31279": 0.004989060573279858, "8492": 0.0007307846681214869, "40686": 3.467668056488037, "46925": 3.6102719604969025e-05, "25999": 0.0039197164587676525, "46650": 1.3436975905278814e-06, "40125": 4.744699478149414, "8943": 2.60213303565979, "13639": 0.07066405564546585, "7734": 1.1887294704138185e-06, "34508": 0.4487902820110321, "36350": 0.004379237536340952, "27458": 0.000314549048198387, "29134": 0.05634291470050812, "42936": 6.767890681658173e-06, "11653": 0.033410895615816116, "20870": 0.04541940614581108, "1922": 7.52141695439058e-20, "18920": 2.5276270474346174e-16, "45577": 5.036123428003858e-13, "21611": 3.926623293182274e-08, "49456": 2.280889475514414e-06, "40837": 2.0584471225738525, "40222": 0.09146478027105331, "23347": 2.9595646537927678e-06, "21127": 3.9077105566377246e-19, "41422": 3.304744243621826, "14911": 0.00016179727390408516, "20183": 7.741599028499024e-11, "34100": 6.891474185977131e-05, "33297": 3.651923208281005e-08, "22363": 7.700065662397202e-15, "9062": 2.6704242372943554e-06, "45657": 0.08279155194759369, "2267": 0.01687135361135006, "17786": 0.16996710002422333, "8820": 0.03196156397461891, "13390": 1.1686818179867942e-10, "3170": 4.718513011932373, "41357": 0.021867355331778526, "18491": 6.835322780875119e-13, "38132": 11.956243515014648, "13939": 1.9636114302556962e-05, "46700": 7.0061750411987305, "30148": 0.0002996504190377891, "8072": 0.05056138336658478, "24269": 0.00013193258200772107, "15692": 5.5984555729082786e-06, "10792": 0.0023497294168919325, "19872": 3.626350917329546e-07, "40248": 7.4735791713465e-05, "14046": 6.748496280015798e-22, "45091": 3.250617504119873, "13882": 0.05914394184947014, "8715": 4.063021863398575e-10, "35304": 0.0014204226899892092, "30572": 0.021954519674181938, "21243": 6.758635606729513e-08, "21890": 0.05552327632904053, "7526": 0.3910200297832489, "45652": 0.0003047333739232272, "1730": 2.4713199309189804e-05, "44601": 0.3867325782775879, "16527": 3.430237691115501e-11, "6354": 2.956534444820136e-05, "36162": 8.539519309997559, "18788": 0.012148275040090084, "22216": 2.690472683752887e-05, "48347": 0.7120441794395447, "46331": 3.4147579208720913e-10, "34579": 8.766865705611693e-11, "11930": 0.03914118930697441, "37341": 0.0016302213771268725, "11650": 0.20133545994758606, "13355": 3.0101499537498703e-16, "28158": 1.585507379786577e-05, "44220": 1.0270302437545651e-14, "31854": 0.0034949106629937887, "30459": 8.014155114238872e-16, "17168": 1.85150750287022e-09, "43732": 0.001005421276204288, "3065": 0.010249180719256401, "19079": 2.2718777656555176, "13730": 4.774987371648776e-13, "27688": 0.1188996434211731, "41804": 0.001943739247508347, "7532": 1.9785799246826302e-13, "14887": 0.02043147385120392, "7473": 0.00012580722977872938, "47479": 3.5891103457308393e-12, "16472": 0.007349520456045866, "46655": 0.7736250758171082, "47978": 5.463164806365967, "40785": 1.4578284055193763e-13, "40609": 2.1535485894563777e-10, "39781": 6.6232164499524515e-06, "40392": 4.675417900085449, "33438": 5.2416520013309764e-09, "13489": 0.03466818109154701, "14317": 10.221566200256348, "25849": 0.008287263102829456, "12275": 0.0025753616355359554, "43597": 1.1779304259107448e-05, "41263": 7.772861957550049, "42941": 2.1259768881595146e-15, "40675": 3.862258195877075, "1776": 2.3782163225405384e-06, "11580": 3.9394493103027344, "23448": 9.165763117380266e-07, "38728": 0.00023908149159979075, "49100": 7.834710658016775e-09, "46145": 8.748162144911475e-06, "29977": 0.16105297207832336, "26680": 5.973519018976714e-15, "26097": 2.024280689738589e-07, "30397": 0.001274080597795546, "1662": 1.1981550300521615e-11, "14502": 5.249172687530518, "6797": 6.997962864567497e-13, "10738": 0.0002277204330312088, "35904": 7.052479156222091e-10, "6992": 0.15386484563350677, "35756": 0.00011909317981917411, "47892": 9.522502899169922, "6459": 5.487797438696873e-10, "30188": 3.678913541128393e-15, "34670": 3.777654637815431e-05, "18865": 0.030194858089089394, "18190": 3.5053741931915283, "16793": 2.7767928258981556e-06, "24774": 1.7180023193359375, "16757": 0.004724621307104826, "30752": 0.5475566387176514, "36239": 0.0025992810260504484, "42646": 9.11134563352789e-08, "13937": 0.0021391594782471657, "34140": 3.6683781147003174, "23604": 7.134984970092773, "14841": 0.04720776528120041, "4585": 0.16012923419475555, "11569": 0.06226155534386635, "5704": 2.416466918484077e-18, "45178": 1.4348007425724063e-05, "36647": 0.01735403947532177, "38960": 3.415018454688834e-06, "13563": 4.0551485297606895e-16, "15964": 5.053953170776367, "48413": 1.1065136158862237e-16, "34271": 2.0566020011901855, "22752": 1.2726162871518694e-15, "27082": 2.3056043987781754e-20, "31438": 4.750936985015869, "49226": 0.018361007794737816, "4573": 1.250529635399289e-07, "37499": 0.010070146061480045, "9532": 0.43621525168418884, "26181": 1.885273981372393e-08, "39323": 0.004358653444796801, "24904": 0.000652652233839035, "33636": 0.003816489828750491, "29715": 0.0020405403338372707, "45357": 1.209978563565528e-05, "17193": 1.964882585525629e-06, "15590": 0.00019223467097617686, "22687": 6.468426363426261e-06, "8119": 1.0880245149280654e-08, "4616": 2.1164834151932155e-07, "22416": 2.0795453110622475e-06, "41733": 1.272912686545169e-05, "24336": 0.18818773329257965, "36315": 6.338121920634876e-07, "6385": 0.31511491537094116, "13688": 0.025157315656542778, "33419": 1.3412022590637207, "11375": 0.023078374564647675, "47637": 0.00044874960440211, "3212": 6.24412956236331e-13, "4683": 1.2367345359342242e-19, "29868": 0.00030639220494776964, "47596": 1.0231826305389404, "22655": 0.004289869684726, "34476": 1.2657268371185637e-06, "31757": 1.1193270683288574, "47929": 2.280806029375526e-06, "3493": 1.569298505783081, "35015": 0.0170773733407259, "1933": 0.06830748170614243, "29116": 0.0002964289451483637, "25863": 0.0008825781987980008, "17112": 6.902044697199017e-05, "30962": 0.02396177314221859, "45735": 0.00020316234440542758, "23520": 0.00794962141662836, "27558": 0.012850816361606121, "49207": 0.31912344694137573, "13702": 0.002297657774761319, "14435": 1.014475703239441, "1611": 0.0024151077959686518, "14109": 0.038832128047943115, "45363": 0.00036637557786889374, "15442": 2.4089914063551987e-07, "46881": 0.0008788273553363979, "42007": 0.0016669438919052482, "11446": 3.938306369796708e-15, "1233": 0.1975732445716858, "27834": 9.113481670708357e-12, "18817": 1.1462843418121338, "18623": 0.0021314951591193676, "31859": 1.091187596321106, "46254": 8.173360824584961, "19637": 3.883216413669288e-05, "6273": 1.9221935272216797, "33900": 3.061549223772747e-13, "33837": 0.034448929131031036, "5041": 0.007097556255757809, "19776": 1.1411114931106567, "17140": 0.19084611535072327, "34053": 0.4340550899505615, "15596": 9.979345321655273, "25178": 1.0658823157427832e-07, "9633": 1.4689412117004395, "29126": 1.3391867876052856, "7364": 0.03735697269439697, "38778": 2.4614620237894957e-12, "30442": 0.2863496243953705, "39558": 1.3385963999973596e-19, "18814": 0.016087599098682404, "34634": 8.417599929089192e-06, "47448": 0.03617728874087334, "44782": 0.2088625133037567, "25356": 0.0003510737151373178, "4640": 0.001300562173128128, "8350": 1.0628220479702577e-05, "33658": 0.607964813709259, "37491": 2.3287141104333386e-08, "29359": 0.00014613285020459443, "25061": 0.00016455474542453885, "41552": 0.11444193869829178, "29854": 0.03250095993280411, "23675": 1.2834961392316213e-11, "23614": 0.32232916355133057, "49436": 8.010308265686035, "21407": 7.526618901465554e-06, "49051": 0.0037360570859164, "20462": 0.0006567664095200598, "45983": 1.6696685634087771e-06, "46169": 4.028101102449e-05, "13345": 0.8754613399505615, "28065": 0.4216228425502777, "48706": 0.0003765513829421252, "33782": 0.0009956517023965716, "11674": 7.337710940191755e-06, "39948": 0.005982876755297184, "20748": 15.558966636657715, "49695": 0.9246493577957153, "13732": 1.5209219782263972e-05, "27990": 0.48961448669433594, "17966": 1.3758801913340093e-15, "41462": 0.0036358272191137075, "9498": 0.028909042477607727, "39920": 0.542107343673706, "21194": 0.0019080279162153602, "4353": 0.13878163695335388, "3685": 0.026937335729599, "6780": 0.23864606022834778, "3095": 0.41089266538619995, "15583": 4.8830119567483225e-15, "15039": 4.217029982100939e-06, "6432": 3.9457084710647905e-08, "7009": 3.520118224686897e-11, "33075": 0.39254018664360046, "27554": 1.6705666849858858e-09, "30494": 2.721512794494629, "28556": 7.849574565887451, "49563": 0.5350449085235596, "8595": 0.0002503609284758568, "7286": 4.929992831900865e-19, "49872": 0.11345668137073517, "49443": 2.6505598930970375e-14, "41761": 0.0003414308885112405, "17701": 5.474184513092041, "11209": 11.091205596923828, "38293": 1.5637272293006488e-12, "32473": 0.30510154366493225, "25810": 0.27524563670158386, "31331": 4.323053359985352, "8918": 0.0002589031355455518, "13244": 9.10104434985703e-19, "28094": 0.05141168832778931, "38597": 0.289926141500473, "17042": 7.023557846430606e-10, "8851": 1.0322364568710327, "44925": 7.371178156745373e-08, "49606": 1.6236891388701769e-12, "49629": 6.14995847216665e-13, "5429": 7.505340072306785e-14, "38153": 4.0590660571417406e-16, "36149": 0.0011016495991498232, "43998": 2.695498153570952e-07, "28596": 0.03726375475525856, "47642": 0.00010400269093224779, "34909": 0.6312926411628723, "17281": 0.000116421164420899, "26605": 0.0004411653499118984, "42695": 0.07507752627134323, "46871": 5.534687375075009e-07, "12381": 0.0007185147842392325, "19537": 1.5361740768327081e-09, "23402": 2.0448311932597107e-09, "32827": 5.0525404172996335e-12, "1482": 6.792001683297855e-11, "40943": 1.2309605557092596e-09, "32542": 0.0038370895199477673, "1192": 8.960197167562356e-11, "32434": 3.3599607944488525, "18471": 0.0014742499915882945, "49304": 2.9570648670196533, "37584": 3.84573331757565e-06, "19032": 1.000127667794004e-06, "17598": 0.01046692579984665, "21161": 0.017551293596625328, "35852": 4.041945457458496, "21265": 8.6684049165342e-06, "575": 0.01887977309525013, "45871": 6.436133292986312e-10, "21914": 0.0034368899650871754, "47654": 0.0076410649344325066, "11547": 1.5763006210327148, "27053": 0.2141890972852707, "38259": 4.555346578465416e-14, "34756": 0.04683000221848488, "2017": 3.2205793857574463, "2598": 6.165742139074837e-09, "37159": 1.103693580972731e-09, "47429": 1.7034215034072986e-06, "37602": 0.0021635321900248528, "2062": 7.005438804626465, "17234": 0.004659754689782858, "41648": 0.0030642421916127205, "27637": 0.0011801557848230004, "28089": 3.0263915817840825e-08, "9333": 8.024686470875508e-10, "14847": 0.0307770986109972, "7257": 0.0007137709180824459, "27702": 1.9518283806974068e-05, "2673": 6.337738341244403e-06, "1190": 0.009733990766108036, "37432": 1.3103963283356279e-05, "19411": 0.073548324406147, "6080": 0.001460298546589911, "19787": 0.015840275213122368, "22549": 7.992012385216185e-09, "34499": 0.00011275106953689829, "45893": 0.41140660643577576, "44947": 2.4037859439849854, "32807": 9.097243491851259e-06, "42307": 0.0004740119038615376, "44516": 0.00246546627022326, "7090": 0.006551346275955439, "25546": 3.2572040709055727e-07, "1469": 0.021720323711633682, "31215": 1.524016237644185e-14, "24545": 0.7613621354103088, "49453": 0.6473950743675232, "43162": 4.257387161254883, "43848": 0.0018470832146704197, "48789": 1.153993238744988e-07, "35980": 0.05630059540271759, "43783": 1.113770604133606, "16331": 0.7996386885643005, "18511": 0.21505412459373474, "25996": 0.0016120021464303136, "1843": 0.0032298823352903128, "20407": 0.012306745164096355, "15939": 3.8530712127685547, "22824": 0.5336794257164001, "30348": 1.2441597123630488e-16, "17204": 3.737680651094699e-11, "27049": 11.741628646850586, "24962": 0.028567539528012276, "15606": 0.10488596558570862, "47681": 5.50466445758957e-08, "40062": 0.14214713871479034, "25260": 3.1973299980163574, "29893": 0.00019795338448602706, "7297": 0.09638882428407669, "14095": 3.6670957936912885e-11, "36771": 0.0033268029801547527, "28904": 1.4334923470471495e-08, "11298": 9.24411214242582e-10, "38838": 7.599846298944612e-07, "40158": 0.6704685688018799, "30288": 2.2838985919952393, "161": 6.814215794292977e-06, "19567": 0.0007971021695993841, "34010": 1.513037085533142, "32687": 9.575841935190242e-16, "17859": 0.0005256608128547668, "48466": 4.8766207072503676e-08, "37304": 3.5799245834350586, "25587": 5.5059179437932926e-09, "19928": 0.6275233626365662, "6573": 1.4387089777301298e-06, "2401": 2.862278734028223e-07, "8013": 0.1779293268918991, "27760": 0.0008611601078882813, "44160": 0.23105564713478088, "18485": 0.7701814770698547, "7820": 2.6829873604583554e-05, "3907": 0.0013861986808478832, "32997": 0.8394272327423096, "25915": 4.3538498878479, "9545": 0.11024484038352966, "26943": 9.122357899110378e-18, "20570": 2.153594095943845e-06, "35384": 7.850320253055543e-05, "33398": 0.03779297322034836, "22536": 0.7869483828544617, "28391": 7.692890768851157e-10, "49079": 1.4865736961364746, "23493": 0.00023858450003899634, "4527": 0.00017752153507899493, "20977": 3.898577153379351e-13, "15790": 9.077734284801409e-05, "27766": 1.9164547726546743e-10, "14000": 0.17929331958293915, "28476": 0.10443122684955597, "12859": 0.00023244677868206054, "38038": 0.0018325084820389748, "7360": 3.045473098754883, "21839": 1.527215772512136e-06, "25819": 0.00042513367952778935, "37955": 0.0035055349580943584, "29701": 2.1093050861509255e-07, "18395": 0.0001226212189067155, "22702": 2.2347448975779116e-05, "7175": 0.1291283220052719, "34126": 1.1636897325515747, "43221": 1.5707184957136633e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_72.json <==
{"20228": 17.682397842407227, "24631": 0.006088961847126484, "21481": 1.0765876368168392e-07, "31601": 0.33658409118652344, "21027": 9.251737537852023e-06, "7756": 2.188199996948242, "15003": 6.7729874899669085e-06, "10962": 0.013634813018143177, "37208": 0.00019015322322957218, "1713": 7.424757313856389e-06, "25435": 13.16543960571289, "10196": 0.0016184700652956963, "8919": 0.30048149824142456, "40058": 0.0012312413891777396, "1597": 0.0017318540485575795, "18522": 5.998451180211362e-10, "44492": 0.02307063341140747, "48083": 0.20668792724609375, "12260": 0.004416454583406448, "7314": 0.011814787983894348, "35031": 0.5182974338531494, "17309": 0.7067764401435852, "6094": 0.0004700298886746168, "19429": 1.428223754373903e-06, "38589": 0.00024246601969935, "23": 1.0466121693752939e-06, "11185": 0.00024215372104663402, "17000": 0.02627456746995449, "31999": 0.0002987024490721524, "31002": 0.2714451849460602, "5762": 6.787230283009094e-14, "19308": 0.08068934828042984, "16780": 3.7834395243407926e-06, "36171": 3.2188092411165767e-17, "31110": 0.00421805027872324, "5943": 6.78776979068374e-10, "22617": 0.45231863856315613, "46077": 1.1805230404338118e-10, "39120": 4.599613333440555e-13, "24076": 0.04319977015256882, "49558": 5.309152015797736e-07, "12596": 0.1306629776954651, "2215": 0.0013909231638535857, "38964": 0.4786027669906616, "1966": 0.0326690673828125, "36951": 2.3962948322296143, "19437": 2.7448249895201116e-08, "47182": 3.6822824478149414, "24183": 0.006543517578393221, "28182": 1.7556679851246648e-12, "5267": 2.6002745628356934, "41565": 2.968074191370823e-13, "35684": 2.7962281703948975, "46765": 4.618722960003652e-05, "20211": 5.219414710998535, "25201": 1.2152658046549192e-10, "46364": 2.112880564952846e-10, "45205": 0.01638931781053543, "12684": 0.024280168116092682, "41732": 0.2952784299850464, "17423": 4.056018829345703, "31279": 0.004878816660493612, "8492": 0.000731628097128123, "40686": 3.474417209625244, "46925": 3.622591248131357e-05, "25999": 0.003986290656030178, "46650": 1.3607923392555676e-06, "40125": 4.788902759552002, "8943": 2.5916037559509277, "13639": 0.07017859071493149, "7734": 1.1804511359514436e-06, "34508": 0.4487398564815521, "36350": 0.004823713563382626, "27458": 0.0003102293121628463, "29134": 0.05304346978664398, "42936": 6.754463356628548e-06, "11653": 0.03340546414256096, "20870": 0.045480549335479736, "1922": 7.486139639969754e-20, "18920": 2.530959063290879e-16, "45577": 5.027351690327364e-13, "21611": 3.8913437805376816e-08, "49456": 2.2866061044624075e-06, "40837": 2.0578384399414062, "40222": 0.0920221209526062, "23347": 2.9281370643730043e-06, "21127": 3.9214427887818705e-19, "41422": 3.2951343059539795, "14911": 0.00015960964083205909, "20183": 7.791045586458267e-11, "34100": 6.615692109335214e-05, "33297": 3.7807556196867154e-08, "22363": 7.908250267206311e-15, "9062": 2.684522996787564e-06, "45657": 0.08327476680278778, "2267": 0.016780510544776917, "17786": 0.16944198310375214, "8820": 0.03181162104010582, "13390": 1.2088965939405227e-10, "3170": 4.742215156555176, "41357": 0.0219627246260643, "18491": 6.847534149943824e-13, "38132": 11.958099365234375, "13939": 1.957537460839376e-05, "46700": 7.03523588180542, "30148": 0.0003012272354681045, "8072": 0.05030302703380585, "24269": 0.00013038355973549187, "15692": 5.7283723435830325e-06, "10792": 0.002313074190169573, "19872": 3.638728571786487e-07, "40248": 7.378913142019883e-05, "14046": 6.717277078137241e-22, "45091": 3.3109354972839355, "13882": 0.06238246336579323, "8715": 4.0565178993645645e-10, "35304": 0.0014075147919356823, "30572": 0.023773567751049995, "21243": 6.794513751628983e-08, "21890": 0.05772390589118004, "7526": 0.3880665600299835, "45652": 0.00033475321833975613, "1730": 2.4378021407756023e-05, "44601": 0.3811489939689636, "16527": 3.369121995278057e-11, "6354": 3.001793083967641e-05, "36162": 8.53393268585205, "18788": 0.012380680069327354, "22216": 2.6733319828053936e-05, "48347": 0.7046579122543335, "46331": 3.3510175190265556e-10, "34579": 8.77948685973351e-11, "11930": 0.03851054981350899, "37341": 0.0016220867400988936, "11650": 0.20892421901226044, "13355": 2.9672127948623657e-16, "28158": 1.582600816618651e-05, "44220": 1.009103977272054e-14, "31854": 0.0034954252187162638, "30459": 7.982232030643633e-16, "17168": 1.8734300777367707e-09, "43732": 0.0010105636902153492, "3065": 0.010343763045966625, "19079": 2.253506660461426, "13730": 4.610368076890525e-13, "27688": 0.11758016049861908, "41804": 0.0018980586901307106, "7532": 1.9137741792771973e-13, "14887": 0.02018931321799755, "7473": 0.0001285770267713815, "47479": 3.608066536514576e-12, "16472": 0.007382222916930914, "46655": 0.7635001540184021, "47978": 5.383317470550537, "40785": 1.4615756792780293e-13, "40609": 2.1485990764347207e-10, "39781": 7.1621361712459475e-06, "40392": 4.648130893707275, "33438": 5.1348512108972955e-09, "13489": 0.03419777750968933, "14317": 10.26065444946289, "25849": 0.008402988314628601, "12275": 0.0025616222992539406, "43597": 1.150017214968102e-05, "41263": 7.798492908477783, "42941": 2.139857217066171e-15, "40675": 3.8924920558929443, "1776": 2.3868160496931523e-06, "11580": 3.9361355304718018, "23448": 9.54058236857236e-07, "38728": 0.00023964587308000773, "49100": 7.891779674196187e-09, "46145": 8.649789378978312e-06, "29977": 0.16517005860805511, "26680": 5.925732808224416e-15, "26097": 2.0073657935881783e-07, "30397": 0.0012431747745722532, "1662": 1.1667707598694843e-11, "14502": 5.196530342102051, "6797": 6.885668792956656e-13, "10738": 0.00022589080617763102, "35904": 6.969482768681701e-10, "6992": 0.15344183146953583, "35756": 0.00011641949822660536, "47892": 9.49197006225586, "6459": 5.418458459693909e-10, "30188": 3.668989279601888e-15, "34670": 3.663501047412865e-05, "18865": 0.030057823285460472, "18190": 3.524872064590454, "16793": 2.7712608243746217e-06, "24774": 1.7074402570724487, "16757": 0.004701761994510889, "30752": 0.5455219149589539, "36239": 0.0025702083948999643, "42646": 9.060790517878559e-08, "13937": 0.0020943237468600273, "34140": 3.665091037750244, "23604": 7.109432220458984, "14841": 0.04702558368444443, "4585": 0.1570650190114975, "11569": 0.0626922994852066, "5704": 2.448602885281762e-18, "45178": 1.3872191630071029e-05, "36647": 0.017317555844783783, "38960": 3.366656301295734e-06, "13563": 4.628544836426528e-16, "15964": 4.943775177001953, "48413": 1.0981672311566657e-16, "34271": 2.0455260276794434, "22752": 1.24200843396548e-15, "27082": 2.286621249954937e-20, "31438": 4.909896373748779, "49226": 0.018011078238487244, "4573": 1.274215577495852e-07, "37499": 0.01016429252922535, "9532": 0.42612218856811523, "26181": 2.0225797925377265e-08, "39323": 0.004349621944129467, "24904": 0.0006452644593082368, "33636": 0.003800515318289399, "29715": 0.002022990956902504, "45357": 1.2347784831945319e-05, "17193": 2.0001564280391904e-06, "15590": 0.00020252437388990074, "22687": 6.448057774832705e-06, "8119": 1.0756914470277934e-08, "4616": 2.1544192918554472e-07, "22416": 2.0171471533103613e-06, "41733": 1.2569768841785844e-05, "24336": 0.18546363711357117, "36315": 6.742756113453652e-07, "6385": 0.3279467523097992, "13688": 0.025985078886151314, "33419": 1.3360726833343506, "11375": 0.022549260407686234, "47637": 0.00044584402348846197, "3212": 6.146415841568054e-13, "4683": 1.2246841946199458e-19, "29868": 0.0002941938291769475, "47596": 1.0304365158081055, "22655": 0.004304499365389347, "34476": 1.2347901474640821e-06, "31757": 1.140136480331421, "47929": 2.303402197867399e-06, "3493": 1.5511876344680786, "35015": 0.017192114144563675, "1933": 0.06846512854099274, "29116": 0.00029940647073090076, "25863": 0.0008871590835042298, "17112": 7.072222069837153e-05, "30962": 0.02371850237250328, "45735": 0.0002016360085690394, "23520": 0.007820002734661102, "27558": 0.012379879131913185, "49207": 0.3145911693572998, "13702": 0.0022665441501885653, "14435": 1.0375914573669434, "1611": 0.0023866193369030952, "14109": 0.03864682465791702, "45363": 0.0003696528438013047, "15442": 2.403022278940625e-07, "46881": 0.0008696546428836882, "42007": 0.0016524996608495712, "11446": 3.940599711501399e-15, "1233": 0.196639746427536, "27834": 9.13653961515104e-12, "18817": 1.1730215549468994, "18623": 0.0021371294278651476, "31859": 1.0854721069335938, "46254": 8.141563415527344, "19637": 3.8978778320597485e-05, "6273": 1.8973851203918457, "33900": 3.08466631144394e-13, "33837": 0.03435305505990982, "5041": 0.007061331998556852, "19776": 1.1850528717041016, "17140": 0.19000937044620514, "34053": 0.43648219108581543, "15596": 9.930619239807129, "25178": 1.0483270784789056e-07, "9633": 1.4530603885650635, "29126": 1.3385767936706543, "7364": 0.03724494203925133, "38778": 2.4442199566404588e-12, "30442": 0.28395262360572815, "39558": 1.3272518763901363e-19, "18814": 0.016078950837254524, "34634": 8.525282282789703e-06, "47448": 0.03595123440027237, "44782": 0.20763805508613586, "25356": 0.000350065907696262, "4640": 0.0012948461808264256, "8350": 1.0775312148325611e-05, "33658": 0.6108807921409607, "37491": 2.2894443674204012e-08, "29359": 0.0001457215112168342, "25061": 0.0001638120593270287, "41552": 0.11385466158390045, "29854": 0.03239419683814049, "23675": 1.2537378253629772e-11, "23614": 0.3186267614364624, "49436": 7.937458515167236, "21407": 7.664903023396619e-06, "49051": 0.0037307837046682835, "20462": 0.0006646561087109149, "45983": 1.6435373026979505e-06, "46169": 4.0134284063242376e-05, "13345": 0.8706752061843872, "28065": 0.42148473858833313, "48706": 0.0003734086058102548, "33782": 0.0009913292014971375, "11674": 7.238093530759215e-06, "39948": 0.005994653794914484, "20748": 15.697744369506836, "49695": 0.9193562269210815, "13732": 1.4759985788259655e-05, "27990": 0.48720163106918335, "17966": 1.433419139440994e-15, "41462": 0.0037111726123839617, "9498": 0.029162175953388214, "39920": 0.54008549451828, "21194": 0.0018500075675547123, "4353": 0.13646066188812256, "3685": 0.02692207135260105, "6780": 0.2366161346435547, "3095": 0.42683878540992737, "15583": 4.995103638306747e-15, "15039": 4.105095285922289e-06, "6432": 3.996834863073673e-08, "7009": 3.502767867424872e-11, "33075": 0.4261849522590637, "27554": 1.6670911318072967e-09, "30494": 2.652947187423706, "28556": 7.812220096588135, "49563": 0.5344650149345398, "8595": 0.00025122961960732937, "7286": 4.920911939738681e-19, "49872": 0.1133618876338005, "49443": 2.6031670444454438e-14, "41761": 0.00033973375684581697, "17701": 5.481539249420166, "11209": 11.119392395019531, "38293": 1.573187435356671e-12, "32473": 0.30682605504989624, "25810": 0.2726159393787384, "31331": 4.331477165222168, "8918": 0.00025509402621537447, "13244": 9.018205313437141e-19, "28094": 0.050782568752765656, "38597": 0.29187294840812683, "17042": 7.101713106472118e-10, "8851": 1.0546252727508545, "44925": 7.468882756711537e-08, "49606": 1.6467527211641575e-12, "49629": 6.090513835453615e-13, "5429": 7.471063020623656e-14, "38153": 4.045591880533293e-16, "36149": 0.0010899376356974244, "43998": 2.6857102852773096e-07, "28596": 0.037100356072187424, "47642": 0.00010360409214626998, "34909": 0.6452221274375916, "17281": 0.00011590587382670492, "26605": 0.00044593820348381996, "42695": 0.07342252880334854, "46871": 5.435110210783023e-07, "12381": 0.00071538588963449, "19537": 1.4948063897790576e-09, "23402": 2.0399595346276556e-09, "32827": 4.976509222071046e-12, "1482": 6.797760271348707e-11, "40943": 1.196370891243248e-09, "32542": 0.003835035255178809, "1192": 9.105901449535381e-11, "32434": 3.3868567943573, "18471": 0.0015107846120372415, "49304": 2.980489492416382, "37584": 3.883719273289898e-06, "19032": 1.0150868092750898e-06, "17598": 0.010502667166292667, "21161": 0.017899658530950546, "35852": 4.017260551452637, "21265": 8.425792657362763e-06, "575": 0.01815183274447918, "45871": 6.677259301035576e-10, "21914": 0.00342123513109982, "47654": 0.007493848446756601, "11547": 1.6280593872070312, "27053": 0.2186855971813202, "38259": 4.6288964821545805e-14, "34756": 0.04540744796395302, "2017": 3.131666421890259, "2598": 6.194277091253753e-09, "37159": 1.0869634081700497e-09, "47429": 1.7097444242608617e-06, "37602": 0.0021417392417788506, "2062": 6.979288578033447, "17234": 0.004735229071229696, "41648": 0.003104759380221367, "27637": 0.001180410385131836, "28089": 3.0859599320365305e-08, "9333": 8.534418172168046e-10, "14847": 0.031160255894064903, "7257": 0.000719162228051573, "27702": 1.918692396429833e-05, "2673": 6.311734068731312e-06, "1190": 0.009784804657101631, "37432": 1.2827310456486885e-05, "19411": 0.07320230454206467, "6080": 0.0014878258807584643, "19787": 0.015733815729618073, "22549": 7.767379628376148e-09, "34499": 0.00011292370618321002, "45893": 0.4089122712612152, "44947": 2.425670623779297, "32807": 9.037384188559372e-06, "42307": 0.00047784109483473003, "44516": 0.0024662544019520283, "7090": 0.006880620028823614, "25546": 3.3428383972022857e-07, "1469": 0.021390868350863457, "31215": 1.5012686596259026e-14, "24545": 0.7490800023078918, "49453": 0.6700574159622192, "43162": 4.349400043487549, "43848": 0.0018612683052197099, "48789": 1.150527424442771e-07, "35980": 0.05727963522076607, "43783": 1.1267307996749878, "16331": 0.792328953742981, "18511": 0.21490678191184998, "25996": 0.0016255719820037484, "1843": 0.0032024316024035215, "20407": 0.012388531118631363, "15939": 3.8274543285369873, "22824": 0.533643901348114, "30348": 1.2472254422365173e-16, "17204": 3.756700853174699e-11, "27049": 11.712479591369629, "24962": 0.030059877783060074, "15606": 0.1026291698217392, "47681": 5.6026721040325356e-08, "40062": 0.13966651260852814, "25260": 3.2001140117645264, "29893": 0.00019731890643015504, "7297": 0.09635534882545471, "14095": 3.827769004538517e-11, "36771": 0.003315059235319495, "28904": 1.4219610378063408e-08, "11298": 9.49176626185988e-10, "38838": 7.677361963942531e-07, "40158": 0.6649057865142822, "30288": 2.3179118633270264, "161": 6.842989023425616e-06, "19567": 0.0007933241431601346, "34010": 1.5047696828842163, "32687": 9.479597816558472e-16, "17859": 0.0005284867947921157, "48466": 4.799842656666442e-08, "37304": 3.57633376121521, "25587": 5.408079317703596e-09, "19928": 0.6220973134040833, "6573": 1.4056756754143862e-06, "2401": 2.860165011497884e-07, "8013": 0.17674612998962402, "27760": 0.0008601137669757009, "44160": 0.2372957170009613, "18485": 0.7850901484489441, "7820": 2.6606867322698236e-05, "3907": 0.001393591519445181, "32997": 0.843463122844696, "25915": 4.311480522155762, "9545": 0.10962861031293869, "26943": 9.072234062712114e-18, "20570": 2.18296281673247e-06, "35384": 7.974169420776889e-05, "33398": 0.0376766063272953, "22536": 0.7923862338066101, "28391": 7.737530616225285e-10, "49079": 1.4771965742111206, "23493": 0.0002380720543442294, "4527": 0.00017702871991787106, "20977": 3.8622739988863897e-13, "15790": 9.125123324338347e-05, "27766": 1.934030435801759e-10, "14000": 0.1844114363193512, "28476": 0.10163310170173645, "12859": 0.00024482575827278197, "38038": 0.0018185196677222848, "7360": 3.0508980751037598, "21839": 1.660296220507007e-06, "25819": 0.00043112272396683693, "37955": 0.0036194187123328447, "29701": 2.0286474011754763e-07, "18395": 0.00012367512681521475, "22702": 2.2287598767434247e-05, "7175": 0.12804138660430908, "34126": 1.1575199365615845, "43221": 1.6524707007192774e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_76.json <==
{"20228": 17.64344596862793, "24631": 0.006049665156751871, "21481": 1.0776830805525606e-07, "31601": 0.3365558087825775, "21027": 9.216774742526468e-06, "7756": 2.191581964492798, "15003": 6.752265562681714e-06, "10962": 0.013811725191771984, "37208": 0.0001889406266855076, "1713": 7.380205261142692e-06, "25435": 13.045965194702148, "10196": 0.0016200044192373753, "8919": 0.3003937304019928, "40058": 0.0012294432381168008, "1597": 0.0017302710330113769, "18522": 5.969969518737628e-10, "44492": 0.02308904565870762, "48083": 0.20645524561405182, "12260": 0.004402173217386007, "7314": 0.011780264787375927, "35031": 0.5226374864578247, "17309": 0.7131254076957703, "6094": 0.00046787940664216876, "19429": 1.429485223525262e-06, "38589": 0.00024070535437203944, "23": 1.0523409628149238e-06, "11185": 0.00024378497619181871, "17000": 0.026174305006861687, "31999": 0.00029558478854596615, "31002": 0.2695949971675873, "5762": 6.694627897830749e-14, "19308": 0.080470010638237, "16780": 3.755043280762038e-06, "36171": 3.202122361183422e-17, "31110": 0.0042182994075119495, "5943": 6.913699057697897e-10, "22617": 0.448822557926178, "46077": 1.1750540818145083e-10, "39120": 4.57317452136341e-13, "24076": 0.043037161231040955, "49558": 5.247595140644989e-07, "12596": 0.13004033267498016, "2215": 0.0013853710843250155, "38964": 0.4770659804344177, "1966": 0.03270915150642395, "36951": 2.3876607418060303, "19437": 2.751383831878229e-08, "47182": 3.687527656555176, "24183": 0.006540792994201183, "28182": 1.7417802226568635e-12, "5267": 2.6114540100097656, "41565": 2.9613220512911265e-13, "35684": 2.7634427547454834, "46765": 4.6359255065908656e-05, "20211": 5.271843433380127, "25201": 1.23371909910297e-10, "46364": 2.1091572932618874e-10, "45205": 0.01631109043955803, "12684": 0.024340549483895302, "41732": 0.2943717837333679, "17423": 4.067432880401611, "31279": 0.004866693634539843, "8492": 0.0007309731445275247, "40686": 3.4742674827575684, "46925": 3.615424793679267e-05, "25999": 0.004001402761787176, "46650": 1.3677250763066695e-06, "40125": 4.80223274230957, "8943": 2.5886049270629883, "13639": 0.07035190612077713, "7734": 1.176599084828922e-06, "34508": 0.44905081391334534, "36350": 0.005011617671698332, "27458": 0.0003093623381573707, "29134": 0.0523456409573555, "42936": 6.736075192748103e-06, "11653": 0.033409591764211655, "20870": 0.04563865065574646, "1922": 7.483066147006237e-20, "18920": 2.534861767595353e-16, "45577": 5.019997004890309e-13, "21611": 3.867167208682076e-08, "49456": 2.2879742118675495e-06, "40837": 2.058458089828491, "40222": 0.09239888936281204, "23347": 2.9113002710801084e-06, "21127": 3.931284687107603e-19, "41422": 3.2787444591522217, "14911": 0.00015868735499680042, "20183": 7.825066289379734e-11, "34100": 6.524194759549573e-05, "33297": 3.8011265246495896e-08, "22363": 7.988771760271147e-15, "9062": 2.6950497158395592e-06, "45657": 0.0836598128080368, "2267": 0.01675829477608204, "17786": 0.16942815482616425, "8820": 0.03182375431060791, "13390": 1.2340092836460315e-10, "3170": 4.76792049407959, "41357": 0.022033890709280968, "18491": 6.850815487818851e-13, "38132": 11.951922416687012, "13939": 1.9567734852898866e-05, "46700": 7.027859210968018, "30148": 0.0003033547254744917, "8072": 0.05033551901578903, "24269": 0.00013007456436753273, "15692": 5.779304956377018e-06, "10792": 0.00229358347132802, "19872": 3.646750315056124e-07, "40248": 7.327266212087125e-05, "14046": 6.685911968545653e-22, "45091": 3.347822666168213, "13882": 0.06357966363430023, "8715": 4.063688552324862e-10, "35304": 0.001402894384227693, "30572": 0.024377038702368736, "21243": 6.806748586996036e-08, "21890": 0.05873102694749832, "7526": 0.3872998356819153, "45652": 0.00034445372875779867, "1730": 2.419749398541171e-05, "44601": 0.3785886764526367, "16527": 3.3449278069586086e-11, "6354": 3.022128476004582e-05, "36162": 8.539058685302734, "18788": 0.012507853098213673, "22216": 2.6654786779545248e-05, "48347": 0.7020475268363953, "46331": 3.325635322681819e-10, "34579": 8.750952740221862e-11, "11930": 0.03823990374803543, "37341": 0.001620832714252174, "11650": 0.21253977715969086, "13355": 2.9554824473340777e-16, "28158": 1.580628304509446e-05, "44220": 1.0058984657864648e-14, "31854": 0.003491012379527092, "30459": 7.963819651952693e-16, "17168": 1.916905967291882e-09, "43732": 0.0010117500787600875, "3065": 0.010366096161305904, "19079": 2.2489943504333496, "13730": 4.550993371217615e-13, "27688": 0.11692921072244644, "41804": 0.0018803548300638795, "7532": 1.889310648033049e-13, "14887": 0.0201790202409029, "7473": 0.0001298540591960773, "47479": 3.633963139085261e-12, "16472": 0.007440004497766495, "46655": 0.7586771249771118, "47978": 5.347548484802246, "40785": 1.467936286848187e-13, "40609": 2.1445102638129043e-10, "39781": 7.3131686804117635e-06, "40392": 4.641230583190918, "33438": 5.084423548851191e-09, "13489": 0.03403820842504501, "14317": 10.275491714477539, "25849": 0.008402190171182156, "12275": 0.0025624032132327557, "43597": 1.1416987035772763e-05, "41263": 7.818277359008789, "42941": 2.1443805847627456e-15, "40675": 3.906372308731079, "1776": 2.3982306629477534e-06, "11580": 3.9393908977508545, "23448": 9.694352911537862e-07, "38728": 0.00024145170755218714, "49100": 7.913666166814437e-09, "46145": 8.5837609731243e-06, "29977": 0.16575537621974945, "26680": 5.903555791599404e-15, "26097": 1.9968575770690222e-07, "30397": 0.0012340415269136429, "1662": 1.1534516397571082e-11, "14502": 5.168088912963867, "6797": 6.83749985883747e-13, "10738": 0.00022524555970449, "35904": 6.934992025087183e-10, "6992": 0.15315617620944977, "35756": 0.0001156018624897115, "47892": 9.480770111083984, "6459": 5.377216449886646e-10, "30188": 3.6671347009638745e-15, "34670": 3.613497028709389e-05, "18865": 0.030051756650209427, "18190": 3.540757417678833, "16793": 2.766934812825639e-06, "24774": 1.7072036266326904, "16757": 0.004689828958362341, "30752": 0.5444447994232178, "36239": 0.0025903682690113783, "42646": 9.04221693076579e-08, "13937": 0.0020861823577433825, "34140": 3.6649272441864014, "23604": 7.098949909210205, "14841": 0.047017451375722885, "4585": 0.15667909383773804, "11569": 0.06292697042226791, "5704": 2.456820097486864e-18, "45178": 1.3714730812353082e-05, "36647": 0.017279446125030518, "38960": 3.3491019166831393e-06, "13563": 4.873618996637983e-16, "15964": 4.88822603225708, "48413": 1.0920319994661354e-16, "34271": 2.046658515930176, "22752": 1.2343300802986198e-15, "27082": 2.2823029471047553e-20, "31438": 4.974673748016357, "49226": 0.01789853721857071, "4573": 1.2812645877602336e-07, "37499": 0.010152383707463741, "9532": 0.423512727022171, "26181": 2.0721493854125583e-08, "39323": 0.004353686701506376, "24904": 0.0006423746817745268, "33636": 0.0037960780318826437, "29715": 0.0020154835656285286, "45357": 1.2447325389075559e-05, "17193": 2.013705852732528e-06, "15590": 0.00020706649229396135, "22687": 6.4418036345159635e-06, "8119": 1.0700849095712783e-08, "4616": 2.1715625564411312e-07, "22416": 1.9956396499765106e-06, "41733": 1.2488589163694996e-05, "24336": 0.18475255370140076, "36315": 6.93216406943975e-07, "6385": 0.33082547783851624, "13688": 0.026144813746213913, "33419": 1.3341972827911377, "11375": 0.022371431812644005, "47637": 0.00044492483721114695, "3212": 6.103145874965243e-13, "4683": 1.2199992504255986e-19, "29868": 0.0002906697627622634, "47596": 1.031964659690857, "22655": 0.004304307512938976, "34476": 1.2269757689864491e-06, "31757": 1.1464180946350098, "47929": 2.3033089746604674e-06, "3493": 1.5490167140960693, "35015": 0.01720709539949894, "1933": 0.06833718717098236, "29116": 0.0003019479336217046, "25863": 0.0008911092882044613, "17112": 7.123178511392325e-05, "30962": 0.023584561422467232, "45735": 0.0002005147689487785, "23520": 0.007796078454703093, "27558": 0.012232804670929909, "49207": 0.31318873167037964, "13702": 0.0022495435550808907, "14435": 1.0409120321273804, "1611": 0.002401910023763776, "14109": 0.03859908506274223, "45363": 0.0003699315129779279, "15442": 2.407903423318203e-07, "46881": 0.0008661791798658669, "42007": 0.0016496996395289898, "11446": 3.952082090134378e-15, "1233": 0.19593150913715363, "27834": 9.115352569977198e-12, "18817": 1.182847023010254, "18623": 0.0021355703938752413, "31859": 1.0833120346069336, "46254": 8.11917781829834, "19637": 3.9010788896121085e-05, "6273": 1.8866586685180664, "33900": 3.086910880991528e-13, "33837": 0.03431031107902527, "5041": 0.007045795675367117, "19776": 1.2045172452926636, "17140": 0.18965549767017365, "34053": 0.4386739432811737, "15596": 9.916501998901367, "25178": 1.040235346749796e-07, "9633": 1.4441616535186768, "29126": 1.3376109600067139, "7364": 0.037163686007261276, "38778": 2.433694305109535e-12, "30442": 0.2826491892337799, "39558": 1.3288725041558867e-19, "18814": 0.016083087772130966, "34634": 8.577231710660271e-06, "47448": 0.035934578627347946, "44782": 0.20745167136192322, "25356": 0.0003503247571643442, "4640": 0.0012931476812809706, "8350": 1.079445610230323e-05, "33658": 0.6122996211051941, "37491": 2.273513288741924e-08, "29359": 0.00014560515410266817, "25061": 0.00016356288688257337, "41552": 0.11356852203607559, "29854": 0.03234430402517319, "23675": 1.2414821774775486e-11, "23614": 0.3175777494907379, "49436": 7.914706230163574, "21407": 7.723160706518684e-06, "49051": 0.003732908284291625, "20462": 0.0006647422560490668, "45983": 1.6274415202133241e-06, "46169": 4.010097109130584e-05, "13345": 0.8686715364456177, "28065": 0.4217332601547241, "48706": 0.0003723810368683189, "33782": 0.0009885801700875163, "11674": 7.189908501459286e-06, "39948": 0.005992933642119169, "20748": 15.867012977600098, "49695": 0.9179471135139465, "13732": 1.4556032510881778e-05, "27990": 0.48639944195747375, "17966": 1.4526105766851714e-15, "41462": 0.003728090785443783, "9498": 0.0291068684309721, "39920": 0.5391848683357239, "21194": 0.001835077884607017, "4353": 0.13546867668628693, "3685": 0.026883937418460846, "6780": 0.23560817539691925, "3095": 0.43450868129730225, "15583": 5.027147741734324e-15, "15039": 4.0607142182125244e-06, "6432": 4.0137273060736334e-08, "7009": 3.4896606437850863e-11, "33075": 0.435962051153183, "27554": 1.6630717913912463e-09, "30494": 2.656404495239258, "28556": 7.825785160064697, "49563": 0.533880352973938, "8595": 0.0002509980695322156, "7286": 4.922806183341428e-19, "49872": 0.11376994103193283, "49443": 2.58433462211596e-14, "41761": 0.00033874603104777634, "17701": 5.486880302429199, "11209": 11.136691093444824, "38293": 1.587357307229753e-12, "32473": 0.30713391304016113, "25810": 0.2712826132774353, "31331": 4.34706974029541, "8918": 0.00025390920927748084, "13244": 8.955896899820819e-19, "28094": 0.050572995096445084, "38597": 0.2934677302837372, "17042": 7.146148672809716e-10, "8851": 1.0587958097457886, "44925": 7.514753974646737e-08, "49606": 1.648808802164059e-12, "49629": 6.057338333177731e-13, "5429": 7.469431296354065e-14, "38153": 4.049402999400345e-16, "36149": 0.001086455537006259, "43998": 2.675813846053643e-07, "28596": 0.03690851852297783, "47642": 0.00010408850357634947, "34909": 0.653075635433197, "17281": 0.00011558105325093493, "26605": 0.00044697325211018324, "42695": 0.07274408638477325, "46871": 5.422684807854239e-07, "12381": 0.0007150151068344712, "19537": 1.4851707641483358e-09, "23402": 2.037174207103476e-09, "32827": 4.941580131201384e-12, "1482": 6.798636653648771e-11, "40943": 1.1824097256862842e-09, "32542": 0.0038252046797424555, "1192": 9.1681814917699e-11, "32434": 3.4074482917785645, "18471": 0.0015188821125775576, "49304": 2.9831950664520264, "37584": 3.882536475430243e-06, "19032": 1.017811428027926e-06, "17598": 0.010523800738155842, "21161": 0.018123803660273552, "35852": 4.00361967086792, "21265": 8.337009603565093e-06, "575": 0.01787191443145275, "45871": 6.76054212611632e-10, "21914": 0.003404877847060561, "47654": 0.007456379942595959, "11547": 1.6428511142730713, "27053": 0.22098764777183533, "38259": 4.665781378875716e-14, "34756": 0.04502718895673752, "2017": 3.1027238368988037, "2598": 6.191271495481487e-09, "37159": 1.0786226356529482e-09, "47429": 1.711752702249214e-06, "37602": 0.0021300886292010546, "2062": 6.975351333618164, "17234": 0.004760898649692535, "41648": 0.003108011791482568, "27637": 0.00117756228428334, "28089": 3.1202610273339815e-08, "9333": 8.715019816918357e-10, "14847": 0.031200455501675606, "7257": 0.0007227348978631198, "27702": 1.90469654626213e-05, "2673": 6.298710104601923e-06, "1190": 0.009817657992243767, "37432": 1.271672317670891e-05, "19411": 0.07309485226869583, "6080": 0.001498183235526085, "19787": 0.01571792922914028, "22549": 7.68947749918425e-09, "34499": 0.00011310287663945928, "45893": 0.4074725806713104, "44947": 2.424882411956787, "32807": 9.014774150273297e-06, "42307": 0.0004793819971382618, "44516": 0.0024645416997373104, "7090": 0.0070504616014659405, "25546": 3.3652349884505384e-07, "1469": 0.02124531753361225, "31215": 1.4911864264547346e-14, "24545": 0.7447378039360046, "49453": 0.6810171008110046, "43162": 4.36344575881958, "43848": 0.00187036138959229, "48789": 1.1524716114763578e-07, "35980": 0.05766306817531586, "43783": 1.1314914226531982, "16331": 0.7894665002822876, "18511": 0.2148284763097763, "25996": 0.0016334891552105546, "1843": 0.003197253681719303, "20407": 0.012385818175971508, "15939": 3.8325531482696533, "22824": 0.5340083837509155, "30348": 1.2491943967921895e-16, "17204": 3.760550898457282e-11, "27049": 11.692726135253906, "24962": 0.030573586001992226, "15606": 0.10178404301404953, "47681": 5.6510447876689796e-08, "40062": 0.13848137855529785, "25260": 3.2052195072174072, "29893": 0.0001971919264178723, "7297": 0.0965021625161171, "14095": 3.8884187536503134e-11, "36771": 0.0033101069275289774, "28904": 1.417813777493393e-08, "11298": 9.563736469431205e-10, "38838": 7.696197030782059e-07, "40158": 0.6681612730026245, "30288": 2.320542335510254, "161": 6.851713806099724e-06, "19567": 0.0007926613325253129, "34010": 1.5054523944854736, "32687": 9.453867073203255e-16, "17859": 0.000528745586052537, "48466": 4.771414907622784e-08, "37304": 3.5721137523651123, "25587": 5.392857715946775e-09, "19928": 0.619334876537323, "6573": 1.3884178997614072e-06, "2401": 2.859630683360592e-07, "8013": 0.1763792186975479, "27760": 0.0008623885223641992, "44160": 0.2384398728609085, "18485": 0.7886754274368286, "7820": 2.654146373970434e-05, "3907": 0.001392717706039548, "32997": 0.8450977802276611, "25915": 4.292125225067139, "9545": 0.10955877602100372, "26943": 9.037453599496097e-18, "20570": 2.1919881874055136e-06, "35384": 8.003506809473038e-05, "33398": 0.03757432848215103, "22536": 0.7940847277641296, "28391": 7.757148812181924e-10, "49079": 1.4717479944229126, "23493": 0.0002378324425080791, "4527": 0.0001770313538145274, "20977": 3.8422799555730414e-13, "15790": 9.141521877609193e-05, "27766": 1.9416858398901837e-10, "14000": 0.1875561773777008, "28476": 0.10060678422451019, "12859": 0.00024877628311514854, "38038": 0.0018128384836018085, "7360": 3.0524542331695557, "21839": 1.720070258670603e-06, "25819": 0.00043299124808982015, "37955": 0.0036546853370964527, "29701": 1.9944144469263847e-07, "18395": 0.00012358555977698416, "22702": 2.2274263756116852e-05, "7175": 0.12764009833335876, "34126": 1.1564325094223022, "43221": 1.6637562794130645e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_8.json <==
{"20228": 0.008471023291349411, "24631": 1.472467374696862e-05, "21481": 3.2985862186905553e-15, "31601": 6.906172078657846e-09, "21027": 0.02010658197104931, "7756": 3.097077438951601e-08, "15003": 2.2378324592838917e-15, "10962": 1.9213260316064407e-08, "37208": 1.1641410058160773e-10, "1713": 0.232716903090477, "25435": 0.006517514120787382, "10196": 1.9407769286772236e-05, "8919": 0.00026502995751798153, "40058": 6.279697627783326e-14, "1597": 8.780767779548171e-11, "18522": 1.0477790368668138e-07, "44492": 369.02392578125, "48083": 0.011382026597857475, "12260": 0.03229481354355812, "7314": 0.001122808549553156, "35031": 0.051038339734077454, "17309": 0.6522867679595947, "6094": 0.3407650589942932, "19429": 7.174146259697478e-13, "38589": 7.54694836355499e-15, "23": 1.1771360277634813e-06, "11185": 1.1332208782466324e-10, "17000": 9.45970558829945e-12, "31999": 0.4094085097312927, "31002": 1.4404917259014383e-09, "5762": 2.712930324832996e-09, "19308": 2.51995587348938, "16780": 1.4321519781519015e-15, "36171": 3.624906635708164e-13, "31110": 1.8485837860460208e-10, "5943": 0.19243505597114563, "22617": 0.41310441493988037, "46077": 5.588342898783967e-14, "39120": 1.3679476388445133e-12, "24076": 0.6602717041969299, "49558": 0.1314753144979477, "12596": 7.877155416662063e-13, "2215": 0.6565489768981934, "38964": 0.005163371562957764, "1966": 5.479856967926025, "36951": 1.746559494253397e-11, "19437": 5.158521721761178e-13, "47182": 0.17793172597885132, "24183": 3.3004158694893704e-07, "28182": 8.788694685790688e-06, "5267": 0.023324081674218178, "41565": 7.622911653015763e-05, "35684": 6.745914937766884e-11, "46765": 3.1778002538424e-12, "20211": 3.067209264351334e-10, "25201": 1.318422801488417e-12, "46364": 1.902357225469064e-15, "45205": 2.285663498746704e-11, "12684": 4.8731390450695855e-11, "41732": 2.3976772354217246e-05, "17423": 0.047494880855083466, "31279": 5.3546415958454115e-15, "8492": 1.7945002428465529e-10, "40686": 2.0860505173914135e-05, "46925": 1.6616262655588798e-05, "25999": 5.085481515065826e-12, "46650": 4.303518601049029e-15, "40125": 0.00910590123385191, "8943": 118.31901550292969, "13639": 0.02188684418797493, "7734": 0.14813147485256195, "34508": 73.30779266357422, "36350": 0.0495649129152298, "27458": 2.8188064285749855e-15, "29134": 3.061899178646854e-06, "42936": 3.010748287124443e-06, "11653": 5.299566510075238e-06, "20870": 0.00014808180276304483, "1922": 2.440868126168932e-18, "18920": 8.966818398903342e-09, "45577": 3.3214662380487425e-06, "21611": 0.011094431392848492, "49456": 1.568406306852159e-16, "40837": 1.868500363114145e-12, "40222": 0.008213835768401623, "23347": 0.0008972796495072544, "21127": 0.00013934650633018464, "41422": 16.97408103942871, "14911": 3.0942276193525464e-14, "20183": 1.3004942955863186e-10, "34100": 0.00046646062401123345, "33297": 1.2549714483611751e-05, "22363": 7.370522894234455e-07, "9062": 1.662463027483907e-13, "45657": 24.122133255004883, "2267": 0.44578543305397034, "17786": 2.7175172334636954e-08, "8820": 1.955602056114003e-05, "13390": 4.412509024831479e-09, "3170": 0.0022524551022797823, "41357": 7.663437366485596, "18491": 1.3508553997620965e-10, "38132": 0.00014845756231807172, "13939": 3.0719058941031108e-06, "46700": 9.7322816472456e-10, "30148": 6.895983228893954e-10, "8072": 0.006934492848813534, "24269": 0.004650050308555365, "15692": 5.149571090726224e-13, "10792": 6.531788564884122e-12, "19872": 2.0919632692795176e-09, "40248": 0.00035044428659603, "14046": 3.404742316871095e-15, "45091": 1.191636478381497e-08, "13882": 3.9278335571289062, "8715": 6.291279164294394e-10, "35304": 2.2467232067835408e-12, "30572": 5.466884249472059e-05, "21243": 3.2040857173807084e-15, "21890": 7.618761732608448e-10, "7526": 2.357302937919248e-12, "45652": 4.820474686084708e-09, "1730": 1.1590145076317837e-12, "44601": 3.515373322299231e-12, "16527": 3.0703183051539185e-11, "6354": 7.754810682492064e-10, "36162": 3.5155047953594476e-05, "18788": 0.002603474771603942, "22216": 1.8302249908447266, "48347": 1.5735948785330911e-12, "46331": 5.4873062538263184e-08, "34579": 2.6562646526784306e-10, "11930": 1.2908451196835813e-08, "37341": 2.8618823890574907e-12, "11650": 7.621741588081932e-06, "13355": 7.908062903518379e-14, "28158": 2.337605783042044e-14, "44220": 3.97435505874455e-05, "31854": 4.381067752838135, "30459": 8.772206072649169e-09, "17168": 3.1309371761878424e-10, "43732": 5.178182882481508e-10, "3065": 7.709329841176782e-10, "19079": 3.6830238059337717e-07, "13730": 3.055443055370824e-17, "27688": 0.024770786985754967, "41804": 8.531382889032102e-08, "7532": 1.1994557221569105e-15, "14887": 3.789801610309951e-07, "7473": 1.3974735111332848e-06, "47479": 1.7697300601967475e-13, "16472": 9.115107246771004e-08, "46655": 0.40653523802757263, "47978": 0.02548082359135151, "40785": 4.167594535788862e-16, "40609": 6.553758424843181e-09, "39781": 0.20945094525814056, "40392": 2.2286596504272893e-05, "33438": 1.1090421548175656e-15, "13489": 2.0483597040765744e-08, "14317": 0.00014890686725266278, "25849": 1.937244852381892e-13, "12275": 4.865500224937591e-10, "43597": 9.28178280762415e-12, "41263": 0.004137962590903044, "42941": 1.891563442768529e-05, "40675": 5.321495466503734e-10, "1776": 1.4258517326906639e-12, "11580": 8.615680258117209e-08, "23448": 0.20125485956668854, "38728": 2.5035945538931514e-11, "49100": 0.0017084642313420773, "46145": 9.633958143240307e-06, "29977": 1.284689798985994e-09, "26680": 1.859509453968483e-13, "26097": 5.06189417137648e-06, "30397": 0.0007370850653387606, "1662": 0.001928270561620593, "14502": 1.1424940993265409e-07, "6797": 6.266724881243135e-07, "10738": 1.0840029744940693e-06, "35904": 4.2097640048934683e-17, "6992": 17.175928115844727, "35756": 0.06221698969602585, "47892": 1.921991497511044e-06, "6459": 0.10943695157766342, "30188": 9.164178747453344e-13, "34670": 1.051722677579426e-17, "18865": 0.12616361677646637, "18190": 37.72866439819336, "16793": 4.843264468945563e-05, "24774": 0.0622372105717659, "16757": 7.313390142371645e-07, "30752": 19.465356826782227, "36239": 1.132941071686766e-12, "42646": 7.694855986255114e-16, "13937": 2.768936191444027e-08, "34140": 5.733498051330166e-11, "23604": 4.437564373016357, "14841": 5.796952247619629, "4585": 2.048379428742919e-05, "11569": 1.0220914781200463e-08, "5704": 9.121151869777275e-17, "45178": 8.883507818246983e-11, "36647": 2.8976481189602055e-05, "38960": 1.7387130355928093e-05, "13563": 1.2963079498717889e-08, "15964": 217.33303833007812, "48413": 1.687444767251023e-10, "34271": 198.46798706054688, "22752": 4.384119884617496e-14, "27082": 1.5067699905557674e-06, "31438": 2.459341341687349e-10, "49226": 9.627028063619036e-10, "4573": 7.305715553229675e-05, "37499": 4.020463943481445, "9532": 0.29636022448539734, "26181": 9.279086157221172e-07, "39323": 1.2963306517121964e-06, "24904": 0.007038289215415716, "33636": 6.279567799083452e-08, "29715": 5.889950528172039e-13, "45357": 7.214778634079266e-06, "17193": 7.866368689248004e-13, "15590": 0.00023795892775524408, "22687": 8.240590154695582e-11, "8119": 3.1996658994619355e-15, "4616": 0.016088789328932762, "22416": 0.026845846325159073, "41733": 9.873728354023448e-13, "24336": 8.57342947584985e-15, "36315": 2.3539467264299674e-08, "6385": 0.14137904345989227, "13688": 3.3820708722487325e-07, "33419": 1.3628282502509137e-08, "11375": 1.1693744930707517e-12, "47637": 1.0892982615093652e-13, "3212": 1.7736237367671492e-08, "4683": 1.516637837539747e-07, "29868": 0.00041460548527538776, "47596": 0.035172685980796814, "22655": 2.814796573602507e-07, "34476": 8.837325367494486e-06, "31757": 3.2279893957820605e-07, "47929": 0.0028065305668860674, "3493": 2.1223092971922597e-06, "35015": 1.0533378613786226e-09, "1933": 6.649077590736852e-07, "29116": 5.786750744384006e-13, "25863": 1.7078615540018494e-13, "17112": 0.02359645813703537, "30962": 1.2931723594665527, "45735": 0.006160492077469826, "23520": 1.9966865938414458e-09, "27558": 5.007794925404596e-07, "49207": 1.3583301305770874, "13702": 4.296728107317481e-14, "14435": 0.8895304203033447, "1611": 0.10098886489868164, "14109": 7.027112669533153e-09, "45363": 2.365954871255682e-12, "15442": 1.6198409267362984e-15, "46881": 0.00014163980085868388, "42007": 2.2654056408555334e-09, "11446": 1.379259916321025e-14, "1233": 2.084965977644515e-09, "27834": 5.943366025024099e-12, "18817": 1.1867239135820995e-10, "18623": 1.3893135786056519, "31859": 3.440003979449102e-07, "46254": 18.53660011291504, "19637": 1.2399681281749508e-07, "6273": 0.19942444562911987, "33900": 9.154148727930078e-08, "33837": 6.227149351722971e-11, "5041": 1.8874836318471394e-13, "19776": 11.629876136779785, "17140": 1.6611701250076294, "34053": 0.5139382481575012, "15596": 1.5098032235982828e-05, "25178": 3.318394007929132e-13, "9633": 0.4669513702392578, "29126": 2.460304858686868e-05, "7364": 2.947264654551418e-08, "38778": 6.4115037064216285e-12, "30442": 2.435209965536561e-13, "39558": 9.140609276425682e-13, "18814": 1.3545503558870173e-14, "34634": 0.0030667176470160484, "47448": 4.041851298097754e-06, "44782": 5.7805973483482376e-06, "25356": 3.995762732191335e-14, "4640": 2.693170563135023e-14, "8350": 0.0004404557985253632, "33658": 13.328086853027344, "37491": 5.322110155248083e-05, "29359": 1.3134000553804981e-08, "25061": 8.493857700520024e-11, "41552": 2.3676383076320917e-09, "29854": 4.464159754748523e-14, "23675": 4.321833557696664e-09, "23614": 4.659330907208492e-11, "49436": 0.03127452731132507, "21407": 1.413997381405352e-07, "49051": 6.810573833409064e-14, "20462": 1.2836167812347412, "45983": 3.81323136722277e-15, "46169": 2.996091279783286e-05, "13345": 5.8863534491138125e-08, "28065": 107.69364166259766, "48706": 0.0003568873798940331, "33782": 0.028412820771336555, "11674": 2.2087570528128708e-07, "39948": 0.4598066806793213, "20748": 61.449371337890625, "49695": 2.6405558586120605, "13732": 7.240032573463395e-05, "27990": 5.948521137237549, "17966": 0.18539220094680786, "41462": 1.4562384187399857e-08, "9498": 2.406813734978641e-07, "39920": 3.843856077878627e-08, "21194": 5.270267865853384e-05, "4353": 4.716690818895586e-05, "3685": 0.00041801415500231087, "6780": 0.0006310086464509368, "3095": 0.00026015291223302484, "15583": 0.00027692620642483234, "15039": 9.146358800546373e-13, "6432": 8.557605036922655e-13, "7009": 1.1076439416496652e-16, "33075": 2.9374398025083792e-08, "27554": 1.5775869542267174e-05, "30494": 1.985881511318288e-12, "28556": 1.9630513179436093e-06, "49563": 1.5090665804635972e-13, "8595": 4.733071349095669e-16, "7286": 4.159127903191617e-11, "49872": 2.166543483734131, "49443": 8.617611832462124e-12, "41761": 2.245594769162418e-12, "17701": 1.1751594706024826e-12, "11209": 2.4882980142137967e-05, "38293": 0.002722503850236535, "32473": 1.4332114384174588e-09, "25810": 33.92258071899414, "31331": 3.043157956530984e-12, "8918": 3.00170142963907e-07, "13244": 7.194728840476117e-11, "28094": 5.131735422887751e-13, "38597": 5.077458093728782e-13, "17042": 6.191580581571543e-11, "8851": 1.841049665149419e-12, "44925": 7.287045633574962e-09, "49606": 1.8138704263037653e-06, "49629": 0.00014824574464000762, "5429": 3.120299516012892e-05, "38153": 0.0026837761979550123, "36149": 1.9941993138739532e-14, "43998": 6.673882280150423e-11, "28596": 0.0017141496064141393, "47642": 0.15163125097751617, "34909": 0.0002575267571955919, "17281": 1.0974047448542024e-08, "26605": 2.401134195986754e-12, "42695": 10.689258575439453, "46871": 4.908699924939704e-15, "12381": 2.5287565222242847e-05, "19537": 0.00021789908350910991, "23402": 1.5747125825527064e-11, "32827": 5.736770153045654, "1482": 4.864166795043312e-12, "40943": 3.330938369572323e-08, "32542": 2.458315940135486e-14, "1192": 3.7574957522604896e-15, "32434": 0.00013646842853631824, "18471": 0.3797833323478699, "49304": 353.12335205078125, "37584": 1.5005220177499723e-08, "19032": 2.1457262633362006e-09, "17598": 0.12405990809202194, "21161": 2.1401538848876953, "35852": 2.932174059111503e-09, "21265": 8.203142077287465e-14, "575": 0.5935707092285156, "45871": 5.39679432281442e-17, "21914": 2.3307183960596944e-10, "47654": 1.1567234281528727e-08, "11547": 6.13294744850057e-12, "27053": 0.006645747926086187, "38259": 0.0007134558982215822, "34756": 2.2900737838178753e-13, "2017": 0.0010989290894940495, "2598": 4.167046081955515e-16, "37159": 9.276648722396342e-16, "47429": 5.23932060117558e-15, "37602": 4.435503631050608e-10, "2062": 8.73535185158536e-12, "17234": 2.60236832083649e-10, "41648": 1.7980852135224268e-05, "27637": 0.32676962018013, "28089": 0.012052873149514198, "9333": 5.463412315327536e-14, "14847": 0.8931373357772827, "7257": 0.0010547658894211054, "27702": 0.10632046312093735, "2673": 3.9562606662935096e-12, "1190": 1.7216804371056327e-10, "37432": 5.019165963925099e-13, "19411": 0.00014199460565578192, "6080": 4.005877656254597e-07, "19787": 0.0005123502924107015, "22549": 5.634148237732006e-06, "34499": 7.767848170248115e-11, "45893": 2.7920558660216033e-13, "44947": 5.097778310592105e-10, "32807": 3.615046413260603e-12, "42307": 0.9275609254837036, "44516": 5.087561014832653e-12, "7090": 4.212394560454413e-05, "25546": 4.309039286454208e-05, "1469": 6.077289435779676e-05, "31215": 2.9526263656265428e-09, "24545": 8.122954891186251e-13, "49453": 6.790783882141113, "43162": 0.12601523101329803, "43848": 2.860753193090204e-05, "48789": 5.702885275127301e-09, "35980": 0.27947404980659485, "43783": 6.976640725042671e-05, "16331": 4.129050226731046e-11, "18511": 1.740369093283789e-08, "25996": 0.5477218627929688, "1843": 8.333926234627143e-05, "20407": 1.0428070733314865e-11, "15939": 5.310429287419538e-07, "22824": 0.0007341734599322081, "30348": 1.1869864442612616e-15, "17204": 2.1384755655162735e-06, "27049": 1.7746229832860116e-11, "24962": 1.512870895226115e-08, "15606": 2.645025518055455e-11, "47681": 5.526608901421093e-13, "40062": 0.8473837971687317, "25260": 0.00015226969844661653, "29893": 5.764088317761207e-09, "7297": 113.12492370605469, "14095": 2.714947907263873e-15, "36771": 1.0504279543965822e-06, "28904": 2.0359220798127353e-06, "11298": 2.7123075920648665e-12, "38838": 2.941753394700153e-12, "40158": 0.0009687435813248158, "30288": 0.031916722655296326, "161": 6.770690952340175e-11, "19567": 8.622777158961981e-07, "34010": 19.990581512451172, "32687": 3.0797124054515734e-05, "17859": 7.335940299668664e-09, "48466": 1.3164842208989586e-13, "37304": 0.00013739037967752665, "25587": 0.010094443336129189, "19928": 12.494712829589844, "6573": 4.584953217090515e-08, "2401": 5.592004082011215e-10, "8013": 1.7855033007663224e-09, "27760": 1.761866070789167e-13, "44160": 0.0001872311404440552, "18485": 6.111958812324292e-13, "7820": 3.189033703776545e-09, "3907": 1.8519561706398235e-07, "32997": 2.5302383886011137e-12, "25915": 2.138061245204881e-05, "9545": 3.234327554702759, "26943": 8.003989723608107e-14, "20570": 2.4477152692270465e-05, "35384": 2.18934202364518e-12, "33398": 1.7878538649540587e-09, "22536": 0.006041626445949078, "28391": 0.0004217191890347749, "49079": 4.814338171854615e-05, "23493": 9.181250426593124e-09, "4527": 3.747702148615417e-11, "20977": 1.4682819937661407e-07, "15790": 0.019624460488557816, "27766": 3.4084767008835115e-08, "14000": 6.076673457755533e-07, "28476": 0.6111323833465576, "12859": 1.97149205462396e-15, "38038": 1.6479307305417024e-05, "7360": 2.974024937429931e-07, "21839": 0.016740502789616585, "25819": 1.1958955781210534e-07, "37955": 0.0038588896859437227, "29701": 2.2564079511094848e-12, "18395": 6.7196736335754395, "22702": 5.939739802438004e-13, "7175": 1.6477448294693886e-09, "34126": 3.886056407220728e-11, "43221": 5.409934110932324e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_80.json <==
{"20228": 17.636402130126953, "24631": 0.006034728605300188, "21481": 1.0776886227858995e-07, "31601": 0.33654898405075073, "21027": 9.202618457493372e-06, "7756": 2.196051836013794, "15003": 6.74500461173011e-06, "10962": 0.013886612839996815, "37208": 0.00018848254694603384, "1713": 7.3640248956508e-06, "25435": 13.011624336242676, "10196": 0.0016205033753067255, "8919": 0.30035150051116943, "40058": 0.0012285913107916713, "1597": 0.0017287194496020675, "18522": 5.962723648167412e-10, "44492": 0.02310227043926716, "48083": 0.206368550658226, "12260": 0.004396071657538414, "7314": 0.011766810901463032, "35031": 0.5240575075149536, "17309": 0.71623694896698, "6094": 0.0004672226496040821, "19429": 1.4299166650744155e-06, "38589": 0.00024007126921787858, "23": 1.0547366855462315e-06, "11185": 0.00024439801927655935, "17000": 0.02614489197731018, "31999": 0.0002945516025647521, "31002": 0.2685440480709076, "5762": 6.656561559554783e-14, "19308": 0.08049862831830978, "16780": 3.744924015336437e-06, "36171": 3.1950208501885317e-17, "31110": 0.004218053538352251, "5943": 6.962505572083444e-10, "22617": 0.44767093658447266, "46077": 1.1721508486051135e-10, "39120": 4.564576256034514e-13, "24076": 0.04295444115996361, "49558": 5.222247523306578e-07, "12596": 0.1297673135995865, "2215": 0.0013837874867022038, "38964": 0.4762146770954132, "1966": 0.032722074538469315, "36951": 2.3846371173858643, "19437": 2.7537435443036884e-08, "47182": 3.6920011043548584, "24183": 0.006538735702633858, "28182": 1.7359130626004582e-12, "5267": 2.6156082153320312, "41565": 2.9580908577665765e-13, "35684": 2.7505013942718506, "46765": 4.642354906536639e-05, "20211": 5.294187545776367, "25201": 1.2405569627116364e-10, "46364": 2.1099924585321617e-10, "45205": 0.016273975372314453, "12684": 0.02435421012341976, "41732": 0.29386571049690247, "17423": 4.074953556060791, "31279": 0.0048617045395076275, "8492": 0.0007307102787308395, "40686": 3.4745826721191406, "46925": 3.6115514376433566e-05, "25999": 0.004010607022792101, "46650": 1.3696504765903228e-06, "40125": 4.808322906494141, "8943": 2.587247371673584, "13639": 0.07045379281044006, "7734": 1.1750640851460048e-06, "34508": 0.4491896629333496, "36350": 0.005090010818094015, "27458": 0.00030908093322068453, "29134": 0.05221466347575188, "42936": 6.726824722136371e-06, "11653": 0.03342975676059723, "20870": 0.04571324586868286, "1922": 7.488254120410593e-20, "18920": 2.537149021250736e-16, "45577": 5.017719638227003e-13, "21611": 3.856984776007266e-08, "49456": 2.289275471412111e-06, "40837": 2.058349847793579, "40222": 0.09261391311883926, "23347": 2.9041523248451995e-06, "21127": 3.9387494751480113e-19, "41422": 3.27176833152771, "14911": 0.00015829663607291877, "20183": 7.831089249288326e-11, "34100": 6.492093962151557e-05, "33297": 3.806663784189368e-08, "22363": 8.017361663339821e-15, "9062": 2.699720425880514e-06, "45657": 0.08379416167736053, "2267": 0.016749726608395576, "17786": 0.16940535604953766, "8820": 0.031834837049245834, "13390": 1.2442137597989955e-10, "3170": 4.777887344360352, "41357": 0.022067377343773842, "18491": 6.857859007232403e-13, "38132": 11.951104164123535, "13939": 1.9566774426493794e-05, "46700": 7.027209758758545, "30148": 0.00030427053570747375, "8072": 0.05034136399626732, "24269": 0.0001300415606237948, "15692": 5.799063728773035e-06, "10792": 0.0022861461620777845, "19872": 3.6504533795778116e-07, "40248": 7.310714136110619e-05, "14046": 6.685911968545653e-22, "45091": 3.3637216091156006, "13882": 0.0640498697757721, "8715": 4.0659747790883216e-10, "35304": 0.0014012579340487719, "30572": 0.02457193285226822, "21243": 6.814866537752096e-08, "21890": 0.05909020081162453, "7526": 0.38700371980667114, "45652": 0.00034795806277543306, "1730": 2.4122753529809415e-05, "44601": 0.37741798162460327, "16527": 3.333610124056641e-11, "6354": 3.0303524908958934e-05, "36162": 8.540915489196777, "18788": 0.01255467627197504, "22216": 2.6625206373864785e-05, "48347": 0.7011332511901855, "46331": 3.314840624213389e-10, "34579": 8.739754753239737e-11, "11930": 0.03813072666525841, "37341": 0.0016201763646677136, "11650": 0.21387051045894623, "13355": 2.9497977974668173e-16, "28158": 1.579960371600464e-05, "44220": 1.0046136015087748e-14, "31854": 0.0034901537001132965, "30459": 7.951560967623555e-16, "17168": 1.935742677261487e-09, "43732": 0.0010119864018633962, "3065": 0.010376057587563992, "19079": 2.2452895641326904, "13730": 4.527727476798249e-13, "27688": 0.1167622059583664, "41804": 0.0018732320750132203, "7532": 1.8831687782511902e-13, "14887": 0.020167816430330276, "7473": 0.00013035435404162854, "47479": 3.6412184031831e-12, "16472": 0.007471130229532719, "46655": 0.7574082016944885, "47978": 5.334640026092529, "40785": 1.4713990930618343e-13, "40609": 2.1419147011592088e-10, "39781": 7.37979416953749e-06, "40392": 4.637441635131836, "33438": 5.0612438684538574e-09, "13489": 0.03395912051200867, "14317": 10.280198097229004, "25849": 0.008412442170083523, "12275": 0.0025682810228317976, "43597": 1.1386307960492559e-05, "41263": 7.820685863494873, "42941": 2.1451420673823272e-15, "40675": 3.91300892829895, "1776": 2.403520966254291e-06, "11580": 3.940744638442993, "23448": 9.751023526405334e-07, "38728": 0.0002418271906208247, "49100": 7.922311695551798e-09, "46145": 8.556286957173143e-06, "29977": 0.16575618088245392, "26680": 5.893227495357058e-15, "26097": 1.9923028560242528e-07, "30397": 0.00123028049711138, "1662": 1.1479094584598837e-11, "14502": 5.159715175628662, "6797": 6.818667809202483e-13, "10738": 0.00022489474213216454, "35904": 6.91938395469549e-10, "6992": 0.15304122865200043, "35756": 0.00011529707990121096, "47892": 9.471196174621582, "6459": 5.359718224795529e-10, "30188": 3.6658340818733655e-15, "34670": 3.596663009375334e-05, "18865": 0.030039366334676743, "18190": 3.5458014011383057, "16793": 2.7617520572675858e-06, "24774": 1.707364797592163, "16757": 0.004683150909841061, "30752": 0.5438030362129211, "36239": 0.002601587912067771, "42646": 9.030944170262956e-08, "13937": 0.002084530657157302, "34140": 3.664191961288452, "23604": 7.095887660980225, "14841": 0.047019414603710175, "4585": 0.15652698278427124, "11569": 0.06300884485244751, "5704": 2.4599069287377586e-18, "45178": 1.3644666069012601e-05, "36647": 0.01726173609495163, "38960": 3.3424034882045817e-06, "13563": 4.984908537995357e-16, "15964": 4.865621089935303, "48413": 1.0890234443166065e-16, "34271": 2.0428574085235596, "22752": 1.2327587283023447e-15, "27082": 2.279922541021678e-20, "31438": 5.00192403793335, "49226": 0.017845991998910904, "4573": 1.2828694195832213e-07, "37499": 0.010137432254850864, "9532": 0.42230719327926636, "26181": 2.0910402298568442e-08, "39323": 0.004356972873210907, "24904": 0.0006413867813535035, "33636": 0.0037934326101094484, "29715": 0.0020129126496613026, "45357": 1.2500482625910081e-05, "17193": 2.0182687876513228e-06, "15590": 0.000208673722227104, "22687": 6.437985575757921e-06, "8119": 1.0678778750161655e-08, "4616": 2.179029507942687e-07, "22416": 1.9879905721609248e-06, "41733": 1.2458759556466248e-05, "24336": 0.1845526546239853, "36315": 7.003431505836488e-07, "6385": 0.33201658725738525, "13688": 0.026217039674520493, "33419": 1.333532452583313, "11375": 0.022302823141217232, "47637": 0.00044446520041674376, "3212": 6.084576202255998e-13, "4683": 1.2181030681182915e-19, "29868": 0.0002894391946028918, "47596": 1.0324066877365112, "22655": 0.0043037873692810535, "34476": 1.224578227265738e-06, "31757": 1.1496131420135498, "47929": 2.302323309777421e-06, "3493": 1.547532320022583, "35015": 0.01717468723654747, "1933": 0.06828270107507706, "29116": 0.0003027855418622494, "25863": 0.0008928257157094777, "17112": 7.140541856642812e-05, "30962": 0.02352886274456978, "45735": 0.000200039372430183, "23520": 0.007786458358168602, "27558": 0.012173766270279884, "49207": 0.31249016523361206, "13702": 0.002242518588900566, "14435": 1.0415246486663818, "1611": 0.0024095759727060795, "14109": 0.03859898820519447, "45363": 0.00036981512675993145, "15442": 2.4095410822155827e-07, "46881": 0.0008648040238767862, "42007": 0.0016493373550474644, "11446": 3.957039773974658e-15, "1233": 0.195720374584198, "27834": 9.11216935239878e-12, "18817": 1.1860021352767944, "18623": 0.002134420443326235, "31859": 1.0825514793395996, "46254": 8.113150596618652, "19637": 3.903581091435626e-05, "6273": 1.8825684785842896, "33900": 3.0896387336575015e-13, "33837": 0.03430340066552162, "5041": 0.007040386088192463, "19776": 1.2088110446929932, "17140": 0.1894058734178543, "34053": 0.4393303692340851, "15596": 9.917069435119629, "25178": 1.0378157355717121e-07, "9633": 1.4398229122161865, "29126": 1.3367942571640015, "7364": 0.03712887689471245, "38778": 2.429209177562397e-12, "30442": 0.28218284249305725, "39558": 1.3293548538505816e-19, "18814": 0.01608472689986229, "34634": 8.596764928370249e-06, "47448": 0.03595779091119766, "44782": 0.2074955403804779, "25356": 0.00035018633934669197, "4640": 0.0012934949481859803, "8350": 1.0801128155435435e-05, "33658": 0.6124315857887268, "37491": 2.2676301725255144e-08, "29359": 0.00014557549729943275, "25061": 0.0001635349908610806, "41552": 0.11346154659986496, "29854": 0.032327909022569656, "23675": 1.2364959750543747e-11, "23614": 0.31754785776138306, "49436": 7.905658721923828, "21407": 7.743293281237129e-06, "49051": 0.003733864054083824, "20462": 0.0006644011591561139, "45983": 1.6210610738198739e-06, "46169": 4.0068123780656606e-05, "13345": 0.868159294128418, "28065": 0.42187291383743286, "48706": 0.00037191243609413505, "33782": 0.0009872183436527848, "11674": 7.171514425863279e-06, "39948": 0.005993813741952181, "20748": 15.927927017211914, "49695": 0.9176254868507385, "13732": 1.4469384950643871e-05, "27990": 0.48608359694480896, "17966": 1.458806728573455e-15, "41462": 0.0037361029535531998, "9498": 0.029086550697684288, "39920": 0.538925290107727, "21194": 0.0018300560768693686, "4353": 0.1350613385438919, "3685": 0.026890693232417107, "6780": 0.23514266312122345, "3095": 0.437727689743042, "15583": 5.039203138156121e-15, "15039": 4.0433706089970656e-06, "6432": 4.018553312334916e-08, "7009": 3.484021751654076e-11, "33075": 0.43997693061828613, "27554": 1.6621949372463973e-09, "30494": 2.659031629562378, "28556": 7.8261189460754395, "49563": 0.5335744619369507, "8595": 0.0002507129975128919, "7286": 4.924398506020592e-19, "49872": 0.11400139331817627, "49443": 2.576712342030208e-14, "41761": 0.0003385716408956796, "17701": 5.489933490753174, "11209": 11.141152381896973, "38293": 1.5927584771924241e-12, "32473": 0.3071720600128174, "25810": 0.27073362469673157, "31331": 4.350175380706787, "8918": 0.0002535539970267564, "13244": 8.929160354471574e-19, "28094": 0.050479333847761154, "38597": 0.2939872741699219, "17042": 7.161436998970316e-10, "8851": 1.062007188796997, "44925": 7.531122747650443e-08, "49606": 1.6484120925891466e-12, "49629": 6.048736815242317e-13, "5429": 7.469146693283787e-14, "38153": 4.05141232036991e-16, "36149": 0.0010859997710213065, "43998": 2.6706936750997556e-07, "28596": 0.03682371973991394, "47642": 0.00010432022827444598, "34909": 0.6563708186149597, "17281": 0.00011541317508090287, "26605": 0.0004471772990655154, "42695": 0.0724651962518692, "46871": 5.425717404250463e-07, "12381": 0.0007150835008360445, "19537": 1.481897604627136e-09, "23402": 2.036315116527021e-09, "32827": 4.926540946026403e-12, "1482": 6.801166574366135e-11, "40943": 1.1764510476908185e-09, "32542": 0.003817751305177808, "1192": 9.195046113408267e-11, "32434": 3.413424253463745, "18471": 0.001523909391835332, "49304": 2.9836952686309814, "37584": 3.884332272718893e-06, "19032": 1.0190052535108407e-06, "17598": 0.010532215237617493, "21161": 0.018214151263237, "35852": 3.995591402053833, "21265": 8.294440704048611e-06, "575": 0.017758382484316826, "45871": 6.787739259550563e-10, "21914": 0.0033956372644752264, "47654": 0.007435518782585859, "11547": 1.6483629941940308, "27053": 0.22192712128162384, "38259": 4.6808738119298934e-14, "34756": 0.04489649087190628, "2017": 3.091041326522827, "2598": 6.187161449844325e-09, "37159": 1.0752235768407559e-09, "47429": 1.7116981325671077e-06, "37602": 0.0021256967447698116, "2062": 6.971598148345947, "17234": 0.004774291999638081, "41648": 0.0031092322897166014, "27637": 0.0011765966191887856, "28089": 3.133983739189716e-08, "9333": 8.774503346131723e-10, "14847": 0.03122830018401146, "7257": 0.0007238576654344797, "27702": 1.9015951693290845e-05, "2673": 6.292941179708578e-06, "1190": 0.009831384755671024, "37432": 1.2686847185250372e-05, "19411": 0.07307162880897522, "6080": 0.0015025753527879715, "19787": 0.01571010611951351, "22549": 7.662442236266997e-09, "34499": 0.00011314478615531698, "45893": 0.407010018825531, "44947": 2.42696475982666, "32807": 9.007442713482305e-06, "42307": 0.0004802676266990602, "44516": 0.0024639898911118507, "7090": 0.00712242117151618, "25546": 3.3746272265489097e-07, "1469": 0.021187851205468178, "31215": 1.487372406499838e-14, "24545": 0.7437354326248169, "49453": 0.6849732398986816, "43162": 4.368283748626709, "43848": 0.0018732839962467551, "48789": 1.152674684590238e-07, "35980": 0.05786740407347679, "43783": 1.1325640678405762, "16331": 0.788188099861145, "18511": 0.2147708535194397, "25996": 0.001636491622775793, "1843": 0.003194240154698491, "20407": 0.012380928732454777, "15939": 3.8343210220336914, "22824": 0.5342857241630554, "30348": 1.250248820462623e-16, "17204": 3.762138170437801e-11, "27049": 11.683650970458984, "24962": 0.030762137845158577, "15606": 0.10140787810087204, "47681": 5.6691774830142094e-08, "40062": 0.1385280340909958, "25260": 3.2062923908233643, "29893": 0.00019711884669959545, "7297": 0.09663858264684677, "14095": 3.912037707665128e-11, "36771": 0.003307643113657832, "28904": 1.4159520667078596e-08, "11298": 9.584689708574956e-10, "38838": 7.708479756729503e-07, "40158": 0.6692966222763062, "30288": 2.3205597400665283, "161": 6.853804279671749e-06, "19567": 0.0007921507931314409, "34010": 1.5040512084960938, "32687": 9.443220927847452e-16, "17859": 0.0005288506508804858, "48466": 4.75909978092659e-08, "37304": 3.570016860961914, "25587": 5.384079404535669e-09, "19928": 0.618220329284668, "6573": 1.3812325505568879e-06, "2401": 2.858716925402405e-07, "8013": 0.17620623111724854, "27760": 0.0008629222866147757, "44160": 0.23895782232284546, "18485": 0.790490984916687, "7820": 2.6522055122768506e-05, "3907": 0.0013917278265580535, "32997": 0.8456447124481201, "25915": 4.286107063293457, "9545": 0.10954174399375916, "26943": 9.024706746256655e-18, "20570": 2.1939549696980976e-06, "35384": 8.00995621830225e-05, "33398": 0.03751632198691368, "22536": 0.7951748967170715, "28391": 7.762335774152973e-10, "49079": 1.469870924949646, "23493": 0.00023762957425788045, "4527": 0.00017700711032375693, "20977": 3.8309223957151695e-13, "15790": 9.155701991403475e-05, "27766": 1.9440656029434678e-10, "14000": 0.1890084594488144, "28476": 0.10024163872003555, "12859": 0.00025023374473676085, "38038": 0.0018103305483236909, "7360": 3.050530433654785, "21839": 1.7447931668357342e-06, "25819": 0.00043357512913644314, "37955": 0.003671147394925356, "29701": 1.9815335861039785e-07, "18395": 0.0001235013478435576, "22702": 2.226924516435247e-05, "7175": 0.12741991877555847, "34126": 1.1554299592971802, "43221": 1.66719996741449e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_84.json <==
{"20228": 17.632278442382812, "24631": 0.006029295269399881, "21481": 1.0777494452440806e-07, "31601": 0.3365345299243927, "21027": 9.198176485369913e-06, "7756": 2.1973016262054443, "15003": 6.742277037119493e-06, "10962": 0.013910088688135147, "37208": 0.00018833394278772175, "1713": 7.358506081800442e-06, "25435": 12.998326301574707, "10196": 0.001620765309780836, "8919": 0.30034634470939636, "40058": 0.0012283403193578124, "1597": 0.0017282397020608187, "18522": 5.96035887312496e-10, "44492": 0.02310844510793686, "48083": 0.20634064078330994, "12260": 0.004394175950437784, "7314": 0.011762098409235477, "35031": 0.5245338678359985, "17309": 0.7173463702201843, "6094": 0.0004670034977607429, "19429": 1.4300463817562559e-06, "38589": 0.00023985070583876222, "23": 1.0555519338595332e-06, "11185": 0.0002446328289806843, "17000": 0.026135019958019257, "31999": 0.00029415887547656894, "31002": 0.2681431770324707, "5762": 6.643766618666738e-14, "19308": 0.08051681518554688, "16780": 3.741305363291758e-06, "36171": 3.192465854712478e-17, "31110": 0.004217666573822498, "5943": 6.979692934727666e-10, "22617": 0.4473689794540405, "46077": 1.171141239542095e-10, "39120": 4.561781182833846e-13, "24076": 0.04292329028248787, "49558": 5.213708504925307e-07, "12596": 0.12968501448631287, "2215": 0.0013833405682817101, "38964": 0.4758453965187073, "1966": 0.03272799402475357, "36951": 2.3835182189941406, "19437": 2.7545970837650202e-08, "47182": 3.6932201385498047, "24183": 0.006538115907460451, "28182": 1.7340101793675289e-12, "5267": 2.617448568344116, "41565": 2.957165220161817e-13, "35684": 2.7461822032928467, "46765": 4.645092485588975e-05, "20211": 5.301150321960449, "25201": 1.2427937845505e-10, "46364": 2.1103398195609913e-10, "45205": 0.016260676085948944, "12684": 0.024358049035072327, "41732": 0.2936745882034302, "17423": 4.076709270477295, "31279": 0.004859864246100187, "8492": 0.0007306787883862853, "40686": 3.4747726917266846, "46925": 3.61041420546826e-05, "25999": 0.004013237543404102, "46650": 1.3703065633308142e-06, "40125": 4.811567306518555, "8943": 2.586575746536255, "13639": 0.07048141211271286, "7734": 1.174527369585121e-06, "34508": 0.4492286145687103, "36350": 0.005116922315210104, "27458": 0.0003089745878241956, "29134": 0.05215536057949066, "42936": 6.7241103351989295e-06, "11653": 0.033431846648454666, "20870": 0.04574449732899666, "1922": 7.490387341662185e-20, "18920": 2.538147726035108e-16, "45577": 5.016764998214129e-13, "21611": 3.853226360206463e-08, "49456": 2.289734993610182e-06, "40837": 2.0583653450012207, "40222": 0.0926799327135086, "23347": 2.901437937907758e-06, "21127": 3.9412036166278795e-19, "41422": 3.2694296836853027, "14911": 0.0001581582910148427, "20183": 7.832355597425789e-11, "34100": 6.48181012365967e-05, "33297": 3.807492277019264e-08, "22363": 8.027708170790532e-15, "9062": 2.701335233723512e-06, "45657": 0.08383683115243912, "2267": 0.01674746163189411, "17786": 0.16940687596797943, "8820": 0.03183414041996002, "13390": 1.247851544317058e-10, "3170": 4.782075881958008, "41357": 0.02207621932029724, "18491": 6.86040742443883e-13, "38132": 11.950498580932617, "13939": 1.9562501620384865e-05, "46700": 7.026853561401367, "30148": 0.00030455764499492943, "8072": 0.050340183079242706, "24269": 0.00013003860658500344, "15692": 5.805445198348025e-06, "10792": 0.002283812966197729, "19872": 3.6514771295514947e-07, "40248": 7.305340113816783e-05, "14046": 6.685911968545653e-22, "45091": 3.3691318035125732, "13882": 0.06420136988162994, "8715": 4.0663492018033764e-10, "35304": 0.001400745240971446, "30572": 0.02462785691022873, "21243": 6.817590048058264e-08, "21890": 0.05922072380781174, "7526": 0.38688504695892334, "45652": 0.00034922067425213754, "1730": 2.40979679801967e-05, "44601": 0.3769850730895996, "16527": 3.329451991884724e-11, "6354": 3.0331000743899494e-05, "36162": 8.541565895080566, "18788": 0.012571584433317184, "22216": 2.661579128471203e-05, "48347": 0.7008604407310486, "46331": 3.311397267502514e-10, "34579": 8.736218692906306e-11, "11930": 0.03809336945414543, "37341": 0.001619894988834858, "11650": 0.21436454355716705, "13355": 2.9475084262290665e-16, "28158": 1.5798021195223555e-05, "44220": 1.0042481067920345e-14, "31854": 0.0034898549783974886, "30459": 7.947902314687008e-16, "17168": 1.9422317087958163e-09, "43732": 0.0010120202787220478, "3065": 0.01038056705147028, "19079": 2.2442972660064697, "13730": 4.5194590799803314e-13, "27688": 0.11671644449234009, "41804": 0.001870699692517519, "7532": 1.8805924428388215e-13, "14887": 0.020160185173153877, "7473": 0.00013052347640041262, "47479": 3.644179142475723e-12, "16472": 0.007481670938432217, "46655": 0.756964921951294, "47978": 5.330644607543945, "40785": 1.4725666432763296e-13, "40609": 2.1409710115882774e-10, "39781": 7.404461484838976e-06, "40392": 4.635890483856201, "33438": 5.05362374170204e-09, "13489": 0.033931296318769455, "14317": 10.281603813171387, "25849": 0.008416317403316498, "12275": 0.002570593962445855, "43597": 1.1376265319995582e-05, "41263": 7.821916580200195, "42941": 2.1453142268288566e-15, "40675": 3.913811683654785, "1776": 2.4054434106801637e-06, "11580": 3.9408624172210693, "23448": 9.773059446160914e-07, "38728": 0.00024194705474656075, "49100": 7.926023393167725e-09, "46145": 8.546714525436983e-06, "29977": 0.1657419204711914, "26680": 5.889473445334827e-15, "26097": 1.9906725867713249e-07, "30397": 0.0012290826998651028, "1662": 1.1460197374413283e-11, "14502": 5.156378269195557, "6797": 6.811700726042091e-13, "10738": 0.00022477623133454472, "35904": 6.913612460301977e-10, "6992": 0.1530095487833023, "35756": 0.00011518541577970609, "47892": 9.468049049377441, "6459": 5.354257037737398e-10, "30188": 3.665716344293697e-15, "34670": 3.590460619307123e-05, "18865": 0.030036626383662224, "18190": 3.546720504760742, "16793": 2.7603682610788383e-06, "24774": 1.7074108123779297, "16757": 0.004681171849370003, "30752": 0.5435646772384644, "36239": 0.0026049409061670303, "42646": 9.028040182101904e-08, "13937": 0.002084004459902644, "34140": 3.6639583110809326, "23604": 7.093410968780518, "14841": 0.047018423676490784, "4585": 0.1564331203699112, "11569": 0.06303779780864716, "5704": 2.4607190133041325e-18, "45178": 1.3621321159007493e-05, "36647": 0.017256852239370346, "38960": 3.340100420246017e-06, "13563": 5.0214622448341165e-16, "15964": 4.857888221740723, "48413": 1.0879774248011965e-16, "34271": 2.0412471294403076, "22752": 1.2321892045244346e-15, "27082": 2.2791817943207882e-20, "31438": 5.011751651763916, "49226": 0.017829783260822296, "4573": 1.2832502704895887e-07, "37499": 0.010131950490176678, "9532": 0.4219045341014862, "26181": 2.097482720841981e-08, "39323": 0.004358675330877304, "24904": 0.0006410302594304085, "33636": 0.0037923178169876337, "29715": 0.002012043260037899, "45357": 1.2520121345005464e-05, "17193": 2.019935664065997e-06, "15590": 0.0002092542126774788, "22687": 6.436937837861478e-06, "8119": 1.0671344696788765e-08, "4616": 2.1814041417655972e-07, "22416": 1.9851827346428763e-06, "41733": 1.2449148925952613e-05, "24336": 0.18445655703544617, "36315": 7.028114623608417e-07, "6385": 0.33242595195770264, "13688": 0.026238322257995605, "33419": 1.3333468437194824, "11375": 0.02227971889078617, "47637": 0.0004442656645551324, "3212": 6.07853340144765e-13, "4683": 1.2174866893149688e-19, "29868": 0.00028894408023916185, "47596": 1.0326945781707764, "22655": 0.004303426947444677, "34476": 1.223959543494857e-06, "31757": 1.150517463684082, "47929": 2.301824224559823e-06, "3493": 1.5468223094940186, "35015": 0.0171651728451252, "1933": 0.06826944649219513, "29116": 0.00030304439133033156, "25863": 0.000893521006219089, "17112": 7.145868585212156e-05, "30962": 0.023508496582508087, "45735": 0.00019985898688901216, "23520": 0.007783686742186546, "27558": 0.012155484408140182, "49207": 0.3122248649597168, "13702": 0.002240145346149802, "14435": 1.0415681600570679, "1611": 0.002411443740129471, "14109": 0.03859978914260864, "45363": 0.00036974408430978656, "15442": 2.410231445537647e-07, "46881": 0.0008644011686556041, "42007": 0.0016493176808580756, "11446": 3.9589447510730326e-15, "1233": 0.19563798606395721, "27834": 9.112034911329392e-12, "18817": 1.1871689558029175, "18623": 0.0021340518724173307, "31859": 1.082269310951233, "46254": 8.110278129577637, "19637": 3.9041173295117915e-05, "6273": 1.881102442741394, "33900": 3.0905364530563195e-13, "33837": 0.03429977223277092, "5041": 0.007038806099444628, "19776": 1.2103679180145264, "17140": 0.18933653831481934, "34053": 0.4394970238208771, "15596": 9.916787147521973, "25178": 1.0370340675081025e-07, "9633": 1.4384206533432007, "29126": 1.3364417552947998, "7364": 0.037112921476364136, "38778": 2.427738348895203e-12, "30442": 0.2820492386817932, "39558": 1.329517317292766e-19, "18814": 0.01608654111623764, "34634": 8.603648893767968e-06, "47448": 0.03596879541873932, "44782": 0.2075156718492508, "25356": 0.00035011794534511864, "4640": 0.0012934223050251603, "8350": 1.0802855285874102e-05, "33658": 0.6124904155731201, "37491": 2.2657070886111796e-08, "29359": 0.00014556014502886683, "25061": 0.00016353969112969935, "41552": 0.11340181529521942, "29854": 0.03232232481241226, "23675": 1.2348233546788379e-11, "23614": 0.3175031840801239, "49436": 7.901678085327148, "21407": 7.749863470962737e-06, "49051": 0.0037342256400734186, "20462": 0.0006642686203122139, "45983": 1.6190886071854038e-06, "46169": 4.0061921026790515e-05, "13345": 0.8679909110069275, "28065": 0.42182061076164246, "48706": 0.00037175536272116005, "33782": 0.0009867394110187888, "11674": 7.165703209466301e-06, "39948": 0.005993904545903206, "20748": 15.94369888305664, "49695": 0.9175191521644592, "13732": 1.4441729945247062e-05, "27990": 0.4859860837459564, "17966": 1.4612620653293084e-15, "41462": 0.0037385078612715006, "9498": 0.02907884120941162, "39920": 0.5388703346252441, "21194": 0.0018281468655914068, "4353": 0.13491344451904297, "3685": 0.026890233159065247, "6780": 0.2349795401096344, "3095": 0.43878552317619324, "15583": 5.043494630583385e-15, "15039": 4.0373588490183465e-06, "6432": 4.020645150148994e-08, "7009": 3.481789509485189e-11, "33075": 0.44141852855682373, "27554": 1.6621035658914707e-09, "30494": 2.659580707550049, "28556": 7.8253936767578125, "49563": 0.533476710319519, "8595": 0.00025060796178877354, "7286": 4.925423176004392e-19, "49872": 0.11405576765537262, "49443": 2.5740677357622907e-14, "41761": 0.0003385155869182199, "17701": 5.490877151489258, "11209": 11.143126487731934, "38293": 1.5944896228012317e-12, "32473": 0.30719149112701416, "25810": 0.2705551087856293, "31331": 4.351387977600098, "8918": 0.00025346464826725423, "13244": 8.921497560072036e-19, "28094": 0.050453539937734604, "38597": 0.2941683232784271, "17042": 7.166634508060099e-10, "8851": 1.0634042024612427, "44925": 7.536883828151986e-08, "49606": 1.6482654000352093e-12, "49629": 6.04610328816535e-13, "5429": 7.46938047437723e-14, "38153": 4.0514019971558653e-16, "36149": 0.0010858101304620504, "43998": 2.668596437160886e-07, "28596": 0.036792926490306854, "47642": 0.00010439347533974797, "34909": 0.6576459407806396, "17281": 0.00011536976671777666, "26605": 0.00044732762034982443, "42695": 0.07237502932548523, "46871": 5.427124278867268e-07, "12381": 0.000715017959009856, "19537": 1.4809046211539112e-09, "23402": 2.036033786012581e-09, "32827": 4.92155361603297e-12, "1482": 6.80185005541567e-11, "40943": 1.1744452077522283e-09, "32542": 0.0038145731668919325, "1192": 9.205673029422101e-11, "32434": 3.4149117469787598, "18471": 0.0015253168530762196, "49304": 2.983628511428833, "37584": 3.885100340994541e-06, "19032": 1.0194025890086778e-06, "17598": 0.010534846223890781, "21161": 0.018244363367557526, "35852": 3.9933085441589355, "21265": 8.279685971501749e-06, "575": 0.017721010372042656, "45871": 6.796481710757973e-10, "21914": 0.0033926318865269423, "47654": 0.0074278563261032104, "11547": 1.650478720664978, "27053": 0.2222735434770584, "38259": 4.68706020176346e-14, "34756": 0.044852033257484436, "2017": 3.0873007774353027, "2598": 6.1857057254144365e-09, "37159": 1.0741068035002854e-09, "47429": 1.711591039565974e-06, "37602": 0.0021241577342152596, "2062": 6.970494747161865, "17234": 0.004778238944709301, "41648": 0.003109271638095379, "27637": 0.0011763082584366202, "28089": 3.1385415155682495e-08, "9333": 8.795814632200916e-10, "14847": 0.031235860660672188, "7257": 0.0007241622661240399, "27702": 1.9006152797373943e-05, "2673": 6.291081263043452e-06, "1190": 0.009835813194513321, "37432": 1.2676699952862691e-05, "19411": 0.07305967807769775, "6080": 0.001504210871644318, "19787": 0.01570785604417324, "22549": 7.653937927898369e-09, "34499": 0.00011316003656247631, "45893": 0.4068642556667328, "44947": 2.427781343460083, "32807": 9.00559825822711e-06, "42307": 0.0004806811339221895, "44516": 0.002463664161041379, "7090": 0.007146709598600864, "25546": 3.377628274847666e-07, "1469": 0.02116684801876545, "31215": 1.4860778013432545e-14, "24545": 0.7434059977531433, "49453": 0.6863871812820435, "43162": 4.368733882904053, "43848": 0.0018743964610621333, "48789": 1.1528122456638812e-07, "35980": 0.05794037505984306, "43783": 1.133020043373108, "16331": 0.7875269055366516, "18511": 0.21475718915462494, "25996": 0.0016376770799979568, "1843": 0.0031933635473251343, "20407": 0.012379467487335205, "15939": 3.834747552871704, "22824": 0.534368634223938, "30348": 1.2506715428428622e-16, "17204": 3.7626273624580264e-11, "27049": 11.68061637878418, "24962": 0.030824314802885056, "15606": 0.10127488523721695, "47681": 5.675063619037246e-08, "40062": 0.13854624330997467, "25260": 3.206526041030884, "29893": 0.00019710253400262445, "7297": 0.09668952226638794, "14095": 3.9196323270429545e-11, "36771": 0.0033065553288906813, "28904": 1.4152806038225663e-08, "11298": 9.590978011786433e-10, "38838": 7.711675493737857e-07, "40158": 0.6694809198379517, "30288": 2.320162773132324, "161": 6.854763341834769e-06, "19567": 0.0007918893825262785, "34010": 1.503260850906372, "32687": 9.44000326143907e-16, "17859": 0.0005289476248435676, "48466": 4.755056082217379e-08, "37304": 3.5692596435546875, "25587": 5.3805733202239026e-09, "19928": 0.6178168058395386, "6573": 1.378681304231577e-06, "2401": 2.8580848265846726e-07, "8013": 0.17612864077091217, "27760": 0.0008632936514914036, "44160": 0.23902450501918793, "18485": 0.7909177541732788, "7820": 2.6515750505495816e-05, "3907": 0.0013911454007029533, "32997": 0.8458221554756165, "25915": 4.28317928314209, "9545": 0.10954126715660095, "26943": 9.021219352794132e-18, "20570": 2.1948019366391236e-06, "35384": 8.011368481675163e-05, "33398": 0.037498801946640015, "22536": 0.7954413890838623, "28391": 7.764440757007662e-10, "49079": 1.469171404838562, "23493": 0.0002375616313656792, "4527": 0.0001769952941685915, "20977": 3.82689322939167e-13, "15790": 9.16205535759218e-05, "27766": 1.9447811416828387e-10, "14000": 0.18947680294513702, "28476": 0.10013128817081451, "12859": 0.00025072036078199744, "38038": 0.0018094854895025492, "7360": 3.049926996231079, "21839": 1.7534678136144066e-06, "25819": 0.00043380350689403713, "37955": 0.0036767800338566303, "29701": 1.9772454606936662e-07, "18395": 0.00012346367293503135, "22702": 2.2266014639171772e-05, "7175": 0.12733355164527893, "34126": 1.1551313400268555, "43221": 1.6687657762304298e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_88.json <==
{"20228": 17.630855560302734, "24631": 0.006027248688042164, "21481": 1.0777566217257117e-07, "31601": 0.3365284204483032, "21027": 9.196181963488925e-06, "7756": 2.1976633071899414, "15003": 6.74110060572275e-06, "10962": 0.013919469900429249, "37208": 0.0001882687647594139, "1713": 7.35593994249939e-06, "25435": 12.992650032043457, "10196": 0.0016207846347242594, "8919": 0.3003482222557068, "40058": 0.0012282532406970859, "1597": 0.0017280083848163486, "18522": 5.959487903162142e-10, "44492": 0.02311083860695362, "48083": 0.20632873475551605, "12260": 0.004393375478684902, "7314": 0.0117601053789258, "35031": 0.5247415900230408, "17309": 0.7178158760070801, "6094": 0.00046691144234500825, "19429": 1.430137785973784e-06, "38589": 0.0002397563512204215, "23": 1.0559099337115185e-06, "11185": 0.00024474048404954374, "17000": 0.026130838319659233, "31999": 0.00029400124913081527, "31002": 0.26799342036247253, "5762": 6.638405238923797e-14, "19308": 0.08052745461463928, "16780": 3.7398529002530267e-06, "36171": 3.1913504843745114e-17, "31110": 0.004217509645968676, "5943": 6.986932699071247e-10, "22617": 0.447243332862854, "46077": 1.170720465015762e-10, "39120": 4.560752274972157e-13, "24076": 0.042910583317279816, "49558": 5.209956839280494e-07, "12596": 0.12965001165866852, "2215": 0.00138313346542418, "38964": 0.4756981134414673, "1966": 0.032730598002672195, "36951": 2.383089542388916, "19437": 2.7549329928433508e-08, "47182": 3.6936049461364746, "24183": 0.006537794601172209, "28182": 1.7332740060924112e-12, "5267": 2.61820125579834, "41565": 2.956835080600295e-13, "35684": 2.744337320327759, "46765": 4.6461314923362806e-05, "20211": 5.304163455963135, "25201": 1.2438580720974812e-10, "46364": 2.1105202308024928e-10, "45205": 0.016254600137472153, "12684": 0.024359770119190216, "41732": 0.2936074733734131, "17423": 4.07753324508667, "31279": 0.004859136417508125, "8492": 0.0007306496845558286, "40686": 3.474740505218506, "46925": 3.609874693211168e-05, "25999": 0.004014675039798021, "46650": 1.3705664514418459e-06, "40125": 4.812797546386719, "8943": 2.5863218307495117, "13639": 0.07049158215522766, "7734": 1.1742894230337697e-06, "34508": 0.4492447078227997, "36350": 0.005128624849021435, "27458": 0.0003089300880674273, "29134": 0.052131522446870804, "42936": 6.723016667820048e-06, "11653": 0.03343294560909271, "20870": 0.04575842618942261, "1922": 7.491305641389089e-20, "18920": 2.5385979769861327e-16, "45577": 5.016411006204813e-13, "21611": 3.8516702716151485e-08, "49456": 2.2899655505170813e-06, "40837": 2.0583384037017822, "40222": 0.09271217882633209, "23347": 2.9002130759181455e-06, "21127": 3.942258013414943e-19, "41422": 3.2684664726257324, "14911": 0.00015810164040885866, "20183": 7.832975240651407e-11, "34100": 6.477408896898851e-05, "33297": 3.807821258305921e-08, "22363": 8.031840844540186e-15, "9062": 2.7020284960599383e-06, "45657": 0.08385322988033295, "2267": 0.016746653243899345, "17786": 0.1694072186946869, "8820": 0.031833164393901825, "13390": 1.2494123791118028e-10, "3170": 4.78394889831543, "41357": 0.02207961678504944, "18491": 6.861462353152659e-13, "38132": 11.950770378112793, "13939": 1.9561712178983726e-05, "46700": 7.02670955657959, "30148": 0.00030468887416645885, "8072": 0.05034163221716881, "24269": 0.00013003867934457958, "15692": 5.8083742260350846e-06, "10792": 0.0022829226218163967, "19872": 3.651958024875057e-07, "40248": 7.302918675122783e-05, "14046": 6.675424283691793e-22, "45091": 3.3713197708129883, "13882": 0.06426561623811722, "8715": 4.066444125871982e-10, "35304": 0.001400525332428515, "30572": 0.024652179330587387, "21243": 6.818864761726218e-08, "21890": 0.0592777281999588, "7526": 0.38683852553367615, "45652": 0.0003497350262477994, "1730": 2.408744694548659e-05, "44601": 0.37680357694625854, "16527": 3.327758901772171e-11, "6354": 3.0343420803546906e-05, "36162": 8.541882514953613, "18788": 0.012578507885336876, "22216": 2.6611709472490475e-05, "48347": 0.7007511258125305, "46331": 3.3099653573565035e-10, "34579": 8.734908629737248e-11, "11930": 0.038076888769865036, "37341": 0.0016197643708437681, "11650": 0.21456870436668396, "13355": 2.9465417498780126e-16, "28158": 1.5797737432876602e-05, "44220": 1.0040811565981307e-14, "31854": 0.0034897897858172655, "30459": 7.946321539449195e-16, "17168": 1.9450325794423406e-09, "43732": 0.0010120195802301168, "3065": 0.010382420383393764, "19079": 2.243891477584839, "13730": 4.515905878410553e-13, "27688": 0.11669542640447617, "41804": 0.0018696365877985954, "7532": 1.8794727330451871e-13, "14887": 0.02015736699104309, "7473": 0.0001305902114836499, "47479": 3.645350948183745e-12, "16472": 0.007486246060580015, "46655": 0.7567729949951172, "47978": 5.328878879547119, "40785": 1.4730248542194763e-13, "40609": 2.1405821559739024e-10, "39781": 7.41530857339967e-06, "40392": 4.635238170623779, "33438": 5.050364570990951e-09, "13489": 0.033919528126716614, "14317": 10.282313346862793, "25849": 0.008418293669819832, "12275": 0.0025715171359479427, "43597": 1.1371910659363493e-05, "41263": 7.822162628173828, "42941": 2.1453678016627705e-15, "40675": 3.914400815963745, "1776": 2.406367912044516e-06, "11580": 3.9410181045532227, "23448": 9.78195998868614e-07, "38728": 0.0002420154633000493, "49100": 7.927497769344427e-09, "46145": 8.542402611055877e-06, "29977": 0.16573385894298553, "26680": 5.887966573721662e-15, "26097": 1.9899428593816992e-07, "30397": 0.0012285825796425343, "1662": 1.1452229789488122e-11, "14502": 5.1547627449035645, "6797": 6.808902942335993e-13, "10738": 0.00022472381533589214, "35904": 6.911392014252726e-10, "6992": 0.15298950672149658, "35756": 0.00011513887875480577, "47892": 9.466801643371582, "6459": 5.35183564132069e-10, "30188": 3.665747260996272e-15, "34670": 3.587770333979279e-05, "18865": 0.030036315321922302, "18190": 3.5472915172576904, "16793": 2.7597466214501765e-06, "24774": 1.7074151039123535, "16757": 0.004680350422859192, "30752": 0.5434741377830505, "36239": 0.002606333000585437, "42646": 9.026699387959525e-08, "13937": 0.0020838198252022266, "34140": 3.6639084815979004, "23604": 7.092472553253174, "14841": 0.04701890051364899, "4585": 0.15638841688632965, "11569": 0.06304900348186493, "5704": 2.461062500053495e-18, "45178": 1.3611056601803284e-05, "36647": 0.017254306003451347, "38960": 3.3391545457561733e-06, "13563": 5.036583900524974e-16, "15964": 4.854696750640869, "48413": 1.0875371661919712e-16, "34271": 2.040611743927002, "22752": 1.231971199419635e-15, "27082": 2.2788896961669804e-20, "31438": 5.01599645614624, "49226": 0.01782234013080597, "4573": 1.2834279061735288e-07, "37499": 0.010129488073289394, "9532": 0.42174556851387024, "26181": 2.1002096062261444e-08, "39323": 0.004359500482678413, "24904": 0.0006408722838386893, "33636": 0.0037919071037322283, "29715": 0.002011628123000264, "45357": 1.2528606930573005e-05, "17193": 2.0206223325658357e-06, "15590": 0.00020949030295014381, "22687": 6.436241619667271e-06, "8119": 1.0668034455818542e-08, "4616": 2.1824025964178873e-07, "22416": 1.9840331333398353e-06, "41733": 1.244555642188061e-05, "24336": 0.18441586196422577, "36315": 7.038893841126992e-07, "6385": 0.3325954079627991, "13688": 0.026246821507811546, "33419": 1.3332934379577637, "11375": 0.02226952277123928, "47637": 0.00044419546611607075, "3212": 6.075910716392408e-13, "4683": 1.2172108762794706e-19, "29868": 0.00028873904375359416, "47596": 1.0327808856964111, "22655": 0.004303290508687496, "34476": 1.223636445502052e-06, "31757": 1.1509217023849487, "47929": 2.3015957140160026e-06, "3493": 1.5465364456176758, "35015": 0.017160942777991295, "1933": 0.06826449930667877, "29116": 0.00030316319316625595, "25863": 0.000893828459084034, "17112": 7.147952419472858e-05, "30962": 0.02350039780139923, "45735": 0.0001997846266021952, "23520": 0.007782501634210348, "27558": 0.012147433124482632, "49207": 0.3121168911457062, "13702": 0.002239139750599861, "14435": 1.0415819883346558, "1611": 0.002412226749584079, "14109": 0.03859848901629448, "45363": 0.0003696944040711969, "15442": 2.410504009731085e-07, "46881": 0.0008642315515317023, "42007": 0.0016493182629346848, "11446": 3.9597604438012385e-15, "1233": 0.19560600817203522, "27834": 9.1120054210303e-12, "18817": 1.1876499652862549, "18623": 0.0021338704973459244, "31859": 1.0821467638015747, "46254": 8.109127044677734, "19637": 3.904333425452933e-05, "6273": 1.8805221319198608, "33900": 3.090892342419438e-13, "33837": 0.03429931029677391, "5041": 0.007038146257400513, "19776": 1.2110426425933838, "17140": 0.18930558860301971, "34053": 0.4395834803581238, "15596": 9.91681957244873, "25178": 1.03671808915351e-07, "9633": 1.4377915859222412, "29126": 1.3362901210784912, "7364": 0.03710746765136719, "38778": 2.4270969348899607e-12, "30442": 0.28199493885040283, "39558": 1.3295610027688663e-19, "18814": 0.016087442636489868, "34634": 8.606613846495748e-06, "47448": 0.03597336634993553, "44782": 0.2075313776731491, "25356": 0.0003500889288261533, "4640": 0.001293425215408206, "8350": 1.0803281838889234e-05, "33658": 0.6124849915504456, "37491": 2.264861720391309e-08, "29359": 0.00014555487723555416, "25061": 0.00016354690887965262, "41552": 0.11338146775960922, "29854": 0.03231912478804588, "23675": 1.2340996280446603e-11, "23614": 0.3174840211868286, "49436": 7.900110244750977, "21407": 7.752922101644799e-06, "49051": 0.003734318073838949, "20462": 0.0006642420776188374, "45983": 1.6182805211428786e-06, "46169": 4.0058068407233804e-05, "13345": 0.8679229617118835, "28065": 0.42183348536491394, "48706": 0.0003716863866429776, "33782": 0.000986516592092812, "11674": 7.163284863054287e-06, "39948": 0.005993993487209082, "20748": 15.950183868408203, "49695": 0.9174414277076721, "13732": 1.4429790098802187e-05, "27990": 0.48593923449516296, "17966": 1.462300739480879e-15, "41462": 0.0037396172992885113, "9498": 0.02907503768801689, "39920": 0.53886479139328, "21194": 0.00182736583519727, "4353": 0.13485032320022583, "3685": 0.026890119537711143, "6780": 0.23490503430366516, "3095": 0.4392525851726532, "15583": 5.045262388344305e-15, "15039": 4.034814082842786e-06, "6432": 4.021384114594184e-08, "7009": 3.480826737956022e-11, "33075": 0.4420411288738251, "27554": 1.6620382847776227e-09, "30494": 2.659728765487671, "28556": 7.825308799743652, "49563": 0.5334427356719971, "8595": 0.0002505603770259768, "7286": 4.925853826910803e-19, "49872": 0.11407969892024994, "49443": 2.5728869718338182e-14, "41761": 0.0003384917217772454, "17701": 5.4911956787109375, "11209": 11.143531799316406, "38293": 1.5952263381774356e-12, "32473": 0.3071962296962738, "25810": 0.2704823315143585, "31331": 4.351757049560547, "8918": 0.0002534211671445519, "13244": 8.918097847754443e-19, "28094": 0.05044130980968475, "38597": 0.29424798488616943, "17042": 7.168915461264191e-10, "8851": 1.06402587890625, "44925": 7.539391333466483e-08, "49606": 1.6481776880794552e-12, "49629": 6.044842903139835e-13, "5429": 7.469539716571313e-14, "38153": 4.0515414928943662e-16, "36149": 0.0010857832385227084, "43998": 2.6677142273001664e-07, "28596": 0.03678055852651596, "47642": 0.00010442513303132728, "34909": 0.6581708788871765, "17281": 0.00011534636723808944, "26605": 0.00044738195720128715, "42695": 0.07233608514070511, "46871": 5.427563678495062e-07, "12381": 0.0007149864686653018, "19537": 1.4804573122972897e-09, "23402": 2.0358723595848005e-09, "32827": 4.919435518668802e-12, "1482": 6.802226837354652e-11, "40943": 1.1735595828454848e-09, "32542": 0.0038132958579808474, "1192": 9.21021800492916e-11, "32434": 3.4156031608581543, "18471": 0.0015258952043950558, "49304": 2.9836668968200684, "37584": 3.885392743541161e-06, "19032": 1.0195824415859533e-06, "17598": 0.010536224581301212, "21161": 0.018256397917866707, "35852": 3.9925029277801514, "21265": 8.273178536910564e-06, "575": 0.017705436795949936, "45871": 6.800244256588428e-10, "21914": 0.0033912365324795246, "47654": 0.007424534764140844, "11547": 1.6514627933502197, "27053": 0.22241148352622986, "38259": 4.689613497879663e-14, "34756": 0.044833309948444366, "2017": 3.085714101791382, "2598": 6.1851315180661e-09, "37159": 1.0736516120601891e-09, "47429": 1.7115039554482792e-06, "37602": 0.0021235300227999687, "2062": 6.970034599304199, "17234": 0.004780077375471592, "41648": 0.0031093854922801256, "27637": 0.0011761522619053721, "28089": 3.1406084843865756e-08, "9333": 8.804773576898128e-10, "14847": 0.031239325180649757, "7257": 0.0007242754800245166, "27702": 1.900195456983056e-05, "2673": 6.290398232522421e-06, "1190": 0.009837836027145386, "37432": 1.2672493539866991e-05, "19411": 0.07305442541837692, "6080": 0.001504880958236754, "19787": 0.0157069843262434, "22549": 7.650222677568763e-09, "34499": 0.00011316665768390521, "45893": 0.4068085849285126, "44947": 2.428194046020508, "32807": 9.005118045024574e-06, "42307": 0.00048085179878398776, "44516": 0.0024635978043079376, "7090": 0.007157198153436184, "25546": 3.3789197573241836e-07, "1469": 0.021158386021852493, "31215": 1.485542984740358e-14, "24545": 0.7432824969291687, "49453": 0.6869989037513733, "43162": 4.368953227996826, "43848": 0.0018748508300632238, "48789": 1.1528968713037102e-07, "35980": 0.0579703114926815, "43783": 1.1331623792648315, "16331": 0.7872692346572876, "18511": 0.2147548943758011, "25996": 0.0016382081666961312, "1843": 0.003193039447069168, "20407": 0.012379133142530918, "15939": 3.8350019454956055, "22824": 0.5344069600105286, "30348": 1.2508451845970493e-16, "17204": 3.7627307519771946e-11, "27049": 11.679286003112793, "24962": 0.030850134789943695, "15606": 0.10121878236532211, "47681": 5.677199865772309e-08, "40062": 0.13855355978012085, "25260": 3.2067060470581055, "29893": 0.00019709770276676863, "7297": 0.0967138335108757, "14095": 3.923060834520875e-11, "36771": 0.003306060563772917, "28904": 1.415009087679664e-08, "11298": 9.594283145730742e-10, "38838": 7.71315683323337e-07, "40158": 0.6696048378944397, "30288": 2.3199288845062256, "161": 6.855222636659164e-06, "19567": 0.0007917791954241693, "34010": 1.5029826164245605, "32687": 9.438448955980858e-16, "17859": 0.0005289555410854518, "48466": 4.7533493585660835e-08, "37304": 3.5690112113952637, "25587": 5.378931078325877e-09, "19928": 0.6176502108573914, "6573": 1.3776324294667575e-06, "2401": 2.8578708111126616e-07, "8013": 0.17609764635562897, "27760": 0.0008634454570710659, "44160": 0.23905792832374573, "18485": 0.7911145091056824, "7820": 2.6513042030273937e-05, "3907": 0.0013909387635067105, "32997": 0.8458985686302185, "25915": 4.281827449798584, "9545": 0.10953707993030548, "26943": 9.019577399278214e-18, "20570": 2.1951291273580864e-06, "35384": 8.012414036784321e-05, "33398": 0.03749207407236099, "22536": 0.7955148220062256, "28391": 7.765282861171841e-10, "49079": 1.4688749313354492, "23493": 0.00023753281857352704, "4527": 0.00017699028830975294, "20977": 3.825157963814607e-13, "15790": 9.165195660898462e-05, "27766": 1.945085620347342e-10, "14000": 0.18966981768608093, "28476": 0.10007920861244202, "12859": 0.0002509268233552575, "38038": 0.001809165463782847, "7360": 3.0497360229492188, "21839": 1.7571217085787794e-06, "25819": 0.0004338865401223302, "37955": 0.003679263638332486, "29701": 1.9754128288695938e-07, "18395": 0.00012344482820481062, "22702": 2.2264790459303185e-05, "7175": 0.127297043800354, "34126": 1.1550352573394775, "43221": 1.6694755231583258e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_92.json <==
{"20228": 17.629344940185547, "24631": 0.006026166956871748, "21481": 1.0777455372590339e-07, "31601": 0.33652934432029724, "21027": 9.195150596497115e-06, "7756": 2.197796583175659, "15003": 6.740486242051702e-06, "10962": 0.01392312441021204, "37208": 0.00018823596474248916, "1713": 7.354654371738434e-06, "25435": 12.989974021911621, "10196": 0.0016207710141316056, "8919": 0.3003426492214203, "40058": 0.0012281956151127815, "1597": 0.0017278732266277075, "18522": 5.958978865905351e-10, "44492": 0.023111436516046524, "48083": 0.20631980895996094, "12260": 0.004392913542687893, "7314": 0.011759040877223015, "35031": 0.5248178243637085, "17309": 0.7180110812187195, "6094": 0.00046687095891684294, "19429": 1.4301069768407615e-06, "38589": 0.00023971493646968156, "23": 1.0560368082224159e-06, "11185": 0.00024477680562995374, "17000": 0.026127992197871208, "31999": 0.00029392619035206735, "31002": 0.2679295837879181, "5762": 6.636062684604871e-14, "19308": 0.08053047955036163, "16780": 3.7391980640677502e-06, "36171": 3.190828367971868e-17, "31110": 0.0042173247784376144, "5943": 6.989783196686972e-10, "22617": 0.4471806585788727, "46077": 1.1705242330961596e-10, "39120": 4.560177105719654e-13, "24076": 0.04290483146905899, "49558": 5.208294169278815e-07, "12596": 0.1296345442533493, "2215": 0.0013830199604853988, "38964": 0.47562000155448914, "1966": 0.03273043408989906, "36951": 2.3828327655792236, "19437": 2.754991612619051e-08, "47182": 3.6937363147735596, "24183": 0.0065376292914152145, "28182": 1.7329333497698163e-12, "5267": 2.6184771060943604, "41565": 2.9566144454581944e-13, "35684": 2.7435197830200195, "46765": 4.646501110983081e-05, "20211": 5.3052802085876465, "25201": 1.2442384622612934e-10, "46364": 2.1105585334968424e-10, "45205": 0.016251632943749428, "12684": 0.02436002716422081, "41732": 0.2935744524002075, "17423": 4.0777974128723145, "31279": 0.0048587629571557045, "8492": 0.0007306361803784966, "40686": 3.4747142791748047, "46925": 3.609629857237451e-05, "25999": 0.004015215672552586, "46650": 1.3706595609619399e-06, "40125": 4.8132243156433105, "8943": 2.5861690044403076, "13639": 0.0704955980181694, "7734": 1.1741784646801534e-06, "34508": 0.44924259185791016, "36350": 0.005133105907589197, "27458": 0.0003089056408498436, "29134": 0.052119769155979156, "42936": 6.722387297486421e-06, "11653": 0.033432405441999435, "20870": 0.04576217383146286, "1922": 7.491525361239299e-20, "18920": 2.538745413658514e-16, "45577": 5.016201755185523e-13, "21611": 3.850975360819575e-08, "49456": 2.289967369506485e-06, "40837": 2.0582830905914307, "40222": 0.09272341430187225, "23347": 2.8996314540563617e-06, "21127": 3.9426170614995795e-19, "41422": 3.267972469329834, "14911": 0.00015807614545337856, "20183": 7.833127202427903e-11, "34100": 6.475469854194671e-05, "33297": 3.807926418630814e-08, "22363": 8.033188473959268e-15, "9062": 2.702216079342179e-06, "45657": 0.08386000990867615, "2267": 0.01674599014222622, "17786": 0.16940279304981232, "8820": 0.03183204308152199, "13390": 1.250059361579403e-10, "3170": 4.784584045410156, "41357": 0.022080905735492706, "18491": 6.861901997133601e-13, "38132": 11.950520515441895, "13939": 1.9561090084607713e-05, "46700": 7.0265398025512695, "30148": 0.0003047404170501977, "8072": 0.050341684371232986, "24269": 0.00013003639469388872, "15692": 5.8094592532143e-06, "10792": 0.002282484667375684, "19872": 3.6521117863230756e-07, "40248": 7.301799632841721e-05, "14046": 6.675424283691793e-22, "45091": 3.3721470832824707, "13882": 0.06429151445627213, "8715": 4.0663902800552876e-10, "35304": 0.0014004058903083205, "30572": 0.024661729112267494, "21243": 6.819223585807777e-08, "21890": 0.059299759566783905, "7526": 0.38681116700172424, "45652": 0.0003499437589198351, "1730": 2.408269210718572e-05, "44601": 0.37671971321105957, "16527": 3.326955030913403e-11, "6354": 3.0348432119353674e-05, "36162": 8.5418062210083, "18788": 0.01258107554167509, "22216": 2.6609488486428745e-05, "48347": 0.7006875276565552, "46331": 3.3092723006333813e-10, "34579": 8.734211964789296e-11, "11930": 0.038069821894168854, "37341": 0.001619635964743793, "11650": 0.21465100347995758, "13355": 2.946094145904948e-16, "28158": 1.5796913430676796e-05, "44220": 1.004000857874731e-14, "31854": 0.003489745780825615, "30459": 7.9454549188650355e-16, "17168": 1.9461410261101264e-09, "43732": 0.0010120078222826123, "3065": 0.010382924228906631, "19079": 2.243666648864746, "13730": 4.514355740354442e-13, "27688": 0.1166863739490509, "41804": 0.001869168714620173, "7532": 1.87899798801891e-13, "14887": 0.02015579119324684, "7473": 0.0001306172925978899, "47479": 3.645747332498006e-12, "16472": 0.007488003000617027, "46655": 0.7566866874694824, "47978": 5.328100681304932, "40785": 1.473197377890173e-13, "40609": 2.1403551153653666e-10, "39781": 7.4195618253725115e-06, "40392": 4.6348676681518555, "33438": 5.048994999867773e-09, "13489": 0.03391388803720474, "14317": 10.282242774963379, "25849": 0.008418882265686989, "12275": 0.0025718617253005505, "43597": 1.1369989806553349e-05, "41263": 7.822261333465576, "42941": 2.1453665311133496e-15, "40675": 3.9145684242248535, "1776": 2.4067105641734088e-06, "11580": 3.940964460372925, "23448": 9.785478596313624e-07, "38728": 0.0002420367527520284, "49100": 7.92784238257127e-09, "46145": 8.540539965906646e-06, "29977": 0.16573113203048706, "26680": 5.8872593012107045e-15, "26097": 1.989629510035229e-07, "30397": 0.0012283548712730408, "1662": 1.1448754271004002e-11, "14502": 5.154079914093018, "6797": 6.807565036855145e-13, "10738": 0.00022469946998171508, "35904": 6.910337302379332e-10, "6992": 0.1529781073331833, "35756": 0.00011511676711961627, "47892": 9.465953826904297, "6459": 5.350741516529922e-10, "30188": 3.6655693840773485e-15, "34670": 3.586571619962342e-05, "18865": 0.030035868287086487, "18190": 3.5473756790161133, "16793": 2.759468316071434e-06, "24774": 1.7074000835418701, "16757": 0.0046798912808299065, "30752": 0.5434300899505615, "36239": 0.002606850117444992, "42646": 9.025873737300572e-08, "13937": 0.0020837027113884687, "34140": 3.6638267040252686, "23604": 7.091869831085205, "14841": 0.04701777920126915, "4585": 0.15636537969112396, "11569": 0.06305250525474548, "5704": 2.4611313628394902e-18, "45178": 1.3606438187707681e-05, "36647": 0.017253020778298378, "38960": 3.33872708324634e-06, "13563": 5.042605245988768e-16, "15964": 4.853300094604492, "48413": 1.0873236874194835e-16, "34271": 2.040285110473633, "22752": 1.231846262059915e-15, "27082": 2.2786867784229635e-20, "31438": 5.017666816711426, "49226": 0.017819009721279144, "4573": 1.2835218399231962e-07, "37499": 0.010128214955329895, "9532": 0.42167001962661743, "26181": 2.1012793283148312e-08, "39323": 0.004359779879450798, "24904": 0.0006407878245227039, "33636": 0.003791717579588294, "29715": 0.0020114060025662184, "45357": 1.2531778338598087e-05, "17193": 2.020891770371236e-06, "15590": 0.00020958090317435563, "22687": 6.435819159378298e-06, "8119": 1.0666544980608705e-08, "4616": 2.1827652574302192e-07, "22416": 1.983494939850061e-06, "41733": 1.244379200215917e-05, "24336": 0.1843940019607544, "36315": 7.042970651127689e-07, "6385": 0.33266228437423706, "13688": 0.026250291615724564, "33419": 1.3332562446594238, "11375": 0.022265132516622543, "47637": 0.000444152596173808, "3212": 6.07475604107871e-13, "4683": 1.2170767179238722e-19, "29868": 0.0002886613074224442, "47596": 1.0327808856964111, "22655": 0.004303108900785446, "34476": 1.2234942232680623e-06, "31757": 1.1510646343231201, "47929": 2.3014647467789473e-06, "3493": 1.546360731124878, "35015": 0.01715870015323162, "1933": 0.06826160103082657, "29116": 0.0003032202657777816, "25863": 0.0008939310791902244, "17112": 7.148505392251536e-05, "30962": 0.023496422916650772, "45735": 0.00019974852330051363, "23520": 0.007781816180795431, "27558": 0.012143976055085659, "49207": 0.31206685304641724, "13702": 0.002238649409264326, "14435": 1.0415713787078857, "1611": 0.0024125196505337954, "14109": 0.03859753906726837, "45363": 0.0003696641360875219, "15442": 2.4106009277602425e-07, "46881": 0.0008641345193609595, "42007": 0.0016492991708219051, "11446": 3.960005236322995e-15, "1233": 0.19559693336486816, "27834": 9.111908276515646e-12, "18817": 1.18781578540802, "18623": 0.002133734291419387, "31859": 1.0820810794830322, "46254": 8.108461380004883, "19637": 3.904433469870128e-05, "6273": 1.8802378177642822, "33900": 3.0909966968785396e-13, "33837": 0.03429863229393959, "5041": 0.007037699688225985, "19776": 1.2112882137298584, "17140": 0.1892905831336975, "34053": 0.4396108388900757, "15596": 9.916996002197266, "25178": 1.0365685199076324e-07, "9633": 1.437517523765564, "29126": 1.3361880779266357, "7364": 0.03710482642054558, "38778": 2.426782949940809e-12, "30442": 0.28196656703948975, "39558": 1.329540064759611e-19, "18814": 0.01608741469681263, "34634": 8.607627023593523e-06, "47448": 0.03597394376993179, "44782": 0.20753201842308044, "25356": 0.00035006541293114424, "4640": 0.0012933992547914386, "8350": 1.0803154509630986e-05, "33658": 0.6124775409698486, "37491": 2.264447473976361e-08, "29359": 0.0001455505407648161, "25061": 0.00016354511899407953, "41552": 0.11336932331323624, "29854": 0.03231797367334366, "23675": 1.2337784439930832e-11, "23614": 0.3174784183502197, "49436": 7.89921236038208, "21407": 7.754101716272999e-06, "49051": 0.0037342964205890894, "20462": 0.0006642122752964497, "45983": 1.6179037629626691e-06, "46169": 4.005595837952569e-05, "13345": 0.8678683042526245, "28065": 0.42182186245918274, "48706": 0.0003716560313478112, "33782": 0.0009863927261903882, "11674": 7.16198337613605e-06, "39948": 0.005993945989757776, "20748": 15.952414512634277, "49695": 0.9174041152000427, "13732": 1.4424605069507379e-05, "27990": 0.48591524362564087, "17966": 1.4627393966684383e-15, "41462": 0.0037399912253022194, "9498": 0.02907273732125759, "39920": 0.5388425588607788, "21194": 0.0018270156579092145, "4353": 0.13482092320919037, "3685": 0.026889227330684662, "6780": 0.23486900329589844, "3095": 0.4394276738166809, "15583": 5.0458349826166485e-15, "15039": 4.0337185964745e-06, "6432": 4.0215727636905285e-08, "7009": 3.480354546225861e-11, "33075": 0.4422992765903473, "27554": 1.6619792209127127e-09, "30494": 2.6598775386810303, "28556": 7.825054168701172, "49563": 0.5334109663963318, "8595": 0.00025053744320757687, "7286": 4.925827460528778e-19, "49872": 0.1140856146812439, "49443": 2.5723448707475755e-14, "41761": 0.00033847111626528203, "17701": 5.491121768951416, "11209": 11.143701553344727, "38293": 1.5955134349127098e-12, "32473": 0.30719590187072754, "25810": 0.27044522762298584, "31331": 4.351868152618408, "8918": 0.00025339782587252557, "13244": 8.916540680251312e-19, "28094": 0.05043528974056244, "38597": 0.29427286982536316, "17042": 7.169809745910527e-10, "8851": 1.0642614364624023, "44925": 7.540241142578452e-08, "49606": 1.648133561051035e-12, "49629": 6.044212439576535e-13, "5429": 7.469353369322917e-14, "38153": 4.0515131702301924e-16, "36149": 0.001085746451281011, "43998": 2.6672910280467477e-07, "28596": 0.03677481412887573, "47642": 0.00010443665087223053, "34909": 0.6583762168884277, "17281": 0.00011533610086189583, "26605": 0.0004473988665267825, "42695": 0.07231853157281876, "46871": 5.427675091596029e-07, "12381": 0.0007149652228690684, "19537": 1.480227163064285e-09, "23402": 2.035781987430596e-09, "32827": 4.918400322434513e-12, "1482": 6.802174795650373e-11, "40943": 1.1731819959948098e-09, "32542": 0.00381265114992857, "1192": 9.211943707843062e-11, "32434": 3.4159085750579834, "18471": 0.001526112318970263, "49304": 2.98362135887146, "37584": 3.8854691410961095e-06, "19032": 1.0196288258157438e-06, "17598": 0.010536524467170238, "21161": 0.01826087199151516, "35852": 3.992065906524658, "21265": 8.27026815386489e-06, "575": 0.017698604613542557, "45871": 6.801731955441426e-10, "21914": 0.0033906050957739353, "47654": 0.0074230157770216465, "11547": 1.6518292427062988, "27053": 0.2224675863981247, "38259": 4.690569967483703e-14, "34756": 0.04482565447688103, "2017": 3.085012912750244, "2598": 6.184714962387261e-09, "37159": 1.0734335642581527e-09, "47429": 1.7114178945121239e-06, "37602": 0.002123181475326419, "2062": 6.969674110412598, "17234": 0.004780670627951622, "41648": 0.0031093438155949116, "27637": 0.0011760746128857136, "28089": 3.141406423878834e-08, "9333": 8.808306861673998e-10, "14847": 0.031240519136190414, "7257": 0.0007243191939778626, "27702": 1.8999686290044338e-05, "2673": 6.289973043749342e-06, "1190": 0.009838522411882877, "37432": 1.2670380783674773e-05, "19411": 0.07305086404085159, "6080": 0.0015051221707835793, "19787": 0.015706250444054604, "22549": 7.648373490098948e-09, "34499": 0.00011316681047901511, "45893": 0.4067848324775696, "44947": 2.4283485412597656, "32807": 9.004578714666422e-06, "42307": 0.0004809176898561418, "44516": 0.002463527023792267, "7090": 0.007161226123571396, "25546": 3.3793526199588086e-07, "1469": 0.02115434780716896, "31215": 1.4853010721306223e-14, "24545": 0.7432138919830322, "49453": 0.6872435808181763, "43162": 4.368967533111572, "43848": 0.0018749991431832314, "48789": 1.1528941001870407e-07, "35980": 0.05798165500164032, "43783": 1.1331993341445923, "16331": 0.787134051322937, "18511": 0.21474657952785492, "25996": 0.001638375106267631, "1843": 0.003192859934642911, "20407": 0.012378745712339878, "15939": 3.835080146789551, "22824": 0.5344087481498718, "30348": 1.250904079856663e-16, "17204": 3.762733180590061e-11, "27049": 11.678543090820312, "24962": 0.03085949458181858, "15606": 0.10119295865297318, "47681": 5.678111847373657e-08, "40062": 0.13855288922786713, "25260": 3.2067208290100098, "29893": 0.00019709223124664277, "7297": 0.09672203660011292, "14095": 3.9243386318332796e-11, "36771": 0.0033057527616620064, "28904": 1.4148392679658173e-08, "11298": 9.59538448697117e-10, "38838": 7.713531999797851e-07, "40158": 0.6696374416351318, "30288": 2.319812536239624, "161": 6.855158062535338e-06, "19567": 0.0007917149341665208, "34010": 1.5028324127197266, "32687": 9.437665450504648e-16, "17859": 0.0005289457039907575, "48466": 4.75258410403967e-08, "37304": 3.568854570388794, "25587": 5.378179235293601e-09, "19928": 0.6175621747970581, "6573": 1.3771510793958441e-06, "2401": 2.8577696298270894e-07, "8013": 0.17608202993869781, "27760": 0.000863499182742089, "44160": 0.239069864153862, "18485": 0.7911656498908997, "7820": 2.6511415853747167e-05, "3907": 0.0013908343389630318, "32997": 0.8459213972091675, "25915": 4.281157970428467, "9545": 0.10953295230865479, "26943": 9.018851134700392e-18, "20570": 2.1951932467345614e-06, "35384": 8.01262358436361e-05, "33398": 0.037487875670194626, "22536": 0.7955577373504639, "28391": 7.765347254107269e-10, "49079": 1.4687483310699463, "23493": 0.0002375190961174667, "4527": 0.00017698791634757072, "20977": 3.824393872333548e-13, "15790": 9.16620556381531e-05, "27766": 1.9451715238538725e-10, "14000": 0.1897442489862442, "28476": 0.1000555157661438, "12859": 0.00025100825587287545, "38038": 0.0018090041121467948, "7360": 3.0496184825897217, "21839": 1.7585249452167773e-06, "25819": 0.0004339084553066641, "37955": 0.003680203575640917, "29701": 1.9746227053474286e-07, "18395": 0.0001234332303283736, "22702": 2.2263589926296845e-05, "7175": 0.12727926671504974, "34126": 1.1549665927886963, "43221": 1.669718017183186e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_distance_96.json <==
{"20228": 17.627670288085938, "24631": 0.006025309674441814, "21481": 1.0777073811141236e-07, "31601": 0.3365296721458435, "21027": 9.19421472644899e-06, "7756": 2.197880268096924, "15003": 6.739866876159795e-06, "10962": 0.013926219195127487, "37208": 0.00018820661352947354, "1713": 7.353469300142024e-06, "25435": 12.987752914428711, "10196": 0.0016207308508455753, "8919": 0.3003336787223816, "40058": 0.001228128676302731, "1597": 0.001727786147966981, "18522": 5.958442073072945e-10, "44492": 0.023111671209335327, "48083": 0.20630578696727753, "12260": 0.0043924665078520775, "7314": 0.011758022010326385, "35031": 0.5248711705207825, "17309": 0.7181637287139893, "6094": 0.00046684202970936894, "19429": 1.4300543398348964e-06, "38589": 0.0002396772470092401, "23": 1.0561237786532729e-06, "11185": 0.00024480174761265516, "17000": 0.026125092059373856, "31999": 0.00029386067762970924, "31002": 0.26787617802619934, "5762": 6.634109765441681e-14, "19308": 0.08053125441074371, "16780": 3.7386396343208617e-06, "36171": 3.190346617983117e-17, "31110": 0.004217176698148251, "5943": 6.991987544502365e-10, "22617": 0.447121798992157, "46077": 1.170348956636147e-10, "39120": 4.559661025485551e-13, "24076": 0.04289974272251129, "49558": 5.206911168897932e-07, "12596": 0.12961967289447784, "2215": 0.0013829035451635718, "38964": 0.47555679082870483, "1966": 0.03272990509867668, "36951": 2.382610321044922, "19437": 2.7549846848273774e-08, "47182": 3.6937143802642822, "24183": 0.006537423934787512, "28182": 1.7326439762099799e-12, "5267": 2.618677854537964, "41565": 2.956369686817756e-13, "35684": 2.7428133487701416, "46765": 4.646708111977205e-05, "20211": 5.306065559387207, "25201": 1.2445114383474731e-10, "46364": 2.11054715371084e-10, "45205": 0.016248982399702072, "12684": 0.02436012029647827, "41732": 0.2935478091239929, "17423": 4.077987194061279, "31279": 0.004858390428125858, "8492": 0.0007306147017516196, "40686": 3.4746007919311523, "46925": 3.609365739976056e-05, "25999": 0.004015579354017973, "46650": 1.3707123116546427e-06, "40125": 4.813558578491211, "8943": 2.586062431335449, "13639": 0.07049771398305893, "7734": 1.174069211629103e-06, "34508": 0.4492330253124237, "36350": 0.0051365625113248825, "27458": 0.0003088810190092772, "29134": 0.052109912037849426, "42936": 6.721728368574986e-06, "11653": 0.03343186154961586, "20870": 0.04576508328318596, "1922": 7.4914891720875e-20, "18920": 2.5387965003331454e-16, "45577": 5.015920404721763e-13, "21611": 3.8503735311223863e-08, "49456": 2.2899098439665977e-06, "40837": 2.058201789855957, "40222": 0.09273076057434082, "23347": 2.8991121325816493e-06, "21127": 3.9428378153255546e-19, "41422": 3.267545461654663, "14911": 0.00015805353177711368, "20183": 7.833119569644609e-11, "34100": 6.473838584497571e-05, "33297": 3.808037973840328e-08, "22363": 8.034108351739986e-15, "9062": 2.7023322672903305e-06, "45657": 0.08386432379484177, "2267": 0.016745340079069138, "17786": 0.16939643025398254, "8820": 0.031830910593271255, "13390": 1.250563541610461e-10, "3170": 4.7849836349487305, "41357": 0.022082148119807243, "18491": 6.862071674773595e-13, "38132": 11.950270652770996, "13939": 1.956047890416812e-05, "46700": 7.026362895965576, "30148": 0.00030477577820420265, "8072": 0.05034174025058746, "24269": 0.00013003265485167503, "15692": 5.810221864521736e-06, "10792": 0.002282100496813655, "19872": 3.652198188319744e-07, "40248": 7.300817378563806e-05, "14046": 6.685911968545653e-22, "45091": 3.3727493286132812, "13882": 0.06431068480014801, "8715": 4.0663011846575614e-10, "35304": 0.0014003191608935595, "30572": 0.024669580161571503, "21243": 6.819453801654163e-08, "21890": 0.059315748512744904, "7526": 0.38678327202796936, "45652": 0.00035010415012948215, "1730": 2.4078555725282058e-05, "44601": 0.3766510486602783, "16527": 3.326263223191184e-11, "6354": 3.0351509849424474e-05, "36162": 8.541577339172363, "18788": 0.012583010829985142, "22216": 2.6607440304360352e-05, "48347": 0.7006224393844604, "46331": 3.308652241074128e-10, "34579": 8.733520157067076e-11, "11930": 0.03806396946310997, "37341": 0.0016195139614865184, "11650": 0.21471066772937775, "13355": 2.9456963051175344e-16, "28158": 1.5796065781614743e-05, "44220": 1.0039241166897098e-14, "31854": 0.003489725524559617, "30459": 7.944585121907324e-16, "17168": 1.947006555980124e-09, "43732": 0.0010119897779077291, "3065": 0.01038321852684021, "19079": 2.2434492111206055, "13730": 4.513069063426245e-13, "27688": 0.1166798546910286, "41804": 0.0018687715055420995, "7532": 1.8786094370653456e-13, "14887": 0.020154261961579323, "7473": 0.00013063559890724719, "47479": 3.645970244464669e-12, "16472": 0.007489360403269529, "46655": 0.7566035985946655, "47978": 5.327421188354492, "40785": 1.4732912969033646e-13, "40609": 2.1401422301003947e-10, "39781": 7.422783255606191e-06, "40392": 4.63449764251709, "33438": 5.047914530820208e-09, "13489": 0.033909305930137634, "14317": 10.282059669494629, "25849": 0.008419392630457878, "12275": 0.0025721006095409393, "43597": 1.1368307241355069e-05, "41263": 7.822332859039307, "42941": 2.1452974979281484e-15, "40675": 3.914681911468506, "1776": 2.4069813662208617e-06, "11580": 3.9408602714538574, "23448": 9.788042234504246e-07, "38728": 0.00024205242516472936, "49100": 7.92796495119319e-09, "46145": 8.538929250789806e-06, "29977": 0.16572903096675873, "26680": 5.886607085841319e-15, "26097": 1.9893525404768297e-07, "30397": 0.001228166976943612, "1662": 1.1445800036924414e-11, "14502": 5.153509616851807, "6797": 6.80640006162081e-13, "10738": 0.0002246774238301441, "35904": 6.909356420337076e-10, "6992": 0.1529671549797058, "35756": 0.00011509747855598107, "47892": 9.46519660949707, "6459": 5.349850007441148e-10, "30188": 3.665344920346326e-15, "34670": 3.5855868190992624e-05, "18865": 0.030034897848963737, "18190": 3.5473501682281494, "16793": 2.7592116111918585e-06, "24774": 1.7073426246643066, "16757": 0.004679474048316479, "30752": 0.543385922908783, "36239": 0.0026072354521602392, "42646": 9.025056613154447e-08, "13937": 0.0020835641771554947, "34140": 3.663653612136841, "23604": 7.091400623321533, "14841": 0.04701618477702141, "4585": 0.1563458889722824, "11569": 0.06305543333292007, "5704": 2.4611435637535254e-18, "45178": 1.3602578292193357e-05, "36647": 0.01725165732204914, "38960": 3.338341230119113e-06, "13563": 5.047509037357778e-16, "15964": 4.852113246917725, "48413": 1.0871342299719844e-16, "34271": 2.040017604827881, "22752": 1.2317239716781551e-15, "27082": 2.2785576930109654e-20, "31438": 5.018945217132568, "49226": 0.01781599409878254, "4573": 1.2836147789130337e-07, "37499": 0.010126971639692783, "9532": 0.4216046929359436, "26181": 2.10208224160624e-08, "39323": 0.004359919112175703, "24904": 0.0006407063920050859, "33636": 0.003791521769016981, "29715": 0.0020111866760998964, "45357": 1.2534015695564449e-05, "17193": 2.0210900402162224e-06, "15590": 0.0002096486568916589, "22687": 6.4354148889833596e-06, "8119": 1.0665332617065815e-08, "4616": 2.183031426739035e-07, "22416": 1.983051106435596e-06, "41733": 1.2442209481378086e-05, "24336": 0.18437694013118744, "36315": 7.046277801237011e-07, "6385": 0.3327100872993469, "13688": 0.026252690702676773, "33419": 1.333214282989502, "11375": 0.022261660546064377, "47637": 0.0004441144992597401, "3212": 6.073819832502769e-13, "4683": 1.2169461784834536e-19, "29868": 0.00028860432212240994, "47596": 1.0327571630477905, "22655": 0.004302897956222296, "34476": 1.223358367496985e-06, "31757": 1.151177167892456, "47929": 2.3013776626612525e-06, "3493": 1.546198844909668, "35015": 0.017156867310404778, "1933": 0.06825802475214005, "29116": 0.00030327122658491135, "25863": 0.000894016120582819, "17112": 7.148853183025494e-05, "30962": 0.023492952808737755, "45735": 0.0001997155195567757, "23520": 0.007781187538057566, "27558": 0.012141140177845955, "49207": 0.31202399730682373, "13702": 0.0022382284514606, "14435": 1.0415490865707397, "1611": 0.002412731060758233, "14109": 0.03859609737992287, "45363": 0.00036963741877116263, "15442": 2.410619970305561e-07, "46881": 0.0008640497107990086, "42007": 0.0016492552822455764, "11446": 3.960203865549126e-15, "1233": 0.19558623433113098, "27834": 9.11171658957155e-12, "18817": 1.1879209280014038, "18623": 0.0021335792262107134, "31859": 1.0820146799087524, "46254": 8.107865333557129, "19637": 3.90449604310561e-05, "6273": 1.8799662590026855, "33900": 3.091001846838859e-13, "33837": 0.0342976450920105, "5041": 0.007037341129034758, "19776": 1.2114800214767456, "17140": 0.18927845358848572, "34053": 0.4396323561668396, "15596": 9.917445182800293, "25178": 1.0364281166630462e-07, "9633": 1.4372668266296387, "29126": 1.3361124992370605, "7364": 0.03710216283798218, "38778": 2.4264967205672727e-12, "30442": 0.2819414436817169, "39558": 1.3295076237699625e-19, "18814": 0.016087280586361885, "34634": 8.608358257333748e-06, "47448": 0.03597376123070717, "44782": 0.2075273096561432, "25356": 0.00035004105302505195, "4640": 0.0012933750404044986, "8350": 1.0802891665662173e-05, "33658": 0.6124563813209534, "37491": 2.264059340006952e-08, "29359": 0.00014554445806425065, "25061": 0.00016354222316294909, "41552": 0.11335866153240204, "29854": 0.03231625631451607, "23675": 1.2335063526158763e-11, "23614": 0.3174671232700348, "49436": 7.898463726043701, "21407": 7.754929356451612e-06, "49051": 0.003734316909685731, "20462": 0.000664170307572931, "45983": 1.6175960126929567e-06, "46169": 4.005314622190781e-05, "13345": 0.8678038120269775, "28065": 0.42180898785591125, "48706": 0.0003716294013429433, "33782": 0.0009862816659733653, "11674": 7.160904715419747e-06, "39948": 0.0059938328340649605, "20748": 15.954050064086914, "49695": 0.9173603653907776, "13732": 1.4420361367228907e-05, "27990": 0.48589128255844116, "17966": 1.4630689983640387e-15, "41462": 0.0037402198649942875, "9498": 0.02907036989927292, "39920": 0.538820207118988, "21194": 0.0018267396371811628, "4353": 0.13479578495025635, "3685": 0.026888566091656685, "6780": 0.23483507335186005, "3095": 0.4395633935928345, "15583": 5.046226735354754e-15, "15039": 4.0328086470253766e-06, "6432": 4.021671173859431e-08, "7009": 3.479940641204493e-11, "33075": 0.4424893856048584, "27554": 1.6619140508211672e-09, "30494": 2.6600656509399414, "28556": 7.824746608734131, "49563": 0.5333777070045471, "8595": 0.0002505157026462257, "7286": 4.9257142401824345e-19, "49872": 0.11408855020999908, "49443": 2.5718774779672805e-14, "41761": 0.00033845019061118364, "17701": 5.490992546081543, "11209": 11.143715858459473, "38293": 1.595717698602006e-12, "32473": 0.3071877956390381, "25810": 0.27041003108024597, "31331": 4.351997375488281, "8918": 0.00025337585248053074, "13244": 8.915313351017436e-19, "28094": 0.05042910948395729, "38597": 0.29428717494010925, "17042": 7.170322668947904e-10, "8851": 1.0644211769104004, "44925": 7.540678126360945e-08, "49606": 1.6480500774837537e-12, "49629": 6.043589023327356e-13, "5429": 7.468996260232355e-14, "38153": 4.051416555534646e-16, "36149": 0.0010856875451281667, "43998": 2.666925809080567e-07, "28596": 0.03676994889974594, "47642": 0.00010444479994475842, "34909": 0.6585313677787781, "17281": 0.00011532646749401465, "26605": 0.0004474086163099855, "42695": 0.07230337709188461, "46871": 5.427738187790965e-07, "12381": 0.0007149517768993974, "19537": 1.4800072278831067e-09, "23402": 2.035671853306553e-09, "32827": 4.9175221186748e-12, "1482": 6.801975649395331e-11, "40943": 1.1728591431392488e-09, "32542": 0.003812079783529043, "1192": 9.213123319806726e-11, "32434": 3.416194200515747, "18471": 0.0015262988163158298, "49304": 2.9835317134857178, "37584": 3.885455498675583e-06, "19032": 1.0196382618232747e-06, "17598": 0.010536550544202328, "21161": 0.018264148384332657, "35852": 3.991640090942383, "21265": 8.267849807452876e-06, "575": 0.017692938446998596, "45871": 6.802767238411889e-10, "21914": 0.0033900237176567316, "47654": 0.007421738468110561, "11547": 1.652094841003418, "27053": 0.22251664102077484, "38259": 4.691251320786474e-14, "34756": 0.04481953755021095, "2017": 3.0844225883483887, "2598": 6.184382783658293e-09, "37159": 1.0732466027008059e-09, "47429": 1.7113128478740691e-06, "37602": 0.002122872043401003, "2062": 6.96934175491333, "17234": 0.004781175870448351, "41648": 0.0031093060970306396, "27637": 0.0011760100023820996, "28089": 3.141991200550365e-08, "9333": 8.811061880109605e-10, "14847": 0.03124072030186653, "7257": 0.0007243475993163884, "27702": 1.8997665392816998e-05, "2673": 6.289478278631577e-06, "1190": 0.009838840924203396, "37432": 1.2668524504988454e-05, "19411": 0.0730471983551979, "6080": 0.0015052916714921594, "19787": 0.01570524089038372, "22549": 7.646761446267192e-09, "34499": 0.00011316486779833212, "45893": 0.4067669212818146, "44947": 2.428400754928589, "32807": 9.004102139442693e-06, "42307": 0.00048096192767843604, "44516": 0.002463462296873331, "7090": 0.00716425571590662, "25546": 3.379669806236052e-07, "1469": 0.021150950342416763, "31215": 1.4850894833003982e-14, "24545": 0.7431603074073792, "49453": 0.6874451041221619, "43162": 4.3690266609191895, "43848": 0.0018750873859971762, "48789": 1.1528897658763526e-07, "35980": 0.05799006298184395, "43783": 1.1332141160964966, "16331": 0.7870112657546997, "18511": 0.21473711729049683, "25996": 0.0016385106137022376, "1843": 0.0031926878727972507, "20407": 0.012378293089568615, "15939": 3.835087299346924, "22824": 0.5344111919403076, "30348": 1.2509261821226305e-16, "17204": 3.762694322784199e-11, "27049": 11.677748680114746, "24962": 0.03086674213409424, "15606": 0.10117049515247345, "47681": 5.6788326929790856e-08, "40062": 0.13855376839637756, "25260": 3.2066612243652344, "29893": 0.00019708561012521386, "7297": 0.0967276394367218, "14095": 3.9252743416762215e-11, "36771": 0.0033054815139621496, "28904": 1.4146975146900331e-08, "11298": 9.596102801268103e-10, "38838": 7.713715604040772e-07, "40158": 0.6696672439575195, "30288": 2.319681167602539, "161": 6.855099400127074e-06, "19567": 0.0007916521863080561, "34010": 1.5027066469192505, "32687": 9.43690100326975e-16, "17859": 0.0005289301625452936, "48466": 4.7519339574364494e-08, "37304": 3.568645715713501, "25587": 5.3775583985782305e-09, "19928": 0.6174789667129517, "6573": 1.3767443078904762e-06, "2401": 2.8576332056218234e-07, "8013": 0.17606806755065918, "27760": 0.000863529450725764, "44160": 0.23907965421676636, "18485": 0.7912011742591858, "7820": 2.651012437127065e-05, "3907": 0.0013907535467296839, "32997": 0.8459286093711853, "25915": 4.280636787414551, "9545": 0.109528087079525, "26943": 9.018068621840917e-18, "20570": 2.195201659560553e-06, "35384": 8.01258283900097e-05, "33398": 0.03748418390750885, "22536": 0.79560387134552, "28391": 7.765276199833693e-10, "49079": 1.4686334133148193, "23493": 0.0002375059120822698, "4527": 0.00017698419105727226, "20977": 3.823701609246416e-13, "15790": 9.16683638934046e-05, "27766": 1.945199279429488e-10, "14000": 0.1897994577884674, "28476": 0.10003676265478134, "12859": 0.0002510725171305239, "38038": 0.0018088553333655, "7360": 3.0494942665100098, "21839": 1.7595732515474083e-06, "25819": 0.0004339150036685169, "37955": 0.003680918598547578, "29701": 1.973973411395491e-07, "18395": 0.0001234216761076823, "22702": 2.2262198399403132e-05, "7175": 0.12726302444934845, "34126": 1.1548950672149658, "43221": 1.6698775198165094e-06}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_100.json <==
{"20228": -2.8693199157714844e-05, "24631": -1.730039482936263e-08, "21481": 7.690864833875822e-14, "31601": -4.66776005923748e-07, "21027": -7.803677362971939e-11, "7756": 3.630707263946533e-06, "15003": -3.2385567010351226e-11, "10962": -4.088167101144791e-08, "37208": -2.0949328245478683e-10, "1713": 1.3121920119374408e-11, "25435": 2.9375038146972657e-05, "10196": -7.273225928656757e-09, "8919": -1.845293864607811e-07, "40058": -5.933145876042545e-09, "1597": -4.061349318362772e-09, "18522": -1.4996276442857948e-15, "44492": -1.6230476321652533e-08, "48083": -6.996569037437439e-07, "12260": -3.493394469842315e-08, "7314": -7.110423874109983e-08, "35031": -6.99104443192482e-07, "17309": -1.9631542265415192e-07, "6094": -2.4736940395087004e-09, "19429": -3.954571923259209e-12, "38589": 3.058561560465023e-10, "23": -9.134743095273734e-12, "11185": -2.194014814449474e-09, "17000": -1.0037831030786037e-07, "31999": -8.508790051564575e-10, "31002": -4.055919498205185e-07, "5762": 4.8637656741208105e-20, "19308": -1.829499751329422e-07, "16780": -2.6040584089059847e-11, "36171": -4.9353028144455726e-23, "31110": -5.533091607503593e-09, "5943": 4.652759844070431e-15, "22617": -1.1684253811836242e-06, "46077": -5.646940814257872e-17, "39120": 1.4352386466798262e-18, "24076": -1.742786169052124e-07, "49558": -2.126456593032344e-12, "12596": -1.185445487499237e-06, "2215": -4.287326300982386e-09, "38964": 5.496150627732277e-07, "1966": -2.3146385326981545e-07, "36951": -1.5813460946083068e-06, "19437": 1.4750249022199568e-13, "47182": -2.002587616443634e-06, "24183": -4.490664228796959e-08, "28182": 1.8395500712433364e-19, "5267": -4.298693537712097e-06, "41565": 1.2287111432474074e-18, "35684": -7.21665620803833e-07, "46765": -2.2556749172508717e-10, "20211": 6.380254030227661e-06, "25201": 4.41994288391534e-16, "46364": 8.187632516420961e-16, "45205": -2.5445432402193547e-08, "12684": -7.159010972827672e-08, "41732": -5.510694533586502e-07, "17423": 1.5181496739387512e-06, "31279": -2.033002208918333e-08, "8492": -2.8352398658171295e-09, "40686": 1.2459491193294526e-06, "46925": -1.7638829376664944e-10, "25999": -1.886798534542322e-08, "46650": -9.17633826702513e-12, "40125": -7.352652549743652e-06, "8943": -8.382906317710876e-06, "13639": -1.3338946737349034e-07, "7734": -5.847761030963738e-12, "34508": 1.999871879816055e-06, "36350": -7.961303927004337e-09, "27458": -1.5794551291037352e-09, "29134": -1.0260766372084617e-07, "42936": -7.527380603278289e-11, "11653": -1.1729275807738304e-07, "20870": 6.393846124410629e-09, "1922": 1.3396005035569452e-25, "18920": 6.734534632236817e-22, "45577": 6.73014161761687e-19, "21611": 8.812023999382745e-14, "49456": -8.148228971549542e-12, "40837": 9.631037712097168e-06, "40222": -4.3405190110206605e-07, "23347": -4.538797497843916e-12, "21127": -3.3288113068697853e-25, "41422": -1.5603610277175904e-05, "14911": -3.95950919482857e-10, "20183": 6.000881042078632e-16, "34100": -2.229109304607846e-10, "33297": 8.028441023100186e-14, "22363": 4.635117176822511e-20, "9062": -2.0230600057402627e-11, "45657": -4.2222481220960615e-07, "2267": -1.598857343196869e-08, "17786": -1.6912316903471946e-07, "8820": -6.761453114449978e-08, "13390": 3.998663206106201e-16, "3170": 9.104607254266738e-07, "41357": -8.619951084256173e-08, "18491": 4.142783257285801e-19, "38132": 1.012984275817871e-05, "13939": -1.0765786100819242e-10, "46700": -2.5334336757659913e-05, "30148": 7.51679326640442e-10, "8072": -1.3871420174837113e-07, "24269": -4.4780568714486437e-10, "15692": -2.3938605409057346e-11, "10792": -1.2747505679726601e-08, "19872": 1.2565105578232761e-12, "40248": -3.544030914781615e-10, "14046": -2.781738121975508e-29, "45091": -6.76480770111084e-06, "13882": -1.751917414367199e-07, "8715": 1.3258828757134466e-15, "35304": -3.9464513974962756e-10, "30572": -7.541540544480085e-08, "21243": 6.028204069252751e-13, "21890": -1.1980115436017514e-07, "7526": -2.434394955635071e-06, "45652": -2.538363041821867e-09, "1730": -2.2034062567399814e-10, "44601": -1.5994037687778473e-06, "16527": -1.6177158571051287e-16, "6354": -1.4751192338735563e-11, "36162": 4.691551685333252e-05, "18788": -2.2340137511491775e-08, "22216": -1.2124271052016411e-10, "48347": -5.008171796798706e-06, "46331": 1.3864975834110282e-15, "34579": 2.628082126920894e-16, "11930": -1.5669943764805794e-07, "37341": -2.952582435682416e-09, "11650": -1.2846188247203827e-06, "13355": 6.64752251098563e-22, "28158": -3.8868774936418046e-11, "44220": 1.8686133386745838e-20, "31854": -2.6191140059381722e-08, "30459": 7.614865900485562e-22, "17168": 7.408900576377775e-16, "43732": -5.328417755663395e-09, "3065": 1.0094272438436747e-08, "19079": -1.2019537389278412e-08, "13730": 1.779006900560348e-18, "27688": -3.1612319871783254e-08, "41804": -3.6765437107533216e-09, "7532": 4.1848638541053943e-19, "14887": -2.3254083935171365e-08, "7473": -6.14524760749191e-10, "47479": 1.2007732048263664e-17, "16472": -3.98265989497304e-08, "46655": -1.08188197016716e-06, "47978": 4.335022866725921e-06, "40785": 7.898522940840043e-20, "40609": -5.887651477465283e-16, "39781": -3.6075180105399343e-11, "40392": 3.265383839607239e-06, "33438": -6.648256389851781e-15, "13489": -5.325417965650559e-08, "14317": 3.186946153640747e-05, "25849": -3.582853125408292e-08, "12275": -1.3107279082760215e-08, "43597": -4.818734396394575e-11, "41263": -2.117210626602173e-05, "42941": 3.1037477561659604e-22, "40675": 1.6682459414005279e-06, "1776": -1.8111914812379836e-12, "11580": 1.837573528289795e-05, "23448": -1.3840906376572094e-11, "38728": -2.5340198772028087e-09, "49100": 3.2556672913131024e-14, "46145": -1.7844237163444633e-11, "29977": -6.605088710784912e-07, "26680": -5.957179541665942e-21, "26097": 7.065807494655019e-13, "30397": -6.934097036719322e-09, "1662": -1.2567371188848542e-17, "14502": 1.4495019912719727e-05, "6797": 7.744647886323217e-19, "10738": -1.524152139609214e-10, "35904": -2.58034704714305e-16, "6992": -3.583593294024468e-08, "35756": -4.149995947955176e-10, "47892": -4.990319609642029e-06, "6459": 3.1992491988930284e-15, "30188": 8.120499571371057e-21, "34670": -4.151320808887249e-11, "18865": 1.1432915925979614e-09, "18190": -3.469763994216919e-06, "16793": -1.8136449853045633e-11, "24774": 1.7084130644798278e-06, "16757": -1.4672181569039821e-08, "30752": -2.575959637761116e-07, "36239": -6.490512168966234e-09, "42646": 4.753545468361153e-13, "13937": -1.704605092527345e-09, "34140": 4.385793507099152e-06, "23604": 1.3154573440551759e-05, "14841": -9.394754655659199e-08, "4585": -1.923268288373947e-07, "11569": -4.301254451274872e-07, "5704": 1.1655653118974454e-23, "45178": -9.122412848228123e-11, "36647": 3.0086534097790715e-08, "38960": -1.8894415916292927e-11, "13563": 7.843984342250911e-22, "15964": 7.007755637168884e-06, "48413": 8.851079054139936e-23, "34271": -2.371826022863388e-06, "22752": -2.4326092736917942e-21, "27082": -4.4613130076866586e-26, "31438": -1.9357805252075196e-05, "49226": -9.026793763041496e-08, "4573": -1.6336635155766998e-13, "37499": 1.9014000426977874e-08, "9532": -5.748147517442703e-07, "26181": 1.1917423492491252e-13, "39323": -3.34184686653316e-08, "24904": -1.6069007688201964e-09, "33636": -2.944391220808029e-08, "29715": -3.265994309913367e-09, "45357": -9.043804311659187e-11, "17193": -2.093504008371383e-11, "15590": -9.598361066309735e-10, "22687": -3.882221790263429e-11, "8119": 6.533283247733834e-14, "4616": 7.854503536464108e-13, "22416": -6.804319809816661e-12, "41733": 1.969348659258685e-11, "24336": -3.159661591053009e-07, "36315": -9.049126674653962e-12, "6385": -1.262824386358261e-06, "13688": -3.904408542439342e-08, "33419": 2.579280138015747e-06, "11375": -1.0965799912810326e-07, "47637": -7.576651842100546e-10, "3212": -3.2347862994989985e-19, "4683": 5.612694459750201e-25, "29868": -1.2864026939496398e-09, "47596": -3.054015338420868e-07, "22655": -2.624010667204857e-08, "34476": -6.310966682576691e-12, "31757": -1.156365156173706e-05, "47929": -1.0503293879082776e-11, "3493": -6.487283706665039e-06, "35015": -2.530380617827177e-08, "1933": -7.61169008910656e-09, "29116": -1.076106127584353e-09, "25863": -4.850819532293826e-09, "17112": -5.067617894383147e-10, "30962": -1.349810231477022e-07, "45735": -5.085146040073596e-10, "23520": -2.7694921009242534e-08, "27558": -8.051730692386628e-08, "49207": -1.5591144561767577e-06, "13702": -3.967880620621145e-09, "14435": -3.140448033809662e-06, "1611": -1.2356003280729055e-08, "14109": 7.87356961518526e-08, "45363": -1.1538375110831112e-09, "15442": 2.8158297027403023e-12, "46881": -3.572857822291553e-09, "42007": -7.927892147563398e-09, "11446": 9.74631260978109e-21, "1233": 8.617669343948364e-08, "27834": 5.0296756776840864e-18, "18817": -5.448452830314636e-06, "18623": -9.015024406835436e-09, "31859": -2.008809745311737e-06, "46254": 2.153196096420288e-05, "19637": -4.2390969611005857e-10, "6273": -1.8552830815315246e-06, "33900": 5.030999962875142e-19, "33837": -1.8619425594806672e-07, "5041": -5.2019781433045864e-08, "19776": -1.5044179558753967e-06, "17140": -3.2988958060741427e-07, "34053": -1.36062353849411e-06, "15596": 1.5265408754348755e-05, "25178": 5.271603953360682e-13, "9633": -6.187363862991333e-06, "29126": 1.0832339525222777e-06, "7364": -8.179455995559692e-08, "38778": 4.734582951387844e-18, "30442": -1.3509063422679902e-06, "39558": 5.705013389886731e-26, "18814": -1.8169365357607602e-08, "34634": -4.8999918362824245e-11, "47448": -2.23479475826025e-07, "44782": -8.080450445413589e-07, "25356": -4.2673149437177925e-10, "4640": -7.263435982167721e-09, "8350": -7.112690809663036e-12, "33658": -1.2969307601451874e-06, "37491": 5.545131021023053e-15, "29359": -7.11952361598378e-11, "25061": -3.847012703772634e-10, "41552": 2.783860079944134e-08, "29854": -1.3500474393367767e-07, "23675": 1.919708749603677e-17, "23614": 5.552587658166886e-07, "49436": 1.0893503427505494e-05, "21407": 7.555507863798994e-12, "49051": -6.483170436695218e-09, "20462": -1.2562118354253472e-09, "45983": 1.5593747093589627e-12, "46169": -2.2380059817805886e-10, "13345": 1.3571636378765106e-06, "28065": 6.339395046234131e-07, "48706": -1.6320131544489413e-09, "33782": -4.89558675326407e-09, "11674": -4.71184512207401e-11, "39948": -3.203442553058267e-08, "20748": 9.461385011672974e-06, "49695": -2.76772566139698e-07, "13732": -1.2399553270370234e-10, "27990": 3.178356885910034e-06, "17966": -1.943250017398811e-21, "41462": -2.467568498104811e-08, "9498": -1.7727615777403115e-08, "39920": 1.9991935789585114e-06, "21194": 7.332023815251887e-09, "4353": -1.5022287145256996e-07, "3685": -1.3179702684283258e-07, "6780": -2.2550957277417183e-07, "3095": -1.6837505623698234e-07, "15583": -5.433636947297531e-21, "15039": 3.90157168794758e-12, "6432": -6.056882106975081e-14, "7009": 2.285673386670517e-16, "33075": 9.106703847646713e-07, "27554": -3.970985484880174e-15, "30494": 2.7249717712402346e-06, "28556": -1.1519464254379273e-05, "49563": -2.1451160311698913e-06, "8595": -3.542457852745429e-10, "7286": 4.105288591306668e-24, "49872": 1.4064813032746315e-07, "49443": 5.2387179372336087e-20, "41761": -2.1040350839029997e-09, "17701": 7.4889016151428225e-06, "11209": -1.8743572235107423e-05, "38293": 7.848116687775297e-18, "32473": -8.450287580490112e-07, "25810": -8.293763548135757e-07, "31331": -4.961323738098145e-06, "8918": -1.2555015564430506e-09, "13244": 3.1403065387917537e-25, "28094": -1.8323399126529694e-07, "38597": -2.9541660100221635e-07, "17042": 8.079473201583198e-16, "8851": -5.086900591850281e-06, "44925": 8.478997060024085e-14, "49606": 1.6967964576800055e-18, "49629": -1.4993116069419305e-18, "5429": 9.328505138218434e-20, "38153": 7.944327306254004e-22, "36149": -3.983174683526158e-09, "43998": 4.432997258163596e-13, "28596": -1.1226537637412549e-07, "47642": -3.00185402011266e-10, "34909": -8.794804662466049e-07, "17281": -9.579500328982249e-10, "26605": -3.6902027204632758e-09, "42695": 3.68462223559618e-08, "46871": 1.4799607761517564e-13, "12381": -1.774836564436555e-09, "19537": 3.485207678011193e-15, "23402": 1.058504839335228e-14, "32827": 2.724651233798614e-17, "1482": 1.8519269451289233e-16, "40943": 3.609069987309255e-15, "32542": -1.2952168472111225e-08, "1192": 4.1795213123752005e-16, "32434": -5.714301466941833e-06, "18471": -4.680217243731022e-09, "49304": 7.916826009750367e-06, "37584": -1.3179812867747386e-11, "19032": -1.460063572267245e-12, "17598": -5.921297241002321e-08, "21161": -8.843794465065002e-08, "35852": -1.6202077865600586e-05, "21265": -2.2607421215070644e-11, "575": -8.588659577071666e-08, "45871": 1.0320652665818386e-15, "21914": -1.3344137696549296e-08, "47654": -3.486376255750656e-08, "11547": 5.412507653236389e-06, "27053": -2.450692281126976e-07, "38259": 1.14213261922071e-19, "34756": -1.5549004077911378e-07, "2017": -6.062073707580566e-06, "2598": -6.162121923836139e-15, "37159": -2.892688345801364e-16, "47429": -1.3758715340372874e-11, "37602": -1.2153411516919731e-08, "2062": 1.2249042987823486e-05, "17234": -3.0433714855462316e-08, "41648": -9.651363361626863e-09, "27637": -3.437291597947478e-09, "28089": 1.4811818438431602e-13, "9333": 1.5391436736233998e-15, "14847": -1.7005925998091697e-07, "7257": -4.8454786883667115e-09, "27702": -4.0705876926949714e-11, "2673": -5.943959877185989e-11, "1190": -2.6778220199048518e-08, "37432": -2.990062057506293e-11, "19411": -3.8281947374343873e-07, "6080": -7.787004578858614e-09, "19787": -4.017937462776899e-08, "22549": -2.8552860076302976e-15, "34499": -3.448915231274441e-10, "45893": -2.1776653826236724e-06, "44947": 6.405032873153686e-06, "32807": -3.483126647552126e-11, "42307": -2.6356452144682407e-09, "44516": -1.6725771129131318e-08, "7090": -5.115011008456349e-09, "25546": 2.20061025402174e-12, "1469": -1.076948456466198e-07, "31215": 5.516153838227861e-20, "24545": 2.5303244590759277e-06, "49453": -3.299596905708313e-06, "43162": -4.843224883079529e-06, "43848": -6.762488628737628e-09, "48789": 2.2640342933755166e-14, "35980": -1.2082289904356002e-07, "43783": -4.637169241905212e-06, "16331": -1.4863075315952301e-06, "18511": 1.197204738855362e-06, "25996": -1.5761004760861398e-10, "1843": -1.9300037529319524e-08, "20407": -6.01097010076046e-08, "15939": -8.537220358848573e-06, "22824": -2.308530807495117e-06, "30348": 7.219803612749624e-23, "17204": -5.3304843178336724e-17, "27049": 1.012854814529419e-05, "24962": 2.6026302948594095e-08, "15606": -1.9604896660894154e-08, "47681": 1.754627199090919e-13, "40062": -1.9548926502466202e-07, "25260": -2.6900869607925416e-06, "29893": -7.650678162463009e-10, "7297": -1.970595121383667e-07, "14095": -2.4638867335280425e-17, "36771": 6.741606630384922e-09, "28904": 5.972021099864832e-14, "11298": -2.0824744706438025e-15, "38838": -1.5534141084572185e-12, "40158": -1.643233597278595e-06, "30288": -6.620063781738281e-06, "161": -6.694545845675748e-11, "19567": -1.7137962277047336e-09, "34010": 3.8641490042209623e-07, "32687": 1.2465662123755371e-21, "17859": -1.2632562720682472e-09, "48466": -1.582986364212502e-13, "37304": 9.669798016548157e-06, "25587": -1.9760033886928596e-16, "19928": -2.9441964626312257e-06, "6573": -1.9920565819120383e-12, "2401": 4.192037295069895e-13, "8013": -1.5303412079811096e-06, "27760": -6.162314093671739e-09, "44160": -5.826145038008689e-07, "18485": -4.028649032115937e-06, "7820": 6.830009624536615e-13, "3907": -3.152709105052054e-09, "32997": 4.147515818476677e-07, "25915": 3.5475388169288636e-06, "9545": -2.0952049642801285e-07, "26943": -5.6355236106808986e-24, "20570": -8.3361021552264e-12, "35384": -2.846410461643245e-10, "33398": -1.547871995717287e-07, "22536": -3.2205212116241454e-06, "28391": 2.6589225265993833e-15, "49079": 1.558021754026413e-06, "23493": -1.6109831631183625e-09, "4527": -7.8297991422005e-10, "20977": 1.5323341011862224e-18, "15790": -7.751741213724017e-10, "27766": 2.55632771894998e-16, "14000": -7.178729772567749e-07, "28476": -1.4876050874590873e-07, "12859": -2.5865057250484826e-09, "38038": -1.5359178651124238e-08, "7360": 4.43794846534729e-06, "21839": -1.7993229448620695e-11, "25819": -1.2719235382974147e-09, "37955": -1.594478846527636e-08, "29701": -2.1030320596082675e-13, "18395": 1.4199083125276955e-10, "22702": -5.48817888557096e-11, "7175": -4.420366138219833e-07, "34126": -1.7184095084667206e-06, "43221": -5.946768055764551e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_104.json <==
{"20228": -2.8743152618408202e-05, "24631": -1.7332308925688266e-08, "21481": 8.174381171954792e-14, "31601": -4.6507906168699265e-07, "21027": -7.801764695614111e-11, "7756": 3.6559230089187623e-06, "15003": -3.24885627378535e-11, "10962": -4.0052980184555054e-08, "37208": -2.0663395844167098e-10, "1713": 1.2906654092148529e-11, "25435": 2.9895360469818116e-05, "10196": -7.248162874020636e-09, "8919": -1.894785463809967e-07, "40058": -5.875708884559572e-09, "1597": -4.101493977941573e-09, "18522": -1.4913367762936503e-15, "44492": -1.630896469578147e-08, "48083": -7.00354278087616e-07, "12260": -3.516596276313067e-08, "7314": -7.080785930156707e-08, "35031": -6.790494173765182e-07, "17309": -1.8825225532054901e-07, "6094": -2.4909235071390867e-09, "19429": -4.003003652996994e-12, "38589": 3.007792474818416e-10, "23": -9.129092859438969e-12, "11185": -2.1925027249380947e-09, "17000": -1.0033410042524337e-07, "31999": -8.450190216535703e-10, "31002": -4.066966474056244e-07, "5762": 4.899389762299958e-20, "19308": -1.8127802759408952e-07, "16780": -2.6052512112073602e-11, "36171": -4.8845284004955365e-23, "31110": -5.405636038631201e-09, "5943": 4.6233122885652736e-15, "22617": -1.170167475938797e-06, "46077": -5.977612068525096e-17, "39120": 1.4332841012133779e-18, "24076": -1.7408143728971481e-07, "49558": -2.1130431093752124e-12, "12596": -1.1813703179359437e-06, "2215": -4.30289248470217e-09, "38964": 5.268491804599762e-07, "1966": -2.3136114701628686e-07, "36951": -1.6076312959194183e-06, "19437": 1.4654625957177814e-13, "47182": -1.925910711288452e-06, "24183": -4.453612491488457e-08, "28182": 1.5545820991722143e-19, "5267": -4.513942897319794e-06, "41565": 1.2265861069893358e-18, "35684": -7.149501144886017e-07, "46765": -2.2730186174158007e-10, "20211": 6.281843781471253e-06, "25201": 4.4193686904447917e-16, "46364": 8.053143568664822e-16, "45205": -2.526279538869858e-08, "12684": -7.23800016567111e-08, "41732": -5.513542890548706e-07, "17423": 1.5360966324806214e-06, "31279": -2.039500745013356e-08, "8492": -2.878570812754333e-09, "40686": 1.3271805644035339e-06, "46925": -1.7896883946377785e-10, "25999": -1.8982805777341127e-08, "46650": -9.17459885840799e-12, "40125": -7.072896957397461e-06, "8943": -8.25697422027588e-06, "13639": -1.3697343878448009e-07, "7734": -5.8246462231181795e-12, "34508": 1.9420479238033295e-06, "36350": -7.867550593800843e-09, "27458": -1.5925226034596562e-09, "29134": -1.0250262916088104e-07, "42936": -7.539234047726496e-11, "11653": -1.1693280190229416e-07, "20870": 7.357657887041569e-09, "1922": 1.355805246406672e-25, "18920": 6.6675349878534925e-22, "45577": 6.762231291417009e-19, "21611": 8.718094690607359e-14, "49456": -8.187167850337573e-12, "40837": 9.729015827178955e-06, "40222": -4.337058961391449e-07, "23347": -4.5568879158963684e-12, "21127": -3.494550513526709e-25, "41422": -1.5607424974441527e-05, "14911": -3.9157104765763507e-10, "20183": 5.916453438281621e-16, "34100": -2.234611747553572e-10, "33297": 8.038002263788257e-14, "22363": 4.6181519539219545e-20, "9062": -2.0290187876526033e-11, "45657": -4.2907118797302246e-07, "2267": -1.6187670407816767e-08, "17786": -1.7476370558142663e-07, "8820": -6.870537996292114e-08, "13390": 4.0843748522201297e-16, "3170": 9.493385255336761e-07, "41357": -8.667877875268459e-08, "18491": 4.01193564047303e-19, "38132": 1.0138323307037353e-05, "13939": -1.0662098247848917e-10, "46700": -2.599205493927002e-05, "30148": 7.654167711734772e-10, "8072": -1.3986466452479362e-07, "24269": -4.4842701754532756e-10, "15692": -2.3907091417640912e-11, "10792": -1.2822137214243411e-08, "19872": 1.2691506867668067e-12, "40248": -3.5626013414002953e-10, "14046": -8.143720358071351e-29, "45091": -6.53484582901001e-06, "13882": -1.755240745842457e-07, "8715": 1.3348425143000498e-15, "35304": -3.059968730667606e-10, "30572": -7.696328684687614e-08, "21243": 6.062283830488013e-13, "21890": -1.209525018930435e-07, "7526": -2.4317122995853423e-06, "45652": -2.5499326875433326e-09, "1730": -2.210967431892641e-10, "44601": -1.5963929891586304e-06, "16527": -1.6156565668667965e-16, "6354": -1.5136206457100342e-11, "36162": 4.6737780570983883e-05, "18788": -2.213665284216404e-08, "22216": -1.2128485650464426e-10, "48347": -5.0126105546951295e-06, "46331": 1.3905844531425515e-15, "34579": 2.639595139686257e-16, "11930": -1.570940762758255e-07, "37341": -2.9404807719402014e-09, "11650": -1.2866139411926269e-06, "13355": 6.702322895695023e-22, "28158": -3.880859821947524e-11, "44220": 1.8988350507161437e-20, "31854": -2.630672650411725e-08, "30459": 7.855497372888669e-22, "17168": 7.012600222733311e-16, "43732": -5.350559367798269e-09, "3065": 1.0077981278300285e-08, "19079": 6.059184670448303e-10, "13730": 1.7808814861165755e-18, "27688": -3.621288575232029e-08, "41804": -3.6802148679271342e-09, "7532": 4.1971783579057563e-19, "14887": -2.3833075538277626e-08, "7473": -6.21085346210748e-10, "47479": 1.2196214090737233e-17, "16472": -3.908801823854447e-08, "46655": -1.0163715481758117e-06, "47978": 4.608054757118225e-06, "40785": 8.644223642548417e-20, "40609": -6.003882113692071e-16, "39781": -3.6346814340504355e-11, "40392": 3.541264533996582e-06, "33438": -6.8164851541041575e-15, "13489": -5.360185634344816e-08, "14317": 3.181349039077759e-05, "25849": -3.5601009149104356e-08, "12275": -1.3166361022740602e-08, "43597": -4.900162821286358e-11, "41263": -2.162494659423828e-05, "42941": 2.754976646178082e-22, "40675": 1.5942642092704773e-06, "1776": -1.9964559783147707e-12, "11580": 1.8083542585372925e-05, "23448": -1.389008957630722e-11, "38728": -2.541898866184056e-09, "49100": 3.2687577089518527e-14, "46145": -1.7635268250160154e-11, "29977": -6.642982363700867e-07, "26680": -5.68731960923105e-21, "26097": 7.106224586550524e-13, "30397": -6.92365225404501e-09, "1662": -1.242317229990797e-17, "14502": 1.4490700960159302e-05, "6797": 8.158435678331383e-19, "10738": -1.4732029740116559e-10, "35904": -2.7534179797283896e-16, "6992": -3.557336516678333e-08, "35756": -4.0745937440078707e-10, "47892": -4.844248294830322e-06, "6459": 3.1983224402232226e-15, "30188": 8.105517146720905e-21, "34670": -4.06877597924904e-11, "18865": 2.0401051733642818e-09, "18190": -3.475341796875e-06, "16793": -1.8126020222553053e-11, "24774": 1.7272184789180756e-06, "16757": -1.4612963423132896e-08, "30752": -2.2981703281402588e-07, "36239": -6.597317988052964e-09, "42646": 4.760928362657068e-13, "13937": -1.8443631415721028e-09, "34140": 4.321880042552948e-06, "23604": 1.2770888805389405e-05, "14841": -9.417464956641197e-08, "4585": -1.8991976976394654e-07, "11569": -4.345282167196274e-07, "5704": 1.1492676824810428e-23, "45178": -9.117572517425287e-11, "36647": 3.1348811462521554e-08, "38960": -1.906675606733188e-11, "13563": 7.569178399148543e-22, "15964": 6.9845092296600345e-06, "48413": 9.270567158183954e-23, "34271": -2.4259254336357115e-06, "22752": -2.422514758542891e-21, "27082": -4.4645122741085496e-26, "31438": -1.9250282049179077e-05, "49226": -9.024770930409431e-08, "4573": -1.6932755642073972e-13, "37499": 1.9290923373773695e-08, "9532": -5.641243606805802e-07, "26181": 1.194103482760056e-13, "39323": -3.326368518173695e-08, "24904": -1.5928424545563757e-09, "33636": -2.9616637621074914e-08, "29715": -3.2962247496470808e-09, "45357": -9.083039913093671e-11, "17193": -2.0936802229698514e-11, "15590": -9.583720384398475e-10, "22687": -3.884473244397668e-11, "8119": 6.529367269081376e-14, "4616": 7.835499360453468e-13, "22416": -6.8943938913434974e-12, "41733": 2.0208940441079902e-11, "24336": -3.1539823859930037e-07, "36315": -9.065497579285875e-12, "6385": -1.2637054920196534e-06, "13688": -4.015455022454262e-08, "33419": 2.5978991389274598e-06, "11375": -1.093597337603569e-07, "47637": -7.69675534684211e-10, "3212": -2.9288955971911585e-19, "4683": 5.593713895866377e-25, "29868": -1.2787441664841026e-09, "47596": -3.169453144073486e-07, "22655": -2.6035280898213386e-08, "34476": -6.340113714031759e-12, "31757": -1.1596075296401977e-05, "47929": -1.0594231980576296e-11, "3493": -6.519454121589661e-06, "35015": -2.557638334110379e-08, "1933": -1.1318270117044449e-09, "29116": -1.083120732801035e-09, "25863": -4.8369247815571725e-09, "17112": -5.077476816950366e-10, "30962": -1.3554446399211884e-07, "45735": -5.110971687827259e-10, "23520": -2.83819530159235e-08, "27558": -8.015595376491547e-08, "49207": -1.5763819217681884e-06, "13702": -3.954529529437423e-09, "14435": -3.1082963943481447e-06, "1611": -1.2471082154661418e-08, "14109": 7.838034071028233e-08, "45363": -1.1580323916859925e-09, "15442": 2.792551185848424e-12, "46881": -3.5660568391904234e-09, "42007": -7.96512933447957e-09, "11446": 9.753147106874248e-21, "1233": 8.372792974114418e-08, "27834": 4.587057188081001e-18, "18817": -5.4078280925750735e-06, "18623": -9.070765809156001e-09, "31859": -1.994156539440155e-06, "46254": 2.1637732982635497e-05, "19637": -4.2715131712611767e-10, "6273": -1.883082091808319e-06, "33900": 5.006733146562664e-19, "33837": -1.8697017803788185e-07, "5041": -5.200112704187632e-08, "19776": -1.4546628296375274e-06, "17140": -3.3369991928339007e-07, "34053": -1.3555672764778137e-06, "15596": 1.4949212074279785e-05, "25178": 5.237929556756171e-13, "9633": -6.1910033226013185e-06, "29126": 1.1214350163936615e-06, "7364": -7.752160541713238e-08, "38778": 4.830354866092179e-18, "30442": -1.3498736917972564e-06, "39558": 5.904761351946948e-26, "18814": -1.8582465127110482e-08, "34634": -4.926370365865296e-11, "47448": -2.237858809530735e-07, "44782": -8.130361884832382e-07, "25356": -4.3095395085401835e-10, "4640": -7.1405136259272696e-09, "8350": -6.721106160512136e-12, "33658": -1.2881110608577728e-06, "37491": 6.390530327138322e-15, "29359": -7.730435754638165e-11, "25061": -3.8515958294738083e-10, "41552": 2.5004525668919086e-08, "29854": -1.3625513762235642e-07, "23675": 1.963245972042005e-17, "23614": 5.58464303612709e-07, "49436": 1.1185061931610108e-05, "21407": 7.614514743181644e-12, "49051": -6.547349039465189e-09, "20462": -1.267115876544267e-09, "45983": 1.554715964857678e-12, "46169": -2.2418334992835298e-10, "13345": 1.3531529903411865e-06, "28065": 6.348899006843567e-07, "48706": -1.643059658817947e-09, "33782": -4.928826820105314e-09, "11674": -4.701942089013755e-11, "39948": -3.1953097786754367e-08, "20748": 1.0473453998565673e-05, "49695": -2.5530260056257247e-07, "13732": -1.2417664038366638e-10, "27990": 3.1488803029060364e-06, "17966": -1.985930948819771e-21, "41462": -2.4721990339457987e-08, "9498": -1.7850945005193352e-08, "39920": 2.0023077726364137e-06, "21194": 7.321274606510997e-09, "4353": -1.4955300837755204e-07, "3685": -1.3059692457318307e-07, "6780": -2.2379569709300995e-07, "3095": -1.6812242567539216e-07, "15583": -5.484724680719991e-21, "15039": 3.922778262221982e-12, "6432": -6.243793038152035e-14, "7009": 2.2911970931627223e-16, "33075": 9.199108928442001e-07, "27554": -3.914732704668467e-15, "30494": 2.687704861164093e-06, "28556": -1.1640758514404297e-05, "49563": -2.1290412545204164e-06, "8595": -3.563737845979631e-10, "7286": 4.1112980584568654e-24, "49872": 1.3629459775984288e-07, "49443": 5.291633355998006e-20, "41761": -2.1081783052068202e-09, "17701": 7.309530973434448e-06, "11209": -1.956647992134094e-05, "38293": 7.897783989296858e-18, "32473": -8.333110064268113e-07, "25810": -8.145740628242493e-07, "31331": -5.1488405466079715e-06, "8918": -1.2599497858900577e-09, "13244": 3.0048922257554213e-25, "28094": -1.8185682594776154e-07, "38597": -3.1496960669755934e-07, "17042": 8.105934673485749e-16, "8851": -5.076543092727661e-06, "44925": 8.523459271714273e-14, "49606": 1.6551586219226005e-18, "49629": -1.5248547324993311e-18, "5429": 9.60937787539617e-20, "38153": 7.631329441653328e-22, "36149": -3.9781548548489806e-09, "43998": 4.381605478442907e-13, "28596": -1.1277263052761555e-07, "47642": -3.0609888199251145e-10, "34909": -8.849678933620453e-07, "17281": -9.572379349265247e-10, "26605": -3.6889384500682356e-09, "42695": 3.8222214207053186e-08, "46871": 1.7641514915567313e-13, "12381": -1.7434850451536477e-09, "19537": 3.5113736918113148e-15, "23402": 1.0615661683033295e-14, "32827": 2.7245172264100948e-17, "1482": 1.8485843064630637e-16, "40943": 3.6498110089766556e-15, "32542": -1.2987880036234855e-08, "1192": 4.1655158489195544e-16, "32434": -5.740345120429993e-06, "18471": -4.663837316911668e-09, "49304": 7.806909680366516e-06, "37584": -1.3210079714554013e-11, "19032": -1.4843425333310733e-12, "17598": -5.735481157898903e-08, "21161": -8.984292857348919e-08, "35852": -1.6344268321990967e-05, "21265": -2.2762553726352053e-11, "575": -8.589623495936393e-08, "45871": 1.0120748683561941e-15, "21914": -1.3356094714254141e-08, "47654": -3.50728421472013e-08, "11547": 5.288116931915283e-06, "27053": -2.3651190102100372e-07, "38259": 1.1580317664538522e-19, "34756": -1.5608645975589753e-07, "2017": -5.958950519561767e-06, "2598": -6.180301825864376e-15, "37159": -2.9592640837794447e-16, "47429": -1.3764901041213306e-11, "37602": -1.2200323399156333e-08, "2062": 1.2250065803527832e-05, "17234": -3.0644075013697145e-08, "41648": -9.705359116196632e-09, "27637": -3.438258427195251e-09, "28089": 1.48084415840799e-13, "9333": 1.552973027951765e-15, "14847": -1.6908820718526841e-07, "7257": -4.84907504869625e-09, "27702": -4.003371486760443e-11, "2673": -5.955973392701708e-11, "1190": -2.6745335198938846e-08, "37432": -3.021662223545718e-11, "19411": -3.859872743487358e-07, "6080": -7.777591235935688e-09, "19787": -4.090061876922846e-08, "22549": -2.7760177490065986e-15, "34499": -3.4649823646759614e-10, "45893": -2.177319824695587e-06, "44947": 6.462271809577942e-06, "32807": -3.448669076533406e-11, "42307": -2.652051334735006e-09, "44516": -1.6766379121690988e-08, "7090": -5.210066447034479e-09, "25546": 2.1978783593112892e-12, "1469": -1.0845362208783626e-07, "31215": 5.442724552030386e-20, "24545": 2.511245906352997e-06, "49453": -3.304812014102936e-06, "43162": -4.9411410093307494e-06, "43848": -6.865795003250242e-09, "48789": 2.2074579941744332e-14, "35980": -1.2119771912693978e-07, "43783": -4.628804624080658e-06, "16331": -1.458454430103302e-06, "18511": 1.1944174766540528e-06, "25996": -1.7478123481851072e-10, "1843": -1.941329683177173e-08, "20407": -6.053105928003788e-08, "15939": -8.63620400428772e-06, "22824": -2.3047885298728943e-06, "30348": 6.440583759293033e-23, "17204": -5.151551060733617e-17, "27049": 1.0334936380386352e-05, "24962": 2.5740375276654958e-08, "15606": -1.816386356949806e-08, "47681": 1.7263932505784395e-13, "40062": -1.9432881847023965e-07, "25260": -2.870408296585083e-06, "29893": -7.669156912015751e-10, "7297": -1.938088797032833e-07, "14095": -2.6481646736575825e-17, "36771": 6.757293012924492e-09, "28904": 5.971180883079796e-14, "11298": -2.0822084334515266e-15, "38838": -1.5260029329056123e-12, "40158": -1.6608211398124695e-06, "30288": -6.473276615142822e-06, "161": -6.711246896884405e-11, "19567": -1.7269498493988067e-09, "34010": 3.756989538669586e-07, "32687": 1.2334808768294382e-21, "17859": -1.2534379493445158e-09, "48466": -1.6026630689225384e-13, "37304": 9.49342966079712e-06, "25587": -2.018387887381401e-16, "19928": -2.938674092292786e-06, "6573": -1.9746020996080914e-12, "2401": 4.154070509798657e-13, "8013": -1.5370847284793854e-06, "27760": -6.148410029709339e-09, "44160": -5.84753155708313e-07, "18485": -4.012648463249207e-06, "7820": -1.1623342288658023e-14, "3907": -3.2274372642859817e-09, "32997": 4.164736717939377e-07, "25915": 3.475669622421265e-06, "9545": -2.0864937454462052e-07, "26943": -5.750132586477418e-24, "20570": -8.29376119781955e-12, "35384": -2.885029425669927e-10, "33398": -1.5381833538413048e-07, "22536": -3.260112702846527e-06, "28391": 2.674666876867349e-15, "49079": 1.5552714467048645e-06, "23493": -1.6181630780920386e-09, "4527": -7.720284338574857e-10, "20977": 1.5110424033976805e-18, "15790": -7.752733654342592e-10, "27766": 2.52886756674231e-16, "14000": -7.163438200950623e-07, "28476": -1.466821599751711e-07, "12859": -2.5925561203621327e-09, "38038": -1.513635157607496e-08, "7360": 4.492281973361969e-06, "21839": -1.7982671352001488e-11, "25819": -1.2692768359556794e-09, "37955": -1.5860472340136766e-08, "29701": -2.0911938847234523e-13, "18395": 1.4097679013502783e-10, "22702": -5.528087513084756e-11, "7175": -4.4213004410266876e-07, "34126": -1.7586854100227356e-06, "43221": -5.946597525507969e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_108.json <==
{"20228": -2.858279228210449e-05, "24631": -1.7430365551263093e-08, "21481": 7.951713953957551e-14, "31601": -4.5551400631666184e-07, "21027": -7.808308509993367e-11, "7756": 3.5559648275375368e-06, "15003": -3.2381149139837364e-11, "10962": -3.99923138320446e-08, "37208": -2.0806106476811692e-10, "1713": 1.2934569895151071e-11, "25435": 2.9405310153961183e-05, "10196": -7.260500569827854e-09, "8919": -1.8195942044258118e-07, "40058": -5.86370297241956e-09, "1597": -4.096291959285736e-09, "18522": -1.4933301817343647e-15, "44492": -1.5812391648069022e-08, "48083": -6.961467862129211e-07, "12260": -3.5131943877786396e-08, "7314": -7.096813526004552e-08, "35031": -6.822039932012558e-07, "17309": -1.914912462234497e-07, "6094": -2.470849431119859e-09, "19429": -4.008587382031692e-12, "38589": 2.995356589963194e-10, "23": -9.121140465140343e-12, "11185": -2.1924637258052827e-09, "17000": -1.0002918541431427e-07, "31999": -8.46803595777601e-10, "31002": -4.029246419668198e-07, "5762": 4.779746782016762e-20, "19308": -1.8061937764286995e-07, "16780": -2.6045472623081878e-11, "36171": -4.8938755414173856e-23, "31110": -5.52271434571594e-09, "5943": 4.638266992706974e-15, "22617": -1.1698218435049057e-06, "46077": -5.87552359196386e-17, "39120": 1.4438842103284971e-18, "24076": -1.737142726778984e-07, "49558": -2.1065115163310112e-12, "12596": -1.1760415881872177e-06, "2215": -4.247812612447888e-09, "38964": 5.240420252084732e-07, "1966": -2.3180605843663215e-07, "36951": -1.5579873323440552e-06, "19437": 1.471346422476927e-13, "47182": -1.8491555750370025e-06, "24183": -4.437011200934649e-08, "28182": 1.5007956764281558e-19, "5267": -4.4741323590278625e-06, "41565": 1.22746525942595e-18, "35684": -6.880402565002441e-07, "46765": -2.278910869790707e-10, "20211": 6.281499862670899e-06, "25201": 4.43864389687576e-16, "46364": 8.085930536250174e-16, "45205": -2.539887325838208e-08, "12684": -7.203424349427224e-08, "41732": -5.472862347960473e-07, "17423": 1.488296389579773e-06, "31279": -2.0330182742327452e-08, "8492": -2.866109716705978e-09, "40686": 1.26816987991333e-06, "46925": -1.7821786968852393e-10, "25999": -1.8837363459169866e-08, "46650": -9.182008398056496e-12, "40125": -7.107407450675964e-06, "8943": -8.323119282722473e-06, "13639": -1.3527031987905501e-07, "7734": -5.8425905535841594e-12, "34508": 1.953645795583725e-06, "36350": -7.79382069595158e-09, "27458": -1.5844729205127806e-09, "29134": -1.0196909308433532e-07, "42936": -7.530317361670314e-11, "11653": -1.178475096821785e-07, "20870": 6.846259348094463e-09, "1922": 1.3626601826157782e-25, "18920": 6.6812264813524705e-22, "45577": 6.773894596287522e-19, "21611": 8.789421634958216e-14, "49456": -8.189122127078008e-12, "40837": 9.651743769645692e-06, "40222": -4.312261566519737e-07, "23347": -4.5056336261950495e-12, "21127": -3.3780385699569206e-25, "41422": -1.5472950935363768e-05, "14911": -3.8991514884401115e-10, "20183": 5.923954382591745e-16, "34100": -2.2319065465126187e-10, "33297": 8.036147747247924e-14, "22363": 4.643857709805228e-20, "9062": -2.0327831862232414e-11, "45657": -4.256075993180275e-07, "2267": -1.5991083346307277e-08, "17786": -1.6847044229507445e-07, "8820": -6.814430933445692e-08, "13390": 4.033762213140335e-16, "3170": 9.136736392974854e-07, "41357": -8.609894663095475e-08, "18491": 4.1232513551484745e-19, "38132": 1.0040367841720581e-05, "13939": -1.0623170055623631e-10, "46700": -2.5722687244415282e-05, "30148": 7.612097397213802e-10, "8072": -1.3923912309110164e-07, "24269": -4.4832693674834444e-10, "15692": -2.399634013272589e-11, "10792": -1.2773717753589153e-08, "19872": 1.2646448510622578e-12, "40248": -3.54201220034156e-10, "14046": -4.5148213545353783e-29, "45091": -6.525858640670777e-06, "13882": -1.7388585954904556e-07, "8715": 1.3290139821986458e-15, "35304": -2.9577673558378594e-10, "30572": -7.623161189258099e-08, "21243": 6.051008227814236e-13, "21890": -1.2091425247490406e-07, "7526": -2.414858192205429e-06, "45652": -2.5475129950791598e-09, "1730": -2.2089408957981504e-10, "44601": -1.6003291308879852e-06, "16527": -1.618956184390452e-16, "6354": -1.499567247265077e-11, "36162": 4.691005229949951e-05, "18788": -2.1992623805999756e-08, "22216": -1.213268842548132e-10, "48347": -5.019778609275818e-06, "46331": 1.393226090051769e-15, "34579": 2.6413546697079406e-16, "11930": -1.5671100467443465e-07, "37341": -2.9304649797268212e-09, "11650": -1.2822356820106506e-06, "13355": 6.6413795368845655e-22, "28158": -3.8610405681538396e-11, "44220": 1.8901364458643156e-20, "31854": -2.6175249367952348e-08, "30459": 7.937441193090622e-22, "17168": 6.84031720155076e-16, "43732": -5.347024416550994e-09, "3065": 9.958255104720593e-09, "19079": 3.99293377995491e-09, "13730": 1.7781452308837652e-18, "27688": -3.5437450278550384e-08, "41804": -3.6995296250097453e-09, "7532": 4.210921975694726e-19, "14887": -2.335880883038044e-08, "7473": -6.184590893099085e-10, "47479": 1.219946669725469e-17, "16472": -3.892422653734684e-08, "46655": -1.025902032852173e-06, "47978": 4.37375545501709e-06, "40785": 8.54041721376356e-20, "40609": -5.907386385617386e-16, "39781": -3.633726464613574e-11, "40392": 3.416182994842529e-06, "33438": -6.702998711638486e-15, "13489": -5.341823678463697e-08, "14317": 3.2004852294921874e-05, "25849": -3.5466239787638185e-08, "12275": -1.3190099271014334e-08, "43597": -4.8850452003534886e-11, "41263": -2.1613926887512206e-05, "42941": 3.129183890874211e-22, "40675": 1.6414177417755126e-06, "1776": -2.0049193949489565e-12, "11580": 1.8111740350723266e-05, "23448": -1.3897254120820435e-11, "38728": -2.5396267301402985e-09, "49100": 3.273386672830725e-14, "46145": -1.7732360220179545e-11, "29977": -6.604930758476257e-07, "26680": -5.7956440058774424e-21, "26097": 7.084011599545192e-13, "30397": -6.909489165991545e-09, "1662": -1.2504585041039906e-17, "14502": 1.4437514543533326e-05, "6797": 7.9952903564266265e-19, "10738": -1.4321045455290004e-10, "35904": -2.634550910762812e-16, "6992": -3.8741491734981536e-08, "35756": -4.08897249144502e-10, "47892": -4.883368909358978e-06, "6459": 3.2029556784607394e-15, "30188": 8.163857599754229e-21, "34670": -4.113756403967272e-11, "18865": 1.822307240217924e-09, "18190": -3.4792241454124452e-06, "16793": -1.8154953522753202e-11, "24774": 1.709129512310028e-06, "16757": -1.4638351276516914e-08, "30752": -2.3085873574018478e-07, "36239": -6.528813391923904e-09, "42646": 4.764980587879108e-13, "13937": -1.808150700526312e-09, "34140": 4.4101595878601075e-06, "23604": 1.2739460468292236e-05, "14841": -9.290323592722416e-08, "4585": -1.9055405631661416e-07, "11569": -4.3296974152326583e-07, "5704": 1.1495141823035835e-23, "45178": -9.129067620960995e-11, "36647": 3.084090771153569e-08, "38960": -1.8986838767887092e-11, "13563": 7.5950195214847e-22, "15964": 6.988658905029297e-06, "48413": 9.005133998602426e-23, "34271": -2.391475886106491e-06, "22752": -2.424776601209856e-21, "27082": -4.4392529731669213e-26, "31438": -1.9271355867385865e-05, "49226": -9.00745578110218e-08, "4573": -1.6535008029450183e-13, "37499": 1.9132702145725488e-08, "9532": -5.584857985377312e-07, "26181": 1.1971172497737826e-13, "39323": -3.328141523525119e-08, "24904": -1.5784931019879877e-09, "33636": -2.9439597856253385e-08, "29715": -3.2867846312001347e-09, "45357": -9.054292604560032e-11, "17193": -2.0941326965839836e-11, "15590": -9.603161015547811e-10, "22687": -3.889847903337795e-11, "8119": 6.538245944653908e-14, "4616": 7.828920445263066e-13, "22416": -6.852490059827687e-12, "41733": 2.0033719465573085e-11, "24336": -3.1331341713666914e-07, "36315": -9.083383929464617e-12, "6385": -1.255636066198349e-06, "13688": -3.970091696828604e-08, "33419": 2.589775025844574e-06, "11375": -1.0978903621435166e-07, "47637": -7.738182466709987e-10, "3212": -3.1513823533146564e-19, "4683": 5.606734235695844e-25, "29868": -1.2753040937241166e-09, "47596": -3.09513658285141e-07, "22655": -2.5809945072978734e-08, "34476": -6.33259105597972e-12, "31757": -1.1634513139724731e-05, "47929": -1.0580499747447902e-11, "3493": -6.476989984512329e-06, "35015": -2.5361883454024792e-08, "1933": -6.762426346540451e-10, "29116": -1.077266497304663e-09, "25863": -4.849465622100979e-09, "17112": -5.077903551864438e-10, "30962": -1.3538828119635582e-07, "45735": -5.095397500554099e-10, "23520": -2.8181017842143775e-08, "27558": -8.024336770176887e-08, "49207": -1.5644070506095886e-06, "13702": -3.923556650988757e-09, "14435": -3.1137776374816892e-06, "1611": -1.2439398560673e-08, "14109": 7.812953554093838e-08, "45363": -1.1569811613298954e-09, "15442": 2.7851683626067824e-12, "46881": -3.554258728399873e-09, "42007": -7.922089425846934e-09, "11446": 9.779193370002318e-21, "1233": 8.405683562159539e-08, "27834": 4.8727905391232615e-18, "18817": -5.457823872566223e-06, "18623": -9.042529272846877e-09, "31859": -2.007703632116318e-06, "46254": 2.172720193862915e-05, "19637": -4.2611627577571196e-10, "6273": -1.8828311562538146e-06, "33900": 5.029893737846027e-19, "33837": -1.866227574646473e-07, "5041": -5.171617493033409e-08, "19776": -1.4304797351360322e-06, "17140": -3.339334949851036e-07, "34053": -1.3538654148578644e-06, "15596": 1.4968779087066651e-05, "25178": 5.252817203427184e-13, "9633": -6.1927121877670284e-06, "29126": 1.1320361495018006e-06, "7364": -7.625503931194544e-08, "38778": 4.7622680538622616e-18, "30442": -1.352834701538086e-06, "39558": 6.232399999319673e-26, "18814": -1.8412191420793532e-08, "34634": -4.9301365834253375e-11, "47448": -2.2335652261972426e-07, "44782": -8.047184348106384e-07, "25356": -4.268545308150351e-10, "4640": -7.100157672539354e-09, "8350": -7.0049884470790854e-12, "33658": -1.2977612018585205e-06, "37491": 6.533049656809453e-15, "29359": -7.40699806556222e-11, "25061": -3.847606058116071e-10, "41552": 2.415476366877556e-08, "29854": -1.358010247349739e-07, "23675": 1.9513722235298124e-17, "23614": 5.525035411119461e-07, "49436": 1.1100882291793822e-05, "21407": 7.538666295658914e-12, "49051": -6.5112672746181486e-09, "20462": -1.2644135858863593e-09, "45983": 1.5973938616298255e-12, "46169": -2.2427382646128535e-10, "13345": 1.3549326360225677e-06, "28065": 6.321004033088684e-07, "48706": -1.6339615103788675e-09, "33782": -4.885935341008007e-09, "11674": -4.683793122239876e-11, "39948": -3.1812265515327456e-08, "20748": 1.0265756845474243e-05, "49695": -2.5329215452075e-07, "13732": -1.2414886441547423e-10, "27990": 3.1665760278701784e-06, "17966": -2.006488306100735e-21, "41462": -2.4671629071235658e-08, "9498": -1.7266595968976616e-08, "39920": 1.994028389453888e-06, "21194": 7.305479957722127e-09, "4353": -1.4873893931508065e-07, "3685": -1.2947561219334603e-07, "6780": -2.256111614406109e-07, "3095": -1.6946529969573022e-07, "15583": -5.348003504516898e-21, "15039": 3.900861997863103e-12, "6432": -6.113301864729693e-14, "7009": 2.2845352345979287e-16, "33075": 9.186917543411255e-07, "27554": -4.003967712939982e-15, "30494": 2.6918357610702515e-06, "28556": -1.154294490814209e-05, "49563": -2.144811600446701e-06, "8595": -3.5764012864092367e-10, "7286": 4.107755915977549e-24, "49872": 1.4169370755553246e-07, "49443": 5.331395623640965e-20, "41761": -2.097117976518348e-09, "17701": 7.523956298828125e-06, "11209": -1.917524218559265e-05, "38293": 7.873994967329268e-18, "32473": -8.356756716966629e-07, "25810": -8.127287030220032e-07, "31331": -5.030932426452637e-06, "8918": -1.2556955334730446e-09, "13244": 3.1416691249804787e-25, "28094": -1.8257530406117438e-07, "38597": -3.1020704656839373e-07, "17042": 8.181788579975092e-16, "8851": -5.0874125957489015e-06, "44925": 8.494346559473342e-14, "49606": 1.657644019877752e-18, "49629": -1.5056453805083192e-18, "5429": 9.598219063349043e-20, "38153": 7.6217884095958965e-22, "36149": -3.971163532696664e-09, "43998": 4.4190301196067596e-13, "28596": -1.1232100427150726e-07, "47642": -3.054558328585699e-10, "34909": -8.719360828399658e-07, "17281": -9.576589218340814e-10, "26605": -3.689819714054465e-09, "42695": 3.758075647056103e-08, "46871": 1.530185222975433e-13, "12381": -1.7187917546834796e-09, "19537": 3.5097999506739085e-15, "23402": 1.0619330970129681e-14, "32827": 2.7251959369700707e-17, "1482": 1.8599618373249526e-16, "40943": 3.624755218201159e-15, "32542": -1.2936736457049847e-08, "1192": 4.1803841638321516e-16, "32434": -5.6485682725906375e-06, "18471": -4.656015080399811e-09, "49304": 7.850011587142944e-06, "37584": -1.3206665698817233e-11, "19032": -1.483079188346892e-12, "17598": -5.7324734516441825e-08, "21161": -8.910275064408779e-08, "35852": -1.6250823736190795e-05, "21265": -2.280222588524339e-11, "575": -8.596699684858322e-08, "45871": 1.0192303945277815e-15, "21914": -1.3369189109653234e-08, "47654": -3.4928182139992714e-08, "11547": 5.268802642822266e-06, "27053": -2.368178591132164e-07, "38259": 1.1532619545212738e-19, "34756": -1.5559842810034752e-07, "2017": -5.835001468658447e-06, "2598": -6.050943079927151e-15, "37159": -2.894866291125453e-16, "47429": -1.3734340882365358e-11, "37602": -1.2173698050901294e-08, "2062": 1.2144472599029541e-05, "17234": -3.051965031772852e-08, "41648": -9.618276380933822e-09, "27637": -3.4381175646558403e-09, "28089": 1.4815689119984655e-13, "9333": 1.5491523341903957e-15, "14847": -1.6936533153057097e-07, "7257": -4.826999502256513e-09, "27702": -3.972920239903033e-11, "2673": -5.957735083939042e-11, "1190": -2.6874432805925606e-08, "37432": -3.020303438461269e-11, "19411": -3.8449227809906006e-07, "6080": -7.807750953361393e-09, "19787": -4.0602963417768476e-08, "22549": -2.7566446347826457e-15, "34499": -3.453893441474065e-10, "45893": -2.1825949847698213e-06, "44947": 6.423067450523376e-06, "32807": -3.434488007769687e-11, "42307": -2.6466583949513734e-09, "44516": -1.673418562859297e-08, "7090": -5.27819967828691e-09, "25546": 2.200077631187014e-12, "1469": -1.0803427547216415e-07, "31215": 5.454530497249217e-20, "24545": 2.521127164363861e-06, "49453": -3.3037859201431276e-06, "43162": -4.9039092659950255e-06, "43848": -6.83225633110851e-09, "48789": 1.9921699845326656e-14, "35980": -1.2060326524078846e-07, "43783": -4.626098573207855e-06, "16331": -1.4595028758049012e-06, "18511": 1.195877566933632e-06, "25996": -1.8373677448835225e-10, "1843": -1.932515762746334e-08, "20407": -6.03461917489767e-08, "15939": -8.646351099014282e-06, "22824": -2.317901253700256e-06, "30348": 6.754867310719799e-23, "17204": -5.1332584016794413e-17, "27049": 1.0368940830230713e-05, "24962": 2.5067476090043783e-08, "15606": -1.8793027848005295e-08, "47681": 1.7353293912947265e-13, "40062": -1.9428210332989693e-07, "25260": -2.7319276332855223e-06, "29893": -7.664112490601838e-10, "7297": -1.970047317445278e-07, "14095": -2.6394411829777642e-17, "36771": 6.732611800543964e-09, "28904": 5.947380365967092e-14, "11298": -2.1095297730866493e-15, "38838": -1.5326165225815202e-12, "40158": -1.6454656422138214e-06, "30288": -6.482588052749634e-06, "161": -6.718851182085928e-11, "19567": -1.7183084855787456e-09, "34010": 4.0672838687896727e-07, "32687": 1.2485417843761096e-21, "17859": -1.2638935004360974e-09, "48466": -1.5848385714889446e-13, "37304": 9.574771523475647e-06, "25587": -3.321759534102853e-16, "19928": -2.944686710834503e-06, "6573": -1.9823829688903062e-12, "2401": 4.216747129248688e-13, "8013": -1.5342482924461364e-06, "27760": -6.154160364530981e-09, "44160": -5.793461576104165e-07, "18485": -4.028279185295105e-06, "7820": 4.032699507661164e-13, "3907": -3.1755564850755035e-09, "32997": 4.277017712593079e-07, "25915": 3.4302070736885073e-06, "9545": -2.0967371761798858e-07, "26943": -5.5960091928192406e-24, "20570": -8.342263413396722e-12, "35384": -2.8852384275523946e-10, "33398": -1.5162060037255287e-07, "22536": -3.237323462963104e-06, "28391": 2.6819851894899215e-15, "49079": 1.5713238716125488e-06, "23493": -1.6076071187853814e-09, "4527": -7.689143239986152e-10, "20977": 1.518171845833402e-18, "15790": -7.755731348879635e-10, "27766": 2.6029036565011765e-16, "14000": -7.157933712005615e-07, "28476": -1.4855765737593175e-07, "12859": -2.5998312048614026e-09, "38038": -1.512556686066091e-08, "7360": 4.4426476955413815e-06, "21839": -1.7968729935091687e-11, "25819": -1.2615195009857417e-09, "37955": -1.5813501086086035e-08, "29701": -2.1443577580271267e-13, "18395": 1.4197661585058086e-10, "22702": -5.514199983736034e-11, "7175": -4.400449991226196e-07, "34126": -1.7543917894363404e-06, "43221": -5.92996741488605e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_112.json <==
{"20228": -2.8400897979736328e-05, "24631": -1.7554924124851822e-08, "21481": 8.035682341756001e-14, "31601": -4.807920753955841e-07, "21027": -7.802402251400053e-11, "7756": 3.7131860852241517e-06, "15003": -3.2592856769042554e-11, "10962": -4.102542996406555e-08, "37208": -2.0945153664797544e-10, "1713": 1.2970293710168334e-11, "25435": 2.9150705337524414e-05, "10196": -7.284473394975066e-09, "8919": -1.8794063478708268e-07, "40058": -5.88191905990243e-09, "1597": -4.116337804589421e-09, "18522": -1.49477111244245e-15, "44492": -1.664736890234053e-08, "48083": -7.023333758115769e-07, "12260": -3.511276328936219e-08, "7314": -7.08865188062191e-08, "35031": -6.850506365299224e-07, "17309": -2.1847069263458252e-07, "6094": -2.483466814737767e-09, "19429": -3.98842018967116e-12, "38589": 2.994496026076376e-10, "23": -9.17024124191812e-12, "11185": -2.1955130796413867e-09, "17000": -1.002223789691925e-07, "31999": -8.535300730727613e-10, "31002": -4.148637503385544e-07, "5762": 4.848087094267133e-20, "19308": -1.8127884715795517e-07, "16780": -2.607529495435301e-11, "36171": -4.873023145355536e-23, "31110": -5.6675868108868595e-09, "5943": 4.648461060519083e-15, "22617": -1.167486160993576e-06, "46077": -6.180905613717425e-17, "39120": 1.4352676490879402e-18, "24076": -1.7498021945357322e-07, "49558": -2.107114482896577e-12, "12596": -1.1800031363964081e-06, "2215": -4.245185409672558e-09, "38964": 5.62397725880146e-07, "1966": -2.3093827068805693e-07, "36951": -1.553851068019867e-06, "19437": 1.4688352756309086e-13, "47182": -1.932363659143448e-06, "24183": -4.457755945622921e-08, "28182": 1.431583936681649e-19, "5267": -4.508676528930664e-06, "41565": 1.2192371136136859e-18, "35684": -7.24361389875412e-07, "46765": -2.2774358512833715e-10, "20211": 6.452646255493164e-06, "25201": 4.4173765340049797e-16, "46364": 8.085010438918516e-16, "45205": -2.5844392366707326e-08, "12684": -7.165651302784681e-08, "41732": -5.315407365560532e-07, "17423": 1.7412421107292175e-06, "31279": -2.045711735263467e-08, "8492": -2.8800347354263067e-09, "40686": 1.2488065659999847e-06, "46925": -1.767813773767557e-10, "25999": -1.8780349055305123e-08, "46650": -9.194797598865988e-12, "40125": -7.194647789001465e-06, "8943": -8.389352560043335e-06, "13639": -1.35121438652277e-07, "7734": -5.82946086069569e-12, "34508": 1.9444599747657775e-06, "36350": -7.826473447494208e-09, "27458": -1.5794018690939992e-09, "29134": -1.0521753691136838e-07, "42936": -7.554967851319816e-11, "11653": -1.174207590520382e-07, "20870": 7.539461366832256e-09, "1922": 1.3349255598469567e-25, "18920": 6.615144014832344e-22, "45577": 6.81216693297626e-19, "21611": 8.67552962802165e-14, "49456": -8.185890578715771e-12, "40837": 9.753510355949402e-06, "40222": -4.345158115029335e-07, "23347": -4.586737532008556e-12, "21127": -3.504957479608392e-25, "41422": -1.5503628253936766e-05, "14911": -3.9221489714691416e-10, "20183": 5.9310126254708e-16, "34100": -2.2631014871876686e-10, "33297": 8.121572747654682e-14, "22363": 4.612515373174451e-20, "9062": -2.032744532698416e-11, "45657": -4.2418908327817917e-07, "2267": -1.5858722617849708e-08, "17786": -1.73988975584507e-07, "8820": -6.77578104659915e-08, "13390": 4.026719235827869e-16, "3170": 9.507934749126434e-07, "41357": -8.750020526349544e-08, "18491": 3.991402884205228e-19, "38132": 1.0216635465621948e-05, "13939": -1.0571291568339802e-10, "46700": -2.5927221775054932e-05, "30148": 7.633276982232928e-10, "8072": -1.3999635353684426e-07, "24269": -4.481263749767095e-10, "15692": -2.3838633751438464e-11, "10792": -1.2783356942236423e-08, "19872": 1.2695150530817046e-12, "40248": -3.5571225453168153e-10, "14046": -7.472873044271404e-29, "45091": -6.66840672492981e-06, "13882": -1.7513293772935868e-07, "8715": 1.3348118443889944e-15, "35304": -3.368884790688753e-10, "30572": -7.515030913054943e-08, "21243": 6.050414214087141e-13, "21890": -1.211613230407238e-07, "7526": -2.4398230016231535e-06, "45652": -2.5507918326184155e-09, "1730": -2.210985439887736e-10, "44601": -1.5935954451560973e-06, "16527": -1.616892210398735e-16, "6354": -1.5122499235076248e-11, "36162": 4.6801199913024904e-05, "18788": -2.2098813205957413e-08, "22216": -1.2108854207326658e-10, "48347": -5.014978647232055e-06, "46331": 1.3946133137210381e-15, "34579": 2.622562236820336e-16, "11930": -1.5657156705856322e-07, "37341": -2.9369606636464597e-09, "11650": -1.2874306738376617e-06, "13355": 6.615115559819272e-22, "28158": -3.87533282264485e-11, "44220": 1.8970166827366256e-20, "31854": -2.627687994390726e-08, "30459": 7.8366257435216385e-22, "17168": 6.931406143495522e-16, "43732": -5.365751567296684e-09, "3065": 9.968647500500084e-09, "19079": 1.3847127556800842e-08, "13730": 1.7800065349633797e-18, "27688": -3.21514206007123e-08, "41804": -3.5974264028482138e-09, "7532": 4.1543232341591934e-19, "14887": -2.3685984779149294e-08, "7473": -6.193159788381308e-10, "47479": 1.2223818962250887e-17, "16472": -3.921781200915575e-08, "46655": -1.0166214406490326e-06, "47978": 4.5644590258598325e-06, "40785": 8.513381616153097e-20, "40609": -6.025152599065109e-16, "39781": -3.656416538433405e-11, "40392": 3.597874641418457e-06, "33438": -6.7087063682080835e-15, "13489": -5.4510217159986494e-08, "14317": 3.163079261779785e-05, "25849": -3.542669815942645e-08, "12275": -1.3142756652086973e-08, "43597": -4.8383781177108174e-11, "41263": -2.14162540435791e-05, "42941": 2.5002831033615743e-22, "40675": 1.7200815677642823e-06, "1776": -1.9969196785041275e-12, "11580": 1.8041727542877196e-05, "23448": -1.3893634331907378e-11, "38728": -2.5483086938038467e-09, "49100": 3.268132431344384e-14, "46145": -1.7646427750150905e-11, "29977": -6.683729588985443e-07, "26680": -5.806860839681458e-21, "26097": 7.087430020646934e-13, "30397": -6.915580597706139e-09, "1662": -1.225431973776725e-17, "14502": 1.4621806144714355e-05, "6797": 7.811268044064304e-19, "10738": -1.5293278920580632e-10, "35904": -2.9966338438436324e-16, "6992": -3.8455324247479436e-08, "35756": -4.0492592233931644e-10, "47892": -4.772090315818786e-06, "6459": 3.203350917857506e-15, "30188": 8.189825512334677e-21, "34670": -4.1283551581727807e-11, "18865": 2.0943221170455216e-09, "18190": -3.2791435718536375e-06, "16793": -1.8209705103799934e-11, "24774": 1.7110024392604828e-06, "16757": -1.478749793022871e-08, "30752": -2.145576849579811e-07, "36239": -6.432142108678818e-09, "42646": 4.766097916331091e-13, "13937": -1.7241016030311584e-09, "34140": 4.388224482536316e-06, "23604": 1.3360135555267334e-05, "14841": -9.394737891852856e-08, "4585": -1.9672656431794167e-07, "11569": -4.331817477941513e-07, "5704": 1.1481052869252526e-23, "45178": -9.136215339822229e-11, "36647": 3.083889372646809e-08, "38960": -1.9079059256910113e-11, "13563": 7.799931349804297e-22, "15964": 7.032022476196289e-06, "48413": 9.129888551407061e-23, "34271": -2.3500366508960725e-06, "22752": -2.450310409404837e-21, "27082": -4.489694834661317e-26, "31438": -1.9341734647750853e-05, "49226": -9.051903150975704e-08, "4573": -1.7154832221422112e-13, "37499": 1.9451348343864084e-08, "9532": -5.575836822390556e-07, "26181": 1.1961521551029363e-13, "39323": -3.318031551316381e-08, "24904": -1.6100551874842495e-09, "33636": -2.9690368101000786e-08, "29715": -3.342441632412374e-09, "45357": -9.115570719586685e-11, "17193": -2.0931447579641826e-11, "15590": -9.613201109459623e-10, "22687": -3.890052994393045e-11, "8119": 6.576978961447822e-14, "4616": 7.952829150781326e-13, "22416": -6.954724653951416e-12, "41733": 2.0075044631084894e-11, "24336": -3.0718561261892317e-07, "36315": -9.067562700693088e-12, "6385": -1.2604027986526489e-06, "13688": -4.1484669782221316e-08, "33419": 2.5852388143539427e-06, "11375": -1.0996216908097268e-07, "47637": -7.622862176503986e-10, "3212": -3.0819036287831755e-19, "4683": 5.58623114249704e-25, "29868": -1.2993022392038255e-09, "47596": -3.010187670588493e-07, "22655": -2.6139470282942056e-08, "34476": -6.3571354758096276e-12, "31757": -1.1591216325759888e-05, "47929": -1.048093736244482e-11, "3493": -6.55489981174469e-06, "35015": -2.634549280628562e-08, "1933": -9.69497486948967e-10, "29116": -1.0627182200551032e-09, "25863": -4.839910252485424e-09, "17112": -5.062248965259641e-10, "30962": -1.3567877933382987e-07, "45735": -5.148995842318981e-10, "23520": -2.8618003707379104e-08, "27558": -8.034832775592804e-08, "49207": -1.5821948647499084e-06, "13702": -3.940537862945348e-09, "14435": -3.114250600337982e-06, "1611": -1.244214945472777e-08, "14109": 7.866830565035343e-08, "45363": -1.1548802285687997e-09, "15442": 2.7923999823542545e-12, "46881": -3.5641080467030407e-09, "42007": -7.989357691258193e-09, "11446": 9.722057821336463e-21, "1233": 9.126165881752968e-08, "27834": 4.714963228874547e-18, "18817": -5.43378233909607e-06, "18623": -9.049114305526019e-09, "31859": -1.980993151664734e-06, "46254": 2.1700117588043214e-05, "19637": -4.265477764420211e-10, "6273": -1.9034986197948456e-06, "33900": 4.992300382767809e-19, "33837": -1.8788469955325125e-07, "5041": -5.193717777729034e-08, "19776": -1.4031755924224854e-06, "17140": -3.3630654215812684e-07, "34053": -1.3597023487091065e-06, "15596": 1.5631171464920045e-05, "25178": 5.220264043259703e-13, "9633": -6.205828785896301e-06, "29126": 1.1266013979911804e-06, "7364": -7.81928189098835e-08, "38778": 4.813378970576487e-18, "30442": -1.3503989577293396e-06, "39558": 5.557515535220519e-26, "18814": -1.8640779890120028e-08, "34634": -4.9306163418805225e-11, "47448": -2.2433917969465256e-07, "44782": -8.097899705171585e-07, "25356": -4.334998811827973e-10, "4640": -7.1806157939136024e-09, "8350": -6.7779785695165625e-12, "33658": -1.2920740246772766e-06, "37491": 6.4315930359271075e-15, "29359": -7.28952818462858e-11, "25061": -3.8881444197613743e-10, "41552": 3.211007919162512e-08, "29854": -1.3628050684928895e-07, "23675": 1.9605179025355968e-17, "23614": 5.490548908710479e-07, "49436": 1.0534045696258544e-05, "21407": 7.690077836741693e-12, "49051": -6.699516670778393e-09, "20462": -1.2594606960192323e-09, "45983": 1.562209206440457e-12, "46169": -2.2465988877229394e-10, "13345": 1.3597282767295837e-06, "28065": 6.591957807540893e-07, "48706": -1.6374033293686808e-09, "33782": -4.90039587020874e-09, "11674": -4.6925615606596696e-11, "39948": -3.161414759233594e-08, "20748": 9.13503646850586e-06, "49695": -2.7954930439591405e-07, "13732": -1.2406642781570553e-10, "27990": 3.1594982743263244e-06, "17966": -1.9829679216911573e-21, "41462": -2.478604670614004e-08, "9498": -1.728394185192883e-08, "39920": 2.0002809166908265e-06, "21194": 7.308499189093709e-09, "4353": -1.4663430862128736e-07, "3685": -1.3165436685085296e-07, "6780": -2.2134581580758095e-07, "3095": -1.7484042793512343e-07, "15583": -5.590794910935502e-21, "15039": 3.964169650316762e-12, "6432": -6.237836469580316e-14, "7009": 2.289293234147838e-16, "33075": 9.109120070934296e-07, "27554": -3.913745993955331e-15, "30494": 2.7730190753936766e-06, "28556": -1.1197737455368042e-05, "49563": -2.126781493425369e-06, "8595": -3.5538512747734787e-10, "7286": 4.101287880575267e-24, "49872": 1.361504103988409e-07, "49443": 5.312348817272531e-20, "41761": -2.1092095994390548e-09, "17701": 7.285381555557251e-06, "11209": -1.9020001888275148e-05, "38293": 7.922961332146316e-18, "32473": -8.370666205883026e-07, "25810": -8.136412501335144e-07, "31331": -4.9769532680511475e-06, "8918": -1.259653945453465e-09, "13244": 3.2193216743361743e-25, "28094": -1.821981556713581e-07, "38597": -3.12056727707386e-07, "17042": 7.962250997417542e-16, "8851": -5.064592361450195e-06, "44925": 8.296436426746823e-14, "49606": 1.6325320002091858e-18, "49629": -1.5346565977649578e-18, "5429": 9.626754756309093e-20, "38153": 7.700815260085743e-22, "36149": -4.001001070719213e-09, "43998": 4.4285229705565146e-13, "28596": -1.141703501343727e-07, "47642": -3.0734005122212695e-10, "34909": -8.918996155261994e-07, "17281": -9.583437349647284e-10, "26605": -3.6939713754691184e-09, "42695": 3.751868382096291e-08, "46871": 1.7947023422948404e-13, "12381": -1.786686189007014e-09, "19537": 3.5430755551679737e-15, "23402": 1.0635013980575536e-14, "32827": 2.7201528789849714e-17, "1482": 1.8534552365112589e-16, "40943": 3.64207553005258e-15, "32542": -1.2809416512027383e-08, "1192": 4.159562971839392e-16, "32434": -5.5889213085174564e-06, "18471": -4.739711876027286e-09, "49304": 7.809446454048157e-06, "37584": -1.3183558849050314e-11, "19032": -1.463497056874985e-12, "17598": -5.74361439794302e-08, "21161": -8.953660726547241e-08, "35852": -1.616023063659668e-05, "21265": -2.2786798581364564e-11, "575": -8.574841544032096e-08, "45871": 1.0141856798817628e-15, "21914": -1.3350516092032194e-08, "47654": -3.514771815389395e-08, "11547": 5.284094214439392e-06, "27053": -2.452776208519936e-07, "38259": 1.1598330667194832e-19, "34756": -1.5340151265263557e-07, "2017": -5.860382318496704e-06, "2598": -6.18471940327936e-15, "37159": -2.9870331902381865e-16, "47429": -1.3737204653807567e-11, "37602": -1.2211903231218457e-08, "2062": 1.219221830368042e-05, "17234": -3.065348137170076e-08, "41648": -9.837723337113857e-09, "27637": -3.4634937765076756e-09, "28089": 1.484161238352044e-13, "9333": 1.5379136852899933e-15, "14847": -1.6904644668102264e-07, "7257": -4.838118329644203e-09, "27702": -4.033656296087429e-11, "2673": -5.965298441878986e-11, "1190": -2.6896134950220587e-08, "37432": -3.002053745149169e-11, "19411": -3.8508594036102297e-07, "6080": -7.816370343789459e-09, "19787": -4.036281257867813e-08, "22549": -2.834324996925375e-15, "34499": -3.451191878411919e-10, "45893": -2.158958613872528e-06, "44947": 6.476590037345886e-06, "32807": -3.438445219217101e-11, "42307": -2.6491557946428656e-09, "44516": -1.674308441579342e-08, "7090": -5.22243557497859e-09, "25546": 2.2167874647038842e-12, "1469": -1.0829584673047066e-07, "31215": 5.429894967494799e-20, "24545": 2.54427433013916e-06, "49453": -3.304579854011536e-06, "43162": -4.719057679176331e-06, "43848": -6.8556057522073385e-09, "48789": 2.042292113202393e-14, "35980": -1.1911935172975063e-07, "43783": -4.640538096427918e-06, "16331": -1.4273202419281005e-06, "18511": 1.1970061808824539e-06, "25996": -1.9121340301353483e-10, "1843": -1.9342193845659494e-08, "20407": -6.058623082935811e-08, "15939": -8.676620721817016e-06, "22824": -2.2978369891643524e-06, "30348": 6.431327608238565e-23, "17204": -5.176298625841902e-17, "27049": 1.0186296701431274e-05, "24962": 2.4420660920441152e-08, "15606": -1.7777918837964536e-08, "47681": 1.7549657727045086e-13, "40062": -2.0102165639400482e-07, "25260": -2.7828475832939147e-06, "29893": -7.650464249309153e-10, "7297": -1.9451621919870376e-07, "14095": -2.629581448421181e-17, "36771": 6.71908026561141e-09, "28904": 5.965043570199669e-14, "11298": -2.1054691323740824e-15, "38838": -1.5582239143441257e-12, "40158": -1.6565142571926118e-06, "30288": -6.555631160736084e-06, "161": -6.725038929289439e-11, "19567": -1.7415854381397367e-09, "34010": 4.648381471633911e-07, "32687": 1.2114142127155855e-21, "17859": -1.2678804341703653e-09, "48466": -1.600004395641008e-13, "37304": 9.503650665283202e-06, "25587": -2.212332574080822e-16, "19928": -2.94533371925354e-06, "6573": -1.9705223053279043e-12, "2401": 4.134295750191086e-13, "8013": -1.5405608713626861e-06, "27760": -6.161723867990076e-09, "44160": -5.690872669219971e-07, "18485": -4.006954431533813e-06, "7820": 8.355971203855006e-13, "3907": -3.138576284982264e-09, "32997": 4.363144189119339e-07, "25915": 3.7344688177108765e-06, "9545": -2.0794777199625968e-07, "26943": -5.837685518413093e-24, "20570": -8.372350066565559e-12, "35384": -2.892314842029009e-10, "33398": -1.5320452861487864e-07, "22536": -3.206554353237152e-06, "28391": 2.677013055674138e-15, "49079": 1.5240296721458434e-06, "23493": -1.6090726421680301e-09, "4527": -7.651108171558008e-10, "20977": 1.5137384076248373e-18, "15790": -7.774875120958313e-10, "27766": 2.525403497433132e-16, "14000": -7.188058644533157e-07, "28476": -1.492278929799795e-07, "12859": -2.5942429783754052e-09, "38038": -1.514549250714481e-08, "7360": 4.447615146636963e-06, "21839": -1.7994564132095547e-11, "25819": -1.261140132555738e-09, "37955": -1.586827915161848e-08, "29701": -2.13343067656524e-13, "18395": 1.403363512508804e-10, "22702": -5.54706502953195e-11, "7175": -4.417649656534195e-07, "34126": -1.7549876868724822e-06, "43221": -5.987333224766189e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_116.json <==
{"20228": -3.0173754692077638e-05, "24631": -1.705751521512866e-08, "21481": 8.316888511217258e-14, "31601": -4.2995959520339964e-07, "21027": -7.811539944668766e-11, "7756": 3.5521912574768067e-06, "15003": -3.2114887744683075e-11, "10962": -3.917662892490625e-08, "37208": -2.0452276658033952e-10, "1713": 1.287554255213763e-11, "25435": 3.0292227268218995e-05, "10196": -7.195381913334131e-09, "8919": -1.8375290557742119e-07, "40058": -5.822193925268948e-09, "1597": -3.963493800256401e-09, "18522": -1.48825701762334e-15, "44492": -1.532837050035596e-08, "48083": -6.990386545658112e-07, "12260": -3.5054178442806e-08, "7314": -7.131619844585658e-08, "35031": -6.686655431985855e-07, "17309": -1.6388192772865296e-07, "6094": -2.491517225280404e-09, "19429": -4.000764022293879e-12, "38589": 3.0372111723409036e-10, "23": -9.101820523937932e-12, "11185": -2.1930414368398486e-09, "17000": -1.0036417283117771e-07, "31999": -8.325620001414791e-10, "31002": -3.895418345928192e-07, "5762": 4.881763006667596e-20, "19308": -1.824010908603668e-07, "16780": -2.603972234282992e-11, "36171": -4.902177539635274e-23, "31110": -5.243652267381549e-09, "5943": 4.6263065600626875e-15, "22617": -1.1755183339118957e-06, "46077": -5.349490815598212e-17, "39120": 1.4407481555445827e-18, "24076": -1.7101293429732323e-07, "49558": -2.103299436839734e-12, "12596": -1.1747126281261444e-06, "2215": -4.247893230058253e-09, "38964": 4.907084256410599e-07, "1966": -2.3225568234920503e-07, "36951": -1.7640209197998047e-06, "19437": 1.465848775694667e-13, "47182": -1.868876814842224e-06, "24183": -4.421723540872335e-08, "28182": 2.0431134336988156e-19, "5267": -4.486098885536194e-06, "41565": 1.230009746399502e-18, "35684": -6.903016567230225e-07, "46765": -2.2713604266755283e-10, "20211": 6.2743079662323e-06, "25201": 4.425211933001272e-16, "46364": 8.190841060962129e-16, "45205": -2.4339589290320873e-08, "12684": -7.309446576982736e-08, "41732": -5.679082125425338e-07, "17423": 1.1817678809165955e-06, "31279": -2.0486821886152028e-08, "8492": -2.867325965780765e-09, "40686": 1.3627372682094575e-06, "46925": -1.7876483980217018e-10, "25999": -1.9034449942409993e-08, "46650": -9.157297427009325e-12, "40125": -6.739332675933838e-06, "8943": -8.198556900024414e-06, "13639": -1.4020108617842198e-07, "7734": -5.827229188071215e-12, "34508": 1.9438421726226806e-06, "36350": -7.805524510331452e-09, "27458": -1.5942094614729286e-09, "29134": -9.918617084622383e-08, "42936": -7.523366548412014e-11, "11653": -1.1645318940281868e-07, "20870": 7.91687984019518e-09, "1922": 1.36335811625762e-25, "18920": 6.705263688208771e-22, "45577": 6.787624661549335e-19, "21611": 8.750181024197446e-14, "49456": -8.150621511049394e-12, "40837": 9.58336353302002e-06, "40222": -4.312257096171379e-07, "23347": -4.472759371765278e-12, "21127": -3.372094178656476e-25, "41422": -1.5711312294006348e-05, "14911": -3.9276841562241314e-10, "20183": 5.916208495326813e-16, "34100": -2.196479181293398e-10, "33297": 7.779896726844982e-14, "22363": 4.645365004934867e-20, "9062": -2.0309057617851066e-11, "45657": -4.3091215193271637e-07, "2267": -1.6656959196552634e-08, "17786": -1.6820630058646202e-07, "8820": -7.104591932147742e-08, "13390": 4.12901310364866e-16, "3170": 1.0432548820972443e-06, "41357": -8.400077000260353e-08, "18491": 4.080966115168824e-19, "38132": 1.1085870265960693e-05, "13939": -1.075636191671947e-10, "46700": -2.5947260856628416e-05, "30148": 7.675526285311207e-10, "8072": -1.368691585958004e-07, "24269": -4.505313336267136e-10, "15692": -2.414989239696297e-11, "10792": -1.2749386951327324e-08, "19872": 1.2485730849220999e-12, "40248": -3.573735011741519e-10, "14046": -7.442176888727443e-29, "45091": -6.502867937088013e-06, "13882": -1.74042209982872e-07, "8715": 1.3126984221845106e-15, "35304": -2.0870338630629704e-10, "30572": -7.826147601008415e-08, "21243": 6.033748434219888e-13, "21890": -1.2019535526633264e-07, "7526": -2.3889377713203432e-06, "45652": -2.5558986817486583e-09, "1730": -2.2080497728893533e-10, "44601": -1.608612835407257e-06, "16527": -1.6091138838048025e-16, "6354": -1.574241309754143e-11, "36162": 4.6808042526245115e-05, "18788": -2.1841081324964762e-08, "22216": -1.2119573511881755e-10, "48347": -5.014594197273255e-06, "46331": 1.389109521854337e-15, "34579": 2.6627637594867083e-16, "11930": -1.587391458451748e-07, "37341": -2.9405596433207394e-09, "11650": -1.2939363718032836e-06, "13355": 6.772800007373521e-22, "28158": -3.848403594020056e-11, "44220": 1.915694818014767e-20, "31854": -2.6073451153934003e-08, "30459": 7.907100208222177e-22, "17168": 7.485282532693205e-16, "43732": -5.2711751777678726e-09, "3065": 1.0409146780148148e-08, "19079": -1.5988200902938843e-09, "13730": 1.770638757142562e-18, "27688": -3.7086219526827334e-08, "41804": -3.807751345448196e-09, "7532": 4.3106841609696215e-19, "14887": -2.2773346863687037e-08, "7473": -6.231365841813386e-10, "47479": 1.2110085070154985e-17, "16472": -3.886180464178324e-08, "46655": -1.015346199274063e-06, "47978": 4.479621052742004e-06, "40785": 8.35621211169122e-20, "40609": -5.882968417969536e-16, "39781": -3.590107326090219e-11, "40392": 3.3806371688842774e-06, "33438": -6.785437212109002e-15, "13489": -5.141187459230423e-08, "14317": 3.233672142028809e-05, "25849": -3.563607344403863e-08, "12275": -1.309810089878738e-08, "43597": -4.9188524826604405e-11, "41263": -2.1839299201965333e-05, "42941": 3.9986168891164474e-22, "40675": 1.4307327568531036e-06, "1776": -2.0299555103520105e-12, "11580": 1.7919763326644896e-05, "23448": -1.3890148693462834e-11, "38728": -2.527075121179223e-09, "49100": 3.25743676476975e-14, "46145": -1.7448887774662582e-11, "29977": -6.504460424184799e-07, "26680": -5.636730037060695e-21, "26097": 7.14888059860641e-13, "30397": -6.910529918968677e-09, "1662": -1.260761894189555e-17, "14502": 1.4195828437805176e-05, "6797": 8.367646040039617e-19, "10738": -1.3691123058379163e-10, "35904": -2.349920258382099e-16, "6992": -3.0800029635429384e-08, "35756": -4.106643609702587e-10, "47892": -4.982975423336029e-06, "6459": 3.1965999292005166e-15, "30188": 8.129111778862264e-21, "34670": -4.030576747027226e-11, "18865": 1.0877067688852548e-09, "18190": -3.7967488169670106e-06, "16793": -1.8048882566290558e-11, "24774": 1.6839241981506348e-06, "16757": -1.4537933748215438e-08, "30752": -2.43034977465868e-07, "36239": -6.682113744318485e-09, "42646": 4.753220750330911e-13, "13937": -1.949885772773996e-09, "34140": 4.333298504352569e-06, "23604": 1.23211669921875e-05, "14841": -8.927253074944019e-08, "4585": -1.8249312415719033e-07, "11569": -4.327194765210152e-07, "5704": 1.1572667257995836e-23, "45178": -9.098343070945703e-11, "36647": 3.103310475125909e-08, "38960": -1.8880762127082563e-11, "13563": 7.320363794381573e-22, "15964": 7.134473323822022e-06, "48413": 9.279136749330003e-23, "34271": -2.5692826509475707e-06, "22752": -2.36484663791145e-21, "27082": -4.402224119954886e-26, "31438": -1.903911828994751e-05, "49226": -8.884520269930363e-08, "4573": -1.5844252132524162e-13, "37499": 1.872188877314329e-08, "9532": -5.710817873477936e-07, "26181": 1.1934999655238698e-13, "39323": -3.340963274240494e-08, "24904": -1.578714291099459e-09, "33636": -2.9324095230549572e-08, "29715": -3.1711236806586384e-09, "45357": -9.007298103824723e-11, "17193": -2.0970417153876042e-11, "15590": -9.570093243382871e-10, "22687": -3.8740699892514384e-11, "8119": 6.461461588003203e-14, "4616": 7.735891927040939e-13, "22416": -6.707667807859252e-12, "41733": 1.999912001338089e-11, "24336": -3.2606512308120727e-07, "36315": -9.083952932087413e-12, "6385": -1.2546297907829285e-06, "13688": -3.880180884152651e-08, "33419": 2.6215103268623352e-06, "11375": -1.08683742582798e-07, "47637": -7.631066546309739e-10, "3212": -2.9495340631707777e-19, "4683": 5.603640709451867e-25, "29868": -1.2479891302064062e-09, "47596": -3.498263657093048e-07, "22655": -2.5530317798256875e-08, "34476": -6.316511758086563e-12, "31757": -1.161410927772522e-05, "47929": -1.0707641422413872e-11, "3493": -6.4488089084625246e-06, "35015": -2.3947851732373236e-08, "1933": 1.2763123959302903e-09, "29116": -1.1017198266927153e-09, "25863": -4.837729502469301e-09, "17112": -5.09955789311789e-10, "30962": -1.346406899392605e-07, "45735": -5.053426866652444e-10, "23520": -2.801958005875349e-08, "27558": -7.976563647389412e-08, "49207": -1.5547865629196168e-06, "13702": -3.9088685298338536e-09, "14435": -3.1435978412628173e-06, "1611": -1.2595865409821272e-08, "14109": 7.772586308419704e-08, "45363": -1.1630827066255733e-09, "15442": 2.7745105057874753e-12, "46881": -3.54686810169369e-09, "42007": -7.919571944512427e-09, "11446": 9.810187364333537e-21, "1233": 7.562775164842605e-08, "27834": 4.909730933443102e-18, "18817": -5.420606136322021e-06, "18623": -9.034697432070971e-09, "31859": -2.0319102704524996e-06, "46254": 2.1306164264678956e-05, "19637": -4.265467578079551e-10, "6273": -1.8720902502536773e-06, "33900": 4.979142911778339e-19, "33837": -1.848381571471691e-07, "5041": -5.1503567956388e-08, "19776": -1.5345039963722229e-06, "17140": -3.341664746403694e-07, "34053": -1.3189826905727386e-06, "15596": 1.4229658842086792e-05, "25178": 5.285140503019647e-13, "9633": -6.211202144622803e-06, "29126": 1.0254372656345367e-06, "7364": -7.661328185349703e-08, "38778": 4.740827955901361e-18, "30442": -1.3492305576801301e-06, "39558": 5.986654252073615e-26, "18814": -1.8610749393701552e-08, "34634": -4.902736691292375e-11, "47448": -2.2202253341674805e-07, "44782": -8.065358549356461e-07, "25356": -4.15248578065075e-10, "4640": -7.01602955814451e-09, "8350": -7.190309361249092e-12, "33658": -1.2940196692943574e-06, "37491": 6.3443716946665066e-15, "29359": -7.38047629056382e-11, "25061": -3.8629164919257166e-10, "41552": 1.61290867254138e-08, "29854": -1.3671658933162688e-07, "23675": 1.9471234520562764e-17, "23614": 5.474070459604263e-07, "49436": 1.1834468841552735e-05, "21407": 7.652965905435848e-12, "49051": -6.244558608159423e-09, "20462": -1.2514909030869604e-09, "45983": 1.6130067592712295e-12, "46169": -2.2332013031700626e-10, "13345": 1.3610324263572693e-06, "28065": 6.100224703550338e-07, "48706": -1.662183494772762e-09, "33782": -4.885874222964049e-09, "11674": -4.666596396418754e-11, "39948": -3.222026163712144e-08, "20748": 1.1476243734359742e-05, "49695": -2.3600183427333833e-07, "13732": -1.2426844477886335e-10, "27990": 3.144678473472595e-06, "17966": -1.959021638527788e-21, "41462": -2.457674825564027e-08, "9498": -1.974383369088173e-08, "39920": 1.9840052723884582e-06, "21194": 7.483091903850436e-09, "4353": -1.4703285880386829e-07, "3685": -1.2736303731799126e-07, "6780": -2.3347029462456704e-07, "3095": -1.7123010009527207e-07, "15583": -5.483806708763404e-21, "15039": 3.841570048734866e-12, "6432": -6.17618711729051e-14, "7009": 2.2814162017881224e-16, "33075": 9.204279631376267e-07, "27554": -3.938062653752183e-15, "30494": 2.466382086277008e-06, "28556": -1.2172390222549438e-05, "49563": -2.1457824110984804e-06, "8595": -3.6439225368667395e-10, "7286": 4.107019466738435e-24, "49872": 1.4199499040842056e-07, "49443": 5.292482930044102e-20, "41761": -2.074998919852078e-09, "17701": 7.654722332954406e-06, "11209": -1.934023380279541e-05, "38293": 7.829643509059403e-18, "32473": -8.281359821557999e-07, "25810": -8.204686641693116e-07, "31331": -5.194956064224243e-06, "8918": -1.2597328168340027e-09, "13244": 2.7803301377883203e-25, "28094": -1.8167966976761817e-07, "38597": -3.0549101531505586e-07, "17042": 8.295511499945008e-16, "8851": -5.026763677597046e-06, "44925": 8.582417443392387e-14, "49606": 1.6831585496028533e-18, "49629": -1.5001415637049681e-18, "5429": 9.681391769538785e-20, "38153": 7.510803270703942e-22, "36149": -3.9756967453286055e-09, "43998": 4.3596735110895677e-13, "28596": -1.1025878600776196e-07, "47642": -3.0501669243676587e-10, "34909": -8.680230379104614e-07, "17281": -9.572065027896314e-10, "26605": -3.6782427923753857e-09, "42695": 3.769994247704744e-08, "46871": 1.7991254708249472e-13, "12381": -1.6836838040035218e-09, "19537": 3.483467403420093e-15, "23402": 1.0594595201141032e-14, "32827": 2.7288559866639473e-17, "1482": 1.8652003552777074e-16, "40943": 3.63285568294458e-15, "32542": -1.3212403282523155e-08, "1192": 4.179933482673093e-16, "32434": -5.835888385772705e-06, "18471": -4.550717712845653e-09, "49304": 7.940129041671752e-06, "37584": -1.3338889175429359e-11, "19032": -1.5034460432161722e-12, "17598": -5.744064226746559e-08, "21161": -8.972586132586002e-08, "35852": -1.6254090070724486e-05, "21265": -2.23702681978466e-11, "575": -8.64511076360941e-08, "45871": 1.0299870678576184e-15, "21914": -1.3416495639830828e-08, "47654": -3.440464148297906e-08, "11547": 5.197771787643432e-06, "27053": -2.2774875164031983e-07, "38259": 1.1490910795856988e-19, "34756": -1.5798915177583693e-07, "2017": -5.7973313331604005e-06, "2598": -6.150474018973284e-15, "37159": -2.728626179171467e-16, "47429": -1.3775829756923485e-11, "37602": -1.2159000616520643e-08, "2062": 1.2140884399414062e-05, "17234": -3.023040946573019e-08, "41648": -9.502170723862946e-09, "27637": -3.4066112129949033e-09, "28089": 1.477989286513548e-13, "9333": 1.5850441792419901e-15, "14847": -1.6985312104225159e-07, "7257": -4.882361681666226e-09, "27702": -3.929209924535826e-11, "2673": -5.958948804618558e-11, "1190": -2.6930756866931915e-08, "37432": -3.0659907679364554e-11, "19411": -3.834444284439087e-07, "6080": -7.801747997291386e-09, "19787": -4.080656915903091e-08, "22549": -2.711737778771095e-15, "34499": -3.5164142900612207e-10, "45893": -2.2187480330467224e-06, "44947": 6.421984434127808e-06, "32807": -3.414188540773466e-11, "42307": -2.622166357468814e-09, "44516": -1.67505512945354e-08, "7090": -5.392466555349529e-09, "25546": 2.1799573346470424e-12, "1469": -1.0878496803343297e-07, "31215": 5.514103594979033e-20, "24545": 2.5062182545661926e-06, "49453": -3.3020079135894775e-06, "43162": -5.317671298980713e-06, "43848": -6.787264719605446e-09, "48789": 2.7991333695354116e-14, "35980": -1.2370718643069267e-07, "43783": -4.579902589321136e-06, "16331": -1.5389257669448852e-06, "18511": 1.1956842988729478e-06, "25996": -1.675715611781925e-10, "1843": -1.931337988935411e-08, "20407": -5.985428113490343e-08, "15939": -8.584108352661132e-06, "22824": -2.337280511856079e-06, "30348": 6.558736583628883e-23, "17204": -5.173503552641234e-17, "27049": 1.1345404386520386e-05, "24962": 2.7812584303319453e-08, "15606": -1.9416348077356814e-08, "47681": 1.7159299758873203e-13, "40062": -1.8416574224829675e-07, "25260": -2.7760055661201476e-06, "29893": -7.636478403583169e-10, "7297": -1.9558876752853394e-07, "14095": -2.5386043094044465e-17, "36771": 6.743369740433991e-09, "28904": 5.974957417720362e-14, "11298": -2.0322768468084007e-15, "38838": -1.5005508657850442e-12, "40158": -1.6102415323257447e-06, "30288": -6.444880962371826e-06, "161": -6.699157438561088e-11, "19567": -1.6680035332683474e-09, "34010": 3.042473830282688e-07, "32687": 1.2516726299073985e-21, "17859": -1.2419831182342022e-09, "48466": -1.5851561840918294e-13, "37304": 9.76751446723938e-06, "25587": 1.5510526890638587e-17, "19928": -2.9429784417152406e-06, "6573": -1.9828421216061544e-12, "2401": 4.3101142210844044e-13, "8013": -1.5310242772102356e-06, "27760": -6.126302178017795e-09, "44160": -5.954644829034806e-07, "18485": -4.038503170013428e-06, "7820": -4.562889444059692e-13, "3907": -3.2485942938365043e-09, "32997": 3.8856126368045805e-07, "25915": 3.220594227313995e-06, "9545": -2.0883431658148765e-07, "26943": -5.678127548130443e-24, "20570": -8.256894261648995e-12, "35384": -2.8598726203199477e-10, "33398": -1.5375124290585517e-07, "22536": -3.2938355207443237e-06, "28391": 2.6733523728061927e-15, "49079": 1.5911400318145752e-06, "23493": -1.6140006482601166e-09, "4527": -7.726109470240772e-10, "20977": 1.5160342057250753e-18, "15790": -7.775599078740924e-10, "27766": 2.617031591434227e-16, "14000": -7.178016752004624e-07, "28476": -1.4528352767229082e-07, "12859": -2.6044127298519017e-09, "38038": -1.5125141944736242e-08, "7360": 4.484382569789887e-06, "21839": -1.799553047021618e-11, "25819": -1.2854105443693698e-09, "37955": -1.5741558745503427e-08, "29701": -2.0836088410192133e-13, "18395": 1.4425924746319652e-10, "22702": -5.412006885308074e-11, "7175": -4.425206780433655e-07, "34126": -1.727769374847412e-06, "43221": -5.844175916536187e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_12.json <==
{"20228": -1.3282780249592813e-21, "24631": -2.0237739435657876e-17, "21481": 2.1967211036311163e-17, "31601": -6.141245687983285e-19, "21027": -2.96079237516178e-16, "7756": 0.0009002442169189453, "15003": -3.448370389945763e-21, "10962": -2.0347881162668426e-19, "37208": 5.85115805733949e-09, "1713": 2.5055322400158175e-17, "25435": -1.2926891446113587e-06, "10196": -3.460481531723401e-20, "8919": -5.121030285954476e-07, "40058": -2.578572928905487e-07, "1597": 1.1921930499089154e-21, "18522": 1.1552942630332908e-15, "44492": 1.6319754649885e-11, "48083": 5.0445114752051265e-14, "12260": 2.2191271042970582e-15, "7314": -1.0992275839560861e-15, "35031": -2.4334511185622465e-19, "17309": 2.2792840900365265e-09, "6094": 1.2361942026473115e-10, "19429": -1.8725805830399623e-11, "38589": -1.5394963082115965e-15, "23": 9.080123319904487e-15, "11185": -5.006467517030405e-19, "17000": 2.884736005626109e-14, "31999": -3.035050292685138e-17, "31002": 1.1172391679338535e-18, "5762": -5.287408016843922e-19, "19308": 6.134518991714533e-22, "16780": 2.764733751046402e-20, "36171": -6.661222962112134e-16, "31110": 1.6271162780087227e-21, "5943": -3.143589943647385e-08, "22617": -6.47325305180857e-11, "46077": -2.333445075148814e-23, "39120": 1.6290168103338943e-14, "24076": 1.418912559747696e-06, "49558": -3.1264907329742185e-16, "12596": 1.7790322166810757e-17, "2215": -0.00013553584098815918, "38964": -1.0677440513973124e-10, "1966": -8.71936298238728e-21, "36951": 0.0001573951530456543, "19437": 1.0629835422074473e-23, "47182": 4.1527856708967195e-14, "24183": 7.747494319366642e-21, "28182": -1.2538383872744093e-21, "5267": -2.2849244996905328e-07, "41565": -1.2951398176141994e-13, "35684": -1.925840578656979e-20, "46765": 1.0384451905619705e-24, "20211": -9.973373555577998e-21, "25201": 1.0269599393097906e-13, "46364": 9.05693832464749e-11, "45205": -0.0002520878028869629, "12684": 1.1235657148063183e-08, "41732": 1.3826973736286164e-09, "17423": 8.66109439812135e-11, "31279": -5.929090870343806e-20, "8492": -3.532999315325469e-13, "40686": -1.3899221085011959e-08, "46925": -8.716120873941691e-12, "25999": -1.1846373975276946e-06, "46650": 9.182024918235666e-23, "40125": 1.924509764648974e-08, "8943": 8.512324094772339e-07, "13639": 4.982039086831591e-17, "7734": 2.2592427928458393e-15, "34508": 2.5402287695194814e-18, "36350": 1.5124302668817566e-22, "27458": 5.290683930070372e-11, "29134": -2.83044926701191e-22, "42936": -2.115234053992783e-19, "11653": -1.552037315737131e-20, "20870": 1.317478487230687e-21, "1922": -1.1563271126475027e-19, "18920": -4.068819490568912e-24, "45577": -3.368786499757803e-16, "21611": -1.0180890797073516e-12, "49456": -3.973903658334166e-09, "40837": -1.6435626193356257e-14, "40222": -1.3264406006783248e-08, "23347": 6.878418723488266e-14, "21127": -9.854780325113666e-15, "41422": 1.5937004311928466e-22, "14911": -4.1043735318530176e-20, "20183": -5.2963034721526925e-20, "34100": -8.767725666984915e-09, "33297": 3.3181993330799743e-12, "22363": -6.440438460320053e-17, "9062": -2.0514690749103003e-19, "45657": 0.0003516831970214844, "2267": -2.575248347902459e-15, "17786": 1.833888401379935e-18, "8820": -2.1528769138967618e-10, "13390": -1.4752377108535192e-18, "3170": -1.351592793241707e-13, "41357": -4.354157659425262e-17, "18491": 5.23166308994405e-10, "38132": 7.633115164935589e-09, "13939": 3.058557069834933e-12, "46700": 3.2347007654607295e-08, "30148": -3.1172741576495626e-20, "8072": 1.0385850642186139e-22, "24269": 7.515262717694426e-17, "15692": -1.840107728412477e-12, "10792": 4.389553228279636e-18, "19872": -1.4866971941859342e-20, "40248": -6.448930501937866e-07, "14046": -1.1633116345222128e-17, "45091": 1.4449101914948414e-14, "13882": -7.451571058481931e-08, "8715": 5.638890456793888e-12, "35304": -4.754388527317133e-13, "30572": 0.0003853957748413086, "21243": -7.822388958800275e-14, "21890": 3.880187627637328e-20, "7526": 6.725299326133786e-23, "45652": 1.3049594228559808e-18, "1730": -3.6587340823028907e-19, "44601": -9.205853708664828e-21, "16527": 5.660768645988134e-24, "6354": 2.9426619154631144e-19, "36162": -1.0545439491121056e-20, "18788": -6.057463178876788e-10, "22216": -6.739854067564011e-07, "48347": -2.295180295819321e-15, "46331": -4.13378757002647e-12, "34579": 4.416489188891661e-25, "11930": 4.2816350469365715e-09, "37341": -7.86851679868356e-21, "11650": 3.9264615043066445e-09, "13355": 1.0375071468615716e-13, "28158": 3.1750638037919996e-07, "44220": 2.9257464292784293e-22, "31854": 1.874419685918838e-09, "30459": -5.204290430511553e-26, "17168": 1.0853545492905958e-16, "43732": -8.447367697954177e-07, "3065": -2.251969566228508e-19, "19079": 1.5659186244010925e-06, "13730": -3.378765002555804e-24, "27688": 1.939359783875716e-13, "41804": 3.7273269797781335e-20, "7532": 8.707362955662212e-17, "14887": -5.160751607036218e-10, "7473": -1.1353593620810898e-13, "47479": 1.3114512654758213e-20, "16472": -4.1409388359170407e-10, "46655": -1.0288526974822077e-15, "47978": 1.0660810470581055e-05, "40785": -5.214649025087059e-17, "40609": -5.889756184932621e-19, "39781": 9.409707970917225e-08, "40392": -0.0014356924438476562, "33438": 4.1974080886575394e-11, "13489": 6.138310693071247e-16, "14317": -8.677709956828039e-11, "25849": -5.846331268548966e-07, "12275": 8.529060270545674e-17, "43597": 2.2789910435676573e-06, "41263": -1.0933573321381118e-10, "42941": 4.357927644956262e-24, "40675": 1.193306284135668e-19, "1776": 7.929282119789604e-14, "11580": 4.3636141811020935e-13, "23448": 5.90083743645664e-12, "38728": -4.58763912320137e-08, "49100": 2.079095943869594e-20, "46145": 3.2232178037716607e-15, "29977": -2.839039631640991e-19, "26680": -2.6545058062765746e-11, "26097": -3.2609095579219734e-20, "30397": -1.503008008003235e-06, "1662": 1.2163209675564168e-16, "14502": -1.3389351777732371e-07, "6797": 8.444615405148935e-22, "10738": -7.626736532984068e-11, "35904": 5.2024419968819874e-27, "6992": -6.997920983023421e-21, "35756": -3.036166438375888e-25, "47892": -1.9766113837249578e-10, "6459": -4.0262618235348834e-24, "30188": 1.529493271009318e-24, "34670": -4.7011190079659925e-16, "18865": -7.978664950947234e-16, "18190": 7.398311407946778e-15, "16793": 2.052529016509652e-09, "24774": -1.853718567534912e-15, "16757": 8.359466452390051e-15, "30752": -3.5190964117646215e-08, "36239": -5.923278530259747e-20, "42646": -1.0898925859037511e-16, "13937": 4.965486030163169e-19, "34140": 7.731515995728754e-20, "23604": 1.0813397821038962e-08, "14841": 2.343515632674098e-08, "4585": 1.2031259322142774e-15, "11569": 0.00020502914428710938, "5704": 2.898152219025145e-28, "45178": 1.5450013961526564e-10, "36647": 6.605737316906391e-22, "38960": -9.387989940989883e-14, "13563": 8.56110175833551e-21, "15964": -4.003679275512695e-05, "48413": 5.65973534876904e-26, "34271": 2.2107036687368797e-16, "22752": 5.013355577046076e-24, "27082": -1.6235379263207505e-13, "31438": -2.730365376919508e-09, "49226": 1.4531065062328708e-12, "4573": -3.8605630834354085e-11, "37499": 1.3168625566351792e-19, "9532": -5.777538041355172e-20, "26181": -7.414363949465041e-12, "39323": -1.906054336586749e-13, "24904": 1.0660316217010052e-20, "33636": -5.754704761784524e-10, "29715": 2.6975897071679356e-14, "45357": 5.364704520616215e-11, "17193": -1.468140062646506e-17, "15590": 2.7102997941134805e-22, "22687": 9.198809042572976e-08, "8119": -4.4237553514282505e-20, "4616": 5.851510213688016e-09, "22416": -1.3063957027270588e-13, "41733": -4.304104450625346e-13, "24336": -1.7799533412942922e-20, "36315": -9.76331782190118e-23, "6385": -2.2360330476089985e-13, "13688": 9.653371435547342e-15, "33419": 4.963454557582736e-11, "11375": 8.55119517862178e-21, "47637": 4.878184967083143e-13, "3212": 3.1864020274952055e-09, "4683": -3.747335616253207e-25, "29868": -4.650772122471726e-23, "47596": -1.2032168594799942e-14, "22655": 2.3669153451919557e-06, "34476": 1.2361100587554574e-13, "31757": 4.059466998662664e-16, "47929": 1.6380668522997245e-17, "3493": 2.0288091036491096e-10, "35015": -1.9008634666306535e-13, "1933": 6.416748798976357e-15, "29116": 1.712854885223714e-20, "25863": 2.0992159122101838e-14, "17112": -4.4343359768390654e-07, "30962": -1.974847378960476e-12, "45735": -3.4539263810140497e-16, "23520": -1.4714156742611724e-22, "27558": -3.0394547989587297e-15, "49207": 2.7274000115665165e-18, "13702": -1.972514079284161e-22, "14435": -2.5580013170838355e-08, "1611": -9.72703695367727e-15, "14109": -9.39601432037307e-11, "45363": 6.716496248060366e-15, "15442": 6.331382529367602e-14, "46881": 3.2103351259138434e-10, "42007": -2.7292655780911446e-07, "11446": -8.046852247034497e-17, "1233": 1.8379390145776586e-19, "27834": -2.4354844211521306e-21, "18817": 1.408178941346705e-08, "18623": 1.4033203464384594e-22, "31859": -4.734069136702601e-12, "46254": 1.2094375279048108e-13, "19637": -3.729923593605937e-24, "6273": -5.779628997615305e-15, "33900": -3.9934965057053517e-17, "33837": 5.457761080910044e-20, "5041": -1.4386895895004273e-05, "19776": 6.373942829668522e-08, "17140": -2.5179460644721983e-07, "34053": 2.07602937507545e-12, "15596": 7.711892783439713e-20, "25178": -1.0738267426646753e-23, "9633": -8.886049389839172e-06, "29126": -2.0893273777744524e-14, "7364": -5.0137000471295325e-11, "38778": 2.3732611431626084e-14, "30442": -2.2047194838523865e-06, "39558": 1.9379597926416637e-15, "18814": 1.6129300929605962e-08, "34634": 2.670782465899555e-19, "47448": 7.838148796679433e-14, "44782": 5.011046915956441e-22, "25356": 2.2271624911264477e-21, "4640": 1.112964156391172e-12, "8350": 1.0234561115263218e-15, "33658": 5.643108487129212e-06, "37491": -3.0275291162951135e-14, "29359": 2.789715836115647e-11, "25061": -2.3680040567297664e-16, "41552": 1.9816779646278718e-19, "29854": -1.4619145393371583e-05, "23675": -8.575853785788846e-18, "23614": -7.834168314069245e-15, "49436": -1.501368473988407e-18, "21407": 5.275817215442658e-07, "49051": -4.317725732505551e-14, "20462": -2.0890603971094464e-18, "45983": -1.2437099030648824e-11, "46169": 1.0113784301420212e-19, "13345": 2.5079171173274516e-08, "28065": -8.518639352944613e-18, "48706": -1.8550986484802688e-18, "33782": -4.051841084873331e-14, "11674": 4.9107573563134114e-15, "39948": -4.5891190847413555e-15, "20748": 1.7587902334526006e-12, "49695": -3.0863793742952336e-14, "13732": -5.961044225841761e-08, "27990": 1.3541608112621616e-15, "17966": 5.760123826803465e-12, "41462": -1.0945346355438233e-05, "9498": 7.067988466590776e-24, "39920": 2.402560843415419e-18, "21194": -2.2342985100953783e-16, "4353": -7.389204699503882e-17, "3685": -1.7380790710449217e-05, "6780": 1.1633076155703748e-11, "3095": 7.058104795065745e-16, "15583": 7.820693808069107e-26, "15039": 1.6870435170374122e-17, "6432": -3.132806243155012e-18, "7009": 1.4388775679838664e-19, "33075": -8.176410483429209e-10, "27554": -4.60224836357087e-24, "30494": -4.0605771355330946e-08, "28556": 1.4334976890413575e-18, "49563": 1.4488718003136114e-14, "8595": 6.042907443770673e-11, "7286": -2.81970131888376e-20, "49872": 2.5933636748493028e-17, "49443": 2.0077597630938448e-25, "41761": 3.242319337459776e-12, "17701": -4.7150372495252666e-15, "11209": 5.0981739150302017e-11, "38293": -8.104455576209978e-22, "32473": 1.448271671588685e-19, "25810": -1.519910499542254e-19, "31331": -6.340118050575256e-06, "8918": -5.958812409430011e-20, "13244": 1.1239528618875587e-26, "28094": 5.695972315485049e-23, "38597": 2.6563324499875308e-08, "17042": 5.832024180563167e-10, "8851": -2.0610896870493888e-07, "44925": 3.4215531741210725e-13, "49606": -1.9362452974291954e-13, "49629": -1.0300967022087172e-23, "5429": -3.6782960251002804e-11, "38153": -6.794153013142087e-23, "36149": 2.0145594608038664e-08, "43998": -1.7252683755941689e-09, "28596": -1.9623443495153658e-16, "47642": 1.0213527801283816e-14, "34909": 1.847564940512229e-21, "17281": -4.445725353434682e-09, "26605": -2.784775383770466e-07, "42695": 3.3219932880912408e-18, "46871": 1.0702139527571917e-20, "12381": 7.369795446043252e-22, "19537": -2.8149279387434944e-11, "23402": 3.416347738038894e-13, "32827": 6.657296580669936e-12, "1482": 6.272200200353999e-20, "40943": -2.5578274115989283e-22, "32542": -1.6937802749987866e-19, "1192": -3.6894718391522475e-13, "32434": 4.635652992874384e-08, "18471": 2.3030100390315055e-07, "49304": -0.0001449025535583496, "37584": -1.922980219504211e-14, "19032": -2.6160237864836233e-15, "17598": -1.5146031975746154e-06, "21161": -1.8226626805062374e-17, "35852": 1.2862816220149398e-09, "21265": -9.279033541679382e-07, "575": 1.604447897989303e-09, "45871": 1.3814224208985593e-14, "21914": -8.665969011183508e-19, "47654": -6.0484891639843636e-21, "11547": -2.3547103046439588e-09, "27053": -1.2724311091005802e-09, "38259": 8.562511205673218e-07, "34756": -9.06166519587786e-20, "2017": -7.154523018471082e-13, "2598": 1.6462028725072743e-10, "37159": -5.003816430960441e-21, "47429": -1.9165652338415386e-09, "37602": 8.337519317865372e-07, "2062": 1.1398553848266601e-05, "17234": 6.019513607025146e-06, "41648": -2.6536681616562418e-11, "27637": 4.7857474419288335e-09, "28089": 2.8749954594786687e-12, "9333": -1.2650963299165596e-11, "14847": 3.857865556620098e-21, "7257": 2.2781790676162927e-13, "27702": 8.13248046682702e-14, "2673": 8.450886757681067e-22, "1190": 4.8185919877141716e-09, "37432": 5.125683406360937e-18, "19411": -2.9663593181794567e-12, "6080": -5.271656888794496e-14, "19787": -2.2861121461373047e-23, "22549": -5.432790576094767e-22, "34499": 1.0130281560122967e-07, "45893": -9.096186637878418e-05, "44947": 3.4040194274442827e-16, "32807": -1.2379400432109833e-06, "42307": 7.441189885139465e-07, "44516": -1.388820156968118e-18, "7090": 1.421893648512196e-10, "25546": 3.083761087333209e-22, "1469": 5.798801794298924e-12, "31215": 7.801399419804512e-12, "24545": -2.115611918270588e-07, "49453": -1.0961667500346966e-18, "43162": -1.7494993301281348e-16, "43848": -2.1798141069950817e-14, "48789": -1.6856676340103149e-06, "35980": 4.615712922550335e-19, "43783": -1.077134907245636e-07, "16331": 8.832681430703815e-13, "18511": 1.7366961818296443e-18, "25996": -1.0589040115034277e-21, "1843": -2.984512830153108e-08, "20407": -3.781729901675135e-10, "15939": -5.790402601846267e-15, "22824": -2.7951974068685104e-16, "30348": -5.897551552023882e-25, "17204": -9.746912142017262e-25, "27049": -1.0138694196939469e-06, "24962": -4.6610426902771e-06, "15606": -1.0232480603270844e-22, "47681": -6.908059257649212e-21, "40062": -8.329237606332078e-22, "25260": 3.367227052741839e-15, "29893": 3.0638297903351486e-09, "7297": 3.9704367793547133e-13, "14095": -4.002243381270778e-20, "36771": 4.285171627998352e-08, "28904": 1.355728377546323e-21, "11298": 1.6810148042398615e-22, "38838": -4.764117988997896e-12, "40158": 1.6979363281279802e-08, "30288": 1.1549563168955501e-10, "161": -1.2143389439667777e-25, "19567": -7.88616125646513e-11, "34010": 0.000591567268371582, "32687": -3.8102743673456893e-25, "17859": 8.197175577207005e-18, "48466": 5.851613823324442e-08, "37304": -0.0006561927795410156, "25587": 7.813411376234036e-20, "19928": 3.674218532978557e-11, "6573": -2.5151087809649477e-16, "2401": 1.3433620670933246e-20, "8013": 4.428275966267747e-20, "27760": -1.0818201803125538e-18, "44160": 3.3023686866681666e-18, "18485": -1.2231625134973002e-12, "7820": 4.481135606765747e-06, "3907": -3.285957500338554e-08, "32997": -6.665814566986228e-13, "25915": 1.5873418031386866e-17, "9545": -1.1947567462921143e-05, "26943": 5.106548329795714e-24, "20570": -4.889045612799236e-13, "35384": -4.223788157105446e-07, "33398": 9.717208371284869e-14, "22536": -1.1806711199824349e-11, "28391": 4.287229939718032e-25, "49079": 3.5872962325811385e-07, "23493": 5.771773033472205e-18, "4527": -2.5219436734914777e-07, "20977": -6.172172495322314e-16, "15790": 1.138743944466114e-08, "27766": 6.4289445008938e-23, "14000": 1.5006476415387552e-21, "28476": 8.378515336225374e-21, "12859": -1.0974002262464921e-15, "38038": 6.355426739901304e-08, "7360": -8.837817283557925e-16, "21839": 8.931751449559044e-15, "25819": 6.92905014147982e-10, "37955": 1.0329397628083825e-09, "29701": 4.068239941261709e-09, "18395": 5.245522409677506e-07, "22702": -2.3928651060600716e-13, "7175": -2.132636151008782e-15, "34126": 7.695937398466412e-13, "43221": -2.835215302184224e-08}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_120.json <==
{"20228": -2.8310282230377196e-05, "24631": -1.7443313263356685e-08, "21481": 8.067694956537252e-14, "31601": -4.5986637473106384e-07, "21027": -7.801741048751864e-11, "7756": 3.7076210975646974e-06, "15003": -3.247942458983744e-11, "10962": -4.054870456457138e-08, "37208": -2.0649078578571788e-10, "1713": 1.2941131899424363e-11, "25435": 2.955326557159424e-05, "10196": -7.259129779413342e-09, "8919": -1.8345749005675317e-07, "40058": -5.875132046639919e-09, "1597": -4.116001655347646e-09, "18522": -1.4982354246129147e-15, "44492": -1.5877094119787215e-08, "48083": -6.978057324886322e-07, "12260": -3.5120761021971704e-08, "7314": -7.098963484168053e-08, "35031": -6.752660125494004e-07, "17309": -2.0550064742565155e-07, "6094": -2.480213297531009e-09, "19429": -3.993565371729346e-12, "38589": 3.030867810593918e-10, "23": -9.141085115516034e-12, "11185": -2.1928854403086006e-09, "17000": -9.986540302634239e-08, "31999": -8.441985846729949e-10, "31002": -4.1121318936347964e-07, "5762": 4.778232287107071e-20, "19308": -1.8209459260106087e-07, "16780": -2.6133632218261483e-11, "36171": -4.933834568858291e-23, "31110": -5.564701277762652e-09, "5943": 4.6284320820433325e-15, "22617": -1.1742611229419709e-06, "46077": -5.846164264494691e-17, "39120": 1.442811934379909e-18, "24076": -1.743834465742111e-07, "49558": -2.096797970807529e-12, "12596": -1.1764508485794068e-06, "2215": -4.268772318027914e-09, "38964": 5.313722416758537e-07, "1966": -2.3200860247015954e-07, "36951": -1.5723040699958801e-06, "19437": 1.473410016217258e-13, "47182": -1.9886308908462523e-06, "24183": -4.451688844710588e-08, "28182": 1.4998107465170883e-19, "5267": -4.462928175926209e-06, "41565": 1.2328553705264617e-18, "35684": -6.898748874664307e-07, "46765": -2.278422107337974e-10, "20211": 6.418337821960449e-06, "25201": 4.434455927460057e-16, "46364": 8.078488572538233e-16, "45205": -2.5233495980501173e-08, "12684": -7.194919511675834e-08, "41732": -5.464641004800796e-07, "17423": 1.5843689441680907e-06, "31279": -2.0452821627259255e-08, "8492": -2.8615735936909913e-09, "40686": 1.3072967529296875e-06, "46925": -1.778604018909391e-10, "25999": -1.88359955791384e-08, "46650": -9.179817084259412e-12, "40125": -7.2402417659759526e-06, "8943": -8.371166586875916e-06, "13639": -1.3526668772101402e-07, "7734": -5.856587677044445e-12, "34508": 1.947118490934372e-06, "36350": -7.715452229604124e-09, "27458": -1.584045821800828e-09, "29134": -1.0353546589612961e-07, "42936": -7.53292169974884e-11, "11653": -1.1811785399913788e-07, "20870": 8.549103513360023e-09, "1922": 1.3669906023694642e-25, "18920": 6.733196584877952e-22, "45577": 6.78574763653822e-19, "21611": 8.77418937506036e-14, "49456": -8.181262955986312e-12, "40837": 9.656050205230713e-06, "40222": -4.3350275605916975e-07, "23347": -4.5188482999947155e-12, "21127": -3.4800115217913823e-25, "41422": -1.5419083833694458e-05, "14911": -3.940228634746745e-10, "20183": 5.936605373957348e-16, "34100": -2.2265456209424884e-10, "33297": 8.058157696666512e-14, "22363": 4.635398391760999e-20, "9062": -2.0283837329770904e-11, "45657": -4.2586952447891233e-07, "2267": -1.5897208359092475e-08, "17786": -1.6723085194826126e-07, "8820": -6.805441342294216e-08, "13390": 4.0349439067721704e-16, "3170": 1.0721658170223236e-06, "41357": -8.62952508032322e-08, "18491": 4.14593015409144e-19, "38132": 9.982085824012756e-06, "13939": -1.0636496881488711e-10, "46700": -2.5668702125549316e-05, "30148": 7.688238110858947e-10, "8072": -1.4061133377254008e-07, "24269": -4.482853546505794e-10, "15692": -2.396309355390258e-11, "10792": -1.2836440000683069e-08, "19872": 1.2710241037439119e-12, "40248": -3.5433324228506536e-10, "14046": -4.912773282226791e-29, "45091": -6.51419460773468e-06, "13882": -1.74117274582386e-07, "8715": 1.3323418757149598e-15, "35304": -3.2817300962051376e-10, "30572": -7.604907266795636e-08, "21243": 6.04389356340107e-13, "21890": -1.2088284827768801e-07, "7526": -2.4178531765937804e-06, "45652": -2.541038556955755e-09, "1730": -2.2096883185440674e-10, "44601": -1.6009576618671418e-06, "16527": -1.619535235086733e-16, "6354": -1.5629244671799825e-11, "36162": 4.694347858428955e-05, "18788": -2.2379769943654537e-08, "22216": -1.2145686923759058e-10, "48347": -5.020724534988403e-06, "46331": 1.394847570779234e-15, "34579": 2.6396876004475268e-16, "11930": -1.5682727098464965e-07, "37341": -2.92846147203818e-09, "11650": -1.2957707047462464e-06, "13355": 6.645909177918906e-22, "28158": -3.8507623685291035e-11, "44220": 1.8870468931892056e-20, "31854": -2.629135036841035e-08, "30459": 7.980417527251937e-22, "17168": 6.726016271718649e-16, "43732": -5.360109498724342e-09, "3065": 1.0130432201549411e-08, "19079": 7.018757984042167e-08, "13730": 1.780681721866295e-18, "27688": -2.8856443241238593e-08, "41804": -3.668527060654014e-09, "7532": 4.23376476021628e-19, "14887": -2.3228840436786414e-08, "7473": -6.181054050102829e-10, "47479": 1.2213530967836173e-17, "16472": -3.9202021434903143e-08, "46655": -1.046454906463623e-06, "47978": 4.415199160575866e-06, "40785": 8.433643628564472e-20, "40609": -5.929401414306312e-16, "39781": -3.645583319666912e-11, "40392": 3.5712286829948426e-06, "33438": -6.741520675035417e-15, "13489": -5.380413495004177e-08, "14317": 3.205011606216431e-05, "25849": -3.542337566614151e-08, "12275": -1.3194943312555551e-08, "43597": -4.877351784671191e-11, "41263": -2.1499440670013428e-05, "42941": 3.275428761429096e-22, "40675": 1.6827735304832458e-06, "1776": -1.9905058934455156e-12, "11580": 1.8065997362136842e-05, "23448": -1.3896070640839752e-11, "38728": -2.537789405323565e-09, "49100": 3.272400572740253e-14, "46145": -1.7719312381814232e-11, "29977": -6.659150123596191e-07, "26680": -5.774286599508017e-21, "26097": 7.08960925521751e-13, "30397": -6.8844208726659415e-09, "1662": -1.2546324656276253e-17, "14502": 1.4583139419555664e-05, "6797": 8.043896495071867e-19, "10738": -1.424376114300685e-10, "35904": -2.5851557006184577e-16, "6992": -3.848940134048462e-08, "35756": -4.098215140402317e-10, "47892": -4.6818608045578006e-06, "6459": 3.201379716877284e-15, "30188": 8.147122346298852e-21, "34670": -4.087661181984004e-11, "18865": 1.8747011199593546e-09, "18190": -3.4828925132751464e-06, "16793": -1.819022259041958e-11, "24774": 1.626877635717392e-06, "16757": -1.4654319966211915e-08, "30752": -2.4750713258981704e-07, "36239": -6.563573842868209e-09, "42646": 4.759639438134399e-13, "13937": -1.8191665003541857e-09, "34140": 4.435199499130249e-06, "23604": 1.290177822113037e-05, "14841": -9.411660023033618e-08, "4585": -1.919347606599331e-07, "11569": -4.320617765188217e-07, "5704": 1.1452734340981773e-23, "45178": -9.128359124588314e-11, "36647": 3.102035727351904e-08, "38960": -1.8910029666585616e-11, "13563": 7.702884535106105e-22, "15964": 7.053729891777038e-06, "48413": 8.954029953178287e-23, "34271": -2.388460338115692e-06, "22752": -2.4153170960735974e-21, "27082": -4.4344591222438784e-26, "31438": -1.9179794788360597e-05, "49226": -9.022187441587448e-08, "4573": -1.6584838391509038e-13, "37499": 1.897568115964532e-08, "9532": -5.533567816019058e-07, "26181": 1.1972683289229736e-13, "39323": -3.3357448410242795e-08, "24904": -1.5891971997916698e-09, "33636": -2.9426601249724627e-08, "29715": -3.2814545556902886e-09, "45357": -9.051317647390533e-11, "17193": -2.0960958408977603e-11, "15590": -9.6019241027534e-10, "22687": -3.893850134772947e-11, "8119": 6.525191054151946e-14, "4616": 7.827709680441331e-13, "22416": -6.856051868453505e-12, "41733": 2.0065886019438038e-11, "24336": -3.1320426613092423e-07, "36315": -9.084149041882483e-12, "6385": -1.2600155174732209e-06, "13688": -4.015661310404539e-08, "33419": 2.581269145011902e-06, "11375": -1.0941950604319572e-07, "47637": -7.673729123780504e-10, "3212": -3.1323969568348985e-19, "4683": 5.592343877976836e-25, "29868": -1.2773626076523215e-09, "47596": -3.0860669910907746e-07, "22655": -2.5970907881855965e-08, "34476": -6.352435093504027e-12, "31757": -1.1606061458587646e-05, "47929": -1.0569248161118594e-11, "3493": -6.506845951080322e-06, "35015": -2.5456463918089868e-08, "1933": -2.6813894510269164e-09, "29116": -1.0797491995617747e-09, "25863": -4.851931298617274e-09, "17112": -5.079465699964203e-10, "30962": -1.3567497953772545e-07, "45735": -5.082590359961614e-10, "23520": -2.8333044610917567e-08, "27558": -8.031955920159816e-08, "49207": -1.570138931274414e-06, "13702": -3.9020011899992825e-09, "14435": -3.0757448077201843e-06, "1611": -1.243309467099607e-08, "14109": 7.827652618288993e-08, "45363": -1.1529244511621072e-09, "15442": 2.7808999902845246e-12, "46881": -3.5321922041475773e-09, "42007": -8.003407856449485e-09, "11446": 9.801525393656677e-21, "1233": 8.329394273459911e-08, "27834": 4.871576232690078e-18, "18817": -5.453653335571289e-06, "18623": -9.02952451724559e-09, "31859": -2.012855112552643e-06, "46254": 2.1726965904235838e-05, "19637": -4.260755667928606e-10, "6273": -1.8918108940124511e-06, "33900": 5.050335353368705e-19, "33837": -1.8639747053384782e-07, "5041": -5.187098868191242e-08, "19776": -1.4298230409622193e-06, "17140": -3.3254344016313555e-07, "34053": -1.3562826812267304e-06, "15596": 1.5093703269958496e-05, "25178": 5.286957360794986e-13, "9633": -6.204906105995178e-06, "29126": 1.1433373391628266e-06, "7364": -7.874886505305767e-08, "38778": 4.761433218189448e-18, "30442": -1.3442879915237426e-06, "39558": 6.376587515948539e-26, "18814": -1.8389540491625665e-08, "34634": -4.9344507715431974e-11, "47448": -2.234775573015213e-07, "44782": -8.032707124948502e-07, "25356": -4.243862713337876e-10, "4640": -7.139438530430197e-09, "8350": -6.79401296110882e-12, "33658": -1.3000774383544921e-06, "37491": 6.460718626755124e-15, "29359": -7.275218194990885e-11, "25061": -3.84349659725558e-10, "41552": 2.6005408726632595e-08, "29854": -1.354895904660225e-07, "23675": 1.96647971344166e-17, "23614": 5.347420275211335e-07, "49436": 1.1031569242477418e-05, "21407": 7.561578172499139e-12, "49051": -6.56471645925194e-09, "20462": -1.2583097850438207e-09, "45983": 1.5939369291118056e-12, "46169": -2.2437785446527415e-10, "13345": 1.3590049743652343e-06, "28065": 6.415946781635285e-07, "48706": -1.6397301806136965e-09, "33782": -4.843411152251065e-09, "11674": -4.674267984228209e-11, "39948": -3.189707174897194e-08, "20748": 1.0356287956237794e-05, "49695": -2.75800283998251e-07, "13732": -1.2428704394551459e-10, "27990": 3.15177857875824e-06, "17966": -1.9674989824919256e-21, "41462": -2.471509389579296e-08, "9498": -1.7927694134414194e-08, "39920": 1.9987122714519503e-06, "21194": 7.280790014192462e-09, "4353": -1.4626115560531616e-07, "3685": -1.305171474814415e-07, "6780": -2.2358100861310958e-07, "3095": -1.7062989994883537e-07, "15583": -5.277666417972493e-21, "15039": 3.904668233190023e-12, "6432": -6.14402129173186e-14, "7009": 2.284389344353599e-16, "33075": 9.173762798309326e-07, "27554": -3.995128672329429e-15, "30494": 2.71551251411438e-06, "28556": -1.1495513916015625e-05, "49563": -2.1458238363265993e-06, "8595": -3.550166729837656e-10, "7286": 4.106835419052142e-24, "49872": 1.3705217279493808e-07, "49443": 5.318859112505127e-20, "41761": -2.1053873933851718e-09, "17701": 7.4062097072601315e-06, "11209": -1.9324748516082764e-05, "38293": 7.896282911389052e-18, "32473": -8.389095962047577e-07, "25810": -8.210514485836029e-07, "31331": -4.9809914827346804e-06, "8918": -1.2566489749588073e-09, "13244": 3.164016572451335e-25, "28094": -1.8259510397911072e-07, "38597": -3.013959713280201e-07, "17042": 8.245180233013016e-16, "8851": -5.074920058250427e-06, "44925": 8.454639655042229e-14, "49606": 1.6840203548047078e-18, "49629": -1.4997955676866736e-18, "5429": 9.533205896515487e-20, "38153": 7.614398047131102e-22, "36149": -3.97586147300899e-09, "43998": 4.3973166441446665e-13, "28596": -1.1245491914451123e-07, "47642": -3.049706356250681e-10, "34909": -8.607092499732971e-07, "17281": -9.586592204868792e-10, "26605": -3.693889593705535e-09, "42695": 3.6846394650638106e-08, "46871": 1.568849050670451e-13, "12381": -1.7513045168016106e-09, "19537": 3.5128736031175834e-15, "23402": 1.0611761469547787e-14, "32827": 2.7232025228557388e-17, "1482": 1.8656220665547173e-16, "40943": 3.6347516663148835e-15, "32542": -1.2946224305778743e-08, "1192": 4.1974878434158926e-16, "32434": -5.61450481414795e-06, "18471": -4.667709581553936e-09, "49304": 7.874436378479004e-06, "37584": -1.3222324923845008e-11, "19032": -1.4700724193517089e-12, "17598": -5.769333802163601e-08, "21161": -8.908814750611782e-08, "35852": -1.6285195350646972e-05, "21265": -2.2783999611419858e-11, "575": -8.615713566541672e-08, "45871": 1.0266001937431213e-15, "21914": -1.3326193438842893e-08, "47654": -3.504370804876089e-08, "11547": 5.282566547393799e-06, "27053": -2.411694452166557e-07, "38259": 1.1557872985502176e-19, "34756": -1.5608400106430053e-07, "2017": -5.878210663795471e-06, "2598": -6.029061694334814e-15, "37159": -2.8111851388401553e-16, "47429": -1.3742809414907243e-11, "37602": -1.2148243840783835e-08, "2062": 1.2148805856704712e-05, "17234": -3.070524660870433e-08, "41648": -9.685387485660612e-09, "27637": -3.4398242132738234e-09, "28089": 1.4819185878423013e-13, "9333": 1.5474656278602338e-15, "14847": -1.6973849385976792e-07, "7257": -4.837451269850135e-09, "27702": -3.967347311117919e-11, "2673": -5.957096163911046e-11, "1190": -2.680557779967785e-08, "37432": -3.0235175927373346e-11, "19411": -3.846365958452225e-07, "6080": -7.78884394094348e-09, "19787": -4.04282845556736e-08, "22549": -2.7742336206060257e-15, "34499": -3.4752170904539524e-10, "45893": -2.1810619533061983e-06, "44947": 6.409637331962586e-06, "32807": -3.4260037864441986e-11, "42307": -2.655406715348363e-09, "44516": -1.6748543130233883e-08, "7090": -5.3298647981137034e-09, "25546": 2.2003975175266534e-12, "1469": -1.0827578604221344e-07, "31215": 5.483834449092427e-20, "24545": 2.52998948097229e-06, "49453": -3.286811113357544e-06, "43162": -4.911382794380188e-06, "43848": -6.804844597354531e-09, "48789": 2.1479873435481523e-14, "35980": -1.2045206502079963e-07, "43783": -4.654724001884461e-06, "16331": -1.4748716354370118e-06, "18511": 1.1983105540275574e-06, "25996": -1.8724640540312977e-10, "1843": -1.942624803632498e-08, "20407": -6.061961874365807e-08, "15939": -8.613884449005127e-06, "22824": -2.317771166563034e-06, "30348": 6.904893058418543e-23, "17204": -5.139750170607416e-17, "27049": 1.0368036031723022e-05, "24962": 2.5230618193745615e-08, "15606": -1.8641536589711905e-08, "47681": 1.743842759083236e-13, "40062": -1.9773028790950776e-07, "25260": -2.75704562664032e-06, "29893": -7.626364822499454e-10, "7297": -1.9971253350377082e-07, "14095": -2.6609135901634052e-17, "36771": 6.72189868055284e-09, "28904": 5.979162942537641e-14, "11298": -2.0862221672413027e-15, "38838": -1.5261790053955338e-12, "40158": -1.6679969429969788e-06, "30288": -6.5009087324142455e-06, "161": -6.707884494971949e-11, "19567": -1.7178848793264478e-09, "34010": 3.958766162395477e-07, "32687": 1.2572879289521024e-21, "17859": -1.2620381312444807e-09, "48466": -1.5802047670376852e-13, "37304": 9.589731693267823e-06, "25587": -2.707717383643171e-16, "19928": -2.9483944177627565e-06, "6573": -1.975849670543539e-12, "2401": 4.239900874836167e-13, "8013": -1.5338999032974244e-06, "27760": -6.166999810375273e-09, "44160": -5.81124797463417e-07, "18485": -4.022057056427002e-06, "7820": 6.759842108294833e-13, "3907": -3.187786787748337e-09, "32997": 4.146835207939148e-07, "25915": 3.5526680946350096e-06, "9545": -2.101575583219528e-07, "26943": -5.500463628214772e-24, "20570": -8.321516133946716e-12, "35384": -2.885268986574374e-10, "33398": -1.519628521054983e-07, "22536": -3.238533437252045e-06, "28391": 2.6821056486880933e-15, "49079": 1.529143452644348e-06, "23493": -1.6104291717056185e-09, "4527": -7.681194983888418e-10, "20977": 1.5202803480083432e-18, "15790": -7.767374336253852e-10, "27766": 2.600957643705826e-16, "14000": -7.186263054609298e-07, "28476": -1.4744019135832787e-07, "12859": -2.5998704950325192e-09, "38038": -1.5194544102996588e-08, "7360": 4.3871939182281495e-06, "21839": -1.799901951926586e-11, "25819": -1.2636046449188143e-09, "37955": -1.5976078575477005e-08, "29701": -2.09335109246922e-13, "18395": 1.4221190212992952e-10, "22702": -5.485077963385265e-11, "7175": -4.434184357523918e-07, "34126": -1.7825044691562652e-06, "43221": -5.946311603111099e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_124.json <==
{"20228": -2.967972755432129e-05, "24631": -1.7004264518618583e-08, "21481": 8.162098552588759e-14, "31601": -4.359877109527588e-07, "21027": -7.803124390193262e-11, "7756": 3.6740440130233766e-06, "15003": -3.2245961847365836e-11, "10962": -3.999244887381792e-08, "37208": -2.0584522644639946e-10, "1713": 1.2949258234584704e-11, "25435": 3.047278165817261e-05, "10196": -7.242021965794265e-09, "8919": -1.8942516297101975e-07, "40058": -5.8984087081626056e-09, "1597": -3.972089616581798e-09, "18522": -1.4884886379018526e-15, "44492": -1.5908150235190987e-08, "48083": -7.025876641273498e-07, "12260": -3.503769170492887e-08, "7314": -7.1488618850708e-08, "35031": -6.76984041929245e-07, "17309": -1.728145033121109e-07, "6094": -2.501381968613714e-09, "19429": -3.954498311031784e-12, "38589": 3.0698742193635555e-10, "23": -9.134877245742246e-12, "11185": -2.190411032643169e-09, "17000": -1.0011356323957444e-07, "31999": -8.291173435281962e-10, "31002": -3.9696034044027327e-07, "5762": 4.995392476541761e-20, "19308": -1.8607694655656814e-07, "16780": -2.611507170513505e-11, "36171": -4.965600372331859e-23, "31110": -5.207422072999179e-09, "5943": 4.635832273613971e-15, "22617": -1.1903782188892364e-06, "46077": -5.2930953890750756e-17, "39120": 1.4495745099055158e-18, "24076": -1.725269667804241e-07, "49558": -2.101333507198433e-12, "12596": -1.1802799999713898e-06, "2215": -4.289253556635231e-09, "38964": 5.062473565340043e-07, "1966": -2.315998263657093e-07, "36951": -1.7755754292011262e-06, "19437": 1.467113897035688e-13, "47182": -2.064032405614853e-06, "24183": -4.460721742361784e-08, "28182": 2.373325670647526e-19, "5267": -4.344388842582703e-06, "41565": 1.2279971961168258e-18, "35684": -7.088376581668854e-07, "46765": -2.2531981812790036e-10, "20211": 6.272856593132019e-06, "25201": 4.467744924019357e-16, "46364": 8.184387195742104e-16, "45205": -2.4479893036186694e-08, "12684": -7.24073126912117e-08, "41732": -5.734527856111526e-07, "17423": 1.27475306391716e-06, "31279": -2.060634782537818e-08, "8492": -2.8486066730692983e-09, "40686": 1.3149909675121308e-06, "46925": -1.7633135939831845e-10, "25999": -1.913560088723898e-08, "46650": -9.16070121093071e-12, "40125": -7.103008031845093e-06, "8943": -8.240969777107238e-06, "13639": -1.3935820199549197e-07, "7734": -5.8329891317043805e-12, "34508": 1.9848646223545075e-06, "36350": -7.855625008232891e-09, "27458": -1.5865456953179091e-09, "29134": -9.976406581699849e-08, "42936": -7.525763521698536e-11, "11653": -1.1634152382612229e-07, "20870": 7.949513383209705e-09, "1922": 1.3395748965008731e-25, "18920": 6.721233567986965e-22, "45577": 6.861555052438406e-19, "21611": 8.686651398193135e-14, "49456": -8.142670822053332e-12, "40837": 9.635518789291382e-06, "40222": -4.3146748095750807e-07, "23347": -4.51997578920782e-12, "21127": -3.4277870214534494e-25, "41422": -1.57077419757843e-05, "14911": -3.990620461991057e-10, "20183": 5.972151245758894e-16, "34100": -2.1907730115344748e-10, "33297": 7.762316123205437e-14, "22363": 4.640982879982247e-20, "9062": -2.0184131699352294e-11, "45657": -4.244908690452576e-07, "2267": -1.6511993017047643e-08, "17786": -1.6953200101852418e-07, "8820": -7.068888284265996e-08, "13390": 4.092703953517685e-16, "3170": 1.0854707658290864e-06, "41357": -8.385990746319294e-08, "18491": 4.0253133400287855e-19, "38132": 1.104346513748169e-05, "13939": -1.0903445399890188e-10, "46700": -2.5778279304504393e-05, "30148": 7.60044640628621e-10, "8072": -1.373908296227455e-07, "24269": -4.508925849222578e-10, "15692": -2.406967723800335e-11, "10792": -1.2764418497681618e-08, "19872": 1.2502879087605833e-12, "40248": -3.58524703187868e-10, "14046": -3.899850636374045e-29, "45091": -6.701419353485108e-06, "13882": -1.7257045954465866e-07, "8715": 1.3121152775408263e-15, "35304": -2.935281736426987e-10, "30572": -7.73331243544817e-08, "21243": 6.0163209525399e-13, "21890": -1.2159018777310847e-07, "7526": -2.415046989917755e-06, "45652": -2.5438854936510325e-09, "1730": -2.2093947336543352e-10, "44601": -1.6111308336257935e-06, "16527": -1.6071220743096858e-16, "6354": -1.559169163556362e-11, "36162": 4.695408821105957e-05, "18788": -2.20656325109303e-08, "22216": -1.2215488823130727e-10, "48347": -4.99940425157547e-06, "46331": 1.3866197079437371e-15, "34579": 2.6370156058774796e-16, "11930": -1.5832653269171716e-07, "37341": -2.9347732197493317e-09, "11650": -1.300879567861557e-06, "13355": 6.7698241424018e-22, "28158": -3.8450316424132324e-11, "44220": 1.9018947454798632e-20, "31854": -2.6034899055957794e-08, "30459": 7.870925283929518e-22, "17168": 7.798044154849748e-16, "43732": -5.286566447466612e-09, "3065": 1.0606775758787989e-08, "19079": 3.120876848697662e-08, "13730": 1.765587730271495e-18, "27688": -2.947299974039197e-08, "41804": -3.7867802893742915e-09, "7532": 4.290126332526581e-19, "14887": -2.2117604967206716e-08, "7473": -6.203047814778984e-10, "47479": 1.203436547463077e-17, "16472": -3.9556981064379214e-08, "46655": -1.0920825600624085e-06, "47978": 4.478660225868225e-06, "40785": 8.172042585002665e-20, "40609": -5.895729043858821e-16, "39781": -3.594252120819874e-11, "40392": 3.3212873339653016e-06, "33438": -6.804979357788454e-15, "13489": -5.195846315473318e-08, "14317": 3.221140146255493e-05, "25849": -3.5878499038517476e-08, "12275": -1.3102424563840031e-08, "43597": -4.836882453673752e-11, "41263": -2.1584329605102538e-05, "42941": 3.670084572612026e-22, "40675": 1.4949262142181397e-06, "1776": -1.9124922800983767e-12, "11580": 1.8228305578231812e-05, "23448": -1.3866847439203411e-11, "38728": -2.5211082538589833e-09, "49100": 3.2708855624008494e-14, "46145": -1.756591018420295e-11, "29977": -6.556249409914016e-07, "26680": -5.704423322018483e-21, "26097": 7.141068181226728e-13, "30397": -6.891171797178686e-09, "1662": -1.2624155193430298e-17, "14502": 1.4403622150421143e-05, "6797": 8.342333985070227e-19, "10738": -1.4332355021906552e-10, "35904": -2.3915008862118723e-16, "6992": -3.304276615381241e-08, "35756": -4.1753955883905293e-10, "47892": -4.914442300796509e-06, "6459": 3.203230181103578e-15, "30188": 8.203676618604653e-21, "34670": -4.0314539546670856e-11, "18865": -2.890941686928272e-10, "18190": -3.7936493754386903e-06, "16793": -1.8147401306123355e-11, "24774": 1.6295143961906433e-06, "16757": -1.4593475498259067e-08, "30752": -2.7584733441472055e-07, "36239": -6.729487213306129e-09, "42646": 4.76256545312026e-13, "13937": -1.8270047439727932e-09, "34140": 4.411331713199616e-06, "23604": 1.268932342529297e-05, "14841": -9.109384380280971e-08, "4585": -1.8439905717968941e-07, "11569": -4.3105140328407287e-07, "5704": 1.1669489782670935e-23, "45178": -9.115269676840398e-11, "36647": 3.046959638595581e-08, "38960": -1.884017365227919e-11, "13563": 7.477475832951935e-22, "15964": 7.175762057304382e-06, "48413": 9.279948213510918e-23, "34271": -2.57365345954895e-06, "22752": -2.366841135804438e-21, "27082": -4.4018165881003614e-26, "31438": -1.891798496246338e-05, "49226": -8.959162980318069e-08, "4573": -1.599743626456984e-13, "37499": 1.8539438024163245e-08, "9532": -5.772823840379715e-07, "26181": 1.1941317268338026e-13, "39323": -3.362912917509675e-08, "24904": -1.6100109496619553e-09, "33636": -2.941474551334977e-08, "29715": -3.1616230262443425e-09, "45357": -9.023212442116346e-11, "17193": -2.1006039787607735e-11, "15590": -9.612982103135437e-10, "22687": -3.8859666346979794e-11, "8119": 6.470955771220588e-14, "4616": 7.803124901784031e-13, "22416": -6.717143605783349e-12, "41733": 1.9677247564686695e-11, "24336": -3.2908644527196885e-07, "36315": -9.067110795513145e-12, "6385": -1.259298473596573e-06, "13688": -3.838240634649992e-08, "33419": 2.5673121213912964e-06, "11375": -1.0869787074625492e-07, "47637": -7.414053834509105e-10, "3212": -2.933644402706645e-19, "4683": 5.599374266948683e-25, "29868": -1.249889755854383e-09, "47596": -3.339708596467972e-07, "22655": -2.5735823437571526e-08, "34476": -6.333884812192991e-12, "31757": -1.1548280715942382e-05, "47929": -1.0624999049468897e-11, "3493": -6.473841667175293e-06, "35015": -2.42739450186491e-08, "1933": -4.478329792618751e-09, "29116": -1.106645431718789e-09, "25863": -4.850752884522081e-09, "17112": -5.106320168124512e-10, "30962": -1.348121277987957e-07, "45735": -5.02663169754669e-10, "23520": -2.770602237433195e-08, "27558": -8.029253222048282e-08, "49207": -1.5512266755104066e-06, "13702": -3.928759833797813e-09, "14435": -3.119664192199707e-06, "1611": -1.2581965420395136e-08, "14109": 7.758128456771373e-08, "45363": -1.1528909817570821e-09, "15442": 2.79607121456138e-12, "46881": -3.5365222720429302e-09, "42007": -7.954302709549665e-09, "11446": 9.856782646761996e-21, "1233": 7.810420356690883e-08, "27834": 4.968238819479109e-18, "18817": -5.457569360733032e-06, "18623": -9.016338153742253e-09, "31859": -2.0518700778484343e-06, "46254": 2.132007837295532e-05, "19637": -4.2508210754022003e-10, "6273": -1.8843288719654083e-06, "33900": 4.964267319158659e-19, "33837": -1.840808428823948e-07, "5041": -5.165816284716129e-08, "19776": -1.5998061001300812e-06, "17140": -3.3079419285058977e-07, "34053": -1.3206632435321807e-06, "15596": 1.438010573387146e-05, "25178": 5.299160932281666e-13, "9633": -6.237863898277282e-06, "29126": 1.0448044538497925e-06, "7364": -8.266625925898552e-08, "38778": 4.756904505714976e-18, "30442": -1.3443653285503387e-06, "39558": 5.552424012368056e-26, "18814": -1.8328945152461527e-08, "34634": -4.8977694859786426e-11, "47448": -2.2199654951691629e-07, "44782": -8.079332113265991e-07, "25356": -4.1348088416270914e-10, "4640": -7.138781365938485e-09, "8350": -7.087895141921763e-12, "33658": -1.306011527776718e-06, "37491": 5.888292076150492e-15, "29359": -6.71072211844148e-11, "25061": -3.857707270071842e-10, "41552": 1.8227959517389535e-08, "29854": -1.3605831190943718e-07, "23675": 1.9448010910028124e-17, "23614": 5.332807451486587e-07, "49436": 1.1717730760574341e-05, "21407": 7.665050247851468e-12, "49051": -6.3007592689245936e-09, "20462": -1.2348761083558201e-09, "45983": 1.597028784772192e-12, "46169": -2.2368350983015262e-10, "13345": 1.3434234261512756e-06, "28065": 6.037890911102294e-07, "48706": -1.6584436525590719e-09, "33782": -4.826962540391833e-09, "11674": -4.673804596677655e-11, "39948": -3.2547065056860446e-08, "20748": 1.119396448135376e-05, "49695": -2.6825712993741037e-07, "13732": -1.2441178114386276e-10, "27990": 3.15253347158432e-06, "17966": -1.9653270047267084e-21, "41462": -2.440436277538538e-08, "9498": -2.02395161613822e-08, "39920": 1.994569003582001e-06, "21194": 7.486111135222018e-09, "4353": -1.4590425416827202e-07, "3685": -1.2912041507661342e-07, "6780": -2.306240424513817e-07, "3095": -1.7179872840642929e-07, "15583": -5.572593761085783e-21, "15039": 3.887665229740378e-12, "6432": -6.205839842010618e-14, "7009": 2.2816481343168606e-16, "33075": 9.046272933483123e-07, "27554": -3.888453448119833e-15, "30494": 2.501412928104401e-06, "28556": -1.215957760810852e-05, "49563": -2.15235248208046e-06, "8595": -3.586266757338308e-10, "7286": 4.097171881545991e-24, "49872": 1.3910621404647827e-07, "49443": 5.2889427558410526e-20, "41761": -2.0875905465800317e-09, "17701": 7.562482357025146e-06, "11209": -1.861512064933777e-05, "38293": 7.864475672254845e-18, "32473": -8.439145982265472e-07, "25810": -8.365034312009811e-07, "31331": -5.164648294448853e-06, "8918": -1.261443248949945e-09, "13244": 2.7991675606520814e-25, "28094": -1.8342940136790275e-07, "38597": -2.7862289920449257e-07, "17042": 8.164680043165618e-16, "8851": -5.037796497344971e-06, "44925": 8.391467076762637e-14, "49606": 1.6933390724772207e-18, "49629": -1.5015121307762613e-18, "5429": 9.493545272826198e-20, "38153": 7.829120899260067e-22, "36149": -3.966068325098604e-09, "43998": 4.4227235207472406e-13, "28596": -1.1048700660467147e-07, "47642": -3.0003850042703563e-10, "34909": -8.898349106311798e-07, "17281": -9.584473446011544e-10, "26605": -3.6835548235103487e-09, "42695": 3.5794165451079606e-08, "46871": 1.7905563254316802e-13, "12381": -1.7284980276599527e-09, "19537": 3.5068070669552754e-15, "23402": 1.0585855525491184e-14, "32827": 2.725244509227398e-17, "1482": 1.8498648793330297e-16, "40943": 3.629548328554222e-15, "32542": -1.3209921307861804e-08, "1192": 4.164662711914069e-16, "32434": -5.848865509033203e-06, "18471": -4.583424597512931e-09, "49304": 8.033055663108826e-06, "37584": -1.3394010238698684e-11, "19032": -1.4807577031206165e-12, "17598": -5.930003710091114e-08, "21161": -8.971557021141053e-08, "35852": -1.6229164600372313e-05, "21265": -2.2363533389579972e-11, "575": -8.623008616268634e-08, "45871": 1.0340866357649859e-15, "21914": -1.3307107146829367e-08, "47654": -3.449767362326384e-08, "11547": 5.345172882080078e-06, "27053": -2.3746758699417115e-07, "38259": 1.150422784785372e-19, "34756": -1.586969755589962e-07, "2017": -6.0421347618103026e-06, "2598": -6.273418451385737e-15, "37159": -2.796186199249817e-16, "47429": -1.3770236364507582e-11, "37602": -1.2112308759242297e-08, "2062": 1.224827527999878e-05, "17234": -3.020332660526037e-08, "41648": -9.526292560622096e-09, "27637": -3.4155300818383692e-09, "28089": 1.4851189611420068e-13, "9333": 1.5747146642208776e-15, "14847": -1.7070014029741287e-07, "7257": -4.875783924944699e-09, "27702": -3.975678282586159e-11, "2673": -5.946141300228191e-11, "1190": -2.6945595163851977e-08, "37432": -3.06676247419091e-11, "19411": -3.8092948496341707e-07, "6080": -7.76412314735353e-09, "19787": -3.983605653047562e-08, "22549": -2.641976359907261e-15, "34499": -3.4895791031885894e-10, "45893": -2.222028374671936e-06, "44947": 6.354261040687561e-06, "32807": -3.4469805996195644e-11, "42307": -2.633457479532808e-09, "44516": -1.674818922765553e-08, "7090": -5.3478340851143e-09, "25546": 2.1870683042379824e-12, "1469": -1.0858974419534207e-07, "31215": 5.524151523315836e-20, "24545": 2.5256916880607604e-06, "49453": -3.2992306351661683e-06, "43162": -5.209628343582153e-06, "43848": -6.683426327072084e-09, "48789": 2.827414524730898e-14, "35980": -1.2216676026582717e-07, "43783": -4.637541770935059e-06, "16331": -1.552176922559738e-06, "18511": 1.197822019457817e-06, "25996": -1.461892679799348e-10, "1843": -1.936184475198388e-08, "20407": -5.995933897793293e-08, "15939": -8.509541749954224e-06, "22824": -2.3339444398880003e-06, "30348": 6.969400324898184e-23, "17204": -5.296394833126383e-17, "27049": 1.0791773796081542e-05, "24962": 2.8250624891370535e-08, "15606": -1.7959410324692727e-08, "47681": 1.725959641873942e-13, "40062": -1.839393749833107e-07, "25260": -2.6405835151672363e-06, "29893": -7.587297295685858e-10, "7297": -1.9620638340711595e-07, "14095": -2.4507429505910007e-17, "36771": 6.763520650565624e-09, "28904": 5.990941076561285e-14, "11298": -1.999176241218592e-15, "38838": -1.4985083396368281e-12, "40158": -1.6378577053546906e-06, "30288": -6.485143303871155e-06, "161": -6.681784270767821e-11, "19567": -1.6699633852113039e-09, "34010": 2.526402845978737e-07, "32687": 1.2485040649401772e-21, "17859": -1.2583282659761608e-09, "48466": -1.587481790465972e-13, "37304": 9.716187715530396e-06, "25587": 3.181245197825255e-17, "19928": -2.9476773738861084e-06, "6573": -1.9518988381150846e-12, "2401": 4.2731834071219055e-13, "8013": -1.5299269556999207e-06, "27760": -6.163477664813399e-09, "44160": -6.058818474411965e-07, "18485": -4.033603966236115e-06, "7820": -1.0249129900330446e-12, "3907": -3.2507913419976832e-09, "32997": 3.7383727729320526e-07, "25915": 3.287813663482666e-06, "9545": -2.0522985607385635e-07, "26943": -5.6830099816960366e-24, "20570": -8.284209798148367e-12, "35384": -2.81951179204043e-10, "33398": -1.5541541390120982e-07, "22536": -3.298667669296265e-06, "28391": 2.669247323172641e-15, "49079": 1.4719897508621215e-06, "23493": -1.621975825401023e-09, "4527": -7.809315138729289e-10, "20977": 1.5189466438109145e-18, "15790": -7.767668284941465e-10, "27766": 2.5342294235342067e-16, "14000": -7.237496972084045e-07, "28476": -1.4537500217556955e-07, "12859": -2.59483844274655e-09, "38038": -1.529589993879199e-08, "7360": 4.363954067230225e-06, "21839": -1.8011194242717467e-11, "25819": -1.2825110752601176e-09, "37955": -1.5896724071353673e-08, "29701": -2.0847021886538641e-13, "18395": 1.4288743841461838e-10, "22702": -5.4115989769343286e-11, "7175": -4.4559489935636523e-07, "34126": -1.7617282271385193e-06, "43221": -5.8605377262210825e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_128.json <==
{"20228": -2.9300451278686522e-05, "24631": -1.7049524467438458e-08, "21481": 7.985645922303775e-14, "31601": -4.4082030653953553e-07, "21027": -7.800767889420967e-11, "7756": 3.616560697555542e-06, "15003": -3.2209277378569826e-11, "10962": -3.988045733422041e-08, "37208": -2.046468580374494e-10, "1713": 1.3025066891714232e-11, "25435": 3.034447193145752e-05, "10196": -7.240070262923837e-09, "8919": -1.820124313235283e-07, "40058": -5.91700489167124e-09, "1597": -3.995081060566008e-09, "18522": -1.5054629765032246e-15, "44492": -1.5662777004763483e-08, "48083": -7.032097131013871e-07, "12260": -3.5022571682929996e-08, "7314": -7.133420091122389e-08, "35031": -6.835326552391052e-07, "17309": -1.8115885555744172e-07, "6094": -2.490035549271852e-09, "19429": -3.935651022857201e-12, "38589": 3.094324711128138e-10, "23": -9.131830438491307e-12, "11185": -2.1935446420684456e-09, "17000": -1.004132628440857e-07, "31999": -8.315683953696862e-10, "31002": -3.973269462585449e-07, "5762": 4.927039035280707e-20, "19308": -1.834936998784542e-07, "16780": -2.6051693566842005e-11, "36171": -4.9932918976982963e-23, "31110": -5.2413897356018425e-09, "5943": 4.628071259560329e-15, "22617": -1.1777658760547637e-06, "46077": -5.2732770407237785e-17, "39120": 1.4362664703393425e-18, "24076": -1.7244799062609674e-07, "49558": -2.0990727023217916e-12, "12596": -1.1842375993728638e-06, "2215": -4.3188908603042365e-09, "38964": 5.115702375769615e-07, "1966": -2.3246053606271743e-07, "36951": -1.7494168877601624e-06, "19437": 1.4701942774308917e-13, "47182": -2.0179039239883423e-06, "24183": -4.467658698558807e-08, "28182": 2.052783670044439e-19, "5267": -4.333389401435852e-06, "41565": 1.2357744493506073e-18, "35684": -7.318802177906037e-07, "46765": -2.256013249279931e-10, "20211": 6.2968748807907105e-06, "25201": 4.423952523757713e-16, "46364": 8.162137632439226e-16, "45205": -2.4543411564081908e-08, "12684": -7.260543294250965e-08, "41732": -5.708577483892441e-07, "17423": 1.3138091564178466e-06, "31279": -2.0528496243059634e-08, "8492": -2.8400804148986934e-09, "40686": 1.3105551898479462e-06, "46925": -1.7660744560998864e-10, "25999": -1.913624117150903e-08, "46650": -9.1712502126029e-12, "40125": -7.214134931564331e-06, "8943": -8.323486447334289e-06, "13639": -1.3804230839014054e-07, "7734": -5.836515128976316e-12, "34508": 1.9856949150562288e-06, "36350": -7.941772346384824e-09, "27458": -1.5846302267163992e-09, "29134": -9.945244528353214e-08, "42936": -7.518405254813842e-11, "11653": -1.1723840609192848e-07, "20870": 7.312949746847153e-09, "1922": 1.3590033011382122e-25, "18920": 6.818047448624661e-22, "45577": 6.770759896756323e-19, "21611": 8.814939000956201e-14, "49456": -8.098035095827072e-12, "40837": 9.595479965209962e-06, "40222": -4.3205223977565764e-07, "23347": -4.487720843826537e-12, "21127": -3.4754772149413995e-25, "41422": -1.57226300239563e-05, "14911": -3.962988921557553e-10, "20183": 5.981741491023484e-16, "34100": -2.1886906324652955e-10, "33297": 7.818262481862349e-14, "22363": 4.64065634878108e-20, "9062": -2.0159009181952568e-11, "45657": -4.235977679491043e-07, "2267": -1.6597937792539596e-08, "17786": -1.656847633421421e-07, "8820": -6.972526665776968e-08, "13390": 4.071370324210122e-16, "3170": 1.0078352689743042e-06, "41357": -8.442917838692665e-08, "18491": 4.1642890850034086e-19, "38132": 1.0768294334411621e-05, "13939": -1.086028350982815e-10, "46700": -2.54813551902771e-05, "30148": 7.587915024487302e-10, "8072": -1.37673057615757e-07, "24269": -4.487243859330192e-10, "15692": -2.3940369828778784e-11, "10792": -1.279301824979484e-08, "19872": 1.2503603841196309e-12, "40248": -3.5608361940830946e-10, "14046": -2.3067050175131398e-29, "45091": -6.67198896408081e-06, "13882": -1.739812269806862e-07, "8715": 1.3165127321634884e-15, "35304": -3.481203384581022e-10, "30572": -7.67316808924079e-08, "21243": 6.019815401714367e-13, "21890": -1.1973325163125992e-07, "7526": -2.4101924896240236e-06, "45652": -2.5422059115953744e-09, "1730": -2.2045138393878005e-10, "44601": -1.611221134662628e-06, "16527": -1.612227192027138e-16, "6354": -1.6040582977439044e-11, "36162": 4.698124408721924e-05, "18788": -2.2612866014242173e-08, "22216": -1.2143560525146312e-10, "48347": -4.998998045921326e-06, "46331": 1.3850628977074564e-15, "34579": 2.643136924607159e-16, "11930": -1.5779610723257064e-07, "37341": -2.9415998142212628e-09, "11650": -1.2964135408401489e-06, "13355": 6.736788533969902e-22, "28158": -3.8794109968876e-11, "44220": 1.8871366786816145e-20, "31854": -2.611232455819845e-08, "30459": 7.690811668629771e-22, "17168": 7.392597645150545e-16, "43732": -5.2921066526323555e-09, "3065": 1.035826513543725e-08, "19079": 3.1169168651103976e-08, "13730": 1.774365702110481e-18, "27688": -3.25543899089098e-08, "41804": -3.768188471440226e-09, "7532": 4.265945235948365e-19, "14887": -2.202390693128109e-08, "7473": -6.190361455082893e-10, "47479": 1.2056831227846842e-17, "16472": -3.9788270369172096e-08, "46655": -1.0863518714904786e-06, "47978": 4.432567954063416e-06, "40785": 7.97784080008683e-20, "40609": -5.818894671660857e-16, "39781": -3.592322400436387e-11, "40392": 3.233315944671631e-06, "33438": -6.791673889949834e-15, "13489": -5.2003045566380025e-08, "14317": 3.230245590209961e-05, "25849": -3.614003770053387e-08, "12275": -1.312783220782876e-08, "43597": -4.843845999857877e-11, "41263": -2.1547214984893798e-05, "42941": 3.742603827786795e-22, "40675": 1.464344710111618e-06, "1776": -1.9147569219057912e-12, "11580": 1.8261798620224e-05, "23448": -1.3864446373190731e-11, "38728": -2.5220707175321878e-09, "49100": 3.259435166214075e-14, "46145": -1.755676521497662e-11, "29977": -6.536766141653061e-07, "26680": -5.805152480105964e-21, "26097": 7.112073774351302e-13, "30397": -6.9117045495659116e-09, "1662": -1.243959145760809e-17, "14502": 1.432804822921753e-05, "6797": 8.281637636949058e-19, "10738": -1.4011959137860685e-10, "35904": -2.2830390355998985e-16, "6992": -3.341712057590485e-08, "35756": -4.185805300949141e-10, "47892": -5.057562589645386e-06, "6459": 3.196883036071796e-15, "30188": 8.073269014232157e-21, "34670": -4.0219756556325593e-11, "18865": 8.444837294518948e-10, "18190": -3.779304623603821e-06, "16793": -1.812595996852906e-11, "24774": 1.668839007616043e-06, "16757": -1.4601172879338264e-08, "30752": -2.8448836877942086e-07, "36239": -6.690242444165051e-09, "42646": 4.770510031448793e-13, "13937": -1.807655207812786e-09, "34140": 4.413477778434753e-06, "23604": 1.2693014144897461e-05, "14841": -9.380112402141095e-08, "4585": -1.845199428498745e-07, "11569": -4.310758411884308e-07, "5704": 1.1625438279149423e-23, "45178": -9.119303285842761e-11, "36647": 3.045560093596578e-08, "38960": -1.8882146832766012e-11, "13563": 7.548847623180971e-22, "15964": 7.04429030418396e-06, "48413": 8.927474146792885e-23, "34271": -2.5341719388961794e-06, "22752": -2.395061891326787e-21, "27082": -4.4124390735057057e-26, "31438": -1.906101942062378e-05, "49226": -8.929911069571972e-08, "4573": -1.588667508656272e-13, "37499": 1.866244710981846e-08, "9532": -5.758954957127571e-07, "26181": 1.1920109344032425e-13, "39323": -3.353192703798413e-08, "24904": -1.5806789451744407e-09, "33636": -2.931311959400773e-08, "29715": -3.169469418935478e-09, "45357": -8.995575626613572e-11, "17193": -2.099156745316577e-11, "15590": -9.610477718524634e-10, "22687": -3.88603893952677e-11, "8119": 6.465653346054978e-14, "4616": 7.778859156815088e-13, "22416": -6.713683546877291e-12, "41733": 1.9829737993859452e-11, "24336": -3.2384131103754046e-07, "36315": -9.053842404682655e-12, "6385": -1.261439025402069e-06, "13688": -3.769475966691971e-08, "33419": 2.5951310992240904e-06, "11375": -1.0888542979955673e-07, "47637": -7.454904698533937e-10, "3212": -3.1247987324848485e-19, "4683": 5.5954109085918175e-25, "29868": -1.252741931239143e-09, "47596": -3.262736275792122e-07, "22655": -2.5869491510093213e-08, "34476": -6.3280225504058765e-12, "31757": -1.155945897102356e-05, "47929": -1.063511376742099e-11, "3493": -6.472716927528382e-06, "35015": -2.414803486317396e-08, "1933": -7.72964209318161e-09, "29116": -1.104909897549078e-09, "25863": -4.849125107284635e-09, "17112": -5.097241592011414e-10, "30962": -1.3475516811013222e-07, "45735": -5.0050704885507e-10, "23520": -2.754472428932786e-08, "27558": -8.026492781937122e-08, "49207": -1.548457145690918e-06, "13702": -3.9707770338281985e-09, "14435": -3.1220829486846924e-06, "1611": -1.2518950970843434e-08, "14109": 7.84559827297926e-08, "45363": -1.1588270717766136e-09, "15442": 2.804945324896835e-12, "46881": -3.5593408392742274e-09, "42007": -7.926188409328461e-09, "11446": 9.880266635224621e-21, "1233": 7.951540872454643e-08, "27834": 4.964080362046541e-18, "18817": -5.4561227560043335e-06, "18623": -8.974290103651584e-09, "31859": -2.0405229926109316e-06, "46254": 2.1416597366333008e-05, "19637": -4.2465864680707456e-10, "6273": -1.8377417325973511e-06, "33900": 5.028043817889224e-19, "33837": -1.844209060072899e-07, "5041": -5.203819833695889e-08, "19776": -1.5948016941547393e-06, "17140": -3.2912075519561766e-07, "34053": -1.326102763414383e-06, "15596": 1.4562464952468872e-05, "25178": 5.308708850293442e-13, "9633": -6.215405464172363e-06, "29126": 1.1131221055984498e-06, "7364": -8.26388131827116e-08, "38778": 4.730364862835789e-18, "30442": -1.3476155698299407e-06, "39558": 6.017808426570034e-26, "18814": -1.8204664811491966e-08, "34634": -4.894906396657461e-11, "47448": -2.2170383483171464e-07, "44782": -8.101604878902435e-07, "25356": -4.115825504413806e-10, "4640": -7.1986846160143614e-09, "8350": -7.0223251213974435e-12, "33658": -1.3037382066249847e-06, "37491": 5.644251732661587e-15, "29359": -6.681914783257525e-11, "25061": -3.8181951822480187e-10, "41552": 1.8708314746618272e-08, "29854": -1.3545681722462177e-07, "23675": 1.9256540806367184e-17, "23614": 5.431414395570755e-07, "49436": 1.1715598106384277e-05, "21407": 7.667877071071417e-12, "49051": -6.284941919147968e-09, "20462": -1.2338481610640884e-09, "45983": 1.5636913985872524e-12, "46169": -2.2346079276758247e-10, "13345": 1.3542172312736512e-06, "28065": 6.02954514324665e-07, "48706": -1.6505696112290026e-09, "33782": -4.874346777796745e-09, "11674": -4.6913219193811526e-11, "39948": -3.2541067339479924e-08, "20748": 1.1109918355941772e-05, "49695": -2.559852786362171e-07, "13732": -1.243207589141093e-10, "27990": 3.1538063287734985e-06, "17966": -1.947695749231814e-21, "41462": -2.456755144521594e-08, "9498": -1.9667118322104214e-08, "39920": 1.9980446994304658e-06, "21194": 7.4366386979818345e-09, "4353": -1.4750832691788674e-07, "3685": -1.300405152142048e-07, "6780": -2.3051293566823006e-07, "3095": -1.647142134606838e-07, "15583": -5.372407053122886e-21, "15039": 3.9004697782729636e-12, "6432": -6.151435805179517e-14, "7009": 2.2824558215672754e-16, "33075": 9.191787987947464e-07, "27554": -3.9292080700192854e-15, "30494": 2.557177245616913e-06, "28556": -1.2164783477783202e-05, "49563": -2.158435732126236e-06, "8595": -3.593774818000384e-10, "7286": 4.10804310274647e-24, "49872": 1.3464784249663353e-07, "49443": 5.2493050020413405e-20, "41761": -2.089829504257068e-09, "17701": 7.591795921325684e-06, "11209": -1.8721981048583983e-05, "38293": 7.849968505085903e-18, "32473": -8.372348546981811e-07, "25810": -8.371663093566895e-07, "31331": -5.108048915863037e-06, "8918": -1.2596123269759118e-09, "13244": 2.9272306291117758e-25, "28094": -1.8316041678190231e-07, "38597": -2.866780385375023e-07, "17042": 8.223894482073391e-16, "8851": -5.044840574264526e-06, "44925": 8.453841182642919e-14, "49606": 1.7075644826065883e-18, "49629": -1.496307960348331e-18, "5429": 9.383943444616228e-20, "38153": 7.8823410381272395e-22, "36149": -3.957997541874647e-09, "43998": 4.4042668179145037e-13, "28596": -1.1115293018519878e-07, "47642": -3.0082190278335475e-10, "34909": -8.768496662378312e-07, "17281": -9.5776587841101e-10, "26605": -3.6874465877190234e-09, "42695": 3.7167612463235855e-08, "46871": 1.5096500050049145e-13, "12381": -1.7307786038145422e-09, "19537": 3.4824043648740145e-15, "23402": 1.0564904506793483e-14, "32827": 2.7358553790490792e-17, "1482": 1.848402680915129e-16, "40943": 3.624804900681511e-15, "32542": -1.3231632765382529e-08, "1192": 4.205672615720246e-16, "32434": -5.901015996932983e-06, "18471": -4.572131729219109e-09, "49304": 8.025128841400146e-06, "37584": -1.3308140296430793e-11, "19032": -1.4648838941866416e-12, "17598": -5.949072074145079e-08, "21161": -8.903674781322479e-08, "35852": -1.6309711933135985e-05, "21265": -2.240635694761295e-11, "575": -8.646152913570404e-08, "45871": 1.0346622864032539e-15, "21914": -1.3343750033527612e-08, "47654": -3.4527843818068506e-08, "11547": 5.381272435188293e-06, "27053": -2.369549497961998e-07, "38259": 1.143083413704003e-19, "34756": -1.583256386220455e-07, "2017": -6.066124439239502e-06, "2598": -6.0332577822563845e-15, "37159": -2.633795438689024e-16, "47429": -1.375544570692e-11, "37602": -1.2098385486751795e-08, "2062": 1.2254431247711181e-05, "17234": -3.0467971228063104e-08, "41648": -9.531985269859434e-09, "27637": -3.4189835423603654e-09, "28089": 1.484858280775825e-13, "9333": 1.573794011777707e-15, "14847": -1.7007779330015183e-07, "7257": -4.8664869973436e-09, "27702": -4.018060280941427e-11, "2673": -5.946706551185344e-11, "1190": -2.677801065146923e-08, "37432": -3.0329754281410716e-11, "19411": -3.8042008876800537e-07, "6080": -7.779761799611152e-09, "19787": -3.984014503657818e-08, "22549": -2.841656909779999e-15, "34499": -3.488148649921641e-10, "45893": -2.2145450115203858e-06, "44947": 6.389925479888916e-06, "32807": -3.4732943277049346e-11, "42307": -2.638190926518291e-09, "44516": -1.673710998147726e-08, "7090": -5.2214856259524825e-09, "25546": 2.186037590945489e-12, "1469": -1.0809554718434811e-07, "31215": 5.553371618897268e-20, "24545": 2.5277242064476013e-06, "49453": -3.299139738082886e-06, "43162": -5.1702374219894405e-06, "43848": -6.7109981318935755e-09, "48789": 2.7053119744380184e-14, "35980": -1.2267563492059707e-07, "43783": -4.6226620674133304e-06, "16331": -1.5438202023506165e-06, "18511": 1.198479011654854e-06, "25996": -2.0742845663335174e-10, "1843": -1.9374905386939645e-08, "20407": -5.999899934977293e-08, "15939": -8.498024344444276e-06, "22824": -2.335020750761032e-06, "30348": 7.375795814206712e-23, "17204": -5.357555545038029e-17, "27049": 1.0772669315338135e-05, "24962": 2.7646131347864868e-08, "15606": -1.8379685934633017e-08, "47681": 1.728859011507211e-13, "40062": -1.8811650574207307e-07, "25260": -2.621856927871704e-06, "29893": -7.647500024177134e-10, "7297": -1.9925160333514214e-07, "14095": -2.4836393792276867e-17, "36771": 6.748184096068144e-09, "28904": 5.991097395963152e-14, "11298": -2.015522054810148e-15, "38838": -1.5018579802017484e-12, "40158": -1.6632798314094543e-06, "30288": -6.5185493230819706e-06, "161": -6.678741101495689e-11, "19567": -1.6687708557583391e-09, "34010": 2.896561101078987e-07, "32687": 1.270447512229984e-21, "17859": -1.2548587983474135e-09, "48466": -1.5807042785809246e-13, "37304": 9.733406305313111e-06, "25587": -4.2385712994974515e-17, "19928": -2.948116660118103e-06, "6573": -1.9789301575201534e-12, "2401": 4.2793015353481676e-13, "8013": -1.5261568129062653e-06, "27760": -6.164839724078775e-09, "44160": -6.079982966184616e-07, "18485": -4.033755362033844e-06, "7820": -4.87959823658457e-13, "3907": -3.2340828329324724e-09, "32997": 3.8707718253135683e-07, "25915": 3.300878405570984e-06, "9545": -2.076297253370285e-07, "26943": -5.4846582746604146e-24, "20570": -8.300554554807604e-12, "35384": -2.844384653144516e-10, "33398": -1.5547120943665503e-07, "22536": -3.2965627312660216e-06, "28391": 2.6540381004025447e-15, "49079": 1.554403454065323e-06, "23493": -1.6171821334864945e-09, "4527": -7.839716272428631e-10, "20977": 1.5267908465288471e-18, "15790": -7.781128078931943e-10, "27766": 2.5758069288617237e-16, "14000": -7.183226943016053e-07, "28476": -1.4581190422177314e-07, "12859": -2.5979295605793594e-09, "38038": -1.535299001261592e-08, "7360": 4.432598948478699e-06, "21839": -1.8068379858959816e-11, "25819": -1.2825739395339042e-09, "37955": -1.5980027383193374e-08, "29701": -2.0595575023207857e-13, "18395": 1.450990566809196e-10, "22702": -5.404396688390989e-11, "7175": -4.43977490067482e-07, "34126": -1.735314428806305e-06, "43221": -5.861136287421687e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_132.json <==
{"20228": -2.8363804817199707e-05, "24631": -1.7325382214039565e-08, "21481": 7.697876114320933e-14, "31601": -4.711388051509857e-07, "21027": -7.800010280334391e-11, "7756": 3.6613744497299194e-06, "15003": -3.233280494896462e-11, "10962": -4.0666679851710796e-08, "37208": -2.1197214664425702e-10, "1713": 1.2967232123628492e-11, "25435": 2.9502830505371095e-05, "10196": -7.282549631781876e-09, "8919": -1.9180912524461747e-07, "40058": -5.906120059080422e-09, "1597": -4.088034329470247e-09, "18522": -1.5099030359344568e-15, "44492": -1.625124248676002e-08, "48083": -7.005598396062851e-07, "12260": -3.497219178825617e-08, "7314": -7.100608199834823e-08, "35031": -6.948641687631607e-07, "17309": -1.9734382629394532e-07, "6094": -2.4778058286756276e-09, "19429": -3.9701552623228054e-12, "38589": 3.07703812723048e-10, "23": -9.159826959148631e-12, "11185": -2.196372806793079e-09, "17000": -1.0021140798926353e-07, "31999": -8.457025251118467e-10, "31002": -4.121147841215134e-07, "5762": 4.9513836092177427e-20, "19308": -1.8325477838516234e-07, "16780": -2.6050088308693377e-11, "36171": -4.960545471608547e-23, "31110": -5.456228973343969e-09, "5943": 4.641522444170931e-15, "22617": -1.1726441234350205e-06, "46077": -5.669064176427874e-17, "39120": 1.4299757938093099e-18, "24076": -1.7455004155635835e-07, "49558": -2.1022881924182003e-12, "12596": -1.1834587901830673e-06, "2215": -4.303756286390126e-09, "38964": 5.415647104382515e-07, "1966": -2.310340106487274e-07, "36951": -1.5613628923892975e-06, "19437": 1.47034837638671e-13, "47182": -1.9768227636814117e-06, "24183": -4.486509133130312e-08, "28182": 2.204990577874943e-19, "5267": -4.372265636920929e-06, "41565": 1.2203339196364265e-18, "35684": -6.979385018348694e-07, "46765": -2.2715343220625072e-10, "20211": 6.360670328140259e-06, "25201": 4.403188230694965e-16, "46364": 8.102002402310404e-16, "45205": -2.54699750803411e-08, "12684": -7.134228013455868e-08, "41732": -5.489839240908623e-07, "17423": 1.5938876569271087e-06, "31279": -2.041117986664176e-08, "8492": -2.8456054860726e-09, "40686": 1.2351666390895844e-06, "46925": -1.7682430552667938e-10, "25999": -1.896551693789661e-08, "46650": -9.19483397865406e-12, "40125": -7.441076040267945e-06, "8943": -8.371266722679138e-06, "13639": -1.3380971737205982e-07, "7734": -5.841412757945364e-12, "34508": 1.99429914355278e-06, "36350": -7.9807749716565e-09, "27458": -1.582066179253161e-09, "29134": -1.0226569138467312e-07, "42936": -7.52690402805456e-11, "11653": -1.1757958680391311e-07, "20870": 6.840219721198082e-09, "1922": 1.344357357534622e-25, "18920": 6.695332888646704e-22, "45577": 6.780912772475293e-19, "21611": 8.792394368128953e-14, "49456": -8.159365734172752e-12, "40837": 9.636871814727783e-06, "40222": -4.3210331350564956e-07, "23347": -4.535139055406035e-12, "21127": -3.3950962620339856e-25, "41422": -1.546828269958496e-05, "14911": -3.952881888835691e-10, "20183": 5.998117280636706e-16, "34100": -2.2245349100558088e-10, "33297": 8.050007771487344e-14, "22363": 4.621952590756284e-20, "9062": -2.0216784832882695e-11, "45657": -4.246343299746513e-07, "2267": -1.5715460758656262e-08, "17786": -1.7530864104628563e-07, "8820": -6.734928116202355e-08, "13390": 4.034599737634537e-16, "3170": 9.086041152477264e-07, "41357": -8.628283627331256e-08, "18491": 4.068364975419111e-19, "38132": 1.0047769546508789e-05, "13939": -1.0781704077089672e-10, "46700": -2.540698528289795e-05, "30148": 7.469537376891821e-10, "8072": -1.3896198943257333e-07, "24269": -4.491229628911242e-10, "15692": -2.3810850962036058e-11, "10792": -1.2783185811713338e-08, "19872": 1.2577613972553082e-12, "40248": -3.547422238625586e-10, "14046": -6.38775384837283e-30, "45091": -6.710747480392456e-06, "13882": -1.7257768660783767e-07, "8715": 1.3272982712919656e-15, "35304": -3.8924987165955826e-10, "30572": -7.48860789462924e-08, "21243": 6.02968412977134e-13, "21890": -1.2053917162120343e-07, "7526": -2.432948350906372e-06, "45652": -2.5465997168794275e-09, "1730": -2.2009089661878534e-10, "44601": -1.6007104516029357e-06, "16527": -1.6134291819236423e-16, "6354": -1.495968490416999e-11, "36162": 4.696219444274902e-05, "18788": -2.2469419054687023e-08, "22216": -1.2081720342393965e-10, "48347": -4.996772408485413e-06, "46331": 1.384193454301297e-15, "34579": 2.6277797646190315e-16, "11930": -1.5612897463142872e-07, "37341": -2.954386291094124e-09, "11650": -1.2863743305206298e-06, "13355": 6.659083187226671e-22, "28158": -3.8820126064820215e-11, "44220": 1.8913305505617075e-20, "31854": -2.6153470389544964e-08, "30459": 7.696043420568046e-22, "17168": 7.630517745438325e-16, "43732": -5.345666431821883e-09, "3065": 1.0249594924971462e-08, "19079": -4.0238723158836365e-10, "13730": 1.7734389803035487e-18, "27688": -2.9354251455515625e-08, "41804": -3.659481299109757e-09, "7532": 4.2124046221655995e-19, "14887": -2.3162486031651496e-08, "7473": -6.151774869067595e-10, "47479": 1.2005214530819153e-17, "16472": -3.967194352298975e-08, "46655": -1.0832782089710235e-06, "47978": 4.426815509796142e-06, "40785": 7.865429363590817e-20, "40609": -5.863535351702253e-16, "39781": -3.634737367974594e-11, "40392": 3.3519643545150756e-06, "33438": -6.691683318571506e-15, "13489": -5.326315760612488e-08, "14317": 3.180809259414673e-05, "25849": -3.6071040667593476e-08, "12275": -1.3111562002450228e-08, "43597": -4.8404244807898066e-11, "41263": -2.1215059757232666e-05, "42941": 3.0497275682103274e-22, "40675": 1.6489842534065247e-06, "1776": -1.8563738990451382e-12, "11580": 1.8345547914505004e-05, "23448": -1.3853427844878751e-11, "38728": -2.5316947721876205e-09, "49100": 3.2586435771975175e-14, "46145": -1.7905055074152187e-11, "29977": -6.621426343917847e-07, "26680": -5.7929917339613524e-21, "26097": 7.036121019154962e-13, "30397": -6.9108116440474985e-09, "1662": -1.230368563108486e-17, "14502": 1.4552472829818726e-05, "6797": 8.000626663994329e-19, "10738": -1.5125045138120185e-10, "35904": -2.6098491423542926e-16, "6992": -3.5778963938355444e-08, "35756": -4.1629886254668235e-10, "47892": -4.916086196899414e-06, "6459": 3.194402242723271e-15, "30188": 8.128831199198488e-21, "34670": -4.1305734157504046e-11, "18865": 8.951418567448855e-10, "18190": -3.508027195930481e-06, "16793": -1.819217004594975e-11, "24774": 1.7205241322517394e-06, "16757": -1.4723455533385276e-08, "30752": -2.7125641703605653e-07, "36239": -6.547843804582954e-09, "42646": 4.760016736327089e-13, "13937": -1.7313500575255602e-09, "34140": 4.40510094165802e-06, "23604": 1.3048999309539795e-05, "14841": -9.5638670027256e-08, "4585": -1.929556764662266e-07, "11569": -4.2992550879716875e-07, "5704": 1.158956759188606e-23, "45178": -9.137232154898811e-11, "36647": 3.0331308953464034e-08, "38960": -1.8931115164377842e-11, "13563": 7.783266638311558e-22, "15964": 6.9498491287231445e-06, "48413": 9.023273242255101e-23, "34271": -2.3766408860683442e-06, "22752": -2.420270915326055e-21, "27082": -4.3846384540024647e-26, "31438": -1.9127060174942017e-05, "49226": -9.0300552546978e-08, "4573": -1.6484946741002206e-13, "37499": 1.900256145745516e-08, "9532": -5.789552628993988e-07, "26181": 1.1886845285857816e-13, "39323": -3.333103843033314e-08, "24904": -1.595144858583808e-09, "33636": -2.9436261393129825e-08, "29715": -3.2507869764231146e-09, "45357": -9.033734386321157e-11, "17193": -2.0961820155207532e-11, "15590": -9.616401803214103e-10, "22687": -3.885737442033132e-11, "8119": 6.529515594877467e-14, "4616": 7.872633744909763e-13, "22416": -6.837130399617308e-12, "41733": 1.9535457340680296e-11, "24336": -3.1590744853019713e-07, "36315": -9.047345201906864e-12, "6385": -1.2753301858901978e-06, "13688": -3.903270233422518e-08, "33419": 2.579491436481476e-06, "11375": -1.0987753048539161e-07, "47637": -7.61547707952559e-10, "3212": -3.1293632236310125e-19, "4683": 5.594849330504076e-25, "29868": -1.274023234145716e-09, "47596": -3.171317651867866e-07, "22655": -2.616343554109335e-08, "34476": -6.33254558124463e-12, "31757": -1.1562775373458863e-05, "47929": -1.050289597515075e-11, "3493": -6.519222259521484e-06, "35015": -2.553972415626049e-08, "1933": -8.339062333106995e-09, "29116": -1.0801888856803998e-09, "25863": -4.8523896839469674e-09, "17112": -5.066942321718671e-10, "30962": -1.352357119321823e-07, "45735": -5.063952266937121e-10, "23520": -2.778838388621807e-08, "27558": -8.046535775065421e-08, "49207": -1.5592187643051147e-06, "13702": -3.987295785918832e-09, "14435": -3.1011781096458433e-06, "1611": -1.2396188685670495e-08, "14109": 7.901293225586414e-08, "45363": -1.1597033881116658e-09, "15442": 2.81451150385692e-12, "46881": -3.5742507316172124e-09, "42007": -7.956157205626369e-09, "11446": 9.76301715829213e-21, "1233": 8.765628561377526e-08, "27834": 4.858170614928381e-18, "18817": -5.404701232910156e-06, "18623": -9.015175746753811e-09, "31859": -2.023583948612213e-06, "46254": 2.1659188270568847e-05, "19637": -4.234807784087025e-10, "6273": -1.8863639235496521e-06, "33900": 5.04747136556745e-19, "33837": -1.8606966361403466e-07, "5041": -5.238549318164587e-08, "19776": -1.5007932484149934e-06, "17140": -3.3306881785392764e-07, "34053": -1.3583734631538392e-06, "15596": 1.5206645727157593e-05, "25178": 5.268647385037184e-13, "9633": -6.189990043640137e-06, "29126": 1.142297089099884e-06, "7364": -8.192362263798714e-08, "38778": 4.7997662701998454e-18, "30442": -1.3499358296394347e-06, "39558": 5.718417916336637e-26, "18814": -1.821097219362855e-08, "34634": -4.908731625619111e-11, "47448": -2.2350752726197244e-07, "44782": -8.071321249008179e-07, "25356": -4.26155784225557e-10, "4640": -7.259894046001136e-09, "8350": -6.918540975675569e-12, "33658": -1.298559159040451e-06, "37491": 5.497151622790852e-15, "29359": -7.225790341180982e-11, "25061": -3.8131831388454883e-10, "41552": 2.604691544547677e-08, "29854": -1.3446010649204254e-07, "23675": 1.9089981331821272e-17, "23614": 5.480718612670898e-07, "49436": 1.0963008403778077e-05, "21407": 7.575013114546892e-12, "49051": -6.5575982443988325e-09, "20462": -1.2552802218124271e-09, "45983": 1.5368355832379166e-12, "46169": -2.2410302335629238e-10, "13345": 1.353338211774826e-06, "28065": 6.277704238891601e-07, "48706": -1.634645159356296e-09, "33782": -4.879437910858541e-09, "11674": -4.706143954535946e-11, "39948": -3.2154107466340066e-08, "20748": 9.944446682929992e-06, "49695": -2.6876527816057205e-07, "13732": -1.2406421774358024e-10, "27990": 3.1675949692726136e-06, "17966": -1.9282364907576266e-21, "41462": -2.4644765071570874e-08, "9498": -1.8096083076670767e-08, "39920": 1.991840898990631e-06, "21194": 7.3642225470393895e-09, "4353": -1.498628966510296e-07, "3685": -1.320330984890461e-07, "6780": -2.2509530186653138e-07, "3095": -1.6095409169793129e-07, "15583": -5.4397032913866485e-21, "15039": 3.912700492492149e-12, "6432": -6.185959744442471e-14, "7009": 2.283971449468236e-16, "33075": 9.11310613155365e-07, "27554": -3.948961158073416e-15, "30494": 2.7372485399246214e-06, "28556": -1.1564569473266601e-05, "49563": -2.1389883756637575e-06, "8595": -3.5846587707055734e-10, "7286": 4.1067671766516066e-24, "49872": 1.4124774374067784e-07, "49443": 5.237178454851974e-20, "41761": -2.108604530803859e-09, "17701": 7.370643019676208e-06, "11209": -1.8478037118911743e-05, "38293": 7.852079446715732e-18, "32473": -8.418972045183182e-07, "25810": -8.317064493894577e-07, "31331": -4.90369200706482e-06, "8918": -1.2607102689798922e-09, "13244": 3.1695467272106496e-25, "28094": -1.828603819012642e-07, "38597": -2.947607077658176e-07, "17042": 7.984224392743045e-16, "8851": -5.100396871566772e-06, "44925": 8.169561915849499e-14, "49606": 1.6706360145106458e-18, "49629": -1.5033991846574724e-18, "5429": 9.268364104897485e-20, "38153": 8.019911761906648e-22, "36149": -3.966848598793149e-09, "43998": 4.4565446444266853e-13, "28596": -1.1273736134171486e-07, "47642": -3.0307053748401813e-10, "34909": -8.916831016540528e-07, "17281": -9.582949132891373e-10, "26605": -3.6880475818179547e-09, "42695": 3.747952869161964e-08, "46871": 1.4665868519614377e-13, "12381": -1.778415753506124e-09, "19537": 3.4852301600274417e-15, "23402": 1.0561429508726406e-14, "32827": 2.725309995038616e-17, "1482": 1.84790724389039e-16, "40943": 3.59749785516783e-15, "32542": -1.2877639383077622e-08, "1192": 4.1848864651417016e-16, "32434": -5.702790021896362e-06, "18471": -4.67801874037832e-09, "49304": 7.878777384757996e-06, "37584": -1.318072236244916e-11, "19032": -1.4564025718755147e-12, "17598": -5.937381647527218e-08, "21161": -8.837362751364708e-08, "35852": -1.6152548789978027e-05, "21265": -2.2526180600834778e-11, "575": -8.584469556808471e-08, "45871": 1.0142475748153856e-15, "21914": -1.3326189946383239e-08, "47654": -3.49451182410121e-08, "11547": 5.431588888168335e-06, "27053": -2.4887531995773317e-07, "38259": 1.1397707525505862e-19, "34756": -1.557555515319109e-07, "2017": -6.020551919937134e-06, "2598": -6.145211561836561e-15, "37159": -2.849175756436395e-16, "47429": -1.373437726215343e-11, "37602": -1.2121831532567739e-08, "2062": 1.2364853620529175e-05, "17234": -3.057537833228707e-08, "41648": -9.716127533465623e-09, "27637": -3.454065299592912e-09, "28089": 1.487197565097631e-13, "9333": 1.5624569693617473e-15, "14847": -1.6936050727963447e-07, "7257": -4.837104643229395e-09, "27702": -4.0274426282849166e-11, "2673": -5.947117642790545e-11, "1190": -2.6903669349849225e-08, "37432": -3.0145092750899494e-11, "19411": -3.825688362121582e-07, "6080": -7.795555284246803e-09, "19787": -4.0241992101073267e-08, "22549": -2.7923893752834773e-15, "34499": -3.460838706814684e-10, "45893": -2.187560498714447e-06, "44947": 6.363933086395264e-06, "32807": -3.4892673284048213e-11, "42307": -2.651070826686919e-09, "44516": -1.6757536213845016e-08, "7090": -5.036217626184225e-09, "25546": 2.2041966474262153e-12, "1469": -1.0800592601299285e-07, "31215": 5.493643514138105e-20, "24545": 2.5253397226333618e-06, "49453": -3.295827507972717e-06, "43162": -4.807663261890411e-06, "43848": -6.749201565980911e-09, "48789": 2.437382518039044e-14, "35980": -1.2111238203942776e-07, "43783": -4.621427655220032e-06, "16331": -1.4764250814914703e-06, "18511": 1.1957878619432448e-06, "25996": -2.0715000573545693e-10, "1843": -1.9363327883183957e-08, "20407": -6.030785851180554e-08, "15939": -8.54023814201355e-06, "22824": -2.3070597648620606e-06, "30348": 7.128099061319545e-23, "17204": -5.345694373271037e-17, "27049": 9.99975323677063e-06, "24962": 2.576045226305723e-08, "15606": -1.909148180857301e-08, "47681": 1.7412078889833537e-13, "40062": -1.9585160538554192e-07, "25260": -2.7136534452438353e-06, "29893": -7.65951699577272e-10, "7297": -1.9913734868168831e-07, "14095": -2.479085946943682e-17, "36771": 6.734135095030069e-09, "28904": 5.971191541220833e-14, "11298": -2.055415421198248e-15, "38838": -1.5335398018123669e-12, "40158": -1.6713199019432068e-06, "30288": -6.610113382339477e-06, "161": -6.68289703753544e-11, "19567": -1.7133554501924663e-09, "34010": 3.6166585981845855e-07, "32687": 1.241387002949771e-21, "17859": -1.2633339792955668e-09, "48466": -1.5691147936536253e-13, "37304": 9.518674612045287e-06, "25587": -2.900547163564582e-16, "19928": -2.935795485973358e-06, "6573": -1.9844770804411383e-12, "2401": 4.1755548352284676e-13, "8013": -1.5320520102977752e-06, "27760": -6.16995501331985e-09, "44160": -5.886299535632134e-07, "18485": -4.016420245170593e-06, "7820": 8.615529623057228e-14, "3907": -3.1725503504276274e-09, "32997": 3.957881033420563e-07, "25915": 3.506986498832703e-06, "9545": -2.0828263834118844e-07, "26943": -5.571785208580625e-24, "20570": -8.359606340491155e-12, "35384": -2.8495818696683273e-10, "33398": -1.550308708101511e-07, "22536": -3.228417932987213e-06, "28391": 2.659354125800206e-15, "49079": 1.5219846367835999e-06, "23493": -1.6124297690112143e-09, "4527": -7.830294634914026e-10, "20977": 1.5236631943117696e-18, "15790": -7.790469680912792e-10, "27766": 2.5273817760851356e-16, "14000": -7.207224518060684e-07, "28476": -1.4872726984322072e-07, "12859": -2.589449577499181e-09, "38038": -1.5338561497628688e-08, "7360": 4.463087916374207e-06, "21839": -1.805718738978612e-11, "25819": -1.2742487888317555e-09, "37955": -1.597231486812234e-08, "29701": -2.0598736938381988e-13, "18395": 1.3923036931373644e-10, "22702": -5.4904298849578484e-11, "7175": -4.396234452724457e-07, "34126": -1.7552579939365386e-06, "43221": -5.9526149698285735e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_136.json <==
{"20228": -2.9134821891784668e-05, "24631": -1.724304398521781e-08, "21481": 8.088047565024681e-14, "31601": -4.590163379907608e-07, "21027": -7.780035957694054e-11, "7756": 3.635861873626709e-06, "15003": -3.235854137528804e-11, "10962": -3.977997228503227e-08, "37208": -2.0682646209024823e-10, "1713": 1.2986005231141463e-11, "25435": 2.9566776752471924e-05, "10196": -7.220295374281704e-09, "8919": -1.91310103982687e-07, "40058": -5.87340269703418e-09, "1597": -4.03954676585272e-09, "18522": -1.5065845793138522e-15, "44492": -1.610854873433709e-08, "48083": -7.011383771896362e-07, "12260": -3.495828481391072e-08, "7314": -7.092155516147613e-08, "35031": -6.799256056547165e-07, "17309": -1.9079573452472688e-07, "6094": -2.4671456776559355e-09, "19429": -3.9746873881085775e-12, "38589": 3.042896787519567e-10, "23": -9.136494441008835e-12, "11185": -2.1900566935073584e-09, "17000": -1.0060658678412437e-07, "31999": -8.383542444789783e-10, "31002": -4.041578620672226e-07, "5762": 4.774278760825762e-20, "19308": -1.8337570130825042e-07, "16780": -2.6073173557961127e-11, "36171": -4.929305755004563e-23, "31110": -5.43351867236197e-09, "5943": 4.6424852850890374e-15, "22617": -1.1734955012798308e-06, "46077": -5.3463236442119475e-17, "39120": 1.427345248288317e-18, "24076": -1.7365437000989913e-07, "49558": -2.0968700198409353e-12, "12596": -1.1712824553251267e-06, "2215": -4.252761136740446e-09, "38964": 5.244616419076919e-07, "1966": -2.309180796146393e-07, "36951": -1.60342738032341e-06, "19437": 1.4695858752133971e-13, "47182": -1.975736320018768e-06, "24183": -4.436448216438294e-08, "28182": 1.5440489056599282e-19, "5267": -4.471341073513031e-06, "41565": 1.2340557178566746e-18, "35684": -7.17877596616745e-07, "46765": -2.2574462491320447e-10, "20211": 6.326131820678711e-06, "25201": 4.4135625709706974e-16, "46364": 8.176587878994113e-16, "45205": -2.4949959479272366e-08, "12684": -7.186760194599628e-08, "41732": -5.480805411934852e-07, "17423": 1.4611370861530304e-06, "31279": -2.0352702122181655e-08, "8492": -2.857816580217332e-09, "40686": 1.2986811995506286e-06, "46925": -1.7754893633536994e-10, "25999": -1.8920935690402983e-08, "46650": -9.168330166176019e-12, "40125": -7.022581100463867e-06, "8943": -8.292368650436402e-06, "13639": -1.3602802529931068e-07, "7734": -5.824699655931909e-12, "34508": 1.954418420791626e-06, "36350": -7.835595752112567e-09, "27458": -1.5823055582586675e-09, "29134": -1.0189031250774861e-07, "42936": -7.512614047300303e-11, "11653": -1.1659950017929077e-07, "20870": 8.340510539710522e-09, "1922": 1.3715077839958278e-25, "18920": 6.807777174139203e-22, "45577": 6.699041955925481e-19, "21611": 8.79957262611697e-14, "49456": -8.155803925546934e-12, "40837": 9.615681171417237e-06, "40222": -4.3029408901929857e-07, "23347": -4.500939212448429e-12, "21127": -3.4694006686134023e-25, "41422": -1.54987370967865e-05, "14911": -3.9389688026858494e-10, "20183": 5.924279816715838e-16, "34100": -2.2206804715096951e-10, "33297": 7.947061675395162e-14, "22363": 4.6309434219749154e-20, "9062": -2.030663836194435e-11, "45657": -4.270361363887787e-07, "2267": -1.5958002768456937e-08, "17786": -1.7299512401223184e-07, "8820": -6.865976378321647e-08, "13390": 4.081557314350448e-16, "3170": 9.399995952844619e-07, "41357": -8.585530333220959e-08, "18491": 4.2520227248009354e-19, "38132": 1.0510179996490478e-05, "13939": -1.0683185792004223e-10, "46700": -2.572016716003418e-05, "30148": 7.598155207233504e-10, "8072": -1.3731727376580238e-07, "24269": -4.4912696466781197e-10, "15692": -2.3901229724287986e-11, "10792": -1.2753226328641176e-08, "19872": 1.2537628890640917e-12, "40248": -3.5482120438246057e-10, "14046": -5.247755177019841e-29, "45091": -6.6581147909164425e-06, "13882": -1.729924976825714e-07, "8715": 1.3206682969446604e-15, "35304": -2.832548852893524e-10, "30572": -7.552283816039562e-08, "21243": 6.044994904641498e-13, "21890": -1.2231816537678242e-07, "7526": -2.412865310907364e-06, "45652": -2.5461407494731247e-09, "1730": -2.2005784558132292e-10, "44601": -1.5941520035266876e-06, "16527": -1.6099583471929079e-16, "6354": -1.6120591226354007e-11, "36162": 4.672005653381348e-05, "18788": -2.204968361184001e-08, "22216": -1.2159896868979558e-10, "48347": -4.99747633934021e-06, "46331": 1.3837991863496768e-15, "34579": 2.622791220319165e-16, "11930": -1.574893668293953e-07, "37341": -2.9658226412720977e-09, "11650": -1.2887634336948394e-06, "13355": 6.686540951352001e-22, "28158": -3.876690243487246e-11, "44220": 1.8878560214120704e-20, "31854": -2.6112317573279142e-08, "30459": 7.6440395680735725e-22, "17168": 6.885328418526626e-16, "43732": -5.32480189576745e-09, "3065": 1.0026099625974894e-08, "19079": 5.043800920248032e-09, "13730": 1.7864843718934375e-18, "27688": -3.4823718015104534e-08, "41804": -3.7029641680419443e-09, "7532": 4.2226005271582893e-19, "14887": -2.321869833394885e-08, "7473": -6.177418981678783e-10, "47479": 1.2091300183314502e-17, "16472": -3.8922443054616454e-08, "46655": -1.0285765677690507e-06, "47978": 4.489518404006958e-06, "40785": 8.082845780492051e-20, "40609": -5.875044201131275e-16, "39781": -3.630548690125579e-11, "40392": 3.522263169288635e-06, "33438": -6.649361061761283e-15, "13489": -5.253980867564678e-08, "14317": 3.184812068939209e-05, "25849": -3.577757859602571e-08, "12275": -1.3187003787606954e-08, "43597": -4.8797446652315556e-11, "41263": -2.1495752334594725e-05, "42941": 3.7365190872008553e-22, "40675": 1.6253551840782165e-06, "1776": -2.022298133397271e-12, "11580": 1.794628858566284e-05, "23448": -1.3831589740220807e-11, "38728": -2.528774202801287e-09, "49100": 3.2416722639538875e-14, "46145": -1.7633735751587664e-11, "29977": -6.590290367603302e-07, "26680": -5.75694465870417e-21, "26097": 7.087541575856448e-13, "30397": -6.890314980410039e-09, "1662": -1.2222738012684919e-17, "14502": 1.4415640830993652e-05, "6797": 8.116277154480642e-19, "10738": -1.4555781490344088e-10, "35904": -2.474445648381618e-16, "6992": -3.317696042358875e-08, "35756": -4.1037546907318757e-10, "47892": -4.692405760288238e-06, "6459": 3.1890279306168167e-15, "30188": 8.069967703320233e-21, "34670": -4.1100201997323895e-11, "18865": 7.670233026146889e-10, "18190": -3.5678428411483763e-06, "16793": -1.8099635781254618e-11, "24774": 1.6984547674655914e-06, "16757": -1.4697184087708592e-08, "30752": -2.373662032186985e-07, "36239": -6.5397244179621335e-09, "42646": 4.784117990652704e-13, "13937": -1.8321300740353763e-09, "34140": 4.378763437271118e-06, "23604": 1.2819170951843261e-05, "14841": -9.241752326488495e-08, "4585": -1.915142685174942e-07, "11569": -4.3242737650871277e-07, "5704": 1.1464869080567926e-23, "45178": -9.113693522522226e-11, "36647": 3.0419991817325355e-08, "38960": -1.8946918771689525e-11, "13563": 7.621133944295245e-22, "15964": 6.99616551399231e-06, "48413": 9.024866392114877e-23, "34271": -2.4691259860992433e-06, "22752": -2.4064899539720237e-21, "27082": -4.454156764477081e-26, "31438": -1.910964012145996e-05, "49226": -9.00333933532238e-08, "4573": -1.6143356873499214e-13, "37499": 1.8991511315107346e-08, "9532": -5.630655586719513e-07, "26181": 1.1869723870461257e-13, "39323": -3.334836335852742e-08, "24904": -1.5888367488514633e-09, "33636": -2.940382342785597e-08, "29715": -3.2046498381532728e-09, "45357": -9.047758794622496e-11, "17193": -2.091453097818885e-11, "15590": -9.563415369484574e-10, "22687": -3.870316049869871e-11, "8119": 6.512804517910808e-14, "4616": 7.857320127868662e-13, "22416": -6.770397931177285e-12, "41733": 2.00703289010562e-11, "24336": -3.162766993045807e-07, "36315": -9.09751690869598e-12, "6385": -1.2645156681537627e-06, "13688": -3.996454179286957e-08, "33419": 2.5765165686607363e-06, "11375": -1.0945447720587254e-07, "47637": -7.624512363690883e-10, "3212": -3.157848264020817e-19, "4683": 5.578931919826113e-25, "29868": -1.2665340909734369e-09, "47596": -3.3622071146965024e-07, "22655": -2.579327905550599e-08, "34476": -6.31286582120083e-12, "31757": -1.1595041751861573e-05, "47929": -1.0569650612524129e-11, "3493": -6.479425430297852e-06, "35015": -2.4960616137832402e-08, "1933": -2.119326964020729e-09, "29116": -1.0771039524115623e-09, "25863": -4.848038079217076e-09, "17112": -5.062924537924118e-10, "30962": -1.351163163781166e-07, "45735": -5.068828613730148e-10, "23520": -2.8041566256433727e-08, "27558": -7.991059683263301e-08, "49207": -1.5660962462425232e-06, "13702": -3.951192484237254e-09, "14435": -3.123207688331604e-06, "1611": -1.248641056008637e-08, "14109": 7.83967599272728e-08, "45363": -1.1446586722740904e-09, "15442": 2.787572270790406e-12, "46881": -3.5628885962069036e-09, "42007": -7.902622455731034e-09, "11446": 9.835543295609595e-21, "1233": 8.561368100345135e-08, "27834": 4.994826167253885e-18, "18817": -5.401501059532166e-06, "18623": -9.016483672894537e-09, "31859": -2.03321248292923e-06, "46254": 2.1403946876525878e-05, "19637": -4.245188756613061e-10, "6273": -1.8684975802898408e-06, "33900": 5.075347558674767e-19, "33837": -1.859515905380249e-07, "5041": -5.185957066714764e-08, "19776": -1.4957194030284882e-06, "17140": -3.2820925116539e-07, "34053": -1.3452701270580292e-06, "15596": 1.4861170053482056e-05, "25178": 5.262961622065631e-13, "9633": -6.20261013507843e-06, "29126": 1.0771694779396058e-06, "7364": -7.747488562017679e-08, "38778": 4.721818639211173e-18, "30442": -1.3462617993354798e-06, "39558": 6.08316942745236e-26, "18814": -1.83054490480572e-08, "34634": -4.915724730381044e-11, "47448": -2.2207077592611312e-07, "44782": -8.106248825788498e-07, "25356": -4.2386029235785825e-10, "4640": -7.102992967702449e-09, "8350": -7.019565373411752e-12, "33658": -1.2837167084217071e-06, "37491": 6.089546644716393e-15, "29359": -7.314229605981382e-11, "25061": -3.824276791419834e-10, "41552": 2.2487237583845855e-08, "29854": -1.3591212220489978e-07, "23675": 1.9194472400396733e-17, "23614": 5.472457408905029e-07, "49436": 1.1188770532608032e-05, "21407": 7.570611160190311e-12, "49051": -6.385813467204571e-09, "20462": -1.25373451737687e-09, "45983": 1.544264875974477e-12, "46169": -2.231318831036333e-10, "13345": 1.3672778010368348e-06, "28065": 6.304182857275009e-07, "48706": -1.6410124953836203e-09, "33782": -4.903749213553965e-09, "11674": -4.6908990043448283e-11, "39948": -3.1919083558022976e-08, "20748": 1.0301212072372436e-05, "49695": -2.6658961549401284e-07, "13732": -1.2378255632938817e-10, "27990": 3.159669041633606e-06, "17966": -2.0014802238000938e-21, "41462": -2.474726177752018e-08, "9498": -1.8933009123429655e-08, "39920": 2.0057053864002226e-06, "21194": 7.350585074163973e-09, "4353": -1.4656702056527137e-07, "3685": -1.2966448441147804e-07, "6780": -2.3261420428752898e-07, "3095": -1.7331646755337715e-07, "15583": -5.375259436572765e-21, "15039": 3.862809592192207e-12, "6432": -6.123058060580888e-14, "7009": 2.2871197991047865e-16, "33075": 9.124131500720977e-07, "27554": -3.938529502534038e-15, "30494": 2.6643523573875427e-06, "28556": -1.1711339950561523e-05, "49563": -2.1307817101478576e-06, "8595": -3.5243574529886247e-10, "7286": 4.105985232478803e-24, "49872": 1.389883365482092e-07, "49443": 5.2029282541132726e-20, "41761": -2.0891614258289337e-09, "17701": 7.519478797912597e-06, "11209": -1.9019191265106203e-05, "38293": 7.844145255217482e-18, "32473": -8.407202363014222e-07, "25810": -8.240658789873123e-07, "31331": -4.986726939678192e-06, "8918": -1.2513386900536715e-09, "13244": 3.2174469470260053e-25, "28094": -1.8196826800704003e-07, "38597": -3.0881118029356004e-07, "17042": 8.318753325076145e-16, "8851": -5.047371983528138e-06, "44925": 8.318593813783082e-14, "49606": 1.7097854707569248e-18, "49629": -1.4983599484850313e-18, "5429": 9.467787847933142e-20, "38153": 7.585268716423925e-22, "36149": -3.96699266275391e-09, "43998": 4.3935074245382567e-13, "28596": -1.1183151975274086e-07, "47642": -3.0492705263895916e-10, "34909": -8.777587860822677e-07, "17281": -9.550905815558508e-10, "26605": -3.6820530658587814e-09, "42695": 3.741912543773651e-08, "46871": 1.5918320883656633e-13, "12381": -1.7463695257902146e-09, "19537": 3.5022487687719206e-15, "23402": 1.0551024498539618e-14, "32827": 2.726678258180293e-17, "1482": 1.8622471620322046e-16, "40943": 3.6108055434525e-15, "32542": -1.298883929848671e-08, "1192": 4.2230476060556297e-16, "32434": -5.727663636207581e-06, "18471": -4.640486149583012e-09, "49304": 7.865576148033142e-06, "37584": -1.3267194844956975e-11, "19032": -1.4586487395717996e-12, "17598": -5.780379753559828e-08, "21161": -8.88829119503498e-08, "35852": -1.6289604902267456e-05, "21265": -2.2412168618757278e-11, "575": -8.595280349254609e-08, "45871": 1.0305470365956638e-15, "21914": -1.342929434031248e-08, "47654": -3.472418757155538e-08, "11547": 5.282262563705445e-06, "27053": -2.392996475100517e-07, "38259": 1.1410768773552523e-19, "34756": -1.554464176297188e-07, "2017": -5.862106084823608e-06, "2598": -6.0426263992496844e-15, "37159": -2.6986364531911277e-16, "47429": -1.3733890682487982e-11, "37602": -1.2143355561420322e-08, "2062": 1.221282958984375e-05, "17234": -3.0504802707582714e-08, "41648": -9.570592665113508e-09, "27637": -3.4358096309006216e-09, "28089": 1.4861452513059704e-13, "9333": 1.5572712563916015e-15, "14847": -1.689129136502743e-07, "7257": -4.841620102524757e-09, "27702": -4.0058516788121775e-11, "2673": -5.942617463006172e-11, "1190": -2.6773237623274325e-08, "37432": -3.034406518054311e-11, "19411": -3.8236100226640703e-07, "6080": -7.786169298924505e-09, "19787": -4.052478354424238e-08, "22549": -2.920531871897225e-15, "34499": -3.44731415680144e-10, "45893": -2.186630368232727e-06, "44947": 6.385499238967895e-06, "32807": -3.4392687666695564e-11, "42307": -2.6360873016528786e-09, "44516": -1.6692932695150375e-08, "7090": -5.279284669086337e-09, "25546": 2.1995842303113023e-12, "1469": -1.0801357217133045e-07, "31215": 5.541448783131717e-20, "24545": 2.5156527757644652e-06, "49453": -3.3049464225769043e-06, "43162": -4.9511289596557615e-06, "43848": -6.812773062847555e-09, "48789": 2.576722168967649e-14, "35980": -1.2145178392529488e-07, "43783": -4.573010206222534e-06, "16331": -1.4704340696334838e-06, "18511": 1.1924493312835694e-06, "25996": -1.5130528481677174e-10, "1843": -1.9303332082927226e-08, "20407": -6.031877361238003e-08, "15939": -8.6009681224823e-06, "22824": -2.3127906024456026e-06, "30348": 7.25022897004055e-23, "17204": -5.111613389507941e-17, "27049": 1.0534871816635132e-05, "24962": 2.7455459348857402e-08, "15606": -1.8304348923265934e-08, "47681": 1.7465321633380882e-13, "40062": -1.9649825990200044e-07, "25260": -2.7500182390213013e-06, "29893": -7.675051892874763e-10, "7297": -1.957886666059494e-07, "14095": -2.5093798566855342e-17, "36771": 6.790997576899827e-09, "28904": 5.992000229326777e-14, "11298": -2.050039860090891e-15, "38838": -1.5232637906592573e-12, "40158": -1.639132797718048e-06, "30288": -6.438863277435303e-06, "161": -6.695714546367526e-11, "19567": -1.6871182015165688e-09, "34010": 3.486679494380951e-07, "32687": 1.2617198964997124e-21, "17859": -1.2520706513896585e-09, "48466": -1.5840400990896342e-13, "37304": 9.70960795879364e-06, "25587": -1.2828293982636296e-16, "19928": -2.9463320970535277e-06, "6573": -1.971638141640142e-12, "2401": 4.246937379548399e-13, "8013": -1.5308272838592529e-06, "27760": -6.133252172730863e-09, "44160": -5.83648607134819e-07, "18485": -4.003793597221375e-06, "7820": -9.509187748335534e-13, "3907": -3.173162695020437e-09, "32997": 4.082266241312027e-07, "25915": 3.4361836314201354e-06, "9545": -2.0977944135665895e-07, "26943": -5.546437292684703e-24, "20570": -8.339709438587306e-12, "35384": -2.856540413631592e-10, "33398": -1.529612112790346e-07, "22536": -3.2348150014877318e-06, "28391": 2.655118069849749e-15, "49079": 1.4965471625328063e-06, "23493": -1.6087634139694274e-09, "4527": -7.69000471336767e-10, "20977": 1.5279753374022876e-18, "15790": -7.771767559461295e-10, "27766": 2.6358302693263446e-16, "14000": -7.242653518915176e-07, "28476": -1.4702929183840751e-07, "12859": -2.592521777842194e-09, "38038": -1.5154151478782296e-08, "7360": 4.4233745336532595e-06, "21839": -1.8030332284979524e-11, "25819": -1.287286722799763e-09, "37955": -1.5834947116672994e-08, "29701": -2.1197756439050862e-13, "18395": 1.4126844689599239e-10, "22702": -5.4563593039347324e-11, "7175": -4.41255085170269e-07, "34126": -1.7418405413627624e-06, "43221": -5.917821681578062e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_140.json <==
{"20228": -2.8381924629211427e-05, "24631": -1.7235188279300927e-08, "21481": 7.802948509549879e-14, "31601": -4.650893807411194e-07, "21027": -7.795555575285107e-11, "7756": 3.7563407421112062e-06, "15003": -3.227120259907679e-11, "10962": -4.116256721317768e-08, "37208": -2.1040703359176404e-10, "1713": 1.3142841908120317e-11, "25435": 2.9681839942932128e-05, "10196": -7.265880121849477e-09, "8919": -1.7795026302337647e-07, "40058": -5.924718570895493e-09, "1597": -4.113754257559776e-09, "18522": -1.5022255661634176e-15, "44492": -1.626472221687436e-08, "48083": -7.01168030500412e-07, "12260": -3.4988413099199534e-08, "7314": -7.10833165794611e-08, "35031": -6.792537868022919e-07, "17309": -2.0132899284362794e-07, "6094": -2.483418502379209e-09, "19429": -3.975548281687225e-12, "38589": 3.079966700170189e-10, "23": -9.139716894424055e-12, "11185": -2.1955068223178386e-09, "17000": -9.990670718252659e-08, "31999": -8.410215377807617e-10, "31002": -4.18766587972641e-07, "5762": 4.936452959456491e-20, "19308": -1.8445044755935668e-07, "16780": -2.618692633404862e-11, "36171": -4.99692032545526e-23, "31110": -5.483108107000589e-09, "5943": 4.619162274899224e-15, "22617": -1.1769652366638185e-06, "46077": -5.682867371126222e-17, "39120": 1.4404314329849454e-18, "24076": -1.7514493316411972e-07, "49558": -2.094540434427472e-12, "12596": -1.1828454583883285e-06, "2215": -4.3041151366196574e-09, "38964": 5.374579504132271e-07, "1966": -2.318727970123291e-07, "36951": -1.6056373715400695e-06, "19437": 1.4764495404051559e-13, "47182": -2.144080996513367e-06, "24183": -4.5090196654200555e-08, "28182": 2.3162885048584947e-19, "5267": -4.326840043067932e-06, "41565": 1.229822450474205e-18, "35684": -6.721608340740204e-07, "46765": -2.2719352273270487e-10, "20211": 6.4954298734664915e-06, "25201": 4.454991237023976e-16, "46364": 8.081361968503841e-16, "45205": -2.5144699029624462e-08, "12684": -7.101663388311863e-08, "41732": -5.577971786260605e-07, "17423": 1.602396070957184e-06, "31279": -2.0574824884533883e-08, "8492": -2.842947724275291e-09, "40686": 1.2647376954555512e-06, "46925": -1.768860784068238e-10, "25999": -1.9114139722660184e-08, "46650": -9.197378858516458e-12, "40125": -7.4930703639984135e-06, "8943": -8.372032642364501e-06, "13639": -1.3428062200546264e-07, "7734": -5.865441607966204e-12, "34508": 1.994227170944214e-06, "36350": -7.770806550979614e-09, "27458": -1.5830381016712636e-09, "29134": -1.0300491005182266e-07, "42936": -7.522757641709177e-11, "11653": -1.1830266565084458e-07, "20870": 8.619916625320912e-09, "1922": 1.355311846095981e-25, "18920": 6.771122485091263e-22, "45577": 6.850410131731613e-19, "21611": 8.819752039812556e-14, "49456": -8.152655937010422e-12, "40837": 9.63175892829895e-06, "40222": -4.312502592802048e-07, "23347": -4.58204340247903e-12, "21127": -3.3949243635629395e-25, "41422": -1.5442473888397218e-05, "14911": -4.011996134067886e-10, "20183": 6.009918951388471e-16, "34100": -2.2049896870157682e-10, "33297": 8.019377162327146e-14, "22363": 4.6279601719346856e-20, "9062": -2.0157883682259126e-11, "45657": -4.2555324733257295e-07, "2267": -1.550759421661496e-08, "17786": -1.7170090228319167e-07, "8820": -6.767206825315952e-08, "13390": 4.034149403420173e-16, "3170": 1.1637115478515625e-06, "41357": -8.627892471849918e-08, "18491": 4.0562063256810444e-19, "38132": 1.0017164945602416e-05, "13939": -1.0821836440300104e-10, "46700": -2.5392632484436034e-05, "30148": 7.541228842455894e-10, "8072": -1.397188287228346e-07, "24269": -4.5082888391334563e-10, "15692": -2.3842108021199237e-11, "10792": -1.2821605196222664e-08, "19872": 1.2608650479251081e-12, "40248": -3.5539364034775643e-10, "14046": -7.618503078262443e-31, "45091": -6.698524355888366e-06, "13882": -1.7370894551277161e-07, "8715": 1.3204839999225725e-15, "35304": -4.5007982407696545e-10, "30572": -7.500059902667999e-08, "21243": 6.027087806614872e-13, "21890": -1.2061606161296369e-07, "7526": -2.4281217157840728e-06, "45652": -2.532951475586742e-09, "1730": -2.201809002144728e-10, "44601": -1.6013586521148682e-06, "16527": -1.6127835178458839e-16, "6354": -1.6305336885125143e-11, "36162": 4.697423934936523e-05, "18788": -2.3147359024733307e-08, "22216": -1.2135677934566047e-10, "48347": -4.996873140335083e-06, "46331": 1.3887098415654719e-15, "34579": 2.6278004078283957e-16, "11930": -1.562708429992199e-07, "37341": -2.9425564571283757e-09, "11650": -1.3057564198970795e-06, "13355": 6.666433845022062e-22, "28158": -3.8500706978084054e-11, "44220": 1.8859122925563586e-20, "31854": -2.6234695687890053e-08, "30459": 7.853656399717371e-22, "17168": 7.829681347715222e-16, "43732": -5.3524418035522104e-09, "3065": 1.0377245489507913e-08, "19079": 9.515462443232536e-08, "13730": 1.770928781223702e-18, "27688": -2.233619801700115e-08, "41804": -3.676296037156135e-09, "7532": 4.2381439205535845e-19, "14887": -2.2896695882081985e-08, "7473": -6.14799209870398e-10, "47479": 1.208634429518407e-17, "16472": -4.0100160986185075e-08, "46655": -1.1380035430192948e-06, "47978": 4.2725116014480595e-06, "40785": 7.837111358098212e-20, "40609": -5.811657405319082e-16, "39781": -3.626022817115881e-11, "40392": 3.4022849798202513e-06, "33438": -6.674137909001843e-15, "13489": -5.300794262439013e-08, "14317": 3.207836866378784e-05, "25849": -3.5816461313515904e-08, "12275": -1.3165846467018128e-08, "43597": -4.8366309783887115e-11, "41263": -2.1218483448028564e-05, "42941": 3.1850013768647995e-22, "40675": 1.7375004291534424e-06, "1776": -1.8081112784784637e-12, "11580": 1.8344136476516722e-05, "23448": -1.3864165566701559e-11, "38728": -2.52079131314531e-09, "49100": 3.2772426994398526e-14, "46145": -1.7801665990191394e-11, "29977": -6.650462746620178e-07, "26680": -5.728392766239004e-21, "26097": 7.067833962537407e-13, "30397": -6.902990862727165e-09, "1662": -1.2424408290384603e-17, "14502": 1.4669277667999268e-05, "6797": 8.027892315753266e-19, "10738": -1.4790985005674884e-10, "35904": -2.3174476226905937e-16, "6992": -3.806172870099545e-08, "35756": -4.18571216869168e-10, "47892": -4.510664343833923e-06, "6459": 3.1996263971656446e-15, "30188": 8.127103251986088e-21, "34670": -4.1475127545709254e-11, "18865": 1.1501670815050603e-09, "18190": -3.559696674346924e-06, "16793": -1.818091163841018e-11, "24774": 1.551567018032074e-06, "16757": -1.4636910054832696e-08, "30752": -2.97648087143898e-07, "36239": -6.5779412398114804e-09, "42646": 4.75740229433086e-13, "13937": -1.7567904433235525e-09, "34140": 4.377864599227905e-06, "23604": 1.3079533576965333e-05, "14841": -9.579288773238659e-08, "4585": -1.9293790683150292e-07, "11569": -4.294115677475929e-07, "5704": 1.1605024495607379e-23, "45178": -9.12381165107945e-11, "36647": 3.0409626197069884e-08, "38960": -1.883923459899961e-11, "13563": 7.73696569983227e-22, "15964": 7.0312845706939695e-06, "48413": 9.146121970928413e-23, "34271": -2.3929420113563536e-06, "22752": -2.396086801192965e-21, "27082": -4.3643478912911237e-26, "31438": -1.911268949508667e-05, "49226": -9.023974649608135e-08, "4573": -1.6079344078434587e-13, "37499": 1.870498061180115e-08, "9532": -5.736891925334931e-07, "26181": 1.1942651312324415e-13, "39323": -3.357830923050642e-08, "24904": -1.5990050451364368e-09, "33636": -2.9394291341304778e-08, "29715": -3.243625396862626e-09, "45357": -9.0167250164086e-11, "17193": -2.098374352499377e-11, "15590": -9.628720727050677e-10, "22687": -3.888961600750918e-11, "8119": 6.515579187293952e-14, "4616": 7.839182103452913e-13, "22416": -6.823360081398277e-12, "41733": 1.962469013960799e-11, "24336": -3.198900818824768e-07, "36315": -9.044446187544964e-12, "6385": -1.2628841400146485e-06, "13688": -3.855030983686447e-08, "33419": 2.5667649507522583e-06, "11375": -1.092907413840294e-07, "47637": -7.585083949379623e-10, "3212": -3.0639035010276636e-19, "4683": 5.59934454014542e-25, "29868": -1.2715510092675686e-09, "47596": -2.9929112643003464e-07, "22655": -2.6133628562092783e-08, "34476": -6.333308419925743e-12, "31757": -1.1541911363601685e-05, "47929": -1.0551743798714597e-11, "3493": -6.502395272254944e-06, "35015": -2.530101453885436e-08, "1933": -1.3224119320511817e-08, "29116": -1.0881527123274283e-09, "25863": -4.847950185649097e-09, "17112": -5.075146327726543e-10, "30962": -1.3473243452608584e-07, "45735": -5.067373422207311e-10, "23520": -2.7787385042756797e-08, "27558": -8.052695542573929e-08, "49207": -1.5533888339996338e-06, "13702": -3.928057267330587e-09, "14435": -3.0560874938964845e-06, "1611": -1.2413316871970892e-08, "14109": 7.829556241631508e-08, "45363": -1.1553623335203155e-09, "15442": 2.812063257806585e-12, "46881": -3.5229051718488334e-09, "42007": -8.045115391723812e-09, "11446": 9.82550595518463e-21, "1233": 8.033458143472672e-08, "27834": 5.118661028889748e-18, "18817": -5.4137790203094485e-06, "18623": -9.020308498293162e-09, "31859": -2.015390694141388e-06, "46254": 2.161520004272461e-05, "19637": -4.235040250932798e-10, "6273": -1.8711832165718079e-06, "33900": 5.044992608350605e-19, "33837": -1.8666544929146766e-07, "5041": -5.2020703442394735e-08, "19776": -1.5076664090156555e-06, "17140": -3.3225689083337786e-07, "34053": -1.351952701807022e-06, "15596": 1.5196422338485719e-05, "25178": 5.30862038772284e-13, "9633": -6.199665069580078e-06, "29126": 1.1216315627098084e-06, "7364": -8.571655489504338e-08, "38778": 4.764744371624219e-18, "30442": -1.3406528532505035e-06, "39558": 6.007973539892463e-26, "18814": -1.82803045026958e-08, "34634": -4.913295924779959e-11, "47448": -2.2259259596467018e-07, "44782": -8.021117001771927e-07, "25356": -4.2325074900873006e-10, "4640": -7.313107489608228e-09, "8350": -7.245623692142544e-12, "33658": -1.305219829082489e-06, "37491": 5.713385320404995e-15, "29359": -6.890768872835906e-11, "25061": -3.837953772745095e-10, "41552": 2.5261442642658947e-08, "29854": -1.3452374376356602e-07, "23675": 1.9378051680646323e-17, "23614": 5.227845907211304e-07, "49436": 1.1084601879119873e-05, "21407": 7.6015135164198e-12, "49051": -6.565140793099999e-09, "20462": -1.252203801413998e-09, "45983": 1.572520034187619e-12, "46169": -2.239710374851711e-10, "13345": 1.3509707152843475e-06, "28065": 6.180259957909584e-07, "48706": -1.6378860163968057e-09, "33782": -4.781761963386089e-09, "11674": -4.684070518123917e-11, "39948": -3.2410584390163424e-08, "20748": 1.0298386812210082e-05, "49695": -2.966943569481373e-07, "13732": -1.2425839486240874e-10, "27990": 3.164650797843933e-06, "17966": -1.9296379332386383e-21, "41462": -2.4730823934078217e-08, "9498": -1.8758143996819852e-08, "39920": 1.996707022190094e-06, "21194": 7.28137674741447e-09, "4353": -1.4750681817531586e-07, "3685": -1.3293778523802757e-07, "6780": -2.2596348077058792e-07, "3095": -1.6940934583544732e-07, "15583": -5.299152467470782e-21, "15039": 3.937865926673112e-12, "6432": -6.025700827194669e-14, "7009": 2.275219422587238e-16, "33075": 9.199211001396179e-07, "27554": -3.977631002349824e-15, "30494": 2.701582610607147e-06, "28556": -1.157062292098999e-05, "49563": -2.1531933546066283e-06, "8595": -3.584307705750689e-10, "7286": 4.096878490922476e-24, "49872": 1.3582542538642884e-07, "49443": 5.299976207011987e-20, "41761": -2.1113867114763707e-09, "17701": 7.3783940076828e-06, "11209": -1.8661481142044066e-05, "38293": 7.884773563227032e-18, "32473": -8.499187976121902e-07, "25810": -8.453711867332459e-07, "31331": -4.871727526187897e-06, "8918": -1.260956923943013e-09, "13244": 3.137617232448676e-25, "28094": -1.8333431333303452e-07, "38597": -2.7469612658023834e-07, "17042": 8.128173828447771e-16, "8851": -5.092540979385376e-06, "44925": 8.552865971012125e-14, "49606": 1.69676298293793e-18, "49629": -1.4858443251816733e-18, "5429": 9.298567605730678e-20, "38153": 8.012888005889338e-22, "36149": -3.972830600105226e-09, "43998": 4.485166016365838e-13, "28596": -1.1288642883300782e-07, "47642": -3.0197006708476695e-10, "34909": -8.894715458154679e-07, "17281": -9.579628385836258e-10, "26605": -3.6929635098204015e-09, "42695": 3.58889764174819e-08, "46871": 1.4557066663201112e-13, "12381": -1.7850940639618785e-09, "19537": 3.512340140954251e-15, "23402": 1.0580044618180296e-14, "32827": 2.7166372450204702e-17, "1482": 1.8398556983489912e-16, "40943": 3.617585120352374e-15, "32542": -1.297094626352191e-08, "1192": 4.201564790529133e-16, "32434": -5.715621113777161e-06, "18471": -4.669625777751208e-09, "49304": 7.931776046752929e-06, "37584": -1.3150311133358628e-11, "19032": -1.4647733337369572e-12, "17598": -5.999740213155746e-08, "21161": -8.834674023091794e-08, "35852": -1.6224777698516845e-05, "21265": -2.2592273580812615e-11, "575": -8.639553561806678e-08, "45871": 1.0482407997169929e-15, "21914": -1.330236904323101e-08, "47654": -3.484365064650774e-08, "11547": 5.441306829452515e-06, "27053": -2.5565264746546743e-07, "38259": 1.1461092695014794e-19, "34756": -1.5687212347984313e-07, "2017": -6.088640689849854e-06, "2598": -6.047344847104341e-15, "37159": -2.646540625539373e-16, "47429": -1.3756753105553798e-11, "37602": -1.2112478725612164e-08, "2062": 1.2309715747833252e-05, "17234": -3.068679245188832e-08, "41648": -9.69897024333477e-09, "27637": -3.4407034399919213e-09, "28089": 1.480283984278685e-13, "9333": 1.5708237488532006e-15, "14847": -1.7053985968232155e-07, "7257": -4.83628042275086e-09, "27702": -4.003320555057144e-11, "2673": -5.944168151472695e-11, "1190": -2.6919124647974968e-08, "37432": -3.002670837304322e-11, "19411": -3.816297650337219e-07, "6080": -7.752154488116503e-09, "19787": -4.0093883872032166e-08, "22549": -2.7556254500460397e-15, "34499": -3.47158893418964e-10, "45893": -2.1910089254379274e-06, "44947": 6.356668472290039e-06, "32807": -3.465412873993046e-11, "42307": -2.6589227491058407e-09, "44516": -1.6769054345786573e-08, "7090": -5.252694827504456e-09, "25546": 2.201433915161033e-12, "1469": -1.0787577368319035e-07, "31215": 5.515620207471091e-20, "24545": 2.540721893310547e-06, "49453": -3.3021870255470276e-06, "43162": -4.891685247421265e-06, "43848": -6.6858169157058e-09, "48789": 2.4693085354243748e-14, "35980": -1.2143384665250778e-07, "43783": -4.636090397834778e-06, "16331": -1.500912606716156e-06, "18511": 1.1947093904018402e-06, "25996": -2.1775129425805063e-10, "1843": -1.9405379425734283e-08, "20407": -6.051075644791127e-08, "15939": -8.433982133865356e-06, "22824": -2.3157355189323427e-06, "30348": 7.494908168053122e-23, "17204": -5.3291455449910876e-17, "27049": 1.0075886249542237e-05, "24962": 2.543950919061899e-08, "15606": -2.0747354719787837e-08, "47681": 1.7466406987409754e-13, "40062": -2.0078927278518678e-07, "25260": -2.6973140239715575e-06, "29893": -7.580764213344082e-10, "7297": -2.0412731915712356e-07, "14095": -2.5092532218717878e-17, "36771": 6.712132599204778e-09, "28904": 5.99714500282289e-14, "11298": -2.0315821247507414e-15, "38838": -1.5096078698206838e-12, "40158": -1.6820758581161499e-06, "30288": -6.591207981109619e-06, "161": -6.660799044766463e-11, "19567": -1.7048613517545163e-09, "34010": 3.5443719476461413e-07, "32687": 1.2545622033976176e-21, "17859": -1.2623853399418295e-09, "48466": -1.57160684466362e-13, "37304": 9.498472213745118e-06, "25587": -3.1552940815693376e-16, "19928": -2.936811447143555e-06, "6573": -1.9753468905037152e-12, "2401": 4.304070699845397e-13, "8013": -1.5236744284629822e-06, "27760": -6.170182023197413e-09, "44160": -5.998748168349266e-07, "18485": -4.014025330543518e-06, "7820": 4.618527782440651e-14, "3907": -3.1855370616540315e-09, "32997": 3.9021216332912445e-07, "25915": 3.5414114594459534e-06, "9545": -2.1073997020721435e-07, "26943": -5.503602778639411e-24, "20570": -8.32936734695977e-12, "35384": -2.839819353539497e-10, "33398": -1.5457666479051112e-07, "22536": -3.2518547773361208e-06, "28391": 2.6776003636541645e-15, "49079": 1.5007936954498291e-06, "23493": -1.6147409041877837e-09, "4527": -7.812735566403717e-10, "20977": 1.5268305554334145e-18, "15790": -7.787648792145774e-10, "27766": 2.520324227095472e-16, "14000": -7.210864126682281e-07, "28476": -1.473110169172287e-07, "12859": -2.5897921295836566e-09, "38038": -1.5439839335158466e-08, "7360": 4.360090494155884e-06, "21839": -1.8069854377245065e-11, "25819": -1.2732719187624753e-09, "37955": -1.619661459699273e-08, "29701": -2.078921035320036e-13, "18395": 1.4229801308829336e-10, "22702": -5.4597885537077675e-11, "7175": -4.4397100806236267e-07, "34126": -1.7653323709964751e-06, "43221": -5.944186796114082e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_144.json <==
{"20228": -2.946828842163086e-05, "24631": -1.7203479073941707e-08, "21481": 8.209855906216035e-14, "31601": -4.3751671910285947e-07, "21027": -7.80138452682877e-11, "7756": 3.5914510488510133e-06, "15003": -3.207512918379507e-11, "10962": -3.940868657082319e-08, "37208": -2.03783274628222e-10, "1713": 1.282933453694568e-11, "25435": 3.0278124809265137e-05, "10196": -7.229833863675594e-09, "8919": -1.920081302523613e-07, "40058": -5.837985081598163e-09, "1597": -3.979948232881725e-09, "18522": -1.5040450829229002e-15, "44492": -1.5640194760635496e-08, "48083": -6.970568746328354e-07, "12260": -3.507779678329826e-08, "7314": -7.113955914974213e-08, "35031": -6.787050515413284e-07, "17309": -1.7528727650642395e-07, "6094": -2.485480217728764e-09, "19429": -3.962076675634307e-12, "38589": 3.0737530323676764e-10, "23": -9.142092949332436e-12, "11185": -2.1964788902550935e-09, "17000": -1.0001344606280327e-07, "31999": -8.326010720338673e-10, "31002": -3.881128877401352e-07, "5762": 4.881743101393336e-20, "19308": -1.8179595470428467e-07, "16780": -2.598950231913477e-11, "36171": -4.9486700531444295e-23, "31110": -5.249439273029566e-09, "5943": 4.6333251124686116e-15, "22617": -1.1713407188653945e-06, "46077": -5.657719518575855e-17, "39120": 1.4365577141479264e-18, "24076": -1.7105303704738616e-07, "49558": -2.0855073046277537e-12, "12596": -1.1765547096729279e-06, "2215": -4.278917040210217e-09, "38964": 5.048046261072159e-07, "1966": -2.3215897381305694e-07, "36951": -1.7737677693367004e-06, "19437": 1.459901088907145e-13, "47182": -1.8875472247600555e-06, "24183": -4.4396123848855496e-08, "28182": 1.7078923521198115e-19, "5267": -4.45591539144516e-06, "41565": 1.2269425384535404e-18, "35684": -7.698766887187958e-07, "46765": -2.2759666535421275e-10, "20211": 6.32667064666748e-06, "25201": 4.4168484841788924e-16, "46364": 8.114915683865576e-16, "45205": -2.4546317290514707e-08, "12684": -7.33174942433834e-08, "41732": -5.633338540792466e-07, "17423": 1.2797662615776063e-06, "31279": -2.0506172440946103e-08, "8492": -2.855459460988641e-09, "40686": 1.3394486904144287e-06, "46925": -1.7796255633584223e-10, "25999": -1.8913305830210446e-08, "46650": -9.178492064165766e-12, "40125": -6.903290748596191e-06, "8943": -8.247900605201722e-06, "13639": -1.3974380679428577e-07, "7734": -5.814649739477318e-12, "34508": 1.946689486503601e-06, "36350": -7.907943800091743e-09, "27458": -1.5872466610744595e-09, "29134": -9.956575930118561e-08, "42936": -7.517379344790243e-11, "11653": -1.1640428565442563e-07, "20870": 7.342272438108921e-09, "1922": 1.366000247456388e-25, "18920": 6.739011333711954e-22, "45577": 6.728829732988162e-19, "21611": 8.778240356832611e-14, "49456": -8.11348456863925e-12, "40837": 9.606320858001708e-06, "40222": -4.3507978320121766e-07, "23347": -4.4438473878472e-12, "21127": -3.4847438996239808e-25, "41422": -1.5659379959106445e-05, "14911": -3.9016154914861547e-10, "20183": 5.916452744392231e-16, "34100": -2.2028285457054154e-10, "33297": 7.821770786620163e-14, "22363": 4.633803428721319e-20, "9062": -2.0276675058994444e-11, "45657": -4.2587582021951677e-07, "2267": -1.674048835411668e-08, "17786": -1.6566956415772437e-07, "8820": -7.016622461378575e-08, "13390": 4.100664252604247e-16, "3170": 8.886530995368957e-07, "41357": -8.466647006571293e-08, "18491": 4.116467637680504e-19, "38132": 1.0604597330093383e-05, "13939": -1.0715390999394003e-10, "46700": -2.587257385253906e-05, "30148": 7.66712983022444e-10, "8072": -1.3798664323985575e-07, "24269": -4.4872722355648877e-10, "15692": -2.3943639462231658e-11, "10792": -1.2796735391020775e-08, "19872": 1.253062862360821e-12, "40248": -3.5596240195445715e-10, "14046": -6.098816186895719e-29, "45091": -6.484675407409668e-06, "13882": -1.7301682382822036e-07, "8715": 1.319287734613539e-15, "35304": -2.4440567358396947e-10, "30572": -7.684381678700447e-08, "21243": 6.04559460271048e-13, "21890": -1.2065944261848925e-07, "7526": -2.394144237041473e-06, "45652": -2.5556996115483343e-09, "1730": -2.205296368629206e-10, "44601": -1.611367166042328e-06, "16527": -1.609224038745527e-16, "6354": -1.5977446992110344e-11, "36162": 4.698986053466797e-05, "18788": -2.2215263452380897e-08, "22216": -1.2112199328839779e-10, "48347": -5.016482472419739e-06, "46331": 1.384913017599132e-15, "34579": 2.6409721631814876e-16, "11930": -1.5820082277059555e-07, "37341": -2.941155107691884e-09, "11650": -1.2892194092273713e-06, "13355": 6.703235441346791e-22, "28158": -3.860873675876064e-11, "44220": 1.8989968340090692e-20, "31854": -2.6157130487263203e-08, "30459": 7.893321364450514e-22, "17168": 6.905127858392035e-16, "43732": -5.2953907288610935e-09, "3065": 1.037931302562356e-08, "19079": 7.834471762180329e-09, "13730": 1.775924107208157e-18, "27688": -3.6044016014784576e-08, "41804": -3.773396601900458e-09, "7532": 4.2832528295662016e-19, "14887": -2.2371516097337008e-08, "7473": -6.203028897289187e-10, "47479": 1.2097647102832233e-17, "16472": -3.909583669155836e-08, "46655": -1.0290023684501647e-06, "47978": 4.4651436805725094e-06, "40785": 8.19042743512282e-20, "40609": -5.912484390968587e-16, "39781": -3.612472482927842e-11, "40392": 3.3917126059532165e-06, "33438": -6.879586900154777e-15, "13489": -5.206679925322533e-08, "14317": 3.225641012191773e-05, "25849": -3.5862342920154334e-08, "12275": -1.3170435559004545e-08, "43597": -4.881973836745601e-11, "41263": -2.1778559684753418e-05, "42941": 3.408511534077038e-22, "40675": 1.403275579214096e-06, "1776": -2.0393565591803052e-12, "11580": 1.7962390184402466e-05, "23448": -1.3892099559598137e-11, "38728": -2.529083867557347e-09, "49100": 3.2614571043865226e-14, "46145": -1.739801518851891e-11, "29977": -6.525645405054092e-07, "26680": -5.7227854081281796e-21, "26097": 7.131257007131353e-13, "30397": -6.895878468640149e-09, "1662": -1.2513492846089047e-17, "14502": 1.4244794845581055e-05, "6797": 8.331407260050647e-19, "10738": -1.3470194971887394e-10, "35904": -2.5510045464915974e-16, "6992": -3.3089015632867814e-08, "35756": -4.120430094189942e-10, "47892": -5.085939168930054e-06, "6459": 3.1884417328598147e-15, "30188": 8.150407775343014e-21, "34670": -3.9974670471565334e-11, "18865": 8.172704838216305e-10, "18190": -3.752515912055969e-06, "16793": -1.8115973716703594e-11, "24774": 1.7023514211177825e-06, "16757": -1.4570847852155565e-08, "30752": -2.490328624844551e-07, "36239": -6.685633561573923e-09, "42646": 4.76761137235826e-13, "13937": -1.87412544619292e-09, "34140": 4.413202702999115e-06, "23604": 1.2545149326324463e-05, "14841": -9.221231564879417e-08, "4585": -1.8170975148677827e-07, "11569": -4.3487682938575746e-07, "5704": 1.1498079348186165e-23, "45178": -9.115250577451662e-11, "36647": 3.1022254843264815e-08, "38960": -1.8883038137573748e-11, "13563": 7.397862015099421e-22, "15964": 6.9986128807067875e-06, "48413": 9.038820101868035e-23, "34271": -2.5514668226242067e-06, "22752": -2.3980302124113215e-21, "27082": -4.4356994892659244e-26, "31438": -1.9031206369400025e-05, "49226": -8.908171206712723e-08, "4573": -1.6258093538112916e-13, "37499": 1.88095320481807e-08, "9532": -5.653673782944679e-07, "26181": 1.1937176580545382e-13, "39323": -3.3282244112342593e-08, "24904": -1.5633848670404404e-09, "33636": -2.9335131403058768e-08, "29715": -3.1810608925297857e-09, "45357": -8.999065357784275e-11, "17193": -2.098154709528899e-11, "15590": -9.565122309140861e-10, "22687": -3.8870848584338094e-11, "8119": 6.468517277369301e-14, "4616": 7.786805156229093e-13, "22416": -6.7600649344967675e-12, "41733": 2.0209756712574744e-11, "24336": -3.1934414058923723e-07, "36315": -9.104341529564408e-12, "6385": -1.2720847129821778e-06, "13688": -3.9214431308209896e-08, "33419": 2.594955265522003e-06, "11375": -1.0897883214056492e-07, "47637": -7.545893458882347e-10, "3212": -3.1049449578275658e-19, "4683": 5.594228945044662e-25, "29868": -1.2533433618955313e-09, "47596": -3.4539762884378435e-07, "22655": -2.5654351338744164e-08, "34476": -6.339081437545246e-12, "31757": -1.1589394807815552e-05, "47929": -1.0666340131137986e-11, "3493": -6.4920717477798465e-06, "35015": -2.434250432997942e-08, "1933": -1.2094900012016297e-09, "29116": -1.0968572314595804e-09, "25863": -4.839427419938147e-09, "17112": -5.097976827528327e-10, "30962": -1.3483939692378045e-07, "45735": -5.020178650738671e-10, "23520": -2.8055007569491863e-08, "27558": -7.996781729161739e-08, "49207": -1.562556028366089e-06, "13702": -3.910750383511185e-09, "14435": -3.138420581817627e-06, "1611": -1.2575549772009254e-08, "14109": 7.851953618228435e-08, "45363": -1.1593498493311927e-09, "15442": 2.7799075041912145e-12, "46881": -3.559539618436247e-09, "42007": -7.933282176963986e-09, "11446": 9.822219467349285e-21, "1233": 8.194619789719581e-08, "27834": 4.669840360758959e-18, "18817": -5.458068251609802e-06, "18623": -9.004797320812941e-09, "31859": -2.0444320142269135e-06, "46254": 2.159726858139038e-05, "19637": -4.2641982872737573e-10, "6273": -1.9128096103668212e-06, "33900": 5.003366021190739e-19, "33837": -1.8473848700523375e-07, "5041": -5.19059831276536e-08, "19776": -1.5047071874141694e-06, "17140": -3.299218416213989e-07, "34053": -1.3316962122917176e-06, "15596": 1.45292329788208e-05, "25178": 5.259480673203143e-13, "9633": -6.205906867980957e-06, "29126": 1.1189346015453338e-06, "7364": -7.752162870019674e-08, "38778": 4.749647398473445e-18, "30442": -1.3464179635047912e-06, "39558": 6.07180659924291e-26, "18814": -1.8251701258122922e-08, "34634": -4.9124023462354674e-11, "47448": -2.223181165754795e-07, "44782": -8.073166757822037e-07, "25356": -4.104309118702076e-10, "4640": -7.062983931973576e-09, "8350": -6.798363187954238e-12, "33658": -1.3016971945762634e-06, "37491": 5.8354920895453685e-15, "29359": -7.103200914571062e-11, "25061": -3.838406701106578e-10, "41552": 1.886370126157999e-08, "29854": -1.3605148531496525e-07, "23675": 1.9451291705802064e-17, "23614": 5.466386675834656e-07, "49436": 1.17187237739563e-05, "21407": 7.623820579283348e-12, "49051": -6.3271308317780496e-09, "20462": -1.2423648149706424e-09, "45983": 1.5847581380512564e-12, "46169": -2.2335367248160765e-10, "13345": 1.3660213351249695e-06, "28065": 6.227709352970123e-07, "48706": -1.6600190429016949e-09, "33782": -4.915567114949227e-09, "11674": -4.662214450945612e-11, "39948": -3.213013987988233e-08, "20748": 1.1250721216201781e-05, "49695": -2.399527281522751e-07, "13732": -1.244863960891962e-10, "27990": 3.141552209854126e-06, "17966": -1.977300741878434e-21, "41462": -2.466506790369749e-08, "9498": -1.86887348536402e-08, "39920": 1.9965246319770813e-06, "21194": 7.475396269001067e-09, "4353": -1.483528409153223e-07, "3685": -1.2851123698055744e-07, "6780": -2.309313789010048e-07, "3095": -1.6867760568857192e-07, "15583": -5.3995692821589635e-21, "15039": 3.880718963955587e-12, "6432": -6.36926644759228e-14, "7009": 2.2824539133714517e-16, "33075": 9.272472560405731e-07, "27554": -3.959477190562666e-15, "30494": 2.5541216135025025e-06, "28556": -1.2171425819396973e-05, "49563": -2.1496111154556274e-06, "8595": -3.6286201066104696e-10, "7286": 4.111252563523175e-24, "49872": 1.3816277496516704e-07, "49443": 5.2744229170592196e-20, "41761": -2.0777764439117165e-09, "17701": 7.574816942214966e-06, "11209": -1.962982416152954e-05, "38293": 7.858574901931093e-18, "32473": -8.261820673942566e-07, "25810": -8.116166293621063e-07, "31331": -5.121513605117798e-06, "8918": -1.258554693777114e-09, "13244": 2.8504702069714155e-25, "28094": -1.824064925312996e-07, "38597": -3.140176460146904e-07, "17042": 8.131578049797028e-16, "8851": -5.025234818458557e-06, "44925": 8.109792837274199e-14, "49606": 1.6650127999430498e-18, "49629": -1.5099397697882627e-18, "5429": 9.513716515432112e-20, "38153": 7.58909624655433e-22, "36149": -3.968467353843153e-09, "43998": 4.377883655592996e-13, "28596": -1.1084449477493763e-07, "47642": -3.0541734304279087e-10, "34909": -8.704736828804016e-07, "17281": -9.580854384694248e-10, "26605": -3.683482063934207e-09, "42695": 3.849481232464313e-08, "46871": 1.661534021479838e-13, "12381": -1.7072756600100546e-09, "19537": 3.482265586995936e-15, "23402": 1.0573063535801452e-14, "32827": 2.7303680150136955e-17, "1482": 1.84984319528958e-16, "40943": 3.622076527598494e-15, "32542": -1.3155764900147915e-08, "1192": 4.193704411514787e-16, "32434": -5.847553610801697e-06, "18471": -4.5734079321846364e-09, "49304": 7.940635681152343e-06, "37584": -1.3322826362127672e-11, "19032": -1.476354327678564e-12, "17598": -5.787012632936239e-08, "21161": -8.976291865110397e-08, "35852": -1.6324243545532227e-05, "21265": -2.241085667264997e-11, "575": -8.617888204753398e-08, "45871": 1.0030572206165544e-15, "21914": -1.3357553398236632e-08, "47654": -3.455663099884987e-08, "11547": 5.2457702159881595e-06, "27053": -2.258383296430111e-07, "38259": 1.147262250749282e-19, "34756": -1.5745647251605987e-07, "2017": -5.888252854347229e-06, "2598": -6.221937409733869e-15, "37159": -2.766593551473129e-16, "47429": -1.3743826912104851e-11, "37602": -1.210005022585392e-08, "2062": 1.2229878902435303e-05, "17234": -3.0478914268314835e-08, "41648": -9.511412354186177e-09, "27637": -3.4143123775720597e-09, "28089": 1.4878832388376395e-13, "9333": 1.5744031078845921e-15, "14847": -1.689991354942322e-07, "7257": -4.861119668930769e-09, "27702": -3.9583055695402437e-11, "2673": -5.956209861324169e-11, "1190": -2.6782569475471973e-08, "37432": -3.079661837546155e-11, "19411": -3.834908455610275e-07, "6080": -7.824411150068045e-09, "19787": -4.028414376080036e-08, "22549": -2.7713092931591633e-15, "34499": -3.4785422030836344e-10, "45893": -2.2123983502388e-06, "44947": 6.423647403717041e-06, "32807": -3.4337740544287953e-11, "42307": -2.639467711560428e-09, "44516": -1.6752625815570356e-08, "7090": -5.188197828829288e-09, "25546": 2.190409134072979e-12, "1469": -1.084059476852417e-07, "31215": 5.48245124428956e-20, "24545": 2.5227198004722597e-06, "49453": -3.2911980152130127e-06, "43162": -5.204172134399414e-06, "43848": -6.80337252561003e-09, "48789": 2.435351031948585e-14, "35980": -1.2273818254470825e-07, "43783": -4.608250558376312e-06, "16331": -1.5304550528526306e-06, "18511": 1.1998706310987473e-06, "25996": -1.949248689925298e-10, "1843": -1.9320868887007237e-08, "20407": -6.004062481224537e-08, "15939": -8.57763171195984e-06, "22824": -2.33356311917305e-06, "30348": 6.852910960774179e-23, "17204": -5.2212713319566004e-17, "27049": 1.1076568365097046e-05, "24962": 2.6785903610289096e-08, "15606": -1.7769800033420326e-08, "47681": 1.7061285717545615e-13, "40062": -1.873571425676346e-07, "25260": -2.6991415023803713e-06, "29893": -7.64355791034177e-10, "7297": -1.9600097090005875e-07, "14095": -2.6104175245011962e-17, "36771": 6.786996964365244e-09, "28904": 5.953775250588933e-14, "11298": -2.0457982530253105e-15, "38838": -1.498187600645906e-12, "40158": -1.6467547416687013e-06, "30288": -6.437129974365234e-06, "161": -6.705757186864503e-11, "19567": -1.673063961789012e-09, "34010": 3.2093845307826993e-07, "32687": 1.2537592426334001e-21, "17859": -1.2495786359068006e-09, "48466": -1.581543784823225e-13, "37304": 9.660464525222779e-06, "25587": -1.0072463696442213e-16, "19928": -2.9427158832550047e-06, "6573": -1.9888240387899715e-12, "2401": 4.1818864815468257e-13, "8013": -1.5333960950374604e-06, "27760": -6.157263997010887e-09, "44160": -5.928006023168564e-07, "18485": -4.03744101524353e-06, "7820": -3.431989625823917e-13, "3907": -3.2466219272464512e-09, "32997": 4.00046706199646e-07, "25915": 3.3453238010406493e-06, "9545": -2.0621530711650848e-07, "26943": -5.711538407047225e-24, "20570": -8.30000544738141e-12, "35384": -2.858857078535948e-10, "33398": -1.5356998890638351e-07, "22536": -3.2768380641937255e-06, "28391": 2.6573657163631027e-15, "49079": 1.5625399351119996e-06, "23493": -1.6124703688547016e-09, "4527": -7.710729551035911e-10, "20977": 1.51463653359947e-18, "15790": -7.799677405273542e-10, "27766": 2.5949168161454317e-16, "14000": -7.176220417022705e-07, "28476": -1.4549417421221734e-07, "12859": -2.6094925124198198e-09, "38038": -1.5160460025072098e-08, "7360": 4.451659917831421e-06, "21839": -1.8055492319035693e-11, "25819": -1.2813170906156301e-09, "37955": -1.5770427417010068e-08, "29701": -2.0830311697750403e-13, "18395": 1.4381281289388426e-10, "22702": -5.4100587476568764e-11, "7175": -4.416905716061592e-07, "34126": -1.741606593132019e-06, "43221": -5.857831411049119e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_148.json <==
{"20228": -2.8441364765167237e-05, "24631": -1.7224869225174188e-08, "21481": 8.04984168212286e-14, "31601": -4.605061560869217e-07, "21027": -7.768775503791403e-11, "7756": 3.723682165145874e-06, "15003": -3.2342732083634476e-11, "10962": -4.0667601861059666e-08, "37208": -2.0693336409749464e-10, "1713": 1.2950457630722668e-11, "25435": 2.989330291748047e-05, "10196": -7.26277008652687e-09, "8919": -1.8371801823377608e-07, "40058": -5.919541581533849e-09, "1597": -4.068346752319485e-09, "18522": -1.5021306420948121e-15, "44492": -1.6020803013816476e-08, "48083": -7.027488201856613e-07, "12260": -3.4947367385029794e-08, "7314": -7.10928812623024e-08, "35031": -6.82092159986496e-07, "17309": -1.9751839339733125e-07, "6094": -2.4776696227490903e-09, "19429": -3.946321953662846e-12, "38589": 3.0541195883415637e-10, "23": -9.153644100479142e-12, "11185": -2.1932684467174112e-09, "17000": -9.999794885516166e-08, "31999": -8.363087545149028e-10, "31002": -4.1309166699647906e-07, "5762": 4.888316077064029e-20, "19308": -1.8471768125891686e-07, "16780": -2.611005356811802e-11, "36171": -4.9871968173546996e-23, "31110": -5.364104290492833e-09, "5943": 4.616596827045072e-15, "22617": -1.1813367158174515e-06, "46077": -5.371435934931057e-17, "39120": 1.436457832022786e-18, "24076": -1.7443161457777024e-07, "49558": -2.0843933157266293e-12, "12596": -1.1796407401561737e-06, "2215": -4.302493762224913e-09, "38964": 5.269698053598404e-07, "1966": -2.306465245783329e-07, "36951": -1.5988458693027496e-06, "19437": 1.469666610631748e-13, "47182": -2.1179573237895967e-06, "24183": -4.4771376997232434e-08, "28182": 2.0451874785734626e-19, "5267": -4.3088018894195554e-06, "41565": 1.2325325493296041e-18, "35684": -6.788113713264465e-07, "46765": -2.246793155791238e-10, "20211": 6.445291638374329e-06, "25201": 4.448989787686486e-16, "46364": 8.113937299825125e-16, "45205": -2.4891565553843976e-08, "12684": -7.162527181208134e-08, "41732": -5.62157779932022e-07, "17423": 1.5537086129188537e-06, "31279": -2.0516542717814445e-08, "8492": -2.839268418028951e-09, "40686": 1.2625238299369812e-06, "46925": -1.7660644516581668e-10, "25999": -1.914700958877802e-08, "46650": -9.17818397283554e-12, "40125": -7.435332536697388e-06, "8943": -8.384099602699279e-06, "13639": -1.3480770401656628e-07, "7734": -5.8415582770976475e-12, "34508": 1.993357688188553e-06, "36350": -7.814617711119354e-09, "27458": -1.5845292364247143e-09, "29134": -1.0185581631958485e-07, "42936": -7.510151590395253e-11, "11653": -1.166840922087431e-07, "20870": 8.06679017841816e-09, "1922": 1.354503406294181e-25, "18920": 6.801674566452032e-22, "45577": 6.831940747723323e-19, "21611": 8.791372962946298e-14, "49456": -8.17794784779835e-12, "40837": 9.607619047164917e-06, "40222": -4.3177485466003416e-07, "23347": -4.492675316214445e-12, "21127": -3.537418825654843e-25, "41422": -1.5473721027374266e-05, "14911": -3.986843876191415e-10, "20183": 5.96887678172564e-16, "34100": -2.197994581365492e-10, "33297": 7.973726567911399e-14, "22363": 4.630756227693572e-20, "9062": -2.0179713828838432e-11, "45657": -4.2563512921333314e-07, "2267": -1.606270205229521e-08, "17786": -1.6929859295487405e-07, "8820": -6.807989906519651e-08, "13390": 4.067879713631761e-16, "3170": 1.1481966078281402e-06, "41357": -8.557313121855259e-08, "18491": 4.190450205799126e-19, "38132": 1.0296412706375122e-05, "13939": -1.0819863746291958e-10, "46700": -2.53085994720459e-05, "30148": 7.583230035379529e-10, "8072": -1.386021263897419e-07, "24269": -4.4888874981552363e-10, "15692": -2.387642325629713e-11, "10792": -1.280764932744205e-08, "19872": 1.2584925457304052e-12, "40248": -3.5515498893801125e-10, "14046": -2.9042324433382264e-29, "45091": -6.725353598594666e-06, "13882": -1.7177769914269446e-07, "8715": 1.3164014323052697e-15, "35304": -3.832278889603913e-10, "30572": -7.601344026625156e-08, "21243": 6.031179111687379e-13, "21890": -1.2079212814569472e-07, "7526": -2.4250057339668276e-06, "45652": -2.531379577703774e-09, "1730": -2.2002979676472023e-10, "44601": -1.596669554710388e-06, "16527": -1.6133247515703886e-16, "6354": -1.6129667983477703e-11, "36162": 4.67301082611084e-05, "18788": -2.2594768088310957e-08, "22216": -1.2162859093223232e-10, "48347": -4.984404444694519e-06, "46331": 1.3860580738711547e-15, "34579": 2.631604656411213e-16, "11930": -1.5682633966207503e-07, "37341": -2.9487055144272744e-09, "11650": -1.2989239394664764e-06, "13355": 6.700131859688492e-22, "28158": -3.868963176500984e-11, "44220": 1.8843810687459596e-20, "31854": -2.612677402794361e-08, "30459": 7.813059698742248e-22, "17168": 7.390874717794204e-16, "43732": -5.3394748829305175e-09, "3065": 1.0470409179106354e-08, "19079": 5.372451618313789e-08, "13730": 1.7753871560822338e-18, "27688": -2.733582863584161e-08, "41804": -3.695481864269823e-09, "7532": 4.225214470833516e-19, "14887": -2.277089050039649e-08, "7473": -6.150065019028262e-10, "47479": 1.208677580764872e-17, "16472": -3.9632972329854964e-08, "46655": -1.1031925678253175e-06, "47978": 4.437880516052246e-06, "40785": 8.043270707130436e-20, "40609": -5.884683018653192e-16, "39781": -3.624391638368252e-11, "40392": 3.487476706504822e-06, "33438": -6.745899394644539e-15, "13489": -5.2482252940535545e-08, "14317": 3.182819366455078e-05, "25849": -3.596580121666193e-08, "12275": -1.3156551867723465e-08, "43597": -4.837345841224305e-11, "41263": -2.1362738609313966e-05, "42941": 3.6540339600060476e-22, "40675": 1.609291136264801e-06, "1776": -1.8905642207300844e-12, "11580": 1.8330233097076416e-05, "23448": -1.3837241112923949e-11, "38728": -2.522665308788419e-09, "49100": 3.2557352369622095e-14, "46145": -1.7749759990692836e-11, "29977": -6.64011538028717e-07, "26680": -5.773500447053847e-21, "26097": 7.076292263263895e-13, "30397": -6.881490116938949e-09, "1662": -1.2229879652395082e-17, "14502": 1.4610718488693238e-05, "6797": 8.062583397141013e-19, "10738": -1.459086070099147e-10, "35904": -2.3839229201794154e-16, "6992": -3.499262034893036e-08, "35756": -4.1655439417809247e-10, "47892": -4.8294240236282345e-06, "6459": 3.1890315388416467e-15, "30188": 8.168434754042954e-21, "34670": -4.090963557246141e-11, "18865": 6.284669507294893e-10, "18190": -3.5994046926498414e-06, "16793": -1.810681396818836e-11, "24774": 1.5977849066257478e-06, "16757": -1.4613550156354903e-08, "30752": -2.815985307097435e-07, "36239": -6.6328560933470725e-09, "42646": 4.773375650302114e-13, "13937": -1.7814672901295125e-09, "34140": 4.453716278076172e-06, "23604": 1.29787540435791e-05, "14841": -9.488446637988091e-08, "4585": -1.8998581916093827e-07, "11569": -4.3014805763959883e-07, "5704": 1.158688959465292e-23, "45178": -9.115337888943031e-11, "36647": 3.014355897903442e-08, "38960": -1.890315388664021e-11, "13563": 7.753625117369088e-22, "15964": 7.121466994285584e-06, "48413": 9.164879945679278e-23, "34271": -2.425024509429932e-06, "22752": -2.4049202960416432e-21, "27082": -4.4001182021258566e-26, "31438": -1.9019482135772704e-05, "49226": -9.017540141940117e-08, "4573": -1.618741585218686e-13, "37499": 1.871486660093069e-08, "9532": -5.634242296218872e-07, "26181": 1.191583365311999e-13, "39323": -3.355470951646566e-08, "24904": -1.5938212163746357e-09, "33636": -2.9326952062547206e-08, "29715": -3.205380926374346e-09, "45357": -9.026787665789016e-11, "17193": -2.0928421236021676e-11, "15590": -9.615950693842023e-10, "22687": -3.880481017404236e-11, "8119": 6.498689586464934e-14, "4616": 7.893532938396675e-13, "22416": -6.741312859048776e-12, "41733": 1.9903357042494462e-11, "24336": -3.185946121811867e-07, "36315": -9.071430895346566e-12, "6385": -1.2584459781646728e-06, "13688": -3.840478602796793e-08, "33419": 2.56733775138855e-06, "11375": -1.0931063443422317e-07, "47637": -7.5280069722794e-10, "3212": -3.0877105478563716e-19, "4683": 5.599940368680399e-25, "29868": -1.263614685740322e-09, "47596": -3.182843700051308e-07, "22655": -2.610468305647373e-08, "34476": -6.319156682366156e-12, "31757": -1.1572210788726807e-05, "47929": -1.0554746268098825e-11, "3493": -6.499496102333069e-06, "35015": -2.4959179572761058e-08, "1933": -8.103353902697564e-09, "29116": -1.0936157195828854e-09, "25863": -4.859019245486707e-09, "17112": -5.070616316515953e-10, "30962": -1.3498876243829728e-07, "45735": -5.018508454668336e-10, "23520": -2.770853228867054e-08, "27558": -8.033848367631435e-08, "49207": -1.5601225197315215e-06, "13702": -3.9737409679219126e-09, "14435": -3.0718153715133667e-06, "1611": -1.2421177234500647e-08, "14109": 7.841230370104313e-08, "45363": -1.150372117990628e-09, "15442": 2.801752430059423e-12, "46881": -3.5476282937452196e-09, "42007": -7.981257513165474e-09, "11446": 9.886718908700331e-21, "1233": 8.378057740628719e-08, "27834": 5.0081493856504734e-18, "18817": -5.442435145378113e-06, "18623": -9.000625577755272e-09, "31859": -2.0411984622478484e-06, "46254": 2.1511473655700685e-05, "19637": -4.234549851389602e-10, "6273": -1.9182291626930235e-06, "33900": 5.0660528967379565e-19, "33837": -1.8556667491793632e-07, "5041": -5.2032135426998135e-08, "19776": -1.5505953133106231e-06, "17140": -3.283555433154106e-07, "34053": -1.3447359204292298e-06, "15596": 1.4932117462158203e-05, "25178": 5.289528814955702e-13, "9633": -6.2202143669128415e-06, "29126": 1.130484640598297e-06, "7364": -8.382662199437618e-08, "38778": 4.733248298513515e-18, "30442": -1.3442124426364898e-06, "39558": 5.877144101583404e-26, "18814": -1.827817060984671e-08, "34634": -4.9083319026976825e-11, "47448": -2.214878611266613e-07, "44782": -8.052982389926911e-07, "25356": -4.227368481224403e-10, "4640": -7.221437408588827e-09, "8350": -7.001120820859796e-12, "33658": -1.2908446788787843e-06, "37491": 5.9071925129217104e-15, "29359": -6.933801614650292e-11, "25061": -3.827525506494567e-10, "41552": 2.3882316891103982e-08, "29854": -1.349114067852497e-07, "23675": 1.9238660144138554e-17, "23614": 5.336149781942368e-07, "49436": 1.1225658655166625e-05, "21407": 7.53546601117705e-12, "49051": -6.450330838561058e-09, "20462": -1.2442455044947565e-09, "45983": 1.5517278484367125e-12, "46169": -2.229324309155345e-10, "13345": 1.3495364785194397e-06, "28065": 6.157846376299858e-07, "48706": -1.6382704779971391e-09, "33782": -4.809596866834909e-09, "11674": -4.688344233727548e-11, "39948": -3.236765507608652e-08, "20748": 1.0435590744018555e-05, "49695": -2.872015908360481e-07, "13732": -1.2367769159027376e-10, "27990": 3.161918520927429e-06, "17966": -1.9555595237047842e-21, "41462": -2.4529369547963143e-08, "9498": -1.9536807667464017e-08, "39920": 1.99646458029747e-06, "21194": 7.323222816921771e-09, "4353": -1.4633644372224807e-07, "3685": -1.3079822063446046e-07, "6780": -2.3062119260430337e-07, "3095": -1.6646871343255042e-07, "15583": -5.346156443296292e-21, "15039": 3.8923209899621724e-12, "6432": -6.184274425891089e-14, "7009": 2.2800126370237097e-16, "33075": 9.068199247121811e-07, "27554": -3.962736805362965e-15, "30494": 2.6742154359817505e-06, "28556": -1.1731938123703003e-05, "49563": -2.1371513605117796e-06, "8595": -3.528015804477036e-10, "7286": 4.092834870196799e-24, "49872": 1.3460222631692887e-07, "49443": 5.224943910961833e-20, "41761": -2.105701860273257e-09, "17701": 7.438579797744751e-06, "11209": -1.8686425685882567e-05, "38293": 7.866191964293889e-18, "32473": -8.454638719558716e-07, "25810": -8.398084342479706e-07, "31331": -5.007120370864868e-06, "8918": -1.253919181181118e-09, "13244": 3.1533643602427273e-25, "28094": -1.8209645524621009e-07, "38597": -2.801918238401413e-07, "17042": 8.293096070977057e-16, "8851": -5.074238777160645e-06, "44925": 8.054042766048042e-14, "49606": 1.7308658846471037e-18, "49629": -1.4888041971125587e-18, "5429": 9.363784060471576e-20, "38153": 7.959422359816361e-22, "36149": -3.952165716327727e-09, "43998": 4.4344968586074175e-13, "28596": -1.1180935427546501e-07, "47642": -3.016225673491135e-10, "34909": -8.761726319789886e-07, "17281": -9.535160643281416e-10, "26605": -3.6783111863769593e-09, "42695": 3.603426041081548e-08, "46871": 1.531349980155028e-13, "12381": -1.7666228814050555e-09, "19537": 3.5120920061082473e-15, "23402": 1.0552451135126261e-14, "32827": 2.7232072933452977e-17, "1482": 1.858803562460043e-16, "40943": 3.611222709754003e-15, "32542": -1.3078482588753104e-08, "1192": 4.214359416998548e-16, "32434": -5.7223451137542726e-06, "18471": -4.641236155293882e-09, "49304": 7.951903939247131e-06, "37584": -1.3274955108499853e-11, "19032": -1.4536701087308757e-12, "17598": -5.917031317949295e-08, "21161": -8.844605647027493e-08, "35852": -1.62835693359375e-05, "21265": -2.2306737719191006e-11, "575": -8.61070491373539e-08, "45871": 1.0318979004608765e-15, "21914": -1.3278943952172994e-08, "47654": -3.4870025701820853e-08, "11547": 5.438973307609558e-06, "27053": -2.458137646317482e-07, "38259": 1.1544743127786787e-19, "34756": -1.5677303075790406e-07, "2017": -6.112356781959534e-06, "2598": -6.1815652596663994e-15, "37159": -2.720863465088819e-16, "47429": -1.3729053307542926e-11, "37602": -1.2041088193655014e-08, "2062": 1.2279562950134277e-05, "17234": -3.055772744119167e-08, "41648": -9.603865910321473e-09, "27637": -3.4389286884106696e-09, "28089": 1.4815915605481677e-13, "9333": 1.5735530933813635e-15, "14847": -1.7024045810103416e-07, "7257": -4.83408075524494e-09, "27702": -4.022488610644359e-11, "2673": -5.932660769758513e-11, "1190": -2.688126638531685e-08, "37432": -3.04614309243334e-11, "19411": -3.821770846843719e-07, "6080": -7.732652593404054e-09, "19787": -3.998161293566227e-08, "22549": -2.723160585915707e-15, "34499": -3.4612723538884893e-10, "45893": -2.185510694980621e-06, "44947": 6.337926983833313e-06, "32807": -3.470943283900851e-11, "42307": -2.65050504822284e-09, "44516": -1.673239516094327e-08, "7090": -5.310132983140647e-09, "25546": 2.201727227202355e-12, "1469": -1.0790054686367512e-07, "31215": 5.536105699300437e-20, "24545": 2.541210949420929e-06, "49453": -3.3114948868751526e-06, "43162": -4.9398031830787655e-06, "43848": -6.726781139150262e-09, "48789": 2.6443032208334217e-14, "35980": -1.2139998376369476e-07, "43783": -4.617505073547363e-06, "16331": -1.4997139573097228e-06, "18511": 1.193467080593109e-06, "25996": -1.91171930055134e-10, "1843": -1.9439399475231767e-08, "20407": -6.052069831639528e-08, "15939": -8.504015803337097e-06, "22824": -2.314184755086899e-06, "30348": 7.374321778355142e-23, "17204": -5.282186146815526e-17, "27049": 1.0062763690948487e-05, "24962": 2.7183103375136852e-08, "15606": -1.886310987174511e-08, "47681": 1.7438694044358272e-13, "40062": -1.9439609721302987e-07, "25260": -2.6401710510253905e-06, "29893": -7.611697219545021e-10, "7297": -1.9706912338733673e-07, "14095": -2.47102381958908e-17, "36771": 6.723152473568917e-09, "28904": 5.98556582076526e-14, "11298": -2.036106006020333e-15, "38838": -1.5156345511968539e-12, "40158": -1.6724395751953124e-06, "30288": -6.505185961723327e-06, "161": -6.676159500784707e-11, "19567": -1.6912413411773742e-09, "34010": 3.24220098555088e-07, "32687": 1.2624746822650548e-21, "17859": -1.2535032874438912e-09, "48466": -1.5751371762462442e-13, "37304": 9.73597526550293e-06, "25587": -1.329989590681535e-16, "19928": -2.9519179463386537e-06, "6573": -1.958688358172367e-12, "2401": 4.2526764332251334e-13, "8013": -1.5291327238082885e-06, "27760": -6.14202581346035e-09, "44160": -6.00200742483139e-07, "18485": -4.0113365650177e-06, "7820": -5.544575287785847e-13, "3907": -3.2065634150058032e-09, "32997": 3.8146723061800005e-07, "25915": 3.4349778294563293e-06, "9545": -2.0500525832176207e-07, "26943": -5.420731688970785e-24, "20570": -8.323686415678821e-12, "35384": -2.839756416506134e-10, "33398": -1.5441471710801124e-07, "22536": -3.264790177345276e-06, "28391": 2.6639399020034204e-15, "49079": 1.486881673336029e-06, "23493": -1.6171867900993676e-09, "4527": -7.820761675247922e-10, "20977": 1.5308850649826954e-18, "15790": -7.779056613799185e-10, "27766": 2.5824998389767373e-16, "14000": -7.230404019355773e-07, "28476": -1.4677650295197963e-07, "12859": -2.58995802141726e-09, "38038": -1.529606059193611e-08, "7360": 4.280309081077576e-06, "21839": -1.8058876776194664e-11, "25819": -1.2762629194185138e-09, "37955": -1.6089947894215584e-08, "29701": -2.0839484804469067e-13, "18395": 1.3888457033317535e-10, "22702": -5.45879993296694e-11, "7175": -4.434676840901375e-07, "34126": -1.7680498957633972e-06, "43221": -5.925388677496812e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_152.json <==
{"20228": -2.8642749786376952e-05, "24631": -1.731004100292921e-08, "21481": 8.103408610793395e-14, "31601": -4.563336446881294e-07, "21027": -7.777473001624457e-11, "7756": 3.64044189453125e-06, "15003": -3.242207185394364e-11, "10962": -4.014033358544111e-08, "37208": -2.061793020402547e-10, "1713": 1.2933800235259695e-11, "25435": 2.9584908485412597e-05, "10196": -7.230089977383614e-09, "8919": -1.8709862604737283e-07, "40058": -5.847240681760013e-09, "1597": -4.107034765183925e-09, "18522": -1.5022291743882477e-15, "44492": -1.583833247423172e-08, "48083": -6.988232582807541e-07, "12260": -3.5048879217356446e-08, "7314": -7.09030870348215e-08, "35031": -6.756700575351715e-07, "17309": -1.8296308815479278e-07, "6094": -2.475384098943323e-09, "19429": -3.997778037501121e-12, "38589": 3.0414490538532847e-10, "23": -9.127052180701866e-12, "11185": -2.1937732526566834e-09, "17000": -1.0024482384324074e-07, "31999": -8.38436681078747e-10, "31002": -4.115079343318939e-07, "5762": 4.7371384836710286e-20, "19308": -1.8379025161266326e-07, "16780": -2.610821866255719e-11, "36171": -4.930180912092644e-23, "31110": -5.47796196769923e-09, "5943": 4.621695803841419e-15, "22617": -1.1827252805233003e-06, "46077": -5.4073755022254757e-17, "39120": 1.4352059850893801e-18, "24076": -1.7409030348062516e-07, "49558": -2.078609497857542e-12, "12596": -1.1735206842422486e-06, "2215": -4.246662720106542e-09, "38964": 5.261043831706047e-07, "1966": -2.3121872916817664e-07, "36951": -1.5778703987598419e-06, "19437": 1.4708818163455817e-13, "47182": -2.0011980831623075e-06, "24183": -4.442584700882435e-08, "28182": 1.6050318897304489e-19, "5267": -4.445941746234894e-06, "41565": 1.2359388415050105e-18, "35684": -6.89786821603775e-07, "46765": -2.2659398382529616e-10, "20211": 6.446018218994141e-06, "25201": 4.449351304058879e-16, "46364": 8.122999495263628e-16, "45205": -2.485778648406267e-08, "12684": -7.16017559170723e-08, "41732": -5.446306988596917e-07, "17423": 1.546638011932373e-06, "31279": -2.047724090516567e-08, "8492": -2.8547411784529687e-09, "40686": 1.3326992094516754e-06, "46925": -1.7862232198240236e-10, "25999": -1.889459672383964e-08, "46650": -9.18757280032878e-12, "40125": -7.146124839782715e-06, "8943": -8.361716270446777e-06, "13639": -1.365945767611265e-07, "7734": -5.836311629536794e-12, "34508": 1.9532424211502076e-06, "36350": -7.54624546971172e-09, "27458": -1.5857616381254048e-09, "29134": -1.0225022211670876e-07, "42936": -7.512599950132426e-11, "11653": -1.1695509776473046e-07, "20870": 9.514270350337029e-09, "1922": 1.3802823608374255e-25, "18920": 6.812511294220967e-22, "45577": 6.757950048088407e-19, "21611": 8.764535763816639e-14, "49456": -8.170576393240481e-12, "40837": 9.599659442901612e-06, "40222": -4.2624935507774353e-07, "23347": -4.478732762436266e-12, "21127": -3.4783368041683894e-25, "41422": -1.5335683822631835e-05, "14911": -3.9555372495669874e-10, "20183": 5.931501123601634e-16, "34100": -2.2105297830421477e-10, "33297": 8.042325028156938e-14, "22363": 4.6381338846641573e-20, "9062": -2.0272366327844794e-11, "45657": -4.2809739708900454e-07, "2267": -1.580763841047883e-08, "17786": -1.70450396835804e-07, "8820": -6.886639632284642e-08, "13390": 4.1033516862132304e-16, "3170": 1.0938861966133117e-06, "41357": -8.568505756556988e-08, "18491": 4.2445878084031164e-19, "38132": 1.0488239526748657e-05, "13939": -1.0670706615201197e-10, "46700": -2.555063247680664e-05, "30148": 7.69127655075863e-10, "8072": -1.399708539247513e-07, "24269": -4.4932756281923504e-10, "15692": -2.3981094727787423e-11, "10792": -1.281779375858605e-08, "19872": 1.265967881636243e-12, "40248": -3.5534147173166277e-10, "14046": -6.785516449446989e-29, "45091": -6.616353988647461e-06, "13882": -1.7251411452889444e-07, "8715": 1.316526193617662e-15, "35304": -3.070043385378085e-10, "30572": -7.503069937229156e-08, "21243": 6.051564582776336e-13, "21890": -1.2197528034448622e-07, "7526": -2.4106769263744356e-06, "45652": -2.5466262013651433e-09, "1730": -2.2031073967809788e-10, "44601": -1.5945315361022949e-06, "16527": -1.614414678330345e-16, "6354": -1.603564669494517e-11, "36162": 4.6796894073486325e-05, "18788": -2.234040992334485e-08, "22216": -1.21566345114843e-10, "48347": -5.00120222568512e-06, "46331": 1.3884603189406874e-15, "34579": 2.640912141749219e-16, "11930": -1.568649522960186e-07, "37341": -2.9477899079211057e-09, "11650": -1.2937229871749877e-06, "13355": 6.690549137728188e-22, "28158": -3.834004019154236e-11, "44220": 1.893115672498046e-20, "31854": -2.616766607388854e-08, "30459": 7.8303888017029895e-22, "17168": 6.839106364564529e-16, "43732": -5.348698468878865e-09, "3065": 1.0206714505329728e-08, "19079": 5.741890519857407e-08, "13730": 1.787153053583318e-18, "27688": -2.9650151263922452e-08, "41804": -3.6848889430984853e-09, "7532": 4.225202951185433e-19, "14887": -2.30161240324378e-08, "7473": -6.186004611663521e-10, "47479": 1.2194464188430843e-17, "16472": -3.905071644112468e-08, "46655": -1.042924076318741e-06, "47978": 4.293983578681946e-06, "40785": 8.428318332425084e-20, "40609": -5.89188975386179e-16, "39781": -3.648906840680865e-11, "40392": 3.5388004779815674e-06, "33438": -6.763730686643043e-15, "13489": -5.2680047228932383e-08, "14317": 3.192897319793701e-05, "25849": -3.545958083122969e-08, "12275": -1.3226496521383524e-08, "43597": -4.893317054666113e-11, "41263": -2.1661651134490965e-05, "42941": 3.9151656149661777e-22, "40675": 1.6746924817562102e-06, "1776": -2.0491927443799795e-12, "11580": 1.797909379005432e-05, "23448": -1.3869887425244088e-11, "38728": -2.526733442209661e-09, "49100": 3.2559090978878655e-14, "46145": -1.7621828192204703e-11, "29977": -6.61349818110466e-07, "26680": -5.726012603657219e-21, "26097": 7.09399330389715e-13, "30397": -6.86716113705188e-09, "1662": -1.2315482834923675e-17, "14502": 1.452231764793396e-05, "6797": 8.155855277160867e-19, "10738": -1.4350059245771264e-10, "35904": -2.3599778381511173e-16, "6992": -3.37873212993145e-08, "35756": -4.1197163227479905e-10, "47892": -4.527159631252289e-06, "6459": 3.191353015186138e-15, "30188": 8.12061497961012e-21, "34670": -4.0981435631692874e-11, "18865": 8.859601803123951e-10, "18190": -3.564680814743042e-06, "16793": -1.8137537836082628e-11, "24774": 1.6400414705276489e-06, "16757": -1.4608283527195454e-08, "30752": -2.5766246020793915e-07, "36239": -6.555617437697947e-09, "42646": 4.78606239084911e-13, "13937": -1.8799316603690385e-09, "34140": 4.4099360704422e-06, "23604": 1.2708449363708496e-05, "14841": -9.402493014931679e-08, "4585": -1.9313398748636245e-07, "11569": -4.3182574212551115e-07, "5704": 1.1432069301328667e-23, "45178": -9.129481441050302e-11, "36647": 3.09729902073741e-08, "38960": -1.887792450361303e-11, "13563": 7.64757063667244e-22, "15964": 7.017287015914917e-06, "48413": 8.996057345740881e-23, "34271": -2.4201269447803497e-06, "22752": -2.3764687240411672e-21, "27082": -4.4365323244334464e-26, "31438": -1.904829502105713e-05, "49226": -9.019948542118073e-08, "4573": -1.627733681175414e-13, "37499": 1.8748510628938676e-08, "9532": -5.559339746832848e-07, "26181": 1.1908806385463323e-13, "39323": -3.342650132253766e-08, "24904": -1.5776691725477577e-09, "33636": -2.9391737189143895e-08, "29715": -3.216661571059376e-09, "45357": -9.026337465911638e-11, "17193": -2.0947975372109797e-11, "15590": -9.59991302806884e-10, "22687": -3.8845710150781085e-11, "8119": 6.513005690322871e-14, "4616": 7.836305826458556e-13, "22416": -6.75848752962338e-12, "41733": 1.9945864551118576e-11, "24336": -3.143705800175667e-07, "36315": -9.082278893401963e-12, "6385": -1.2596774101257325e-06, "13688": -3.916227258741856e-08, "33419": 2.567155659198761e-06, "11375": -1.0908032767474651e-07, "47637": -7.669260958209634e-10, "3212": -3.0886456722301406e-19, "4683": 5.567101298362044e-25, "29868": -1.264613529201597e-09, "47596": -3.2191868871450423e-07, "22655": -2.5543281808495522e-08, "34476": -6.345326823975483e-12, "31757": -1.1618180274963378e-05, "47929": -1.0603195050862268e-11, "3493": -6.4906048774719235e-06, "35015": -2.4953568354249002e-08, "1933": -2.490561455488205e-09, "29116": -1.0835909051820637e-09, "25863": -4.8556021647527815e-09, "17112": -5.069466715212912e-10, "30962": -1.3561245054006577e-07, "45735": -5.051102198194712e-10, "23520": -2.811973448842764e-08, "27558": -7.997074164450169e-08, "49207": -1.5678772330284118e-06, "13702": -3.8902240339666605e-09, "14435": -3.0664491653442383e-06, "1611": -1.2501052115112542e-08, "14109": 7.80788529664278e-08, "45363": -1.1467986041679979e-09, "15442": 2.7853496931129486e-12, "46881": -3.5078730434179307e-09, "42007": -7.944515673443675e-09, "11446": 9.885620942242453e-21, "1233": 8.315788581967353e-08, "27834": 4.900163391372003e-18, "18817": -5.408855676651001e-06, "18623": -9.019140852615238e-09, "31859": -2.041099965572357e-06, "46254": 2.1481349468231202e-05, "19637": -4.2525796743575483e-10, "6273": -1.8863417208194732e-06, "33900": 5.087378475844388e-19, "33837": -1.865248940885067e-07, "5041": -5.1610926166176794e-08, "19776": -1.4859598875045776e-06, "17140": -3.2820388674736025e-07, "34053": -1.3530276715755463e-06, "15596": 1.4921642541885375e-05, "25178": 5.278368675476486e-13, "9633": -6.2068116664886476e-06, "29126": 1.1333808302879333e-06, "7364": -7.86981824785471e-08, "38778": 4.709201236428872e-18, "30442": -1.3427022099494934e-06, "39558": 6.332811566968585e-26, "18814": -1.8387392628937958e-08, "34634": -4.9194909479410855e-11, "47448": -2.2234831005334853e-07, "44782": -8.05293470621109e-07, "25356": -4.2313389712944625e-10, "4640": -7.127679418772459e-09, "8350": -6.897187745380506e-12, "33658": -1.2902911007404326e-06, "37491": 6.360298954177779e-15, "29359": -7.338779596466339e-11, "25061": -3.819746416411363e-10, "41552": 2.3662587627768515e-08, "29854": -1.3554701581597327e-07, "23675": 1.9451757912736233e-17, "23614": 5.377961695194245e-07, "49436": 1.1025422811508178e-05, "21407": 7.553251180070219e-12, "49051": -6.421071011573076e-09, "20462": -1.2532071559689938e-09, "45983": 1.5780086926042714e-12, "46169": -2.235433566966094e-10, "13345": 1.3599798083305359e-06, "28065": 6.306326389312745e-07, "48706": -1.6449707618448882e-09, "33782": -4.836864827666432e-09, "11674": -4.667141183745116e-11, "39948": -3.209511749446392e-08, "20748": 1.0391286611557007e-05, "49695": -2.6519216597080233e-07, "13732": -1.239561697730096e-10, "27990": 3.145483732223511e-06, "17966": -1.9911637595492306e-21, "41462": -2.4705780670046805e-08, "9498": -1.9249069737270475e-08, "39920": 1.99850931763649e-06, "21194": 7.3252368019893764e-09, "4353": -1.4447079971432685e-07, "3685": -1.2986529618501663e-07, "6780": -2.2815877571702004e-07, "3095": -1.6753051429986955e-07, "15583": -5.352754829955403e-21, "15039": 3.85980456485413e-12, "6432": -6.068490154831352e-14, "7009": 2.281378211343998e-16, "33075": 9.067246317863465e-07, "27554": -3.967280670647e-15, "30494": 2.665426731109619e-06, "28556": -1.1631901264190675e-05, "49563": -2.133871465921402e-06, "8595": -3.5568726161727684e-10, "7286": 4.106535824574033e-24, "49872": 1.342660654336214e-07, "49443": 5.2592292635678455e-20, "41761": -2.098896511597559e-09, "17701": 7.374531030654908e-06, "11209": -1.891282081604004e-05, "38293": 7.879304305367929e-18, "32473": -8.420836925506592e-07, "25810": -8.317248523235321e-07, "31331": -4.982810318470001e-06, "8918": -1.2535089626908302e-09, "13244": 3.0640559959508498e-25, "28094": -1.8158966675400735e-07, "38597": -3.0002666637301446e-07, "17042": 8.352858682503239e-16, "8851": -5.0843948125839236e-06, "44925": 8.423322483963602e-14, "49606": 1.724514492795412e-18, "49629": -1.4954244711030268e-18, "5429": 9.570294081143963e-20, "38153": 7.601414620236471e-22, "36149": -3.963829949498176e-09, "43998": 4.3915527214721807e-13, "28596": -1.119377464056015e-07, "47642": -3.0563180189346896e-10, "34909": -8.710984885692596e-07, "17281": -9.563149069435895e-10, "26605": -3.684061812236905e-09, "42695": 3.676770022138953e-08, "46871": 1.619449463419187e-13, "12381": -1.7392190056852996e-09, "19537": 3.511317625548571e-15, "23402": 1.057370413448666e-14, "32827": 2.7282026464348076e-17, "1482": 1.8771866006073168e-16, "40943": 3.622900868194279e-15, "32542": -1.2973508564755321e-08, "1192": 4.222843602574855e-16, "32434": -5.6596601009368895e-06, "18471": -4.6427076449617745e-09, "49304": 7.886963486671448e-06, "37584": -1.3313172075868351e-11, "19032": -1.4631289957378613e-12, "17598": -5.775763187557459e-08, "21161": -8.919914253056049e-08, "35852": -1.6316334009170532e-05, "21265": -2.249211320304312e-11, "575": -8.609719574451447e-08, "45871": 1.0379020559669882e-15, "21914": -1.3377198483794928e-08, "47654": -3.4945590887218714e-08, "11547": 5.296908617019653e-06, "27053": -2.436633035540581e-07, "38259": 1.152506401132323e-19, "34756": -1.5755901113152503e-07, "2017": -5.880531668663025e-06, "2598": -6.060291157794495e-15, "37159": -2.606566351648354e-16, "47429": -1.3729609236179385e-11, "37602": -1.212216098792851e-08, "2062": 1.2133866548538207e-05, "17234": -3.069018479436636e-08, "41648": -9.645979152992367e-09, "27637": -3.4423093893565236e-09, "28089": 1.485980494209116e-13, "9333": 1.5727888436067871e-15, "14847": -1.6908708959817887e-07, "7257": -4.845519142691046e-09, "27702": -3.931240371457534e-11, "2673": -5.945336397417122e-11, "1190": -2.6866719126701354e-08, "37432": -3.026446393050719e-11, "19411": -3.828442841768265e-07, "6080": -7.775495760142803e-09, "19787": -4.06308239325881e-08, "22549": -2.8227015169690615e-15, "34499": -3.463834582362324e-10, "45893": -2.186461091041565e-06, "44947": 6.339884996414185e-06, "32807": -3.39914208780101e-11, "42307": -2.652485272847116e-09, "44516": -1.6731675714254378e-08, "7090": -5.45002578292042e-09, "25546": 2.1994205212649833e-12, "1469": -1.084485836327076e-07, "31215": 5.527930137293538e-20, "24545": 2.5268083810806273e-06, "49453": -3.30322265625e-06, "43162": -4.916630387306213e-06, "43848": -6.7873077932745215e-09, "48789": 2.586152403338815e-14, "35980": -1.2167492881417274e-07, "43783": -4.5968121290206905e-06, "16331": -1.475243866443634e-06, "18511": 1.1953909695148467e-06, "25996": -1.86182078323327e-10, "1843": -1.9437975715845825e-08, "20407": -6.064738146960735e-08, "15939": -8.632228970527649e-06, "22824": -2.3168756067752838e-06, "30348": 7.174431928970478e-23, "17204": -5.089507808253568e-17, "27049": 1.0396292209625244e-05, "24962": 2.6911671739071608e-08, "15606": -1.8435767851769925e-08, "47681": 1.7358201986894528e-13, "40062": -1.9887834787368775e-07, "25260": -2.7757030725479127e-06, "29893": -7.610310422023758e-10, "7297": -1.9504092633724212e-07, "14095": -2.5618021159273806e-17, "36771": 6.744619458913803e-09, "28904": 5.99900928932584e-14, "11298": -2.0517154641908064e-15, "38838": -1.5192824776022462e-12, "40158": -1.6583956778049468e-06, "30288": -6.359832882881164e-06, "161": -6.681989361823071e-11, "19567": -1.693056256044656e-09, "34010": 3.75998318195343e-07, "32687": 1.2824626745867861e-21, "17859": -1.2548227095976472e-09, "48466": -1.5779853868025383e-13, "37304": 9.686061143875123e-06, "25587": -1.0647212278502849e-16, "19928": -2.9432505369186402e-06, "6573": -1.9735358591788098e-12, "2401": 4.265083930476976e-13, "8013": -1.530633270740509e-06, "27760": -6.14460906945169e-09, "44160": -5.82684800028801e-07, "18485": -4.012027680873871e-06, "7820": -4.898765837424435e-13, "3907": -3.1808458152227104e-09, "32997": 4.042445868253708e-07, "25915": 3.422727882862091e-06, "9545": -2.1055348217487336e-07, "26943": -5.460634881720343e-24, "20570": -8.330533773914795e-12, "35384": -2.8646079954341983e-10, "33398": -1.4991138130426406e-07, "22536": -3.229510188102722e-06, "28391": 2.666993570432652e-15, "49079": 1.4847715198993682e-06, "23493": -1.6106036491692066e-09, "4527": -7.698211265960708e-10, "20977": 1.5283744593270337e-18, "15790": -7.780635496601462e-10, "27766": 2.642033640476438e-16, "14000": -7.248596847057342e-07, "28476": -1.467565167695284e-07, "12859": -2.601834712550044e-09, "38038": -1.5162385534495115e-08, "7360": 4.375074207782746e-06, "21839": -1.805407691790606e-11, "25819": -1.2736070493701845e-09, "37955": -1.5969963278621434e-08, "29701": -2.0980234438638946e-13, "18395": 1.4118047147348988e-10, "22702": -5.447504918265622e-11, "7175": -4.4279739260673524e-07, "34126": -1.7944025993347169e-06, "43221": -5.907727427256759e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_156.json <==
{"20228": -2.9189507961273194e-05, "24631": -1.7191434744745494e-08, "21481": 8.329078760027642e-14, "31601": -4.390916973352432e-07, "21027": -7.805614586686715e-11, "7756": 3.641812205314636e-06, "15003": -3.220515282009728e-11, "10962": -3.96710354834795e-08, "37208": -2.03395975404419e-10, "1713": 1.29200930132356e-11, "25435": 3.0175116062164306e-05, "10196": -7.222633576020598e-09, "8919": -1.8382929265499115e-07, "40058": -5.855850176885724e-09, "1597": -4.024203517474234e-09, "18522": -1.5025684863001486e-15, "44492": -1.576850307174027e-08, "48083": -6.977744400501251e-07, "12260": -3.502620384097099e-08, "7314": -7.119026500731707e-08, "35031": -6.686998158693313e-07, "17309": -1.839335262775421e-07, "6094": -2.4824595311656595e-09, "19429": -3.98687234337558e-12, "38589": 3.0566054192604496e-10, "23": -9.1076401531609e-12, "11185": -2.199037407990545e-09, "17000": -9.984011761844159e-08, "31999": -8.328222611453384e-10, "31002": -3.964866325259209e-07, "5762": 4.769725535217796e-20, "19308": -1.820521056652069e-07, "16780": -2.6067898488690844e-11, "36171": -4.9243253005363817e-23, "31110": -5.3334399126470085e-09, "5943": 4.6357476191083435e-15, "22617": -1.1741834878921508e-06, "46077": -5.645140604970678e-17, "39120": 1.4415438244139156e-18, "24076": -1.72086451202631e-07, "49558": -2.07314926115032e-12, "12596": -1.1732231080532075e-06, "2215": -4.280258435755968e-09, "38964": 5.087517574429512e-07, "1966": -2.3242827504873276e-07, "36951": -1.7294235527515412e-06, "19437": 1.4672920656266798e-13, "47182": -1.9248931109905243e-06, "24183": -4.4371886178851125e-08, "28182": 1.519126655252865e-19, "5267": -4.497839212417602e-06, "41565": 1.2353501197253508e-18, "35684": -7.292413711547852e-07, "46765": -2.2844698833068832e-10, "20211": 6.289620995521545e-06, "25201": 4.430913275177417e-16, "46364": 8.147171826067279e-16, "45205": -2.45639611966908e-08, "12684": -7.287001237273216e-08, "41732": -5.61988390982151e-07, "17423": 1.3405069708824158e-06, "31279": -2.0580282434821128e-08, "8492": -2.8709176694974303e-09, "40686": 1.3356468081474305e-06, "46925": -1.7860937077784911e-10, "25999": -1.8995616119354963e-08, "46650": -9.187582463709987e-12, "40125": -6.951977610588073e-06, "8943": -8.233933448791504e-06, "13639": -1.388833299279213e-07, "7734": -5.817896635562647e-12, "34508": 1.9402867555618287e-06, "36350": -7.775068515911698e-09, "27458": -1.5881450963206589e-09, "29134": -1.0138718411326408e-07, "42936": -7.530171387770678e-11, "11653": -1.1760885827243328e-07, "20870": 8.681276813149453e-09, "1922": 1.3780053523309172e-25, "18920": 6.789003482956699e-22, "45577": 6.817562194037091e-19, "21611": 8.748630264676649e-14, "49456": -8.1180627375943e-12, "40837": 9.625043869018554e-06, "40222": -4.350961744785309e-07, "23347": -4.500623731473752e-12, "21127": -3.499026336122445e-25, "41422": -1.5672504901885985e-05, "14911": -3.9375012420350686e-10, "20183": 5.913427386650127e-16, "34100": -2.2079468180891127e-10, "33297": 7.896106879456965e-14, "22363": 4.6417147164486746e-20, "9062": -2.0317879716458265e-11, "45657": -4.280634969472885e-07, "2267": -1.6404329799115656e-08, "17786": -1.6625180840492248e-07, "8820": -6.993900053203106e-08, "13390": 4.0989624888743135e-16, "3170": 1.0496549308300017e-06, "41357": -8.493196219205856e-08, "18491": 4.1838358949206066e-19, "38132": 1.0378320217132568e-05, "13939": -1.0716690667322837e-10, "46700": -2.5933489799499513e-05, "30148": 7.746330084046349e-10, "8072": -1.387510821223259e-07, "24269": -4.4747597712557764e-10, "15692": -2.4050918909779285e-11, "10792": -1.2834389926865698e-08, "19872": 1.2664217763358466e-12, "40248": -3.5575572837842627e-10, "14046": -5.461530171447494e-29, "45091": -6.399951577186584e-06, "13882": -1.7448363825678825e-07, "8715": 1.3249534802639573e-15, "35304": -2.6383135264040903e-10, "30572": -7.7646654099226e-08, "21243": 6.054708023839339e-13, "21890": -1.210830919444561e-07, "7526": -2.401655316352844e-06, "45652": -2.5513232685625554e-09, "1730": -2.208917067036964e-10, "44601": -1.6074998676776885e-06, "16527": -1.6175552217112533e-16, "6354": -1.5776799955347088e-11, "36162": 4.6928348541259766e-05, "18788": -2.2033038549125195e-08, "22216": -1.2154764590377453e-10, "48347": -5.0173306465148925e-06, "46331": 1.3911688467871386e-15, "34579": 2.6397051211546343e-16, "11930": -1.5796912834048272e-07, "37341": -2.9268645448610186e-09, "11650": -1.2962859869003295e-06, "13355": 6.694421004739426e-22, "28158": -3.848768301395467e-11, "44220": 1.8946236029023953e-20, "31854": -2.619496313855052e-08, "30459": 7.922557236020588e-22, "17168": 6.629127108359612e-16, "43732": -5.322581855580211e-09, "3065": 1.0324208997189999e-08, "19079": 3.6868453025817874e-08, "13730": 1.779754457958277e-18, "27688": -3.391674952581525e-08, "41804": -3.773676580749452e-09, "7532": 4.2843007787285445e-19, "14887": -2.2687755990773438e-08, "7473": -6.215250323293731e-10, "47479": 1.2178517742877925e-17, "16472": -3.889775136485696e-08, "46655": -1.0251493752002716e-06, "47978": 4.445551633834839e-06, "40785": 8.457769668001117e-20, "40609": -5.906161670843346e-16, "39781": -3.6317230751592435e-11, "40392": 3.4633144736289976e-06, "33438": -6.8092087524007636e-15, "13489": -5.2435854449868205e-08, "14317": 3.230870246887207e-05, "25849": -3.5626334138214586e-08, "12275": -1.3213024940341711e-08, "43597": -4.899293344351463e-11, "41263": -2.176896333694458e-05, "42941": 3.6962320826470725e-22, "40675": 1.4965084195137023e-06, "1776": -2.041123110529952e-12, "11580": 1.7978795766830444e-05, "23448": -1.3913780776420026e-11, "38728": -2.527409524191171e-09, "49100": 3.2670222083197587e-14, "46145": -1.750825731505756e-11, "29977": -6.570750474929809e-07, "26680": -5.728386413491899e-21, "26097": 7.131657753234321e-13, "30397": -6.88739528413862e-09, "1662": -1.25476625617571e-17, "14502": 1.4336495399475097e-05, "6797": 8.264915173691184e-19, "10738": -1.337122193945106e-10, "35904": -2.469711241070982e-16, "6992": -3.484115935862064e-08, "35756": -4.1029918065760283e-10, "47892": -4.87919956445694e-06, "6459": 3.189475905607253e-15, "30188": 8.159717196828931e-21, "34670": -4.0204799915954934e-11, "18865": 1.7269153613597154e-09, "18190": -3.720342218875885e-06, "16793": -1.812204232010117e-11, "24774": 1.677355170249939e-06, "16757": -1.4575170353055e-08, "30752": -2.4214021861553193e-07, "36239": -6.687759305350482e-09, "42646": 4.771802508685141e-13, "13937": -1.901559007819742e-09, "34140": 4.390621483325959e-06, "23604": 1.2577629089355468e-05, "14841": -9.154604747891426e-08, "4585": -1.8529411405324937e-07, "11569": -4.3377161026000975e-07, "5704": 1.1472880324800502e-23, "45178": -9.123045856540557e-11, "36647": 3.1268242746591565e-08, "38960": -1.89279637652362e-11, "13563": 7.425415070431317e-22, "15964": 7.08363950252533e-06, "48413": 8.881696317332975e-23, "34271": -2.535986304283142e-06, "22752": -2.3944634096099926e-21, "27082": -4.421387406743553e-26, "31438": -1.905303955078125e-05, "49226": -8.926781825721264e-08, "4573": -1.6218535847656312e-13, "37499": 1.8829875625669956e-08, "9532": -5.590705946087837e-07, "26181": 1.195613741344914e-13, "39323": -3.342816140502691e-08, "24904": -1.5701845404691994e-09, "33636": -2.9359909240156413e-08, "29715": -3.220094949938357e-09, "45357": -9.023535312735476e-11, "17193": -2.0993527414248093e-11, "15590": -9.585299994796515e-10, "22687": -3.888907940563513e-11, "8119": 6.488058978959543e-14, "4616": 7.754637465495762e-13, "22416": -6.772622214157309e-12, "41733": 2.020797410295927e-11, "24336": -3.1852610409259794e-07, "36315": -9.108593985729386e-12, "6385": -1.2547457218170166e-06, "13688": -3.9466032758355143e-08, "33419": 2.609815299510956e-06, "11375": -1.0896585881710052e-07, "47637": -7.609650492668152e-10, "3212": -3.1498285560762134e-19, "4683": 5.602277153910861e-25, "29868": -1.2576922017615288e-09, "47596": -3.3503610640764236e-07, "22655": -2.568536438047886e-08, "34476": -6.3504683112114436e-12, "31757": -1.1625658273696899e-05, "47929": -1.0681459343686584e-11, "3493": -6.4885842800140385e-06, "35015": -2.4716707412153482e-08, "1933": 4.0978193283081055e-10, "29116": -1.094570179702714e-09, "25863": -4.847642267122864e-09, "17112": -5.098481051390991e-10, "30962": -1.3507433235645295e-07, "45735": -5.062943091616034e-10, "23520": -2.8316876851022242e-08, "27558": -7.989333011209964e-08, "49207": -1.5632645785808564e-06, "13702": -3.905379853677004e-09, "14435": -3.1108030676841736e-06, "1611": -1.2547343503683806e-08, "14109": 7.818582467734814e-08, "45363": -1.157013903139159e-09, "15442": 2.7761888077293407e-12, "46881": -3.5516906064003707e-09, "42007": -7.987065473571419e-09, "11446": 9.782931961673262e-21, "1233": 7.752852514386177e-08, "27834": 4.821130474008673e-18, "18817": -5.454762578010559e-06, "18623": -9.042731253430247e-09, "31859": -2.033860683441162e-06, "46254": 2.1517953872680666e-05, "19637": -4.268960765330121e-10, "6273": -1.8838059902191162e-06, "33900": 5.05069788347013e-19, "33837": -1.8614897504448892e-07, "5041": -5.15793077647686e-08, "19776": -1.482652574777603e-06, "17140": -3.3158957958221437e-07, "34053": -1.3328145444393158e-06, "15596": 1.4539076089859009e-05, "25178": 5.317641083024682e-13, "9633": -6.211205124855041e-06, "29126": 1.1030833423137664e-06, "7364": -7.732476107776165e-08, "38778": 4.741500161248302e-18, "30442": -1.342713087797165e-06, "39558": 6.493865005481722e-26, "18814": -1.8249513814225794e-08, "34634": -4.924059794575442e-11, "47448": -2.2215953096747398e-07, "44782": -8.074183017015457e-07, "25356": -4.140711826039478e-10, "4640": -7.060510688461363e-09, "8350": -6.936912768651382e-12, "33658": -1.302228271961212e-06, "37491": 6.317528722377119e-15, "29359": -7.185216418292839e-11, "25061": -3.851580913760699e-10, "41552": 1.976524945348501e-08, "29854": -1.3605973683297634e-07, "23675": 1.9550587277566977e-17, "23614": 5.461471155285836e-07, "49436": 1.1683712005615235e-05, "21407": 7.544813342974521e-12, "49051": -6.407598266378045e-09, "20462": -1.2460087600629776e-09, "45983": 1.595454648395389e-12, "46169": -2.2372665625880472e-10, "13345": 1.3635298609733582e-06, "28065": 6.260226666927338e-07, "48706": -1.6554605099372565e-09, "33782": -4.881838103756308e-09, "11674": -4.659271326090675e-11, "39948": -3.2096519134938716e-08, "20748": 1.128570556640625e-05, "49695": -2.4883268401026724e-07, "13732": -1.2427100955392233e-10, "27990": 3.1483569741249083e-06, "17966": -1.9859729034204398e-21, "41462": -2.467323560267687e-08, "9498": -1.8452221993356942e-08, "39920": 1.995968967676163e-06, "21194": 7.447192911058664e-09, "4353": -1.4652987942099572e-07, "3685": -1.2870622798800468e-07, "6780": -2.3038407787680626e-07, "3095": -1.6956500709056854e-07, "15583": -5.27649698310969e-21, "15039": 3.8412301250900785e-12, "6432": -6.142387043439612e-14, "7009": 2.281251056113209e-16, "33075": 9.25973430275917e-07, "27554": -3.971471485009204e-15, "30494": 2.580895721912384e-06, "28556": -1.1970374584197997e-05, "49563": -2.1501460671424865e-06, "8595": -3.6093500966671854e-10, "7286": 4.1069015935011465e-24, "49872": 1.367014739662409e-07, "49443": 5.309598501292796e-20, "41761": -2.086012245854363e-09, "17701": 7.58892297744751e-06, "11209": -1.9661142826080322e-05, "38293": 7.870395958217702e-18, "32473": -8.315014094114304e-07, "25810": -8.163413405418396e-07, "31331": -5.138884782791137e-06, "8918": -1.257840485777706e-09, "13244": 2.9207915450309332e-25, "28094": -1.8144629895687104e-07, "38597": -3.0890654772520065e-07, "17042": 8.330940104439577e-16, "8851": -5.035874843597412e-06, "44925": 8.526583883394778e-14, "49606": 1.6882860127270805e-18, "49629": -1.4978014488409298e-18, "5429": 9.623619887371305e-20, "38153": 7.509285228843784e-22, "36149": -3.9842870319262144e-09, "43998": 4.367809225414021e-13, "28596": -1.1128533631563187e-07, "47642": -3.061276947846636e-10, "34909": -8.602706342935562e-07, "17281": -9.585939551470802e-10, "26605": -3.6865542642772196e-09, "42695": 3.760042367503047e-08, "46871": 1.6175143002783442e-13, "12381": -1.7090386245399713e-09, "19537": 3.5001349041330342e-15, "23402": 1.0589192855903206e-14, "32827": 2.7250333066441977e-17, "1482": 1.8645269356243332e-16, "40943": 3.622162569882903e-15, "32542": -1.3159391237422823e-08, "1192": 4.2124609356264386e-16, "32434": -5.799314975738526e-06, "18471": -4.608613671734929e-09, "49304": 7.925441861152649e-06, "37584": -1.3293732763486333e-11, "19032": -1.4862607145005312e-12, "17598": -5.750149022787809e-08, "21161": -8.97935964167118e-08, "35852": -1.629776120185852e-05, "21265": -2.2565279778063996e-11, "575": -8.648070506751538e-08, "45871": 1.024587498177354e-15, "21914": -1.340238843113184e-08, "47654": -3.4701288677752016e-08, "11547": 5.244131088256836e-06, "27053": -2.3045919835567474e-07, "38259": 1.1481434191243106e-19, "34756": -1.5765201300382614e-07, "2017": -5.858984589576721e-06, "2598": -6.0349181207897115e-15, "37159": -2.7985410863684555e-16, "47429": -1.3744000852966565e-11, "37602": -1.2136378791183233e-08, "2062": 1.2137582302093506e-05, "17234": -3.059019334614277e-08, "41648": -9.56108677200973e-09, "27637": -3.4290720941498874e-09, "28089": 1.485600975570378e-13, "9333": 1.5575407630308292e-15, "14847": -1.693873293697834e-07, "7257": -4.860286717303097e-09, "27702": -3.957963599532377e-11, "2673": -5.966429853287991e-11, "1190": -2.6776092126965524e-08, "37432": -3.054915850952966e-11, "19411": -3.8449656218290327e-07, "6080": -7.820798200555145e-09, "19787": -4.046900663524866e-08, "22549": -2.7494714838205423e-15, "34499": -3.4884491469711064e-10, "45893": -2.2073253989219666e-06, "44947": 6.435840725898742e-06, "32807": -3.426057901378954e-11, "42307": -2.6440108194947244e-09, "44516": -1.6755186952650547e-08, "7090": -5.321521311998367e-09, "25546": 2.193121986238111e-12, "1469": -1.0854375548660756e-07, "31215": 5.514839243093723e-20, "24545": 2.515386939048767e-06, "49453": -3.3026835322380067e-06, "43162": -5.1885098218917846e-06, "43848": -6.783823482692241e-09, "48789": 2.5271644776836412e-14, "35980": -1.224221847951412e-07, "43783": -4.612061381340027e-06, "16331": -1.5253680944442748e-06, "18511": 1.1988347768783569e-06, "25996": -1.708073978079483e-10, "1843": -1.9390796078369023e-08, "20407": -6.038741208612919e-08, "15939": -8.636106252670287e-06, "22824": -2.3308618366718293e-06, "30348": 7.007953558888056e-23, "17204": -5.043550646566253e-17, "27049": 1.1091713905334472e-05, "24962": 2.6249829679727554e-08, "15606": -1.8610917031764983e-08, "47681": 1.7258127371633235e-13, "40062": -1.8932495266199113e-07, "25260": -2.7583634853363036e-06, "29893": -7.641236879862845e-10, "7297": -1.9982557743787766e-07, "14095": -2.6585561009595526e-17, "36771": 6.74315495416522e-09, "28904": 5.981687145606429e-14, "11298": -2.048132219378829e-15, "38838": -1.4961580063754809e-12, "40158": -1.6571584343910217e-06, "30288": -6.4368563890457155e-06, "161": -6.697637672914425e-11, "19567": -1.682325528236106e-09, "34010": 3.4224752336740493e-07, "32687": 1.2628145542351407e-21, "17859": -1.251372741535306e-09, "48466": -1.5824168642097902e-13, "37304": 9.584569334983826e-06, "25587": -1.0848860004797345e-16, "19928": -2.9572078585624694e-06, "6573": -1.973907046703971e-12, "2401": 4.270986408982935e-13, "8013": -1.5331013500690461e-06, "27760": -6.149936816655099e-09, "44160": -5.920932069420814e-07, "18485": -4.03446763753891e-06, "7820": -1.3756789485341868e-13, "3907": -3.2471853774040938e-09, "32997": 4.13254015147686e-07, "25915": 3.346618413925171e-06, "9545": -2.095535583794117e-07, "26943": -5.561660517882976e-24, "20570": -8.278665859506872e-12, "35384": -2.8722306524286976e-10, "33398": -1.5277077443897725e-07, "22536": -3.277592658996582e-06, "28391": 2.6767035810060237e-15, "49079": 1.5693148970603944e-06, "23493": -1.6149644216056914e-09, "4527": -7.68487952882424e-10, "20977": 1.5158927173415659e-18, "15790": -7.812328112777323e-10, "27766": 2.610295660177009e-16, "14000": -7.208500802516937e-07, "28476": -1.4588391408324242e-07, "12859": -2.612336538732052e-09, "38038": -1.5159023460000755e-08, "7360": 4.470652937889099e-06, "21839": -1.8060572983813473e-11, "25819": -1.2790912296622992e-09, "37955": -1.5856653917580842e-08, "29701": -2.083567807176223e-13, "18395": 1.4427158930629957e-10, "22702": -5.4191887102206236e-11, "7175": -4.4328466057777404e-07, "34126": -1.7657113075256347e-06, "43221": -5.87953252306761e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_16.json <==
{"20228": 1.1702220952241465e-19, "24631": -2.186868646781616e-19, "21481": -2.3778803573873258e-21, "31601": -1.2442893348634243e-08, "21027": -3.0621182173490524e-07, "7756": 8.724193321540952e-09, "15003": -1.0369848502364056e-21, "10962": 6.002946496009826e-06, "37208": 1.2455444153554406e-19, "1713": -1.9615124117010832e-23, "25435": -2.6087173310429535e-13, "10196": 1.1301309859845787e-09, "8919": -4.927261443299357e-12, "40058": -7.005450243013911e-11, "1597": 5.977333211726332e-16, "18522": 3.1135667622682405e-23, "44492": -2.3934731871122496e-10, "48083": 2.4777521614310904e-17, "12260": 1.1535735355909211e-20, "7314": 1.3562907464802264e-07, "35031": 5.368948829357484e-19, "17309": 1.2215721767461218e-12, "6094": 9.706036023732558e-19, "19429": 2.744491967021645e-14, "38589": 2.185025671508356e-13, "23": -1.7946638308785623e-12, "11185": -1.6720419522054347e-24, "17000": -9.524403659167795e-24, "31999": -4.1177308973240832e-22, "31002": 2.0438294857740402e-07, "5762": -1.968835983134909e-14, "19308": 3.443026542663574e-07, "16780": -1.8815280782291665e-11, "36171": 2.4059427333138115e-29, "31110": 4.088762580067851e-10, "5943": 9.059418254638019e-18, "22617": -9.098812370211816e-13, "46077": -6.3706245857857335e-27, "39120": -5.093410209155991e-12, "24076": -1.7626199166898004e-12, "49558": 3.9424659092901494e-13, "12596": -4.665870219469071e-09, "2215": -1.0936008038697764e-10, "38964": 1.0333237598914025e-14, "1966": -1.0929591167315746e-20, "36951": -2.936215102672577e-06, "19437": 1.8563838328765975e-27, "47182": -4.7785211253420847e-20, "24183": -1.8374885320663453e-05, "28182": -2.0954550882266105e-21, "5267": -4.52393913269043e-05, "41565": 2.6478187065442872e-22, "35684": 1.268676715738366e-19, "46765": 2.0349619211934565e-15, "20211": -4.034143872559071e-08, "25201": -7.061242358759046e-09, "46364": 8.57963245694127e-22, "45205": 1.40524831354627e-17, "12684": -3.1049052040543757e-12, "41732": 1.0379352606832981e-07, "17423": -1.8179674345780718e-18, "31279": 2.898869861382991e-09, "8492": 7.415202349717042e-18, "40686": -1.1086199088933594e-20, "46925": 5.3971302509307865e-06, "25999": -1.5813101083040237e-07, "46650": 1.0319365362221334e-14, "40125": -1.7574362104477713e-17, "8943": -3.559389145457812e-20, "13639": -1.8283360749996945e-20, "7734": 2.7896614459562576e-23, "34508": -6.486290996497723e-19, "36350": -3.6966303014196454e-09, "27458": 5.699302696449138e-15, "29134": -2.1594085693359374e-05, "42936": -1.6965828698520258e-18, "11653": -5.7321540225530045e-12, "20870": 1.5156033635139465e-06, "1922": -6.135892401044585e-24, "18920": -4.685667544072902e-18, "45577": -9.339362115368763e-23, "21611": -3.351183947160173e-22, "49456": -1.0427894785156137e-23, "40837": -7.857173245362503e-16, "40222": 3.853387013077736e-07, "23347": -6.6801317188947e-11, "21127": 2.8895508490285604e-18, "41422": -1.3420743942260743e-05, "14911": -5.3268752526491884e-09, "20183": -1.3166322254676288e-13, "34100": 2.4300435050154425e-20, "33297": -2.984639445313686e-17, "22363": -9.378609678147368e-19, "9062": 6.485778385467711e-12, "45657": 7.393957060863681e-21, "2267": 4.6403836041720644e-20, "17786": -1.7878923416137694e-05, "8820": -1.4397186040878296e-06, "13390": -1.235983700369897e-19, "3170": 1.6368154661522417e-17, "41357": -1.0140104050311127e-21, "18491": -2.3743908482811385e-26, "38132": -4.2732759553132385e-14, "13939": 7.507822010666132e-08, "46700": -1.4315013540908694e-08, "30148": 8.725418738564556e-21, "8072": 2.3576479405164719e-07, "24269": -1.407928066328168e-09, "15692": 1.6712198291912728e-14, "10792": -1.7192618856354257e-17, "19872": 4.548773169517517e-06, "40248": 8.730854988098145e-06, "14046": -9.425934838278564e-23, "45091": 4.8978477523720086e-17, "13882": -0.0005723426055908203, "8715": -5.143368285394139e-21, "35304": -3.4738212306706374e-16, "30572": 3.179989960244711e-13, "21243": 1.2036168482154609e-09, "21890": 1.8933985046487578e-13, "7526": -1.365605228897948e-13, "45652": 1.9880416215166395e-18, "1730": -2.790931421313794e-20, "44601": -1.0208530056843302e-11, "16527": 1.9974302482593607e-24, "6354": -3.529441164573655e-10, "36162": -2.5650352239608763e-06, "18788": -1.4817666205146906e-13, "22216": 1.7336007074320035e-14, "48347": 3.581036871764809e-09, "46331": -3.5202188386485034e-15, "34579": -6.444781287311434e-25, "11930": 8.002350782021495e-14, "37341": 8.511408395861509e-12, "11650": 4.401172697544098e-06, "13355": -3.27011065183487e-22, "28158": 2.09236170056748e-16, "44220": 3.566658761638249e-27, "31854": -2.1493084106916344e-20, "30459": -1.0108429935110075e-17, "17168": -6.558832253353297e-18, "43732": -4.5140215350347737e-20, "3065": -3.3303393265960814e-22, "19079": 3.793215741509925e-15, "13730": 8.429509260748924e-20, "27688": -3.279629515451886e-22, "41804": -2.932025111590519e-13, "7532": -1.3208531490782605e-17, "14887": 1.1689494858191373e-17, "7473": -3.090759866466487e-19, "47479": 5.52682814742916e-20, "16472": 2.6107500161742793e-12, "46655": -4.353524051675661e-17, "47978": -2.566017656135955e-12, "40785": -5.7457516311581835e-25, "40609": 1.313837742600299e-11, "39781": 9.46460791684256e-19, "40392": 8.032798426427235e-14, "33438": -8.608743926052931e-17, "13489": -1.23270851304369e-12, "14317": -1.3823016342673355e-15, "25849": -7.547960356168722e-21, "12275": -1.514659518632587e-22, "43597": -3.798673750771489e-19, "41263": 2.548513049899226e-17, "42941": 3.067120229580606e-28, "40675": -4.704096500063315e-10, "1776": 1.3720382607829152e-14, "11580": 5.133907621940326e-17, "23448": -1.68859101831913e-07, "38728": -4.625290632247925e-08, "49100": -1.4913527498442575e-18, "46145": 5.764320284946351e-24, "29977": -5.034613134377586e-18, "26680": 2.4996747837531105e-26, "26097": 3.725993380498949e-13, "30397": -2.3676267588630163e-21, "1662": 2.114925298572108e-22, "14502": 9.109892880202266e-19, "6797": 1.2549724592858524e-14, "10738": -9.277649805881083e-09, "35904": 8.158644959621598e-11, "6992": 5.601540673524141e-08, "35756": -1.2993023119634018e-11, "47892": 9.484955681114682e-19, "6459": 9.588588909537066e-11, "30188": 1.969063412640835e-22, "34670": -3.602801172191371e-21, "18865": 6.618296133353851e-14, "18190": -3.064797056140378e-12, "16793": 4.410714299823425e-22, "24774": -1.0662841276598556e-13, "16757": -2.5010995743013005e-19, "30752": 1.6986059911058838e-21, "36239": -7.847222919785178e-21, "42646": 3.5064422041844393e-25, "13937": -1.0653844801709055e-08, "34140": 4.608005939169859e-19, "23604": -1.9972827836056694e-14, "14841": 8.02805721759796e-06, "4585": 4.2180113026500653e-19, "11569": 0.0005125433731079102, "5704": 1.9496862891515976e-17, "45178": 1.1544701861154748e-14, "36647": -1.9653139270012238e-23, "38960": 3.1041622356913956e-24, "13563": -1.7421475770708352e-24, "15964": 1.1589550297230744e-12, "48413": -2.255539505169324e-17, "34271": 2.2183446052315148e-16, "22752": -2.5640004950742893e-20, "27082": 2.2494865757856312e-26, "31438": -7.564202696084976e-07, "49226": -5.892665065480081e-20, "4573": 5.3200874161577645e-21, "37499": -3.2897741766646505e-09, "9532": -8.966623887829427e-14, "26181": 2.114474639824948e-13, "39323": -4.0917452424764636e-08, "24904": -4.521339724306017e-10, "33636": 1.8418960475753698e-18, "29715": 6.897081105024239e-18, "45357": -4.506135187209992e-15, "17193": -2.3103008289543544e-19, "15590": 1.6075681149959564e-06, "22687": -5.820238147862256e-09, "8119": -1.6829895495892172e-18, "4616": 2.1297884700288706e-12, "22416": -2.6733118829724846e-12, "41733": 1.1868719011545182e-08, "24336": 0.0027217593383789063, "36315": 2.5152428301757183e-23, "6385": 2.340113878250122e-05, "13688": 2.387274482167968e-20, "33419": -1.2096760656277184e-10, "11375": -3.8484446122311056e-10, "47637": 1.1589188216021284e-09, "3212": 1.4543557977790357e-30, "4683": 3.879708776466373e-15, "29868": -2.8245756402611732e-08, "47596": 1.0245026787742972e-08, "22655": 5.860332219498332e-14, "34476": -9.678414448729185e-21, "31757": 5.701373817501576e-15, "47929": 2.836001919415132e-16, "3493": -3.176606750961917e-21, "35015": 2.599251888756645e-21, "1933": 8.263498330052243e-12, "29116": 5.606709237326868e-11, "25863": -9.603654689271934e-11, "17112": 6.146425098579376e-22, "30962": -9.705300563211949e-14, "45735": 7.600357814285872e-21, "23520": 4.038529098033905e-07, "27558": -6.4774841046499885e-15, "49207": 1.7639956335913088e-17, "13702": 8.999937563203275e-10, "14435": -1.3967638778922265e-12, "1611": -3.392316866666079e-08, "14109": -2.7282036764268715e-19, "45363": -1.880162518730355e-16, "15442": -9.069276529771742e-13, "46881": -4.601828887874535e-21, "42007": -7.599748386155625e-14, "11446": -1.0577237696818286e-15, "1233": 1.5162369138010945e-13, "27834": -2.547596348449588e-08, "18817": 4.574869945645332e-07, "18623": -1.1860258877277374e-06, "31859": -1.5615689311704692e-23, "46254": -1.0786830983988693e-13, "19637": 4.9355559317130136e-23, "6273": 2.2572610760107636e-10, "33900": -2.674935967172942e-16, "33837": -2.3786792531609535e-07, "5041": 7.697861174448678e-19, "19776": -3.389085886928989e-17, "17140": 1.316069028689526e-10, "34053": -7.081457198410135e-13, "15596": -5.995377805323443e-18, "25178": 2.2900989915183855e-18, "9633": -3.57337077950496e-19, "29126": -2.386129379272461e-05, "7364": -4.020772874355316e-08, "38778": -1.9094976266842425e-12, "30442": 2.2157058119773865e-06, "39558": 4.0209956900444734e-28, "18814": -8.380386873341195e-13, "34634": -1.556914551299756e-22, "47448": -9.51300805707503e-19, "44782": 1.4167761186456574e-13, "25356": -2.865428708524277e-23, "4640": -6.577431410551071e-07, "8350": 5.211168172536418e-11, "33658": 1.8068070910953748e-17, "37491": -5.533745683905522e-15, "29359": 2.8996360976370204e-18, "25061": -2.451371251996824e-22, "41552": -1.3745089268157873e-16, "29854": 2.2419648303184659e-10, "23675": 9.356582349184794e-18, "23614": -1.8215219554917894e-13, "49436": -7.308147360163276e-11, "21407": -2.5734505672281306e-17, "49051": -7.02041913101456e-20, "20462": 2.0762286186218263e-05, "45983": -6.558671649950797e-24, "46169": -2.068911448410704e-18, "13345": 2.495130595325982e-22, "28065": -1.210936204643076e-12, "48706": -2.3308763275053933e-12, "33782": 1.2918821828272752e-18, "11674": -4.627007259869024e-19, "39948": 2.0697539184766356e-11, "20748": -5.156630777491955e-11, "49695": 2.527666661047978e-18, "13732": -4.9773557569629274e-20, "27990": -1.3788155047222972e-09, "17966": 3.0784966656938197e-09, "41462": -5.860032009456366e-23, "9498": 5.478403841685519e-16, "39920": 9.525091115847318e-13, "21194": -1.1344071515484444e-15, "4353": 1.2800493277609348e-08, "3685": -3.251761881983839e-13, "6780": 1.0809241939568893e-09, "3095": 1.684299774033348e-19, "15583": -1.63019305132498e-26, "15039": -7.3522194192141e-18, "6432": 1.7866866663098335e-07, "7009": -3.2854641347151655e-25, "33075": 2.740086586447421e-17, "27554": 4.881819334358588e-20, "30494": -2.8671717736870052e-08, "28556": -8.26694940801731e-18, "49563": 2.778058660624083e-10, "8595": -1.5009904927865135e-11, "7286": 2.7282769765405442e-21, "49872": -5.865723551323753e-13, "49443": -4.119678556624429e-16, "41761": 5.38617317413781e-15, "17701": -7.217079401016236e-08, "11209": -9.75278808823532e-13, "38293": 2.747379147099993e-19, "32473": -2.7579464949667455e-09, "25810": -1.5542740584351122e-09, "31331": 5.890364944934845e-07, "8918": -8.498026727465913e-10, "13244": 5.625027218103193e-21, "28094": -2.644942043161791e-14, "38597": 8.291663796539116e-18, "17042": 3.239757300616268e-24, "8851": 7.696625755719284e-22, "44925": 2.8305951218499102e-11, "49606": 1.7856482784707888e-26, "49629": 2.0786359287462697e-18, "5429": 9.018534617016849e-19, "38153": -9.582177675461255e-23, "36149": -3.832683503901535e-14, "43998": 9.060259498896764e-26, "28596": -9.685582481324673e-09, "47642": -5.230381920385848e-24, "34909": -5.720872195524862e-11, "17281": -5.578866463576675e-20, "26605": 2.606744106933346e-20, "42695": 1.7645649549283444e-19, "46871": 3.2832560406934405e-23, "12381": -6.563953502336517e-10, "19537": -6.426883203403122e-13, "23402": -4.2058281736598227e-20, "32827": -1.91154278581962e-09, "1482": -2.1104161305888007e-19, "40943": 8.829429090531464e-22, "32542": 1.399702341586817e-10, "1192": 1.6325258581721252e-26, "32434": -1.4870120759735706e-16, "18471": 5.487196200887334e-17, "49304": 1.2677901263524748e-16, "37584": -5.102099720488696e-13, "19032": -6.306105608722751e-27, "17598": 4.258640783800247e-22, "21161": -1.666207332164049e-08, "35852": -0.00047953266143798827, "21265": 1.6247272971448011e-15, "575": 8.608301627077708e-14, "45871": 3.732284759028204e-15, "21914": -3.407261800020933e-08, "47654": -2.0430304985853675e-21, "11547": 4.098523641005158e-09, "27053": -2.2814283014843673e-17, "38259": 4.4846899631412194e-17, "34756": -4.995922009420895e-15, "2017": 1.0504640031634184e-20, "2598": -5.00294928098069e-19, "37159": 3.80164034658474e-25, "47429": 7.37130394554697e-10, "37602": -3.8933797422743397e-20, "2062": -5.8985699658009596e-15, "17234": -1.0173935861441638e-23, "41648": 4.5107378809916555e-12, "27637": 9.475184015173e-13, "28089": -3.1765857240307463e-23, "9333": 3.408172566811513e-29, "14847": 5.675617961720114e-17, "7257": 2.963764353334887e-23, "27702": 9.753334251350054e-16, "2673": 2.4963632598748084e-22, "1190": 4.4995851516723633e-05, "37432": 7.503777599282557e-15, "19411": -7.947069207148161e-11, "6080": 3.2323595178240792e-12, "19787": -4.2112419578188564e-11, "22549": -4.035974798007331e-25, "34499": -4.7443263232707977e-07, "45893": 2.795726504700724e-10, "44947": 9.71440809738322e-17, "32807": -2.0253816406870383e-21, "42307": -4.38976112404621e-17, "44516": -6.070081243203518e-16, "7090": 1.1798943983301613e-18, "25546": 2.348821700991685e-22, "1469": 5.883955703309824e-19, "31215": 1.4706303883005312e-16, "24545": -4.719260093821731e-14, "49453": 1.7633667421211583e-18, "43162": 4.769167727403101e-14, "43848": 2.0619046408683063e-08, "48789": -2.9156018348704085e-26, "35980": 2.478652862385883e-18, "43783": -1.70042930847103e-13, "16331": -6.807207385663497e-19, "18511": 2.626555487591619e-19, "25996": -6.447112187743187e-08, "1843": -1.8919509602710605e-09, "20407": 1.7027999274432658e-09, "15939": 2.571108256854693e-16, "22824": 9.977320347947377e-19, "30348": -4.112094779268327e-18, "17204": 5.303438244119718e-15, "27049": 6.675558543445259e-18, "24962": 3.634936511516571e-06, "15606": -6.800618393754121e-11, "47681": -5.6649565749467e-12, "40062": 5.12645929120481e-09, "25260": -2.904896104476834e-20, "29893": 6.704994903478784e-19, "7297": 3.6345736589282753e-10, "14095": 7.092627850593258e-26, "36771": 2.9166944841563236e-11, "28904": -1.0334900558235053e-19, "11298": 1.3539667520490183e-12, "38838": 5.789101735151088e-20, "40158": 3.879138259694798e-21, "30288": -3.973111452069134e-09, "161": 2.434134138695754e-13, "19567": 2.6723812425188955e-11, "34010": 2.009192074867161e-17, "32687": 7.219244191163099e-19, "17859": -5.488900445271838e-15, "48466": -2.1028774555009732e-15, "37304": -5.805661529302597e-07, "25587": 4.2875246073016186e-21, "19928": 7.742328479720672e-17, "6573": -5.265733626913516e-14, "2401": -1.5514194475537562e-19, "8013": -6.7588994026156894e-21, "27760": -4.0488866057640514e-19, "44160": 7.863348860936981e-17, "18485": -4.0673828125e-05, "7820": -1.611066311597824e-06, "3907": 4.3276286305626857e-10, "32997": -3.97479510307312e-05, "25915": 1.016031319522881e-11, "9545": 2.570119395084447e-15, "26943": -3.1559239666023585e-14, "20570": -5.17958165704167e-24, "35384": 1.214105282087985e-11, "33398": 1.2223215103149414e-05, "22536": -6.0663241147995e-06, "28391": 4.307852263247319e-25, "49079": 1.3625788688659668e-05, "23493": -1.6346452459588831e-24, "4527": 1.897794597795384e-19, "20977": -1.3698896523121993e-27, "15790": 2.465034224308281e-21, "27766": -9.399424526826852e-23, "14000": -5.851019886904397e-10, "28476": -3.9838099041844545e-13, "12859": -3.334662039833347e-12, "38038": -1.5545566223185148e-15, "7360": -1.6822394510924467e-19, "21839": -5.425488278586708e-20, "25819": 6.475467206495314e-23, "37955": 1.608734673252954e-16, "29701": 3.067186504779329e-15, "18395": 3.472695592790842e-08, "22702": 2.8780992346322255e-18, "7175": 2.0937184277980413e-16, "34126": 1.3418816058319295e-15, "43221": -2.9737042436118857e-21}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_160.json <==
{"20228": -2.9156832695007324e-05, "24631": -1.7049910966306924e-08, "21481": 8.182132305023515e-14, "31601": -4.476327821612358e-07, "21027": -7.787822141835932e-11, "7756": 3.7173804640769958e-06, "15003": -3.221897259209072e-11, "10962": -4.0387650951743125e-08, "37208": -2.0514566131168975e-10, "1713": 1.3062910966255004e-11, "25435": 3.0151867866516113e-05, "10196": -7.221709238365293e-09, "8919": -1.8223622813820838e-07, "40058": -5.894905771128833e-09, "1597": -4.026929091196507e-09, "18522": -1.5020884536198764e-15, "44492": -1.607958460226655e-08, "48083": -7.005993276834488e-07, "12260": -3.4940496552735565e-08, "7314": -7.114813197404146e-08, "35031": -6.675295531749726e-07, "17309": -1.9744694232940673e-07, "6094": -2.4804924032650886e-09, "19429": -3.954482963308692e-12, "38589": 3.0926392355468126e-10, "23": -9.103591196435446e-12, "11185": -2.1932172239758072e-09, "17000": -9.999340400099754e-08, "31999": -8.309662371175364e-10, "31002": -4.0615320205688476e-07, "5762": 4.9096846007408866e-20, "19308": -1.8541507422924041e-07, "16780": -2.621756721055135e-11, "36171": -4.991209056915888e-23, "31110": -5.318861221894622e-09, "5943": 4.618914695164733e-15, "22617": -1.1867654323577882e-06, "46077": -5.5449932839790606e-17, "39120": 1.4394565997066094e-18, "24076": -1.7364565283060075e-07, "49558": -2.081571892631473e-12, "12596": -1.1794300377368927e-06, "2215": -4.312525561545044e-09, "38964": 5.18389567732811e-07, "1966": -2.3210860788822173e-07, "36951": -1.7332963645458222e-06, "19437": 1.4677756787762063e-13, "47182": -2.1430324018001558e-06, "24183": -4.476382397115231e-08, "28182": 2.222742863790088e-19, "5267": -4.379945993423462e-06, "41565": 1.2284880686504186e-18, "35684": -7.39796906709671e-07, "46765": -2.2751512005925178e-10, "20211": 6.273938417434692e-06, "25201": 4.451603322075392e-16, "46364": 8.112226862477811e-16, "45205": -2.461213618516922e-08, "12684": -7.209695409983397e-08, "41732": -5.666567385196686e-07, "17423": 1.4326170086860657e-06, "31279": -2.0667559001594783e-08, "8492": -2.8487714007496832e-09, "40686": 1.326075792312622e-06, "46925": -1.7734057109919377e-10, "25999": -1.9178050570189954e-08, "46650": -9.171776014227361e-12, "40125": -7.173166275024414e-06, "8943": -8.251014947891235e-06, "13639": -1.3717301189899444e-07, "7734": -5.8295870530855605e-12, "34508": 1.9836851954460144e-06, "36350": -7.894632872194052e-09, "27458": -1.5843086293898523e-09, "29134": -1.013967115432024e-07, "42936": -7.51983498048503e-11, "11653": -1.1756988242268562e-07, "20870": 9.22982580959797e-09, "1922": 1.3643391007653194e-25, "18920": 6.789624199288359e-22, "45577": 6.798297276684739e-19, "21611": 8.789493577410212e-14, "49456": -8.091876111393504e-12, "40837": 9.619355797767639e-06, "40222": -4.3147176504135134e-07, "23347": -4.540639224615006e-12, "21127": -3.4331562637342284e-25, "41422": -1.5651915073394774e-05, "14911": -4.0227980207419025e-10, "20183": 5.972596722747525e-16, "34100": -2.194618900830392e-10, "33297": 7.871310714335778e-14, "22363": 4.627261793269674e-20, "9062": -2.0223264982632826e-11, "45657": -4.267796128988266e-07, "2267": -1.598972827196121e-08, "17786": -1.6973495483398437e-07, "8820": -6.94554392248392e-08, "13390": 4.0850225979660594e-16, "3170": 1.150183230638504e-06, "41357": -8.500417694449425e-08, "18491": 4.043685145841552e-19, "38132": 1.0509200096130372e-05, "13939": -1.0810924322868231e-10, "46700": -2.563549518585205e-05, "30148": 7.6571675890591e-10, "8072": -1.3827145099639892e-07, "24269": -4.4949905714020134e-10, "15692": -2.385948391747661e-11, "10792": -1.283189281821251e-08, "19872": 1.2576433050526247e-12, "40248": -3.559810284059495e-10, "14046": -2.2853994621849307e-29, "45091": -6.609762907028199e-06, "13882": -1.7351508140563964e-07, "8715": 1.3152613720368577e-15, "35304": -3.703387119458057e-10, "30572": -7.672135718166828e-08, "21243": 6.01700307356623e-13, "21890": -1.2184588238596916e-07, "7526": -2.4164961278438567e-06, "45652": -2.537167747505009e-09, "1730": -2.2023863493814134e-10, "44601": -1.604926735162735e-06, "16527": -1.6080768661108635e-16, "6354": -1.640140112613153e-11, "36162": 4.693796634674072e-05, "18788": -2.2628477308899164e-08, "22216": -1.2194586815894583e-10, "48347": -4.991180896759033e-06, "46331": 1.3880094296148116e-15, "34579": 2.6280512488430217e-16, "11930": -1.5747502446174623e-07, "37341": -2.9485792038030922e-09, "11650": -1.3048626482486726e-06, "13355": 6.720274038476404e-22, "28158": -3.8644188862235754e-11, "44220": 1.8963295272581656e-20, "31854": -2.612832933664322e-08, "30459": 7.749701634287626e-22, "17168": 7.691233760986904e-16, "43732": -5.338258342817425e-09, "3065": 1.0570466984063387e-08, "19079": 7.792025804519654e-08, "13730": 1.7694736463829547e-18, "27688": -2.8162705712020396e-08, "41804": -3.743561974260956e-09, "7532": 4.2838603215959726e-19, "14887": -2.2389458026736975e-08, "7473": -6.178361945785582e-10, "47479": 1.2039582655484771e-17, "16472": -3.963824827224016e-08, "46655": -1.1041846126317979e-06, "47978": 4.472525119781494e-06, "40785": 8.014795153509641e-20, "40609": -5.830721322430676e-16, "39781": -3.612170530686853e-11, "40392": 3.3525270223617556e-06, "33438": -6.722026268946024e-15, "13489": -5.23297069594264e-08, "14317": 3.228967666625976e-05, "25849": -3.594674868509173e-08, "12275": -1.319270464591682e-08, "43597": -4.853672180615831e-11, "41263": -2.1534123420715333e-05, "42941": 3.497052946844714e-22, "40675": 1.5255409479141235e-06, "1776": -1.8884517771766696e-12, "11580": 1.821046471595764e-05, "23448": -1.3862638752470957e-11, "38728": -2.5155706680379806e-09, "49100": 3.2550864226266184e-14, "46145": -1.757397512847092e-11, "29977": -6.58581331372261e-07, "26680": -5.624927162336298e-21, "26097": 7.112285516086558e-13, "30397": -6.88786618411541e-09, "1662": -1.2245270986435686e-17, "14502": 1.446291446685791e-05, "6797": 8.245056655649397e-19, "10738": -1.3783678696199785e-10, "35904": -2.3199869109147284e-16, "6992": -3.47286369651556e-08, "35756": -4.1763611079659314e-10, "47892": -4.73285049200058e-06, "6459": 3.1880678652562723e-15, "30188": 8.119375135133576e-21, "34670": -4.043861736136023e-11, "18865": 4.671502392739057e-10, "18190": -3.7083157896995545e-06, "16793": -1.810544290492544e-11, "24774": 1.6043843328952788e-06, "16757": -1.46125303581357e-08, "30752": -2.706238068640232e-07, "36239": -6.682566599920392e-09, "42646": 4.768017802803115e-13, "13937": -1.8389605975244195e-09, "34140": 4.3911251425743105e-06, "23604": 1.2866930961608887e-05, "14841": -9.331593289971352e-08, "4585": -1.8784301355481147e-07, "11569": -4.308651387691498e-07, "5704": 1.1588942036547818e-23, "45178": -9.1168094513705e-11, "36647": 3.089123172685504e-08, "38960": -1.886633526737569e-11, "13563": 7.554883394674647e-22, "15964": 7.072476744651794e-06, "48413": 9.168134074209062e-23, "34271": -2.503436505794525e-06, "22752": -2.366514763421949e-21, "27082": -4.367877949178679e-26, "31438": -1.8868011236190797e-05, "49226": -8.981630206108093e-08, "4573": -1.591161336023106e-13, "37499": 1.8496987177059055e-08, "9532": -5.718369781970978e-07, "26181": 1.1925189724593111e-13, "39323": -3.371764440089464e-08, "24904": -1.5761946269776672e-09, "33636": -2.9346498195081948e-08, "29715": -3.1995010795071722e-09, "45357": -8.993569281301461e-11, "17193": -2.0980028239137028e-11, "15590": -9.59578319452703e-10, "22687": -3.880495569319464e-11, "8119": 6.478557246225591e-14, "4616": 7.789387979073581e-13, "22416": -6.765881153114606e-12, "41733": 1.9876565602316986e-11, "24336": -3.2209888100624086e-07, "36315": -9.041692692335346e-12, "6385": -1.253436505794525e-06, "13688": -3.830915782600641e-08, "33419": 2.5809010863304136e-06, "11375": -1.0882316157221795e-07, "47637": -7.501099025830626e-10, "3212": -2.9744785058410593e-19, "4683": 5.594961129133742e-25, "29868": -1.2575171422213316e-09, "47596": -3.280771151185036e-07, "22655": -2.5854397099465132e-08, "34476": -6.331429176498204e-12, "31757": -1.1563854217529296e-05, "47929": -1.0606054274830966e-11, "3493": -6.492999792098999e-06, "35015": -2.4820961989462376e-08, "1933": -8.839704096317291e-09, "29116": -1.1004989210050553e-09, "25863": -4.849708057008684e-09, "17112": -5.084562872070819e-10, "30962": -1.3513542711734772e-07, "45735": -5.041528129368089e-10, "23520": -2.7792789041996e-08, "27558": -8.013898506760597e-08, "49207": -1.5500865876674653e-06, "13702": -3.946966608054936e-09, "14435": -3.0808943510055544e-06, "1611": -1.2481077574193478e-08, "14109": 7.835760712623596e-08, "45363": -1.1491186160128564e-09, "15442": 2.7952671644015938e-12, "46881": -3.54794436134398e-09, "42007": -8.003791444934904e-09, "11446": 9.831782469323785e-21, "1233": 7.755483500659466e-08, "27834": 5.0525653539496005e-18, "18817": -5.4220640659332276e-06, "18623": -8.998872363008558e-09, "31859": -2.029551565647125e-06, "46254": 2.1430728435516357e-05, "19637": -4.240297857904807e-10, "6273": -1.8781334161758423e-06, "33900": 5.032129566013601e-19, "33837": -1.8623409792780877e-07, "5041": -5.183198023587465e-08, "19776": -1.5457175672054292e-06, "17140": -3.3169500529766085e-07, "34053": -1.3289052248001099e-06, "15596": 1.4745315313339234e-05, "25178": 5.331253305485007e-13, "9633": -6.201435327529908e-06, "29126": 1.0921302437782287e-06, "7364": -8.360342122614384e-08, "38778": 4.760634703289412e-18, "30442": -1.340968906879425e-06, "39558": 6.114646315478775e-26, "18814": -1.8184820655733348e-08, "34634": -4.8895376494328957e-11, "47448": -2.2153602913022042e-07, "44782": -8.064673095941544e-07, "25356": -4.1552444599801675e-10, "4640": -7.2129216277971866e-09, "8350": -7.137244892874151e-12, "33658": -1.298416405916214e-06, "37491": 5.689824167376401e-15, "29359": -6.712338290526532e-11, "25061": -3.837653275695629e-10, "41552": 2.0607616752386093e-08, "29854": -1.3524558395147324e-07, "23675": 1.9394186777377252e-17, "23614": 5.292404443025589e-07, "49436": 1.1609973907470703e-05, "21407": 7.648593509657075e-12, "49051": -6.4409826882183555e-09, "20462": -1.2369186151772737e-09, "45983": 1.5607787418048246e-12, "46169": -2.2336527763400228e-10, "13345": 1.3594627380371094e-06, "28065": 6.084527820348739e-07, "48706": -1.6472286370117218e-09, "33782": -4.825340583920479e-09, "11674": -4.670509042625781e-11, "39948": -3.244990948587656e-08, "20748": 1.0936285257339478e-05, "49695": -2.782373875379562e-07, "13732": -1.2407283065840602e-10, "27990": 3.1555593013763426e-06, "17966": -1.9455997397340536e-21, "41462": -2.457828260958195e-08, "9498": -1.895169843919575e-08, "39920": 1.9983530044555665e-06, "21194": 7.422397611662746e-09, "4353": -1.4522835612297058e-07, "3685": -1.3058872893452645e-07, "6780": -2.2934246808290483e-07, "3095": -1.733001321554184e-07, "15583": -5.337195893505525e-21, "15039": 3.8786851064287475e-12, "6432": -6.088972437368056e-14, "7009": 2.273391197515906e-16, "33075": 9.149660170078277e-07, "27554": -3.929257474943881e-15, "30494": 2.5906315445899965e-06, "28556": -1.193570613861084e-05, "49563": -2.154731750488281e-06, "8595": -3.59563491656445e-10, "7286": 4.0937525236888505e-24, "49872": 1.3143865391612053e-07, "49443": 5.2693157319037495e-20, "41761": -2.0979366672690956e-09, "17701": 7.583189606666565e-06, "11209": -1.88753604888916e-05, "38293": 7.86772556826687e-18, "32473": -8.524847030639648e-07, "25810": -8.368672430515289e-07, "31331": -5.05489468574524e-06, "8918": -1.257384574273601e-09, "13244": 3.0208888002029457e-25, "28094": -1.8258698284626006e-07, "38597": -2.8407637029886245e-07, "17042": 8.275122254097767e-16, "8851": -5.030840635299682e-06, "44925": 8.628621372963608e-14, "49606": 1.7123612640682073e-18, "49629": -1.4834277740644747e-18, "5429": 9.40200218705169e-20, "38153": 7.880567562893926e-22, "36149": -3.970917896367609e-09, "43998": 4.4409759425434457e-13, "28596": -1.1200932785868644e-07, "47642": -3.024379111593589e-10, "34909": -8.797524869441986e-07, "17281": -9.569930989528075e-10, "26605": -3.6863650893792512e-09, "42695": 3.573476802557707e-08, "46871": 1.615664046994425e-13, "12381": -1.7427303828299045e-09, "19537": 3.5130023889884398e-15, "23402": 1.0552798634932969e-14, "32827": 2.7222946119564994e-17, "1482": 1.8463787790357068e-16, "40943": 3.608397747267844e-15, "32542": -1.3200396206229925e-08, "1192": 4.201289316441148e-16, "32434": -5.863121747970581e-06, "18471": -4.631866468116641e-09, "49304": 7.979108691215516e-06, "37584": -1.323545802733861e-11, "19032": -1.4669382153442712e-12, "17598": -5.9299836866557595e-08, "21161": -8.905516937375068e-08, "35852": -1.622079849243164e-05, "21265": -2.2441386136051734e-11, "575": -8.652066811919212e-08, "45871": 1.0442126330278966e-15, "21914": -1.3340816367417574e-08, "47654": -3.471858566626907e-08, "11547": 5.378901958465576e-06, "27053": -2.4464286863803866e-07, "38259": 1.1432078428439546e-19, "34756": -1.5774641185998916e-07, "2017": -6.048116087913513e-06, "2598": -6.02793981396843e-15, "37159": -2.5754877397421437e-16, "47429": -1.3761931541012018e-11, "37602": -1.2079186271876097e-08, "2062": 1.217646598815918e-05, "17234": -3.0598798766732215e-08, "41648": -9.59723023697734e-09, "27637": -3.425061295274645e-09, "28089": 1.4789852897933996e-13, "9333": 1.5866152835997127e-15, "14847": -1.6992971301078798e-07, "7257": -4.848646349273622e-09, "27702": -4.00369299313752e-11, "2673": -5.94573066337034e-11, "1190": -2.7014287188649178e-08, "37432": -3.044095819859649e-11, "19411": -3.808071091771126e-07, "6080": -7.731766672804951e-09, "19787": -4.0219612419605254e-08, "22549": -2.7882376962828915e-15, "34499": -3.478507642284967e-10, "45893": -2.205047607421875e-06, "44947": 6.329981088638306e-06, "32807": -3.469737066552625e-11, "42307": -2.6497076032683254e-09, "44516": -1.676651183515787e-08, "7090": -5.26856048963964e-09, "25546": 2.1943608885521827e-12, "1469": -1.0800385847687721e-07, "31215": 5.531098464032742e-20, "24545": 2.5247001647949217e-06, "49453": -3.3075514435768125e-06, "43162": -5.120466947555542e-06, "43848": -6.688708672299981e-09, "48789": 2.9099838094737153e-14, "35980": -1.2262199074029921e-07, "43783": -4.606044888496399e-06, "16331": -1.5266937017440795e-06, "18511": 1.1951487511396407e-06, "25996": -1.8689868738874792e-10, "1843": -1.9409176893532275e-08, "20407": -6.047293078154326e-08, "15939": -8.487029671669007e-06, "22824": -2.3288771510124205e-06, "30348": 7.277721972059974e-23, "17204": -5.1747247979683217e-17, "27049": 1.0732892751693726e-05, "24962": 2.660115482285619e-08, "15606": -1.966526033356786e-08, "47681": 1.735473453834402e-13, "40062": -1.9289758056402206e-07, "25260": -2.6800304651260377e-06, "29893": -7.614835340064019e-10, "7297": -2.020954340696335e-07, "14095": -2.508183331167979e-17, "36771": 6.70916517265141e-09, "28904": 6.015564046890631e-14, "11298": -2.00094121827199e-15, "38838": -1.4845097950910712e-12, "40158": -1.6745707392692566e-06, "30288": -6.507529616355896e-06, "161": -6.662988653260981e-11, "19567": -1.6695540398359299e-09, "34010": 2.911536395549774e-07, "32687": 1.2563360756776253e-21, "17859": -1.25470309285447e-09, "48466": -1.5793132135399902e-13, "37304": 9.485300779342652e-06, "25587": -1.340797264881566e-16, "19928": -2.944282591342926e-06, "6573": -1.9592638977883324e-12, "2401": 4.3142545536056785e-13, "8013": -1.5235127508640289e-06, "27760": -6.140479817986488e-09, "44160": -6.076257675886155e-07, "18485": -4.021817445755005e-06, "7820": -4.4834223444922827e-13, "3907": -3.228027781005949e-09, "32997": 3.9045102894306184e-07, "25915": 3.3874058723449708e-06, "9545": -2.092392183840275e-07, "26943": -5.547455758813909e-24, "20570": -8.268507372122258e-12, "35384": -2.8355290851322935e-10, "33398": -1.5536656603217124e-07, "22536": -3.2926806807518007e-06, "28391": 2.674257482127018e-15, "49079": 1.4513342082500458e-06, "23493": -1.6183702973648906e-09, "4527": -7.767656643409282e-10, "20977": 1.5173094985304613e-18, "15790": -7.790310337441042e-10, "27766": 2.5490755339863113e-16, "14000": -7.264501601457595e-07, "28476": -1.4555275440216064e-07, "12859": -2.5935476878657936e-09, "38038": -1.5331641770899296e-08, "7360": 4.422135055065155e-06, "21839": -1.8107091364072403e-11, "25819": -1.2789570610038935e-09, "37955": -1.605684170499444e-08, "29701": -2.0690961832769972e-13, "18395": 1.4413694771064912e-10, "22702": -5.413825419964269e-11, "7175": -4.4467728585004805e-07, "34126": -1.8063509464263916e-06, "43221": -5.8952997505912205e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_164.json <==
{"20228": -2.8856754302978517e-05, "24631": -1.7108225729316473e-08, "21481": 8.107206461716033e-14, "31601": -4.416881874203682e-07, "21027": -7.79342826717766e-11, "7756": 3.7145569920539855e-06, "15003": -3.2084062695503236e-11, "10962": -4.034475889056921e-08, "37208": -2.0501782273640856e-10, "1713": 1.2961618267581798e-11, "25435": 3.019111394882202e-05, "10196": -7.238721591420472e-09, "8919": -1.7578257247805596e-07, "40058": -5.880992393940687e-09, "1597": -4.05034952564165e-09, "18522": -1.5083004289984103e-15, "44492": -1.6142199747264385e-08, "48083": -6.960077583789825e-07, "12260": -3.495369106531143e-08, "7314": -7.10819661617279e-08, "35031": -6.785237044095993e-07, "17309": -1.704152673482895e-07, "6094": -2.4868446053005753e-09, "19429": -3.974057278810506e-12, "38589": 3.105746873188764e-10, "23": -9.122117035076372e-12, "11185": -2.196766290580854e-09, "17000": -9.990579448640347e-08, "31999": -8.338144107256085e-10, "31002": -4.045727476477623e-07, "5762": 4.892717683774436e-20, "19308": -1.8390202894806862e-07, "16780": -2.603303755677189e-11, "36171": -5.010987772542643e-23, "31110": -5.3750595543533565e-09, "5943": 4.6305304035598735e-15, "22617": -1.1790161579847335e-06, "46077": -5.695198652955202e-17, "39120": 1.4427768333345747e-18, "24076": -1.7302203923463822e-07, "49558": -2.0761720520567907e-12, "12596": -1.178622543811798e-06, "2215": -4.2891834164038304e-09, "38964": 5.176034569740295e-07, "1966": -2.3290995508432388e-07, "36951": -1.707986444234848e-06, "19437": 1.477047284481614e-13, "47182": -2.068788409233093e-06, "24183": -4.474231507629156e-08, "28182": 2.181154393112849e-19, "5267": -4.347610473632812e-06, "41565": 1.2369911952386793e-18, "35684": -7.489059865474701e-07, "46765": -2.2713626094628125e-10, "20211": 6.419844627380371e-06, "25201": 4.454497534722712e-16, "46364": 8.140199625472633e-16, "45205": -2.4478160776197912e-08, "12684": -7.2079012170434e-08, "41732": -5.681398510932923e-07, "17423": 1.4017105102539062e-06, "31279": -2.07384442910552e-08, "8492": -2.838989021256566e-09, "40686": 1.3594996929168702e-06, "46925": -1.785110362106934e-10, "25999": -1.906875055283308e-08, "46650": -9.19334752325085e-12, "40125": -7.2870457172393796e-06, "8943": -8.31632137298584e-06, "13639": -1.37983039021492e-07, "7734": -5.832238798575418e-12, "34508": 1.979559361934662e-06, "36350": -7.62562151066959e-09, "27458": -1.5887820336502044e-09, "29134": -1.0095024481415748e-07, "42936": -7.515269317082129e-11, "11653": -1.1871723458170891e-07, "20870": 8.274642750620841e-09, "1922": 1.3564553586693503e-25, "18920": 6.820905523077155e-22, "45577": 6.835261116876559e-19, "21611": 8.778565430134223e-14, "49456": -8.10635867765086e-12, "40837": 9.593304991722107e-06, "40222": -4.284927621483803e-07, "23347": -4.530000978775206e-12, "21127": -3.4086862578868637e-25, "41422": -1.5596306324005127e-05, "14911": -3.968369128415361e-10, "20183": 5.988471524220884e-16, "34100": -2.1910309442318975e-10, "33297": 7.912639432561263e-14, "22363": 4.6409638217409336e-20, "9062": -2.0149068404862192e-11, "45657": -4.2672738432884217e-07, "2267": -1.6179019585251808e-08, "17786": -1.6835320740938186e-07, "8820": -6.928851362317801e-08, "13390": 4.0701296499801033e-16, "3170": 1.1109334230422973e-06, "41357": -8.490762673318386e-08, "18491": 4.161338022215175e-19, "38132": 1.0344016551971436e-05, "13939": -1.0826732250279747e-10, "46700": -2.549154281616211e-05, "30148": 7.62111521908082e-10, "8072": -1.4022495597600938e-07, "24269": -4.48729406343773e-10, "15692": -2.4106459477479804e-11, "10792": -1.2844795128330588e-08, "19872": 1.261015398767995e-12, "40248": -3.5576376831158997e-10, "14046": -1.0158256539839595e-29, "45091": -6.641695499420166e-06, "13882": -1.746377907693386e-07, "8715": 1.3233991680294822e-15, "35304": -3.455065962043591e-10, "30572": -7.585380226373673e-08, "21243": 6.016161080424353e-13, "21890": -1.1938994750380517e-07, "7526": -2.4107731878757475e-06, "45652": -2.5430411915294827e-09, "1730": -2.2018153686076403e-10, "44601": -1.6108639538288117e-06, "16527": -1.6189896645535385e-16, "6354": -1.615370251784043e-11, "36162": 4.7066283226013185e-05, "18788": -2.2824157495051622e-08, "22216": -1.214463645737851e-10, "48347": -5.0051099061965945e-06, "46331": 1.389670739593285e-15, "34579": 2.632231932420126e-16, "11930": -1.5679499134421348e-07, "37341": -2.933997311629355e-09, "11650": -1.3021141290664672e-06, "13355": 6.688281339360812e-22, "28158": -3.8131652217998635e-11, "44220": 1.8858297068440012e-20, "31854": -2.6188932824879884e-08, "30459": 7.871393799028468e-22, "17168": 7.33215502202178e-16, "43732": -5.3122482495382425e-09, "3065": 1.0437972377985716e-08, "19079": 7.453236728906631e-08, "13730": 1.7688576840237115e-18, "27688": -2.6405586395412683e-08, "41804": -3.75264004105702e-09, "7532": 4.275564142097385e-19, "14887": -2.263355068862438e-08, "7473": -6.187910912558437e-10, "47479": 1.2054287689550191e-17, "16472": -3.975033760070801e-08, "46655": -1.117599457502365e-06, "47978": 4.277037978172302e-06, "40785": 7.952527220458135e-20, "40609": -5.812171577357361e-16, "39781": -3.623576503741788e-11, "40392": 3.3981692790985108e-06, "33438": -6.784320882857741e-15, "13489": -5.210417788475752e-08, "14317": 3.247403144836426e-05, "25849": -3.565201535820961e-08, "12275": -1.322435331530869e-08, "43597": -4.890252057521138e-11, "41263": -2.161327600479126e-05, "42941": 3.3706524700572207e-22, "40675": 1.5580782294273377e-06, "1776": -1.895952976838089e-12, "11580": 1.822495937347412e-05, "23448": -1.3889191450289218e-11, "38728": -2.520791022107005e-09, "49100": 3.262942360748866e-14, "46145": -1.7682549469100195e-11, "29977": -6.586698442697525e-07, "26680": -5.8430164410350074e-21, "26097": 7.105764865400488e-13, "30397": -6.896737031638622e-09, "1662": -1.2668622661332618e-17, "14502": 1.4542219638824463e-05, "6797": 8.2227735904993885e-19, "10738": -1.3885589396522845e-10, "35904": -2.1962265339681154e-16, "6992": -3.4620650112628936e-08, "35756": -4.1564413550077006e-10, "47892": -4.803040623664856e-06, "6459": 3.188957431454753e-15, "30188": 8.152079077227065e-21, "34670": -4.0610111682326536e-11, "18865": 9.654927998781203e-10, "18190": -3.777415156364441e-06, "16793": -1.811461515899282e-11, "24774": 1.5894629061222077e-06, "16757": -1.4475835487246513e-08, "30752": -2.926732413470745e-07, "36239": -6.673578754998744e-09, "42646": 4.765598404787852e-13, "13937": -1.8605386139824986e-09, "34140": 4.400575757026672e-06, "23604": 1.2809696197509766e-05, "14841": -9.467529132962227e-08, "4585": -1.8622845411300658e-07, "11569": -4.318972676992416e-07, "5704": 1.159854043358073e-23, "45178": -9.124146345129702e-11, "36647": 3.0817813239991666e-08, "38960": -1.8824457583832555e-11, "13563": 7.58128898506081e-22, "15964": 6.978914737701416e-06, "48413": 8.70887016322982e-23, "34271": -2.5084131956100464e-06, "22752": -2.3954073219505893e-21, "27082": -4.371100237717228e-26, "31438": -1.9065700769424437e-05, "49226": -8.946616202592849e-08, "4573": -1.5937427377821223e-13, "37499": 1.847795909270644e-08, "9532": -5.672313645482063e-07, "26181": 1.1951719613989554e-13, "39323": -3.357770387083292e-08, "24904": -1.566761638969183e-09, "33636": -2.930241636931896e-08, "29715": -3.1915586441755294e-09, "45357": -8.965659617388155e-11, "17193": -2.1000655578973236e-11, "15590": -9.601110650692135e-10, "22687": -3.892408585670637e-11, "8119": 6.469671465225702e-14, "4616": 7.712955607530603e-13, "22416": -6.7492163680071824e-12, "41733": 1.974859742404078e-11, "24336": -3.2082300633192064e-07, "36315": -9.062279104909976e-12, "6385": -1.2685191631317138e-06, "13688": -3.81153728812933e-08, "33419": 2.591192126274109e-06, "11375": -1.0928544215857983e-07, "47637": -7.590740278828889e-10, "3212": -3.1865884307343343e-19, "4683": 5.603283987812703e-25, "29868": -1.25510327052325e-09, "47596": -3.3001672476530074e-07, "22655": -2.5515819434076546e-08, "34476": -6.34181617442664e-12, "31757": -1.1575311422348023e-05, "47929": -1.0662766953828395e-11, "3493": -6.477854251861572e-06, "35015": -2.451138338074088e-08, "1933": -8.797012269496917e-09, "29116": -1.1041330435546115e-09, "25863": -4.842190828640014e-09, "17112": -5.097689063404687e-10, "30962": -1.348950807005167e-07, "45735": -5.006791616324335e-10, "23520": -2.7865888550877572e-08, "27558": -8.013775572180747e-08, "49207": -1.5517042577266693e-06, "13702": -3.861386794596911e-09, "14435": -3.0684933066368104e-06, "1611": -1.249910332262516e-08, "14109": 7.802722975611686e-08, "45363": -1.1547712347237394e-09, "15442": 2.797530669340631e-12, "46881": -3.500250750221312e-09, "42007": -8.002716349437834e-09, "11446": 9.860686409857655e-21, "1233": 7.770040072500706e-08, "27834": 4.966054694202637e-18, "18817": -5.433783531188965e-06, "18623": -8.990715141408145e-09, "31859": -2.0298874378204347e-06, "46254": 2.1576213836669923e-05, "19637": -4.2534502426860856e-10, "6273": -1.8562652170658111e-06, "33900": 5.038954279876218e-19, "33837": -1.860746555030346e-07, "5041": -5.1716184243559834e-08, "19776": -1.549476385116577e-06, "17140": -3.28814759850502e-07, "34053": -1.3442355394363404e-06, "15596": 1.4777615070343018e-05, "25178": 5.343106224131589e-13, "9633": -6.1867022514343265e-06, "29126": 1.1292557418346404e-06, "7364": -8.349752053618431e-08, "38778": 4.75284958958988e-18, "30442": -1.3439509272575378e-06, "39558": 6.313934239102615e-26, "18814": -1.8151930999010802e-08, "34634": -4.886400802206481e-11, "47448": -2.219255827367306e-07, "44782": -7.999518513679505e-07, "25356": -4.133338006795384e-10, "4640": -7.206625305116177e-09, "8350": -6.954247737667174e-12, "33658": -1.3060827553272248e-06, "37491": 5.606757280673946e-15, "29359": -7.144379196688533e-11, "25061": -3.831856156466529e-10, "41552": 2.176887821406126e-08, "29854": -1.3463704846799373e-07, "23675": 1.9252542268755058e-17, "23614": 5.254641175270081e-07, "49436": 1.1496262550354004e-05, "21407": 7.609532417518495e-12, "49051": -6.400004494935274e-09, "20462": -1.2449713540263474e-09, "45983": 1.6015304993288736e-12, "46169": -2.2338743292493745e-10, "13345": 1.3544106483459473e-06, "28065": 6.108720228075982e-07, "48706": -1.6479090845678e-09, "33782": -4.804036288987845e-09, "11674": -4.6467594074783844e-11, "39948": -3.264222526922822e-08, "20748": 1.1186459064483642e-05, "49695": -2.7400102466344835e-07, "13732": -1.2440797945600933e-10, "27990": 3.158023655414581e-06, "17966": -1.958239721238354e-21, "41462": -2.4665226228535176e-08, "9498": -1.9135763868689536e-08, "39920": 1.9958864152431486e-06, "21194": 7.459550979547203e-09, "4353": -1.4678725972771643e-07, "3685": -1.3061417266726494e-07, "6780": -2.3005027323961258e-07, "3095": -1.6253860667347907e-07, "15583": -5.25681723137142e-21, "15039": 3.898017837400403e-12, "6432": -6.045112854735635e-14, "7009": 2.2763511561829654e-16, "33075": 9.298776835203171e-07, "27554": -3.989173713581096e-15, "30494": 2.6014122366905213e-06, "28556": -1.2015748023986816e-05, "49563": -2.168523520231247e-06, "8595": -3.5986511647934095e-10, "7286": 4.1051779558997394e-24, "49872": 1.3243291527032852e-07, "49443": 5.306312013457449e-20, "41761": -2.0957224478479476e-09, "17701": 7.453422546386719e-06, "11209": -1.8753143548965454e-05, "38293": 7.84983189561217e-18, "32473": -8.405314385890961e-07, "25810": -8.368447422981262e-07, "31331": -5.013426542282104e-06, "8918": -1.2597748718690128e-09, "13244": 2.9846967403469096e-25, "28094": -1.8193548545241357e-07, "38597": -2.741002850234509e-07, "17042": 8.181060690004571e-16, "8851": -5.074700713157653e-06, "44925": 8.613662672019017e-14, "49606": 1.6979936879289726e-18, "49629": -1.4891079092461261e-18, "5429": 9.381793674996097e-20, "38153": 7.927536863308157e-22, "36149": -3.9704778464511034e-09, "43998": 4.4364401929897213e-13, "28596": -1.120592188090086e-07, "47642": -3.009633655892685e-10, "34909": -8.761071413755417e-07, "17281": -9.581113408785312e-10, "26605": -3.6874355282634497e-09, "42695": 3.6281675565987825e-08, "46871": 1.4717175922385195e-13, "12381": -1.7391672008670867e-09, "19537": 3.4945946136843987e-15, "23402": 1.056956078215876e-14, "32827": 2.723825505424049e-17, "1482": 1.8383886427053576e-16, "40943": 3.6077593690286844e-15, "32542": -1.3142034877091646e-08, "1192": 4.211607798620953e-16, "32434": -5.784139633178711e-06, "18471": -4.602938424795866e-09, "49304": 7.952265739440917e-06, "37584": -1.3224025678937324e-11, "19032": -1.4734654030235107e-12, "17598": -5.977343302220106e-08, "21161": -8.921250700950623e-08, "35852": -1.6283297538757324e-05, "21265": -2.2536823962582274e-11, "575": -8.65570455789566e-08, "45871": 1.049663203578355e-15, "21914": -1.337442547082901e-08, "47654": -3.4637744538486e-08, "11547": 5.379363894462585e-06, "27053": -2.449219860136509e-07, "38259": 1.1377975892999571e-19, "34756": -1.5987239778041839e-07, "2017": -6.100214719772339e-06, "2598": -5.92705329260923e-15, "37159": -2.60545387348321e-16, "47429": -1.3743359659201816e-11, "37602": -1.2104844208806754e-08, "2062": 1.2160608768463135e-05, "17234": -3.070457838475704e-08, "41648": -9.568359819240868e-09, "27637": -3.4254504134878517e-09, "28089": 1.4842316709007265e-13, "9333": 1.5700035715937588e-15, "14847": -1.7028771340847016e-07, "7257": -4.851636476814747e-09, "27702": -3.929629656340694e-11, "2673": -5.946603778284043e-11, "1190": -2.6773596182465553e-08, "37432": -3.035946292584413e-11, "19411": -3.8270026445388796e-07, "6080": -7.767237257212401e-09, "19787": -4.024077206850052e-08, "22549": -2.7378813105549684e-15, "34499": -3.475529229035601e-10, "45893": -2.225639522075653e-06, "44947": 6.397454142570495e-06, "32807": -3.430392325753928e-11, "42307": -2.6459916261956097e-09, "44516": -1.67949334718287e-08, "7090": -5.348631530068815e-09, "25546": 2.189403005559143e-12, "1469": -1.0814795270562172e-07, "31215": 5.525623666578165e-20, "24545": 2.5430703163146975e-06, "49453": -3.3070263266563415e-06, "43162": -5.1045083999633785e-06, "43848": -6.697443313896656e-09, "48789": 2.54935206278617e-14, "35980": -1.2351303361356257e-07, "43783": -4.623112082481384e-06, "16331": -1.5458282828330994e-06, "18511": 1.1946369707584382e-06, "25996": -1.8775281205307692e-10, "1843": -1.9417458679527045e-08, "20407": -6.026236340403557e-08, "15939": -8.505404591560364e-06, "22824": -2.3374374210834505e-06, "30348": 7.552018371905008e-23, "17204": -5.213223949751544e-17, "27049": 1.07096529006958e-05, "24962": 2.6294831186532974e-08, "15606": -1.918175257742405e-08, "47681": 1.7361232451662545e-13, "40062": -1.941685564815998e-07, "25260": -2.709452509880066e-06, "29893": -7.553049363195896e-10, "7297": -2.0370012149214744e-07, "14095": -2.575586879188796e-17, "36771": 6.730119348503649e-09, "28904": 5.980917983094969e-14, "11298": -2.020320438722578e-15, "38838": -1.4933439729247766e-12, "40158": -1.6723144054412842e-06, "30288": -6.48006021976471e-06, "161": -6.659895916527603e-11, "19567": -1.6796814452391117e-09, "34010": 3.3969148993492124e-07, "32687": 1.2703744556382832e-21, "17859": -1.2505818449426442e-09, "48466": -1.5718203627557159e-13, "37304": 9.550936818122865e-06, "25587": -1.5599244118646993e-16, "19928": -2.9608958959579468e-06, "6573": -1.9882284618688574e-12, "2401": 4.304639844576741e-13, "8013": -1.5263356268405914e-06, "27760": -6.158317555673421e-09, "44160": -6.031116843223572e-07, "18485": -4.029957950115204e-06, "7820": -4.77309640700696e-13, "3907": -3.229201538488269e-09, "32997": 3.7902217358350756e-07, "25915": 3.3707314729690552e-06, "9545": -2.109106257557869e-07, "26943": -5.422071721563121e-24, "20570": -8.272103855233582e-12, "35384": -2.846837196557317e-10, "33398": -1.5255145728588105e-07, "22536": -3.2732799649238586e-06, "28391": 2.670867416121325e-15, "49079": 1.530917137861252e-06, "23493": -1.6200666141230613e-09, "4527": -7.775615813443437e-10, "20977": 1.5179602908844959e-18, "15790": -7.793218537699431e-10, "27766": 2.556370393147489e-16, "14000": -7.189040631055832e-07, "28476": -1.454156357795e-07, "12859": -2.60365370195359e-09, "38038": -1.54011941049248e-08, "7360": 4.430967569351196e-06, "21839": -1.8111737745130086e-11, "25819": -1.278416602872312e-09, "37955": -1.60821620374918e-08, "29701": -2.0523144073081313e-13, "18395": 1.4325968550110702e-10, "22702": -5.403898740041768e-11, "7175": -4.4443972408771516e-07, "34126": -1.7671599984169007e-06, "43221": -5.8579951200954384e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_168.json <==
{"20228": -2.9090831279754638e-05, "24631": -1.73523323610425e-08, "21481": 8.214349200841297e-14, "31601": -4.581853374838829e-07, "21027": -7.793771146680229e-11, "7756": 3.597993552684784e-06, "15003": -3.2281695894198495e-11, "10962": -4.012585617601871e-08, "37208": -2.0606461475836112e-10, "1713": 1.286522319787764e-11, "25435": 2.9665422439575194e-05, "10196": -7.234335644170642e-09, "8919": -1.9063089042901992e-07, "40058": -5.881862598471343e-09, "1597": -4.048456612508744e-09, "18522": -1.4996677510925593e-15, "44492": -1.6022896161302923e-08, "48083": -6.969185173511505e-07, "12260": -3.4965642262250184e-08, "7314": -7.098293863236904e-08, "35031": -6.837258487939835e-07, "17309": -1.9502915441989898e-07, "6094": -2.4738034699112177e-09, "19429": -4.002141054115782e-12, "38589": 3.007020859513432e-10, "23": -9.135450227404362e-12, "11185": -2.2015499416738747e-09, "17000": -1.0031549260020256e-07, "31999": -8.449285815004259e-10, "31002": -4.0055535733699796e-07, "5762": 4.7816530296645573e-20, "19308": -1.8198855221271514e-07, "16780": -2.6025854822364635e-11, "36171": -4.845637263225437e-23, "31110": -5.452141631394625e-09, "5943": 4.662108477049287e-15, "22617": -1.1692652106285094e-06, "46077": -5.744481279545965e-17, "39120": 1.4310948259765865e-18, "24076": -1.73506960272789e-07, "49558": -2.0817772394821078e-12, "12596": -1.18081197142601e-06, "2215": -4.2700764606706794e-09, "38964": 5.315027758479119e-07, "1966": -2.3147229105234147e-07, "36951": -1.596822887659073e-06, "19437": 1.4657827840380832e-13, "47182": -1.962198466062546e-06, "24183": -4.453303758054972e-08, "28182": 1.515689056739728e-19, "5267": -4.49138343334198e-06, "41565": 1.2276098648907052e-18, "35684": -7.018595933914184e-07, "46765": -2.263486385345459e-10, "20211": 6.388182640075684e-06, "25201": 4.4007766181186625e-16, "46364": 8.180269656099526e-16, "45205": -2.4900948628783224e-08, "12684": -7.280170917510987e-08, "41732": -5.523012578487396e-07, "17423": 1.4668501913547515e-06, "31279": -2.043213928118348e-08, "8492": -2.8708940953947603e-09, "40686": 1.3095006346702575e-06, "46925": -1.793838237063028e-10, "25999": -1.8851244822144508e-08, "46650": -9.19040701319318e-12, "40125": -6.960424780845642e-06, "8943": -8.29687774181366e-06, "13639": -1.370510458946228e-07, "7734": -5.806568879052065e-12, "34508": 1.965540200471878e-06, "36350": -7.918677292764187e-09, "27458": -1.5895390242803843e-09, "29134": -1.0223522782325745e-07, "42936": -7.532125437137439e-11, "11653": -1.1638310737907887e-07, "20870": 7.714959792792797e-09, "1922": 1.3488805168333812e-25, "18920": 6.734950869521054e-22, "45577": 6.783367812769614e-19, "21611": 8.694822639654376e-14, "49456": -8.16974761619349e-12, "40837": 9.63047206401825e-06, "40222": -4.359320551156998e-07, "23347": -4.511255156103289e-12, "21127": -3.474350504474223e-25, "41422": -1.560195803642273e-05, "14911": -3.940777969546616e-10, "20183": 5.935840707849138e-16, "34100": -2.2335974790621548e-10, "33297": 8.001510565236458e-14, "22363": 4.643869144750016e-20, "9062": -2.0410484466992785e-11, "45657": -4.302647709846497e-07, "2267": -1.624641241505742e-08, "17786": -1.7198489978909493e-07, "8820": -6.895395927131175e-08, "13390": 4.096375322282242e-16, "3170": 8.904429525136947e-07, "41357": -8.613962680101395e-08, "18491": 4.011763523378148e-19, "38132": 1.0499495267868042e-05, "13939": -1.0639031643222552e-10, "46700": -2.583376407623291e-05, "30148": 7.719275890849531e-10, "8072": -1.3849329203367233e-07, "24269": -4.4542110117617994e-10, "15692": -2.3981588128663133e-11, "10792": -1.2810283806174994e-08, "19872": 1.2646346192468628e-12, "40248": -3.5559565731091425e-10, "14046": -8.306970389241408e-29, "45091": -6.57440185546875e-06, "13882": -1.7516952008008956e-07, "8715": 1.3246689856138971e-15, "35304": -2.855670027201995e-10, "30572": -7.733662147074937e-08, "21243": 6.053954848539434e-13, "21890": -1.198667474091053e-07, "7526": -2.4137067794799805e-06, "45652": -2.5563707458786667e-09, "1730": -2.2034053472452796e-10, "44601": -1.5953673422336578e-06, "16527": -1.615929785814263e-16, "6354": -1.5522340390816682e-11, "36162": 4.6715173721313474e-05, "18788": -2.194028813391924e-08, "22216": -1.2108791452192237e-10, "48347": -5.0188255310058594e-06, "46331": 1.3891188199721682e-15, "34579": 2.6419996398963084e-16, "11930": -1.5771381556987762e-07, "37341": -2.9755837749689817e-09, "11650": -1.2838421761989593e-06, "13355": 6.63287016448711e-22, "28158": -3.884050329361344e-11, "44220": 1.8960752056157524e-20, "31854": -2.6211789809167384e-08, "30459": 7.669571655732879e-22, "17168": 6.760132731375989e-16, "43732": -5.335708847269416e-09, "3065": 1.0123440297320485e-08, "19079": -1.238543540239334e-08, "13730": 1.777082983805273e-18, "27688": -3.8119060918688776e-08, "41804": -3.6993122193962335e-09, "7532": 4.2067599946050973e-19, "14887": -2.3850160650908947e-08, "7473": -6.210747960722074e-10, "47479": 1.2133915833906217e-17, "16472": -3.917539026588202e-08, "46655": -1.0193171352148056e-06, "47978": 4.403912127017975e-06, "40785": 8.455700366510975e-20, "40609": -5.963599059022328e-16, "39781": -3.6592523429135326e-11, "40392": 3.466055691242218e-06, "33438": -6.729318213771762e-15, "13489": -5.270761903375387e-08, "14317": 3.188561677932739e-05, "25849": -3.577707801014185e-08, "12275": -1.3256736565381288e-08, "43597": -4.908821210847236e-11, "41263": -2.1472623348236083e-05, "42941": 3.1508613168790206e-22, "40675": 1.5311272442340852e-06, "1776": -2.0322951854723216e-12, "11580": 1.7965776920318605e-05, "23448": -1.3877485116609023e-11, "38728": -2.534376399125904e-09, "49100": 3.2406328731582336e-14, "46145": -1.7365777011946193e-11, "29977": -6.596624851226806e-07, "26680": -5.793324723788742e-21, "26097": 7.103598420599155e-13, "30397": -6.9123058347031475e-09, "1662": -1.2604791342629706e-17, "14502": 1.437193512916565e-05, "6797": 7.927304103948208e-19, "10738": -1.4609971913159825e-10, "35904": -2.71256350714566e-16, "6992": -3.152076154947281e-08, "35756": -4.0914685087045654e-10, "47892": -4.9688765406608585e-06, "6459": 3.185279817685682e-15, "30188": 8.162689753078202e-21, "34670": -4.0784389057080264e-11, "18865": 1.2131687253713607e-09, "18190": -3.5278135538101195e-06, "16793": -1.81255188635987e-11, "24774": 1.7366187274456023e-06, "16757": -1.463904045522213e-08, "30752": -2.2926457226276398e-07, "36239": -6.574110593646764e-09, "42646": 4.779744244842731e-13, "13937": -1.875550369732082e-09, "34140": 4.336535930633545e-06, "23604": 1.2933526039123536e-05, "14841": -9.254910051822662e-08, "4585": -1.8912512809038163e-07, "11569": -4.3422959744930266e-07, "5704": 1.1488161452641653e-23, "45178": -9.138948371401057e-11, "36647": 3.076516557484865e-08, "38960": -1.8867281141865533e-11, "13563": 7.696371645835108e-22, "15964": 7.00361430644989e-06, "48413": 8.894646657003105e-23, "34271": -2.427799701690674e-06, "22752": -2.4139152565458916e-21, "27082": -4.500369826648513e-26, "31438": -1.9259119033813476e-05, "49226": -8.97033791989088e-08, "4573": -1.6465140362242892e-13, "37499": 1.894730026833713e-08, "9532": -5.591258034110069e-07, "26181": 1.189056586525794e-13, "39323": -3.3396962098777295e-08, "24904": -1.590867614140734e-09, "33636": -2.9439397621899842e-08, "29715": -3.26463021337986e-09, "45357": -9.067040991794783e-11, "17193": -2.0951524675183464e-11, "15590": -9.561458136886358e-10, "22687": -3.873178684443701e-11, "8119": 6.510627148514914e-14, "4616": 7.843765104098566e-13, "22416": -6.770051186322234e-12, "41733": 2.0109650904487352e-11, "24336": -3.121670335531235e-07, "36315": -9.120607273871429e-12, "6385": -1.2582829594612122e-06, "13688": -3.994521219283342e-08, "33419": 2.610457241535187e-06, "11375": -1.0955024510622025e-07, "47637": -7.689405174460262e-10, "3212": -3.1910668633330574e-19, "4683": 5.578521560694104e-25, "29868": -1.2794147187378257e-09, "47596": -3.3219080418348313e-07, "22655": -2.609861548990011e-08, "34476": -6.348849410642288e-12, "31757": -1.1618621349334717e-05, "47929": -1.0601518170005875e-11, "3493": -6.478193998336792e-06, "35015": -2.50680698081851e-08, "1933": -7.217284291982651e-10, "29116": -1.0815412679221482e-09, "25863": -4.845541552640497e-09, "17112": -5.067923484602943e-10, "30962": -1.3587088324129582e-07, "45735": -5.10425743414089e-10, "23520": -2.81370896846056e-08, "27558": -7.976893335580826e-08, "49207": -1.568794846534729e-06, "13702": -3.915324050467461e-09, "14435": -3.154129981994629e-06, "1611": -1.249797292985022e-08, "14109": 7.803396321833134e-08, "45363": -1.1507998715387657e-09, "15442": 2.796419380501902e-12, "46881": -3.590103005990386e-09, "42007": -7.92395556345582e-09, "11446": 9.755115399685431e-21, "1233": 8.481390774250031e-08, "27834": 4.820116202876313e-18, "18817": -5.403274893760681e-06, "18623": -9.074083645828068e-09, "31859": -2.0268619060516357e-06, "46254": 2.1443538665771484e-05, "19637": -4.2653988202800976e-10, "6273": -1.8637239933013916e-06, "33900": 4.992356625755507e-19, "33837": -1.870279386639595e-07, "5041": -5.200007930397987e-08, "19776": -1.4741699397563933e-06, "17140": -3.2987918704748155e-07, "34053": -1.354433000087738e-06, "15596": 1.4971485137939454e-05, "25178": 5.273356151747066e-13, "9633": -6.191087365150451e-06, "29126": 1.079561412334442e-06, "7364": -7.71237164735794e-08, "38778": 4.7309454530991555e-18, "30442": -1.3462863862514497e-06, "39558": 5.796811454731293e-26, "18814": -1.8356586806476117e-08, "34634": -4.9030732043320315e-11, "47448": -2.2282049059867858e-07, "44782": -8.083179593086243e-07, "25356": -4.267296753823757e-10, "4640": -7.149358280003071e-09, "8350": -6.862044870104e-12, "33658": -1.2851807475090028e-06, "37491": 6.187119705458599e-15, "29359": -7.668975740671158e-11, "25061": -3.8925802073208615e-10, "41552": 2.5853731203824282e-08, "29854": -1.361990999430418e-07, "23675": 1.9365589860875776e-17, "23614": 5.580846220254898e-07, "49436": 1.1107368469238281e-05, "21407": 7.690680945415807e-12, "49051": -6.411217618733644e-09, "20462": -1.2611362035386264e-09, "45983": 1.5506265071962844e-12, "46169": -2.2367081328411587e-10, "13345": 1.3606533408164977e-06, "28065": 6.424137204885483e-07, "48706": -1.6498076729476452e-09, "33782": -4.93205152451992e-09, "11674": -4.672944214689778e-11, "39948": -3.178869839757681e-08, "20748": 1.003098726272583e-05, "49695": -2.5064477697014806e-07, "13732": -1.2373810932331253e-10, "27990": 3.1637033820152285e-06, "17966": -2.0109242441152852e-21, "41462": -2.4751643650233747e-08, "9498": -1.870910171419382e-08, "39920": 2.0008693635463715e-06, "21194": 7.430638652294874e-09, "4353": -1.481180638074875e-07, "3685": -1.2974703684449196e-07, "6780": -2.2933825850486755e-07, "3095": -1.6886362805962564e-07, "15583": -5.529221439021627e-21, "15039": 3.875063612213125e-12, "6432": -6.208854763656291e-14, "7009": 2.2852199299538966e-16, "33075": 9.261971712112426e-07, "27554": -3.954610805489978e-15, "30494": 2.658613324165344e-06, "28556": -1.1787450313568116e-05, "49563": -2.127194702625275e-06, "8595": -3.552981434040703e-10, "7286": 4.108725526751826e-24, "49872": 1.3613849878311158e-07, "49443": 5.2209831849004717e-20, "41761": -2.095081435982138e-09, "17701": 7.470986843109131e-06, "11209": -1.9423537254333497e-05, "38293": 7.866043970697345e-18, "32473": -8.383125811815261e-07, "25810": -8.170312643051147e-07, "31331": -5.145725607872009e-06, "8918": -1.2551801046356558e-09, "13244": 3.114530815422777e-25, "28094": -1.8074363470077515e-07, "38597": -3.1746264547109606e-07, "17042": 8.068228724011917e-16, "8851": -5.0337427854537965e-06, "44925": 8.404727580568761e-14, "49606": 1.6651209491097551e-18, "49629": -1.5099779879148428e-18, "5429": 9.634261162287661e-20, "38153": 7.591640654118544e-22, "36149": -4.0145628736354414e-09, "43998": 4.343229420555872e-13, "28596": -1.1182503774762153e-07, "47642": -3.050907253054902e-10, "34909": -8.686028420925141e-07, "17281": -9.566514927428215e-10, "26605": -3.6849314346909524e-09, "42695": 3.802962135523558e-08, "46871": 1.7556448739242113e-13, "12381": -1.739888684824109e-09, "19537": 3.516904267808485e-15, "23402": 1.0571307162976496e-14, "32827": 2.7232044744196493e-17, "1482": 1.8530366477365057e-16, "40943": 3.6152181248638725e-15, "32542": -1.30662159062922e-08, "1192": 4.202945977360706e-16, "32434": -5.781638622283935e-06, "18471": -4.6570308040827516e-09, "49304": 7.82957136631012e-06, "37584": -1.3213599459049874e-11, "19032": -1.4693728189740796e-12, "17598": -5.8065662160515784e-08, "21161": -8.909489959478378e-08, "35852": -1.6276419162750243e-05, "21265": -2.24144378080382e-11, "575": -8.5908193141222e-08, "45871": 1.0163962033127305e-15, "21914": -1.3420440955087542e-08, "47654": -3.4874752163887025e-08, "11547": 5.269143581390381e-06, "27053": -2.3538999259471892e-07, "38259": 1.1478375555270572e-19, "34756": -1.552489772439003e-07, "2017": -5.88545560836792e-06, "2598": -6.1496985281905834e-15, "37159": -2.8776375379790943e-16, "47429": -1.3747779803452431e-11, "37602": -1.215325202792883e-08, "2062": 1.2174834012985229e-05, "17234": -3.058419562876225e-08, "41648": -9.653358138166369e-09, "27637": -3.4299498656764628e-09, "28089": 1.4854851571044493e-13, "9333": 1.5589728119547175e-15, "14847": -1.682603359222412e-07, "7257": -4.862574278376997e-09, "27702": -4.0280310713569637e-11, "2673": -5.958902875136118e-11, "1190": -2.6834113523364066e-08, "37432": -3.0372773380804575e-11, "19411": -3.8567394018173217e-07, "6080": -7.833554991520942e-09, "19787": -4.11977106705308e-08, "22549": -2.8266619600536557e-15, "34499": -3.466486668912694e-10, "45893": -2.1831032633781434e-06, "44947": 6.391305923461914e-06, "32807": -3.4559500363684494e-11, "42307": -2.6394124142825604e-09, "44516": -1.6754160169512032e-08, "7090": -5.22064627148211e-09, "25546": 2.2043511194169697e-12, "1469": -1.0850634425878525e-07, "31215": 5.485972360251296e-20, "24545": 2.5286701321601867e-06, "49453": -3.3107078075408936e-06, "43162": -4.999903440475464e-06, "43848": -6.824122392572463e-09, "48789": 2.2815511702134473e-14, "35980": -1.219597551971674e-07, "43783": -4.591923654079437e-06, "16331": -1.4899669587612153e-06, "18511": 1.1956115812063218e-06, "25996": -1.383472408633679e-10, "1843": -1.9382736645638944e-08, "20407": -6.066407542675734e-08, "15939": -8.702602386474609e-06, "22824": -2.311752736568451e-06, "30348": 6.709584548856503e-23, "17204": -5.173447607809134e-17, "27049": 1.0665242671966552e-05, "24962": 2.666853601112962e-08, "15606": -1.9063809886574745e-08, "47681": 1.7383467110221318e-13, "40062": -1.923096925020218e-07, "25260": -2.836269736289978e-06, "29893": -7.68205791246146e-10, "7297": -1.967800408601761e-07, "14095": -2.651623061747377e-17, "36771": 6.784447468817234e-09, "28904": 5.968191274519085e-14, "11298": -2.0751189655499046e-15, "38838": -1.5439192679878033e-12, "40158": -1.6461555659770966e-06, "30288": -6.5368545055389405e-06, "161": -6.709154149575625e-11, "19567": -1.702011504676193e-09, "34010": 3.846225142478943e-07, "32687": 1.2379513579063687e-21, "17859": -1.2507621431723236e-09, "48466": -1.5878729442420082e-13, "37304": 9.760029911994934e-06, "25587": -7.379326316669931e-17, "19928": -2.9449650645256044e-06, "6573": -1.9965764863627555e-12, "2401": 4.1972626263486743e-13, "8013": -1.5355345606803893e-06, "27760": -6.134788272902369e-09, "44160": -5.804282054305077e-07, "18485": -4.011904001235962e-06, "7820": 4.595779046212556e-13, "3907": -3.1995464814826847e-09, "32997": 4.1613128036260606e-07, "25915": 3.51285457611084e-06, "9545": -2.0926102995872497e-07, "26943": -5.8395932037007936e-24, "20570": -8.32378532322764e-12, "35384": -2.8851740353275093e-10, "33398": -1.546842325478792e-07, "22536": -3.24169397354126e-06, "28391": 2.656239950216133e-15, "49079": 1.5693321824073792e-06, "23493": -1.6093060548882932e-09, "4527": -7.70804108469747e-10, "20977": 1.5181431144758311e-18, "15790": -7.816145080141723e-10, "27766": 2.5594772828929637e-16, "14000": -7.236362993717194e-07, "28476": -1.4727868139743806e-07, "12859": -2.607756177894771e-09, "38038": -1.5232883160933852e-08, "7360": 4.477006494998932e-06, "21839": -1.8080704649037215e-11, "25819": -1.2830867490265519e-09, "37955": -1.5854815719649197e-08, "29701": -2.1101243419252569e-13, "18395": 1.406805222359253e-10, "22702": -5.495080586115364e-11, "7175": -4.4130623340606687e-07, "34126": -1.7434908449649812e-06, "43221": -5.969276912765054e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_172.json <==
{"20228": -3.0457212924957275e-05, "24631": -1.6931634163483978e-08, "21481": 8.381881855257234e-14, "31601": -4.204554110765457e-07, "21027": -7.796522368153091e-11, "7756": 3.5003918409347534e-06, "15003": -3.196566694896319e-11, "10962": -3.876908216625452e-08, "37208": -2.022821172431577e-10, "1713": 1.2803274103134755e-11, "25435": 3.058463096618652e-05, "10196": -7.177484221756458e-09, "8919": -1.952270045876503e-07, "40058": -5.839259247295559e-09, "1597": -3.9202297921292484e-09, "18522": -1.5007825537871611e-15, "44492": -1.5348030719906093e-08, "48083": -6.917643547058106e-07, "12260": -3.4941548947244884e-08, "7314": -7.126437965780496e-08, "35031": -6.779887527227402e-07, "17309": -1.4180764555931092e-07, "6094": -2.4876810493879022e-09, "19429": -3.985404077866406e-12, "38589": 3.0887804314261303e-10, "23": -9.086781460609927e-12, "11185": -2.1936418488621714e-09, "17000": -1.0001271031796932e-07, "31999": -8.265495125669986e-10, "31002": -3.7825435400009154e-07, "5762": 4.809402252533082e-20, "19308": -1.831338182091713e-07, "16780": -2.5950607778213452e-11, "36171": -4.9025613514394986e-23, "31110": -5.081249983049929e-09, "5943": 4.645136220116086e-15, "22617": -1.176663637161255e-06, "46077": -5.231099841490616e-17, "39120": 1.4433957772497924e-18, "24076": -1.7016418278217316e-07, "49558": -2.0740900197324663e-12, "12596": -1.172698438167572e-06, "2215": -4.285402246750891e-09, "38964": 4.799418151378632e-07, "1966": -2.3232921957969666e-07, "36951": -1.8011030554771423e-06, "19437": 1.4640156642542478e-13, "47182": -1.8960344791412353e-06, "24183": -4.431196488440037e-08, "28182": 1.8047944459450085e-19, "5267": -4.43205714225769e-06, "41565": 1.2356297083605804e-18, "35684": -7.385389506816864e-07, "46765": -2.261297413497232e-10, "20211": 6.174444556236267e-06, "25201": 4.433283254390297e-16, "46364": 8.215639279995912e-16, "45205": -2.3811683058738707e-08, "12684": -7.38235516473651e-08, "41732": -5.784767121076584e-07, "17423": 1.0533639788627625e-06, "31279": -2.0460737869143488e-08, "8492": -2.8508855029940605e-09, "40686": 1.4156772196292878e-06, "46925": -1.7951851987163536e-10, "25999": -1.901126466691494e-08, "46650": -9.152058737527113e-12, "40125": -6.622923612594605e-06, "8943": -8.099061846733093e-06, "13639": -1.411349419504404e-07, "7734": -5.806926992590889e-12, "34508": 1.960724741220474e-06, "36350": -7.921644137240945e-09, "27458": -1.5945473569445312e-09, "29134": -9.749308228492737e-08, "42936": -7.506818292313256e-11, "11653": -1.1564528569579125e-07, "20870": 7.054908201098442e-09, "1922": 1.3684853435857415e-25, "18920": 6.818545742225663e-22, "45577": 6.751220540729061e-19, "21611": 8.75230021790685e-14, "49456": -8.122300414470373e-12, "40837": 9.55929160118103e-06, "40222": -4.3536052107810976e-07, "23347": -4.450169228675805e-12, "21127": -3.363172260268267e-25, "41422": -1.5775606632232664e-05, "14911": -3.91995781683363e-10, "20183": 5.92298501911337e-16, "34100": -2.1841704437974842e-10, "33297": 7.721112638137129e-14, "22363": 4.6466275075427495e-20, "9062": -2.0307254544604804e-11, "45657": -4.3033748865127566e-07, "2267": -1.6989491414278744e-08, "17786": -1.6791202127933503e-07, "8820": -7.134169340133667e-08, "13390": 4.139038417561025e-16, "3170": 8.726998418569564e-07, "41357": -8.342036977410316e-08, "18491": 4.193815298291978e-19, "38132": 1.0891358852386474e-05, "13939": -1.079982212104369e-10, "46700": -2.5963971614837647e-05, "30148": 7.671292405575514e-10, "8072": -1.358226127922535e-07, "24269": -4.466880636755377e-10, "15692": -2.416644292679848e-11, "10792": -1.2778983218595385e-08, "19872": 1.249157435267989e-12, "40248": -3.5688874049810693e-10, "14046": -5.818865228850886e-29, "45091": -6.475902795791626e-06, "13882": -1.733032986521721e-07, "8715": 1.311491332200987e-15, "35304": -1.9668761524371803e-10, "30572": -7.889708504080773e-08, "21243": 6.02836678353924e-13, "21890": -1.2077497318387031e-07, "7526": -2.383614331483841e-06, "45652": -2.5603920221328736e-09, "1730": -2.2027368686394765e-10, "44601": -1.6100499033927917e-06, "16527": -1.6104185693310847e-16, "6354": -1.5624061688868096e-11, "36162": 4.696474075317383e-05, "18788": -2.1602408960461616e-08, "22216": -1.2150290785939433e-10, "48347": -5.014559626579285e-06, "46331": 1.3872812620885356e-15, "34579": 2.651948105558688e-16, "11930": -1.5892209485173226e-07, "37341": -2.9349594842642547e-09, "11650": -1.287713348865509e-06, "13355": 6.729472286887993e-22, "28158": -3.8447515180450866e-11, "44220": 1.8904331191540914e-20, "31854": -2.6014149188995363e-08, "30459": 7.77767622085968e-22, "17168": 6.76054143222693e-16, "43732": -5.2618561312556265e-09, "3065": 1.0517776245251298e-08, "19079": -2.6677045971155166e-08, "13730": 1.774149810352885e-18, "27688": -3.9407270960509776e-08, "41804": -3.8480357034131885e-09, "7532": 4.345089961660733e-19, "14887": -2.2646537981927393e-08, "7473": -6.214019958861172e-10, "47479": 1.1981955141612822e-17, "16472": -3.885411657392979e-08, "46655": -1.0229063034057617e-06, "47978": 4.376194477081299e-06, "40785": 8.205364014114703e-20, "40609": -5.877875269844068e-16, "39781": -3.608841552704689e-11, "40392": 3.299466669559479e-06, "33438": -6.793819951056434e-15, "13489": -5.07886428385973e-08, "14317": 3.2453441619873045e-05, "25849": -3.5995605867356064e-08, "12275": -1.3220044784247875e-08, "43597": -4.9289187700196635e-11, "41263": -2.176219940185547e-05, "42941": 3.906140743610979e-22, "40675": 1.307501345872879e-06, "1776": -2.0268734601813774e-12, "11580": 1.7904741764068605e-05, "23448": -1.3886336773794028e-11, "38728": -2.519782865419984e-09, "49100": 3.245366864135235e-14, "46145": -1.738413857310661e-11, "29977": -6.473501026630401e-07, "26680": -5.729696138186591e-21, "26097": 7.163578175095608e-13, "30397": -6.906679482199252e-09, "1662": -1.3029974234995967e-17, "14502": 1.4114619493484498e-05, "6797": 8.390320095598078e-19, "10738": -1.3262355423648843e-10, "35904": -2.30666978573435e-16, "6992": -2.8948280960321426e-08, "35756": -4.1482566302875056e-10, "47892": -5.243768095970154e-06, "6459": 3.1827546154161725e-15, "30188": 8.174975436582533e-21, "34670": -3.982795533374883e-11, "18865": 1.5929574146866797e-10, "18190": -3.938366174697876e-06, "16793": -1.8054299744107993e-11, "24774": 1.717275083065033e-06, "16757": -1.44626060500741e-08, "30752": -2.5797488167881967e-07, "36239": -6.778999231755734e-09, "42646": 4.763310812450072e-13, "13937": -1.9820008310489355e-09, "34140": 4.367144703865051e-06, "23604": 1.2143270969390869e-05, "14841": -8.883437141776085e-08, "4585": -1.7719410359859466e-07, "11569": -4.342947527766228e-07, "5704": 1.152856405568604e-23, "45178": -9.119758033193648e-11, "36647": 3.093154868111014e-08, "38960": -1.8689545413508313e-11, "13563": 7.325733850918268e-22, "15964": 7.0537561178207394e-06, "48413": 8.96328775859398e-23, "34271": -2.631949186325073e-06, "22752": -2.3654726481990303e-21, "27082": -4.4354781538285815e-26, "31438": -1.9015908241271972e-05, "49226": -8.857838809490204e-08, "4573": -1.5620464921539679e-13, "37499": 1.8569414969533683e-08, "9532": -5.781906470656395e-07, "26181": 1.1939889077439147e-13, "39323": -3.347545163705945e-08, "24904": -1.5709617582615465e-09, "33636": -2.9237919952720402e-08, "29715": -3.106963122263551e-09, "45357": -8.973011972557288e-11, "17193": -2.0997956653445727e-11, "15590": -9.533158299745992e-10, "22687": -3.8751277315896007e-11, "8119": 6.4340182071021e-14, "4616": 7.674296398363367e-13, "22416": -6.626465847148211e-12, "41733": 2.0110810510232113e-11, "24336": -3.28947938978672e-07, "36315": -9.116142223319912e-12, "6385": -1.2675032019615173e-06, "13688": -3.838374512270093e-08, "33419": 2.5947991013526915e-06, "11375": -1.0851241648197174e-07, "47637": -7.58105015847832e-10, "3212": -3.1336485327177615e-19, "4683": 5.598634974276214e-25, "29868": -1.2376027007121593e-09, "47596": -3.6864828318357467e-07, "22655": -2.560553140938282e-08, "34476": -6.32900537311798e-12, "31757": -1.1599502563476562e-05, "47929": -1.071542556019267e-11, "3493": -6.4339488744735714e-06, "35015": -2.342289313673973e-08, "1933": 9.62698832154274e-10, "29116": -1.1094592628069222e-09, "25863": -4.850266850553453e-09, "17112": -5.109587800689042e-10, "30962": -1.3445021584630013e-07, "45735": -5.009699088986963e-10, "23520": -2.776889596134424e-08, "27558": -7.962226867675781e-08, "49207": -1.5530623495578766e-06, "13702": -3.874260000884533e-09, "14435": -3.1721520423889162e-06, "1611": -1.2613417347893118e-08, "14109": 7.783074397593737e-08, "45363": -1.1562494182726369e-09, "15442": 2.7816230385724338e-12, "46881": -3.5724896588362752e-09, "42007": -7.888992549851536e-09, "11446": 9.785357652275961e-21, "1233": 7.466080598533154e-08, "27834": 4.918551460217358e-18, "18817": -5.4401546716690065e-06, "18623": -9.061468881554901e-09, "31859": -2.0817188918590544e-06, "46254": 2.1268486976623536e-05, "19637": -4.256200190866366e-10, "6273": -1.8927937746047974e-06, "33900": 5.002254713963941e-19, "33837": -1.8456289544701576e-07, "5041": -5.154666490852833e-08, "19776": -1.5616510808467865e-06, "17140": -3.2652191817760466e-07, "34053": -1.322295218706131e-06, "15596": 1.39011812210083e-05, "25178": 5.295478899824957e-13, "9633": -6.1828517913818355e-06, "29126": 1.0085542500019073e-06, "7364": -7.615835871547461e-08, "38778": 4.6855791815958445e-18, "30442": -1.3446325063705445e-06, "39558": 6.099841882777349e-26, "18814": -1.8057358684018253e-08, "34634": -4.884528152615531e-11, "47448": -2.2093081846833228e-07, "44782": -8.053287118673324e-07, "25356": -4.0846087358659134e-10, "4640": -7.000878104008734e-09, "8350": -7.03503928889404e-12, "33658": -1.2954068183898925e-06, "37491": 5.840943284596278e-15, "29359": -7.463183919753647e-11, "25061": -3.868128624162637e-10, "41552": 1.2946197530254722e-08, "29854": -1.362422201782465e-07, "23675": 1.9265702314724686e-17, "23614": 5.524537712335587e-07, "49436": 1.213963508605957e-05, "21407": 7.558766128568096e-12, "49051": -6.126462249085307e-09, "20462": -1.248122425749898e-09, "45983": 1.6068651120804134e-12, "46169": -2.2276140953181313e-10, "13345": 1.3657882809638976e-06, "28065": 6.073509901762008e-07, "48706": -1.6689783660694957e-09, "33782": -4.920335486531258e-09, "11674": -4.6480272430926564e-11, "39948": -3.223780542612076e-08, "20748": 1.1943317651748657e-05, "49695": -2.2849060595035554e-07, "13732": -1.242377948074136e-10, "27990": 3.1526237726211546e-06, "17966": -1.9941862113330502e-21, "41462": -2.4514542892575263e-08, "9498": -1.97156285867095e-08, "39920": 1.9979755580425264e-06, "21194": 7.585008861497045e-09, "4353": -1.496938057243824e-07, "3685": -1.2672284618020058e-07, "6780": -2.386150509119034e-07, "3095": -1.717297174036503e-07, "15583": -5.421692723950062e-21, "15039": 3.778447421609598e-12, "6432": -6.232830696006885e-14, "7009": 2.2792261133997017e-16, "33075": 9.286472946405411e-07, "27554": -3.982985052886079e-15, "30494": 2.4427971243858335e-06, "28556": -1.2488107681274414e-05, "49563": -2.1537502110004425e-06, "8595": -3.619343988248147e-10, "7286": 4.1047209386113035e-24, "49872": 1.4347181655466557e-07, "49443": 5.2397178596278426e-20, "41761": -2.06629658350721e-09, "17701": 7.721760272979737e-06, "11209": -1.9777934551239012e-05, "38293": 7.810981679165496e-18, "32473": -8.274206519126892e-07, "25810": -8.162010461091995e-07, "31331": -5.2802270650863644e-06, "8918": -1.2563828204292804e-09, "13244": 2.7719604270824762e-25, "28094": -1.818068325519562e-07, "38597": -3.1233672052621844e-07, "17042": 8.28263985175326e-16, "8851": -5.004277825355529e-06, "44925": 8.366561665695827e-14, "49606": 1.7048490982655984e-18, "49629": -1.4900194522226434e-18, "5429": 9.523011007962333e-20, "38153": 7.46430579411111e-22, "36149": -3.979147877544164e-09, "43998": 4.3493621149082173e-13, "28596": -1.0907032527029515e-07, "47642": -3.020786061824765e-10, "34909": -8.655819296836853e-07, "17281": -9.573733404977247e-10, "26605": -3.677716595120728e-09, "42695": 3.822891041636467e-08, "46871": 1.6759063470317415e-13, "12381": -1.6683284775353968e-09, "19537": 3.4730862630283353e-15, "23402": 1.0547844819797092e-14, "32827": 2.7226805879299044e-17, "1482": 1.8547028496351815e-16, "40943": 3.5965297406903576e-15, "32542": -1.327745383605361e-08, "1192": 4.2162631025410845e-16, "32434": -5.942597389221191e-06, "18471": -4.520102811511606e-09, "49304": 7.957350611686707e-06, "37584": -1.3399403542280196e-11, "19032": -1.4930762404219422e-12, "17598": -5.7986658066511156e-08, "21161": -8.969417773187161e-08, "35852": -1.6380045413970946e-05, "21265": -2.2223714495339665e-11, "575": -8.61977320164442e-08, "45871": 1.017649298162837e-15, "21914": -1.3406862271949648e-08, "47654": -3.4315343946218494e-08, "11547": 5.202569365501404e-06, "27053": -2.1860234439373015e-07, "38259": 1.1372733606089014e-19, "34756": -1.5876226127147676e-07, "2017": -5.896052122116089e-06, "2598": -6.1992533328947276e-15, "37159": -2.7266491148258965e-16, "47429": -1.3751106280324166e-11, "37602": -1.2084348127245903e-08, "2062": 1.2200691699981689e-05, "17234": -3.018776420503855e-08, "41648": -9.397389367222786e-09, "27637": -3.3888942562043666e-09, "28089": 1.4853871022069143e-13, "9333": 1.5710774348143275e-15, "14847": -1.6911543905735016e-07, "7257": -4.885770613327622e-09, "27702": -3.949939127778634e-11, "2673": -5.948517809883924e-11, "1190": -2.6690063532441853e-08, "37432": -3.099237801507115e-11, "19411": -3.8443762809038164e-07, "6080": -7.818220183253288e-09, "19787": -4.0893610566854476e-08, "22549": -2.6710134104490636e-15, "34499": -3.484124317765236e-10, "45893": -2.2323279082775115e-06, "44947": 6.380832195281982e-06, "32807": -3.43691090165521e-11, "42307": -2.6274542324244975e-09, "44516": -1.674799481406808e-08, "7090": -5.261386395432055e-09, "25546": 2.1768366309515842e-12, "1469": -1.0861361399292946e-07, "31215": 5.543714596265621e-20, "24545": 2.491656243801117e-06, "49453": -3.297221064567566e-06, "43162": -5.438096523284912e-06, "43848": -6.760802934877574e-09, "48789": 2.633896434289795e-14, "35980": -1.2451095506548882e-07, "43783": -4.574639797210693e-06, "16331": -1.5710154175758363e-06, "18511": 1.196039915084839e-06, "25996": -1.0637078958097846e-10, "1843": -1.9315086537972094e-08, "20407": -5.992904305458069e-08, "15939": -8.624454736709595e-06, "22824": -2.3444567620754243e-06, "30348": 7.072452967151878e-23, "17204": -5.130671495295891e-17, "27049": 1.1312295198440551e-05, "24962": 2.900119870901108e-08, "15606": -1.9555720500648022e-08, "47681": 1.7030687970986947e-13, "40062": -1.7826035618782043e-07, "25260": -2.7743119001388548e-06, "29893": -7.642782293260098e-10, "7297": -1.973395049571991e-07, "14095": -2.5454013896641925e-17, "36771": 6.787236779928208e-09, "28904": 5.95037974449042e-14, "11298": -2.0227625130431194e-15, "38838": -1.4872543374622183e-12, "40158": -1.614362895488739e-06, "30288": -6.446161270141602e-06, "161": -6.68450320517877e-11, "19567": -1.6500710626132787e-09, "34010": 2.404908277094364e-07, "32687": 1.2734321122289733e-21, "17859": -1.236962852999568e-09, "48466": -1.5792014806947918e-13, "37304": 9.821181297302245e-06, "25587": 3.132164666519444e-17, "19928": -2.948882579803467e-06, "6573": -1.990190270362291e-12, "2401": 4.284522958641901e-13, "8013": -1.5304119884967804e-06, "27760": -6.137644522823393e-09, "44160": -5.980260670185089e-07, "18485": -4.040796160697937e-06, "7820": -9.791040156414965e-13, "3907": -3.2932031899690627e-09, "32997": 3.820051252841949e-07, "25915": 3.1382539868354797e-06, "9545": -2.0710352808237076e-07, "26943": -5.726543463358937e-24, "20570": -8.227037824326545e-12, "35384": -2.8348407795419914e-10, "33398": -1.5519504435360431e-07, "22536": -3.2948538661003113e-06, "28391": 2.6526447705066404e-15, "49079": 1.6063198447227478e-06, "23493": -1.6128849529195576e-09, "4527": -7.735289545962587e-10, "20977": 1.5177025218179875e-18, "15790": -7.798289152560756e-10, "27766": 2.616032043767369e-16, "14000": -7.219010591506958e-07, "28476": -1.4359675347805024e-07, "12859": -2.608236391097307e-09, "38038": -1.518545555882156e-08, "7360": 4.492603838443756e-06, "21839": -1.8069144971377683e-11, "25819": -1.2985132343601435e-09, "37955": -1.5669692074880004e-08, "29701": -2.065193172029467e-13, "18395": 1.4242228644434361e-10, "22702": -5.372045052354224e-11, "7175": -4.4224269688129427e-07, "34126": -1.7098934948444366e-06, "43221": -5.822682851430727e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_176.json <==
{"20228": -2.9400811195373535e-05, "24631": -1.72130623832345e-08, "21481": 8.141576302023168e-14, "31601": -4.514817148447037e-07, "21027": -7.790258678141981e-11, "7756": 3.5787326097488404e-06, "15003": -3.2185544114327056e-11, "10962": -3.972877748310566e-08, "37208": -2.0625115212169476e-10, "1713": 1.2895542340629618e-11, "25435": 3.000973701477051e-05, "10196": -7.213701028376818e-09, "8919": -1.9263174384832382e-07, "40058": -5.869868909940124e-09, "1597": -4.052808217238635e-09, "18522": -1.504200930479982e-15, "44492": -1.58669869415462e-08, "48083": -6.917741894721985e-07, "12260": -3.507834859192371e-08, "7314": -7.108889520168304e-08, "35031": -6.787186115980148e-07, "17309": -1.8198020756244658e-07, "6094": -2.487420570105314e-09, "19429": -3.9961267361832145e-12, "38589": 3.048776852665469e-10, "23": -9.145263675236492e-12, "11185": -2.196132409153506e-09, "17000": -1.0012749582529069e-07, "31999": -8.344327943632379e-10, "31002": -3.9542257785797117e-07, "5762": 4.895036859984018e-20, "19308": -1.8263567239046096e-07, "16780": -2.5978463327192004e-11, "36171": -4.904414236011618e-23, "31110": -5.21244597621262e-09, "5943": 4.646866502699964e-15, "22617": -1.1674712598323821e-06, "46077": -5.149439902263353e-17, "39120": 1.436532235396873e-18, "24076": -1.7219170928001405e-07, "49558": -2.0732255734401404e-12, "12596": -1.1778831481933595e-06, "2215": -4.2808253783732655e-09, "38964": 5.066210404038429e-07, "1966": -2.3176450282335282e-07, "36951": -1.6662536561489106e-06, "19437": 1.454137432688185e-13, "47182": -1.9016651809215545e-06, "24183": -4.4395560398697854e-08, "28182": 1.8770160325662886e-19, "5267": -4.454120099544525e-06, "41565": 1.229221802470648e-18, "35684": -6.634834408760071e-07, "46765": -2.2699130568071268e-10, "20211": 6.354302167892456e-06, "25201": 4.4275638710900014e-16, "46364": 8.128125950079834e-16, "45205": -2.449263818562031e-08, "12684": -7.290792185813188e-08, "41732": -5.612771585583686e-07, "17423": 1.353139579296112e-06, "31279": -2.040686085820198e-08, "8492": -2.862553810700774e-09, "40686": 1.3583970069885255e-06, "46925": -1.7815344108385033e-10, "25999": -1.9297263352200388e-08, "46650": -9.176414437206404e-12, "40125": -6.902509927749634e-06, "8943": -8.332322835922242e-06, "13639": -1.3760393485426904e-07, "7734": -5.8185526086163006e-12, "34508": 1.9562117755413054e-06, "36350": -7.939855568110942e-09, "27458": -1.5835296653676777e-09, "29134": -1.0063301771879197e-07, "42936": -7.519280643464299e-11, "11653": -1.1612601578235626e-07, "20870": 7.0421956479549405e-09, "1922": 1.3535563491162933e-25, "18920": 6.744612339075674e-22, "45577": 6.756235653403165e-19, "21611": 8.725479005988746e-14, "49456": -8.195862619686523e-12, "40837": 9.605723023414611e-06, "40222": -4.335559904575348e-07, "23347": -4.494737595450715e-12, "21127": -3.4310805573846033e-25, "41422": -1.5494009256362916e-05, "14911": -3.91963440051768e-10, "20183": 5.924481738528442e-16, "34100": -2.2108506527729332e-10, "33297": 7.814032088049316e-14, "22363": 4.6219254857019725e-20, "9062": -2.0331658561190124e-11, "45657": -4.283982515335083e-07, "2267": -1.6558312345296146e-08, "17786": -1.7009949311614037e-07, "8820": -6.947696208953857e-08, "13390": 4.123510560782861e-16, "3170": 9.23733115196228e-07, "41357": -8.523334749042987e-08, "18491": 4.0844186214618327e-19, "38132": 1.0703305006027222e-05, "13939": -1.0764987564471085e-10, "46700": -2.58152174949646e-05, "30148": 7.633317727595567e-10, "8072": -1.3764625415205955e-07, "24269": -4.473550507100299e-10, "15692": -2.39955761571764e-11, "10792": -1.2812819331884384e-08, "19872": 1.2461549658837612e-12, "40248": -3.5621520510176196e-10, "14046": -6.470375984142058e-29, "45091": -6.595639586448669e-06, "13882": -1.740577816963196e-07, "8715": 1.3207701599071697e-15, "35304": -2.7099467843072487e-10, "30572": -7.76079623028636e-08, "21243": 6.036572841594534e-13, "21890": -1.2138274498283863e-07, "7526": -2.4082523584365846e-06, "45652": -2.554013626649976e-09, "1730": -2.2022530174581333e-10, "44601": -1.6017811000347136e-06, "16527": -1.6056964785571282e-16, "6354": -1.5872553831286494e-11, "36162": 4.688206195831299e-05, "18788": -2.1992730908095837e-08, "22216": -1.2093902114429511e-10, "48347": -5.006338357925415e-06, "46331": 1.3887246907984264e-15, "34579": 2.651143193865835e-16, "11930": -1.5792755410075188e-07, "37341": -2.9461440863087774e-09, "11650": -1.2940090894699096e-06, "13355": 6.728502831210081e-22, "28158": -3.876572918670718e-11, "44220": 1.9081450015976526e-20, "31854": -2.6103914715349674e-08, "30459": 7.778336641860742e-22, "17168": 7.12107040001797e-16, "43732": -5.315402522683144e-09, "3065": 1.0177455842494965e-08, "19079": -1.6558412462472916e-08, "13730": 1.7792652117279427e-18, "27688": -3.3228308893740174e-08, "41804": -3.742980188690126e-09, "7532": 4.2635101856315983e-19, "14887": -2.3018396459519862e-08, "7473": -6.202637450769544e-10, "47479": 1.208988638368158e-17, "16472": -3.903245087713003e-08, "46655": -1.0115030407905579e-06, "47978": 4.51517105102539e-06, "40785": 8.203763121844392e-20, "40609": -5.9160433496519e-16, "39781": -3.6454687233344884e-11, "40392": 3.368661105632782e-06, "33438": -6.839707689110242e-15, "13489": -5.226521752774715e-08, "14317": 3.212132930755615e-05, "25849": -3.5974453203380105e-08, "12275": -1.3186881551519036e-08, "43597": -4.876727416558424e-11, "41263": -2.15462064743042e-05, "42941": 3.520337088471347e-22, "40675": 1.450263261795044e-06, "1776": -2.0259133748368186e-12, "11580": 1.7949694395065307e-05, "23448": -1.3873248008167138e-11, "38728": -2.535106905270368e-09, "49100": 3.2553719719885524e-14, "46145": -1.756964252308535e-11, "29977": -6.559785455465316e-07, "26680": -5.710293789738547e-21, "26097": 7.11810557163517e-13, "30397": -6.906995549798012e-09, "1662": -1.2776045412582483e-17, "14502": 1.4285547733306884e-05, "6797": 8.2769071273452315e-19, "10738": -1.4172771443554665e-10, "35904": -2.7273201058664043e-16, "6992": -3.207615576684475e-08, "35756": -4.121755773667246e-10, "47892": -5.035366415977478e-06, "6459": 3.1857005922120153e-15, "30188": 8.045076581373981e-21, "34670": -4.078286565345479e-11, "18865": 1.0689767077565193e-09, "18190": -3.689730167388916e-06, "16793": -1.8148266462958417e-11, "24774": 1.7221462726593018e-06, "16757": -1.4601439470425248e-08, "30752": -2.61828675866127e-07, "36239": -6.748544401489198e-09, "42646": 4.773777462219186e-13, "13937": -1.900110364658758e-09, "34140": 4.445628821849823e-06, "23604": 1.2522817850112915e-05, "14841": -9.14658047258854e-08, "4585": -1.8496740609407424e-07, "11569": -4.34054434299469e-07, "5704": 1.1488926594708265e-23, "45178": -9.144299838226289e-11, "36647": 3.0515666585415604e-08, "38960": -1.8817952422978124e-11, "13563": 7.524913648465116e-22, "15964": 7.026991248130798e-06, "48413": 9.104741433604836e-23, "34271": -2.4995014071464538e-06, "22752": -2.3751417939897342e-21, "27082": -4.4517693305899714e-26, "31438": -1.915756344795227e-05, "49226": -8.948899805545807e-08, "4573": -1.6500703026167684e-13, "37499": 1.8854381050914525e-08, "9532": -5.724718794226647e-07, "26181": 1.190946186113706e-13, "39323": -3.3336137421429155e-08, "24904": -1.5902234008535743e-09, "33636": -2.9341285116970538e-08, "29715": -3.1897745793685315e-09, "45357": -9.047516869031824e-11, "17193": -2.097646984111634e-11, "15590": -9.568680980009959e-10, "22687": -3.878717507177498e-11, "8119": 6.496396753874479e-14, "4616": 7.777973110023595e-13, "22416": -6.699183359160088e-12, "41733": 2.0003940335300287e-11, "24336": -3.321406990289688e-07, "36315": -9.136389280683943e-12, "6385": -1.2731528282165528e-06, "13688": -3.9072129875421527e-08, "33419": 2.6130971312522886e-06, "11375": -1.0914335027337074e-07, "47637": -7.591252506244928e-10, "3212": -3.079059630959474e-19, "4683": 5.593675768010017e-25, "29868": -1.256836549146101e-09, "47596": -3.3055953681468966e-07, "22655": -2.5880488101392985e-08, "34476": -6.3469883571087846e-12, "31757": -1.1586875915527344e-05, "47929": -1.0626309858707828e-11, "3493": -6.469042301177979e-06, "35015": -2.454731613397598e-08, "1933": -1.614633947610855e-10, "29116": -1.0991687304340303e-09, "25863": -4.8495299415662885e-09, "17112": -5.083021460450255e-10, "30962": -1.3477634638547898e-07, "45735": -5.083027281216346e-10, "23520": -2.7940687723457813e-08, "27558": -7.991672493517398e-08, "49207": -1.561366021633148e-06, "13702": -3.9380465750582515e-09, "14435": -3.129238784313202e-06, "1611": -1.2513690162450076e-08, "14109": 7.794224657118321e-08, "45363": -1.1570333299459889e-09, "15442": 2.79430480532028e-12, "46881": -3.572396817617118e-09, "42007": -7.955214241519571e-09, "11446": 9.766127886790921e-21, "1233": 8.142316713929176e-08, "27834": 4.665501383664672e-18, "18817": -5.4058361053466796e-06, "18623": -9.06172499526292e-09, "31859": -2.0529916882514955e-06, "46254": 2.129608154296875e-05, "19637": -4.256103784427978e-10, "6273": -1.911204606294632e-06, "33900": 5.012481450955911e-19, "33837": -1.8641835078597068e-07, "5041": -5.2056624554097654e-08, "19776": -1.5266402065753936e-06, "17140": -3.276838734745979e-07, "34053": -1.3355982303619386e-06, "15596": 1.456925392150879e-05, "25178": 5.246884882126323e-13, "9633": -6.183305382728577e-06, "29126": 1.0689213871955871e-06, "7364": -7.742889691144228e-08, "38778": 4.722223588722596e-18, "30442": -1.3411404192447662e-06, "39558": 5.854089269285973e-26, "18814": -1.840995391830802e-08, "34634": -4.906453796138521e-11, "47448": -2.2213466465473174e-07, "44782": -8.107659220695495e-07, "25356": -4.187719241599552e-10, "4640": -7.119913352653384e-09, "8350": -7.054650268401019e-12, "33658": -1.2865419685840606e-06, "37491": 6.195257640229102e-15, "29359": -7.415856089210138e-11, "25061": -3.8688507629558443e-10, "41552": 1.95298227481544e-08, "29854": -1.3587406836450099e-07, "23675": 1.9290797258209035e-17, "23614": 5.570445954799652e-07, "49436": 1.1478092670440673e-05, "21407": 7.518557936236902e-12, "49051": -6.336142541840673e-09, "20462": -1.258442789549008e-09, "45983": 1.577827077881011e-12, "46169": -2.2332624212140218e-10, "13345": 1.3567042350769043e-06, "28065": 6.245633587241173e-07, "48706": -1.651440979912877e-09, "33782": -4.9224629765376445e-09, "11674": -4.675809577747714e-11, "39948": -3.213254734873772e-08, "20748": 1.0951135158538818e-05, "49695": -2.3843299597501757e-07, "13732": -1.239572884514928e-10, "27990": 3.15534770488739e-06, "17966": -1.9558312359923954e-21, "41462": -2.4587379302829504e-08, "9498": -1.9288796465843917e-08, "39920": 2.002079635858536e-06, "21194": 7.432391867041588e-09, "4353": -1.4803560450673104e-07, "3685": -1.293573249131441e-07, "6780": -2.3303784430027007e-07, "3095": -1.704413816332817e-07, "15583": -5.488532623213491e-21, "15039": 3.8298790627777636e-12, "6432": -6.487915982233971e-14, "7009": 2.2788328515876976e-16, "33075": 9.246376156806946e-07, "27554": -3.905936130088605e-15, "30494": 2.6005834341049194e-06, "28556": -1.1909132003784179e-05, "49563": -2.139066904783249e-06, "8595": -3.5919398214900864e-10, "7286": 4.1003167188373416e-24, "49872": 1.4136622659862041e-07, "49443": 5.253966647866554e-20, "41761": -2.0857095660176127e-09, "17701": 7.4946451187133785e-06, "11209": -1.92717707157135e-05, "38293": 7.848289618021808e-18, "32473": -8.308351039886475e-07, "25810": -8.18183571100235e-07, "31331": -5.07351815700531e-06, "8918": -1.2584446812979876e-09, "13244": 2.9555489635120724e-25, "28094": -1.8114449456334114e-07, "38597": -3.1191295012831686e-07, "17042": 8.17425710453179e-16, "8851": -5.0624799728393554e-06, "44925": 8.323668865273248e-14, "49606": 1.686493826535962e-18, "49629": -1.5003115123955052e-18, "5429": 9.47933544810306e-20, "38153": 7.577941881430175e-22, "36149": -3.981046029366553e-09, "43998": 4.3854718967395457e-13, "28596": -1.1094479821622372e-07, "47642": -3.039672810700722e-10, "34909": -8.766080439090729e-07, "17281": -9.579684410709888e-10, "26605": -3.689482982736081e-09, "42695": 3.801395185291767e-08, "46871": 1.738289867603271e-13, "12381": -1.7198697605635972e-09, "19537": 3.4988992259066267e-15, "23402": 1.0557584806392128e-14, "32827": 2.719270988937872e-17, "1482": 1.8646091615170944e-16, "40943": 3.6146588500152176e-15, "32542": -1.3172905892133712e-08, "1192": 4.2025195823303107e-16, "32434": -5.834814310073853e-06, "18471": -4.615607613231987e-09, "49304": 7.909758687019349e-06, "37584": -1.327010068052914e-11, "19032": -1.499375628100097e-12, "17598": -5.7870419695973395e-08, "21161": -8.914287202060223e-08, "35852": -1.6365805864334106e-05, "21265": -2.228574430773733e-11, "575": -8.615495637059211e-08, "45871": 9.936463457593803e-16, "21914": -1.3441925402730703e-08, "47654": -3.4692215267568824e-08, "11547": 5.2870678901672364e-06, "27053": -2.2999696433544158e-07, "38259": 1.1457613083667474e-19, "34756": -1.5704255551099778e-07, "2017": -5.890020728111267e-06, "2598": -6.245334249754819e-15, "37159": -2.9005249591040893e-16, "47429": -1.3750975540460785e-11, "37602": -1.2164921499788761e-08, "2062": 1.2262618541717529e-05, "17234": -3.045187797397375e-08, "41648": -9.539982420392334e-09, "27637": -3.420982975512743e-09, "28089": 1.4848657414745502e-13, "9333": 1.572300067920196e-15, "14847": -1.6858506947755814e-07, "7257": -4.871096462011337e-09, "27702": -3.981304416811326e-11, "2673": -5.945921202510363e-11, "1190": -2.6788562536239623e-08, "37432": -3.045513494726037e-11, "19411": -3.8314275443553927e-07, "6080": -7.8327558003366e-09, "19787": -4.0708370506763456e-08, "22549": -2.8190944023620545e-15, "34499": -3.4781696740537884e-10, "45893": -2.2073939442634585e-06, "44947": 6.401431560516358e-06, "32807": -3.442257593633258e-11, "42307": -2.6374642038717866e-09, "44516": -1.6768276691436767e-08, "7090": -5.30385528691113e-09, "25546": 2.1967466068417708e-12, "1469": -1.0857556015253067e-07, "31215": 5.498771028084309e-20, "24545": 2.4939574301242827e-06, "49453": -3.306400775909424e-06, "43162": -5.101919174194336e-06, "43848": -6.808807956986129e-09, "48789": 2.6627184901428792e-14, "35980": -1.2276828289031982e-07, "43783": -4.594496190547943e-06, "16331": -1.5098717808723449e-06, "18511": 1.1982671916484833e-06, "25996": -1.6508565749973058e-10, "1843": -1.933886553160846e-08, "20407": -6.033878307789564e-08, "15939": -8.659688830375672e-06, "22824": -2.3218421638011933e-06, "30348": 6.764809194502075e-23, "17204": -5.2284066832941625e-17, "27049": 1.0649077892303467e-05, "24962": 2.7696203906089068e-08, "15606": -1.9509741105139256e-08, "47681": 1.7208575897598166e-13, "40062": -1.9000636413693427e-07, "25260": -2.8028744459152223e-06, "29893": -7.662501593586057e-10, "7297": -1.9703460857272148e-07, "14095": -2.542859802931452e-17, "36771": 6.776716327294708e-09, "28904": 5.95953331128385e-14, "11298": -2.0253394794611524e-15, "38838": -1.506844853338407e-12, "40158": -1.640738546848297e-06, "30288": -6.466107368469238e-06, "161": -6.725085768266581e-11, "19567": -1.6869550745468587e-09, "34010": 3.020064905285835e-07, "32687": 1.2573157222206841e-21, "17859": -1.2499614967964589e-09, "48466": -1.5802166686285092e-13, "37304": 9.738403558731079e-06, "25587": -2.7448859157841455e-17, "19928": -2.9329061508178713e-06, "6573": -1.9791463046203716e-12, "2401": 4.192572333749922e-13, "8013": -1.5349622070789337e-06, "27760": -6.146962987259031e-09, "44160": -5.939647927880288e-07, "18485": -4.020929932594299e-06, "7820": -2.8742306312778965e-13, "3907": -3.2619870034977792e-09, "32997": 3.842508792877197e-07, "25915": 3.3243852853775024e-06, "9545": -2.0868264138698578e-07, "26943": -5.779401338476841e-24, "20570": -8.286702950499602e-12, "35384": -2.867215152946301e-10, "33398": -1.547099370509386e-07, "22536": -3.2929298281669617e-06, "28391": 2.655864139722297e-15, "49079": 1.5761399269104004e-06, "23493": -1.6134323959704488e-09, "4527": -7.747615018161014e-10, "20977": 1.5218379399543902e-18, "15790": -7.801927131367847e-10, "27766": 2.5603614714486687e-16, "14000": -7.226017117500306e-07, "28476": -1.4615182764828204e-07, "12859": -2.606359776109457e-09, "38038": -1.5167901292443276e-08, "7360": 4.5268857479095456e-06, "21839": -1.80773872671125e-11, "25819": -1.2868423073086887e-09, "37955": -1.5833338256925344e-08, "29701": -2.0587814120176518e-13, "18395": 1.4273387932917102e-10, "22702": -5.439578671939671e-11, "7175": -4.416114091873169e-07, "34126": -1.7215345799922944e-06, "43221": -5.93624463363085e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_180.json <==
{"20228": -2.9292111396789552e-05, "24631": -1.736977486871183e-08, "21481": 8.138782980893211e-14, "31601": -4.6387702226638794e-07, "21027": -7.795468263793737e-11, "7756": 3.57583224773407e-06, "15003": -3.240360683776089e-11, "10962": -4.0334700606763364e-08, "37208": -2.1157835362828336e-10, "1713": 1.2808650353690609e-11, "25435": 2.9671826362609862e-05, "10196": -7.251571514643729e-09, "8919": -1.9260196015238761e-07, "40058": -5.876960349269212e-09, "1597": -4.052555304951966e-09, "18522": -1.5072550152428477e-15, "44492": -1.587434788234532e-08, "48083": -6.95623829960823e-07, "12260": -3.4947290550917384e-08, "7314": -7.105928845703602e-08, "35031": -6.881758570671081e-07, "17309": -1.8814630806446074e-07, "6094": -2.478807291481644e-09, "19429": -4.014373189420439e-12, "38589": 2.9983533750055357e-10, "23": -9.157926115221927e-12, "11185": -2.199988084612414e-09, "17000": -9.999547153711319e-08, "31999": -8.47368355607614e-10, "31002": -4.0077604353427885e-07, "5762": 4.757715878575151e-20, "19308": -1.811814494431019e-07, "16780": -2.5951803763746285e-11, "36171": -4.890976686960693e-23, "31110": -5.469979951158166e-09, "5943": 4.655624774585476e-15, "22617": -1.1647860705852508e-06, "46077": -5.691436471416678e-17, "39120": 1.435554285037291e-18, "24076": -1.7269881442189217e-07, "49558": -2.0718913162909303e-12, "12596": -1.1781483888626099e-06, "2215": -4.244265146553516e-09, "38964": 5.322503298521042e-07, "1966": -2.3084824904799461e-07, "36951": -1.5624549984931946e-06, "19437": 1.4675517689966e-13, "47182": -1.8301063776016236e-06, "24183": -4.443865269422531e-08, "28182": 1.5304281076483108e-19, "5267": -4.438040256500244e-06, "41565": 1.2294164167606093e-18, "35684": -6.485337018966675e-07, "46765": -2.2672313207294791e-10, "20211": 6.420350670814514e-06, "25201": 4.4316529612675736e-16, "46364": 8.198545314863637e-16, "45205": -2.5021755136549472e-08, "12684": -7.274622563272714e-08, "41732": -5.544881522655487e-07, "17423": 1.509883999824524e-06, "31279": -2.0479667000472547e-08, "8492": -2.8662744443863632e-09, "40686": 1.311001181602478e-06, "46925": -1.7875761841423809e-10, "25999": -1.897750422358513e-08, "46650": -9.198622592521133e-12, "40125": -6.943744421005249e-06, "8943": -8.332694172859192e-06, "13639": -1.3593995943665504e-07, "7734": -5.806138005937101e-12, "34508": 1.9549953937530517e-06, "36350": -7.874607108533382e-09, "27458": -1.5916553093120455e-09, "29134": -1.024961657822132e-07, "42936": -7.53852373236441e-11, "11653": -1.1652115732431412e-07, "20870": 6.487453356385231e-09, "1922": 1.3498566545796792e-25, "18920": 6.724988967967955e-22, "45577": 6.778385226160686e-19, "21611": 8.71900951437965e-14, "49456": -8.224379826060613e-12, "40837": 9.642462730407716e-06, "40222": -4.358946532011032e-07, "23347": -4.564319624478231e-12, "21127": -3.4790802973674067e-25, "41422": -1.560096025466919e-05, "14911": -3.8992999179754404e-10, "20183": 5.938787656090128e-16, "34100": -2.2405509298550896e-10, "33297": 7.988623984545029e-14, "22363": 4.6299523934266275e-20, "9062": -2.0383270111778983e-11, "45657": -4.2862191796302797e-07, "2267": -1.655461615882814e-08, "17786": -1.7770403996109962e-07, "8820": -6.863950751721859e-08, "13390": 4.0881967949824015e-16, "3170": 8.764583617448807e-07, "41357": -8.613421581685543e-08, "18491": 4.0910383533512145e-19, "38132": 1.0538084506988526e-05, "13939": -1.0685273082344793e-10, "46700": -2.585094928741455e-05, "30148": 7.66799712437205e-10, "8072": -1.3838274404406549e-07, "24269": -4.4651678763329983e-10, "15692": -2.4071027837635483e-11, "10792": -1.2791433837264776e-08, "19872": 1.263674818119398e-12, "40248": -3.5609511542133985e-10, "14046": -6.766091538516827e-29, "45091": -6.566147208213806e-06, "13882": -1.7346419394016267e-07, "8715": 1.3296545808838545e-15, "35304": -2.465714715071954e-10, "30572": -7.771896664053201e-08, "21243": 6.058752433091286e-13, "21890": -1.2058302760124207e-07, "7526": -2.415318489074707e-06, "45652": -2.557607949711382e-09, "1730": -2.2030932086636313e-10, "44601": -1.5921056270599364e-06, "16527": -1.6222346382877007e-16, "6354": -1.5194032130239066e-11, "36162": 4.680906295776367e-05, "18788": -2.178140450268984e-08, "22216": -1.2084044101356993e-10, "48347": -5.007728934288025e-06, "46331": 1.3921754027368394e-15, "34579": 2.641983506967982e-16, "11930": -1.5746017917990686e-07, "37341": -2.95838137390092e-09, "11650": -1.285981833934784e-06, "13355": 6.627314157748714e-22, "28158": -3.875798483932158e-11, "44220": 1.8953514159623234e-20, "31854": -2.617227379232645e-08, "30459": 7.77581473360919e-22, "17168": 6.699427124168266e-16, "43732": -5.3287448827177285e-09, "3065": 1.0198071831837296e-08, "19079": -3.3987723290920256e-08, "13730": 1.7799986744976293e-18, "27688": -3.6077110562473534e-08, "41804": -3.6852710763923823e-09, "7532": 4.239946067852163e-19, "14887": -2.3659062571823598e-08, "7473": -6.200146162882448e-10, "47479": 1.2150097551330563e-17, "16472": -3.8954690098762514e-08, "46655": -1.0189014673233032e-06, "47978": 4.432667791843414e-06, "40785": 8.399381992880984e-20, "40609": -5.962540183812592e-16, "39781": -3.668178123916732e-11, "40392": 3.498976230621338e-06, "33438": -6.71462718759841e-15, "13489": -5.305367521941662e-08, "14317": 3.176141977310181e-05, "25849": -3.584461053833365e-08, "12275": -1.3203019043430687e-08, "43597": -4.8981505642586856e-11, "41263": -2.1450884342193604e-05, "42941": 3.305246306405918e-22, "40675": 1.5503984689712524e-06, "1776": -2.0318833549026748e-12, "11580": 1.7967745065689086e-05, "23448": -1.3877664741812624e-11, "38728": -2.540077257435769e-09, "49100": 3.2517541992405085e-14, "46145": -1.7547506558912574e-11, "29977": -6.619557738304138e-07, "26680": -5.856208979188493e-21, "26097": 7.091929887792503e-13, "30397": -6.917560822330415e-09, "1662": -1.2618845855391637e-17, "14502": 1.446008324623108e-05, "6797": 7.882033242236075e-19, "10738": -1.4811530490987934e-10, "35904": -2.7805646674039506e-16, "6992": -3.262721002101898e-08, "35756": -4.08265768783167e-10, "47892": -5.137032866477966e-06, "6459": 3.1883459761239408e-15, "30188": 8.274498631511361e-21, "34670": -4.1143257476505824e-11, "18865": 1.1164182797074317e-09, "18190": -3.5361355543136596e-06, "16793": -1.8172561340179528e-11, "24774": 1.7315180599689483e-06, "16757": -1.4682547189295291e-08, "30752": -2.3145580664277076e-07, "36239": -6.564159994013608e-09, "42646": 4.781121276664635e-13, "13937": -1.8455082317814231e-09, "34140": 4.3719881772994994e-06, "23604": 1.2906101942062378e-05, "14841": -9.147146716713905e-08, "4585": -1.8732760101556778e-07, "11569": -4.337355494499207e-07, "5704": 1.1473434535810913e-23, "45178": -9.153249266091735e-11, "36647": 3.06780356913805e-08, "38960": -1.891486249405716e-11, "13563": 7.703148571157632e-22, "15964": 6.990946531295776e-06, "48413": 8.845827284430838e-23, "34271": -2.431868463754654e-06, "22752": -2.417775344505207e-21, "27082": -4.4454612706256874e-26, "31438": -1.9329339265823365e-05, "49226": -8.970294147729874e-08, "4573": -1.664155391267741e-13, "37499": 1.9041610648855568e-08, "9532": -5.691450834274292e-07, "26181": 1.192676357675282e-13, "39323": -3.328586695715785e-08, "24904": -1.602357951924205e-09, "33636": -2.9438587371259928e-08, "29715": -3.2631735666655005e-09, "45357": -9.085053534363397e-11, "17193": -2.097386868626927e-11, "15590": -9.624261292628945e-10, "22687": -3.8849193515488876e-11, "8119": 6.526800877537653e-14, "4616": 7.882809427428583e-13, "22416": -6.752458148184814e-12, "41733": 2.0091003989364254e-11, "24336": -3.151607885956764e-07, "36315": -9.123031077251653e-12, "6385": -1.262032836675644e-06, "13688": -4.024586174637079e-08, "33419": 2.6005589962005614e-06, "11375": -1.0987289249897004e-07, "47637": -7.67759484006092e-10, "3212": -3.216771263963615e-19, "4683": 5.59278073273784e-25, "29868": -1.2792668712791056e-09, "47596": -3.3318545669317244e-07, "22655": -2.6121463160961868e-08, "34476": -6.362715794239193e-12, "31757": -1.1632493734359742e-05, "47929": -1.0585443988020416e-11, "3493": -6.5273380279541015e-06, "35015": -2.5251111947000025e-08, "1933": 1.620883122086525e-09, "29116": -1.0810547246364876e-09, "25863": -4.8545404570177195e-09, "17112": -5.073114516562782e-10, "30962": -1.3560781255364417e-07, "45735": -5.119164052302949e-10, "23520": -2.8333908412605523e-08, "27558": -7.997013628482818e-08, "49207": -1.5689416229724884e-06, "13702": -3.928314545191825e-09, "14435": -3.1470197439193724e-06, "1611": -1.2475700350478292e-08, "14109": 7.797236554324627e-08, "45363": -1.1537467071320861e-09, "15442": 2.7947442049480743e-12, "46881": -3.5915907938033343e-09, "42007": -7.97047046944499e-09, "11446": 9.71794971154228e-21, "1233": 8.672739379107951e-08, "27834": 4.825061791086105e-18, "18817": -5.401697754859924e-06, "18623": -9.110200335271656e-09, "31859": -2.0381249487400056e-06, "46254": 2.1391031742095947e-05, "19637": -4.2581857996992766e-10, "6273": -1.925129592418671e-06, "33900": 5.02784154642142e-19, "33837": -1.870802417397499e-07, "5041": -5.20020816475153e-08, "19776": -1.4621445536613465e-06, "17140": -3.321940079331398e-07, "34053": -1.3574016094207765e-06, "15596": 1.5052506923675538e-05, "25178": 5.27788870385848e-13, "9633": -6.201205253601074e-06, "29126": 1.0732974112033845e-06, "7364": -7.6322415843606e-08, "38778": 4.717410815278933e-18, "30442": -1.351403295993805e-06, "39558": 5.679296069992644e-26, "18814": -1.846695668064058e-08, "34634": -4.920536412100773e-11, "47448": -2.2267889231443405e-07, "44782": -8.061577379703522e-07, "25356": -4.3089316022815183e-10, "4640": -7.108228746801615e-09, "8350": -6.9744686470585295e-12, "33658": -1.2884172797203064e-06, "37491": 6.148563880259417e-15, "29359": -7.626430488016921e-11, "25061": -3.900675073964521e-10, "41552": 2.571370918303728e-08, "29854": -1.3603854924440384e-07, "23675": 1.924071795986193e-17, "23614": 5.59406764805317e-07, "49436": 1.0999641418457032e-05, "21407": 7.633018412889214e-12, "49051": -6.471812375821173e-09, "20462": -1.2646385584957897e-09, "45983": 1.5653486684641393e-12, "46169": -2.2395617634174415e-10, "13345": 1.3563013076782227e-06, "28065": 6.365005671977997e-07, "48706": -1.6519433120265603e-09, "33782": -4.901692154817283e-09, "11674": -4.676226581068477e-11, "39948": -3.1835553236305716e-08, "20748": 1.0099284648895264e-05, "49695": -2.473660185933113e-07, "13732": -1.2370843251119367e-10, "27990": 3.1720185279846193e-06, "17966": -1.983169224365028e-21, "41462": -2.465109108015895e-08, "9498": -1.8762621330097318e-08, "39920": 1.9900667667388916e-06, "21194": 7.463186047971248e-09, "4353": -1.4909358695149422e-07, "3685": -1.291453279554844e-07, "6780": -2.294478192925453e-07, "3095": -1.6885964199900626e-07, "15583": -5.5672426304415044e-21, "15039": 3.864643076667562e-12, "6432": -6.285942877326534e-14, "7009": 2.287988375149208e-16, "33075": 9.208248555660248e-07, "27554": -4.0019568214866295e-15, "30494": 2.6735132932662963e-06, "28556": -1.1702276468276977e-05, "49563": -2.1230626106262205e-06, "8595": -3.557520903996192e-10, "7286": 4.100962436703016e-24, "49872": 1.4143326319754123e-07, "49443": 5.228624269117653e-20, "41761": -2.090124908136204e-09, "17701": 7.438864707946777e-06, "11209": -1.951199769973755e-05, "38293": 7.867299476813083e-18, "32473": -8.324895054101944e-07, "25810": -8.13094824552536e-07, "31331": -5.158023238182068e-06, "8918": -1.2565610813908278e-09, "13244": 3.133982484514844e-25, "28094": -1.8167225643992423e-07, "38597": -3.1005799770355223e-07, "17042": 8.145464858166918e-16, "8851": -5.059442520141601e-06, "44925": 8.21028578457117e-14, "49606": 1.6743136282797167e-18, "49629": -1.5109698973773956e-18, "5429": 9.621937679938057e-20, "38153": 7.620825571362885e-22, "36149": -4.012536955997348e-09, "43998": 4.3944034189280503e-13, "28596": -1.1211404576897621e-07, "47642": -3.0507402698276563e-10, "34909": -8.763030916452408e-07, "17281": -9.571512055117637e-10, "26605": -3.6884439759887755e-09, "42695": 3.7763477303087713e-08, "46871": 1.7145515229799457e-13, "12381": -1.734411926008761e-09, "19537": 3.514322166608963e-15, "23402": 1.0582146270365911e-14, "32827": 2.719403695283784e-17, "1482": 1.8738496865289277e-16, "40943": 3.60240309804638e-15, "32542": -1.3009399408474564e-08, "1192": 4.211818394050937e-16, "32434": -5.724213719367981e-06, "18471": -4.678908153437078e-09, "49304": 7.838964462280273e-06, "37584": -1.32638854211109e-11, "19032": -1.4903376666097755e-12, "17598": -5.75683731585741e-08, "21161": -8.887304924428463e-08, "35852": -1.620531916618347e-05, "21265": -2.2406800326280062e-11, "575": -8.581777103245258e-08, "45871": 1.0159918739649498e-15, "21914": -1.342980656772852e-08, "47654": -3.48232826218009e-08, "11547": 5.244438052177429e-06, "27053": -2.320801094174385e-07, "38259": 1.1513083577317265e-19, "34756": -1.5516107901930808e-07, "2017": -5.859950184822082e-06, "2598": -6.193853208102951e-15, "37159": -2.9141730695236847e-16, "47429": -1.3744376019531046e-11, "37602": -1.2125063221901654e-08, "2062": 1.2250401973724365e-05, "17234": -3.045853693038225e-08, "41648": -9.693250758573414e-09, "27637": -3.4396967384964226e-09, "28089": 1.4872823861367125e-13, "9333": 1.5516030127393775e-15, "14847": -1.6825303435325624e-07, "7257": -4.871541459579021e-09, "27702": -4.011934379377635e-11, "2673": -5.955818778602407e-11, "1190": -2.693864982575178e-08, "37432": -3.048286544071743e-11, "19411": -3.8696885108947753e-07, "6080": -7.818505982868373e-09, "19787": -4.1030221618711946e-08, "22549": -2.705896617882786e-15, "34499": -3.4704600693657994e-10, "45893": -2.194930613040924e-06, "44947": 6.414394378662109e-06, "32807": -3.449987161729951e-11, "42307": -2.6431010337546468e-09, "44516": -1.6786676133051514e-08, "7090": -5.2731699543073775e-09, "25546": 2.2121591314316904e-12, "1469": -1.0863727889955044e-07, "31215": 5.491749124951571e-20, "24545": 2.5391167402267458e-06, "49453": -3.326128423213959e-06, "43162": -5.021063089370727e-06, "43848": -6.822553696110844e-09, "48789": 2.1509185543777675e-14, "35980": -1.2114908546209336e-07, "43783": -4.604514837265015e-06, "16331": -1.4881174266338349e-06, "18511": 1.1947151273488998e-06, "25996": -1.6820209566503762e-10, "1843": -1.935408916324377e-08, "20407": -6.045111455023289e-08, "15939": -8.766980767250061e-06, "22824": -2.309238910675049e-06, "30348": 6.71060239460025e-23, "17204": -5.158135203686687e-17, "27049": 1.0541932582855225e-05, "24962": 2.644113264977932e-08, "15606": -2.000877633690834e-08, "47681": 1.739254962274117e-13, "40062": -1.917097344994545e-07, "25260": -2.8434059023857115e-06, "29893": -7.670339255128056e-10, "7297": -1.95232592523098e-07, "14095": -2.591695738227151e-17, "36771": 6.771984044462443e-09, "28904": 5.961116489316964e-14, "11298": -2.0973331404938734e-15, "38838": -1.5605989744926774e-12, "40158": -1.6332978010177613e-06, "30288": -6.581973433494568e-06, "161": -6.717989435855998e-11, "19567": -1.7072031914722175e-09, "34010": 3.9974495768547056e-07, "32687": 1.2381793950576375e-21, "17859": -1.2554880231618882e-09, "48466": -1.5828833355158168e-13, "37304": 9.683603644371033e-06, "25587": -7.456996825583318e-17, "19928": -2.9398995637893676e-06, "6573": -2.002550445467932e-12, "2401": 4.2072951345062393e-13, "8013": -1.5421459078788757e-06, "27760": -6.1484274920076135e-09, "44160": -5.818520486354828e-07, "18485": -4.015896320343017e-06, "7820": 8.293693554151105e-13, "3907": -3.1949122785590587e-09, "32997": 4.148934781551361e-07, "25915": 3.5078105330467224e-06, "9545": -2.06662155687809e-07, "26943": -5.7821703255773624e-24, "20570": -8.314676733789383e-12, "35384": -2.8865215426776557e-10, "33398": -1.549169048666954e-07, "22536": -3.244732916355133e-06, "28391": 2.6694332855292656e-15, "49079": 1.562187671661377e-06, "23493": -1.610242179594934e-09, "4527": -7.694843225181103e-10, "20977": 1.521645223018231e-18, "15790": -7.812656258465722e-10, "27766": 2.5740826137266027e-16, "14000": -7.221394032239914e-07, "28476": -1.4815976843237877e-07, "12859": -2.609644434414804e-09, "38038": -1.5168441459536552e-08, "7360": 4.477897584438324e-06, "21839": -1.8086192312694038e-11, "25819": -1.284135360037908e-09, "37955": -1.581540098413825e-08, "29701": -2.0856113280842692e-13, "18395": 1.3733616469835398e-10, "22702": -5.5190866987686604e-11, "7175": -4.396260529756546e-07, "34126": -1.740061491727829e-06, "43221": -5.9684646203095326e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_184.json <==
{"20228": -3.0069282054901123e-05, "24631": -1.7089308239519597e-08, "21481": 8.331046075227277e-14, "31601": -4.34388630092144e-07, "21027": -7.780652595101856e-11, "7756": 3.566992878913879e-06, "15003": -3.1909112294670195e-11, "10962": -3.957398235797882e-08, "37208": -2.0781935745617374e-10, "1713": 1.2852917734562652e-11, "25435": 3.0300078392028808e-05, "10196": -7.198606035672128e-09, "8919": -1.8783207982778548e-07, "40058": -5.827114800922573e-09, "1597": -3.968971141148358e-09, "18522": -1.5008688736273257e-15, "44492": -1.5752238687127828e-08, "48083": -6.88347965478897e-07, "12260": -3.509762464091182e-08, "7314": -7.116963155567646e-08, "35031": -6.718933582305909e-07, "17309": -1.6775354743003845e-07, "6094": -2.4861906422302126e-09, "19429": -3.994420865183201e-12, "38589": 3.054065746255219e-10, "23": -9.154110784947988e-12, "11185": -2.195896813645959e-09, "17000": -9.98768676072359e-08, "31999": -8.28863776405342e-10, "31002": -3.879714012145996e-07, "5762": 4.902212499596683e-20, "19308": -1.8329495564103128e-07, "16780": -2.5996346266765613e-11, "36171": -4.948337112947877e-23, "31110": -5.144946044310927e-09, "5943": 4.645931417357474e-15, "22617": -1.1764812469482422e-06, "46077": -5.229392439909386e-17, "39120": 1.443877163014376e-18, "24076": -1.7097320407629012e-07, "49558": -2.0641630271711618e-12, "12596": -1.1721666157245635e-06, "2215": -4.239338741172105e-09, "38964": 4.915104433894157e-07, "1966": -2.3238204419612883e-07, "36951": -1.7808839678764342e-06, "19437": 1.4563701355996273e-13, "47182": -1.936977952718735e-06, "24183": -4.443326499313116e-08, "28182": 2.1601603427019723e-19, "5267": -4.446141421794891e-06, "41565": 1.2282579467393085e-18, "35684": -6.793355941772461e-07, "46765": -2.265665534650907e-10, "20211": 6.401437520980835e-06, "25201": 4.469019598829505e-16, "46364": 8.140406404510969e-16, "45205": -2.4105196353048086e-08, "12684": -7.316055707633495e-08, "41732": -5.7467520236969e-07, "17423": 1.2244585901498795e-06, "31279": -2.0600189454853536e-08, "8492": -2.857356157619506e-09, "40686": 1.356765776872635e-06, "46925": -1.7769118130672724e-10, "25999": -1.930152648128569e-08, "46650": -9.164349421553198e-12, "40125": -6.777218580245972e-06, "8943": -8.305007815361023e-06, "13639": -1.4034723863005637e-07, "7734": -5.818334329887875e-12, "34508": 1.9614571332931518e-06, "36350": -7.832417613826692e-09, "27458": -1.5822732530068606e-09, "29134": -9.910691529512405e-08, "42936": -7.505708254029741e-11, "11653": -1.16634052246809e-07, "20870": 7.480550557374955e-09, "1922": 1.347324867982156e-25, "18920": 6.744459476098474e-22, "45577": 6.820427875904242e-19, "21611": 8.730366651832356e-14, "49456": -8.180526265277877e-12, "40837": 9.550471305847168e-06, "40222": -4.3420519679784777e-07, "23347": -4.491977279030835e-12, "21127": -3.430458879455481e-25, "41422": -1.561196804046631e-05, "14911": -3.9393453334923835e-10, "20183": 5.923367352167475e-16, "34100": -2.1940082660876214e-10, "33297": 7.680037938939676e-14, "22363": 4.6399977806645904e-20, "9062": -2.0303905330365525e-11, "45657": -4.276684671640396e-07, "2267": -1.664048759266734e-08, "17786": -1.6733702272176743e-07, "8820": -7.074751425534486e-08, "13390": 4.1323975491502906e-16, "3170": 9.754380583763122e-07, "41357": -8.393152616918087e-08, "18491": 3.979890690012505e-19, "38132": 1.1142197847366333e-05, "13939": -1.0785517588374205e-10, "46700": -2.5926523208618163e-05, "30148": 7.624008867423981e-10, "8072": -1.3642460107803345e-07, "24269": -4.4938962673768403e-10, "15692": -2.4062569536908995e-11, "10792": -1.2786447769030929e-08, "19872": 1.2367988233563665e-12, "40248": -3.5742345062317327e-10, "14046": -4.786883703528001e-29, "45091": -6.563043594360352e-06, "13882": -1.739870570600033e-07, "8715": 1.3085571515247808e-15, "35304": -2.2041775082470849e-10, "30572": -7.76872830465436e-08, "21243": 6.022978737973972e-13, "21890": -1.2062006630003453e-07, "7526": -2.382487952709198e-06, "45652": -2.558084379415959e-09, "1730": -2.1991871108184568e-10, "44601": -1.6079974174499513e-06, "16527": -1.6024693724747685e-16, "6354": -1.7048611198333675e-11, "36162": 4.690857410430908e-05, "18788": -2.2163402754813433e-08, "22216": -1.2130401955801062e-10, "48347": -5.0033313035964964e-06, "46331": 1.3891240935315353e-15, "34579": 2.640260059194599e-16, "11930": -1.5834905207157136e-07, "37341": -2.9400229686871173e-09, "11650": -1.3038763403892517e-06, "13355": 6.708106542537994e-22, "28158": -3.8440261960204226e-11, "44220": 1.908148177971205e-20, "31854": -2.599394414573908e-08, "30459": 7.857622896190685e-22, "17168": 7.345862806928948e-16, "43732": -5.277320160530507e-09, "3065": 1.035274937748909e-08, "19079": 1.5313364565372466e-08, "13730": 1.7680990135535147e-18, "27688": -3.121996065601706e-08, "41804": -3.7908821832388636e-09, "7532": 4.298769456720364e-19, "14887": -2.2463803179562093e-08, "7473": -6.202725489856676e-10, "47479": 1.2052645123258877e-17, "16472": -3.903521690517664e-08, "46655": -1.0441631078720092e-06, "47978": 4.342806041240692e-06, "40785": 8.054782731916568e-20, "40609": -5.838215327846897e-16, "39781": -3.6203050512995106e-11, "40392": 3.3798682689666748e-06, "33438": -6.790125128830482e-15, "13489": -5.12063130736351e-08, "14317": 3.245349645614624e-05, "25849": -3.594703041017056e-08, "12275": -1.3252155622467398e-08, "43597": -4.8808988140081054e-11, "41263": -2.1738002300262453e-05, "42941": 3.4734094779599884e-22, "40675": 1.3563312590122223e-06, "1776": -2.034683745932853e-12, "11580": 1.788159966468811e-05, "23448": -1.3874876003683313e-11, "38728": -2.5279700639657675e-09, "49100": 3.256305225463052e-14, "46145": -1.7342952105536824e-11, "29977": -6.504599750041961e-07, "26680": -5.678410410812711e-21, "26097": 7.156884862524748e-13, "30397": -6.892567034810781e-09, "1662": -1.2724430883959137e-17, "14502": 1.4252293109893799e-05, "6797": 8.340600616846966e-19, "10738": -1.3697561371373012e-10, "35904": -2.55820156724873e-16, "6992": -3.2969973981380464e-08, "35756": -4.1253129893448205e-10, "47892": -5.039469599723816e-06, "6459": 3.185256503002165e-15, "30188": 8.140931594245607e-21, "34670": -4.0697145777812695e-11, "18865": 5.746539682149887e-10, "18190": -3.845165073871613e-06, "16793": -1.8082700989907607e-11, "24774": 1.6346448659896852e-06, "16757": -1.4483220875263214e-08, "30752": -2.694108337163925e-07, "36239": -6.766260485164821e-09, "42646": 4.781585261071087e-13, "13937": -1.926424738485366e-09, "34140": 4.458631277084351e-06, "23604": 1.2521750926971435e-05, "14841": -8.985393680632114e-08, "4585": -1.8013302236795425e-07, "11569": -4.3459925800561905e-07, "5704": 1.1512965497284822e-23, "45178": -9.122401024797e-11, "36647": 3.017381299287081e-08, "38960": -1.8735663616098462e-11, "13563": 7.3901771763365585e-22, "15964": 7.088277935981751e-06, "48413": 9.152287775214383e-23, "34271": -2.583012878894806e-06, "22752": -2.3649157240362107e-21, "27082": -4.4271998853545156e-26, "31438": -1.9027228355407716e-05, "49226": -8.8720778003335e-08, "4573": -1.5967653865800457e-13, "37499": 1.851434586569667e-08, "9532": -5.705543980002403e-07, "26181": 1.1939379263026238e-13, "39323": -3.350377082824707e-08, "24904": -1.5814484504517168e-09, "33636": -2.9241961892694236e-08, "29715": -3.1427695648744703e-09, "45357": -9.01119528862182e-11, "17193": -2.0982124624424614e-11, "15590": -9.58881719270721e-10, "22687": -3.8825014598842245e-11, "8119": 6.463665158662479e-14, "4616": 7.766816878529425e-13, "22416": -6.65109155306709e-12, "41733": 2.005267106142128e-11, "24336": -3.33142876625061e-07, "36315": -9.140063639279106e-12, "6385": -1.2721928954124451e-06, "13688": -3.8807077798992394e-08, "33419": 2.6145461201667784e-06, "11375": -1.0906850919127464e-07, "47637": -7.54703942220658e-10, "3212": -3.100297118639392e-19, "4683": 5.593147147899808e-25, "29868": -1.242511352756992e-09, "47596": -3.382720425724983e-07, "22655": -2.5541572831571103e-08, "34476": -6.330689075184637e-12, "31757": -1.1603152751922607e-05, "47929": -1.0678401167751873e-11, "3493": -6.440357565879822e-06, "35015": -2.38289893604815e-08, "1933": -1.293206587433815e-09, "29116": -1.1093528883066028e-09, "25863": -4.831142141483724e-09, "17112": -5.096491076983512e-10, "30962": -1.3428246602416038e-07, "45735": -5.051300104241818e-10, "23520": -2.7832272462546827e-08, "27558": -7.988640107214451e-08, "49207": -1.5489798784255982e-06, "13702": -3.87831823900342e-09, "14435": -3.1358656287193298e-06, "1611": -1.2604258954524994e-08, "14109": 7.723832502961159e-08, "45363": -1.152117911260575e-09, "15442": 2.7777758759839345e-12, "46881": -3.5495610791258514e-09, "42007": -7.961593219079078e-09, "11446": 9.83063579847144e-21, "1233": 7.895135320723057e-08, "27834": 4.888337456175618e-18, "18817": -5.420945286750793e-06, "18623": -9.038998396135867e-09, "31859": -2.058431804180145e-06, "46254": 2.117974042892456e-05, "19637": -4.254203668097034e-10, "6273": -1.9304513931274414e-06, "33900": 4.9283537998214345e-19, "33837": -1.8569281324744226e-07, "5041": -5.168921779841185e-08, "19776": -1.5506757795810698e-06, "17140": -3.2717276364564896e-07, "34053": -1.3173452019691468e-06, "15596": 1.4444864988327026e-05, "25178": 5.257130197833249e-13, "9633": -6.196742653846741e-06, "29126": 1.0573028028011323e-06, "7364": -7.873953320086002e-08, "38778": 4.7088992861238356e-18, "30442": -1.342301219701767e-06, "39558": 5.73330110891084e-26, "18814": -1.835669972933829e-08, "34634": -4.9078716983785854e-11, "47448": -2.20746211707592e-07, "44782": -8.029840886592865e-07, "25356": -4.096276461496018e-10, "4640": -7.083612727001309e-09, "8350": -7.335288501053582e-12, "33658": -1.2956023216247558e-06, "37491": 6.123066498275875e-15, "29359": -7.09419691702351e-11, "25061": -3.888057835865766e-10, "41552": 1.6467706300318242e-08, "29854": -1.3622856698930265e-07, "23675": 1.9237807961230978e-17, "23614": 5.35234585404396e-07, "49436": 1.189956784248352e-05, "21407": 7.617824167027721e-12, "49051": -6.2106095720082525e-09, "20462": -1.2496950512286275e-09, "45983": 1.6268626268356455e-12, "46169": -2.2283955331658944e-10, "13345": 1.3606303930282593e-06, "28065": 6.106219440698623e-07, "48706": -1.6604624397587031e-09, "33782": -4.8625539056956765e-09, "11674": -4.637140136765083e-11, "39948": -3.223584033548832e-08, "20748": 1.153432846069336e-05, "49695": -2.4796456098556516e-07, "13732": -1.2398681064951233e-10, "27990": 3.1610608100891113e-06, "17966": -2.0036997148196964e-21, "41462": -2.4610022082924844e-08, "9498": -2.047389280050993e-08, "39920": 1.99758380651474e-06, "21194": 7.562563987448811e-09, "4353": -1.465157512575388e-07, "3685": -1.2819191440939902e-07, "6780": -2.390964888036251e-07, "3095": -1.7756670713424682e-07, "15583": -5.491909637695075e-21, "15039": 3.849652046028495e-12, "6432": -6.495511684079247e-14, "7009": 2.271321672409066e-16, "33075": 9.300674498081208e-07, "27554": -3.946412086008877e-15, "30494": 2.4731865525245665e-06, "28556": -1.2192403078079223e-05, "49563": -2.153445929288864e-06, "8595": -3.6362678656587375e-10, "7286": 4.094861979685437e-24, "49872": 1.4270254410803317e-07, "49443": 5.2829690559805413e-20, "41761": -2.066488959826529e-09, "17701": 7.66781449317932e-06, "11209": -1.9385329484939574e-05, "38293": 7.819358767251206e-18, "32473": -8.32902193069458e-07, "25810": -8.191461861133575e-07, "31331": -5.031103491783142e-06, "8918": -1.2583313218783587e-09, "13244": 2.931327111848474e-25, "28094": -1.8150810152292252e-07, "38597": -3.017733059823513e-07, "17042": 8.142002350108868e-16, "8851": -5.023277997970581e-06, "44925": 8.325248934681895e-14, "49606": 1.6626259288603228e-18, "49629": -1.4958169522894665e-18, "5429": 9.52820416696195e-20, "38153": 7.551853266654743e-22, "36149": -3.9829721208661796e-09, "43998": 4.4332168158689453e-13, "28596": -1.1031005531549453e-07, "47642": -3.034393739653751e-10, "34909": -8.843199908733367e-07, "17281": -9.566692460794002e-10, "26605": -3.683634859044105e-09, "42695": 3.746646922081709e-08, "46871": 1.7762891602046693e-13, "12381": -1.692540681688115e-09, "19537": 3.5083222438281327e-15, "23402": 1.0556673313288912e-14, "32827": 2.7181440691997906e-17, "1482": 1.8427518191921345e-16, "40943": 3.606771548092525e-15, "32542": -1.3243639841675758e-08, "1192": 4.195590402877869e-16, "32434": -5.8973556756973265e-06, "18471": -4.561012028716505e-09, "49304": 7.958866953849792e-06, "37584": -1.3272751857584809e-11, "19032": -1.5121780450044753e-12, "17598": -5.8257896453142164e-08, "21161": -8.962256833910942e-08, "35852": -1.6316368579864503e-05, "21265": -2.2216931938601193e-11, "575": -8.633068762719632e-08, "45871": 1.0101879749369047e-15, "21914": -1.3424792559817433e-08, "47654": -3.4300684928894045e-08, "11547": 5.241396427154541e-06, "27053": -2.2700153291225433e-07, "38259": 1.137486982318199e-19, "34756": -1.5758251771330835e-07, "2017": -5.853375196456909e-06, "2598": -6.171832489521023e-15, "37159": -2.740366614184531e-16, "47429": -1.3750925518252188e-11, "37602": -1.2146627996116877e-08, "2062": 1.2201352119445801e-05, "17234": -3.035055473446846e-08, "41648": -9.420830756425857e-09, "27637": -3.4037604928016663e-09, "28089": 1.4849399931904372e-13, "9333": 1.5937438868629528e-15, "14847": -1.694648712873459e-07, "7257": -4.874831065535545e-09, "27702": -3.93201798942755e-11, "2673": -5.942273674008902e-11, "1190": -2.6832595467567444e-08, "37432": -3.068093974434305e-11, "19411": -3.824460133910179e-07, "6080": -7.823475170880557e-09, "19787": -4.047131165862083e-08, "22549": -2.743588967124566e-15, "34499": -3.4785167372319845e-10, "45893": -2.2350531816482545e-06, "44947": 6.3804692029953e-06, "32807": -3.419713493713061e-11, "42307": -2.6239396538585426e-09, "44516": -1.6741231083869935e-08, "7090": -5.393680185079574e-09, "25546": 2.1934692995273506e-12, "1469": -1.0852428153157235e-07, "31215": 5.497447962620698e-20, "24545": 2.520230412483215e-06, "49453": -3.3076325058937074e-06, "43162": -5.291528701782226e-06, "43848": -6.7614193540066484e-09, "48789": 2.7381199529941112e-14, "35980": -1.2375401332974435e-07, "43783": -4.57513153553009e-06, "16331": -1.5558548271656036e-06, "18511": 1.1953100562095643e-06, "25996": -1.7671998648438602e-10, "1843": -1.928067998960614e-08, "20407": -6.009501405060291e-08, "15939": -8.59131693840027e-06, "22824": -2.3424305021762846e-06, "30348": 6.965694555753947e-23, "17204": -5.261167803499722e-17, "27049": 1.129074215888977e-05, "24962": 2.7717826887965204e-08, "15606": -2.044943394139409e-08, "47681": 1.7170139088307223e-13, "40062": -1.8803086131811143e-07, "25260": -2.7168181538581846e-06, "29893": -7.602445111842826e-10, "7297": -1.9945042207837106e-07, "14095": -2.550724605490662e-17, "36771": 6.80740806274116e-09, "28904": 5.943677550135362e-14, "11298": -1.997547127707833e-15, "38838": -1.4840848905350867e-12, "40158": -1.6225218772888183e-06, "30288": -6.47300124168396e-06, "161": -6.720660167047754e-11, "19567": -1.6592617612332106e-09, "34010": 2.847304567694664e-07, "32687": 1.2577406945321894e-21, "17859": -1.2483027239795773e-09, "48466": -1.5808762299229783e-13, "37304": 9.779447913169861e-06, "25587": -2.797279768929073e-17, "19928": -2.9338571429252625e-06, "6573": -1.9971268727658754e-12, "2401": 4.2846746595159855e-13, "8013": -1.5294772386550904e-06, "27760": -6.1364064458757635e-09, "44160": -6.024888902902603e-07, "18485": -4.0286532044410705e-06, "7820": -9.979635251511355e-13, "3907": -3.2673304667696355e-09, "32997": 3.740743547677994e-07, "25915": 3.2951778173446655e-06, "9545": -2.0738877356052398e-07, "26943": -5.9068584971378404e-24, "20570": -8.28663075935765e-12, "35384": -2.850786768249236e-10, "33398": -1.5510644763708113e-07, "22536": -3.314396142959595e-06, "28391": 2.663179399231552e-15, "49079": 1.5689048171043396e-06, "23493": -1.6105234681162983e-09, "4527": -7.691569771850482e-10, "20977": 1.5164857759299155e-18, "15790": -7.808511145412922e-10, "27766": 2.5650467860849346e-16, "14000": -7.215526700019837e-07, "28476": -1.4523605816066266e-07, "12859": -2.616430865600705e-09, "38038": -1.5206977259367703e-08, "7360": 4.4811868667602535e-06, "21839": -1.809625814530591e-11, "25819": -1.2909024371765553e-09, "37955": -1.5775130596011877e-08, "29701": -2.1143813810908795e-13, "18395": 1.441304812033195e-10, "22702": -5.4097972679301164e-11, "7175": -4.420020431280136e-07, "34126": -1.7101383209228515e-06, "43221": -5.870686550224491e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_188.json <==
{"20228": -2.9198226928710937e-05, "24631": -1.736637088470161e-08, "21481": 8.219804392695095e-14, "31601": -4.638729989528656e-07, "21027": -7.790757990733255e-11, "7756": 3.644513487815857e-06, "15003": -3.224942929591634e-11, "10962": -4.053456708788872e-08, "37208": -2.0916941139148547e-10, "1713": 1.2945521348228794e-11, "25435": 2.962085247039795e-05, "10196": -7.247386965900659e-09, "8919": -1.8499691039323808e-07, "40058": -5.832717870362103e-09, "1597": -4.030614800285548e-09, "18522": -1.514487146803134e-15, "44492": -1.6499852063134313e-08, "48083": -6.980217248201371e-07, "12260": -3.497336991131306e-08, "7314": -7.087486796081066e-08, "35031": -6.787212938070297e-07, "17309": -2.0557545125484467e-07, "6094": -2.4774964549578727e-09, "19429": -3.986338867889572e-12, "38589": 3.017918788827956e-10, "23": -9.156810847343878e-12, "11185": -2.2042443742975594e-09, "17000": -1.0000747628509998e-07, "31999": -8.453627378912643e-10, "31002": -4.039928317070007e-07, "5762": 4.789301737178264e-20, "19308": -1.80906243622303e-07, "16780": -2.5974647996918067e-11, "36171": -4.9150956192615147e-23, "31110": -5.530796479433775e-09, "5943": 4.64625227181159e-15, "22617": -1.165887713432312e-06, "46077": -5.967014209129484e-17, "39120": 1.4288884745555785e-18, "24076": -1.723255030810833e-07, "49558": -2.060976669326919e-12, "12596": -1.176743507385254e-06, "2215": -4.23128716647625e-09, "38964": 5.422560498118401e-07, "1966": -2.3191023617982864e-07, "36951": -1.6490444540977477e-06, "19437": 1.4663886105381608e-13, "47182": -1.8481402099132538e-06, "24183": -4.441353026777506e-08, "28182": 1.5640663270826207e-19, "5267": -4.508306980133057e-06, "41565": 1.2258649770193614e-18, "35684": -7.273711264133453e-07, "46765": -2.281680644955486e-10, "20211": 6.4428079128265384e-06, "25201": 4.4141013760823357e-16, "46364": 8.12463776811434e-16, "45205": -2.5096836034208538e-08, "12684": -7.24579393863678e-08, "41732": -5.47957718372345e-07, "17423": 1.5669491887092591e-06, "31279": -2.0675440318882467e-08, "8492": -2.8720547561533747e-09, "40686": 1.299722194671631e-06, "46925": -1.778492151061073e-10, "25999": -1.892739674076438e-08, "46650": -9.197388521897664e-12, "40125": -7.003631591796875e-06, "8943": -8.345139622688293e-06, "13639": -1.3710815459489823e-07, "7734": -5.8011346482089724e-12, "34508": 1.94404199719429e-06, "36350": -7.877966272644699e-09, "27458": -1.5835447993595153e-09, "29134": -1.0330081917345523e-07, "42936": -7.534721589763649e-11, "11653": -1.1768085882067681e-07, "20870": 7.842937484383584e-09, "1922": 1.3503062724790414e-25, "18920": 6.713608286228206e-22, "45577": 6.793105981157607e-19, "21611": 8.7268565707177e-14, "49456": -8.141676062223269e-12, "40837": 9.660170674324036e-06, "40222": -4.3544594198465345e-07, "23347": -4.547286494016589e-12, "21127": -3.546960483267613e-25, "41422": -1.569377660751343e-05, "14911": -3.9209306123666466e-10, "20183": 5.930643476315111e-16, "34100": -2.2460753825725987e-10, "33297": 7.969057413959035e-14, "22363": 4.6139396590752586e-20, "9062": -2.0356969798740466e-11, "45657": -4.267279803752899e-07, "2267": -1.620180788449943e-08, "17786": -1.7336608842015266e-07, "8820": -6.867260672152042e-08, "13390": 4.0626550734668144e-16, "3170": 9.299333393573761e-07, "41357": -8.637683466076851e-08, "18491": 4.0822820655556786e-19, "38132": 1.0448273420333862e-05, "13939": -1.0605561328702606e-10, "46700": -2.5909736156463623e-05, "30148": 7.666425517527387e-10, "8072": -1.3923454098403453e-07, "24269": -4.4818072638008744e-10, "15692": -2.390574081800878e-11, "10792": -1.2798082316294313e-08, "19872": 1.2618892242244329e-12, "40248": -3.5550059692468496e-10, "14046": -6.185149124363107e-29, "45091": -6.542078256607055e-06, "13882": -1.7542313784360886e-07, "8715": 1.3295431422477577e-15, "35304": -2.59838743659202e-10, "30572": -7.652385625988245e-08, "21243": 6.051641321391799e-13, "21890": -1.1996731162071228e-07, "7526": -2.409566044807434e-06, "45652": -2.5575910694897173e-09, "1730": -2.200221933890134e-10, "44601": -1.599338948726654e-06, "16527": -1.6182175391343811e-16, "6354": -1.5987279766704886e-11, "36162": 4.6879186630249025e-05, "18788": -2.2296300157904626e-08, "22216": -1.2062879250152036e-10, "48347": -5.007248520851135e-06, "46331": 1.3907847096206183e-15, "34579": 2.626767553470799e-16, "11930": -1.571154408156872e-07, "37341": -2.948411274701357e-09, "11650": -1.2950024008750915e-06, "13355": 6.600116459207971e-22, "28158": -3.8817483982711566e-11, "44220": 1.8937733935815888e-20, "31854": -2.6219254359602927e-08, "30459": 7.703411283720178e-22, "17168": 6.800218721458862e-16, "43732": -5.3334888070821765e-09, "3065": 1.0102553060278297e-08, "19079": 7.620863616466523e-09, "13730": 1.7770561498015038e-18, "27688": -3.511443734169006e-08, "41804": -3.6702796933241187e-09, "7532": 4.2216931854651904e-19, "14887": -2.3189338389784096e-08, "7473": -6.203095836099237e-10, "47479": 1.2191951007795022e-17, "16472": -3.9122640155255796e-08, "46655": -1.0219742357730865e-06, "47978": 4.479106366634369e-06, "40785": 8.250445648666418e-20, "40609": -5.938669001004371e-16, "39781": -3.665244321382488e-11, "40392": 3.5607194900512695e-06, "33438": -6.710452193914307e-15, "13489": -5.314325913786888e-08, "14317": 3.202629566192627e-05, "25849": -3.578868228942156e-08, "12275": -1.3209513854235411e-08, "43597": -4.8815863920026456e-11, "41263": -2.150189161300659e-05, "42941": 3.0982903493565805e-22, "40675": 1.5506255626678467e-06, "1776": -2.038005391113984e-12, "11580": 1.788984417915344e-05, "23448": -1.3895408983444212e-11, "38728": -2.5398010620847346e-09, "49100": 3.250681279709511e-14, "46145": -1.74402146058128e-11, "29977": -6.604644656181335e-07, "26680": -5.82902451553755e-21, "26097": 7.086427444846777e-13, "30397": -6.909723160788417e-09, "1662": -1.2385964649752612e-17, "14502": 1.4439201354980468e-05, "6797": 7.903341880683562e-19, "10738": -1.442801294615492e-10, "35904": -2.8026855142249117e-16, "6992": -3.5581905394792554e-08, "35756": -4.0590377466287466e-10, "47892": -4.934301078319549e-06, "6459": 3.1812971701405955e-15, "30188": 8.184623671247352e-21, "34670": -4.0758086470304985e-11, "18865": 1.9199226517230273e-09, "18190": -3.514232039451599e-06, "16793": -1.8155656107410322e-11, "24774": 1.7098140716552734e-06, "16757": -1.468639587983489e-08, "30752": -2.186500281095505e-07, "36239": -6.524286000058055e-09, "42646": 4.777899675900698e-13, "13937": -1.8103091861121356e-09, "34140": 4.39130187034607e-06, "23604": 1.3078093528747558e-05, "14841": -9.227583184838295e-08, "4585": -1.891656592488289e-07, "11569": -4.340939223766327e-07, "5704": 1.1434760740246762e-23, "45178": -9.146153388428501e-11, "36647": 3.074265085160732e-08, "38960": -1.903121074064984e-11, "13563": 7.644568963665607e-22, "15964": 6.9405162334442135e-06, "48413": 8.798263572028426e-23, "34271": -2.454833984375e-06, "22752": -2.426182146506706e-21, "27082": -4.421254524701791e-26, "31438": -1.9229736328125e-05, "49226": -8.937101811170578e-08, "4573": -1.6677631720085628e-13, "37499": 1.9109913846477865e-08, "9532": -5.637115240097045e-07, "26181": 1.191991838567219e-13, "39323": -3.322245553135872e-08, "24904": -1.5803439600858837e-09, "33636": -2.9465905390679835e-08, "29715": -3.2808678224682808e-09, "45357": -9.069894986168946e-11, "17193": -2.0956294974894262e-11, "15590": -9.611925634089857e-10, "22687": -3.889429081027629e-11, "8119": 6.512677952486001e-14, "4616": 7.870239926432987e-13, "22416": -6.814229323026666e-12, "41733": 2.012651066252147e-11, "24336": -3.1003519892692566e-07, "36315": -9.092866548598977e-12, "6385": -1.2665316462516786e-06, "13688": -4.068944603204727e-08, "33419": 2.621367573738098e-06, "11375": -1.0993173345923424e-07, "47637": -7.623457349836826e-10, "3212": -3.2630067267960806e-19, "4683": 5.572765546853471e-25, "29868": -1.279167045140639e-09, "47596": -3.290202096104622e-07, "22655": -2.584418747574091e-08, "34476": -6.3569541453034614e-12, "31757": -1.1612143516540527e-05, "47929": -1.0581352398730815e-11, "3493": -6.533442735671997e-06, "35015": -2.5471742264926434e-08, "1933": -5.873944610357284e-10, "29116": -1.0787734208861366e-09, "25863": -4.8330222489312295e-09, "17112": -5.067972961114719e-10, "30962": -1.3525253161787988e-07, "45735": -5.093308573123068e-10, "23520": -2.8550170827656985e-08, "27558": -8.002176880836487e-08, "49207": -1.5643405914306641e-06, "13702": -3.9286204264499245e-09, "14435": -3.1277984380722045e-06, "1611": -1.2508903164416551e-08, "14109": 7.83299095928669e-08, "45363": -1.1543209257069976e-09, "15442": 2.7836017579829785e-12, "46881": -3.5784265492111445e-09, "42007": -7.982715615071356e-09, "11446": 9.769171911445115e-21, "1233": 8.684366941452027e-08, "27834": 4.7344463419141116e-18, "18817": -5.4022973775863645e-06, "18623": -9.01751744095236e-09, "31859": -2.0092016458511352e-06, "46254": 2.149125099182129e-05, "19637": -4.2548974306555464e-10, "6273": -1.8883070349693298e-06, "33900": 5.011845159805934e-19, "33837": -1.8733663484454156e-07, "5041": -5.2037169225513935e-08, "19776": -1.447453498840332e-06, "17140": -3.343967720866203e-07, "34053": -1.3460171222686767e-06, "15596": 1.5337280035018922e-05, "25178": 5.265654579034163e-13, "9633": -6.189496517181396e-06, "29126": 1.1076554656028748e-06, "7364": -7.735714316368103e-08, "38778": 4.753463790120593e-18, "30442": -1.3493534922599792e-06, "39558": 5.882219064667744e-26, "18814": -1.8406163435429335e-08, "34634": -4.912738404527772e-11, "47448": -2.2257886826992036e-07, "44782": -8.062857389450073e-07, "25356": -4.238788096699864e-10, "4640": -7.12460489012301e-09, "8350": -6.853625222902338e-12, "33658": -1.2922388315200806e-06, "37491": 6.0538418722444476e-15, "29359": -7.324575108214048e-11, "25061": -3.862689118250273e-10, "41552": 2.7290587313473225e-08, "29854": -1.3594282791018486e-07, "23675": 1.9290361408935696e-17, "23614": 5.513559281826019e-07, "49436": 1.1104882955551148e-05, "21407": 7.719775112491333e-12, "49051": -6.536161527037621e-09, "20462": -1.2506559141911565e-09, "45983": 1.555504809402919e-12, "46169": -2.236024010926485e-10, "13345": 1.3669806718826294e-06, "28065": 6.394760310649872e-07, "48706": -1.6454891010653228e-09, "33782": -4.9076246796175835e-09, "11674": -4.6591526370320934e-11, "39948": -3.187933703884483e-08, "20748": 1.0043985843658447e-05, "49695": -2.5843910872936247e-07, "13732": -1.2370282092888373e-10, "27990": 3.1581652164459227e-06, "17966": -1.962232555142372e-21, "41462": -2.4785916320979596e-08, "9498": -1.7998601542785763e-08, "39920": 1.993924081325531e-06, "21194": 7.506095571443439e-09, "4353": -1.4680889435112476e-07, "3685": -1.29858385771513e-07, "6780": -2.2824378684163095e-07, "3095": -1.7142975702881814e-07, "15583": -5.471774605747657e-21, "15039": 3.919643063454714e-12, "6432": -6.258592755159498e-14, "7009": 2.280831599976718e-16, "33075": 9.259128570556641e-07, "27554": -3.979081231175741e-15, "30494": 2.6769191026687624e-06, "28556": -1.1645205020904541e-05, "49563": -2.1396350860595704e-06, "8595": -3.6165514757158236e-10, "7286": 4.092307284062355e-24, "49872": 1.361988391727209e-07, "49443": 5.2695088554157234e-20, "41761": -2.0837724150624127e-09, "17701": 7.451367378234863e-06, "11209": -1.932271361351013e-05, "38293": 7.869130152181325e-18, "32473": -8.304766565561295e-07, "25810": -8.11714231967926e-07, "31331": -5.010547637939453e-06, "8918": -1.2595541193149983e-09, "13244": 3.088096578738026e-25, "28094": -1.8112801015377046e-07, "38597": -3.137915953993797e-07, "17042": 8.106763871307266e-16, "8851": -5.047814846038819e-06, "44925": 8.362544434703523e-14, "49606": 1.657371614081915e-18, "49629": -1.5168180838957823e-18, "5429": 9.589880023983324e-20, "38153": 7.642893426616819e-22, "36149": -4.002235946245492e-09, "43998": 4.421726629288969e-13, "28596": -1.1339388787746429e-07, "47642": -3.07670452457387e-10, "34909": -8.82238894701004e-07, "17281": -9.56803560256958e-10, "26605": -3.693412581924349e-09, "42695": 3.820391371846199e-08, "46871": 1.6971164029655483e-13, "12381": -1.7421814845874906e-09, "19537": 3.5288150179724197e-15, "23402": 1.057890552935703e-14, "32827": 2.7204835606475797e-17, "1482": 1.853921703653949e-16, "40943": 3.607394660765095e-15, "32542": -1.2998308520764112e-08, "1192": 4.208060983001971e-16, "32434": -5.739949345588684e-06, "18471": -4.6920788008719685e-09, "49304": 7.84853458404541e-06, "37584": -1.3184383078623795e-11, "19032": -1.4736653497493534e-12, "17598": -5.759738385677338e-08, "21161": -8.947313763201237e-08, "35852": -1.6138436794281006e-05, "21265": -2.2492356492875844e-11, "575": -8.617634885013103e-08, "45871": 1.0198383804116417e-15, "21914": -1.3435875298455358e-08, "47654": -3.474767319858074e-08, "11547": 5.260001420974732e-06, "27053": -2.3783665150403976e-07, "38259": 1.1449119037272408e-19, "34756": -1.5495806932449341e-07, "2017": -5.827363729476929e-06, "2598": -6.027879306813589e-15, "37159": -2.789705272343568e-16, "47429": -1.372967290080851e-11, "37602": -1.2143218191340565e-08, "2062": 1.219682216644287e-05, "17234": -3.065988887101412e-08, "41648": -9.714505285955966e-09, "27637": -3.4462028997950255e-09, "28089": 1.4877760357023817e-13, "9333": 1.5604978420569181e-15, "14847": -1.6819398850202561e-07, "7257": -4.855307633988559e-09, "27702": -3.996325631305808e-11, "2673": -5.959981081105071e-11, "1190": -2.6879888027906417e-08, "37432": -3.0228454761527243e-11, "19411": -3.8483411073684695e-07, "6080": -7.828515954315663e-09, "19787": -4.061671905219555e-08, "22549": -2.8964475262682754e-15, "34499": -3.464526525931433e-10, "45893": -2.1946582198143007e-06, "44947": 6.447917222976685e-06, "32807": -3.43646433975664e-11, "42307": -2.6375506422482432e-09, "44516": -1.6783864703029395e-08, "7090": -5.221185274422169e-09, "25546": 2.2133990285055915e-12, "1469": -1.0827908292412758e-07, "31215": 5.469436583054997e-20, "24545": 2.553798258304596e-06, "49453": -3.3163821697235107e-06, "43162": -5.008211731910705e-06, "43848": -6.824166048318148e-09, "48789": 2.3441180108108027e-14, "35980": -1.215399894863367e-07, "43783": -4.591258764266968e-06, "16331": -1.4842736721038817e-06, "18511": 1.19407057762146e-06, "25996": -2.2421678295359017e-10, "1843": -1.9313286757096647e-08, "20407": -6.0429647564888e-08, "15939": -8.719973564147948e-06, "22824": -2.317711114883423e-06, "30348": 6.857737559648426e-23, "17204": -5.196686830855057e-17, "27049": 1.099745512008667e-05, "24962": 2.5062360800802708e-08, "15606": -1.8511819653213024e-08, "47681": 1.7412968844610078e-13, "40062": -1.960194855928421e-07, "25260": -2.772181034088135e-06, "29893": -7.653333159396425e-10, "7297": -1.973685622215271e-07, "14095": -2.6322433815950674e-17, "36771": 6.743649137206375e-09, "28904": 5.962894178423994e-14, "11298": -2.0718103621586437e-15, "38838": -1.5424451760281954e-12, "40158": -1.6460974514484406e-06, "30288": -6.588460206985473e-06, "161": -6.711032256134785e-11, "19567": -1.7026749264914542e-09, "34010": 4.355888441205025e-07, "32687": 1.2379480491839185e-21, "17859": -1.2550356041174382e-09, "48466": -1.5848481638158773e-13, "37304": 9.536540508270264e-06, "25587": -1.2939000565426185e-16, "19928": -2.939692735671997e-06, "6573": -2.010842194977158e-12, "2401": 4.1932782579578995e-13, "8013": -1.537504494190216e-06, "27760": -6.141613121144474e-09, "44160": -5.825115367770195e-07, "18485": -4.015593826770783e-06, "7820": 7.088237907737494e-13, "3907": -3.1660927925258874e-09, "32997": 4.219331219792366e-07, "25915": 3.5913711786270143e-06, "9545": -2.077215164899826e-07, "26943": -5.730033131568145e-24, "20570": -8.322193707499536e-12, "35384": -2.8823194952565245e-10, "33398": -1.5454037114977838e-07, "22536": -3.2434165477752686e-06, "28391": 2.665735965301508e-15, "49079": 1.5511903166770935e-06, "23493": -1.6069668345153331e-09, "4527": -7.62475174269639e-10, "20977": 1.5164631432095649e-18, "15790": -7.826498040230945e-10, "27766": 2.58197178915065e-16, "14000": -7.204176485538482e-07, "28476": -1.4803283847868443e-07, "12859": -2.610401134006679e-09, "38038": -1.5166080556809903e-08, "7360": 4.534665942192078e-06, "21839": -1.8124744656233816e-11, "25819": -1.2727179273497313e-09, "37955": -1.581273740157485e-08, "29701": -2.0777264353455393e-13, "18395": 1.412825531588169e-10, "22702": -5.492713626154e-11, "7175": -4.399407282471657e-07, "34126": -1.7424768209457398e-06, "43221": -5.9503895499801725e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_192.json <==
{"20228": -2.879737138748169e-05, "24631": -1.734213437885046e-08, "21481": 8.176273880167172e-14, "31601": -4.614579305052757e-07, "21027": -7.789469236740842e-11, "7756": 3.6638230085372925e-06, "15003": -3.225155978725525e-11, "10962": -4.033984616398811e-08, "37208": -2.0875868358416483e-10, "1713": 1.2958515753780375e-11, "25435": 2.9410862922668455e-05, "10196": -7.2416843613609674e-09, "8919": -1.8032871186733245e-07, "40058": -5.816842312924564e-09, "1597": -4.068981506861747e-09, "18522": -1.5061352165446351e-15, "44492": -1.6020997427403925e-08, "48083": -6.988369673490525e-07, "12260": -3.502907697111368e-08, "7314": -7.094634231179953e-08, "35031": -6.668753921985626e-07, "17309": -1.9866034388542176e-07, "6094": -2.480134426150471e-09, "19429": -3.993364430243673e-12, "38589": 3.0076935217948633e-10, "23": -9.11991207885876e-12, "11185": -2.2022658959031105e-09, "17000": -9.983005933463574e-08, "31999": -8.390960283577442e-10, "31002": -4.1382960975170135e-07, "5762": 4.828869610759828e-20, "19308": -1.8163878470659257e-07, "16780": -2.60795968642924e-11, "36171": -4.9048183137408494e-23, "31110": -5.516987876035273e-09, "5943": 4.627231930953713e-15, "22617": -1.1718200147151947e-06, "46077": -5.767112482013559e-17, "39120": 1.4346129265010305e-18, "24076": -1.7372550442814827e-07, "49558": -2.057026762258829e-12, "12596": -1.1713849008083343e-06, "2215": -4.236301174387336e-09, "38964": 5.261796712875367e-07, "1966": -2.3152502253651618e-07, "36951": -1.5837952494621276e-06, "19437": 1.4678907866993996e-13, "47182": -1.9134970009326935e-06, "24183": -4.437153227627277e-08, "28182": 1.866259391762517e-19, "5267": -4.54234778881073e-06, "41565": 1.2203408314252761e-18, "35684": -6.647498905658722e-07, "46765": -2.2850046661915258e-10, "20211": 6.359533667564392e-06, "25201": 4.422858607133762e-16, "46364": 8.097443549015537e-16, "45205": -2.5129644200205802e-08, "12684": -7.152002304792404e-08, "41732": -5.452404171228409e-07, "17423": 1.5805363655090332e-06, "31279": -2.0534759387373923e-08, "8492": -2.8726772870868446e-09, "40686": 1.2970343232154847e-06, "46925": -1.774830889189616e-10, "25999": -1.8932416569441557e-08, "46650": -9.192585253003926e-12, "40125": -7.048207521438599e-06, "8943": -8.339195847511292e-06, "13639": -1.3625881634652615e-07, "7734": -5.802376108476892e-12, "34508": 1.945173293352127e-06, "36350": -7.700802525505423e-09, "27458": -1.5810367767699063e-09, "29134": -1.029554195702076e-07, "42936": -7.532034942414612e-11, "11653": -1.172836311161518e-07, "20870": 9.159366600215435e-09, "1922": 1.3585803404265592e-25, "18920": 6.656904062620961e-22, "45577": 6.840224052321111e-19, "21611": 8.695131725744432e-14, "49456": -8.174191634680027e-12, "40837": 9.651709794998169e-06, "40222": -4.2942825704813003e-07, "23347": -4.487660021368356e-12, "21127": -3.493749828543152e-25, "41422": -1.5412744283676148e-05, "14911": -3.948882658733055e-10, "20183": 5.916253598137189e-16, "34100": -2.229741403425578e-10, "33297": 8.020091257776584e-14, "22363": 4.617215135482291e-20, "9062": -2.031663143498008e-11, "45657": -4.2669840157032015e-07, "2267": -1.5583101194351912e-08, "17786": -1.7093749716877938e-07, "8820": -6.831760052591562e-08, "13390": 4.098309885902651e-16, "3170": 1.1391466856002807e-06, "41357": -8.617524057626724e-08, "18491": 4.041752555469097e-19, "38132": 1.036813497543335e-05, "13939": -1.0620089597068727e-10, "46700": -2.579679250717163e-05, "30148": 7.643201388418674e-10, "8072": -1.3908160850405693e-07, "24269": -4.496945985010825e-10, "15692": -2.3839102141209877e-11, "10792": -1.2782011181116104e-08, "19872": 1.2625366707652574e-12, "40248": -3.5604745789896696e-10, "14046": -5.194440801601384e-29, "45091": -6.505039930343628e-06, "13882": -1.737171784043312e-07, "8715": 1.319497150431559e-15, "35304": -2.8030881367158147e-10, "30572": -7.602467201650143e-08, "21243": 6.045605260851516e-13, "21890": -1.1985767632722855e-07, "7526": -2.4086813628673552e-06, "45652": -2.5531218852847813e-09, "1730": -2.2020238247932867e-10, "44601": -1.5946726500988007e-06, "16527": -1.6109029041255773e-16, "6354": -1.591563659530948e-11, "36162": 4.686649799346924e-05, "18788": -2.2263468708842992e-08, "22216": -1.2065560440532863e-10, "48347": -5.00530481338501e-06, "46331": 1.3942269561084686e-15, "34579": 2.632489365383961e-16, "11930": -1.569056883454323e-07, "37341": -2.943759609479457e-09, "11650": -1.299731433391571e-06, "13355": 6.649466054552884e-22, "28158": -3.8556895560759584e-11, "44220": 1.9105575631896695e-20, "31854": -2.6149116456508637e-08, "30459": 7.825822102977206e-22, "17168": 7.169062565814955e-16, "43732": -5.343261873349547e-09, "3065": 1.0255442466586829e-08, "19079": 6.789347156882286e-08, "13730": 1.7712589207852237e-18, "27688": -3.154740436002612e-08, "41804": -3.6754203028976917e-09, "7532": 4.239719063022299e-19, "14887": -2.3008657153695823e-08, "7473": -6.197257607709616e-10, "47479": 1.2196189154087268e-17, "16472": -3.8917618803679944e-08, "46655": -1.0274389386177063e-06, "47978": 4.47087287902832e-06, "40785": 8.34883614878653e-20, "40609": -5.888774190498935e-16, "39781": -3.667133569251746e-11, "40392": 3.6348861455917357e-06, "33438": -6.6770511342184594e-15, "13489": -5.3184693679213526e-08, "14317": 3.199049472808838e-05, "25849": -3.5584853030741215e-08, "12275": -1.316840178333223e-08, "43597": -4.876219009020133e-11, "41263": -2.1508913040161134e-05, "42941": 3.356429595732739e-22, "40675": 1.6347803175449372e-06, "1776": -2.0430908875823663e-12, "11580": 1.790150284767151e-05, "23448": -1.390922193422739e-11, "38728": -2.5325710885226726e-09, "49100": 3.2570650621011055e-14, "46145": -1.7488462162873475e-11, "29977": -6.616318225860595e-07, "26680": -5.628549286976995e-21, "26097": 7.075787067378769e-13, "30397": -6.878392305225134e-09, "1662": -1.2179419799085433e-17, "14502": 1.4495120048522949e-05, "6797": 8.067074704640534e-19, "10738": -1.438861454516882e-10, "35904": -2.5532541358952443e-16, "6992": -3.6543961614370345e-08, "35756": -4.0633571188664066e-10, "47892": -4.618470668792724e-06, "6459": 3.181717389555416e-15, "30188": 8.140740482436882e-21, "34670": -4.089347839908441e-11, "18865": 1.857060706242919e-09, "18190": -3.496582508087158e-06, "16793": -1.815753194023273e-11, "24774": 1.6435587406158447e-06, "16757": -1.4708417002111674e-08, "30752": -2.294994331896305e-07, "36239": -6.535046850331127e-09, "42646": 4.780522999681125e-13, "13937": -1.8255593022331596e-09, "34140": 4.437645375728607e-06, "23604": 1.2804280519485473e-05, "14841": -9.213716723024845e-08, "4585": -1.9355354830622673e-07, "11569": -4.3062668293714526e-07, "5704": 1.1382988539682834e-23, "45178": -9.137589586316608e-11, "36647": 3.090202109888196e-08, "38960": -1.896514618238143e-11, "13563": 7.681849663001126e-22, "15964": 7.058068513870239e-06, "48413": 9.275179517279549e-23, "34271": -2.4257297813892365e-06, "22752": -2.394732607268542e-21, "27082": -4.390000587699854e-26, "31438": -1.9062228202819825e-05, "49226": -8.959715254604817e-08, "4573": -1.64041047412411e-13, "37499": 1.8920449074357748e-08, "9532": -5.616145208477974e-07, "26181": 1.193940324384357e-13, "39323": -3.332141321152449e-08, "24904": -1.577737566549331e-09, "33636": -2.9426575638353824e-08, "29715": -3.261262318119407e-09, "45357": -9.047017556440551e-11, "17193": -2.095858690154273e-11, "15590": -9.618379408493637e-10, "22687": -3.889326762873679e-11, "8119": 6.514973449611716e-14, "4616": 7.872067442349362e-13, "22416": -6.801201379857957e-12, "41733": 1.9995311504317214e-11, "24336": -3.14464382827282e-07, "36315": -9.078726179723162e-12, "6385": -1.2619328498840332e-06, "13688": -4.011457785964012e-08, "33419": 2.6136118173599245e-06, "11375": -1.0963384062051773e-07, "47637": -7.669931801501661e-10, "3212": -3.0244751337725127e-19, "4683": 5.557491139854796e-25, "29868": -1.2689476716332137e-09, "47596": -3.1824979931116104e-07, "22655": -2.5789993815124034e-08, "34476": -6.373501264533843e-12, "31757": -1.1622675657272339e-05, "47929": -1.0571286566118942e-11, "3493": -6.500554084777832e-06, "35015": -2.5423723272979258e-08, "1933": -1.779431477189064e-09, "29116": -1.078021596185863e-09, "25863": -4.836213192902505e-09, "17112": -5.071136183687486e-10, "30962": -1.3534264639019966e-07, "45735": -5.074083674116991e-10, "23520": -2.839377149939537e-08, "27558": -8.010576479136944e-08, "49207": -1.5575672686100007e-06, "13702": -3.923253389075399e-09, "14435": -3.073922097682953e-06, "1611": -1.247695181518793e-08, "14109": 7.813656702637672e-08, "45363": -1.1566250759642571e-09, "15442": 2.7792145829153014e-12, "46881": -3.5434885649010537e-09, "42007": -7.975244079716504e-09, "11446": 9.758975752342542e-21, "1233": 8.342197164893151e-08, "27834": 4.936813761610703e-18, "18817": -5.403221249580383e-06, "18623": -8.998501580208539e-09, "31859": -2.0059654116630556e-06, "46254": 2.1515059471130372e-05, "19637": -4.2432453483343124e-10, "6273": -1.8910403549671173e-06, "33900": 5.024809846096607e-19, "33837": -1.8679942935705186e-07, "5041": -5.1820259541273115e-08, "19776": -1.442623734474182e-06, "17140": -3.366534784436226e-07, "34053": -1.3436481356620788e-06, "15596": 1.509790301322937e-05, "25178": 5.266804947723358e-13, "9633": -6.1969304084777834e-06, "29126": 1.0881918668746949e-06, "7364": -7.768790237605571e-08, "38778": 4.7769920614657015e-18, "30442": -1.3446755707263946e-06, "39558": 5.963176539843887e-26, "18814": -1.8604601500555873e-08, "34634": -4.911311862088041e-11, "47448": -2.2256020456552504e-07, "44782": -8.027946949005127e-07, "25356": -4.2534993553999814e-10, "4640": -7.0946750929579135e-09, "8350": -6.96949427947402e-12, "33658": -1.290833204984665e-06, "37491": 6.439031530192096e-15, "29359": -7.313721198443091e-11, "25061": -3.857383853755891e-10, "41552": 2.425615210086107e-08, "29854": -1.3595977798104287e-07, "23675": 1.94774708514589e-17, "23614": 5.402448400855064e-07, "49436": 1.1132688522338867e-05, "21407": 7.662985126444255e-12, "49051": -6.554344436153769e-09, "20462": -1.2543184857349843e-09, "45983": 1.5729246172213607e-12, "46169": -2.2397089196601883e-10, "13345": 1.361856460571289e-06, "28065": 6.305057555437088e-07, "48706": -1.6406466602347792e-09, "33782": -4.841822083108127e-09, "11674": -4.6515065150742887e-11, "39948": -3.195175901055336e-08, "20748": 1.0318002700805664e-05, "49695": -2.675678953528404e-07, "13732": -1.236996104125865e-10, "27990": 3.1537526845932005e-06, "17966": -1.966165302646694e-21, "41462": -2.461780561134219e-08, "9498": -1.8557792063802482e-08, "39920": 1.9880683720111848e-06, "21194": 7.354227709583938e-09, "4353": -1.4486553147435188e-07, "3685": -1.2948861345648766e-07, "6780": -2.2685553878545762e-07, "3095": -1.7617242410779e-07, "15583": -5.434313514864151e-21, "15039": 3.9141480101534396e-12, "6432": -6.126445573073624e-14, "7009": 2.273739183045187e-16, "33075": 9.220039844512939e-07, "27554": -3.942119408684164e-15, "30494": 2.669762372970581e-06, "28556": -1.149573564529419e-05, "49563": -2.1393769979476928e-06, "8595": -3.6204721254762265e-10, "7286": 4.0833584823042384e-24, "49872": 1.380303129553795e-07, "49443": 5.287913610810139e-20, "41761": -2.089593326672912e-09, "17701": 7.405252456665039e-06, "11209": -1.904661297798157e-05, "38293": 7.892033923075082e-18, "32473": -8.354802429676055e-07, "25810": -8.220796287059784e-07, "31331": -4.952169060707092e-06, "8918": -1.2598551984410732e-09, "13244": 3.158090598844217e-25, "28094": -1.8154028803110123e-07, "38597": -3.073535859584808e-07, "17042": 8.104766857641721e-16, "8851": -5.060714483261109e-06, "44925": 8.393538308837379e-14, "49606": 1.6668785763566258e-18, "49629": -1.506022140763258e-18, "5429": 9.590854958905614e-20, "38153": 7.5597822891344315e-22, "36149": -3.9746041875332595e-09, "43998": 4.4146879929485296e-13, "28596": -1.1268988251686097e-07, "47642": -3.079022644669749e-10, "34909": -8.808553963899613e-07, "17281": -9.570163092575967e-10, "26605": -3.6903415457345546e-09, "42695": 3.7336039822548626e-08, "46871": 1.7492430615106969e-13, "12381": -1.7361700884066522e-09, "19537": 3.540152893055648e-15, "23402": 1.0579650489006553e-14, "32827": 2.718888916092288e-17, "1482": 1.8615801608556916e-16, "40943": 3.615066024309499e-15, "32542": -1.2947308132424951e-08, "1192": 4.1944302198171357e-16, "32434": -5.6532871723175046e-06, "18471": -4.6813470544293525e-09, "49304": 7.866771817207336e-06, "37584": -1.3181586382415844e-11, "19032": -1.4636711398452463e-12, "17598": -5.729597993195057e-08, "21161": -8.896385319530964e-08, "35852": -1.613933563232422e-05, "21265": -2.2578312837140403e-11, "575": -8.622104302048683e-08, "45871": 1.0325388460907803e-15, "21914": -1.3375685084611177e-08, "47654": -3.4832796081900595e-08, "11547": 5.238662362098694e-06, "27053": -2.4397676810622213e-07, "38259": 1.1550450435785388e-19, "34756": -1.5524145215749742e-07, "2017": -5.779613256454467e-06, "2598": -6.013830544659981e-15, "37159": -2.711288138446122e-16, "47429": -1.3723140455113025e-11, "37602": -1.2108826776966453e-08, "2062": 1.217941164970398e-05, "17234": -3.061171155422926e-08, "41648": -9.713779436424375e-09, "27637": -3.44842963386327e-09, "28089": 1.4826492922281886e-13, "9333": 1.5800655228659367e-15, "14847": -1.6854213550686837e-07, "7257": -4.834132851101458e-09, "27702": -3.945482603739947e-11, "2673": -5.957761459285394e-11, "1190": -2.7007469907402993e-08, "37432": -3.0262572181527505e-11, "19411": -3.825165331363678e-07, "6080": -7.800353923812509e-09, "19787": -4.046716261655092e-08, "22549": -2.8210331293188062e-15, "34499": -3.4811087971320376e-10, "45893": -2.1822208166122436e-06, "44947": 6.359547972679138e-06, "32807": -3.4191298254881986e-11, "42307": -2.640631282702088e-09, "44516": -1.6754590906202793e-08, "7090": -5.318305338732898e-09, "25546": 2.2113368913778687e-12, "1469": -1.083412766456604e-07, "31215": 5.455344495911528e-20, "24545": 2.5329041481018067e-06, "49453": -3.3074429631233216e-06, "43162": -4.93446946144104e-06, "43848": -6.81050878483802e-09, "48789": 2.6157318533392983e-14, "35980": -1.2122743763029575e-07, "43783": -4.596514403820038e-06, "16331": -1.462380886077881e-06, "18511": 1.1952628195285796e-06, "25996": -2.4629007384646687e-10, "1843": -1.9367856439203023e-08, "20407": -6.068613380193711e-08, "15939": -8.6837899684906e-06, "22824": -2.3177075386047365e-06, "30348": 6.632893739134568e-23, "17204": -5.087384506718973e-17, "27049": 1.0519728660583496e-05, "24962": 2.5361310690641404e-08, "15606": -1.86158437281847e-08, "47681": 1.7406334151814918e-13, "40062": -1.9757404923439025e-07, "25260": -2.748964726924896e-06, "29893": -7.625854050274939e-10, "7297": -1.9879030063748359e-07, "14095": -2.615421551208086e-17, "36771": 6.706731510348618e-09, "28904": 5.973749495069568e-14, "11298": -2.0487929408563588e-15, "38838": -1.5188197721727193e-12, "40158": -1.6440127789974214e-06, "30288": -6.491394639015197e-06, "161": -6.684566415060544e-11, "19567": -1.7050749738700687e-09, "34010": 3.904492035508156e-07, "32687": 1.237721070823834e-21, "17859": -1.2574145512189715e-09, "48466": -1.5750034165762373e-13, "37304": 9.600954651832581e-06, "25587": -1.939340354972785e-16, "19928": -2.940455675125122e-06, "6573": -1.97229439891089e-12, "2401": 4.2721087112340686e-13, "8013": -1.5306654572486878e-06, "27760": -6.144674262031913e-09, "44160": -5.844582989811897e-07, "18485": -4.005225300788879e-06, "7820": 2.3444272301276216e-13, "3907": -3.1670875614508987e-09, "32997": 4.107072576880455e-07, "25915": 3.477080464363098e-06, "9545": -2.0918600261211396e-07, "26943": -5.573814903008677e-24, "20570": -8.312229056173237e-12, "35384": -2.870952812372707e-10, "33398": -1.5252586454153062e-07, "22536": -3.234943747520447e-06, "28391": 2.6788118945297867e-15, "49079": 1.5153566002845764e-06, "23493": -1.6046590462792666e-09, "4527": -7.653819193365053e-10, "20977": 1.5139635151008996e-18, "15790": -7.817821460776031e-10, "27766": 2.5705961664845843e-16, "14000": -7.224383950233459e-07, "28476": -1.4769388362765313e-07, "12859": -2.5982351507991553e-09, "38038": -1.5108949737623333e-08, "7360": 4.407501220703125e-06, "21839": -1.811190713851829e-11, "25819": -1.264713064301759e-09, "37955": -1.592252403497696e-08, "29701": -2.0906931297304254e-13, "18395": 1.4034499145054723e-10, "22702": -5.4800862017145846e-11, "7175": -4.405415803194046e-07, "34126": -1.781001091003418e-06, "43221": -5.957061262051866e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_196.json <==
{"20228": -2.855867385864258e-05, "24631": -1.72588462010026e-08, "21481": 7.918690592134681e-14, "31601": -4.6454977244138716e-07, "21027": -7.776359780109488e-11, "7756": 3.7559759616851807e-06, "15003": -3.224352440156508e-11, "10962": -4.119520541280508e-08, "37208": -2.1386906155385077e-10, "1713": 1.294578851229744e-11, "25435": 2.9780681133270262e-05, "10196": -7.265263702720404e-09, "8919": -1.8281683325767517e-07, "40058": -5.920581170357764e-09, "1597": -4.1088118450716134e-09, "18522": -1.5057630142756295e-15, "44492": -1.63665390573442e-08, "48083": -6.928978115320206e-07, "12260": -3.4964228980243206e-08, "7314": -7.118253968656063e-08, "35031": -6.80624395608902e-07, "17309": -2.112440764904022e-07, "6094": -2.481043920852244e-09, "19429": -3.9741377122481935e-12, "38589": 3.0604060157202185e-10, "23": -9.175267337013794e-12, "11185": -2.1990397362969816e-09, "17000": -9.936165995895863e-08, "31999": -8.369793795282021e-10, "31002": -4.1304334998130797e-07, "5762": 4.9890477762503523e-20, "19308": -1.8688138574361802e-07, "16780": -2.6112907107744833e-11, "36171": -5.027965241024988e-23, "31110": -5.35898667294532e-09, "5943": 4.643510020940767e-15, "22617": -1.18195042014122e-06, "46077": -5.189378440850767e-17, "39120": 1.4529316064073456e-18, "24076": -1.7434390261769296e-07, "49558": -2.0594561078723926e-12, "12596": -1.1827314645051956e-06, "2215": -4.25597361754626e-09, "38964": 5.238686129450798e-07, "1966": -2.3164493963122367e-07, "36951": -1.6024579107761383e-06, "19437": 1.465629573260685e-13, "47182": -2.1041083335876464e-06, "24183": -4.519867710769176e-08, "28182": 2.59801030786256e-19, "5267": -4.298436641693115e-06, "41565": 1.2301483887523084e-18, "35684": -6.282787024974823e-07, "46765": -2.2589916625292972e-10, "20211": 6.552428603172302e-06, "25201": 4.506905959544838e-16, "46364": 8.139117158023623e-16, "45205": -2.4947887286543848e-08, "12684": -7.130165584385394e-08, "41732": -5.664199590682984e-07, "17423": 1.5474915504455565e-06, "31279": -2.0623751915991306e-08, "8492": -2.8357523842714727e-09, "40686": 1.277766078710556e-06, "46925": -1.7522412235848605e-10, "25999": -1.941262511536479e-08, "46650": -9.194407084578415e-12, "40125": -7.3819029331207276e-06, "8943": -8.45508098602295e-06, "13639": -1.3391204178333282e-07, "7734": -5.844385668751784e-12, "34508": 2.0137624442577363e-06, "36350": -7.794629782438278e-09, "27458": -1.5720626106485724e-09, "29134": -1.0275482200086117e-07, "42936": -7.521090537920828e-11, "11653": -1.1794518679380417e-07, "20870": 8.013853803277016e-09, "1922": 1.3376344147943545e-25, "18920": 6.761358445140688e-22, "45577": 6.871967459052414e-19, "21611": 8.742021329055661e-14, "49456": -8.21585388166568e-12, "40837": 9.587060213088989e-06, "40222": -4.3075673282146455e-07, "23347": -4.564353162095358e-12, "21127": -3.3639697140775567e-25, "41422": -1.5410568714141847e-05, "14911": -4.0196704503614456e-10, "20183": 6.003995911552096e-16, "34100": -2.213910011050757e-10, "33297": 7.887882347290542e-14, "22363": 4.6181544950207965e-20, "9062": -2.0233396753610577e-11, "45657": -4.214002192020416e-07, "2267": -1.564785372465849e-08, "17786": -1.6837051138281823e-07, "8820": -6.812575738877058e-08, "13390": 4.066137010427795e-16, "3170": 1.1337290704250336e-06, "41357": -8.564751595258712e-08, "18491": 4.042296011808055e-19, "38132": 1.0600447654724121e-05, "13939": -1.0870193364098668e-10, "46700": -2.5437359809875488e-05, "30148": 7.521124643972144e-10, "8072": -1.3894949108362197e-07, "24269": -4.5082597353029996e-10, "15692": -2.406101884844247e-11, "10792": -1.2806975282728673e-08, "19872": 1.2491653933466295e-12, "40248": -3.557652598829009e-10, "14046": -4.360570648572083e-30, "45091": -6.8089783191680905e-06, "13882": -1.7206130549311637e-07, "8715": 1.3241718832546212e-15, "35304": -3.8960530218901113e-10, "30572": -7.651961408555508e-08, "21243": 6.010582609405901e-13, "21890": -1.222033891826868e-07, "7526": -2.42142915725708e-06, "45652": -2.534457598812878e-09, "1730": -2.1984229533700271e-10, "44601": -1.600809544324875e-06, "16527": -1.6084831383489373e-16, "6354": -1.65190124334913e-11, "36162": 4.7037134170532225e-05, "18788": -2.2909643594175577e-08, "22216": -1.21796674648067e-10, "48347": -4.992402493953705e-06, "46331": 1.3941328647071316e-15, "34579": 2.6360165786276644e-16, "11930": -1.564536616206169e-07, "37341": -2.956083626486361e-09, "11650": -1.313638836145401e-06, "13355": 6.690238779562358e-22, "28158": -3.840378667518962e-11, "44220": 1.901041783301978e-20, "31854": -2.6110257022082807e-08, "30459": 7.84958534761463e-22, "17168": 7.810173341393778e-16, "43732": -5.339736817404628e-09, "3065": 1.0404384229332208e-08, "19079": 6.755797192454339e-08, "13730": 1.768521581350241e-18, "27688": -2.0755084697157144e-08, "41804": -3.6851203185506166e-09, "7532": 4.2495588753639625e-19, "14887": -2.2483109496533872e-08, "7473": -6.137003219919279e-10, "47479": 1.2065284752185713e-17, "16472": -3.993302583694458e-08, "46655": -1.1260968446731567e-06, "47978": 4.3711459636688235e-06, "40785": 7.604932850992229e-20, "40609": -5.855027573886673e-16, "39781": -3.661161144918878e-11, "40392": 3.4110045433044432e-06, "33438": -6.719957923451147e-15, "13489": -5.333974026143551e-08, "14317": 3.210838317871094e-05, "25849": -3.5659144632518295e-08, "12275": -1.3233112404122949e-08, "43597": -4.788443220604677e-11, "41263": -2.128455877304077e-05, "42941": 3.384726451871443e-22, "40675": 1.6479851305484771e-06, "1776": -1.809933536378594e-12, "11580": 1.8317538499832153e-05, "23448": -1.3863725598639575e-11, "38728": -2.5302782887592912e-09, "49100": 3.2703342256468203e-14, "46145": -1.789365114746033e-11, "29977": -6.6462442278862e-07, "26680": -5.723721908930488e-21, "26097": 7.073366248278034e-13, "30397": -6.8863393971696496e-09, "1662": -1.2721868914225554e-17, "14502": 1.4627909660339356e-05, "6797": 8.079805948650945e-19, "10738": -1.4877803550916724e-10, "35904": -2.618635516760115e-16, "6992": -3.7745293229818345e-08, "35756": -4.176148650003597e-10, "47892": -4.644097089767456e-06, "6459": 3.188687369704013e-15, "30188": 8.146466425160321e-21, "34670": -4.1969278754550033e-11, "18865": 2.739368937909603e-11, "18190": -3.610766530036926e-06, "16793": -1.8200846625404665e-11, "24774": 1.55300572514534e-06, "16757": -1.461641862988472e-08, "30752": -2.995634451508522e-07, "36239": -6.694754119962454e-09, "42646": 4.771224837440968e-13, "13937": -1.73585707671009e-09, "34140": 4.5630943775177e-06, "23604": 1.3083221912384034e-05, "14841": -9.356232360005379e-08, "4585": -1.9067078828811646e-07, "11569": -4.305160418152809e-07, "5704": 1.160518269389953e-23, "45178": -9.141949703916908e-11, "36647": 2.9675194527953864e-08, "38960": -1.8716052636591485e-11, "13563": 7.759483541339433e-22, "15964": 7.113128900527954e-06, "48413": 9.170716532081453e-23, "34271": -2.4374881386756895e-06, "22752": -2.3620307827574216e-21, "27082": -4.381760689420218e-26, "31438": -1.9088780879974365e-05, "49226": -9.02638677507639e-08, "4573": -1.6450265150069753e-13, "37499": 1.8461312865838408e-08, "9532": -5.688391253352165e-07, "26181": 1.1955449963352294e-13, "39323": -3.365811426192522e-08, "24904": -1.6115600010380149e-09, "33636": -2.9312619008123873e-08, "29715": -3.230668662581593e-09, "45357": -9.05063916434301e-11, "17193": -2.0991001292713918e-11, "15590": -9.629315172787756e-10, "22687": -3.884900252160151e-11, "8119": 6.520820772237811e-14, "4616": 7.84715297186267e-13, "22416": -6.7290903871253245e-12, "41733": 1.958348093467066e-11, "24336": -3.348264843225479e-07, "36315": -9.109275538321526e-12, "6385": -1.2656749784946442e-06, "13688": -3.8801694754511116e-08, "33419": 2.569466233253479e-06, "11375": -1.1018017306923866e-07, "47637": -7.486296090064571e-10, "3212": -3.0690602376105475e-19, "4683": 5.602765061225297e-25, "29868": -1.2625017552636564e-09, "47596": -2.8687939047813416e-07, "22655": -2.600876148790121e-08, "34476": -6.350746275529673e-12, "31757": -1.1596739292144776e-05, "47929": -1.0545026043473627e-11, "3493": -6.4867246150970455e-06, "35015": -2.513196552172303e-08, "1933": -9.796302765607835e-09, "29116": -1.100078152376227e-09, "25863": -4.851979319937527e-09, "17112": -5.077982496004551e-10, "30962": -1.347801648080349e-07, "45735": -5.093156505608931e-10, "23520": -2.77329096570611e-08, "27558": -8.054163306951523e-08, "49207": -1.5520180761814116e-06, "13702": -3.896100097335875e-09, "14435": -3.07162344455719e-06, "1611": -1.2419043341651559e-08, "14109": 7.796775549650193e-08, "45363": -1.1403228563722224e-09, "15442": 2.8118645900576666e-12, "46881": -3.522195911500603e-09, "42007": -8.040906977839768e-09, "11446": 9.81415253731787e-21, "1233": 8.153012953698635e-08, "27834": 4.983323866405987e-18, "18817": -5.44169545173645e-06, "18623": -9.051135275512934e-09, "31859": -2.0465798676013946e-06, "46254": 2.1433050632476808e-05, "19637": -4.227758472552523e-10, "6273": -1.926552355289459e-06, "33900": 5.028503587372994e-19, "33837": -1.8813956528902053e-07, "5041": -5.19821560010314e-08, "19776": -1.548227071762085e-06, "17140": -3.287101909518242e-07, "34053": -1.3448619842529297e-06, "15596": 1.5065853595733643e-05, "25178": 5.287369475581727e-13, "9633": -6.212588548660278e-06, "29126": 1.098988801240921e-06, "7364": -8.505162782967091e-08, "38778": 4.735955009237125e-18, "30442": -1.333514153957367e-06, "39558": 5.792913850770778e-26, "18814": -1.8264076206833126e-08, "34634": -4.901049578620587e-11, "47448": -2.2195093333721162e-07, "44782": -7.997968047857284e-07, "25356": -4.2376625060569496e-10, "4640": -7.295078248716891e-09, "8350": -7.362737051153089e-12, "33658": -1.2989240884780884e-06, "37491": 5.7511351236883e-15, "29359": -6.850715180917177e-11, "25061": -3.8662186852889135e-10, "41552": 2.410941757261753e-08, "29854": -1.3478374108672141e-07, "23675": 1.9362534579153712e-17, "23614": 5.236144363880157e-07, "49436": 1.1231017112731933e-05, "21407": 7.542137154814555e-12, "49051": -6.508707301691175e-09, "20462": -1.2518465518951416e-09, "45983": 1.6247086875864625e-12, "46169": -2.2371055820258335e-10, "13345": 1.3506394624710084e-06, "28065": 6.253544986248017e-07, "48706": -1.6393340774811804e-09, "33782": -4.776261048391461e-09, "11674": -4.6543582357116975e-11, "39948": -3.248097840696573e-08, "20748": 1.0537357330322266e-05, "49695": -2.952111326158047e-07, "13732": -1.2381542546791026e-10, "27990": 3.185621500015259e-06, "17966": -1.958738808932744e-21, "41462": -2.4544401094317436e-08, "9498": -1.941974391229451e-08, "39920": 2.001468241214752e-06, "21194": 7.4149429565295575e-09, "4353": -1.4499709010124206e-07, "3685": -1.3200685381889342e-07, "6780": -2.2714909166097642e-07, "3095": -1.7752444371581078e-07, "15583": -5.3620012533658675e-21, "15039": 3.8926566503505454e-12, "6432": -6.348272130196619e-14, "7009": 2.265200180207039e-16, "33075": 9.079951047897339e-07, "27554": -3.950789140283462e-15, "30494": 2.682095766067505e-06, "28556": -1.1616870164871216e-05, "49563": -2.1541811525821686e-06, "8595": -3.548086897353642e-10, "7286": 4.077356252984401e-24, "49872": 1.4080340042710304e-07, "49443": 5.3044146596555995e-20, "41761": -2.099682460539043e-09, "17701": 7.47140645980835e-06, "11209": -1.848656415939331e-05, "38293": 7.894641971400995e-18, "32473": -8.569236099720002e-07, "25810": -8.36494117975235e-07, "31331": -4.878550171852112e-06, "8918": -1.255897805094719e-09, "13244": 3.177828226858983e-25, "28094": -1.82119719684124e-07, "38597": -2.7052920311689377e-07, "17042": 8.126524453366813e-16, "8851": -5.0900083780288695e-06, "44925": 8.335533152603603e-14, "49606": 1.7213501132297416e-18, "49629": -1.4739515760264083e-18, "5429": 9.301753296645301e-20, "38153": 8.024794112754181e-22, "36149": -3.973672282882034e-09, "43998": 4.5044551200135176e-13, "28596": -1.1256556957960129e-07, "47642": -2.9976412406540474e-10, "34909": -8.82561132311821e-07, "17281": -9.581010090187191e-10, "26605": -3.698412619996816e-09, "42695": 3.469729330390692e-08, "46871": 1.6156414872625646e-13, "12381": -1.776005228748545e-09, "19537": 3.55842993959854e-15, "23402": 1.0573678599357095e-14, "32827": 2.6995033812482472e-17, "1482": 1.8548749342039983e-16, "40943": 3.604894716069396e-15, "32542": -1.3066325336694717e-08, "1192": 4.211316018132294e-16, "32434": -5.707792043685913e-06, "18471": -4.695813986472785e-09, "49304": 7.984005212783813e-06, "37584": -1.3102130651532206e-11, "19032": -1.4958064298298268e-12, "17598": -6.017940584570169e-08, "21161": -8.839406073093415e-08, "35852": -1.619760274887085e-05, "21265": -2.2357862690114418e-11, "575": -8.624753914773464e-08, "45871": 1.0276197254244223e-15, "21914": -1.3330411165952683e-08, "47654": -3.47906700335443e-08, "11547": 5.448597073554993e-06, "27053": -2.5080563500523567e-07, "38259": 1.1454983893399197e-19, "34756": -1.5723522752523422e-07, "2017": -6.064165830612182e-06, "2598": -6.250849837741157e-15, "37159": -2.830689328769953e-16, "47429": -1.3748258425039239e-11, "37602": -1.2141482438892126e-08, "2062": 1.2292888164520264e-05, "17234": -3.047588746994734e-08, "41648": -9.596367599442601e-09, "27637": -3.4357450203970074e-09, "28089": 1.4824608207675282e-13, "9333": 1.5770564021355682e-15, "14847": -1.703825406730175e-07, "7257": -4.8421401879750195e-09, "27702": -3.957711669499986e-11, "2673": -5.930439328949433e-11, "1190": -2.7028867043554782e-08, "37432": -3.009626425409806e-11, "19411": -3.806847706437111e-07, "6080": -7.756754639558494e-09, "19787": -3.9627598598599435e-08, "22549": -2.7069804731105763e-15, "34499": -3.4525921364547683e-10, "45893": -2.2125428915023806e-06, "44947": 6.296053528785706e-06, "32807": -3.447263907219167e-11, "42307": -2.6410832651890816e-09, "44516": -1.6791390953585506e-08, "7090": -5.3784507326781746e-09, "25546": 2.2128241994323617e-12, "1469": -1.0813875123858452e-07, "31215": 5.512869891491356e-20, "24545": 2.532457709312439e-06, "49453": -3.3272385597229006e-06, "43162": -4.927117228507995e-06, "43848": -6.685708067379892e-09, "48789": 2.6568796052117705e-14, "35980": -1.2110091745853423e-07, "43783": -4.650866389274597e-06, "16331": -1.5192613005638123e-06, "18511": 1.1970292031764985e-06, "25996": -1.528734719613567e-10, "1843": -1.9351793453097343e-08, "20407": -6.057271733880044e-08, "15939": -8.517115712165833e-06, "22824": -2.319793701171875e-06, "30348": 7.385813798605342e-23, "17204": -5.379431275431834e-17, "27049": 1.0078463554382324e-05, "24962": 2.66663683578372e-08, "15606": -2.054979791864753e-08, "47681": 1.747074662716841e-13, "40062": -1.9738946110010148e-07, "25260": -2.6194643974304198e-06, "29893": -7.539609214290976e-10, "7297": -2.0383631810545922e-07, "14095": -2.4416122335751967e-17, "36771": 6.737789954058826e-09, "28904": 5.979877037987081e-14, "11298": -2.017178230007133e-15, "38838": -1.5119333340862794e-12, "40158": -1.6637001931667327e-06, "30288": -6.546617150306702e-06, "161": -6.701119673380163e-11, "19567": -1.7008643771987408e-09, "34010": 2.995467931032181e-07, "32687": 1.2625722234028872e-21, "17859": -1.2707459973171354e-09, "48466": -1.5693309762809803e-13, "37304": 9.66305375099182e-06, "25587": -1.3331658693660487e-16, "19928": -2.934657335281372e-06, "6573": -1.9620559044142282e-12, "2401": 4.255075936043795e-13, "8013": -1.530095636844635e-06, "27760": -6.1722740065306425e-09, "44160": -6.034136936068535e-07, "18485": -4.016098380088806e-06, "7820": -3.562502115528332e-13, "3907": -3.2207369804382324e-09, "32997": 3.706211596727371e-07, "25915": 3.518131971359253e-06, "9545": -2.0990759134292603e-07, "26943": -5.573371327405196e-24, "20570": -8.322372764268948e-12, "35384": -2.8574813768500463e-10, "33398": -1.5554532408714295e-07, "22536": -3.29019695520401e-06, "28391": 2.6836405320196376e-15, "49079": 1.4385487139225007e-06, "23493": -1.6161777602974325e-09, "4527": -7.808316149748862e-10, "20977": 1.5301361523320512e-18, "15790": -7.806388020981104e-10, "27766": 2.527402766239195e-16, "14000": -7.282015681266785e-07, "28476": -1.4843021519482136e-07, "12859": -2.5985090178437533e-09, "38038": -1.542071346193552e-08, "7360": 4.35280442237854e-06, "21839": -1.8142627595807425e-11, "25819": -1.2690295989159494e-09, "37955": -1.6207490116357804e-08, "29701": -2.114240693629199e-13, "18395": 1.4053423910809214e-10, "22702": -5.465215053845895e-11, "7175": -4.447270929813385e-07, "34126": -1.7702406644821167e-06, "43221": -5.983668529552233e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_20.json <==
{"20228": 7.508046961923753e-16, "24631": -2.6880688965320586e-08, "21481": 8.199999574571848e-09, "31601": 8.933471690397709e-11, "21027": 3.06106875958001e-17, "7756": -0.00019224462509155274, "15003": -3.246256099692711e-20, "10962": 0.0001491160011291504, "37208": 1.3010946486868846e-18, "1713": -1.0800895688589663e-09, "25435": -5.176569012311192e-19, "10196": 1.0562479957343386e-12, "8919": -3.3962083398364485e-09, "40058": -3.4871568459493575e-11, "1597": -6.06431385108408e-13, "18522": 5.99183957092464e-09, "44492": -3.725404967553914e-09, "48083": 4.9597574828134165e-21, "12260": 1.857674680650234e-07, "7314": -3.366373884294491e-19, "35031": 3.742013359442353e-10, "17309": -3.8996225603840615e-22, "6094": -3.717087674885988e-08, "19429": 2.780333161354065e-09, "38589": 3.657617639873933e-12, "23": 2.445846257614903e-10, "11185": 1.9698370538889785e-17, "17000": 9.177578589798646e-26, "31999": -1.5270119876656003e-24, "31002": -1.3381435535848142e-07, "5762": -9.55826043314012e-16, "19308": 9.216643290579917e-18, "16780": -6.831646896898746e-09, "36171": -5.98474611882005e-18, "31110": 4.005911033932389e-21, "5943": 3.880458794493029e-27, "22617": -7.095379284116632e-15, "46077": 2.1856416765331232e-12, "39120": 2.4171676323494275e-28, "24076": -1.2526534497737884e-06, "49558": -1.2168758548796177e-08, "12596": 4.98522935172413e-20, "2215": 6.159581178444284e-16, "38964": 2.2384271357051707e-18, "1966": -2.0667760372161865e-05, "36951": 6.278417587280273e-05, "19437": -5.608143932405393e-23, "47182": -8.756692419786827e-17, "24183": 6.981058145230363e-21, "28182": -2.2303131021715606e-18, "5267": 5.316702127456665e-06, "41565": -1.7798848278116051e-31, "35684": 2.559661567211151e-06, "46765": -2.044964544922756e-16, "20211": -3.8534581661224363e-07, "25201": -1.356542433939012e-13, "46364": -2.1772429220173707e-20, "45205": 2.1209710836410522e-06, "12684": -5.81380954827182e-10, "41732": -7.04947320813833e-20, "17423": 1.074706279524662e-13, "31279": -1.9212813349440694e-08, "8492": 5.149484354552425e-18, "40686": 2.361868610023521e-11, "46925": -2.569577536859491e-16, "25999": -9.36424410236114e-16, "46650": -1.564842764915919e-17, "40125": -1.4497245501843281e-11, "8943": -1.553855719976127e-08, "13639": -7.329636253416538e-08, "7734": 7.258324330905453e-11, "34508": -2.7449896931648256e-06, "36350": 3.8921803934499624e-10, "27458": -2.456877555232495e-09, "29134": -4.351307454544123e-18, "42936": 9.780011002435973e-18, "11653": 1.4201560020446778e-05, "20870": 2.069168840534985e-10, "1922": -6.220491677311202e-14, "18920": -8.014839739294707e-31, "45577": -2.069376349987692e-24, "21611": -7.494402609609096e-13, "49456": 2.6756737270261512e-12, "40837": 4.0708044303072037e-19, "40222": 5.257047450868412e-10, "23347": 1.500535581726581e-09, "21127": 1.2249872383765858e-26, "41422": 1.3510955043715361e-21, "14911": 1.3641435543831904e-10, "20183": 1.08339464515491e-18, "34100": -2.0758612606641692e-13, "33297": -8.013297966940677e-25, "22363": 8.988578110991075e-18, "9062": -1.3782276372682062e-19, "45657": 4.230577615089714e-09, "2267": 9.080404415726662e-08, "17786": 2.7493268106582034e-13, "8820": -1.0439238584897606e-18, "13390": 6.095306162023917e-10, "3170": -1.2223932803479e-16, "41357": -9.863992319893784e-24, "18491": -5.508492904482409e-11, "38132": 5.795989556356407e-17, "13939": -6.437739230591433e-17, "46700": 1.0220405251282206e-16, "30148": -2.425603468081405e-16, "8072": -1.7377644212501763e-13, "24269": -1.4413876018922888e-20, "15692": -1.6231924746534788e-11, "10792": 7.585727144032717e-10, "19872": -3.841905638068965e-13, "40248": -9.992867489927448e-11, "14046": 3.334456977199807e-13, "45091": -5.361540243029595e-09, "13882": -2.4599893490139935e-21, "8715": -1.0415362322602206e-15, "35304": 4.560928999926272e-18, "30572": 4.815228458028287e-09, "21243": -7.490163003720518e-17, "21890": -2.6782200589214878e-18, "7526": -1.7650486552156509e-09, "45652": 2.6366715482312192e-24, "1730": -1.2859609735985057e-20, "44601": -2.4862705210598746e-17, "16527": -7.593276072907622e-24, "6354": -8.27001734745563e-24, "36162": 3.04249264670986e-15, "18788": 3.2637054950962475e-18, "22216": 1.4459392393134782e-20, "48347": -5.64123019131113e-16, "46331": -1.3602465156325818e-26, "34579": 1.1751094541539802e-20, "11930": 1.0866571121946639e-21, "37341": 5.160085265742964e-12, "11650": 6.991845321571884e-20, "13355": -1.701801002588252e-25, "28158": -1.1401786836179838e-19, "44220": 1.6169760783668606e-11, "31854": -1.5678790488138362e-14, "30459": -2.6925096868537515e-21, "17168": 1.3312914904597215e-24, "43732": -9.637318551540375e-08, "3065": -3.228555186325817e-19, "19079": -4.108227646959506e-15, "13730": -5.0240402690184236e-23, "27688": -1.1217795312404632e-07, "41804": 1.9238346987587623e-21, "7532": 1.2153099554680245e-20, "14887": -1.142733043607569e-16, "7473": -8.934769576065221e-26, "47479": 2.4946293051339637e-26, "16472": 4.1312754835462718e-22, "46655": -1.414973302948637e-20, "47978": -6.8873930558766e-13, "40785": 2.7392406072894415e-27, "40609": -1.838836971145702e-18, "39781": -4.134729679208249e-09, "40392": -3.2442207336425784e-05, "33438": -3.0005959522627633e-16, "13489": 3.682612126053914e-26, "14317": -1.3950968158482624e-14, "25849": -1.7550698741541914e-16, "12275": -4.433850855911636e-17, "43597": 2.7851180563198685e-17, "41263": -8.528288760750063e-21, "42941": -8.578591388101826e-24, "40675": 1.2332619428634643e-05, "1776": 1.636557112050241e-14, "11580": -2.1657203808089776e-15, "23448": 1.8878855076454037e-16, "38728": 2.1468619524966924e-09, "49100": -1.2507601621081222e-14, "46145": 7.328002311030133e-22, "29977": 5.313125438988209e-08, "26680": 9.826631835110775e-26, "26097": 1.272256258677551e-16, "30397": 7.257851958274841e-07, "1662": 3.078673595693763e-20, "14502": -4.7008752517285756e-11, "6797": 3.3092351259256246e-11, "10738": 6.963106216062443e-12, "35904": 6.528078858730746e-18, "6992": -2.0394991224748083e-11, "35756": 3.5781177132321316e-13, "47892": -2.9186445080019555e-20, "6459": -1.4583718618583347e-19, "30188": 2.182106157988528e-12, "34670": 1.4440043829381466e-07, "18865": -4.385468344025867e-13, "18190": 1.3007406378164888e-08, "16793": 2.351959349256331e-20, "24774": 3.5793254211241576e-19, "16757": 2.6937473194266205e-11, "30752": 2.861833536371705e-11, "36239": 7.2581957805129e-18, "42646": -1.7186133063667242e-22, "13937": -2.0529688335955143e-08, "34140": -2.082626015180722e-09, "23604": 0.00019195510864257812, "14841": -2.1503372645549725e-21, "4585": -2.313766162842512e-09, "11569": 1.259503475974544e-20, "5704": -3.8754007268150387e-23, "45178": 1.5122145381780028e-22, "36647": -6.669202583968399e-22, "38960": -1.2783948154012098e-23, "13563": -1.1453444095921305e-16, "15964": -4.092069107744728e-21, "48413": -2.736608109028959e-26, "34271": 5.00209484943781e-15, "22752": -2.738191788316958e-26, "27082": -1.829172407272579e-29, "31438": -1.1140505547555619e-20, "49226": -1.5835974025157907e-17, "4573": -2.8280119579449093e-13, "37499": 7.572221793821984e-19, "9532": 3.879626112555934e-18, "26181": -7.20596844416832e-13, "39323": -4.164280107943341e-10, "24904": -1.1300425367997231e-21, "33636": -3.0963551167495494e-16, "29715": -3.610473871231079e-07, "45357": -3.513036919793373e-27, "17193": 2.7109383626822137e-14, "15590": 1.7772790670278483e-10, "22687": -1.0436936688160147e-18, "8119": 3.691045732945319e-17, "4616": -8.008008302019765e-22, "22416": -5.941501735051702e-15, "41733": 5.586975326821175e-17, "24336": 3.558429351249455e-21, "36315": -2.265843203574881e-20, "6385": -1.3861308991909027e-06, "13688": -5.417623327730325e-13, "33419": -1.2294992757233559e-11, "11375": -6.451550871133804e-10, "47637": 1.0364109184592961e-08, "3212": 1.624784865316339e-24, "4683": 2.639997072787624e-24, "29868": -2.1841027771593872e-21, "47596": -0.00018219539642333983, "22655": -4.4642705331054966e-17, "34476": -6.166401078644412e-13, "31757": 7.151798708804335e-14, "47929": 1.8249367130920292e-08, "3493": 5.668968015015707e-12, "35015": 4.016851589411811e-22, "1933": -3.2298067212104798e-06, "29116": -2.2630233764648438e-05, "25863": -1.1170897540324631e-15, "17112": 1.6690206161573683e-15, "30962": -4.082994498055825e-15, "45735": -8.113580201576584e-19, "23520": -1.1862319460043124e-15, "27558": -2.475229188281247e-15, "49207": 9.033767582877772e-12, "13702": 2.033441556226857e-21, "14435": 2.436183765530586e-07, "1611": -2.366469707340002e-08, "14109": 1.1150776482726776e-16, "45363": -1.6753066711672205e-14, "15442": -9.700058357375574e-23, "46881": -6.668807867038496e-17, "42007": -2.8344711022754153e-14, "11446": -4.172316039330326e-10, "1233": 6.165058155822855e-19, "27834": -1.0198758504387229e-15, "18817": 1.247242745012045e-07, "18623": 3.13723721774295e-09, "31859": -7.779816631227732e-08, "46254": 1.275206685066223e-05, "19637": 6.559221446514129e-07, "6273": -8.172433444997296e-10, "33900": 6.269921096082011e-23, "33837": 1.891583451651968e-10, "5041": 1.8902961755884462e-11, "19776": 3.744524292415008e-10, "17140": 9.726187504001022e-22, "34053": -8.834020614624024e-05, "15596": -8.352888869467279e-13, "25178": 1.768592142070702e-11, "9633": -2.8317231684923174e-07, "29126": -5.319930355073519e-19, "7364": 2.708115577697754e-06, "38778": -1.530401760874156e-12, "30442": 1.1780852219089867e-09, "39558": 1.1499351138377964e-24, "18814": 5.175061611302435e-21, "34634": 4.180435109191194e-14, "47448": -7.805858595201606e-22, "44782": -1.2119669182572812e-22, "25356": 6.920852267566834e-23, "4640": 1.1318292969519916e-14, "8350": -4.819698166102171e-08, "33658": -0.0001197297763824463, "37491": 1.3852830558006014e-17, "29359": 1.7037925772456218e-11, "25061": 1.4880810125794676e-16, "41552": 7.223441400583397e-14, "29854": -2.045140427071601e-09, "23675": -2.8781741658964355e-24, "23614": 3.048660159111023e-06, "49436": 8.756901996066768e-18, "21407": -7.277820941453683e-12, "49051": 1.6624945864407437e-14, "20462": -4.321467131376266e-09, "45983": 1.934000549963692e-22, "46169": -1.2547786160804764e-18, "13345": -4.4192069026394165e-12, "28065": 2.5113382935523988e-06, "48706": 3.333036390342341e-24, "33782": 1.4441937423725905e-13, "11674": 3.2583861938325437e-22, "39948": 4.127317854449124e-21, "20748": -1.5625626474502496e-10, "49695": 2.0145452581346036e-08, "13732": 2.1514258605748183e-11, "27990": -4.993927493757155e-15, "17966": -2.2352660167257454e-13, "41462": -7.904516545974814e-20, "9498": -2.1869075298309324e-06, "39920": -3.270861634518951e-10, "21194": 6.213087439537048e-06, "4353": -5.1579740829765796e-08, "3685": 1.9979481122919113e-19, "6780": 1.2857831316068768e-08, "3095": 1.5761742605535644e-16, "15583": -2.2815916636467065e-19, "15039": -7.942580992903459e-13, "6432": -9.51151957666473e-22, "7009": -8.292305169886778e-20, "33075": 2.883921183458038e-17, "27554": -6.318590095588661e-14, "30494": -4.312519431114197e-06, "28556": -3.4329705368712916e-20, "49563": 5.734426435083151e-08, "8595": 1.1598992859944702e-08, "7286": 1.3599333382476396e-30, "49872": -2.429327789280067e-17, "49443": -2.308360186531813e-26, "41761": -3.2147302135854263e-11, "17701": 2.7814450504100308e-18, "11209": 3.1902798003184683e-19, "38293": 1.8166046951500022e-21, "32473": 4.72571759019047e-09, "25810": -2.0679946470536504e-17, "31331": 1.5313958283513785e-09, "8918": 2.1312973785825307e-11, "13244": 4.2453454085489287e-14, "28094": -5.814740432949667e-27, "38597": 2.942867922683945e-11, "17042": 1.842387186924341e-21, "8851": 1.996067373888355e-16, "44925": -1.3837518908488277e-14, "49606": 6.845387900966671e-13, "49629": 2.0254668197594583e-09, "5429": 2.157453135405297e-22, "38153": 2.0546235823815096e-14, "36149": -2.654176152034574e-21, "43998": -4.617007914930582e-08, "28596": -5.08239786123404e-23, "47642": -2.261671672188772e-21, "34909": -2.6939530467506854e-16, "17281": -1.3303582090884447e-09, "26605": 3.7298291151043226e-21, "42695": 2.3795274728399816e-12, "46871": 5.258652890915982e-11, "12381": -4.300985485315323e-07, "19537": 1.7567024562987512e-19, "23402": 2.9487689171336995e-21, "32827": -6.974817621202673e-26, "1482": -1.9512426477411592e-25, "40943": 8.860246903664016e-24, "32542": -2.46285617351532e-06, "1192": -1.9831328281999714e-27, "32434": -9.866469772532582e-09, "18471": 3.0508182885660396e-23, "49304": -6.78064324688421e-13, "37584": -1.4805338648243567e-20, "19032": 3.2663181941624375e-22, "17598": 1.1490776159917005e-10, "21161": 5.8304957679263585e-24, "35852": -2.4112637220241596e-11, "21265": 1.3368995155360608e-12, "575": -2.6668387550360385e-17, "45871": 4.119529876334127e-11, "21914": -1.0709483303224612e-20, "47654": -1.3535711180373555e-17, "11547": -3.059150710527092e-14, "27053": -2.657216100487858e-09, "38259": 3.872359100043354e-15, "34756": 6.5900393865850335e-18, "2017": 0.0005651018905639648, "2598": 1.6417528968304396e-10, "37159": -1.3617948999358753e-17, "47429": 1.9641509555953786e-18, "37602": -9.133267584209339e-23, "2062": -6.931586381264676e-19, "17234": 1.549687045354631e-14, "41648": -6.82551037911594e-14, "27637": -3.7360900120735116e-21, "28089": -1.5864151008135124e-20, "9333": -1.0647318665841024e-18, "14847": -1.9284216468659406e-21, "7257": -1.9528824363703174e-23, "27702": 3.1322732450259744e-22, "2673": 4.285887698642909e-09, "1190": 1.068637518563233e-20, "37432": -1.2032869580564603e-19, "19411": -1.641719258368285e-20, "6080": 2.6507333601506794e-23, "19787": 5.106408025312703e-11, "22549": 7.015823685896371e-17, "34499": 7.381290717534128e-16, "45893": 4.502737894654274e-07, "44947": -4.0901545435190204e-08, "32807": -2.4540753054192596e-24, "42307": 1.2670421962600493e-19, "44516": -4.916327456629729e-20, "7090": 2.958453595638275e-06, "25546": -6.426182001991208e-25, "1469": 9.636213355035394e-16, "31215": -3.545976359764502e-16, "24545": 8.129000663757324e-05, "49453": -8.382324734556751e-22, "43162": 5.690328376138816e-20, "43848": 1.8992061395772808e-16, "48789": -8.016437277547084e-11, "35980": -3.284119504121108e-17, "43783": -7.171788662073409e-19, "16331": 3.779430652987859e-18, "18511": 3.777230600845e-22, "25996": 3.512130586358353e-14, "1843": 2.6131641119718553e-07, "20407": -8.561709137211437e-12, "15939": 5.677720515961937e-15, "22824": 1.425842499624963e-15, "30348": 7.526227419063502e-15, "17204": -5.535087943542294e-15, "27049": 1.20377874009168e-21, "24962": -9.405519813299179e-08, "15606": -7.284254647491224e-21, "47681": 2.3708477604636285e-20, "40062": -6.4375520430863535e-21, "25260": 7.046880666166544e-08, "29893": 5.619684979319573e-07, "7297": 6.192024296731644e-19, "14095": 5.829196680906535e-14, "36771": 1.1243649808333959e-20, "28904": 1.8234682200788065e-24, "11298": 2.1807972840222866e-20, "38838": -6.873982494326469e-15, "40158": -6.031045107768307e-16, "30288": 3.0854068215277473e-18, "161": 2.1672051389032276e-11, "19567": 2.686031605469985e-16, "34010": 9.953788016048292e-14, "32687": 2.466956619936888e-27, "17859": 1.7097619977798906e-17, "48466": 1.2493659457794269e-23, "37304": -3.070482787093814e-21, "25587": 8.24766036716662e-17, "19928": -0.0011069613647460938, "6573": -9.304587322844782e-14, "2401": 2.0349955320853043e-12, "8013": -4.170846939086914e-07, "27760": 3.3476280236754973e-12, "44160": -4.5900310093210387e-23, "18485": -3.201962448656559e-08, "7820": 2.946134145531687e-11, "3907": -5.36660094141439e-14, "32997": 4.430036544799805e-05, "25915": -0.0034157269287109376, "9545": -1.285392085095306e-20, "26943": 1.3721962696841104e-23, "20570": 4.2845287576462986e-21, "35384": 2.7864989533554764e-10, "33398": -3.7421240630315145e-22, "22536": -7.15185452093009e-18, "28391": -1.9372044246512844e-15, "49079": -1.6607036384085062e-19, "23493": 8.489813877307813e-22, "4527": 5.1103725127177315e-11, "20977": 4.4986286917847455e-15, "15790": 4.752538734464906e-10, "27766": -1.0055098975669807e-14, "14000": 1.9078186292151636e-21, "28476": -1.1700765410824904e-18, "12859": 2.7209887676349353e-14, "38038": -4.974709533200894e-15, "7360": -2.731320137172588e-11, "21839": 9.627841287822183e-21, "25819": -1.0956805240880386e-13, "37955": 9.621452246033613e-16, "29701": 1.465941075329941e-20, "18395": -6.774278873959867e-21, "22702": 5.856985073126415e-20, "7175": 1.1003317311406136e-07, "34126": -3.274280402365548e-13, "43221": -3.566331258086919e-16}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_200.json <==
{"20228": -3.0139331817626954e-05, "24631": -1.6850654501467942e-08, "21481": 8.132692741469327e-14, "31601": -4.2356647551059723e-07, "21027": -7.800491403031628e-11, "7756": 3.4940105676651003e-06, "15003": -3.194768396497238e-11, "10962": -3.918191883713007e-08, "37208": -2.016385224123951e-10, "1713": 1.2951602457178524e-11, "25435": 3.0629100799560546e-05, "10196": -7.207942544482648e-09, "8919": -1.8833011388778686e-07, "40058": -5.883565754629672e-09, "1597": -3.939288435503841e-09, "18522": -1.5079106019388887e-15, "44492": -1.5597948804497717e-08, "48083": -6.95229321718216e-07, "12260": -3.4912885166704656e-08, "7314": -7.137396372854709e-08, "35031": -6.892322003841401e-07, "17309": -1.500006765127182e-07, "6094": -2.4943260359577836e-09, "19429": -3.956168370677915e-12, "38589": 3.0908766348147766e-10, "23": -9.091005495065473e-12, "11185": -2.2041183547116815e-09, "17000": -1.0008933022618294e-07, "31999": -8.25905444798991e-10, "31002": -3.8233481347560884e-07, "5762": 4.943914472688854e-20, "19308": -1.841168850660324e-07, "16780": -2.5876188374240884e-11, "36171": -4.907550077713806e-23, "31110": -5.028705927543342e-09, "5943": 4.65559563123108e-15, "22617": -1.1731579899787902e-06, "46077": -5.0998818883207786e-17, "39120": 1.4360124959804376e-18, "24076": -1.7096567898988724e-07, "49558": -2.062653265966219e-12, "12596": -1.1829989403486251e-06, "2215": -4.337930586189032e-09, "38964": 4.906561225652694e-07, "1966": -2.3248257115483284e-07, "36951": -1.8168255686759949e-06, "19437": 1.462133969454271e-13, "47182": -1.9512848556041717e-06, "24183": -4.457438364624977e-08, "28182": 2.227361903858055e-19, "5267": -4.327407777309418e-06, "41565": 1.230565942113987e-18, "35684": -7.371826469898224e-07, "46765": -2.2557873307960109e-10, "20211": 6.1200547218322756e-06, "25201": 4.4186314329675013e-16, "46364": 8.220620018040137e-16, "45205": -2.3956077639013528e-08, "12684": -7.356962189078332e-08, "41732": -5.816181749105453e-07, "17423": 1.1212875694036483e-06, "31279": -2.051731338724494e-08, "8492": -2.839286462403834e-09, "40686": 1.357199102640152e-06, "46925": -1.7859452782431617e-10, "25999": -1.915002940222621e-08, "46650": -9.173101034321007e-12, "40125": -6.893254518508911e-06, "8943": -8.14788818359375e-06, "13639": -1.4017398469150067e-07, "7734": -5.791551416223228e-12, "34508": 1.9985128939151764e-06, "36350": -8.143243612721562e-09, "27458": -1.5928747598081826e-09, "29134": -9.707124903798104e-08, "42936": -7.510403520427644e-11, "11653": -1.1559894308447837e-07, "20870": 6.109639070928097e-09, "1922": 1.3527110739278406e-25, "18920": 6.793084461226791e-22, "45577": 6.763507939475111e-19, "21611": 8.751494640080181e-14, "49456": -8.088778713499777e-12, "40837": 9.572417736053467e-06, "40222": -4.3515853583812716e-07, "23347": -4.43298006302939e-12, "21127": -3.4057920950952086e-25, "41422": -1.5790855884552002e-05, "14911": -3.9550213841721414e-10, "20183": 5.959745197348099e-16, "34100": -2.1771909814560786e-10, "33297": 7.706166371690416e-14, "22363": 4.645623773500253e-20, "9062": -2.0274137568776496e-11, "45657": -4.279299452900887e-07, "2267": -1.7035130877047777e-08, "17786": -1.6762813553214073e-07, "8820": -7.073635701090097e-08, "13390": 4.1317529259066176e-16, "3170": 8.419089764356613e-07, "41357": -8.373327553272248e-08, "18491": 4.1247190938394766e-19, "38132": 1.0838236808776856e-05, "13939": -1.0887541975534987e-10, "46700": -2.5661063194274904e-05, "30148": 7.599161472171545e-10, "8072": -1.3597147539258002e-07, "24269": -4.459098636289127e-10, "15692": -2.3954216885613277e-11, "10792": -1.2794308131560683e-08, "19872": 1.2449551434201567e-12, "40248": -3.569778709788807e-10, "14046": -3.424375769804753e-29, "45091": -6.605916023254394e-06, "13882": -1.7407482489943504e-07, "8715": 1.306815766710656e-15, "35304": -2.9673454264411703e-10, "30572": -7.852556183934212e-08, "21243": 6.025805276976826e-13, "21890": -1.1978095397353173e-07, "7526": -2.399055361747742e-06, "45652": -2.558667620178312e-09, "1730": -2.2002466721460223e-10, "44601": -1.6138184070587158e-06, "16527": -1.6051729390120784e-16, "6354": -1.5017294572317043e-11, "36162": 4.703871726989746e-05, "18788": -2.195175038650632e-08, "22216": -1.2128963135182858e-10, "48347": -5.00731885433197e-06, "46331": 1.3842958723753185e-15, "34579": 2.650402813886288e-16, "11930": -1.584848016500473e-07, "37341": -2.9433143208734693e-09, "11650": -1.288297027349472e-06, "13355": 6.749249844461891e-22, "28158": -3.890657353622373e-11, "44220": 1.8880639680006212e-20, "31854": -2.6016333140432835e-08, "30459": 7.608165075779393e-22, "17168": 7.254340878004584e-16, "43732": -5.268123932182789e-09, "3065": 1.0461700148880481e-08, "19079": -4.4226180762052533e-08, "13730": 1.7669582973427884e-18, "27688": -3.838078584522009e-08, "41804": -3.8468107231892645e-09, "7532": 4.320586992562561e-19, "14887": -2.2343399468809365e-08, "7473": -6.197144102770835e-10, "47479": 1.1977103336890948e-17, "16472": -3.9572459645569327e-08, "46655": -1.0632637888193131e-06, "47978": 4.388797283172607e-06, "40785": 8.138619511936958e-20, "40609": -5.8388432977452e-16, "39781": -3.6078208722756246e-11, "40392": 3.0521613359451293e-06, "33438": -6.848371869594416e-15, "13489": -5.079690832644701e-08, "14317": 3.2436704635620115e-05, "25849": -3.632216714322567e-08, "12275": -1.3218112289905548e-08, "43597": -4.8884858188102955e-11, "41263": -2.1587684154510498e-05, "42941": 3.819084285478958e-22, "40675": 1.2987139821052551e-06, "1776": -1.9293314323931556e-12, "11580": 1.824364900588989e-05, "23448": -1.3903594435760169e-11, "38728": -2.521779970265925e-09, "49100": 3.243641577554968e-14, "46145": -1.7339149280815037e-11, "29977": -6.471183896064758e-07, "26680": -5.713934972620556e-21, "26097": 7.129163037689068e-13, "30397": -6.936042918823659e-09, "1662": -1.2903597461366711e-17, "14502": 1.4052679538726806e-05, "6797": 8.348781599864727e-19, "10738": -1.3569116163125727e-10, "35904": -2.2958232537284574e-16, "6992": -2.9064379632472993e-08, "35756": -4.208129030303098e-10, "47892": -5.349041223526001e-06, "6459": 3.1784797016598533e-15, "30188": 8.09253583740864e-21, "34670": -3.952524821215775e-11, "18865": 2.550496719777584e-10, "18190": -3.916109800338745e-06, "16793": -1.8081433381667013e-11, "24774": 1.76445871591568e-06, "16757": -1.4500775141641498e-08, "30752": -2.797921933233738e-07, "36239": -6.798584945499897e-09, "42646": 4.773950834646712e-13, "13937": -1.9096414325758814e-09, "34140": 4.378529191017151e-06, "23604": 1.2335391044616699e-05, "14841": -9.137843735516071e-08, "4585": -1.778995804488659e-07, "11569": -4.3311931192874907e-07, "5704": 1.1637407582613065e-23, "45178": -9.127295925281942e-11, "36647": 3.043657168745994e-08, "38960": -1.8714625866778078e-11, "13563": 7.434582878596366e-22, "15964": 6.9998478889465334e-06, "48413": 9.003273669404794e-23, "34271": -2.5966936349868773e-06, "22752": -2.359246691338915e-21, "27082": -4.413197591665068e-26, "31438": -1.9109535217285157e-05, "49226": -8.862342685461045e-08, "4573": -1.5634693539823275e-13, "37499": 1.8542789621278644e-08, "9532": -5.887633934617043e-07, "26181": 1.190671117257125e-13, "39323": -3.350736107677221e-08, "24904": -1.576334034325555e-09, "33636": -2.9228776693344118e-08, "29715": -3.123061032965779e-09, "45357": -8.98600228538271e-11, "17193": -2.1026050944783493e-11, "15590": -9.561614569975062e-10, "22687": -3.8810235309938436e-11, "8119": 6.42385833415915e-14, "4616": 7.679267355342745e-13, "22416": -6.603744395761169e-12, "41733": 1.9789849829976448e-11, "24336": -3.303685039281845e-07, "36315": -9.102755598178192e-12, "6385": -1.2673711776733398e-06, "13688": -3.6715627647936344e-08, "33419": 2.624140977859497e-06, "11375": -1.0850954800844193e-07, "47637": -7.501198706449941e-10, "3212": -3.091439864516543e-19, "4683": 5.594812495117424e-25, "29868": -1.239591365447268e-09, "47596": -3.51761057972908e-07, "22655": -2.5768796913325787e-08, "34476": -6.3456428733843495e-12, "31757": -1.158156156539917e-05, "47929": -1.0720939371822169e-11, "3493": -6.426981091499328e-06, "35015": -2.3497319780290127e-08, "1933": -4.453416913747787e-09, "29116": -1.1165815521962941e-09, "25863": -4.843526403419674e-09, "17112": -5.113430961500853e-10, "30962": -1.344441343098879e-07, "45735": -4.982800237485208e-10, "23520": -2.7317875064909458e-08, "27558": -7.988678291440011e-08, "49207": -1.5414822101593017e-06, "13702": -3.962827322538942e-09, "14435": -3.177420496940613e-06, "1611": -1.2573720887303353e-08, "14109": 7.777448743581772e-08, "45363": -1.1607187479967252e-09, "15442": 2.808076260407688e-12, "46881": -3.5928311990574003e-09, "42007": -7.879671175032855e-09, "11446": 9.787135362674011e-21, "1233": 7.502665743231773e-08, "27834": 4.869057631043394e-18, "18817": -5.4372495412826535e-06, "18623": -9.010856738314033e-09, "31859": -2.082955241203308e-06, "46254": 2.1193320751190184e-05, "19637": -4.2408024455653504e-10, "6273": -1.837044358253479e-06, "33900": 4.981823940462988e-19, "33837": -1.8445603549480437e-07, "5041": -5.191741976886988e-08, "19776": -1.6320380568504333e-06, "17140": -3.2721400260925295e-07, "34053": -1.3210007548332214e-06, "15596": 1.3975331783294678e-05, "25178": 5.300601912949787e-13, "9633": -6.191443800926209e-06, "29126": 1.0291670262813569e-06, "7364": -8.05349461734295e-08, "38778": 4.703621389948176e-18, "30442": -1.3485667109489442e-06, "39558": 5.792370205700223e-26, "18814": -1.7964172875508666e-08, "34634": -4.8635292841936464e-11, "47448": -2.2124752402305604e-07, "44782": -8.110079914331437e-07, "25356": -4.067557165399194e-10, "4640": -7.148003787733615e-09, "8350": -6.9852126216574106e-12, "33658": -1.299050599336624e-06, "37491": 5.53062706742935e-15, "29359": -7.082809588609962e-11, "25061": -3.8220954593271015e-10, "41552": 1.4179068384692073e-08, "29854": -1.356925442814827e-07, "23675": 1.9105578664274647e-17, "23614": 5.564646422863007e-07, "49436": 1.2074607610702515e-05, "21407": 7.617225605827116e-12, "49051": -6.126089720055461e-09, "20462": -1.2377863458823412e-09, "45983": 1.5539239939243998e-12, "46169": -2.2282632926362566e-10, "13345": 1.3496194779872895e-06, "28065": 5.947822332382202e-07, "48706": -1.6597706417087466e-09, "33782": -4.9276964273303745e-09, "11674": -4.669058853323804e-11, "39948": -3.252368420362473e-08, "20748": 1.1611329317092895e-05, "49695": -2.2290019318461417e-07, "13732": -1.2413531294441783e-10, "27990": 3.1564274430274965e-06, "17966": -1.96819249071749e-21, "41462": -2.4473206140100956e-08, "9498": -1.980356639251113e-08, "39920": 1.9978155195713045e-06, "21194": 7.580856326967478e-09, "4353": -1.512972917407751e-07, "3685": -1.284749899059534e-07, "6780": -2.3574240505695342e-07, "3095": -1.617937721312046e-07, "15583": -5.4909440201352055e-21, "15039": 3.822868848146754e-12, "6432": -6.229522675482712e-14, "7009": 2.276831154168768e-16, "33075": 9.353372454643249e-07, "27554": -3.943947390894209e-15, "30494": 2.4722489714622497e-06, "28556": -1.2524921894073486e-05, "49563": -2.1581389009952546e-06, "8595": -3.6389898014022036e-10, "7286": 4.095137792720935e-24, "49872": 1.402943581342697e-07, "49443": 5.214627049664276e-20, "41761": -2.076641394523904e-09, "17701": 7.708123922348023e-06, "11209": -1.9098002910614013e-05, "38293": 7.82936974801085e-18, "32473": -8.321897685527802e-07, "25810": -8.317530155181884e-07, "31331": -5.267803072929382e-06, "8918": -1.2603958020918072e-09, "13244": 2.6995087758282074e-25, "28094": -1.8231989815831184e-07, "38597": -3.0236417427659037e-07, "17042": 8.172933163574925e-16, "8851": -5.03037691116333e-06, "44925": 8.508555637831705e-14, "49606": 1.7049293292263623e-18, "49629": -1.4920237354637545e-18, "5429": 9.428887859830488e-20, "38153": 7.842484829236475e-22, "36149": -3.976257867179811e-09, "43998": 4.356280669526313e-13, "28596": -1.0923771187663078e-07, "47642": -3.002282028319314e-10, "34909": -8.788804709911347e-07, "17281": -9.577086893841623e-10, "26605": -3.6839855602011086e-09, "42695": 3.806137712672353e-08, "46871": 1.6800964175445187e-13, "12381": -1.6898613830562681e-09, "19537": 3.475552345921784e-15, "23402": 1.0535006200740327e-14, "32827": 2.726082380666295e-17, "1482": 1.84487078391804e-16, "40943": 3.594161634978832e-15, "32542": -1.3335270341485738e-08, "1192": 4.216082344354888e-16, "32434": -6.0489267110824585e-06, "18471": -4.5305595267564055e-09, "49304": 8.02032470703125e-06, "37584": -1.3330678712009103e-11, "19032": -1.4853443985884952e-12, "17598": -5.940023344010115e-08, "21161": -8.92048329114914e-08, "35852": -1.6341633796691895e-05, "21265": -2.2132114736450604e-11, "575": -8.631267584860325e-08, "45871": 1.0147602202970062e-15, "21914": -1.3382417382672428e-08, "47654": -3.431754186749458e-08, "11547": 5.367631316184998e-06, "27053": -2.2739544510841368e-07, "38259": 1.1423259968425682e-19, "34756": -1.5950487926602362e-07, "2017": -6.089245080947876e-06, "2598": -6.2663652045102935e-15, "37159": -2.769796371426825e-16, "47429": -1.3741250768362079e-11, "37602": -1.2074979022145272e-08, "2062": 1.2314952611923218e-05, "17234": -3.021729178726673e-08, "41648": -9.39735269639641e-09, "27637": -3.3911122591234744e-09, "28089": 1.4885224608462976e-13, "9333": 1.5829386412757883e-15, "14847": -1.6905281692743302e-07, "7257": -4.873044090345502e-09, "27702": -4.0202130549005236e-11, "2673": -5.946141300228191e-11, "1190": -2.6734620332717896e-08, "37432": -3.065152668568771e-11, "19411": -3.8238786160945894e-07, "6080": -7.80897040385753e-09, "19787": -4.061145707964897e-08, "22549": -2.7552435333255685e-15, "34499": -3.481486055534333e-10, "45893": -2.2261351346969607e-06, "44947": 6.380183696746826e-06, "32807": -3.491231609586975e-11, "42307": -2.6292464463040233e-09, "44516": -1.6763987950980665e-08, "7090": -5.087180761620402e-09, "25546": 2.1803236904816002e-12, "1469": -1.0840296745300293e-07, "31215": 5.52960938011147e-20, "24545": 2.496325969696045e-06, "49453": -3.304119110107422e-06, "43162": -5.332159996032715e-06, "43848": -6.713619222864509e-09, "48789": 2.7687536707787785e-14, "35980": -1.243772078305483e-07, "43783": -4.582593441009522e-06, "16331": -1.5747331082820893e-06, "18511": 1.1986503005027771e-06, "25996": -1.3482218491844834e-10, "1843": -1.9335916731506585e-08, "20407": -5.994047969579697e-08, "15939": -8.598498106002808e-06, "22824": -2.3440647125244142e-06, "30348": 7.105462436676419e-23, "17204": -5.356637008957499e-17, "27049": 1.1056303977966309e-05, "24962": 2.8924334328621624e-08, "15606": -1.9240668043494225e-08, "47681": 1.703259933094614e-13, "40062": -1.7664486542344092e-07, "25260": -2.7182832360267638e-06, "29893": -7.674740481888875e-10, "7297": -1.972443051636219e-07, "14095": -2.468930008353576e-17, "36771": 6.746199214830995e-09, "28904": 5.950300696611066e-14, "11298": -2.000641596833219e-15, "38838": -1.4904968281825858e-12, "40158": -1.6388458013534547e-06, "30288": -6.516739130020142e-06, "161": -6.67405765852891e-11, "19567": -1.653103536227718e-09, "34010": 2.2326767444610596e-07, "32687": 1.2683013424998784e-21, "17859": -1.24481157399714e-09, "48466": -1.5767001926292323e-13, "37304": 9.749179482460022e-06, "25587": 6.038922834017412e-17, "19928": -2.937305271625519e-06, "6573": -1.989447042660686e-12, "2401": 4.2353441642717374e-13, "8013": -1.528933048248291e-06, "27760": -6.152864661999047e-09, "44160": -6.097827479243278e-07, "18485": -4.041287302970887e-06, "7820": -6.611094249819871e-13, "3907": -3.2832863507792354e-09, "32997": 3.781123459339142e-07, "25915": 3.104097545146942e-06, "9545": -2.0622551441192628e-07, "26943": -5.701316522627601e-24, "20570": -8.24649077912909e-12, "35384": -2.811190643114969e-10, "33398": -1.5672260895371437e-07, "22536": -3.3125677704811097e-06, "28391": 2.641080965037901e-15, "49079": 1.6166487336158753e-06, "23493": -1.6152918396983295e-09, "4527": -7.867399835959077e-10, "20977": 1.5221686216169983e-18, "15790": -7.833141717128456e-10, "27766": 2.5609087767053395e-16, "14000": -7.225014269351959e-07, "28476": -1.4477383345365526e-07, "12859": -2.60945875197649e-09, "38038": -1.531347050331533e-08, "7360": 4.547709226608276e-06, "21839": -1.814230245145154e-11, "25819": -1.292889064643532e-09, "37955": -1.5806099399924278e-08, "29701": -2.0420369395424133e-13, "18395": 1.4395661310118158e-10, "22702": -5.3786316129844636e-11, "7175": -4.4168274849653245e-07, "34126": -1.6953203082084655e-06, "43221": -5.835017873323523e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_24.json <==
{"20228": -1.5405836701393127e-06, "24631": 2.1024311180894983e-14, "21481": 1.0037874802947045e-07, "31601": -2.2389495372772216e-05, "21027": 5.2518230622486824e-23, "7756": -2.3102863870426036e-20, "15003": -5.104842330183601e-11, "10962": 1.906140312257776e-13, "37208": 8.892738975752046e-17, "1713": -4.563484340906143e-08, "25435": -1.2581328519445378e-10, "10196": -4.343853332102299e-08, "8919": -5.1362319952730215e-15, "40058": -1.3982198645429156e-17, "1597": 1.3006298104301096e-09, "18522": 4.465215178976625e-21, "44492": -5.144729584571905e-10, "48083": 0.000762079086303711, "12260": -1.4796130987093648e-15, "7314": 1.303623765707016e-06, "35031": 1.293382176532909e-18, "17309": 1.1674074894437152e-19, "6094": 6.146885454654694e-07, "19429": -2.082636320344111e-16, "38589": 1.2743510673790537e-17, "23": 3.3572505344636736e-09, "11185": -5.5748739669070344e-12, "17000": -1.2541112741584905e-23, "31999": -8.527198966836636e-23, "31002": -3.504101753234863e-05, "5762": -8.817836319682656e-23, "19308": -1.082482594938483e-10, "16780": 1.1026369704444927e-17, "36171": 1.7374079351448927e-20, "31110": -8.484164065736266e-16, "5943": -2.0684862907238876e-26, "22617": 1.0989631774292887e-21, "46077": 2.4504809061909328e-11, "39120": -6.035262133802233e-17, "24076": -1.7464811818967975e-14, "49558": 1.8030850696959534e-11, "12596": -1.2263715689186938e-10, "2215": 1.0158354192546516e-17, "38964": 1.7331885596321537e-22, "1966": 3.5546615719795226e-07, "36951": -2.1622563508572058e-10, "19437": -1.0714010568335652e-09, "47182": 8.935162180458146e-19, "24183": -6.743137259036303e-08, "28182": -2.453515469580684e-22, "5267": -0.000246893310546875, "41565": -2.7685393943474156e-30, "35684": -1.2114312648773193e-05, "46765": 1.2339844643863604e-21, "20211": 1.8293375703137825e-14, "25201": 7.453742484342384e-18, "46364": 2.128978593418651e-12, "45205": 1.4192450383324063e-18, "12684": -1.2104029953479766e-06, "41732": 3.078100271522999e-07, "17423": 6.18041455745697e-06, "31279": -6.140563751921846e-17, "8492": 3.9785494010402544e-13, "40686": 1.1632082016349576e-17, "46925": -3.4690029711639814e-18, "25999": 3.7609375169722625e-13, "46650": 1.8822530572846607e-21, "40125": -3.6677849129773676e-09, "8943": -1.2209941633045674e-07, "13639": 3.1856228766002916e-14, "7734": 1.5931351110339164e-07, "34508": 7.923870977769032e-18, "36350": 2.823848239061706e-25, "27458": 6.516913091087283e-23, "29134": -1.0999403343703307e-12, "42936": 3.366453383418788e-17, "11653": 1.2980344576973835e-15, "20870": 5.634825056653598e-23, "1922": 7.781437060199433e-27, "18920": 9.431535843642283e-22, "45577": 1.531993976122692e-16, "21611": 1.455018576734801e-12, "49456": 4.226584029885971e-24, "40837": -1.0191812515258789e-05, "40222": -2.662771939990623e-24, "23347": 8.493551741059817e-23, "21127": 3.8836166155311604e-22, "41422": 8.065663137379886e-15, "14911": -2.3668211487914982e-17, "20183": 1.2681758204591746e-26, "34100": 1.210698137581194e-25, "33297": -2.844882328645326e-10, "22363": 8.723427021617043e-30, "9062": 1.2578131281770766e-09, "45657": 5.313228815793991e-07, "2267": -4.9125258033558615e-19, "17786": 1.515829935669899e-08, "8820": -2.0149253630603187e-19, "13390": -7.567133031294305e-16, "3170": -3.1810847494562545e-20, "41357": 2.9602302241677546e-23, "18491": -3.3753078425446695e-22, "38132": 4.331009161231286e-21, "13939": -6.454176306724548e-06, "46700": -4.95130429711832e-16, "30148": 6.769214078161667e-15, "8072": -4.606583388522267e-10, "24269": -7.047048711683601e-10, "15692": 1.9885953777762366e-18, "10792": 2.1378404349274808e-23, "19872": 7.375904898649992e-25, "40248": -1.602996180238847e-14, "14046": -4.1280798428864e-32, "45091": -1.4081515837460755e-09, "13882": 3.447651404557332e-22, "8715": 5.834216012731316e-25, "35304": 1.0438913886900991e-09, "30572": 9.94563047369834e-18, "21243": -1.9300985615117405e-28, "21890": -4.956252769305891e-16, "7526": -1.3747773544366843e-21, "45652": -6.808533181690279e-15, "1730": 1.1030833454488516e-24, "44601": 5.956563472864218e-10, "16527": 8.295362619037405e-14, "6354": -1.1469277953232833e-24, "36162": 3.131771227344871e-08, "18788": 7.695573846677913e-20, "22216": 4.582668225339148e-11, "48347": -4.988601207733154e-06, "46331": 9.166835807263851e-09, "34579": 2.8648117949073294e-19, "11930": 1.2841481350500672e-17, "37341": -9.637622842288254e-25, "11650": -8.383495042922281e-19, "13355": 1.4084784825002598e-31, "28158": 1.3242222485132515e-09, "44220": 2.271365040495965e-16, "31854": 7.832488824188744e-16, "30459": 1.564226081995912e-13, "17168": -4.1587230953155085e-10, "43732": 5.852978546272425e-14, "3065": 3.6430875770747665e-08, "19079": -2.541762951295823e-09, "13730": 3.5357655292500566e-12, "27688": 1.968986392021179e-06, "41804": -1.5086134226294233e-10, "7532": 4.167736440190065e-27, "14887": 4.165296429523842e-21, "7473": -5.0559686496853825e-09, "47479": 3.673770949995728e-19, "16472": -1.2007786258372288e-16, "46655": 7.900119669557171e-14, "47978": 5.793489365817865e-20, "40785": 2.3591046650894842e-17, "40609": 5.4515394367626865e-11, "39781": 6.625979440286756e-09, "40392": -1.512212261776957e-20, "33438": 1.1012375048366365e-26, "13489": 9.222745234183094e-13, "14317": 4.40212432295084e-08, "25849": -7.111313274354991e-17, "12275": 2.9335570335388185e-06, "43597": 4.66018890143971e-16, "41263": 9.800168489226823e-19, "42941": 2.3834199058825335e-14, "40675": 5.5127363204956056e-05, "1776": -6.258111024886286e-22, "11580": 1.0650639034994261e-18, "23448": -3.0955260399423424e-12, "38728": 4.6682298489031384e-11, "49100": 3.9574901515571084e-17, "46145": 1.910422635142511e-23, "29977": -1.1199840967840436e-18, "26680": -6.572527160480937e-29, "26097": 2.605966510835432e-22, "30397": 7.2444921731948855e-06, "1662": -3.583321018569455e-27, "14502": 1.0980544090270996e-05, "6797": -1.2440543551322976e-29, "10738": 4.0092706445338854e-22, "35904": 1.6111827041802306e-19, "6992": 3.759932816028595e-06, "35756": 7.812506519258022e-09, "47892": 2.3089050116276157e-15, "6459": -6.744247912138235e-11, "30188": -1.2664323668611547e-29, "34670": 1.7887738512634146e-15, "18865": 2.3559091459901537e-11, "18190": 3.1489784305449574e-10, "16793": -1.238017131172776e-23, "24774": -1.3964719772338867e-05, "16757": 2.3413603664303337e-22, "30752": 3.9113068339702295e-15, "36239": 1.2397472001034458e-22, "42646": -5.6694111916217876e-30, "13937": 2.9507239750550806e-18, "34140": 9.050261167792501e-21, "23604": 9.137594141066075e-08, "14841": 4.1633518106217916e-23, "4585": 1.9810109108675535e-14, "11569": -0.0005888191986083985, "5704": 1.70038652576027e-28, "45178": 4.153253176113438e-23, "36647": 3.1358393199083638e-21, "38960": 3.2729981919166206e-18, "13563": -1.3424531173602668e-29, "15964": 2.844860590994358e-07, "48413": -1.561163883985559e-20, "34271": -1.9383796825422905e-11, "22752": 6.0623610298460305e-16, "27082": -5.1053874669526597e-17, "31438": 1.2283075945251908e-15, "49226": 1.0261716064559334e-19, "4573": -1.3378504081629217e-09, "37499": -1.0691368444856394e-20, "9532": 1.180001981992973e-10, "26181": 1.1960251455889193e-13, "39323": -3.350493926745912e-13, "24904": -1.3043831758864007e-22, "33636": -2.758694661597616e-16, "29715": -1.4246992528863662e-19, "45357": -4.2254768573002365e-13, "17193": 6.628251766893633e-17, "15590": -3.084745969772484e-13, "22687": 4.518714735723961e-14, "8119": 4.476632653710021e-21, "4616": -4.530757102827465e-14, "22416": 1.6483511875321072e-18, "41733": -2.68406928627396e-16, "24336": -5.2527383331835154e-12, "36315": 1.370954372248434e-13, "6385": -1.1726103723049164e-07, "13688": 3.239188117731828e-13, "33419": 1.172935141754202e-19, "11375": 9.842095896601676e-09, "47637": -2.1014741596186994e-17, "3212": 1.4621856488791707e-20, "4683": -6.689352745049222e-25, "29868": -3.578329577091921e-15, "47596": -4.7322269800670334e-18, "22655": -1.8916509407740065e-20, "34476": -2.0173712567222992e-22, "31757": 2.6644425089926515e-20, "47929": -1.1007742495294791e-14, "3493": 8.32886144053191e-11, "35015": 3.6150505920976484e-22, "1933": -1.909793539471246e-21, "29116": 5.134925898082688e-23, "25863": -5.980268716812134e-06, "17112": -3.800109027451981e-13, "30962": -2.001374523388222e-09, "45735": 5.121271313382643e-20, "23520": 7.464991361402795e-22, "27558": -5.498213283358322e-22, "49207": 6.457908602897078e-10, "13702": 5.5039165499509715e-18, "14435": -1.420448161661625e-07, "1611": 4.633870754605736e-22, "14109": 3.990113036707044e-09, "45363": 1.82912329727003e-14, "15442": -3.2372057812146695e-15, "46881": 9.644132159536411e-15, "42007": 4.1078450963873396e-21, "11446": 4.402897939343167e-23, "1233": 6.363990157842637e-07, "27834": -3.78640382936446e-16, "18817": -1.7259665696656156e-12, "18623": 4.805587039413695e-15, "31859": 7.518966352315637e-17, "46254": 6.431793032196653e-18, "19637": -6.776482708303888e-15, "6273": -2.5131535307670873e-17, "33900": -1.3249237405777375e-29, "33837": 2.6669014456385306e-20, "5041": -9.907188518661916e-23, "19776": -8.501724748732984e-21, "17140": 1.5960210854749218e-18, "34053": -1.9320653410481724e-15, "15596": -1.5918399043357568e-13, "25178": 1.9172074600398855e-22, "9633": 1.5858349078357038e-14, "29126": 1.7370637506246568e-07, "7364": -1.3524880794763812e-21, "38778": 5.713906385258587e-21, "30442": -2.9899379413306227e-18, "39558": 7.944551912164771e-29, "18814": -5.132410121899689e-17, "34634": -3.342185545584576e-22, "47448": 3.5644726335430936e-23, "44782": 3.887339616870378e-15, "25356": -2.2211524069656875e-18, "4640": 2.5850479801192704e-12, "8350": 4.4556436007935336e-20, "33658": -8.075031219050288e-09, "37491": -8.697720231793748e-21, "29359": -2.6297253263862786e-15, "25061": -1.0305576701117583e-20, "41552": 6.189105192788702e-12, "29854": -1.9706073795325296e-18, "23675": 2.0887561428747926e-20, "23614": 1.2836338936228486e-15, "49436": 3.118816209735087e-12, "21407": -1.1174552128068172e-12, "49051": -9.946524728732404e-21, "20462": -5.82700849918183e-10, "45983": 4.5457408641928057e-23, "46169": -4.797238012377563e-20, "13345": -1.2102602990962664e-17, "28065": 4.008098585472908e-11, "48706": 3.794931924261391e-14, "33782": 1.1101691052317618e-08, "11674": -3.8887617570537716e-14, "39948": -1.352498770756938e-11, "20748": 1.113302658950488e-12, "49695": -4.3616256439893417e-17, "13732": -2.0172443240880967e-07, "27990": -7.536396874131042e-20, "17966": -9.190392842748375e-22, "41462": 6.2237580777946275e-12, "9498": -3.593854069048642e-20, "39920": 5.059319662433642e-19, "21194": -4.127410564852179e-22, "4353": 5.389452772952552e-17, "3685": -7.994105377662208e-16, "6780": 4.1511160088703036e-09, "3095": 4.1524201631546023e-07, "15583": -1.5560742798459424e-17, "15039": -1.891911233542487e-10, "6432": 6.356126912691356e-26, "7009": -1.7545787752933952e-20, "33075": -1.2488505840301513e-05, "27554": -2.0293000283359263e-22, "30494": 1.8940331756311935e-11, "28556": -5.515336451433761e-17, "49563": -9.040056611411274e-09, "8595": -2.3864469511636345e-13, "7286": 4.495968762191954e-30, "49872": 3.17803670139556e-20, "49443": -6.437444196792701e-30, "41761": -3.5929623991250994e-08, "17701": -1.7860446194922775e-17, "11209": 1.9629248417913913e-08, "38293": -4.8391794641832357e-23, "32473": -1.4565304334068277e-20, "25810": 2.1185309062587975e-15, "31331": 8.693130612373352e-06, "8918": 3.682440066024155e-24, "13244": 5.943141113681957e-28, "28094": -4.397931129516974e-18, "38597": 7.318457126617432e-05, "17042": 2.094621695487657e-23, "8851": 6.44090414425591e-11, "44925": -1.1855625370316147e-14, "49606": -1.4536309602190373e-21, "49629": -2.096692597319816e-14, "5429": 1.9198348866211746e-12, "38153": 1.2761564646636412e-23, "36149": -7.523357048455637e-14, "43998": -5.17510513609043e-16, "28596": 5.3565780283593156e-17, "47642": 3.155454760417342e-10, "34909": 3.700559823849314e-18, "17281": 2.9125954776302397e-24, "26605": 8.371797179107521e-17, "42695": -1.217275857925415e-08, "46871": -1.4914289783096477e-22, "12381": 1.7031800001859664e-07, "19537": -1.2227401384734548e-10, "23402": 1.2479956440014998e-19, "32827": -8.821658958879652e-14, "1482": -2.920323595390073e-11, "40943": -7.611333031941684e-20, "32542": 2.5244300274543246e-21, "1192": 2.9557562110296083e-24, "32434": 1.0501916985958815e-08, "18471": 2.761063842626754e-10, "49304": 7.563860893249512e-05, "37584": -6.143677921954804e-13, "19032": -1.5270723088178784e-09, "17598": -1.284273295348859e-16, "21161": 3.958610892295837e-06, "35852": 3.164327383041382e-05, "21265": 3.35436431235514e-17, "575": 1.724272010505956e-11, "45871": 5.312942448654212e-11, "21914": -1.5406080819957423e-11, "47654": -4.198918012701673e-22, "11547": -4.663166727758572e-16, "27053": -1.553151829369881e-14, "38259": -1.9799131478249018e-24, "34756": 6.927943559276173e-11, "2017": 1.28777144709602e-09, "2598": 5.544139369817458e-13, "37159": -3.172194494929781e-18, "47429": 1.7132607860590162e-22, "37602": 7.021146901722841e-18, "2062": 4.501110855564816e-18, "17234": 9.017243549069854e-17, "41648": -1.4199747155885235e-13, "27637": 4.9408278846290596e-20, "28089": 1.7642547544231393e-24, "9333": 2.374004117110963e-26, "14847": -2.888772448514044e-22, "7257": -4.538547870858167e-15, "27702": -7.757464917830526e-18, "2673": 3.607585584430861e-17, "1190": 1.6630104902887058e-21, "37432": -4.360357198492423e-22, "19411": 4.4102013707636445e-15, "6080": 3.197147366107283e-23, "19787": 2.1813355033373227e-11, "22549": -7.972685844848116e-15, "34499": -1.5609703200164526e-17, "45893": 1.1454831527757393e-15, "44947": -3.491598828640752e-18, "32807": -7.14469855789279e-21, "42307": 1.5967346889134149e-15, "44516": -1.0293320519849657e-08, "7090": -7.886883616447449e-06, "25546": -2.088128439936554e-11, "1469": -1.698958454653621e-08, "31215": 2.912397428257718e-19, "24545": -1.1011771362649543e-20, "49453": -7.188229119492462e-11, "43162": 7.070073896448501e-21, "43848": -9.540562473375757e-13, "48789": -6.374902620126602e-25, "35980": -1.8744205476650678e-12, "43783": 0.0003326226043701172, "16331": -1.6411939285343978e-19, "18511": -1.43314957120553e-20, "25996": -4.353950316726696e-11, "1843": -8.175069510230059e-14, "20407": 3.3989979897341983e-12, "15939": -5.934108759930723e-15, "22824": -1.368214519459343e-13, "30348": -3.1179087354894178e-27, "17204": 1.9488043448943892e-18, "27049": -3.3136559068225326e-09, "24962": -2.0307637793592903e-14, "15606": 1.2522123288363219e-08, "47681": -6.019473075866699e-09, "40062": -0.00017292469024658203, "25260": -1.9703660925074472e-14, "29893": -5.942560896490812e-18, "7297": -4.774876766086523e-20, "14095": 1.214451650355386e-14, "36771": -1.4765489178558688e-16, "28904": -6.444497713253838e-16, "11298": 7.829991199143592e-20, "38838": 2.267103837994e-13, "40158": -7.563726285297889e-12, "30288": 6.3907814587191304e-18, "161": -2.0841407766258867e-15, "19567": -6.898351730678086e-21, "34010": 5.845390260219574e-07, "32687": -5.393111714727334e-20, "17859": -4.4568689017143725e-17, "48466": 1.1595353566207223e-14, "37304": 1.1935358634218573e-09, "25587": 4.311125394451665e-11, "19928": -1.3233010470867156e-06, "6573": -4.388124002464481e-25, "2401": -4.923032065562438e-11, "8013": -1.9688195518341446e-15, "27760": -6.980649154048293e-23, "44160": -7.117412714985973e-23, "18485": 3.200056539198748e-16, "7820": 6.375269578125847e-23, "3907": 4.402128794822602e-13, "32997": -4.453472612908627e-13, "25915": -9.884964846662569e-14, "9545": -1.0311842627344897e-19, "26943": -6.242277067426346e-19, "20570": 3.118243996347303e-15, "35384": 3.1051706628204553e-11, "33398": 1.304911387278729e-16, "22536": 2.4165922241081716e-12, "28391": -8.206814527511597e-08, "49079": -1.5993755519394504e-21, "23493": -3.1655230601492986e-19, "4527": 4.869548231363296e-07, "20977": 1.7974138533045124e-29, "15790": -1.8376781372353434e-09, "27766": -1.8786963129995806e-21, "14000": 4.749706477014115e-12, "28476": 5.732969045639038e-06, "12859": -1.8335598288103937e-08, "38038": 1.2429316341876984e-06, "7360": 4.043844814560771e-14, "21839": -1.286832684854744e-13, "25819": 5.336922162897219e-23, "37955": 1.2740285601466894e-08, "29701": -1.0336670755450861e-17, "18395": 1.0417269260751261e-18, "22702": 1.8839658366687216e-12, "7175": -5.801362567581237e-09, "34126": 2.7489960193634032e-05, "43221": -9.133746190911763e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_28.json <==
{"20228": -4.925998455305005e-20, "24631": -9.530210263619665e-11, "21481": -4.8368205898441375e-09, "31601": -7.160521064975001e-14, "21027": -3.917654859509701e-20, "7756": -9.914930160448421e-11, "15003": -8.04584487923421e-14, "10962": -5.2138352062074907e-23, "37208": 1.0741618705623069e-15, "1713": 2.412963717723926e-15, "25435": 2.7052525563913636e-20, "10196": -1.5059995651245118e-06, "8919": 3.3203469270923213e-18, "40058": 2.869903750410408e-17, "1597": -2.6908905711025e-08, "18522": -4.1995959699317214e-22, "44492": 3.235460724681616e-08, "48083": -1.7420429248432566e-18, "12260": -1.2924059045182902e-15, "7314": -2.372413746343227e-11, "35031": -6.732878550476037e-20, "17309": 1.0093546006828546e-08, "6094": 5.99627777986278e-16, "19429": -3.5425496753305197e-09, "38589": -9.300122037529946e-08, "23": 1.2884571187880447e-27, "11185": -5.933875249919587e-23, "17000": -6.382800892167019e-22, "31999": -3.184034286229931e-16, "31002": 1.1786733156333996e-18, "5762": -6.684674831890081e-23, "19308": -2.0304108194020216e-20, "16780": -5.6381218625331105e-25, "36171": 5.213393822632632e-22, "31110": -3.202297593762893e-15, "5943": 2.4298802078785982e-26, "22617": -1.4941664412617682e-08, "46077": -5.558284783546697e-12, "39120": 4.006920856024194e-21, "24076": -6.792098133923119e-17, "49558": -3.9004693572208814e-17, "12596": -0.0001081728744506836, "2215": -1.481559576228548e-24, "38964": 1.2159408896428304e-16, "1966": -8.571576379519494e-23, "36951": 6.553505432554605e-19, "19437": 1.2583305471008337e-20, "47182": 2.869033778551966e-10, "24183": 3.715798357006861e-11, "28182": -2.9079278048016468e-18, "5267": -1.8187108635902405e-06, "41565": -3.701068276816425e-23, "35684": -3.867962394821234e-14, "46765": -4.0353420445171653e-11, "20211": 2.6688314102088494e-20, "25201": -2.7413599142968426e-25, "46364": 1.19340348714303e-14, "45205": 2.227284979713917e-17, "12684": 1.035381555557251e-05, "41732": -2.0799266714326136e-19, "17423": 8.97325236337565e-13, "31279": -4.207718666293658e-10, "8492": 2.1348288771123285e-23, "40686": 4.2408077050026806e-16, "46925": 2.4764586123637854e-09, "25999": 2.812354197450923e-19, "46650": -1.9092628917860566e-11, "40125": -1.0424812883138656e-06, "8943": 4.018389946827813e-20, "13639": 3.6725389396252695e-15, "7734": -4.884788684655917e-15, "34508": -2.316305784330619e-19, "36350": -1.3463093042373657e-05, "27458": 6.645959367102573e-25, "29134": -3.8222897069672966e-17, "42936": -2.668778531500493e-15, "11653": 9.27422412367205e-23, "20870": 3.2777492888271806e-08, "1922": 1.8985568946806545e-32, "18920": 2.249480287274271e-22, "45577": 1.968083699923327e-21, "21611": 6.321003020049593e-19, "49456": 2.568789359002967e-25, "40837": -5.112801675088985e-17, "40222": 2.413077891105786e-10, "23347": -2.850178517238035e-21, "21127": -1.506435763892061e-18, "41422": -1.8802462178569335e-22, "14911": 1.1128341087171533e-17, "20183": 4.324941758350985e-20, "34100": 4.0196410144909077e-20, "33297": -7.121619294281345e-14, "22363": -3.4203866630279406e-24, "9062": 2.931340473090113e-19, "45657": -2.1249761630315335e-11, "2267": -1.7348077108181316e-11, "17786": -8.864132165908814e-06, "8820": -1.427964773029089e-07, "13390": 6.867405310605822e-25, "3170": -1.0546303354203701e-07, "41357": -3.729872730673378e-12, "18491": -4.226699576677787e-24, "38132": -3.8708791590634766e-20, "13939": -1.2089325385290284e-21, "46700": 2.306302024357443e-16, "30148": -1.2813456168003701e-22, "8072": 9.375005658835918e-22, "24269": 5.971670935522866e-15, "15692": 1.441308891355665e-19, "10792": -2.6718467473983764e-06, "19872": -9.344657686538583e-16, "40248": -7.267258409632272e-17, "14046": 2.1292815224589767e-30, "45091": -1.5827763531512263e-21, "13882": 6.264076063411395e-16, "8715": -1.8460054021026673e-26, "35304": -6.386817681221577e-22, "30572": -1.8573188572190701e-09, "21243": -1.6121073253454534e-19, "21890": -5.964380100920153e-15, "7526": 1.628854386440115e-18, "45652": 1.5879790971756734e-17, "1730": -2.748974458217275e-22, "44601": -1.1116785928606986e-07, "16527": -1.8363784410756373e-20, "6354": -6.757958484668911e-23, "36162": 7.37760714741853e-13, "18788": -8.371441140297975e-13, "22216": 8.21191203925764e-14, "48347": -6.936034857574214e-14, "46331": 1.9505757182261588e-27, "34579": -3.6671054783271943e-19, "11930": 3.222863087515293e-15, "37341": -6.070260133128613e-10, "11650": 1.0063913966101194e-20, "13355": 1.927031181071657e-23, "28158": -1.0450084939063637e-23, "44220": 2.825144392307485e-22, "31854": -3.925396951931504e-15, "30459": -6.35010260798892e-23, "17168": -5.625972404948167e-26, "43732": -3.786630031754612e-13, "3065": -3.6216508316413313e-22, "19079": -1.2490013262197747e-20, "13730": -3.0935787505594635e-27, "27688": 1.5531814723246384e-15, "41804": 2.4760452106420417e-11, "7532": 1.9154932109384305e-22, "14887": 4.9562918214007826e-14, "7473": -7.834756977081758e-23, "47479": 3.5976086617013554e-23, "16472": 2.1336978301405907e-07, "46655": 5.322621017694473e-07, "47978": -3.285072658343324e-14, "40785": 9.911844847576946e-25, "40609": 1.0724001832644159e-26, "39781": -1.8964554175299513e-21, "40392": -7.45357247069478e-09, "33438": -2.1174138300859433e-24, "13489": -2.667717609317055e-17, "14317": -1.370288312750297e-19, "25849": -9.288493885151183e-13, "12275": 2.222682232968509e-09, "43597": 1.954794671151387e-23, "41263": -2.095269097113217e-15, "42941": -8.914065774585921e-18, "40675": 1.0893945582211017e-07, "1776": 2.536810949225663e-20, "11580": -2.404153347015381e-06, "23448": -1.678049699194162e-14, "38728": 6.2019016538086944e-21, "49100": -3.5839477163790435e-12, "46145": -3.6500086689241975e-27, "29977": 1.9917909055948257e-07, "26680": -3.0769457077736707e-18, "26097": -2.6961573894368487e-10, "30397": 4.772219539027691e-19, "1662": 1.2333012793748406e-21, "14502": -8.691569184409906e-22, "6797": -2.438708946154733e-31, "10738": -5.38945016614889e-12, "35904": 3.9526520077826086e-17, "6992": 2.5109163473467993e-19, "35756": -8.319478183693718e-11, "47892": 1.2184222578071057e-09, "6459": 5.73018148486426e-13, "30188": -3.521362021419172e-17, "34670": -1.9451901569524087e-18, "18865": 6.093091801404407e-22, "18190": 2.495861053466797e-06, "16793": -6.30487162478488e-15, "24774": -9.077428479026262e-20, "16757": -6.401567906141281e-07, "30752": -4.5882755372872454e-14, "36239": 7.990620833195003e-20, "42646": -9.140231413766743e-09, "13937": -4.66212586616166e-10, "34140": 8.809960490907542e-11, "23604": 6.19798878886968e-15, "14841": -6.723577423983774e-17, "4585": 4.2693252908065916e-10, "11569": 3.824615807671223e-22, "5704": -1.5987409544831362e-24, "45178": 4.850779608718547e-18, "36647": -5.597968120127916e-09, "38960": -2.4603694082081516e-15, "13563": -2.5675400932949344e-18, "15964": -6.987271308898926e-06, "48413": 1.4302138906679673e-23, "34271": -4.79838028550148e-07, "22752": 1.4288408313567607e-30, "27082": -1.103153197141411e-30, "31438": -2.8034744969549724e-20, "49226": -1.6637720167636872e-06, "4573": -4.934769606834699e-17, "37499": 2.1342470972740556e-11, "9532": -6.27614208497107e-10, "26181": -1.4263903516840175e-23, "39323": 8.025619175784367e-21, "24904": 2.661001197168389e-14, "33636": 2.056045953913318e-21, "29715": 3.511433256790042e-08, "45357": -1.956240254230579e-12, "17193": -7.949257799013186e-23, "15590": -1.9055782993215863e-16, "22687": -1.017961069010198e-08, "8119": -6.14545399457711e-12, "4616": -1.6938758728990421e-15, "22416": -1.6282471331677563e-23, "41733": 4.75039296787827e-14, "24336": -2.120956196449697e-11, "36315": -1.9963391970314034e-22, "6385": 0.00043039390563964845, "13688": -5.19221927675062e-13, "33419": -1.3255834119263454e-12, "11375": 1.3642948120832443e-07, "47637": 4.514955217018723e-09, "3212": 2.1028323970995189e-13, "4683": -6.144232881361556e-29, "29868": 3.2700935126525782e-21, "47596": 3.521040258166466e-21, "22655": 7.617841220053378e-12, "34476": -1.65458823175868e-11, "31757": 5.083099274827418e-14, "47929": -3.011648732353933e-10, "3493": -1.4545727469728042e-16, "35015": -2.2962979972362518e-07, "1933": 1.7302770061178307e-12, "29116": 8.792550442332676e-24, "25863": 3.357960021155293e-15, "17112": -2.8136149048805237e-08, "30962": 1.1660529708024114e-09, "45735": 3.0498167546966217e-13, "23520": 4.765022509900518e-13, "27558": 1.059975336128137e-20, "49207": 1.3453844158531347e-17, "13702": 6.355753078753271e-23, "14435": -5.415283776954993e-15, "1611": 1.0484385626341463e-12, "14109": 5.803858912564741e-19, "45363": -3.832767436762197e-15, "15442": 2.0600463002118374e-15, "46881": 4.959885302469047e-13, "42007": -9.913144167512656e-09, "11446": -3.866656953931298e-19, "1233": 1.507872382511266e-14, "27834": 3.7997733753549916e-30, "18817": -8.566619413841181e-14, "18623": -1.912479064003492e-12, "31859": -9.929718203238735e-13, "46254": 2.569881550706194e-21, "19637": 2.9238655767371835e-18, "6273": -4.269486963748932e-06, "33900": -8.389518246776362e-16, "33837": -2.608123939040752e-14, "5041": 3.668409531871607e-23, "19776": 3.0811760486573077e-21, "17140": -8.046356470003957e-14, "34053": 2.893886844566873e-18, "15596": -3.4425377316588816e-19, "25178": -6.145635467191824e-13, "9633": 1.015274222657646e-18, "29126": 2.401819541864025e-16, "7364": 6.368024402402168e-21, "38778": 1.9441319236990792e-29, "30442": -4.121881147511886e-12, "39558": -3.17581830721745e-23, "18814": 2.748740905028635e-18, "34634": -1.2643485206353945e-10, "47448": -4.2087680562907795e-15, "44782": -1.4295139999167963e-20, "25356": 8.974837119004241e-21, "4640": -4.1565981518942864e-10, "8350": -4.5677730261400876e-18, "33658": -1.1802602228883075e-14, "37491": 3.64194026498954e-18, "29359": -1.844229586822621e-12, "25061": -1.44209970058853e-24, "41552": 7.085235447391175e-19, "29854": -3.7582191183974446e-20, "23675": 1.1981458669652057e-12, "23614": 4.516327171586454e-09, "49436": 2.9065480304822167e-21, "21407": 8.258660422200137e-14, "49051": -2.2438391934293456e-20, "20462": -3.901931132799935e-19, "45983": -3.019791527947291e-14, "46169": -1.3317159874848273e-15, "13345": 8.176276496130175e-18, "28065": -4.9900989979505536e-08, "48706": 7.736411406103798e-24, "33782": -2.7330562943003734e-18, "11674": -6.130778356907476e-24, "39948": -1.3020325919863018e-17, "20748": -1.4781223853788106e-11, "49695": 1.9868575101139595e-17, "13732": -1.3502109652563377e-13, "27990": -1.2758071237916475e-18, "17966": 2.415293459387594e-24, "41462": -3.731774538755417e-07, "9498": 2.8908249805681407e-09, "39920": -6.523659824317449e-21, "21194": 8.779177166869708e-20, "4353": -8.001733658602462e-10, "3685": -5.892885327339172e-06, "6780": 3.904614597558975e-08, "3095": -1.1507998715387657e-09, "15583": -3.603443661193067e-27, "15039": 3.411296206589925e-24, "6432": 7.975095470455225e-26, "7009": 2.751449649747366e-28, "33075": -0.00013405214309692383, "27554": -1.5598939029359827e-13, "30494": 4.0362777709960936e-05, "28556": 1.9663738580401758e-20, "49563": 5.277452086449586e-16, "8595": -3.771799539364906e-16, "7286": -1.1062759615829988e-31, "49872": -7.049842191902894e-24, "49443": -6.407523004570514e-22, "41761": 5.196879815372313e-14, "17701": -3.707450348883867e-08, "11209": 6.664443996662328e-16, "38293": 1.9255108620313373e-30, "32473": -2.7121054008603094e-08, "25810": -1.2769254783325663e-18, "31331": 2.333822024525034e-13, "8918": -1.89302247017622e-07, "13244": -7.993499157028892e-21, "28094": 3.2896798529691298e-12, "38597": -1.697441348369466e-11, "17042": -3.8263343882238843e-16, "8851": 1.1079911775124363e-19, "44925": 1.238092961486359e-17, "49606": -1.9072815700925394e-18, "49629": 2.5727120087082333e-18, "5429": -1.6966910190187313e-19, "38153": -2.4209414583708373e-19, "36149": 1.3890288161231359e-22, "43998": -2.7100133738598755e-27, "28596": 1.7105293033274682e-21, "47642": -4.1507853469451015e-19, "34909": 8.443308274763694e-14, "17281": -2.2480363259091973e-09, "26605": 4.683737503269618e-22, "42695": 3.2987176382448523e-10, "46871": -3.426158556862902e-13, "12381": -3.702522177739809e-15, "19537": -3.696779345340338e-22, "23402": 3.1157142643678525e-12, "32827": 2.0545218304413028e-15, "1482": -5.739880385888344e-22, "40943": -2.994824943591823e-15, "32542": -1.3655180501961905e-17, "1192": -6.42556282111356e-22, "32434": 6.475394798144408e-13, "18471": 2.082983525247828e-17, "49304": 5.79057596041821e-10, "37584": -6.213279890587842e-16, "19032": 2.632161914627945e-23, "17598": -7.45691204429022e-11, "21161": 7.897254477029492e-12, "35852": -4.5959223061800003e-08, "21265": 1.061884277340705e-18, "575": -6.947754513930704e-12, "45871": 1.7774909148726704e-17, "21914": 3.377786470082356e-11, "47654": -4.3058310009950334e-20, "11547": 1.1560649681996438e-12, "27053": -7.067224979400635e-06, "38259": 5.819334163853495e-17, "34756": -2.501004473742796e-11, "2017": 3.2596632838249205e-06, "2598": -1.442332396834599e-23, "37159": 7.818181931967421e-23, "47429": -1.1194346705192362e-26, "37602": -4.4091502786614e-10, "2062": 1.6028783855759343e-14, "17234": 1.4425951242446899e-06, "41648": -3.955152849265971e-22, "27637": 6.42704947040329e-12, "28089": 4.9303768533126565e-19, "9333": 3.054522335494393e-26, "14847": -2.403128152202172e-18, "7257": -6.097496196844076e-13, "27702": -5.294470975059085e-10, "2673": 1.0098672636209997e-24, "1190": 2.2993482673427933e-14, "37432": 4.403776497242165e-27, "19411": -3.8194502849364653e-11, "6080": 5.559172046309957e-17, "19787": -1.2326215207576752e-06, "22549": -5.511244635029694e-25, "34499": 1.0161561239477844e-23, "45893": 1.2917912182650037e-17, "44947": 7.757458888590918e-12, "32807": 2.922784688053071e-11, "42307": -4.672370221855792e-23, "44516": 1.0377912938730472e-16, "7090": 2.122129240996612e-18, "25546": 3.51509561369312e-11, "1469": -2.0252967055170433e-18, "31215": -1.2431492814663132e-20, "24545": 2.3971106857061385e-08, "49453": 2.5533823102760756e-18, "43162": -2.6921649656200427e-19, "43848": -4.7898883349262176e-09, "48789": -3.283178054105289e-20, "35980": -3.4514851100873185e-19, "43783": -1.0923090594764069e-24, "16331": 1.3222105956092007e-20, "18511": -9.348297567157715e-12, "25996": -4.01225150881146e-12, "1843": 2.856801373241069e-13, "20407": 1.6249150576186367e-10, "15939": 4.90644645690918e-05, "22824": -2.0193590723194264e-17, "30348": -2.7500198490754192e-24, "17204": 1.331919113749496e-26, "27049": -4.1990462690591814e-07, "24962": 3.111563951210097e-23, "15606": -1.764341322996188e-10, "47681": -8.492220331390854e-11, "40062": -5.7497723028063774e-08, "25260": 3.925228604607575e-19, "29893": 1.8555247399340556e-18, "7297": 1.9460163258600004e-13, "14095": 4.8947611416607e-24, "36771": -9.944817236373637e-13, "28904": 5.203647015150636e-10, "11298": -5.952183238417224e-22, "38838": 9.570240135733134e-22, "40158": -2.5447036838821548e-16, "30288": 1.794202147964441e-15, "161": 2.2669661287055832e-17, "19567": 4.196455669395159e-19, "34010": 4.96299008834189e-16, "32687": -1.3906772100156042e-27, "17859": -1.8477640696801245e-09, "48466": -3.5982040914525613e-19, "37304": 5.76868468358388e-18, "25587": 1.4953893678892882e-15, "19928": 3.031967935385183e-11, "6573": -1.0570471577568384e-26, "2401": -1.1050254104307612e-23, "8013": 6.914144278814816e-18, "27760": -1.949101807380644e-23, "44160": 5.102857025818252e-15, "18485": 1.3206263247411699e-11, "7820": 1.1114215423642036e-18, "3907": -6.06670044362545e-09, "32997": -2.675299718976021e-07, "25915": -5.167251988704574e-19, "9545": -1.4514293521642684e-07, "26943": 3.2472728568667714e-21, "20570": 3.019291226865596e-26, "35384": -6.0688474685227225e-22, "33398": -5.982917173241731e-11, "22536": 3.0275382895128547e-17, "28391": -3.5081357957489343e-16, "49079": -3.2803233712911605e-07, "23493": -2.943236380815506e-07, "4527": 8.604502654634416e-09, "20977": -4.238355818162893e-31, "15790": 7.798928806901882e-20, "27766": 6.303072391210523e-29, "14000": -1.529947609574256e-17, "28476": 9.940682054280922e-22, "12859": 4.7209164355521696e-15, "38038": 1.8378111477090897e-13, "7360": 2.134836296922423e-21, "21839": -1.0832542105788216e-24, "25819": 1.270691180315503e-18, "37955": -4.217857888042659e-18, "29701": 9.495929376157619e-14, "18395": -4.070562310516834e-08, "22702": -1.301902768940542e-19, "7175": 7.3284231805258e-21, "34126": -2.997301518917084e-07, "43221": 3.4134674253838426e-16}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_32.json <==
{"20228": 3.1093261299020015e-13, "24631": -4.863262859089445e-13, "21481": -3.0884839361533523e-10, "31601": -1.8532830164171705e-18, "21027": -1.9500370068703532e-16, "7756": 3.071603714488447e-11, "15003": -5.872515951609915e-21, "10962": -5.130611668846541e-13, "37208": 2.357084250004249e-15, "1713": 6.963052801012281e-14, "25435": 7.579663360957056e-11, "10196": -1.4159086160361766e-07, "8919": 3.0219424185240487e-16, "40058": -9.317763449701034e-14, "1597": -1.4511997289620715e-18, "18522": -5.974673948400296e-20, "44492": 3.3037857389076054e-18, "48083": -6.021020487745332e-16, "12260": -4.4988609850406644e-07, "7314": -7.092104965522594e-12, "35031": -1.8623462892719546e-10, "17309": -1.6978345396267967e-14, "6094": -7.156458536883292e-12, "19429": -5.934788660511003e-14, "38589": 6.271486636251211e-09, "23": 3.7917134709797297e-16, "11185": -9.601032191497438e-15, "17000": 9.82255388137787e-16, "31999": -8.562036782677751e-11, "31002": -3.743512934306636e-11, "5762": 2.5127660882474343e-26, "19308": -2.6261449193043517e-12, "16780": 1.2501133141995524e-11, "36171": 2.953917806157177e-27, "31110": -1.9426567852497103e-06, "5943": 7.81292275320311e-14, "22617": -4.524211760781327e-13, "46077": 3.3484380632803347e-18, "39120": 1.809832597915277e-19, "24076": -4.5587679778691383e-10, "49558": -2.2766237179894233e-11, "12596": -2.854184627532959e-05, "2215": -1.3005316441827564e-16, "38964": 3.2399884370478553e-19, "1966": -2.257922147863578e-16, "36951": -5.064867436885834e-08, "19437": -3.1617425975127846e-11, "47182": -3.5098633170127867e-06, "24183": -3.5520413075573744e-09, "28182": 5.131516711962142e-25, "5267": 6.589207401930253e-14, "41565": 3.66403413686045e-20, "35684": -8.4857861297645e-20, "46765": -6.400409987162431e-19, "20211": 8.46324473968707e-10, "25201": 2.5830264432563968e-21, "46364": -1.369725544060141e-20, "45205": -8.383330189134922e-21, "12684": 1.0394736627006295e-13, "41732": -7.949196100234985e-06, "17423": 1.1469690799713135e-05, "31279": 2.1094766016437063e-18, "8492": 2.43839668110013e-08, "40686": 5.2496695879256097e-14, "46925": 3.00246081314981e-08, "25999": -1.3614434024589173e-14, "46650": -2.3900277312804975e-14, "40125": -7.920391857624054e-08, "8943": -8.38220638732512e-17, "13639": 4.403297323733568e-08, "7734": -2.365330153963896e-14, "34508": 2.311695510570644e-12, "36350": 5.211048259567974e-16, "27458": 7.481979764634161e-12, "29134": -9.88308310508728e-06, "42936": -1.218398756464012e-09, "11653": -1.9713130313903095e-10, "20870": 2.5407911885544366e-15, "1922": 5.835668849656308e-27, "18920": 8.448985950917148e-26, "45577": -3.7380356504756675e-26, "21611": 3.4621479017005186e-13, "49456": 1.6347833820192523e-21, "40837": 4.58014227433523e-12, "40222": -9.511610269546509e-06, "23347": -1.5522813069657195e-17, "21127": 3.9374342418181804e-26, "41422": 3.683953285217285e-05, "14911": -1.0552821549936198e-10, "20183": 1.3554046521417942e-21, "34100": -9.132840261827368e-14, "33297": 1.569500087517644e-25, "22363": 1.0630475246278283e-19, "9062": 1.4726008295260807e-19, "45657": 2.5771838005686498e-18, "2267": 6.6099144387099516e-18, "17786": 1.9603848058769024e-16, "8820": 4.242915934771826e-20, "13390": 7.934121014188926e-24, "3170": 8.802141189575195e-05, "41357": -3.212019095144569e-14, "18491": 4.706686429489793e-18, "38132": 1.6823150872369298e-13, "13939": -1.0496983057078913e-17, "46700": 3.349803767704884e-16, "30148": 2.790190301027451e-16, "8072": -7.660387549549341e-08, "24269": 1.3163213872851785e-20, "15692": -5.281696191516971e-15, "10792": -1.5406930819153785e-07, "19872": -5.0820155375608244e-18, "40248": 6.024112053637509e-13, "14046": 1.650946908890514e-27, "45091": -2.0472135271731863e-17, "13882": 7.226812204219612e-16, "8715": 1.9022084254971537e-17, "35304": -1.100409368660904e-18, "30572": -1.0041482746601105e-08, "21243": 9.562517878231036e-18, "21890": -1.6148664627735343e-13, "7526": -2.620611212478252e-12, "45652": -7.207377923645897e-17, "1730": -3.546340110460733e-13, "44601": -3.6115330294705927e-09, "16527": 1.490117724985184e-20, "6354": -2.668940695002675e-08, "36162": 0.001313966827392578, "18788": -9.70237001851615e-15, "22216": -2.279401058331132e-08, "48347": -1.0754191634987365e-11, "46331": 3.81601852913571e-20, "34579": 3.4192534255887436e-23, "11930": 2.2181490436196328e-07, "37341": 4.044368173694579e-15, "11650": -2.6712653040885925e-06, "13355": 8.226356190465183e-22, "28158": -5.67586388566613e-22, "44220": -1.3748766416283893e-27, "31854": -4.0664775297045705e-08, "30459": 2.1802282201832668e-16, "17168": 6.24472507122607e-25, "43732": -7.661616905352276e-12, "3065": -9.335131556653663e-15, "19079": 9.502307875663974e-11, "13730": 1.5287463277744633e-28, "27688": 2.577011585235596e-06, "41804": 5.0569798348831796e-15, "7532": 2.883915445582407e-25, "14887": 8.791027357801794e-09, "7473": 7.106448676047482e-18, "47479": 9.311929497534055e-22, "16472": -1.5001763259371233e-19, "46655": -7.432380755290069e-13, "47978": 1.2811124383560468e-15, "40785": -2.7982814226265108e-30, "40609": -8.416549656655934e-20, "39781": -6.6125526234093375e-22, "40392": 1.7856959253549576e-07, "33438": 2.102250040714182e-15, "13489": -4.283531598048285e-10, "14317": 6.9493113551288845e-09, "25849": -2.762868926697859e-17, "12275": -1.4655996561050415e-05, "43597": 2.581793015054429e-19, "41263": -0.00031825069427490234, "42941": 1.0026071498633188e-19, "40675": 3.780440893024206e-09, "1776": 1.2619746827396971e-17, "11580": 3.201522815743374e-12, "23448": -3.9662127164774574e-11, "38728": -1.316877460340038e-09, "49100": 1.3698320970205544e-25, "46145": -3.289051168803314e-20, "29977": -4.467671678867191e-09, "26680": 1.6574885882069652e-23, "26097": -7.144862593122525e-11, "30397": -1.0372674247305368e-15, "1662": -5.129469418663213e-16, "14502": 0.0003012828254699707, "6797": 9.830526246671114e-23, "10738": 7.87446060712682e-11, "35904": 5.085576057495267e-17, "6992": -1.1575399128105345e-12, "35756": -3.160106919726318e-20, "47892": 5.299227237701416e-06, "6459": 6.49612363901042e-14, "30188": 3.691700869969569e-24, "34670": -1.425628870492801e-09, "18865": -7.552638202346085e-17, "18190": 1.7221237067133188e-09, "16793": -4.464590830366433e-13, "24774": -1.3234121070127002e-11, "16757": -1.2593939900398253e-06, "30752": -4.02428150177002e-05, "36239": -4.892880679108203e-10, "42646": -1.2105413717332197e-19, "13937": -7.522962550865487e-10, "34140": 1.4703519642353057e-06, "23604": 0.0004523618698120117, "14841": -9.572732363738456e-17, "4585": -9.305868786668725e-13, "11569": -1.733055687509477e-09, "5704": 1.3736390766402786e-27, "45178": -3.144953370792791e-10, "36647": -2.3142284154891967e-06, "38960": -5.121529866869423e-14, "13563": 8.087864421753211e-25, "15964": 1.2209226842969655e-08, "48413": 2.5782319003450728e-26, "34271": 7.770793786221475e-14, "22752": 3.445845503844006e-22, "27082": -1.6866597825249439e-21, "31438": 7.733286011557538e-14, "49226": -1.6313000742229632e-10, "4573": 1.016121908836709e-16, "37499": -8.216869673560722e-12, "9532": 2.085014290127002e-19, "26181": 6.5218164202462956e-15, "39323": -6.164875958347693e-10, "24904": -8.069090284834601e-14, "33636": -2.0176177713437936e-10, "29715": -1.0393274019193654e-14, "45357": -2.366342122250842e-15, "17193": -4.77772965775617e-19, "15590": -1.846567897700879e-11, "22687": -1.379776761595286e-16, "8119": -1.6223066268139518e-12, "4616": -1.2058415247220843e-18, "22416": -6.407777954076099e-17, "41733": 6.210609171830584e-11, "24336": -2.4276852750304554e-15, "36315": -1.0315203552435647e-15, "6385": 9.11070466041565e-06, "13688": 3.537560869237843e-18, "33419": -6.134072318673134e-07, "11375": -1.3215935723565054e-10, "47637": -3.683356571138052e-17, "3212": -5.884139009371125e-16, "4683": 4.347261936778973e-22, "29868": -4.926039255224168e-09, "47596": 6.109474384174973e-12, "22655": -6.654781435112833e-19, "34476": -7.792917414075218e-20, "31757": -4.351576043948313e-16, "47929": -2.0017364477098454e-11, "3493": -1.7510440102341818e-11, "35015": -1.1428160178184044e-11, "1933": -1.8182232975959778e-06, "29116": -5.452113691717386e-10, "25863": -3.7473204429261387e-10, "17112": -5.970567872282117e-10, "30962": -2.0354543923831527e-19, "45735": -4.0046050785343126e-18, "23520": 1.1555396765470504e-06, "27558": -1.322982598139788e-11, "49207": -7.087926974236325e-12, "13702": -3.101564116647637e-14, "14435": -6.864950992166996e-09, "1611": -9.938858056557364e-11, "14109": 1.875832094810903e-10, "45363": 3.555991484548138e-21, "15442": -8.850764088644269e-18, "46881": -4.324859759208266e-13, "42007": -5.148250315639702e-17, "11446": 2.287335598705198e-16, "1233": -1.0617473567009484e-14, "27834": 2.4751194005880682e-23, "18817": -2.3591952049173414e-09, "18623": -1.0767123661935329e-07, "31859": -1.0533185005187989e-05, "46254": 2.0337780348711477e-14, "19637": -1.5452845166658015e-17, "6273": 3.669333457946777e-05, "33900": 1.6496585998268532e-18, "33837": -2.6729894742061334e-13, "5041": -1.9579456420615317e-11, "19776": -6.70355299048353e-16, "17140": 3.797875706368359e-11, "34053": -8.927061080932618e-05, "15596": 0.0004670425033569336, "25178": 1.4798441361207892e-14, "9633": -5.630930662155151e-06, "29126": 1.797027107386384e-10, "7364": -2.9681888891186505e-16, "38778": 4.220670980975924e-25, "30442": 1.6490701026938837e-14, "39558": 4.6119806604654395e-23, "18814": -6.4492788887093864e-15, "34634": -7.102495146682486e-10, "47448": -4.482530130189843e-11, "44782": -6.648054329261299e-16, "25356": -4.5604822002109914e-17, "4640": -7.306405223062029e-12, "8350": -2.0770722919394302e-14, "33658": -7.87149425501843e-17, "37491": -1.92490176686988e-12, "29359": 1.0539448003568652e-19, "25061": 6.277626962400973e-09, "41552": 2.3166503524407745e-10, "29854": 1.0617312150990043e-17, "23675": 2.877567872872078e-13, "23614": -2.883081360455231e-17, "49436": -1.6779234945918375e-15, "21407": -1.3993100081433064e-16, "49051": -6.397961587606415e-18, "20462": 1.010754153984994e-16, "45983": -5.848849582434923e-13, "46169": -7.829359674360603e-10, "13345": 5.364732302837183e-13, "28065": 1.2489929923642507e-15, "48706": 3.851722001242675e-18, "33782": -9.690355184943656e-15, "11674": -1.5908463524283433e-12, "39948": -4.297086852602661e-09, "20748": -5.640412200591527e-10, "49695": -1.7053322866559027e-07, "13732": -5.831944872625172e-10, "27990": 1.4690738859776676e-17, "17966": -2.1960538909213594e-23, "41462": -1.4964303773012943e-10, "9498": 2.0159384144652348e-18, "39920": 0.00024368000030517578, "21194": -1.705463044345379e-07, "4353": 3.7111587822437287e-07, "3685": -8.521792715932009e-15, "6780": 2.619810857140692e-12, "3095": 2.344512540730648e-10, "15583": 1.6034538673497142e-19, "15039": -1.1109457409474998e-09, "6432": -2.7250300540376805e-17, "7009": 1.906214952324039e-19, "33075": -5.150599754415453e-09, "27554": 5.067128107126311e-22, "30494": 6.052551038485121e-18, "28556": 6.537625267810654e-12, "49563": -7.925494462102112e-17, "8595": -2.0458658411826037e-12, "7286": 4.042592808363252e-28, "49872": -2.3486803322515792e-18, "49443": 9.873584306276949e-23, "41761": -6.226015796667595e-17, "17701": 1.5395706043364043e-13, "11209": -1.2710655444836405e-16, "38293": 1.436473173027453e-27, "32473": -8.825693726539612e-06, "25810": -2.9858824564144014e-09, "31331": 1.4785281382501125e-08, "8918": -1.0071365395560861e-08, "13244": 3.6650620030184385e-26, "28094": -8.021917574652093e-15, "38597": 4.8279664710548785e-14, "17042": -3.5743127741100245e-23, "8851": -1.2893086934456094e-18, "44925": -3.699207534028487e-23, "49606": 1.0921298714762127e-21, "49629": 1.6388667224524755e-18, "5429": 7.704973881139665e-15, "38153": 4.766885158191111e-26, "36149": 7.792938845341269e-12, "43998": -9.793675204150532e-14, "28596": -2.0051178057332864e-18, "47642": 2.89792652097276e-13, "34909": 8.846945092955138e-11, "17281": -4.5636046706931666e-10, "26605": -1.2905654148198665e-09, "42695": -7.482115621515461e-16, "46871": -1.0704354069801524e-17, "12381": -6.0933950862818165e-12, "19537": -9.185532448376225e-25, "23402": 1.5807646499014973e-21, "32827": 2.427691345806115e-24, "1482": 5.924079399911375e-20, "40943": 1.2355522363449445e-22, "32542": -5.1258991495828354e-15, "1192": 5.426799824402237e-19, "32434": 0.00016699472427368165, "18471": -3.6870282143354415e-07, "49304": 0.0003138184356689453, "37584": -2.6339490432292224e-08, "19032": 5.0426137163182404e-21, "17598": -7.294508814811707e-07, "21161": -2.2412438844789583e-20, "35852": -2.884293337501731e-13, "21265": -5.467620280141805e-17, "575": -2.8700338546711057e-18, "45871": 4.4375941757204916e-20, "21914": 5.122988418573317e-19, "47654": -9.336992166936397e-08, "11547": -6.537602543830872e-06, "27053": -1.665130033856599e-14, "38259": 7.928994691589599e-26, "34756": -3.1453631366140653e-16, "2017": -3.1265715279005236e-11, "2598": 2.860670806999903e-22, "37159": 1.3257144715339564e-13, "47429": -5.991877154471806e-24, "37602": -9.88522358238697e-08, "2062": -2.2368980571627616e-08, "17234": -5.177141559897791e-13, "41648": -3.2210700773305236e-15, "27637": -1.337857823818922e-07, "28089": 4.8868681545855e-13, "9333": 2.0687201476077534e-22, "14847": -7.265952162854861e-18, "7257": -3.361315066285897e-12, "27702": -8.665581117384135e-10, "2673": -1.724473674968863e-14, "1190": -2.93189009425987e-11, "37432": 5.635889692712226e-12, "19411": 2.8245901262380356e-12, "6080": -2.946939133691151e-17, "19787": 1.6869948922249024e-11, "22549": 4.453194036103994e-24, "34499": 6.692011389475283e-14, "45893": 1.989400014281273e-08, "44947": -8.758656680583954e-08, "32807": -2.0569900982536636e-12, "42307": -2.6842806135404104e-19, "44516": -3.228927958343064e-15, "7090": -3.0234601348638537e-07, "25546": 2.1236288769155287e-16, "1469": 2.136665733232235e-14, "31215": 3.389334999318776e-20, "24545": 8.477328345179558e-08, "49453": -6.396204526026849e-12, "43162": 0.00013233619689941405, "43848": 5.069691178505309e-10, "48789": -2.976550206312822e-13, "35980": 5.3124501325774174e-17, "43783": -1.9820637930934025e-12, "16331": -5.947149456925205e-17, "18511": 4.184246790828183e-11, "25996": 2.071310393512249e-07, "1843": -1.2125463783740997e-06, "20407": -1.8227227019385062e-16, "15939": 1.6434324788860978e-09, "22824": -2.8720434233978076e-18, "30348": 7.003381698555251e-21, "17204": 5.3186138964668973e-20, "27049": -1.7375266503361075e-15, "24962": 9.711893511621384e-15, "15606": 2.9899316478758243e-20, "47681": -2.4299003564473565e-20, "40062": -5.391420563682914e-09, "25260": 4.1057237470942807e-16, "29893": -7.0846618882569604e-12, "7297": -1.1045742986937057e-13, "14095": 4.593091081279117e-22, "36771": -1.493875060987193e-11, "28904": 5.045306039619391e-13, "11298": 3.2768230570696156e-23, "38838": -2.469678505958076e-20, "40158": -1.9934368392093837e-16, "30288": 3.309986591339111e-06, "161": -9.192915229050414e-13, "19567": -2.3053959012031556e-10, "34010": 3.4077769902815523e-18, "32687": 7.751185625423304e-19, "17859": -7.597232305062151e-19, "48466": -3.013236594749224e-21, "37304": 0.00028678403854370116, "25587": 2.786164333121536e-23, "19928": -1.917128101922572e-09, "6573": -1.4109242663096211e-14, "2401": -2.8286599099108355e-22, "8013": -3.5486482083797457e-07, "27760": -1.640127447899431e-10, "44160": -3.2729824032224837e-19, "18485": -1.9678688900626185e-13, "7820": -3.2968572126869724e-19, "3907": -1.667266187723726e-09, "32997": -2.1918250247836112e-07, "25915": 5.175692763259576e-13, "9545": -7.013659342192113e-12, "26943": 1.0245883324709257e-18, "20570": -1.5459581392818224e-14, "35384": -6.666383075984786e-19, "33398": 9.29997046169792e-19, "22536": -3.388874756637961e-10, "28391": 2.2700299778834266e-26, "49079": -6.451305711863142e-14, "23493": -1.6493337170686573e-10, "4527": -8.890834636986255e-08, "20977": 5.629807037221823e-16, "15790": -6.802271634853696e-14, "27766": 1.1953129729503493e-18, "14000": -1.4508585999273293e-15, "28476": -5.980711430311203e-07, "12859": -1.3709407085116254e-11, "38038": -4.2073354687894617e-20, "7360": -5.089377403259277e-05, "21839": -1.7311864212388172e-10, "25819": 3.286497364467342e-21, "37955": -7.668702892260626e-11, "29701": -9.21479472587583e-18, "18395": 1.8136767044804603e-17, "22702": -2.1783027648325513e-12, "7175": -5.411038284108827e-16, "34126": -3.485320576146478e-11, "43221": -1.3673107446265931e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_36.json <==
{"20228": 7.650425182248454e-14, "24631": -7.059100415318653e-14, "21481": -3.3934378151570393e-20, "31601": -9.536179713904858e-08, "21027": -4.243729256891981e-15, "7756": 1.1572239833057551e-14, "15003": -4.693985543140211e-20, "10962": -3.676108899526298e-09, "37208": -1.6231606423389167e-10, "1713": 6.005697059489077e-21, "25435": -3.504738807678223e-05, "10196": -1.8029055678936423e-16, "8919": 3.788402557373047e-05, "40058": -6.937550086136409e-20, "1597": -2.7863619072622524e-18, "18522": -1.7009232217866652e-23, "44492": -3.5507628087794176e-16, "48083": -1.0774759575724602e-08, "12260": -5.36869604328416e-15, "7314": -6.641466931966988e-14, "35031": 1.9704713821411132e-05, "17309": -1.129272163780115e-11, "6094": -1.9892333075404167e-08, "19429": -3.5218722382879263e-15, "38589": 5.26032950531885e-14, "23": -9.202291299846913e-20, "11185": -3.1459685551071816e-16, "17000": 2.7497645612860507e-20, "31999": -1.6609413432888687e-09, "31002": -3.034817552816094e-13, "5762": 3.1698847058302495e-30, "19308": -1.5665215905755757e-08, "16780": -2.9142234724733207e-22, "36171": -4.482351532311029e-23, "31110": -1.7011312593240292e-09, "5943": 2.717831927394332e-18, "22617": -5.861250373939697e-15, "46077": -8.819823621104315e-25, "39120": -1.0865293636527463e-28, "24076": -1.0589790763043672e-17, "49558": -5.528786196223878e-17, "12596": -8.376533841558676e-17, "2215": 2.323585334557121e-17, "38964": 4.969974085056173e-16, "1966": -2.7312461270412312e-12, "36951": 4.850587993860244e-07, "19437": 2.934413503659668e-23, "47182": -2.2536126610683827e-17, "24183": -1.1366128455847501e-09, "28182": -5.28402330365641e-31, "5267": -7.280889668948021e-14, "41565": 9.493165764946098e-27, "35684": -1.1902973051647336e-15, "46765": -8.844135379604268e-13, "20211": 2.366534948348999e-05, "25201": 2.288811856861525e-24, "46364": -1.5439447629590634e-20, "45205": -9.180096676573158e-09, "12684": 3.868747100455039e-14, "41732": 7.514439630540438e-12, "17423": 6.9495989009737964e-09, "31279": -2.0401889677451254e-19, "8492": -6.805124497764881e-18, "40686": 4.651084236684255e-10, "46925": 2.41054671239378e-21, "25999": -5.711681865250284e-12, "46650": -3.285725641219428e-18, "40125": -2.8345513343811036e-06, "8943": -1.372989296913147e-05, "13639": 9.009517043523374e-13, "7734": -3.892280649262641e-18, "34508": -3.4660490623450446e-17, "36350": 6.770882521323074e-13, "27458": -2.1526355340029112e-10, "29134": -1.3423074036836625e-07, "42936": -3.017879711728717e-20, "11653": -1.1837116479873658e-05, "20870": 4.144345457091081e-17, "1922": -1.476033633824751e-31, "18920": 2.350560269203149e-23, "45577": -1.9831775802791247e-29, "21611": -1.187002240309034e-25, "49456": -9.232151501614716e-17, "40837": 1.0492742876522244e-09, "40222": 9.922885801643134e-09, "23347": -6.401910945807998e-16, "21127": 3.438229599807126e-33, "41422": -1.1958016443713859e-12, "14911": -2.030047419054881e-13, "20183": 3.387194546531152e-27, "34100": -3.037737763902384e-20, "33297": -3.1257427202113773e-15, "22363": 1.4988165415952488e-20, "9062": -1.0236828529741615e-10, "45657": -2.3105562602099282e-18, "2267": 3.4471882813524866e-19, "17786": -1.4405414694920182e-08, "8820": 5.3860579191100655e-17, "13390": 1.8413162550245944e-13, "3170": 4.248641198500991e-09, "41357": -4.2096768737565073e-13, "18491": 5.602095918638651e-22, "38132": 5.3691987886850256e-11, "13939": -5.0480765401150765e-17, "46700": -3.2938754657152457e-12, "30148": -5.3000655689879225e-20, "8072": -2.3395108766921524e-16, "24269": -1.0073049061531947e-14, "15692": -2.4675431195646525e-08, "10792": -3.757676947380162e-15, "19872": 4.414972207267276e-16, "40248": -6.42268068563141e-20, "14046": -2.9339880242476732e-27, "45091": -4.149700028044379e-15, "13882": 7.865099020741388e-21, "8715": 3.2147946956405382e-18, "35304": -1.429189524060348e-11, "30572": 4.656449004158958e-14, "21243": -3.0940459083694807e-13, "21890": -7.802228537912015e-11, "7526": -2.461809422982242e-14, "45652": -1.813976524545069e-13, "1730": -4.582650144584477e-09, "44601": -1.0793199862746405e-11, "16527": -6.984675933893687e-27, "6354": -4.5660906471312046e-09, "36162": 1.2191590792465235e-15, "18788": -2.409154993554541e-16, "22216": -4.592476746112518e-16, "48347": -1.97937536239624e-05, "46331": 2.3504783189243204e-16, "34579": -3.5692869937389558e-28, "11930": -8.469083073725514e-17, "37341": -1.2227077037096023e-07, "11650": -1.046637429502617e-16, "13355": 2.4092989848859987e-24, "28158": 3.8043346251015463e-13, "44220": 2.3762415778903682e-30, "31854": -2.218734472990036e-07, "30459": -4.0030135268238696e-30, "17168": 8.169265905122448e-21, "43732": -1.2727396097034216e-08, "3065": 6.031049881130456e-08, "19079": 3.581497765026143e-14, "13730": 1.8683332375447867e-31, "27688": 9.377680923461363e-18, "41804": 4.0231373077403985e-12, "7532": 3.730333629103531e-21, "14887": -4.3846766857313927e-11, "7473": -3.083535871084564e-14, "47479": 6.19335515489837e-19, "16472": -2.579566091299057e-08, "46655": -1.7382003366947175e-07, "47978": -1.7334380745887756e-06, "40785": -2.6472599306116507e-27, "40609": 1.651749527529922e-27, "39781": -1.1175721738254651e-09, "40392": -2.9366734738411893e-16, "33438": -1.3672175371015616e-17, "13489": -3.1021854529633687e-15, "14317": -2.2174343466758729e-07, "25849": 6.49882301835894e-20, "12275": -4.0945801436931275e-17, "43597": 1.102595052477999e-18, "41263": -5.4956649364612535e-12, "42941": -1.4112848963254568e-23, "40675": 5.006761324977127e-16, "1776": 3.741980141545864e-19, "11580": -1.2052352428436279e-05, "23448": -2.4800633582344746e-11, "38728": -6.730073831562322e-14, "49100": 1.5381220602739275e-17, "46145": -5.2968651289120314e-09, "29977": -3.5695946216583254e-06, "26680": 2.4102916682640314e-27, "26097": 1.3224180084314697e-15, "30397": -4.462042124941945e-10, "1662": 7.822769143338562e-29, "14502": 9.980506199269712e-14, "6797": 8.660234259317417e-21, "10738": 3.13548070733432e-20, "35904": -5.92323559082301e-26, "6992": -4.835291195215419e-16, "35756": -2.3513968550048504e-15, "47892": 1.6134302427417424e-12, "6459": 4.564826147694613e-20, "30188": 4.172936611277282e-28, "34670": -2.594167827600635e-18, "18865": -1.6905098469081198e-18, "18190": 3.9349187165498736e-07, "16793": -1.916068415042105e-15, "24774": -2.4904399178922175e-08, "16757": -4.3622891350613215e-19, "30752": -5.92956075706752e-11, "36239": -4.2603604671898056e-16, "42646": 1.8747418895070923e-15, "13937": 4.978433251380921e-07, "34140": 4.997095857106615e-12, "23604": 1.6074584424495696e-06, "14841": -9.53721284866333e-06, "4585": -2.8855774871772156e-10, "11569": -1.3322080485522748e-09, "5704": -5.165972136818279e-27, "45178": -7.329485976481642e-17, "36647": -1.569636424392229e-11, "38960": -1.0423668975832593e-20, "13563": -7.8621692696359876e-31, "15964": -1.0643202898868997e-17, "48413": 1.6069671906083354e-19, "34271": 1.97496397014163e-14, "22752": 3.773672917709925e-24, "27082": -2.282183555215561e-25, "31438": -2.3016742591724925e-17, "49226": -2.632974646985531e-08, "4573": -2.4638726458518393e-25, "37499": 7.061016280204058e-08, "9532": -3.8124348122892115e-14, "26181": -7.514935895791553e-16, "39323": -1.0965619523517489e-14, "24904": -5.385046097217128e-10, "33636": -5.958056178414702e-19, "29715": -1.4027863315391186e-13, "45357": -2.9304477003637073e-19, "17193": -2.2551617803401314e-10, "15590": -1.1648607440292835e-07, "22687": -3.268856973298595e-17, "8119": 1.1493274653054538e-20, "4616": -1.714325570389974e-13, "22416": -4.505209399985333e-16, "41733": 6.329584426034706e-17, "24336": -7.805003225803375e-07, "36315": -3.538487125176655e-20, "6385": -5.906035767111462e-11, "13688": -1.4368317299839894e-16, "33419": 3.0919242860472097e-16, "11375": -6.213831511558965e-12, "47637": -1.3454975942295277e-11, "3212": 1.674353973716309e-23, "4683": -2.6537593522675207e-22, "29868": -7.539720843174305e-21, "47596": -3.1638756627216936e-09, "22655": 1.3515946174769145e-18, "34476": 1.1672534050433115e-14, "31757": -9.704595431685447e-08, "47929": -4.922726293443703e-10, "3493": -2.5797337457333926e-11, "35015": -3.219010835664449e-13, "1933": -2.828730132076185e-16, "29116": 1.8841996279661543e-10, "25863": -1.4857775454402145e-12, "17112": -1.7504920530811298e-20, "30962": -1.2637255879330982e-18, "45735": -6.957177889344024e-17, "23520": -1.6599341259165845e-17, "27558": -7.198516868811566e-11, "49207": -9.50801745057106e-08, "13702": 4.758122368331286e-16, "14435": 5.164422844927685e-13, "1611": -6.339546665401485e-15, "14109": 4.74360967928078e-10, "45363": -3.5039351975463262e-15, "15442": -1.3138117083144607e-11, "46881": 5.538514852523804e-06, "42007": -8.100902778096497e-10, "11446": -8.494959076454922e-17, "1233": 2.0561978816986084e-05, "27834": -1.0027239722503574e-22, "18817": 1.0325387716293334e-05, "18623": -6.261386076289454e-14, "31859": 1.871037675300613e-09, "46254": 1.8921435085417215e-13, "19637": -7.400871602570355e-20, "6273": -4.308704504296656e-15, "33900": -3.290867002704789e-31, "33837": -2.1549175679683685e-06, "5041": 1.7609052883926778e-09, "19776": -9.865503596342973e-18, "17140": -6.3354013946081975e-12, "34053": -1.994910955429077e-05, "15596": 2.8328344225883486e-06, "25178": 1.1340376100470954e-19, "9633": 9.10773394480202e-13, "29126": 4.3443214148283005e-07, "7364": -9.176307916641235e-06, "38778": 5.232761855658401e-19, "30442": 8.405927343080321e-16, "39558": -3.1698964154843114e-31, "18814": -1.746777513744746e-12, "34634": -5.770883290097118e-09, "47448": -1.0170170912024434e-17, "44782": 3.3145959377288816e-05, "25356": -1.4287652658206974e-16, "4640": -5.871320515871048e-07, "8350": 9.338265226688237e-10, "33658": 5.000702429924786e-13, "37491": -3.771751799774847e-14, "29359": -1.285173047669102e-21, "25061": -7.69721526100442e-18, "41552": 1.7318090423941613e-07, "29854": -3.7539424374699595e-08, "23675": -9.677080107139464e-23, "23614": -2.6628104023984636e-10, "49436": -2.15257927775383e-07, "21407": 6.611606302318798e-20, "49051": -1.3239165840006617e-16, "20462": -1.747595124168555e-16, "45983": 5.2243376725408245e-18, "46169": -2.0392950091725933e-19, "13345": 1.2483358097226115e-16, "28065": 6.919522732573568e-14, "48706": -1.480458767730286e-17, "33782": 7.887526742855755e-16, "11674": 1.14051578566432e-08, "39948": -5.796542135172445e-15, "20748": -3.9906709194183347e-05, "49695": 1.1410120848154293e-13, "13732": -9.553539712214843e-11, "27990": 1.9028836284462615e-14, "17966": 5.587078109187127e-19, "41462": -5.347466794773936e-09, "9498": -1.1577339835509154e-18, "39920": -4.140298983656976e-12, "21194": -3.9337880175516203e-16, "4353": 5.596328735351562e-05, "3685": -1.5028551862174277e-18, "6780": 1.9742929513455464e-16, "3095": -5.344551391317509e-10, "15583": -7.057282843071522e-26, "15039": 1.081655938151016e-12, "6432": -1.0893981266938464e-19, "7009": 2.5888606445728386e-29, "33075": -1.3459172332659364e-08, "27554": 1.900728963446645e-21, "30494": -5.182934552431107e-07, "28556": 8.535562301403843e-11, "49563": -1.2965387664735317e-07, "8595": -1.7554175713030417e-12, "7286": 1.7754758287455426e-29, "49872": -1.5190977642465242e-15, "49443": 3.675332293189607e-30, "41761": -4.394371693784704e-19, "17701": -0.0008456848907470703, "11209": 5.05374906367706e-13, "38293": 1.8087903524734503e-26, "32473": -1.0989840859565448e-12, "25810": -1.968311716957563e-18, "31331": 1.5612084098393097e-10, "8918": -1.0509617408990487e-20, "13244": 5.30466080068855e-25, "28094": -6.132239440765014e-20, "38597": 3.4687303029912188e-15, "17042": -1.0121160290794683e-22, "8851": -1.7447437130613252e-11, "44925": -3.8678233977407217e-10, "49606": 5.036825991011628e-18, "49629": 4.018656497508402e-21, "5429": 1.4415782107752005e-21, "38153": -5.300717819082183e-30, "36149": -1.6714874655008316e-08, "43998": 4.249398749545108e-16, "28596": -7.726972699165344e-06, "47642": -1.1341742720105685e-10, "34909": -1.507705543190241e-08, "17281": -2.481788818897712e-13, "26605": -6.287239557423163e-11, "42695": -5.493453727467567e-12, "46871": -3.790274344384059e-16, "12381": -3.047000427613966e-10, "19537": -3.2623108045266166e-19, "23402": 1.4521218361096543e-12, "32827": 2.0934702350333825e-27, "1482": 2.7120989958755348e-27, "40943": 3.38088668851526e-26, "32542": -1.7717643174819386e-12, "1192": 2.2049966019732638e-17, "32434": 2.5130946212925665e-14, "18471": -1.822471502237022e-08, "49304": -2.6109209284186364e-09, "37584": -3.611174137496675e-15, "19032": 4.409830209184729e-22, "17598": -3.4756201785057784e-10, "21161": -4.3817199184559284e-10, "35852": 1.1250072162738434e-12, "21265": 1.6433052428587238e-19, "575": -5.558797155913453e-13, "45871": 3.6562807148986395e-21, "21914": -5.173503552641234e-17, "47654": -7.1166246198117735e-09, "11547": -1.0530967387012425e-12, "27053": -7.090869621606544e-10, "38259": -4.0202813077061245e-25, "34756": -9.917538790205071e-14, "2017": -4.622850724445015e-12, "2598": -1.512245016710434e-16, "37159": 2.489524292128933e-25, "47429": -1.76733356681974e-19, "37602": -3.6044080995714306e-19, "2062": -2.8161324735265226e-10, "17234": -1.9547654162010985e-13, "41648": -6.460295990109443e-09, "27637": -1.267704914837981e-19, "28089": -1.410546818236824e-15, "9333": 1.1434752450467656e-16, "14847": -5.392731949882546e-13, "7257": -1.4279887636803323e-11, "27702": 8.822234392677486e-18, "2673": -7.458002271309993e-16, "1190": -3.331621645230598e-15, "37432": 1.0026890777226072e-10, "19411": -2.1825540506836827e-17, "6080": -4.240377146635943e-17, "19787": -2.0762623391401557e-17, "22549": 2.5926374762341718e-18, "34499": -3.5202425863190003e-13, "45893": 1.3667282182723284e-08, "44947": -5.690759495580177e-17, "32807": 3.8606166931630007e-22, "42307": -2.6416911325100045e-13, "44516": -1.2296686691115611e-12, "7090": -5.610971687275424e-15, "25546": 1.0667310590406487e-13, "1469": -3.7691086163249565e-12, "31215": 8.262777601345493e-20, "24545": 7.770099667847586e-17, "49453": 4.291390068829059e-08, "43162": 1.9693466857262365e-14, "43848": 3.128832262722092e-17, "48789": -9.80397093659408e-22, "35980": -3.237450862947355e-15, "43783": -2.9133337084203957e-08, "16331": 2.361156977713108e-08, "18511": 1.0778109729290008e-06, "25996": -3.960394234781006e-14, "1843": -6.988017749089831e-19, "20407": -7.105259282980115e-10, "15939": 7.540978952391697e-16, "22824": -7.578862884494164e-17, "30348": 1.288120029561784e-24, "17204": -5.488529976235531e-22, "27049": -2.310351909784458e-16, "24962": 3.5909347699959304e-20, "15606": -2.36597975344921e-11, "47681": 4.072792325615637e-14, "40062": -8.416282254453122e-16, "25260": -8.055818057073338e-12, "29893": 5.260587972177877e-17, "7297": -2.3219319800205085e-14, "14095": 8.156662138911472e-31, "36771": 1.2844562219394006e-16, "28904": 3.663406689113913e-14, "11298": -2.370620366676235e-15, "38838": -1.144524318655934e-22, "40158": -7.15108571316958e-17, "30288": 7.27080225944519e-06, "161": -1.9476881587578155e-18, "19567": -8.379779756069183e-08, "34010": 1.7921474304571916e-14, "32687": 5.724597188841688e-32, "17859": -6.96554414147954e-14, "48466": 2.0910832236223082e-23, "37304": 4.553228460935088e-14, "25587": -6.645129585480802e-16, "19928": -2.8647180627672244e-13, "6573": -2.0537003365461714e-10, "2401": -5.32927870722233e-13, "8013": -1.9473526791102813e-13, "27760": -4.784973459126541e-16, "44160": -1.7005188368557355e-14, "18485": -1.2885849054455889e-14, "7820": -6.000844217151844e-19, "3907": 7.005091902101412e-10, "32997": 3.1681096857028024e-12, "25915": 0.00024032644271850586, "9545": -2.3233160972595214e-05, "26943": -2.547552830739459e-30, "20570": 3.879057666453741e-25, "35384": -1.3211181340011535e-11, "33398": 1.2579324538819493e-09, "22536": 2.950980067253113e-06, "28391": -6.412225080337092e-19, "49079": -2.0248216969775967e-11, "23493": -1.9543517026932021e-13, "4527": 4.6864947478297835e-14, "20977": 1.7498133679321426e-21, "15790": -1.2776980292983353e-09, "27766": -1.9352139231096702e-25, "14000": -1.606354635441676e-10, "28476": 8.019823520555303e-17, "12859": -1.2992074971407418e-12, "38038": -2.3401696234941482e-07, "7360": -1.7169085597679157e-15, "21839": -1.9659442074271283e-13, "25819": -1.2874654231609385e-13, "37955": -1.1604884093685542e-11, "29701": -8.923179755924754e-21, "18395": 1.9422182571536724e-19, "22702": -1.6306666642527425e-19, "7175": -4.593376535922289e-08, "34126": 2.826263311925259e-17, "43221": 2.1178188369663786e-15}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_4.json <==
{"20228": 2.898896183864408e-17, "24631": -1.7671466512325652e-14, "21481": 1.1949226260185242e-07, "31601": 1.7306854715570806e-10, "21027": -3.200962964911014e-11, "7756": 2.081690375632661e-16, "15003": -1.069113053381443e-07, "10962": 4.3644896724481795e-16, "37208": 5.712333286256858e-22, "1713": -1.7537539420686699e-13, "25435": -6.037746667861939e-06, "10196": -3.6398229002952574e-06, "8919": 7.182198576629161e-08, "40058": 5.033974535763264e-08, "1597": -2.150909210740792e-12, "18522": -5.9304270648180995e-22, "44492": 5.274006231736905e-16, "48083": 1.0091922381051579e-19, "12260": -2.994683105498552e-08, "7314": -2.7447301149368285e-06, "35031": -1.3741356134414672e-06, "17309": -2.982274704965704e-15, "6094": 2.57817106330549e-12, "19429": 4.07859488404938e-11, "38589": -8.509144322488282e-12, "23": 1.2867751121520996e-05, "11185": 4.0061902950583314e-12, "17000": 9.36201000213623e-05, "31999": -4.748974392680368e-21, "31002": -1.1485739378258586e-09, "5762": -1.429644735928548e-14, "19308": -4.384730356576938e-14, "16780": -1.0486160562095392e-12, "36171": -3.2161512461446236e-25, "31110": 2.862630844116211e-05, "5943": -1.418557483702898e-08, "22617": -2.2438405454158784e-06, "46077": -1.1433641151287672e-21, "39120": 1.0573517701586293e-18, "24076": -2.258478777258932e-18, "49558": -1.4570476444299152e-18, "12596": -4.89701562855771e-12, "2215": 8.275565051008015e-11, "38964": -6.187279359437525e-10, "1966": 4.099513546407252e-12, "36951": 4.976475834846497e-06, "19437": 1.3135605379875234e-23, "47182": 1.225794181227684e-06, "24183": -1.440919586457312e-09, "28182": 3.589182770435961e-17, "5267": 3.1319378514249594e-17, "41565": -8.592730815618933e-20, "35684": -2.4722996494133547e-20, "46765": 1.144609385910129e-20, "20211": 6.46238088607788e-05, "25201": 5.308234778247716e-20, "46364": 1.278593523374935e-18, "45205": 4.3517710268670127e-16, "12684": -0.0001468105411529541, "41732": 1.0133262549061329e-11, "17423": -3.362897182945801e-15, "31279": -2.921917285902964e-13, "8492": -2.9196731698988285e-14, "40686": -8.776589177639238e-16, "46925": 3.240850219299318e-11, "25999": 1.2371579941827804e-10, "46650": -2.7246164707194257e-22, "40125": -4.9011826515197756e-05, "8943": -1.6869705632416298e-15, "13639": 1.1349765571821991e-14, "7734": 1.241516489614014e-13, "34508": 2.2756533274117435e-20, "36350": 1.7845871536168596e-18, "27458": 2.869378371872126e-21, "29134": -1.281375489270431e-11, "42936": -1.818145807519489e-16, "11653": 5.752009153366089e-07, "20870": -5.046741962432862e-06, "1922": -1.9301543943583966e-10, "18920": 4.780758592650759e-23, "45577": 1.2281579399309184e-16, "21611": 4.895836204976342e-19, "49456": 2.0173075638151326e-22, "40837": -2.0806488042895976e-17, "40222": 6.618324279785157e-05, "23347": 1.2240235507488251e-06, "21127": -1.662120893935852e-19, "41422": 1.1213318202862866e-11, "14911": -5.866845897983808e-16, "20183": -3.879358043568787e-19, "34100": -2.098606017852944e-12, "33297": -1.0214853682555257e-09, "22363": -1.408216543495655e-07, "9062": 9.538960910049355e-13, "45657": -9.655973434448242e-05, "2267": 5.016964860260487e-10, "17786": -1.4068533182144165e-05, "8820": 1.6375277869795646e-17, "13390": 3.347259802666258e-14, "3170": 1.217955510751656e-16, "41357": -2.1591039001123134e-12, "18491": 3.4793442672444846e-21, "38132": -2.297718005445093e-17, "13939": 1.516123302280903e-08, "46700": -7.338776173072513e-23, "30148": 2.5613644538680093e-13, "8072": -8.884993185631629e-14, "24269": -2.3359403014183045e-07, "15692": 3.5385924093134236e-11, "10792": 1.0279020898451563e-10, "19872": 1.7536322394207105e-15, "40248": -1.5632070290982902e-18, "14046": 6.714347982779145e-09, "45091": 3.198972391236371e-19, "13882": 0.0010180532073974609, "8715": -1.3974071407574228e-10, "35304": 1.821034960448742e-07, "30572": 4.826762904294735e-18, "21243": 1.4267432721370987e-17, "21890": -3.700974422760073e-17, "7526": -1.4722377061843872e-07, "45652": -4.154832922154128e-14, "1730": 2.3010653746205564e-20, "44601": -1.3292673230171203e-06, "16527": 9.061456825772834e-21, "6354": -2.2711271752129392e-15, "36162": -2.5502235041871978e-20, "18788": 4.189870378468186e-10, "22216": 9.998238348352117e-16, "48347": -2.393930052021348e-18, "46331": 9.751149167909912e-23, "34579": -8.856630706599589e-17, "11930": -3.220927101210691e-10, "37341": 1.8439117420443463e-17, "11650": -2.1121024474268778e-10, "13355": -3.452935359860021e-13, "28158": 3.042615048798325e-14, "44220": 4.149968111028745e-22, "31854": -1.3025653315708041e-08, "30459": 1.0370352580141295e-17, "17168": -1.965568159623121e-16, "43732": -3.1687483191490173e-07, "3065": 2.961439687226841e-18, "19079": 8.098885416984559e-07, "13730": 1.7754547831927426e-15, "27688": 1.5534198372080256e-14, "41804": -2.883788382244436e-19, "7532": -5.083138967165723e-10, "14887": -8.4240260600498825e-16, "7473": 3.510531541905948e-11, "47479": -1.003572903573513e-07, "16472": 1.1135794011352119e-11, "46655": -6.97756877343636e-11, "47978": 1.129891700202279e-12, "40785": 3.870848919174108e-15, "40609": -1.2127322800495333e-17, "39781": -3.4246546931626654e-13, "40392": 8.146626683793942e-19, "33438": 7.043276985946312e-17, "13489": -8.047693222761154e-07, "14317": -3.136689201710396e-11, "25849": 2.9262172790119405e-19, "12275": -1.0751373480388793e-12, "43597": 1.5707371403550496e-12, "41263": 1.0973840380238548e-18, "42941": -1.8745491270344417e-16, "40675": 4.987066396780135e-19, "1776": 2.0721737259268358e-21, "11580": -1.138698235154152e-06, "23448": -9.166402090355274e-21, "38728": -8.71661978707472e-16, "49100": 5.6609965604081937e-14, "46145": 1.1768548283725977e-08, "29977": -2.7297515869140624e-05, "26680": 3.2215605183516515e-16, "26097": 7.107686563877919e-19, "30397": 5.41983808943769e-12, "1662": -6.132224061872193e-14, "14502": 1.0336650806130887e-16, "6797": -1.7346345799103517e-24, "10738": -5.3551947083599685e-20, "35904": -3.446385209415195e-20, "6992": 1.736900955438614e-07, "35756": 1.4635660611202891e-22, "47892": -3.7507157379934594e-14, "6459": 7.752158340027394e-24, "30188": -1.6792856989746052e-20, "34670": 1.3969925801885514e-22, "18865": -4.0007384995988105e-11, "18190": 9.951508045196533e-06, "16793": 6.528364515645535e-15, "24774": -1.8188681671915675e-14, "16757": 9.009508132934571e-05, "30752": 2.202412113547325e-08, "36239": 4.7390498220920565e-07, "42646": 1.7684342878965253e-15, "13937": -4.2960820719599724e-08, "34140": -3.3348933965900163e-19, "23604": -2.688871609279886e-10, "14841": -0.00034965591430664064, "4585": -2.9594926509446394e-15, "11569": 2.8839806418545776e-11, "5704": 1.508694822405232e-11, "45178": 7.92534127831459e-07, "36647": 1.69051594554534e-18, "38960": -2.279307923854566e-22, "13563": -8.688579633542303e-14, "15964": -1.4792878573643974e-10, "48413": 1.1561653348139692e-24, "34271": -8.051236204966416e-20, "22752": -1.1244112307906561e-13, "27082": 9.727754513733089e-10, "31438": -5.29617428779602e-06, "49226": 1.9982301403820292e-17, "4573": 7.658582969194417e-18, "37499": -5.351692088879645e-09, "9532": 1.0576560271147173e-10, "26181": 7.393407717645739e-18, "39323": 3.242921957280487e-10, "24904": -4.718053256417503e-22, "33636": -1.9294942976266077e-19, "29715": -3.967432712670416e-09, "45357": 1.9371476644991503e-16, "17193": 1.353794333580627e-16, "15590": -1.6226027835399393e-20, "22687": 7.096503973007202e-06, "8119": 1.728244991561212e-14, "4616": -6.46566622890532e-10, "22416": 1.9037317484617234e-07, "41733": 5.310401007818655e-15, "24336": 5.9774342170171604e-21, "36315": 2.881436150574087e-21, "6385": 5.750484764575959e-07, "13688": -4.286638498306275e-06, "33419": -2.416628962914613e-17, "11375": 3.0012961360625924e-11, "47637": -1.9212721586227417e-05, "3212": 8.937509621276263e-15, "4683": 4.383974086530351e-17, "29868": 5.384583363497904e-20, "47596": 4.146008905081544e-12, "22655": 5.2638771012425425e-09, "34476": -6.216981448233127e-08, "31757": 9.268905222415924e-07, "47929": 9.422102011740208e-08, "3493": -1.1384027401306618e-17, "35015": -1.1514577735738384e-13, "1933": -7.505099475383759e-07, "29116": 1.696067142195387e-21, "25863": 1.648456134914272e-20, "17112": -8.032215248476859e-13, "30962": 4.0029611569902815e-17, "45735": 1.0071485406673882e-23, "23520": 2.280339685967192e-10, "27558": -5.0110287475035875e-12, "49207": -2.775367102003656e-10, "13702": -8.229074068367481e-08, "14435": 2.0054051474982516e-15, "1611": -2.0775169156372342e-21, "14109": 8.026169538497925e-06, "45363": 2.4575893580913543e-06, "15442": -8.725697174668313e-08, "46881": -1.2756742238998412e-05, "42007": -4.054372787475586e-05, "11446": -4.466303437948227e-07, "1233": 1.0998499000436368e-13, "27834": 4.925089422613382e-08, "18817": -1.3325885533932436e-18, "18623": 1.1088244038226502e-19, "31859": -1.4050609024707228e-10, "46254": 1.2304458667233842e-18, "19637": 4.341514752057403e-21, "6273": -3.1287628412246706e-06, "33900": 2.1839731800810113e-13, "33837": 3.590686246752739e-09, "5041": -1.24678835272789e-06, "19776": 6.177481693939353e-21, "17140": -3.8459806006585493e-13, "34053": -1.7147366888821125e-08, "15596": 1.3572939394634887e-12, "25178": 4.105396925191407e-16, "9633": -5.10258004737807e-13, "29126": 2.9911422188937107e-18, "7364": -8.25120322406292e-08, "38778": 1.9590659067034722e-07, "30442": 1.2308010831475258e-07, "39558": 2.5297278548384246e-25, "18814": -2.575650630276538e-17, "34634": 1.3596203156385211e-17, "47448": 1.845506820280507e-17, "44782": -1.0684335231781006e-05, "25356": -1.8084780757655874e-21, "4640": 4.620596236897847e-19, "8350": -1.9485452205751654e-18, "33658": -5.794314295053482e-07, "37491": -9.234739484312445e-24, "29359": 2.688033739104867e-08, "25061": 1.4883908443152905e-09, "41552": 4.1314195987907086e-17, "29854": 1.5369327738881112e-07, "23675": 6.47934153676033e-09, "23614": 1.9579644572331747e-12, "49436": 2.387060703767929e-11, "21407": -5.026875420641782e-20, "49051": -9.552129777148366e-09, "20462": 1.1725624260815865e-20, "45983": 5.160454263429239e-22, "46169": 2.4888854865956488e-15, "13345": 2.647653468945124e-21, "28065": -1.599971426458069e-12, "48706": -3.270973270019795e-14, "33782": 8.090876042842865e-07, "11674": -3.254540192898503e-14, "39948": -0.0006553137969970703, "20748": 2.1913240198045967e-09, "49695": -4.7293019500571634e-15, "13732": -1.2682037434594032e-23, "27990": -1.481942366808653e-08, "17966": 1.1236457098107166e-13, "41462": -6.56164819321062e-21, "9498": -2.055594999772481e-15, "39920": -7.61799281463027e-08, "21194": -9.031246299855411e-09, "4353": 5.447083385661244e-09, "3685": 0.0003921916961669922, "6780": 3.570880206178501e-21, "3095": 3.635415396274766e-11, "15583": 5.786792378614792e-14, "15039": 5.139426617574091e-19, "6432": -3.734189084851416e-22, "7009": -6.970803752612666e-21, "33075": -9.24622647530452e-21, "27554": 3.917231224477291e-08, "30494": 7.344528436660767e-06, "28556": -4.383713986429172e-19, "49563": -1.6845329664647578e-08, "8595": -4.125832552397612e-23, "7286": -2.3863999665252322e-14, "49872": 3.9779187126080026e-21, "49443": -8.783668982588997e-20, "41761": -1.1384855494597172e-20, "17701": -3.0476032808479658e-15, "11209": 2.463971041088975e-16, "38293": 5.520422785565415e-14, "32473": -6.587972044944763e-06, "25810": 1.0583753925347273e-17, "31331": 4.510268200585976e-16, "8918": 1.9619935287974037e-18, "13244": 8.817710174639242e-24, "28094": 9.190403120467484e-25, "38597": 1.9967065652791438e-18, "17042": 1.768846744196151e-23, "8851": -1.001572869085976e-12, "44925": 1.121332369948165e-19, "49606": 3.255071490126937e-15, "49629": -2.596631798468252e-14, "5429": -3.146767110181477e-26, "38153": 6.956452081041675e-15, "36149": -3.884438774548471e-10, "43998": 2.460394948720932e-06, "28596": 1.7785019984506435e-16, "47642": 5.7573206722736356e-08, "34909": -1.579836755990982e-06, "17281": 1.5136631727218627e-05, "26605": -2.0352120045572518e-08, "42695": 6.199226548764259e-16, "46871": 6.219038321471731e-23, "12381": -9.91926866432764e-22, "19537": -1.2391970257344246e-20, "23402": -5.757897977853865e-16, "32827": 1.6818377375602722e-06, "1482": 4.0369471321355376e-13, "40943": -2.7152784287843147e-22, "32542": -8.419569208495403e-16, "1192": -5.5634860020973045e-24, "32434": 8.967631325018654e-18, "18471": -2.5465054530652253e-19, "49304": -0.002717705078125, "37584": 1.2915878556668758e-07, "19032": 1.9671937479870394e-10, "17598": -1.992798843275523e-11, "21161": 3.1175111730192e-23, "35852": 4.010533496013463e-18, "21265": 2.367610773233719e-18, "575": 1.3629975001094862e-10, "45871": 4.335787380379456e-25, "21914": 7.475930452346801e-06, "47654": -5.368630887070403e-16, "11547": -9.952498825072097e-15, "27053": -1.932386715919332e-16, "38259": 2.860481018718275e-15, "34756": -1.9394757691770793e-09, "2017": -3.2021239399909975e-07, "2598": -1.1706901714205741e-07, "37159": -1.2776374205714092e-10, "47429": 5.283862675739895e-20, "37602": -3.742179980440923e-22, "2062": -2.1084454237337188e-20, "17234": 5.379436910152436e-07, "41648": 1.0289470992574935e-10, "27637": -1.8775734005743727e-17, "28089": -9.031591005623341e-08, "9333": -1.6316885012201966e-09, "14847": 1.0468060150742531e-07, "7257": 5.211374951366587e-19, "27702": -8.270209170269105e-17, "2673": 1.396125402786108e-16, "1190": 9.994197469609389e-14, "37432": -2.691065674298443e-10, "19411": -4.414950683712959e-07, "6080": -1.66419371425232e-23, "19787": 9.500262141227723e-07, "22549": 9.797658684362887e-14, "34499": 4.017929546535015e-08, "45893": -2.519665940781124e-11, "44947": 3.4991418942809106e-08, "32807": 1.8208205776470976e-16, "42307": -3.1981689971871674e-11, "44516": -6.47621817284616e-16, "7090": -2.5978215889219112e-18, "25546": -7.949942926188668e-13, "1469": 3.604359477549224e-14, "31215": 1.6276725745001385e-13, "24545": 5.390589674126884e-20, "49453": -2.1889894269406795e-08, "43162": 5.786709859967232e-07, "43848": 1.8059672138824588e-18, "48789": -8.000147306873653e-21, "35980": 3.284833474121579e-23, "43783": -7.644326659303132e-20, "16331": 2.3213090896606444e-05, "18511": 1.0356136392886128e-13, "25996": 1.638287487441825e-17, "1843": -6.493643835402954e-20, "20407": -2.490613184441548e-17, "15939": 5.173709238803781e-15, "22824": -3.2422610603266565e-18, "30348": -5.748975243340809e-19, "17204": 2.1274462362131167e-19, "27049": 1.6282390333799412e-11, "24962": -1.450523268431425e-10, "15606": -1.5891401972112362e-12, "47681": -3.572227200322872e-20, "40062": -7.220940915431128e-11, "25260": -4.068545847446536e-16, "29893": -3.10925330621048e-17, "7297": 8.009078502655029e-06, "14095": 7.031956315040589e-07, "36771": 4.0775976345441834e-19, "28904": -8.26341750581605e-14, "11298": 1.656194588215718e-22, "38838": 8.545642415924703e-14, "40158": 1.9821198501968063e-16, "30288": -2.6835871835828586e-12, "161": 4.223435837169554e-18, "19567": -1.1197807788848877e-05, "34010": 1.370776772091631e-10, "32687": -3.675451054618861e-15, "17859": -1.5530853532254696e-07, "48466": 4.519448056817055e-07, "37304": -3.363190591335297e-06, "25587": 2.968341921544791e-19, "19928": 6.707441329956055e-05, "6573": 8.46055510919541e-09, "2401": -9.687613558573282e-17, "8013": -2.8838057187385857e-09, "27760": -1.126579230836637e-19, "44160": -4.4675623066723344e-08, "18485": 3.330041664639793e-13, "7820": 4.017931303224032e-12, "3907": 1.3967380709800636e-11, "32997": 7.463033398380504e-11, "25915": 1.4341059140861035e-08, "9545": 1.5954889357089997e-07, "26943": 7.41469060629163e-18, "20570": -1.8371643354494566e-22, "35384": -3.6362148821353914e-07, "33398": 0.0016199855041503907, "22536": 1.327188491821289e-05, "28391": -8.390583161599352e-12, "49079": -6.962865006787666e-16, "23493": -2.5591191388230074e-14, "4527": 2.1955732576264355e-22, "20977": -3.956888253511592e-24, "15790": -8.170990273356437e-08, "27766": 6.178411460829731e-19, "14000": -3.9074700506486203e-19, "28476": 1.5333745977841317e-09, "12859": 3.623384178688769e-20, "38038": -4.868058022111654e-10, "7360": -8.190352469682694e-07, "21839": 1.7862301929231365e-22, "25819": -8.613583304395433e-12, "37955": -4.1358289308845997e-11, "29701": -6.183761797728948e-11, "18395": -1.0879057393440792e-19, "22702": 5.025244776339199e-21, "7175": -3.8305209018290044e-08, "34126": -1.5543770277872682e-08, "43221": -3.6595587671328646e-15}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_40.json <==
{"20228": 5.858373045921325e-06, "24631": -6.707112188450992e-09, "21481": -3.362631417758166e-13, "31601": -6.997715681791306e-07, "21027": -2.1170094441913535e-11, "7756": 3.0185135081410406e-07, "15003": -7.933996215570005e-13, "10962": -4.330700729042292e-08, "37208": -4.380753671284765e-10, "1713": -4.2836580860239334e-12, "25435": 6.422393023967743e-07, "10196": -3.8166483136592434e-10, "8919": 1.5425458550453186e-08, "40058": -1.6992072050925344e-09, "1597": -3.1491575646214186e-09, "18522": -3.170922968642742e-15, "44492": -4.203988239169121e-08, "48083": -3.1799657735973594e-08, "12260": -2.0015116780996324e-07, "7314": -7.397252484224737e-09, "35031": -5.871615931391716e-07, "17309": -1.1155650019645691e-07, "6094": -7.077765076246578e-11, "19429": -1.523420678495313e-12, "38589": 3.145583323203027e-09, "23": 1.0924560811531591e-13, "11185": -9.438134729862213e-09, "17000": -6.019387394189834e-08, "31999": -1.435632657376118e-10, "31002": -3.708332777023315e-07, "5762": 9.614068796797625e-23, "19308": -4.5236892998218537e-07, "16780": 6.203929814319054e-14, "36171": -2.0008708995549266e-25, "31110": -6.735575851052999e-08, "5943": 5.521918211570664e-13, "22617": -2.1091168746352196e-08, "46077": -2.9340843990532936e-17, "39120": 8.375911556945514e-20, "24076": -6.059909355826676e-09, "49558": 5.33292476845304e-14, "12596": -5.13978349044919e-08, "2215": -1.2106034773751162e-10, "38964": 3.4420958254486325e-08, "1966": -9.030451765283942e-09, "36951": 2.82419890165329e-06, "19437": 7.0661732021193305e-15, "47182": 3.243868350982666e-06, "24183": -7.447702810168266e-09, "28182": 4.457330636314579e-19, "5267": -1.3327813148498535e-06, "41565": 3.956851309143894e-20, "35684": -1.5342062711715698e-06, "46765": -4.5111474378245476e-12, "20211": -4.86302375793457e-06, "25201": 2.52845522297207e-16, "46364": 5.884516832144194e-17, "45205": -2.470068466209341e-10, "12684": -1.5729283913969993e-07, "41732": 5.1639582961797716e-08, "17423": 9.213240444660186e-07, "31279": -3.1922748312354086e-08, "8492": -8.409845759160817e-10, "40686": 5.628564208745956e-07, "46925": -4.899344574482711e-13, "25999": -4.5660635805688795e-09, "46650": -3.5740132631190136e-13, "40125": -6.885946273803711e-05, "8943": -4.919327795505524e-07, "13639": -7.084806566126644e-09, "7734": 1.2695765860826214e-12, "34508": 2.0433343946933747e-07, "36350": -4.72562899813056e-08, "27458": -6.990977999521419e-10, "29134": -9.190465789288282e-09, "42936": -1.4669913980469575e-10, "11653": -3.068305179476738e-07, "20870": -1.323448121547699e-06, "1922": -1.4477890229922756e-26, "18920": 8.735158790277368e-23, "45577": 4.443478733833633e-18, "21611": 1.2973823404482943e-16, "49456": -7.831847881334397e-13, "40837": 2.872534990310669e-05, "40222": -2.4691564962267873e-07, "23347": -1.8041658904621727e-11, "21127": -7.576918834788328e-25, "41422": 4.404729306697846e-06, "14911": -1.748459180817008e-10, "20183": 5.074710790475833e-16, "34100": -7.975141329552571e-12, "33297": 3.6995924546090464e-13, "22363": 1.5364117177943047e-19, "9062": 6.1383237381917865e-15, "45657": -5.2651436999440194e-08, "2267": -2.2366445045918225e-08, "17786": -4.0156967006623744e-08, "8820": -1.0607236996293068e-07, "13390": 1.2805620452915889e-15, "3170": -1.6931849718093872e-06, "41357": -2.9379470273852347e-07, "18491": -2.5288625360442296e-17, "38132": -1.874547839164734e-05, "13939": -1.921254806802608e-11, "46700": -3.4466357231140134e-05, "30148": 1.0111036317539402e-10, "8072": -3.707442665472627e-08, "24269": -3.565554834494833e-11, "15692": 2.2656035980617163e-12, "10792": -1.7161252617370337e-09, "19872": -5.409642511722268e-14, "40248": -4.251117934472859e-10, "14046": 9.324308131808496e-28, "45091": -2.504531666636467e-07, "13882": -7.870811969041825e-08, "8715": -2.9331890695579364e-21, "35304": -2.26828531594947e-09, "30572": 2.1348181180655956e-08, "21243": 4.308096634986214e-13, "21890": 6.979112513363361e-09, "7526": 6.49149704258889e-09, "45652": -7.55147892050445e-09, "1730": -2.2512385839945636e-10, "44601": -5.006729811429978e-07, "16527": -1.5722562141107232e-16, "6354": -1.532924943603575e-10, "36162": 3.734416007995605e-05, "18788": -2.0869823638349772e-08, "22216": -2.1551448298851028e-10, "48347": -2.1449607610702513e-06, "46331": 3.284115167312418e-17, "34579": -1.6129493574101871e-16, "11930": -2.1041617728769778e-08, "37341": 2.4743493365342317e-15, "11650": -3.01971435546875e-06, "13355": 3.0442876976299335e-22, "28158": -8.189585969375912e-11, "44220": 2.0615807848280328e-20, "31854": -2.88503710180521e-09, "30459": -1.452534714296833e-21, "17168": 4.281142768850638e-18, "43732": -4.142785837757401e-10, "3065": -3.188346090610139e-10, "19079": -8.340210653841495e-08, "13730": 3.982180050662344e-19, "27688": 8.82747583091259e-08, "41804": 1.692484365776181e-08, "7532": 9.127440692363945e-20, "14887": -2.3334601428359747e-08, "7473": -6.991762347752229e-11, "47479": 4.215346821601074e-17, "16472": -2.4784994311630725e-08, "46655": -9.722113609313965e-07, "47978": -2.8209948539733887e-06, "40785": 2.38677485978403e-19, "40609": -1.17226410870086e-16, "39781": -5.608448645944009e-11, "40392": -1.0271335393190384e-06, "33438": -1.791027548492252e-14, "13489": -2.2411768441088497e-10, "14317": 4.4373750686645505e-05, "25849": -7.858060300350189e-07, "12275": -4.981301352381706e-07, "43597": -5.481032530951779e-11, "41263": 8.592774718999863e-07, "42941": -1.3355562879074618e-21, "40675": -1.1893059127032757e-08, "1776": 7.065804386030549e-14, "11580": 1.0488820075988769e-05, "23448": -7.18585852155229e-12, "38728": -1.961673697223887e-09, "49100": 3.72451337349658e-18, "46145": 1.0947767215344073e-17, "29977": -2.5808017700910566e-07, "26680": -4.3164792215815567e-19, "26097": 2.2936537114048862e-14, "30397": -1.5528099611401557e-08, "1662": -8.967227459709404e-19, "14502": 1.1424739360809326e-05, "6797": 2.42171496885827e-19, "10738": -5.449159070849419e-09, "35904": -1.2309030184010083e-15, "6992": -2.6274120435118675e-07, "35756": -2.2813552641309797e-09, "47892": -5.1366071701049804e-05, "6459": 5.4282049966047906e-14, "30188": 3.998593516301059e-20, "34670": -3.507810333758243e-11, "18865": 4.322042688727379e-08, "18190": 2.7367794513702393e-06, "16793": -5.994850198476342e-12, "24774": 1.464986801147461e-07, "16757": -4.8049213364720344e-08, "30752": -5.278826951980591e-06, "36239": -6.874892278574407e-09, "42646": 1.4721541674589388e-12, "13937": -3.7831727240700276e-10, "34140": 2.496299296617508e-06, "23604": 0.0002716879653930664, "14841": -6.915891170501709e-07, "4585": -4.0434962138533594e-08, "11569": -2.2951003164052963e-07, "5704": 9.643974684663866e-24, "45178": -3.0935082122596215e-11, "36647": 1.419801963493228e-08, "38960": 3.842274942655877e-14, "13563": 2.9135322803534716e-22, "15964": -1.7368987202644347e-07, "48413": 1.1073466860247382e-23, "34271": 3.5135934352874756e-05, "22752": -8.88424588650421e-21, "27082": -4.292433745876301e-25, "31438": -1.840023249387741e-06, "49226": -2.388354018330574e-07, "4573": -7.840313287488243e-14, "37499": 6.592736667698773e-12, "9532": -5.25081381201744e-07, "26181": 6.867068691462918e-13, "39323": -1.017809881886933e-10, "24904": -2.924830141637358e-11, "33636": -3.0931798391975463e-09, "29715": -3.5648702760227025e-09, "45357": 2.165835866207999e-13, "17193": -3.5577340895542877e-12, "15590": -1.250603818334639e-09, "22687": -3.320990629163134e-12, "8119": 2.307527502409812e-13, "4616": 3.201895282245459e-13, "22416": -1.6989376945275582e-11, "41733": 1.947157386439358e-12, "24336": 3.581150248646736e-07, "36315": 2.2965494395066346e-13, "6385": -2.8395548462867737e-07, "13688": -5.861461162567139e-07, "33419": 7.822136580944062e-07, "11375": -1.0741730511654168e-09, "47637": -2.4599301468697375e-10, "3212": -2.7581312139258497e-19, "4683": 9.021990440221396e-25, "29868": -2.9092659588059176e-11, "47596": -3.651139140129089e-07, "22655": -4.659928847104311e-08, "34476": 7.110890010153526e-13, "31757": -7.970991611480713e-05, "47929": -3.291920620540623e-12, "3493": -1.289217174053192e-06, "35015": -1.9517296925187111e-07, "1933": -1.2187473475933075e-08, "29116": -9.795271034818143e-10, "25863": -3.843555168714374e-09, "17112": -4.275040623724636e-12, "30962": -9.125893702730536e-09, "45735": -4.6085537178441883e-10, "23520": -1.0943209752440452e-07, "27558": -1.0386374924564734e-10, "49207": -6.7041777074337e-07, "13702": -2.3143512662500145e-08, "14435": -8.94362200051546e-08, "1611": -2.426929771900177e-08, "14109": 7.900814712047577e-07, "45363": -1.3222681445768102e-10, "15442": 9.8711296914189e-13, "46881": -1.4876788191031665e-09, "42007": -9.011413785628974e-09, "11446": 9.987786879966714e-21, "1233": 7.787293195724487e-07, "27834": -8.464599680901853e-17, "18817": -9.052297472953796e-07, "18623": -1.9942969083786012e-09, "31859": -2.1280473098158837e-07, "46254": 2.7407461404800415e-06, "19637": -1.5680705473641865e-10, "6273": -1.5646371990442277e-07, "33900": 7.320612689719168e-20, "33837": -2.3142635822296144e-07, "5041": -2.220134437084198e-07, "19776": -1.5909211337566376e-06, "17140": -3.79115492105484e-07, "34053": -3.830704092979431e-07, "15596": 5.267250061035156e-05, "25178": 6.03697074552656e-13, "9633": -2.6790721341967584e-07, "29126": 9.627724066376687e-08, "7364": -5.0536072812974454e-08, "38778": 3.037957526600549e-19, "30442": -3.0528306961059572e-06, "39558": -9.215242772651084e-26, "18814": -2.888126764446497e-08, "34634": -7.013277070200275e-13, "47448": -2.9009997844696045e-07, "44782": -9.483039379119872e-08, "25356": -4.695318784797564e-10, "4640": -1.5475465916097166e-08, "8350": -6.520021543110488e-11, "33658": -2.0164482295513152e-07, "37491": 3.229256055267693e-18, "29359": -7.385802746284753e-10, "25061": -3.724511543623521e-13, "41552": 7.376237213611602e-07, "29854": -4.206437733955682e-09, "23675": 7.485207115590086e-18, "23614": -3.362336196005344e-08, "49436": -2.69369912147522e-05, "21407": 8.803239097687765e-12, "49051": -1.715958642307669e-09, "20462": -2.251457917736843e-09, "45983": -1.4118286344455556e-10, "46169": -1.456099926144816e-10, "13345": 6.908117234706878e-07, "28065": 2.2488661110401152e-06, "48706": -1.7365171515848487e-09, "33782": -6.109832156653283e-11, "11674": -8.430527486780193e-11, "39948": 6.507377838715911e-09, "20748": -4.9116663932800294e-05, "49695": 1.5307356417179108e-06, "13732": -1.323094511462841e-10, "27990": 2.623194828629494e-07, "17966": -1.7337049188577337e-21, "41462": -2.6914620772004127e-07, "9498": 5.438147927634418e-09, "39920": 2.6051822304725645e-06, "21194": -3.4484015486668794e-10, "4353": -1.746351881593e-10, "3685": -6.167177110910416e-08, "6780": -1.4592833817005157e-07, "3095": -1.4939786493778228e-06, "15583": -3.9482323253891075e-19, "15039": 8.668638429298881e-12, "6432": -2.3742270371940324e-13, "7009": 1.937380979046845e-20, "33075": 7.819328457117081e-07, "27554": 4.823844448886838e-17, "30494": 9.433587640523911e-07, "28556": 7.662224024534226e-07, "49563": -3.207659348845482e-07, "8595": -1.23996387628722e-10, "7286": 2.5135516594133538e-23, "49872": -3.964233619626611e-09, "49443": 2.5217121634243815e-20, "41761": -2.8567781100719004e-11, "17701": -4.420024454593658e-06, "11209": -7.486064732074737e-07, "38293": 1.1566871823829137e-22, "32473": -5.177177488803864e-07, "25810": -1.0060170665383338e-07, "31331": 1.1996872425079346e-05, "8918": -3.132678102701902e-11, "13244": 9.166659159478092e-25, "28094": -5.21368274348788e-10, "38597": -3.382882568985224e-08, "17042": 9.084739904796635e-17, "8851": 5.774200893938542e-08, "44925": 2.8523310380279555e-14, "49606": 1.5529383470347728e-20, "49629": -5.2867519390042973e-17, "5429": 2.660331265176563e-19, "38153": 1.0890826208176286e-22, "36149": -5.133929080329836e-09, "43998": 2.5628295041713044e-14, "28596": -1.0359567822888494e-08, "47642": -5.2305080089354305e-12, "34909": -1.0427775792777538e-07, "17281": -2.165649857488461e-10, "26605": -9.82206256594509e-10, "42695": -4.6993134310469035e-09, "46871": -6.42815720652834e-13, "12381": -1.2488726060837507e-08, "19537": 5.166180372384588e-14, "23402": 1.0653268489591027e-13, "32827": 9.665485642754157e-18, "1482": 1.058625030084942e-18, "40943": 5.104127068745195e-23, "32542": -9.105687240662518e-11, "1192": 2.585736312565867e-17, "32434": -1.4168670400977135e-07, "18471": -3.3096096012741326e-08, "49304": 2.2107655182480813e-07, "37584": -4.1937983041862026e-10, "19032": 7.707607352358536e-13, "17598": -7.783239241689443e-08, "21161": -5.042159929871559e-08, "35852": -3.7828209400177005e-05, "21265": -8.041162686822646e-12, "575": -7.627558708190918e-07, "45871": 2.3854404562762e-15, "21914": -8.357634767889976e-08, "47654": -3.7914209067821505e-07, "11547": 5.682610273361206e-06, "27053": 1.6656059771776198e-07, "38259": 1.521146354493616e-18, "34756": -3.769421484321356e-08, "2017": -1.0813944041728973e-07, "2598": -4.9162713830486204e-18, "37159": -5.255915841440028e-16, "47429": -9.097358315557357e-12, "37602": -4.663382191210985e-08, "2062": -3.882819414138794e-07, "17234": -3.704940027091652e-09, "41648": -7.114773325156421e-10, "27637": -7.758168976579327e-11, "28089": 3.360513867178838e-14, "9333": 1.3694710920830743e-14, "14847": -4.2815064080059525e-09, "7257": -1.981345485546626e-10, "27702": -3.397458567633294e-10, "2673": -3.854686292470433e-10, "1190": -2.0121846318943426e-10, "37432": -1.999710548261646e-10, "19411": -1.8139517307281495e-06, "6080": -3.140823100693524e-09, "19787": -2.3521367460489274e-07, "22549": -6.127456875226755e-16, "34499": -1.1306951637379824e-09, "45893": -8.436534553766251e-08, "44947": 3.345605134963989e-05, "32807": -8.655063084006543e-12, "42307": -3.4224597038701176e-09, "44516": -1.0881852358579636e-08, "7090": -1.0514591122046113e-08, "25546": 9.579181892149791e-14, "1469": -1.324521261267364e-08, "31215": 1.0853107692068708e-19, "24545": 1.0713293552398681e-05, "49453": -6.489487364888191e-08, "43162": 2.7496546506881713e-07, "43848": -5.886457802262157e-10, "48789": -2.970944379399043e-13, "35980": -1.0311500169336796e-07, "43783": -7.331176102161407e-07, "16331": -1.3245847821235656e-06, "18511": 4.884114861488342e-06, "25996": -9.473791578784584e-10, "1843": -2.9267941135913132e-08, "20407": -8.003179915249348e-08, "15939": 6.204484105110168e-06, "22824": -6.371631622314453e-06, "30348": 1.5625457280763178e-23, "17204": 4.525966284469113e-23, "27049": 6.795237064361572e-05, "24962": 8.753135261940769e-11, "15606": -8.247047662734986e-08, "47681": 5.873828534674886e-14, "40062": -3.1682930886745453e-07, "25260": -1.5145376324653626e-06, "29893": -2.8823169413954018e-08, "7297": -8.64219069480896e-07, "14095": -1.0281069192452209e-23, "36771": 2.2709060431225226e-10, "28904": 1.0636963310162173e-13, "11298": -7.528246082078027e-16, "38838": -3.553990381988115e-12, "40158": -1.765031337738037e-05, "30288": -1.1556669473648072e-05, "161": -3.699941999002476e-11, "19567": -2.3262267859536224e-10, "34010": 3.949540853500366e-07, "32687": 5.216415877369758e-21, "17859": -1.186940789921209e-10, "48466": -3.3141278610315793e-15, "37304": 5.39892353117466e-07, "25587": 7.491880449350675e-15, "19928": -8.19346159696579e-07, "6573": -2.3323427740251647e-11, "2401": -7.283478225872386e-11, "8013": -7.58648943156004e-08, "27760": -2.9080223612254484e-10, "44160": 1.0244587063789367e-06, "18485": -9.593197703361512e-07, "7820": 2.7628453835859545e-12, "3907": 7.778055078233592e-11, "32997": 7.890933007001876e-07, "25915": 4.327716529369354e-06, "9545": -1.261143828742206e-08, "26943": -2.0634357869825197e-22, "20570": -2.7458393631746293e-17, "35384": -7.760009793855715e-11, "33398": -9.260698570869863e-09, "22536": -4.1752707213163376e-07, "28391": 1.4443078677484067e-16, "49079": 2.2210560739040375e-07, "23493": -5.132910519023425e-10, "4527": 8.064608664426487e-11, "20977": 4.673014904719996e-18, "15790": -8.74785655469168e-11, "27766": -8.936236624811078e-18, "14000": -4.3478738516569135e-08, "28476": -1.7274292185902596e-08, "12859": -4.30529733421281e-09, "38038": -2.0794521551579237e-08, "7360": 1.0809546336531639e-07, "21839": -2.994647502418957e-11, "25819": -5.879775244466146e-12, "37955": -2.33347513130866e-09, "29701": -1.5994730873103437e-13, "18395": 4.781356255989522e-10, "22702": -3.943572437492548e-12, "7175": -1.9751929212361573e-08, "34126": -2.42023304104805e-06, "43221": 3.334799814069811e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_44.json <==
{"20228": -8.194401264190674e-06, "24631": -9.981423545468714e-12, "21481": -1.3923441954943882e-13, "31601": -1.0384123772382736e-07, "21027": -4.940615326631814e-11, "7756": 4.075450357049704e-08, "15003": -1.2297759894863703e-11, "10962": -2.785425866022706e-08, "37208": -2.3079219317878596e-11, "1713": -9.118564321397571e-12, "25435": 2.1312880516052247e-05, "10196": -3.7290318869054315e-09, "8919": 1.4456868171691896e-07, "40058": -8.793967426754534e-09, "1597": -4.6591917634941634e-09, "18522": -1.2625198109184056e-15, "44492": 4.813382693100721e-09, "48083": -6.42208531498909e-07, "12260": -1.007839891826734e-09, "7314": -1.597404107451439e-07, "35031": -5.956107378005981e-07, "17309": -1.1369556188583374e-07, "6094": -1.5820075350347907e-09, "19429": -5.6581757235107946e-12, "38589": 1.828196218411904e-11, "23": -5.0900860060210104e-12, "11185": -1.2434408999979496e-08, "17000": -4.462887591216713e-09, "31999": -5.666439392371103e-10, "31002": -6.525878608226776e-07, "5762": 2.0433873641539577e-19, "19308": -7.73041844367981e-07, "16780": -1.956460801011417e-10, "36171": -1.8717247686225347e-22, "31110": 4.216147499391809e-10, "5943": 1.6740731023645595e-14, "22617": -2.650109305977821e-07, "46077": -6.133887148207506e-16, "39120": 2.5714865892027817e-18, "24076": -3.442363813519478e-08, "49558": -9.649402272771112e-12, "12596": -3.07910680770874e-06, "2215": -8.561590220779181e-10, "38964": -9.576389566063881e-08, "1966": -1.003741379827261e-07, "36951": -8.785188794136047e-06, "19437": 5.329891195060554e-14, "47182": 4.928426072001457e-07, "24183": -3.1200256198644635e-08, "28182": 4.190687713837536e-19, "5267": -2.7954480051994326e-06, "41565": 2.7243097389134014e-20, "35684": -3.2213503122329713e-06, "46765": -1.175458455691114e-09, "20211": -1.9978947937488555e-06, "25201": 1.6398811475415443e-15, "46364": 8.94695567632553e-16, "45205": 1.7140910495072602e-09, "12684": -1.675700070336461e-08, "41732": -6.964772194623947e-07, "17423": -3.028751015663147e-06, "31279": -4.880899796262383e-09, "8492": -3.8089873851276935e-09, "40686": 1.576395183801651e-06, "46925": -7.539822399849072e-10, "25999": -7.757449056953192e-09, "46650": -3.386141088412842e-11, "40125": -2.191865921020508e-05, "8943": -1.0727910995483398e-05, "13639": -2.624940685927868e-07, "7734": -1.1690351584547898e-11, "34508": 2.3820391297340394e-06, "36350": 3.4847197821363807e-09, "27458": -1.849802938522771e-09, "29134": -8.836717461235821e-09, "42936": -1.2737984434352257e-10, "11653": -7.387561723589897e-08, "20870": 2.255366649478674e-08, "1922": 3.9504136265138037e-25, "18920": 1.9684385604061122e-22, "45577": 6.2621518485007215e-19, "21611": 1.0267847683209652e-15, "49456": -4.135399649385363e-11, "40837": 9.601054191589355e-06, "40222": -8.425239473581315e-08, "23347": -1.8100568013323937e-11, "21127": 1.9365414833693324e-24, "41422": -1.1257132291793823e-05, "14911": -9.641191354603507e-11, "20183": 2.5246449375515566e-15, "34100": -3.761647894862108e-10, "33297": 1.7917171912795738e-15, "22363": 3.3383139697409135e-20, "9062": -1.0430376278236509e-11, "45657": -2.039671130478382e-07, "2267": -1.024525030516088e-08, "17786": 9.473177487961948e-09, "8820": -4.11588791757822e-08, "13390": 5.731895513783058e-15, "3170": 5.934836864471436e-06, "41357": -8.772672154009342e-09, "18491": -2.5767538466446237e-20, "38132": 2.948392868041992e-05, "13939": -4.1958312067436055e-10, "46700": -1.3315573930740356e-05, "30148": 2.96002511390725e-13, "8072": -2.0747143775224685e-07, "24269": -9.449766366742551e-10, "15692": -5.501428404386388e-11, "10792": -4.3603831727523355e-10, "19872": -3.809378199548518e-12, "40248": -2.8436759748728946e-10, "14046": -4.386398838133232e-27, "45091": -1.4192166328430176e-05, "13882": -1.0919585824012756e-07, "8715": 2.2285287504253406e-15, "35304": -1.557680661790073e-11, "30572": -2.1231109276413918e-08, "21243": 7.49275130829119e-13, "21890": -4.248988116160035e-09, "7526": -6.5218037366867065e-06, "45652": -3.6380633900989775e-11, "1730": -1.5359426470240578e-10, "44601": -2.638804167509079e-07, "16527": -8.101496036527767e-17, "6354": -1.200037331727799e-11, "36162": 2.0882253646850584e-05, "18788": -6.144855869933963e-09, "22216": -2.0935447537340224e-10, "48347": -2.103201448917389e-06, "46331": 1.0055413168785777e-14, "34579": 3.541499385417701e-16, "11930": -2.5116268545389174e-07, "37341": -1.78987902472727e-09, "11650": -4.908178746700286e-07, "13355": 2.1340304410260615e-23, "28158": 5.598534471573657e-12, "44220": 1.8162538382213817e-21, "31854": -1.6724702436476945e-08, "30459": -1.1780102243609709e-20, "17168": 5.194155106025278e-15, "43732": -3.7300348049029705e-09, "3065": -8.082591812126338e-09, "19079": 7.658340036869049e-07, "13730": 9.082607577278953e-19, "27688": -4.838530346751213e-07, "41804": -1.1040279787266626e-09, "7532": 2.4288134437694397e-18, "14887": -2.000420354306698e-08, "7473": -5.32355006725993e-10, "47479": 6.7517616931384025e-18, "16472": -5.957492394372821e-09, "46655": -1.4996451139450074e-06, "47978": 6.934663057327271e-06, "40785": -1.072541241954222e-22, "40609": -2.3854726527439142e-15, "39781": 2.1276328254771216e-13, "40392": 2.2255663573741914e-06, "33438": -3.69754393769739e-15, "13489": -3.409887431189418e-08, "14317": 1.2905828952789306e-05, "25849": -1.7412635497748852e-09, "12275": -1.6299534763675184e-09, "43597": -5.0089493015548213e-11, "41263": -1.0579417943954467e-05, "42941": 2.2737495182923934e-23, "40675": 1.194172278046608e-06, "1776": -4.607511527865427e-13, "11580": 1.7018386125564575e-05, "23448": -6.431951078411657e-12, "38728": -3.4391129156574605e-09, "49100": 3.618272402614725e-18, "46145": -7.061578344291775e-11, "29977": -1.8868915736675263e-07, "26680": 1.5671257253848086e-20, "26097": 2.3783182712122654e-12, "30397": -1.5482449089176954e-09, "1662": -2.7297056975905676e-16, "14502": 1.5208522975444793e-06, "6797": 1.3596437344054468e-18, "10738": 1.7593985148778302e-11, "35904": -1.6374634287386058e-16, "6992": 7.377200573682786e-07, "35756": -1.231440000992734e-10, "47892": -5.515006184577942e-07, "6459": 1.022934958960775e-14, "30188": 6.190853697198538e-20, "34670": -5.003508931622491e-12, "18865": -2.2315969690680505e-08, "18190": -1.1768887042999268e-05, "16793": -8.690381946507841e-11, "24774": -1.493966393172741e-07, "16757": -2.146872691810131e-08, "30752": -1.3731998205184937e-06, "36239": -6.618750630877912e-09, "42646": 7.97376942252015e-15, "13937": -4.232097417116165e-09, "34140": 2.265104651451111e-07, "23604": 3.5522586107254027e-06, "14841": -8.658171631395816e-08, "4585": -1.7616450786590577e-07, "11569": -1.0286204516887665e-06, "5704": 6.487304574651253e-23, "45178": -2.0706007489934564e-10, "36647": 4.5463875867426396e-08, "38960": 4.4828965428678204e-13, "13563": 3.4008056435675855e-23, "15964": 2.2922747135162354e-05, "48413": 2.9101034512783167e-21, "34271": -8.171795308589935e-07, "22752": 3.2478333544498373e-22, "27082": -6.203773168556159e-25, "31438": -2.1964329481124876e-06, "49226": -9.648271836340428e-08, "4573": -3.560941819191754e-15, "37499": -1.1423557225498371e-10, "9532": -1.2555545568466187e-06, "26181": 9.019021085521218e-14, "39323": -1.4623608440160752e-08, "24904": -4.780118251801469e-10, "33636": -6.6081364639103415e-09, "29715": -6.130214751465246e-10, "45357": -3.6124441976426167e-10, "17193": -7.192222710727947e-12, "15590": 7.47874139506166e-12, "22687": -2.429924506941461e-11, "8119": 5.0240367421849894e-14, "4616": -1.2917607250528818e-12, "22416": -1.2766956842824584e-11, "41733": 1.029597342494526e-11, "24336": -2.4724861979484557e-06, "36315": -1.3821617130815866e-11, "6385": -8.794279769062995e-08, "13688": -4.299243446439505e-08, "33419": 2.0128831267356873e-06, "11375": -8.264189958572388e-07, "47637": -1.5771259495522828e-09, "3212": 2.0732988080269382e-19, "4683": 5.353871197046007e-24, "29868": -1.0083248525916133e-10, "47596": -4.5033827424049376e-07, "22655": -7.407986558973789e-08, "34476": 1.3434441825665999e-12, "31757": -3.426177024841309e-05, "47929": -1.9129590782540617e-11, "3493": -1.8580085039138794e-06, "35015": -2.7280393624096178e-11, "1933": -1.2523012701421976e-08, "29116": -2.055588993243873e-09, "25863": -8.918480016291142e-09, "17112": -4.0733659261604773e-10, "30962": -8.905395865440368e-08, "45735": -3.8257325650192794e-09, "23520": -3.1222973484545944e-09, "27558": -2.1931849187240004e-09, "49207": -8.120639622211456e-07, "13702": 5.419150693342089e-10, "14435": -1.5060158912092447e-08, "1611": -2.692430862225592e-09, "14109": 1.381624024361372e-08, "45363": -2.0538343233056366e-09, "15442": 2.8896045023429906e-12, "46881": -1.4584860764443874e-09, "42007": -1.926027238368988e-08, "11446": 1.1643538509655687e-19, "1233": 1.2219705432653427e-06, "27834": 3.1848731551348264e-18, "18817": -1.0108216106891631e-06, "18623": -5.010881926864386e-08, "31859": -1.3463152647018433e-05, "46254": 6.016792058944702e-06, "19637": -3.091594862780766e-11, "6273": -4.886870086193084e-07, "33900": 3.220449419833772e-19, "33837": -9.556283243000507e-08, "5041": -3.553334623575211e-08, "19776": -2.9351431131362915e-06, "17140": -7.353106886148453e-07, "34053": -1.4426708221435547e-06, "15596": -2.707086205482483e-06, "25178": 1.7659107953704734e-13, "9633": -4.87353689968586e-07, "29126": 1.551784574985504e-06, "7364": -4.658452235162258e-08, "38778": 8.549381363444353e-19, "30442": -1.477484405040741e-06, "39558": -4.2067126312565185e-26, "18814": -7.448415271937847e-08, "34634": -8.323713700519875e-11, "47448": -3.924009203910828e-07, "44782": -2.2921841591596603e-07, "25356": -8.679878374096006e-10, "4640": -8.806966943666339e-09, "8350": -1.8087851003656396e-11, "33658": -1.1074593663215637e-06, "37491": 1.528082376955832e-21, "29359": -4.605316280503757e-10, "25061": -4.481804353417829e-10, "41552": -4.4383821077644825e-08, "29854": -2.7921538800001147e-07, "23675": 4.8356310275443626e-17, "23614": 1.2187469005584716e-06, "49436": 9.176789522171021e-06, "21407": 2.706797772589198e-12, "49051": -2.93235236313194e-09, "20462": -4.524604883044958e-09, "45983": -5.887368956791761e-12, "46169": -1.5222918591462075e-10, "13345": 7.489026337862014e-07, "28065": -1.8326623365283012e-07, "48706": -3.0388656887225807e-09, "33782": -8.431199967162683e-10, "11674": -1.618765850253112e-11, "39948": -1.2243136763572692e-07, "20748": 6.401212513446808e-07, "49695": -1.2048094719648362e-06, "13732": -9.708192919788417e-11, "27990": 6.004340052604675e-06, "17966": -9.913496796536592e-21, "41462": -2.813901228364557e-09, "9498": -4.81015129480511e-09, "39920": 2.065652459859848e-06, "21194": -1.7025826309691184e-10, "4353": -8.869047276675701e-08, "3685": -2.9739956371486187e-08, "6780": -1.2984783388674258e-07, "3095": -4.073685500770807e-08, "15583": -5.62907264745928e-20, "15039": 1.234764397395338e-12, "6432": -1.500869872828048e-14, "7009": 1.2759329703904142e-15, "33075": -2.94004799798131e-08, "27554": -1.0673645127468046e-16, "30494": -6.973349954932928e-08, "28556": -1.3681606054306031e-05, "49563": -1.1320805549621582e-06, "8595": -6.625308014918119e-10, "7286": 8.383115167670592e-24, "49872": 1.1448487639427184e-08, "49443": 4.12317321635909e-21, "41761": -1.6941157809924335e-09, "17701": 1.1023449897766114e-05, "11209": -3.4914547204971313e-06, "38293": 3.871586685684318e-19, "32473": -2.412211336195469e-07, "25810": -7.477042824029923e-07, "31331": -3.5051959753036497e-06, "8918": -7.008117390796542e-09, "13244": -1.7426742584764843e-24, "28094": -1.5293420292437076e-07, "38597": -1.7120111733675004e-08, "17042": 9.061272565613621e-16, "8851": -8.926769495010377e-06, "44925": 6.442903099923569e-14, "49606": 1.2925909799975377e-18, "49629": 4.26608101532981e-20, "5429": 1.058661757433535e-18, "38153": 2.4497902513522936e-24, "36149": -2.771215804386884e-09, "43998": -3.919632490578806e-11, "28596": -4.350163973867893e-08, "47642": -4.452767370821675e-11, "34909": -6.149452924728393e-07, "17281": -7.451997953467071e-10, "26605": -8.697137236595154e-09, "42695": -4.4545978307724e-08, "46871": -7.809832780480974e-14, "12381": -6.107369699748233e-10, "19537": 1.3259384701314047e-14, "23402": 4.3026142648727725e-14, "32827": 2.0121504831251135e-20, "1482": 2.1050865911531603e-16, "40943": 2.90884788478607e-15, "32542": -1.1692417319864035e-08, "1192": 4.297904393490981e-16, "32434": -2.989486418664455e-07, "18471": -1.4085258590057492e-09, "49304": 1.013309508562088e-06, "37584": -1.7105063307099044e-10, "19032": -1.6825079995896886e-13, "17598": -3.5194449126720427e-07, "21161": -2.7804018929600717e-07, "35852": -1.2874878644943237e-05, "21265": -2.7864225558005272e-11, "575": -2.2113595623522997e-08, "45871": 5.818644871480316e-16, "21914": -2.416104543954134e-09, "47654": -1.025190285872668e-09, "11547": -1.4219854958355426e-07, "27053": -4.008887335658073e-08, "38259": 3.498447666001707e-20, "34756": -1.5113177709281445e-07, "2017": -5.9186744689941404e-06, "2598": -8.089396513755176e-16, "37159": 1.5565537747619373e-15, "47429": 5.823059723297774e-13, "37602": -1.5752128092572093e-09, "2062": 7.696736454963684e-06, "17234": -1.8462417647242546e-08, "41648": -4.043287190143019e-09, "27637": -8.9676195057109e-09, "28089": 3.4044753682849203e-14, "9333": 2.013875316508873e-15, "14847": -9.313774295151233e-08, "7257": -3.58207180397585e-09, "27702": -1.222129526468052e-12, "2673": -2.2809494112152605e-10, "1190": -5.8988481760025024e-08, "37432": -9.377617971040309e-11, "19411": -1.1783533729612828e-07, "6080": -3.4562693908810615e-08, "19787": -1.1341054923832417e-08, "22549": -2.595034430397103e-17, "34499": -9.498611689195968e-11, "45893": -1.3847211599349975e-05, "44947": 5.587108060717583e-07, "32807": -1.2058376341883559e-12, "42307": -4.056940088048577e-10, "44516": -2.6080242823809385e-08, "7090": -8.91306612174958e-09, "25546": -1.806691898309509e-11, "1469": -2.187344990670681e-07, "31215": 4.622536619973416e-20, "24545": 9.58665132522583e-06, "49453": -1.521681547164917e-06, "43162": -1.3758258819580078e-05, "43848": -6.077240686863661e-09, "48789": 1.8654432665243802e-13, "35980": -4.56282077357173e-08, "43783": -3.430998623371124e-06, "16331": -2.9236513376235963e-06, "18511": 1.21652290225029e-06, "25996": -3.590656560845673e-09, "1843": -8.40956752654165e-09, "20407": -6.172535941004754e-08, "15939": -1.3694782257080079e-05, "22824": -7.125101238489151e-07, "30348": -2.909862576283941e-23, "17204": -3.137164139577209e-16, "27049": -7.054595351219177e-06, "24962": 1.464946661144495e-07, "15606": -1.032482396112755e-09, "47681": 1.8182378269671063e-13, "40062": 1.3490887358784676e-08, "25260": -1.668020784854889e-06, "29893": -2.3595086531713606e-10, "7297": -1.5119754709303378e-07, "14095": 4.3678599691114594e-18, "36771": 4.176310612820089e-09, "28904": 4.491323313260409e-14, "11298": -1.4088260072431247e-16, "38838": -4.0692370930628384e-11, "40158": -1.376550942659378e-06, "30288": -4.6338289976119997e-07, "161": -3.3220269415323853e-11, "19567": -1.5973500558175146e-09, "34010": -1.5428273007273674e-07, "32687": 4.9368173821471575e-22, "17859": -1.7136571113951503e-09, "48466": -3.487280686442773e-14, "37304": 1.4075627326965333e-05, "25587": 4.217658444716221e-15, "19928": -1.417769193649292e-06, "6573": -5.890840384381591e-11, "2401": 2.3815685423755895e-13, "8013": -4.308196157217026e-07, "27760": -1.807347289286554e-08, "44160": -3.1624746322631834e-06, "18485": -6.380813717842102e-06, "7820": -9.498608051217161e-12, "3907": -1.2573432177305221e-08, "32997": -4.07652348279953e-06, "25915": -8.731991797685623e-07, "9545": -1.8814535811543465e-07, "26943": -3.286760287960945e-24, "20570": -4.832358513340296e-12, "35384": 4.3997662402261995e-13, "33398": -3.8714034017175435e-08, "22536": -3.709341883659363e-06, "28391": 2.6526817201166784e-16, "49079": -2.340060770511627e-06, "23493": -5.338360642781482e-10, "4527": -4.0470265957992524e-10, "20977": 2.0289661877698205e-18, "15790": -1.797387667465955e-09, "27766": 4.918302570766642e-16, "14000": -5.14750462025404e-08, "28476": -1.7457610229030252e-08, "12859": -1.3526946713682263e-09, "38038": -4.1194329969584944e-08, "7360": -3.1360641121864317e-06, "21839": -1.2481580142775784e-11, "25819": -3.098311717621982e-09, "37955": -3.493022872135043e-08, "29701": -1.3963780354231403e-13, "18395": -1.9902670828741975e-10, "22702": -8.125779231704655e-12, "7175": -1.3307446241378784e-06, "34126": -6.762059330940247e-06, "43221": -9.438513757231704e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_48.json <==
{"20228": -4.5174946784973146e-05, "24631": -1.5231721044983714e-09, "21481": -5.947422554442028e-14, "31601": 2.9210662469267847e-07, "21027": -2.0333197880972875e-11, "7756": -4.736088216304779e-08, "15003": -1.3512869827536634e-11, "10962": -8.507884340360761e-09, "37208": -1.3994865639688214e-11, "1713": 2.4575615498179104e-11, "25435": 7.495842933654785e-05, "10196": -1.1054135393351317e-09, "8919": -1.1226321011781693e-06, "40058": -2.666518557816744e-09, "1597": 1.0558196663623676e-11, "18522": -5.395019500586962e-16, "44492": -1.007838756777346e-08, "48083": -1.0719305276870728e-06, "12260": -9.85512015176937e-10, "7314": -2.5014732964336872e-08, "35031": -1.4865297079086304e-06, "17309": 5.178807377815247e-06, "6094": -2.5021031615324318e-09, "19429": -2.245247060272959e-11, "38589": 3.4841025353671284e-12, "23": -3.644957587312092e-11, "11185": -7.00779419275932e-10, "17000": -7.841102778911591e-08, "31999": -2.839746048266534e-10, "31002": -1.814139634370804e-07, "5762": -8.294591311811418e-20, "19308": -7.635950460098684e-09, "16780": -9.990212674892973e-11, "36171": -1.461311993951082e-22, "31110": 1.5752442413941027e-08, "5943": 7.703374342495767e-19, "22617": -2.931650914251804e-07, "46077": -3.788824809447533e-16, "39120": 7.42527174186873e-19, "24076": -5.219023209065199e-08, "49558": 5.123006374674333e-13, "12596": -1.2795275449752807e-06, "2215": -1.862955105025321e-09, "38964": -1.954692043364048e-07, "1966": -2.337413839995861e-07, "36951": -2.284354567527771e-06, "19437": 7.32905025557784e-14, "47182": 2.0433306694030763e-05, "24183": 6.56316988170147e-09, "28182": 1.8132713822745403e-20, "5267": 1.0578195005655288e-06, "41565": 1.6177922716742454e-18, "35684": -2.7139708399772644e-08, "46765": -4.2237894604113534e-12, "20211": -1.5809156894683837e-05, "25201": 2.1614762757415916e-15, "46364": 3.558982622497986e-16, "45205": 1.9009831885341554e-09, "12684": -4.3644346296787263e-08, "41732": -4.392259567975998e-07, "17423": -1.365163803100586e-05, "31279": -8.387345587834716e-10, "8492": -4.1537763900123535e-09, "40686": -5.362986028194427e-07, "46925": -4.6238728828029706e-10, "25999": -1.1518389917910099e-07, "46650": -2.166405010939343e-11, "40125": -1.5975937247276306e-06, "8943": -2.9536613821983337e-06, "13639": -7.568771485239267e-08, "7734": -7.92689149875514e-13, "34508": 1.0152656584978104e-06, "36350": 3.666902193799615e-10, "27458": -2.6499776868149636e-09, "29134": -3.0380049793166107e-10, "42936": -7.821945473551751e-11, "11653": -4.329842515289783e-08, "20870": -1.2878560461103916e-07, "1922": 5.384106490204153e-26, "18920": 5.901317586445623e-22, "45577": -1.1995330943814774e-18, "21611": 4.69984398621115e-16, "49456": -1.5961439885359142e-11, "40837": 5.016844272613525e-06, "40222": -2.477522566914558e-07, "23347": -4.700421527559229e-12, "21127": -1.1654699793318485e-23, "41422": -1.787096977233887e-05, "14911": -6.736291106790304e-10, "20183": 5.418889989505793e-16, "34100": -3.6079356505069884e-10, "33297": 1.597912357986786e-15, "22363": 2.0204884372298686e-21, "9062": -3.2725074561312795e-12, "45657": -7.113561034202576e-08, "2267": -7.984751835465431e-08, "17786": 5.9112468734383584e-08, "8820": -2.8070886619389058e-08, "13390": 2.046798841526254e-15, "3170": -4.943618178367615e-06, "41357": -4.46440011728555e-09, "18491": 8.86468048421382e-21, "38132": 6.3368600606918334e-06, "13939": -1.120831075240858e-10, "46700": -2.855095386505127e-05, "30148": 2.212188974226592e-11, "8072": -7.008248008787632e-08, "24269": 8.86517227627337e-11, "15692": -1.2302784853090998e-11, "10792": -1.2817180249840022e-08, "19872": 1.8768179188555224e-12, "40248": -8.411149610765279e-10, "14046": 1.23258443589952e-27, "45091": -4.5148760080337525e-06, "13882": -7.638947665691376e-07, "8715": 2.3948984462229815e-15, "35304": 7.325340411625802e-09, "30572": -7.176421582698822e-07, "21243": 7.903061538527822e-15, "21890": -9.444737806916236e-09, "7526": -1.8591931089758874e-07, "45652": -1.1881726095452904e-08, "1730": -3.0908020562492313e-10, "44601": -1.0586825013160706e-06, "16527": -1.3865547598967964e-16, "6354": 9.19244484975934e-11, "36162": 7.619215965270996e-05, "18788": 2.8048467356711627e-10, "22216": -5.061902356828796e-11, "48347": -1.685812920331955e-06, "46331": 1.8853866384782592e-16, "34579": 1.7776216609810546e-15, "11930": -1.4496038667857646e-07, "37341": -3.1841883901506664e-09, "11650": -5.448582172393799e-06, "13355": 5.782332618413545e-22, "28158": -1.4643022723248577e-11, "44220": -1.903755915092997e-21, "31854": -8.582760929130017e-09, "30459": -4.604358273838824e-22, "17168": -1.202634346275655e-16, "43732": -2.5850022211670874e-09, "3065": 9.9290837533772e-09, "19079": -6.149272620677948e-07, "13730": 5.933783432871595e-22, "27688": -1.1149501428008079e-07, "41804": -9.671333828009664e-10, "7532": 1.6129526642268132e-18, "14887": -6.057604681700468e-08, "7473": -1.118564250646159e-09, "47479": 6.763749852084847e-19, "16472": -5.150138167664409e-09, "46655": 2.163689211010933e-07, "47978": 7.717809200286865e-05, "40785": 1.4659117468141424e-20, "40609": -6.900972848722376e-16, "39781": -6.665943033112854e-12, "40392": -2.3081548511981964e-07, "33438": -1.813081906831826e-15, "13489": -3.594452515244484e-08, "14317": 2.4281773567199707e-05, "25849": -2.2056973539292813e-08, "12275": -1.1484732385724782e-08, "43597": -1.509368394181365e-10, "41263": -4.011326313018799e-05, "42941": 2.1729902342870027e-23, "40675": -4.589304924011231e-06, "1776": -1.2512816738308175e-11, "11580": 5.253044366836548e-06, "23448": -1.8809299007216395e-13, "38728": -9.745176794240251e-10, "49100": 1.2556684858555656e-15, "46145": -4.358956928740554e-13, "29977": -1.3733694329857825e-07, "26680": -2.7551394088528526e-20, "26097": 1.9954054408799493e-13, "30397": -1.9944048835895956e-09, "1662": -3.1866284784520805e-17, "14502": 3.4997662901878357e-06, "6797": 1.078186408968833e-18, "10738": 5.3564326663035897e-11, "35904": 1.1468603844377868e-18, "6992": -2.9576970264315607e-08, "35756": -2.3541995233244962e-11, "47892": -2.6147630214691162e-05, "6459": 9.999306938013319e-17, "30188": 5.18922114344433e-20, "34670": 1.255000597666367e-11, "18865": 1.273026503622532e-07, "18190": -5.0438112020492555e-06, "16793": -2.509372931669418e-14, "24774": 2.4952369928359984e-06, "16757": -3.4188020508736374e-08, "30752": 4.025621339678764e-07, "36239": -9.297572250943631e-10, "42646": 1.4544627902068896e-12, "13937": -9.570486326992978e-11, "34140": 2.082369327545166e-05, "23604": -1.46817684173584e-06, "14841": 3.0989095102995636e-09, "4585": -5.7831103913486004e-08, "11569": -2.3336147889494895e-07, "5704": 6.188100112201022e-23, "45178": -6.24344374955399e-11, "36647": 3.222358180209994e-08, "38960": -3.514975105645135e-11, "13563": -1.8451229709950744e-22, "15964": -8.437511324882508e-06, "48413": -6.78748924612736e-23, "34271": -2.469814419746399e-06, "22752": -2.3676986243146347e-22, "27082": -2.760611896819161e-26, "31438": -6.836684346199036e-06, "49226": -1.1079944670200348e-08, "4573": -2.1327153376660135e-13, "37499": 2.974236151203513e-08, "9532": -2.0203590393066407e-07, "26181": 1.2945827165822265e-12, "39323": -1.3456718297675252e-08, "24904": -2.373975621594582e-10, "33636": -9.009026107378304e-09, "29715": -6.518447189591825e-09, "45357": -8.73185126692988e-11, "17193": -1.0263755939377006e-10, "15590": 2.4395387754339027e-12, "22687": -3.708958047354827e-11, "8119": 6.580874511996626e-14, "4616": 5.367725108840205e-13, "22416": -9.347073159915453e-12, "41733": 1.8086362274516433e-12, "24336": -4.12243939936161e-07, "36315": -7.603098595154733e-13, "6385": -8.598470687866211e-07, "13688": -2.0677020074799656e-10, "33419": 1.2821215391159057e-05, "11375": -1.2680139625445009e-08, "47637": -3.5666907933773474e-11, "3212": -4.211673124512351e-19, "4683": 1.8437822249594603e-24, "29868": -2.0241891434125138e-11, "47596": -2.4213089048862456e-06, "22655": -7.182889967225492e-09, "34476": 1.7873716728900035e-12, "31757": -8.19745421409607e-06, "47929": -3.299428044556407e-11, "3493": -9.316728115081788e-06, "35015": -1.9222195260226727e-08, "1933": 6.398176308721304e-08, "29116": -1.185432483907789e-09, "25863": -8.4849183622282e-10, "17112": -7.285007995960768e-11, "30962": -1.642366871237755e-07, "45735": -5.328435508999973e-10, "23520": -5.984815070405603e-09, "27558": -8.283688657684252e-10, "49207": -3.421996831893921e-06, "13702": 9.899454016704113e-10, "14435": -3.1067121773958204e-07, "1611": -4.097807686775923e-08, "14109": 6.554433610290289e-08, "45363": -1.7850485164672135e-09, "15442": 9.21891469829461e-13, "46881": -1.1258477024966851e-09, "42007": -5.453057819977403e-09, "11446": -9.302748983874799e-21, "1233": -1.8540013581514358e-07, "27834": -1.4308454594769149e-18, "18817": -1.3249353170394898e-05, "18623": -3.4593208692967893e-09, "31859": 1.4302438497543335e-06, "46254": 1.111564040184021e-05, "19637": -5.229183557275973e-12, "6273": 4.996997863054275e-07, "33900": 6.232248197330856e-20, "33837": -2.970017259940505e-08, "5041": -1.3254859950393438e-08, "19776": -4.955836534500122e-06, "17140": -1.8937626853585243e-07, "34053": -9.356357157230378e-08, "15596": -4.012865424156189e-06, "25178": 6.267851127006452e-14, "9633": -4.093421697616577e-06, "29126": -6.629998236894607e-07, "7364": 9.477612329646945e-09, "38778": 4.568662952835791e-19, "30442": -6.325449049472809e-07, "39558": -1.7796419294037594e-26, "18814": -7.431025733239949e-09, "34634": -2.109418062445911e-12, "47448": -1.607236685231328e-08, "44782": -1.6378195956349374e-07, "25356": -4.45250298071187e-10, "4640": -1.8944666953757406e-08, "8350": 1.6626947285658389e-12, "33658": -5.185467004776e-07, "37491": 6.206152258769748e-16, "29359": -1.498830988566624e-10, "25061": -1.8891347281169146e-10, "41552": -1.8221838399767875e-07, "29854": -1.0371552780270576e-07, "23675": 4.2087856637340603e-17, "23614": 1.7703811824321746e-06, "49436": 0.00013190505981445312, "21407": 1.4686960980725416e-13, "49051": -2.789412246784195e-10, "20462": -1.1688125232467427e-09, "45983": 2.2083025896790786e-12, "46169": -1.1226042261114344e-10, "13345": 7.94312059879303e-07, "28065": -1.9911382347345352e-07, "48706": -6.699577352264896e-10, "33782": -1.0765300830826163e-08, "11674": -2.4443588699796238e-11, "39948": -4.323593340814114e-08, "20748": 2.4535107612609865e-05, "49695": 2.4753794074058533e-06, "13732": -4.936110826747608e-12, "27990": 7.969102263450623e-06, "17966": -9.877310490238704e-21, "41462": -3.784914966672659e-08, "9498": -1.1880986392498016e-07, "39920": 1.931198835372925e-06, "21194": 5.909632818656973e-11, "4353": -2.7857327833771703e-07, "3685": -4.755363333970308e-08, "6780": -2.6444701477885244e-07, "3095": 3.589259088039398e-07, "15583": 1.2225699013287207e-21, "15039": 2.114590458290877e-13, "6432": -3.770001910652354e-13, "7009": 9.151201931650865e-18, "33075": 4.957371652126312e-06, "27554": 5.8467668206940715e-16, "30494": 4.355962574481964e-06, "28556": -6.34035301208496e-05, "49563": -1.4173205196857451e-06, "8595": -2.420272539893631e-10, "7286": 7.954304479629161e-25, "49872": 2.669665217399597e-06, "49443": 1.0012283496317782e-19, "41761": -4.0676689241081475e-09, "17701": 9.365512132644653e-06, "11209": -8.673204183578492e-06, "38293": 1.9041726528890024e-16, "32473": -1.458259578794241e-07, "25810": -1.2991297245025635e-06, "31331": -1.0793614387512208e-05, "8918": -9.788304851099383e-11, "13244": -1.5453293853427044e-24, "28094": -4.987679421901703e-09, "38597": 1.487673260271549e-07, "17042": 1.0358189306280963e-15, "8851": -4.2057046294212346e-06, "44925": 1.9273691531651593e-14, "49606": -1.2840990893013223e-20, "49629": -1.00432815140555e-19, "5429": 2.8799323494553554e-19, "38153": 3.739973922834468e-21, "36149": -2.2237893426790835e-09, "43998": -1.4366797529419274e-12, "28596": 3.1988442060537635e-10, "47642": -5.427686119219288e-10, "34909": -1.3736603781580924e-07, "17281": -6.475745612988248e-10, "26605": -6.55207026284188e-09, "42695": 5.802853498607874e-08, "46871": -6.699699683920812e-15, "12381": -1.6909307305468246e-11, "19537": -5.037035233357301e-15, "23402": 1.2217692413329928e-14, "32827": 6.008330985518561e-17, "1482": 5.181736983939089e-17, "40943": 1.393139059381555e-19, "32542": -9.246037807315588e-09, "1192": 5.9366879467948055e-16, "32434": -1.1432552337646484e-05, "18471": -1.0977282727253623e-10, "49304": 2.6394047737121583e-05, "37584": -1.1444326730725152e-12, "19032": 1.4184194263577864e-13, "17598": -3.578463103622198e-08, "21161": -8.734517032280565e-09, "35852": -5.319464206695557e-06, "21265": 5.627800874208333e-12, "575": -6.273562554270029e-08, "45871": 2.443979740807123e-16, "21914": -2.4509301874786615e-08, "47654": -9.892726084217429e-09, "11547": 9.413691759109497e-06, "27053": -3.6557257175445555e-07, "38259": 3.4448447105940234e-19, "34756": -6.269843876361847e-07, "2017": -3.342999517917633e-06, "2598": -3.1851197235255314e-14, "37159": -1.0793465426983673e-15, "47429": 7.855740058460015e-14, "37602": -2.7090118965134024e-09, "2062": 5.878300666809082e-05, "17234": -6.943599437363446e-09, "41648": 5.37240703124553e-09, "27637": -3.058124548260821e-11, "28089": 8.322466049648369e-15, "9333": 3.2379612879829265e-16, "14847": -6.967749446630478e-08, "7257": -1.3893817085772753e-08, "27702": -1.0764632634163718e-11, "2673": -5.425439667305909e-11, "1190": -2.5141891092061998e-09, "37432": -1.458457700209692e-10, "19411": -2.549784630537033e-07, "6080": -1.3784996699541808e-08, "19787": -7.536443881690502e-09, "22549": -2.5591683286418923e-16, "34499": -1.4594182857763372e-11, "45893": -4.835046529769898e-06, "44947": 5.667308568954468e-06, "32807": 5.3195969940134095e-12, "42307": -1.9474026339594274e-09, "44516": -8.151258807629348e-09, "7090": -2.6558989193290473e-08, "25546": -3.8038372451865143e-13, "1469": -1.1062046512961388e-07, "31215": 5.930823476237414e-20, "24545": 5.3004109859466555e-06, "49453": -8.18401038646698e-06, "43162": -2.877356767654419e-05, "43848": -1.4860344817861914e-08, "48789": -1.3325659464769047e-14, "35980": -6.999661680310964e-08, "43783": -1.0453451871871948e-05, "16331": -3.464641869068146e-06, "18511": 4.941237717866898e-07, "25996": 6.3353683799505235e-09, "1843": -1.502740429714322e-08, "20407": -1.0138695128262043e-07, "15939": -9.184049442410468e-08, "22824": -8.804722130298615e-07, "30348": 2.47287910597606e-22, "17204": -6.52077740762036e-17, "27049": 5.894559860229492e-05, "24962": 1.221070415340364e-08, "15606": -1.438172161579132e-07, "47681": 8.249416705297108e-15, "40062": 3.403212130069733e-07, "25260": 1.4048972725868225e-06, "29893": -4.354354678071104e-10, "7297": -2.2410038858652114e-07, "14095": -5.3614466585436526e-20, "36771": 4.349544760771096e-09, "28904": 1.6009431558217103e-14, "11298": -1.9871834733287132e-15, "38838": 7.504119992063351e-13, "40158": -9.010370075702668e-07, "30288": -4.605179727077484e-06, "161": -3.6164012726658255e-11, "19567": -1.2396184320095926e-09, "34010": -1.2313097715377808e-07, "32687": 7.763058285074643e-22, "17859": -6.337949162116274e-10, "48466": -1.1084662077109897e-13, "37304": 7.111526131629944e-06, "25587": 2.610652360957033e-14, "19928": -8.433898538351059e-07, "6573": 1.2799296200682876e-12, "2401": 3.63643586354101e-13, "8013": -2.095209211111069e-06, "27760": -1.636530156247318e-08, "44160": -9.793473780155183e-07, "18485": -3.357253596186638e-07, "7820": -1.7204832829520455e-11, "3907": -3.5636517168313734e-11, "32997": -9.356904029846192e-07, "25915": -2.6923739910125734e-06, "9545": 3.6316290497779845e-07, "26943": -3.352674175072233e-25, "20570": 3.456060770901104e-14, "35384": -1.679885386351998e-13, "33398": -1.513594202697277e-07, "22536": -1.1293132305145264e-05, "28391": 3.6082012377924854e-16, "49079": 2.3484912514686584e-06, "23493": -6.91797977196984e-10, "4527": -2.6234547476633454e-10, "20977": 1.0098361525516606e-19, "15790": -2.4914162349887193e-09, "27766": 4.993762348082242e-16, "14000": -1.8686456605792044e-07, "28476": -4.6534212306141854e-08, "12859": -5.734464502893388e-09, "38038": -3.811825066804886e-08, "7360": 1.9705511331558226e-05, "21839": -1.1870845355588245e-11, "25819": -5.711909034289419e-10, "37955": -1.7458448419347404e-08, "29701": -3.9753857095092826e-13, "18395": -1.7942627891898156e-10, "22702": -4.5430188038153574e-11, "7175": -4.567493498325348e-07, "34126": 1.1599776148796082e-06, "43221": -5.060459443484433e-11}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_52.json <==
{"20228": -3.1540613174438477e-05, "24631": -1.0959157953038812e-08, "21481": 1.083218403863384e-13, "31601": -2.1678481251001357e-07, "21027": -1.1958001778111794e-10, "7756": 3.9557397365570066e-06, "15003": -2.6864104256674182e-11, "10962": -1.7916623037308456e-08, "37208": -9.169802069664002e-11, "1713": 7.591959274577675e-12, "25435": 2.5034146308898927e-05, "10196": -7.037738687358797e-09, "8919": 3.651492297649384e-07, "40058": -5.1037163939327e-09, "1597": -1.0108078276971356e-09, "18522": -1.5781906337331008e-15, "44492": 2.159203868359327e-09, "48083": -2.2562015801668167e-08, "12260": -3.232179675251245e-08, "7314": -7.04242568463087e-08, "35031": -2.0474322140216828e-07, "17309": 2.1552816033363343e-07, "6094": -5.365426186472177e-09, "19429": -3.96016844206315e-12, "38589": 4.1255330870626496e-10, "23": 4.7401753633380395e-14, "11185": -7.781742897350341e-10, "17000": -2.2121244110167026e-08, "31999": -4.3460233428049834e-10, "31002": -1.0456591844558715e-07, "5762": 8.074675088924599e-22, "19308": -2.4912869557738304e-08, "16780": -4.024403551738942e-11, "36171": -5.9243378574568514e-24, "31110": -4.9950531683862206e-09, "5943": 4.903475403494895e-15, "22617": -8.835612237453461e-07, "46077": -2.736493497079717e-16, "39120": 1.181393443358894e-18, "24076": -9.773745201528072e-08, "49558": -4.34216417488642e-12, "12596": -7.293577492237091e-07, "2215": -9.315405623055995e-09, "38964": 7.603205740451813e-08, "1966": -4.4888585805892946e-07, "36951": 1.8212437629699706e-06, "19437": 9.825145141917347e-14, "47182": -1.6429826617240906e-06, "24183": -4.032696597278118e-09, "28182": 1.698806737914383e-19, "5267": -3.574681878089905e-06, "41565": 4.840106180431513e-19, "35684": 1.072649359703064e-06, "46765": -3.6005876609124244e-10, "20211": -1.0319368839263916e-05, "25201": 2.0556709112717898e-16, "46364": 4.0640865672791903e-16, "45205": -2.0166267640888692e-08, "12684": -5.2710692398250105e-08, "41732": -3.738236799836159e-07, "17423": -2.7902671694755552e-06, "31279": -4.0916907601058485e-08, "8492": -1.7688819207251072e-09, "40686": 1.5110427141189575e-06, "46925": -1.2643019545066636e-10, "25999": -9.0995233040303e-09, "46650": -1.560899022479134e-11, "40125": 2.68265962600708e-06, "8943": -5.186576843261718e-06, "13639": -9.471220895648003e-08, "7734": -1.4303071793619892e-11, "34508": 2.5375229120254516e-06, "36350": -2.2561594378203152e-08, "27458": -1.571501197759062e-09, "29134": -2.004436030983925e-07, "42936": -1.0686273526516743e-10, "11653": -8.07446613907814e-08, "20870": 7.670873310416937e-10, "1922": 7.94078201531848e-26, "18920": 5.326463125795976e-22, "45577": 3.7881335438264e-18, "21611": 1.0981343612215256e-14, "49456": -4.5872150167269865e-12, "40837": 9.058834314346314e-06, "40222": -3.0863288789987565e-07, "23347": -8.691885113876196e-12, "21127": 1.9977403763655828e-25, "41422": -8.584937453269959e-07, "14911": -6.885001312184614e-11, "20183": 7.988890798893423e-16, "34100": -1.8368606106378137e-10, "33297": 4.168909106816443e-15, "22363": 3.768929850015475e-20, "9062": -5.50136246602051e-11, "45657": -1.3168931007385255e-06, "2267": -2.323108958080411e-08, "17786": -6.93134218454361e-07, "8820": -8.546600118279458e-08, "13390": 1.5650619689111522e-16, "3170": -3.1480073928833007e-06, "41357": -1.698911190032959e-07, "18491": 1.2793856685872075e-19, "38132": 1.0310202836990356e-05, "13939": -1.0014547115133609e-10, "46700": -4.566131591796875e-05, "30148": 9.757456427905708e-10, "8072": -9.173855185508728e-08, "24269": -7.25737918401137e-10, "15692": -6.053792276361492e-12, "10792": -2.2594754118472337e-08, "19872": -2.072991492241272e-11, "40248": -1.101220477721654e-09, "14046": 3.6723557730827885e-28, "45091": -6.374971866607666e-06, "13882": -1.0962383821606636e-07, "8715": 1.2650857791896008e-16, "35304": 9.679553477326409e-10, "30572": -5.938404938206076e-09, "21243": 2.7161464188907303e-13, "21890": -1.456633023917675e-07, "7526": -1.4434343576431274e-06, "45652": -3.6703021032735705e-09, "1730": -1.2583041097968817e-10, "44601": -3.3415723592042925e-07, "16527": -2.408604348955179e-17, "6354": -2.799729827529518e-11, "36162": 3.270504474639893e-05, "18788": -1.7126239254139363e-09, "22216": -1.0662057320587337e-10, "48347": -4.970594644546509e-06, "46331": 1.7171658539538726e-15, "34579": 2.3240865829055046e-16, "11930": -1.1166310869157315e-07, "37341": -4.730199871119111e-09, "11650": -1.3375505805015565e-07, "13355": 1.2370278272960655e-21, "28158": -4.07726611229009e-11, "44220": 3.177195968255851e-21, "31854": -2.6430399157106878e-08, "30459": -1.5461792358739203e-23, "17168": 6.352167680745424e-15, "43732": -6.360147381201386e-09, "3065": -3.772010386455804e-09, "19079": -9.880401194095612e-07, "13730": 3.1035688342201384e-18, "27688": -6.06191111728549e-08, "41804": -3.296752693131566e-09, "7532": 1.968891087493485e-18, "14887": -2.247755415737629e-08, "7473": -7.30041429051198e-10, "47479": 4.863351908690472e-17, "16472": -3.06543055921793e-08, "46655": -3.0783917754888536e-07, "47978": 7.833877801895141e-06, "40785": 2.4469143684456745e-19, "40609": -7.80328579530476e-16, "39781": -1.5633810107829048e-10, "40392": 5.392543971538544e-07, "33438": -1.9573795362326507e-15, "13489": -1.9756127148866655e-08, "14317": 2.2198710441589357e-05, "25849": -1.1046835221350193e-07, "12275": -7.968487916514278e-09, "43597": -4.4876092033518945e-11, "41263": -8.419888019561768e-06, "42941": 9.620608155848224e-22, "40675": -7.146542891860009e-08, "1776": 4.750489779326017e-13, "11580": 1.5164999961853027e-05, "23448": -1.1822487522294977e-11, "38728": -1.7723979544825852e-09, "49100": 3.249401414606723e-14, "46145": -7.563828603451839e-12, "29977": -2.1692894399166107e-07, "26680": -2.344626161515477e-20, "26097": 1.965825902061624e-12, "30397": -1.6773549141362308e-08, "1662": 7.52695753896684e-20, "14502": 8.65049958229065e-06, "6797": 2.6243455786322324e-19, "10738": -1.270479060622165e-10, "35904": 3.4006825133658936e-17, "6992": 1.054233219474554e-07, "35756": -7.338088471442461e-10, "47892": -1.6554341316223146e-05, "6459": 2.8954266761971327e-15, "30188": 6.517144552766287e-21, "34670": -5.748383955506142e-11, "18865": 3.464053734205663e-09, "18190": -3.6623862385749818e-06, "16793": -1.6586195670242887e-11, "24774": 3.5746440291404724e-06, "16757": -1.3545665424317122e-08, "30752": 1.7339009791612625e-07, "36239": -3.952528350055218e-09, "42646": 1.0276337292225434e-12, "13937": -4.0057504520518704e-10, "34140": 8.861040472984314e-06, "23604": 1.070340871810913e-05, "14841": -8.706485852599144e-08, "4585": -1.0364949703216553e-07, "11569": -4.587056115269661e-07, "5704": 2.7034479262274585e-23, "45178": -2.976348469019286e-11, "36647": 3.083962947130203e-08, "38960": -5.618834393317229e-12, "13563": 2.2521266696644e-21, "15964": 1.110605001449585e-05, "48413": 3.0715032632719083e-22, "34271": -6.305216550827026e-06, "22752": -1.7162158060793005e-21, "27082": 8.226132467513173e-27, "31438": -6.996555924415588e-06, "49226": -9.399130940437317e-08, "4573": -1.45063006051771e-14, "37499": 2.4654422886669635e-08, "9532": -6.466040760278702e-07, "26181": 8.943081830636857e-14, "39323": -1.5612763818353414e-08, "24904": -1.961615344043821e-09, "33636": -4.671558737754822e-08, "29715": -4.547355638351291e-09, "45357": -4.4065405546689363e-13, "17193": -1.2630084711418021e-11, "15590": -4.088552304892801e-10, "22687": -5.57892690267181e-11, "8119": 5.560587101882675e-14, "4616": 1.4717210206072195e-12, "22416": -6.3503171077172735e-12, "41733": 4.026052010885906e-11, "24336": -3.854785859584808e-07, "36315": -1.0124789007193158e-13, "6385": -7.409380376338958e-07, "13688": -2.198874019086361e-08, "33419": 1.7599840462207794e-06, "11375": -1.3828076422214507e-07, "47637": -1.4778166951145976e-09, "3212": 2.520234514447896e-20, "4683": 7.505902794261236e-25, "29868": 3.142446871606808e-12, "47596": -2.1413616836071015e-07, "22655": -2.2404249757528306e-08, "34476": -2.7327428142598364e-12, "31757": -2.7893190383911133e-05, "47929": -6.8267451069914385e-12, "3493": -3.8048923015594484e-06, "35015": -9.633513982407749e-09, "1933": 8.78500286489725e-09, "29116": -1.4946761075407266e-09, "25863": -8.207802893593908e-09, "17112": -1.7913464034791105e-10, "30962": -1.7470089718699456e-07, "45735": -7.130380254238844e-10, "23520": -3.9579523727297784e-08, "27558": -2.3490034509450198e-08, "49207": -2.5734473019838333e-07, "13702": -5.440279492177069e-09, "14435": -4.210262000560761e-06, "1611": -1.3167504221200943e-08, "14109": 7.469138596206903e-08, "45363": -1.2122778571210802e-09, "15442": 4.101880506368616e-12, "46881": -2.6983514544554056e-09, "42007": -6.669342401437461e-09, "11446": 1.325360075865329e-20, "1233": -1.105383038520813e-07, "27834": 1.4476027798346335e-17, "18817": -6.7572182416915896e-06, "18623": -3.2529525924474e-09, "31859": -2.8582614660263063e-06, "46254": 1.5792791843414305e-05, "19637": -3.360295158927329e-10, "6273": -6.295935064554215e-07, "33900": 1.0488853031563259e-19, "33837": -2.7369607239961624e-07, "5041": -6.92848488688469e-08, "19776": -1.916397511959076e-06, "17140": -3.4329742193222045e-07, "34053": -6.820683926343918e-07, "15596": 1.0141366720199585e-05, "25178": 7.370401533535187e-13, "9633": -4.679625630378723e-06, "29126": -6.381633877754211e-07, "7364": -9.813234210014343e-08, "38778": 5.356935056134715e-18, "30442": -9.20892283320427e-07, "39558": 4.457661780764061e-26, "18814": -2.98372795805335e-08, "34634": -1.1647463082908872e-12, "47448": -4.132219590246678e-08, "44782": -1.8994130194187164e-06, "25356": -2.7241520001553e-10, "4640": -4.4820958282798526e-09, "8350": -4.5722171648776564e-12, "33658": -1.1419764906167985e-06, "37491": 1.639723468116472e-14, "29359": -3.954808198614046e-10, "25061": -3.733395033123088e-11, "41552": -3.94125934690237e-09, "29854": -4.600485321134329e-08, "23675": 4.064326132591223e-17, "23614": 6.340482831001282e-07, "49436": 1.885505676269531e-05, "21407": 1.6834410416777247e-11, "49051": -3.334060893394053e-09, "20462": -7.420457404805347e-10, "45983": -6.039741151653289e-13, "46169": -1.9154122128384188e-10, "13345": 1.7535355687141418e-06, "28065": 5.509943142533302e-07, "48706": -1.2194234295748175e-09, "33782": -4.936059121973812e-09, "11674": -6.20774972048821e-11, "39948": -2.986970823258162e-08, "20748": 3.951831817626953e-05, "49695": 1.114281713962555e-06, "13732": -1.5337971035478404e-11, "27990": 5.294555425643921e-06, "17966": -2.090955093345424e-21, "41462": -4.425591789186001e-08, "9498": -8.994860108941793e-09, "39920": 1.775665432214737e-06, "21194": 2.2256975062191486e-08, "4353": -1.9329670816659927e-07, "3685": -8.297737687826156e-08, "6780": -2.3126674816012384e-07, "3095": -1.5972133725881577e-07, "15583": 4.407523037020196e-22, "15039": 6.0555981917786995e-12, "6432": -9.829055791499286e-14, "7009": 1.7899830923040484e-16, "33075": 3.1684428453445433e-06, "27554": -3.2305264019427683e-15, "30494": -1.705583557486534e-07, "28556": -1.973349452018738e-05, "49563": -9.920566529035568e-07, "8595": -4.2047340684803204e-10, "7286": 3.1502356788227164e-24, "49872": -1.5607848763465882e-09, "49443": 7.984162206972189e-20, "41761": -6.038839637767524e-10, "17701": 7.801971435546876e-06, "11209": -2.3417000770568847e-05, "38293": 2.3008938504487375e-17, "32473": -1.0883039236068726e-06, "25810": -4.457506537437439e-07, "31331": -2.800864577293396e-06, "8918": -1.1529269977472722e-09, "13244": 4.502726968276862e-26, "28094": -6.666389759629964e-08, "38597": -1.2267671525478363e-06, "17042": 1.3960229673648517e-16, "8851": -6.2107992172241214e-06, "44925": 4.932564912074611e-15, "49606": 4.006902909513624e-20, "49629": -5.516549131563686e-18, "5429": 7.118487250394948e-19, "38153": 4.841522535986353e-22, "36149": -6.041884771548211e-09, "43998": 2.49637910343381e-14, "28596": -4.532021004706621e-08, "47642": -3.916916830348782e-10, "34909": -3.76100018620491e-07, "17281": -6.884162576170639e-10, "26605": -2.794175525195897e-09, "42695": 2.4033475201576947e-08, "46871": -1.5184911106302935e-13, "12381": -1.7275872232858092e-09, "19537": -8.40730957074598e-16, "23402": 1.840258501140113e-14, "32827": 7.618190475157383e-18, "1482": 1.768351784448008e-16, "40943": 2.001900589743144e-15, "32542": -1.4170748181641103e-08, "1192": 8.799937341319453e-17, "32434": -3.039701282978058e-06, "18471": -2.09488243854139e-10, "49304": 4.3573249131441115e-07, "37584": -4.641784926207038e-11, "19032": -2.2863058291022752e-12, "17598": -5.027342587709427e-08, "21161": -3.051805775612593e-08, "35852": -6.481547355651856e-06, "21265": 4.486331874886673e-12, "575": -6.172888446599245e-08, "45871": 1.0939916333940758e-15, "21914": -1.3695536472368985e-09, "47654": -3.023615572601557e-08, "11547": 1.0640221834182738e-05, "27053": -6.4286490669474e-09, "38259": 1.9780917965357865e-19, "34756": -1.4635675586760045e-07, "2017": -9.198633432388306e-06, "2598": -1.1905003025058924e-16, "37159": 2.632728583751298e-16, "47429": -3.3317428460577502e-12, "37602": -1.5524550108239055e-08, "2062": -2.4126246571540834e-08, "17234": -2.5244555436074732e-08, "41648": -5.642115138471127e-09, "27637": -4.4006371172145005e-09, "28089": 7.378802457935762e-14, "9333": 5.617829534898533e-15, "14847": -1.1546747758984565e-07, "7257": -7.294821552932262e-09, "27702": -1.2168710554760764e-11, "2673": -8.295689440274145e-11, "1190": -2.0935648353770377e-09, "37432": -6.01652754994575e-11, "19411": -6.359176337718964e-07, "6080": -1.6719193663448096e-08, "19787": -1.163966953754425e-08, "22549": -7.923628420059003e-15, "34499": -3.191708674421534e-10, "45893": -4.085333049297333e-06, "44947": 9.531843662261963e-06, "32807": -5.983720711810747e-11, "42307": -2.609406947158277e-09, "44516": -1.6792176757007836e-08, "7090": -6.175406742841005e-09, "25546": 9.93786883896064e-13, "1469": -4.2377421632409094e-08, "31215": 5.530906505191071e-21, "24545": 2.6088994741439818e-06, "49453": -1.51870995759964e-07, "43162": -6.6442984342575074e-06, "43848": -2.959952398668975e-09, "48789": 6.28334717589496e-14, "35980": -1.6524283215403558e-07, "43783": -1.3237564265727997e-06, "16331": -1.1265747249126434e-06, "18511": 1.3445723056793213e-06, "25996": 3.4452357795089484e-10, "1843": -1.4675213024020194e-08, "20407": -3.507431130856276e-08, "15939": -1.5613727569580078e-05, "22824": -3.6514872312545775e-06, "30348": -8.636758211788673e-24, "17204": -1.1415047726504035e-16, "27049": 2.8870863914489747e-05, "24962": 9.308900916948915e-09, "15606": -3.176693804562092e-08, "47681": 1.5300571476473123e-13, "40062": 2.5648567825555803e-08, "25260": -4.559856653213501e-06, "29893": -9.125759243033826e-10, "7297": -1.30043001845479e-07, "14095": -4.799557886542294e-17, "36771": 1.537123927846551e-08, "28904": 2.6464030966621978e-14, "11298": -1.5063717634378194e-16, "38838": -3.642214494448126e-12, "40158": -1.5913259238004685e-07, "30288": -5.830532908439636e-06, "161": -1.6282756405416876e-10, "19567": -2.047224552370608e-09, "34010": -8.963209576904774e-08, "32687": 9.022097322296295e-22, "17859": -1.4932002522982658e-09, "48466": -7.417641167961619e-14, "37304": 6.74025297164917e-06, "25587": 1.722245235313835e-14, "19928": -2.1533574163913725e-06, "6573": -7.819798497621378e-13, "2401": 4.95742966677426e-13, "8013": -2.1669843792915343e-06, "27760": -1.4311647973954678e-08, "44160": -3.9575036615133285e-07, "18485": -8.242125511169434e-06, "7820": -1.0976664270856418e-11, "3907": -2.9414342861855405e-10, "32997": -7.278391718864441e-07, "25915": -3.787899613380432e-06, "9545": -6.795394234359264e-08, "26943": -2.0093584511863168e-24, "20570": -1.1608182148847846e-11, "35384": -1.0940734682662878e-11, "33398": -2.8023503720760346e-07, "22536": -3.0213952064514162e-06, "28391": 4.249279400569961e-16, "49079": 1.933741867542267e-06, "23493": -2.1169731553527525e-10, "4527": -7.544943946413696e-10, "20977": 4.953054297002906e-19, "15790": -1.594431378180161e-09, "27766": 5.598857315269879e-17, "14000": -1.1323293671011924e-07, "28476": -3.400874137878418e-07, "12859": -5.991156795062125e-09, "38038": -1.3525625690817833e-08, "7360": 7.111020088195801e-06, "21839": -2.017007361132528e-13, "25819": -2.5233731139451264e-09, "37955": -1.8380056135356425e-08, "29701": -4.1067368949931905e-15, "18395": 1.1829590221168474e-10, "22702": -7.702469702053349e-11, "7175": -2.2670485079288483e-07, "34126": -6.483914703130723e-07, "43221": 1.0039327236199823e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_56.json <==
{"20228": -7.72994327545166e-05, "24631": -2.1893333178013562e-08, "21481": 1.4056678043772308e-14, "31601": -2.965319529175758e-07, "21027": -9.365649020764977e-11, "7756": 3.2624483108520508e-06, "15003": -3.2849145554791904e-11, "10962": -2.7839071117341517e-08, "37208": -5.39280408702325e-10, "1713": 6.864976285214653e-12, "25435": 2.9258785247802735e-05, "10196": -6.540947360917926e-09, "8919": -2.052249014377594e-07, "40058": -4.331169184297323e-09, "1597": -1.5791079931659625e-10, "18522": -2.9608213103493597e-15, "44492": -2.1181961055845023e-08, "48083": -3.5268418490886687e-07, "12260": -1.8104172777384518e-08, "7314": -5.3926180116832254e-08, "35031": -7.424808293581009e-07, "17309": 8.398431539535522e-07, "6094": -3.4515216248109936e-09, "19429": -3.655927116597013e-12, "38589": 4.112268288736232e-10, "23": -9.168019232674852e-12, "11185": -1.0762619058368728e-09, "17000": -1.2200452387332917e-07, "31999": -9.701323142508044e-10, "31002": -1.1897570453584194e-07, "5762": 7.456283650946784e-20, "19308": -3.9244084618985656e-08, "16780": -1.6628828234388493e-11, "36171": -4.347363514558194e-23, "31110": -2.2435360006056727e-09, "5943": 1.9753991498117074e-15, "22617": -4.1583701968193054e-07, "46077": -1.815733327581448e-16, "39120": 1.775317631617923e-18, "24076": -1.6202853992581368e-07, "49558": -9.18618866307952e-12, "12596": -1.1307650059461594e-06, "2215": -7.567784050479532e-09, "38964": 8.46633780747652e-08, "1966": -2.0347608253359796e-07, "36951": -4.254410862922669e-06, "19437": 1.3121100650437256e-13, "47182": 5.817494541406632e-07, "24183": -5.6705563329160214e-08, "28182": 2.1462381703677217e-19, "5267": -4.554032683372497e-06, "41565": 1.6928053739578146e-18, "35684": -2.691252827644348e-06, "46765": -4.94968771818094e-10, "20211": 8.32545280456543e-06, "25201": 2.4866188969019375e-16, "46364": 6.916842099080611e-16, "45205": -5.1643612096086145e-09, "12684": -9.338971227407455e-08, "41732": -1.0593315213918686e-06, "17423": -1.0613736510276795e-06, "31279": -3.5542647819966075e-08, "8492": -3.2997524249367416e-09, "40686": 2.8118318319320677e-06, "46925": -3.698835280374624e-10, "25999": -2.622317522764206e-08, "46650": -1.5882684465395868e-11, "40125": -7.598042488098145e-07, "8943": -8.10189425945282e-06, "13639": -1.0360297746956349e-07, "7734": -1.0160678129977895e-11, "34508": 1.993359327316284e-06, "36350": -1.0595489584375173e-09, "27458": -2.315972524229437e-09, "29134": -3.278220538049936e-08, "42936": -7.752256351523101e-11, "11653": -8.905068039894104e-08, "20870": 1.4271917752921582e-08, "1922": 1.8262427324873255e-25, "18920": 2.0965920397067583e-23, "45577": 1.0805492920784934e-18, "21611": 1.1024892998534597e-13, "49456": -9.215037835019757e-12, "40837": 1.048173189163208e-05, "40222": -3.113224357366562e-07, "23347": -9.47920227645227e-12, "21127": 5.420336193240409e-25, "41422": -6.845173239707947e-06, "14911": -3.204336098860949e-10, "20183": 7.563570603164038e-16, "34100": -8.520509254594799e-11, "33297": 8.402537332585779e-14, "22363": 2.1112465616902887e-20, "9062": -3.107266820734367e-11, "45657": -7.032467424869538e-07, "2267": -4.3245279230177406e-08, "17786": -8.244996890425682e-08, "8820": -7.787584327161312e-08, "13390": 7.074545485021011e-18, "3170": -7.4055790901184085e-06, "41357": -9.02571901679039e-08, "18491": -1.1831254563294396e-19, "38132": 1.0041253566741943e-05, "13939": -1.6251478882622906e-10, "46700": -2.3782234191894532e-05, "30148": 9.181737550534308e-10, "8072": -9.443760849535466e-08, "24269": -5.335052264854312e-10, "15692": -2.8027845928590977e-11, "10792": -7.45076744351536e-09, "19872": 3.365928336052093e-13, "40248": -2.14539140870329e-10, "14046": 3.5916193304214006e-28, "45091": -4.964727461338043e-06, "13882": -3.618798404932022e-07, "8715": 1.2878208222044662e-15, "35304": 2.599612926132977e-09, "30572": -6.725790444761514e-09, "21243": 3.3098274343501543e-13, "21890": -2.0953286439180374e-08, "7526": -2.7179330587387086e-06, "45652": -1.8342825569561683e-10, "1730": -2.3669263100600803e-10, "44601": -1.3501112163066863e-06, "16527": -2.917880173591847e-16, "6354": 2.528255890865694e-11, "36162": 2.6591267585754393e-05, "18788": -9.785660076886415e-09, "22216": -1.5004658052930608e-10, "48347": -4.697704315185547e-06, "46331": 3.50838594287417e-16, "34579": 1.266900126473125e-16, "11930": -2.6659611612558366e-07, "37341": -7.006475352682173e-09, "11650": -3.6860797554254533e-07, "13355": 8.905887048910966e-22, "28158": -5.148925083631184e-11, "44220": 2.345720104566856e-20, "31854": -1.8902625888586045e-08, "30459": 5.085274795404499e-24, "17168": 1.6287574067241905e-15, "43732": -2.854556078091264e-09, "3065": 1.822940423153341e-08, "19079": -3.444083034992218e-06, "13730": 2.8078117630427056e-18, "27688": -1.4659227803349496e-07, "41804": -5.421157111413777e-09, "7532": 3.2011865353604936e-19, "14887": -6.83618150651455e-08, "7473": -2.2524251107824966e-10, "47479": 1.3254929922754122e-17, "16472": -1.959711778908968e-08, "46655": -1.0005292296409607e-06, "47978": 4.7539904713630675e-06, "40785": 3.3790003503293265e-20, "40609": -6.314914563487761e-16, "39781": -7.491025257877482e-12, "40392": -1.2124280631542206e-06, "33438": -3.74907827005444e-15, "13489": -2.5610541924834253e-08, "14317": 2.0452392101287843e-05, "25849": -4.8150718212127684e-08, "12275": -9.0896210167557e-09, "43597": -8.029397577047348e-11, "41263": -1.3182687759399414e-05, "42941": -1.2947513193977109e-22, "40675": -2.3754768073558807e-06, "1776": 1.4698258610224003e-13, "11580": 1.2547385692596435e-05, "23448": -6.90185402163479e-12, "38728": -1.8559662566985936e-09, "49100": 2.936955567633959e-14, "46145": -1.8535367871663765e-11, "29977": -5.735788121819496e-07, "26680": -7.887796327354252e-21, "26097": 1.0304449915565784e-12, "30397": -1.15116941742599e-08, "1662": -3.634169354338468e-17, "14502": 9.29664134979248e-06, "6797": 7.562932891709215e-19, "10738": -2.383359060331713e-10, "35904": -5.949996051413109e-16, "6992": 8.488280698657035e-08, "35756": -5.686219083145261e-10, "47892": -1.9536345005035402e-05, "6459": 3.1068098094166884e-15, "30188": 5.763130646197086e-21, "34670": -7.77565310272621e-11, "18865": 7.0875592064112425e-09, "18190": -6.452256441116333e-06, "16793": -3.274407617936959e-11, "24774": 3.70732843875885e-06, "16757": -1.0183979757130146e-08, "30752": 9.459118358790874e-08, "36239": -5.416850908659398e-09, "42646": 3.331989262278512e-13, "13937": -6.005157483741641e-09, "34140": -8.178706467151642e-07, "23604": 7.112557291984558e-06, "14841": -1.8093760591000317e-08, "4585": -2.4215099401772023e-08, "11569": -3.5500288009643556e-07, "5704": 1.135125272150647e-23, "45178": -1.7086400475818664e-10, "36647": 4.0910691022872926e-08, "38960": -1.970196990441764e-11, "13563": 6.225405544236858e-23, "15964": 4.487429559230804e-07, "48413": 1.3346200187157254e-22, "34271": -2.241020202636719e-06, "22752": -2.2219241217432717e-21, "27082": -6.699907698912369e-26, "31438": -2.302224397659302e-05, "49226": -6.016775034368038e-08, "4573": -2.06794439350233e-13, "37499": 2.6372938882559538e-08, "9532": -7.446584105491638e-07, "26181": 2.5570656703166605e-14, "39323": -5.3825629875063894e-08, "24904": -8.402222738368437e-10, "33636": -3.3062766306102276e-08, "29715": -1.7661403398960829e-09, "45357": -7.873099093558267e-11, "17193": -1.0342682799091563e-11, "15590": -3.862506491714157e-10, "22687": -3.963518793170806e-11, "8119": 8.003275375756402e-14, "4616": 2.339897164915783e-13, "22416": -9.194818630930967e-12, "41733": 2.411206878605299e-11, "24336": -6.874692440032959e-07, "36315": -7.357351705650218e-12, "6385": -9.688426554203034e-07, "13688": -1.4942793641239404e-08, "33419": 6.93552851676941e-06, "11375": -1.25009436160326e-07, "47637": -9.545283683110028e-10, "3212": -4.1998112751190015e-19, "4683": 7.324040028008064e-25, "29868": -1.2558576418086886e-09, "47596": -1.1554892361164093e-06, "22655": -1.858245930634439e-08, "34476": -6.302907422650605e-12, "31757": -6.710571050643921e-06, "47929": -1.482530649354885e-12, "3493": -8.603904247283935e-06, "35015": -2.01508030295372e-08, "1933": -4.448408726602793e-09, "29116": -1.1296615411993116e-09, "25863": -2.21886090002954e-09, "17112": -8.145850188157056e-11, "30962": -2.744929399341345e-08, "45735": -8.917407103581354e-10, "23520": -2.1811379119753837e-08, "27558": -9.285823442041874e-08, "49207": -1.1319573223590851e-06, "13702": -8.864827104844153e-09, "14435": -1.8158076703548432e-06, "1611": -5.288138636387885e-09, "14109": 5.106450989842415e-08, "45363": -1.2087208597222342e-09, "15442": 2.894362864935829e-12, "46881": -7.261726423166692e-09, "42007": -6.959571037441492e-09, "11446": 1.0144465740593894e-20, "1233": 1.4134103432297706e-07, "27834": -1.3037948541974598e-18, "18817": -4.973870813846588e-06, "18623": -6.293520564213395e-09, "31859": -1.983761489391327e-06, "46254": 1.781192421913147e-05, "19637": -1.0976875273627229e-10, "6273": -1.1734357476234436e-06, "33900": 3.7437575554823824e-19, "33837": -3.054316155612469e-07, "5041": -5.446210503578186e-08, "19776": -9.039075672626495e-07, "17140": -4.4815566390752794e-07, "34053": -1.4990556240081787e-06, "15596": 8.951289653778076e-06, "25178": 6.339080016459775e-13, "9633": -6.033525466918945e-06, "29126": -7.238268852233887e-07, "7364": -3.100800095126033e-08, "38778": 5.922210421713259e-18, "30442": -2.6112762093544006e-06, "39558": -1.809531906967907e-26, "18814": -1.826204126700759e-08, "34634": -4.374669060780434e-11, "47448": -9.055767208337784e-08, "44782": -8.25657844543457e-07, "25356": -5.798044730909169e-10, "4640": -5.8778200764209035e-09, "8350": -6.2049065263636295e-12, "33658": -8.593921363353729e-07, "37491": 4.307492140753766e-15, "29359": -1.4056804502615704e-10, "25061": -1.94386998941809e-12, "41552": -1.1252052150666713e-07, "29854": -1.7460927367210387e-07, "23675": 1.2556903216873195e-17, "23614": 8.43169093132019e-07, "49436": 1.6087653636932374e-05, "21407": 1.2624263945326675e-11, "49051": -3.799224505200982e-09, "20462": -2.6344816433265805e-09, "45983": 1.081211991049713e-12, "46169": -2.0429644791875034e-10, "13345": 1.0545997321605681e-06, "28065": 2.5921087712049484e-07, "48706": -2.010209136642516e-09, "33782": -2.1015336096752435e-09, "11674": -5.983632490824675e-11, "39948": -3.6596404388546945e-08, "20748": 3.4576578140258787e-05, "49695": 6.010909751057625e-07, "13732": -9.836800018092618e-11, "27990": 2.624216675758362e-06, "17966": -8.583122497381753e-22, "41462": -2.0421850495040416e-08, "9498": -3.4323735162615776e-08, "39920": 3.124060034751892e-06, "21194": 1.2245135440025479e-09, "4353": -2.4543114006519316e-07, "3685": -9.714779444038868e-08, "6780": -4.713849723339081e-07, "3095": -2.3996285162866115e-08, "15583": -4.7074411909029374e-21, "15039": 4.683608381128579e-12, "6432": -3.804811132823716e-14, "7009": 2.8093423420916254e-16, "33075": 1.5227088332176208e-06, "27554": -2.4208460236430084e-15, "30494": 2.909398674964905e-06, "28556": -1.4948563575744628e-05, "49563": -1.3623447716236114e-06, "8595": -3.280751843703911e-10, "7286": 4.743437237388132e-24, "49872": 4.3401475995779035e-07, "49443": 5.354760180458027e-20, "41761": -6.471158121712506e-10, "17701": 9.682337045669555e-06, "11209": -3.1252272129058835e-05, "38293": 4.185216626387267e-18, "32473": -6.634731590747833e-07, "25810": -4.906735941767693e-07, "31331": -9.606715440750121e-06, "8918": -2.7688860427588224e-09, "13244": -8.335513572981065e-26, "28094": -1.2819435447454452e-07, "38597": -6.365104764699935e-07, "17042": 1.2368646037930196e-16, "8851": -4.994908571243286e-06, "44925": 1.4268555226237823e-13, "49606": 6.538982544454161e-19, "49629": -2.21178815280193e-18, "5429": 1.3817427392960167e-19, "38153": 1.7559435041900995e-21, "36149": -3.110215475317091e-09, "43998": 6.148320608190261e-13, "28596": -6.144484039396047e-08, "47642": -1.877693648566492e-10, "34909": -3.898199275135994e-07, "17281": -9.265086555387825e-10, "26605": -2.1569267846643925e-09, "42695": 9.847773239016533e-08, "46871": -7.186029904460156e-13, "12381": -8.565326425014064e-10, "19537": 3.772751833164278e-15, "23402": 9.584507631998918e-15, "32827": 4.711514164923436e-17, "1482": 1.343435085399136e-16, "40943": 4.1402659078926264e-15, "32542": -1.4478983357548714e-08, "1192": 1.843980870774864e-16, "32434": -8.50356936454773e-06, "18471": -1.8203888612333685e-09, "49304": 3.4735703468322754e-06, "37584": 6.487307757652161e-13, "19032": -3.539104227456846e-12, "17598": -3.5480787046253683e-08, "21161": -9.599525481462478e-08, "35852": -2.0701563358306884e-05, "21265": -2.547558779042447e-11, "575": -1.5354245901107788e-07, "45871": 5.15815515300666e-16, "21914": -1.3881425838917493e-08, "47654": -1.916098641231656e-08, "11547": 1.1860291957855224e-05, "27053": 1.3446938246488571e-08, "38259": 3.145560611164883e-20, "34756": -1.5429714694619178e-07, "2017": -6.987848281860351e-06, "2598": -7.46216977098868e-15, "37159": -1.3405093701734927e-15, "47429": -1.7760438595360027e-11, "37602": -1.7009454313665627e-08, "2062": 1.271563172340393e-05, "17234": -2.5150906294584273e-08, "41648": -3.3506078762002287e-09, "27637": -2.1980106248520316e-09, "28089": 4.0584238192309385e-14, "9333": 6.872710733851761e-16, "14847": -1.212451234459877e-07, "7257": -5.245932843536139e-09, "27702": -7.61447199693066e-11, "2673": -5.403999239206314e-11, "1190": -2.5490387342870235e-08, "37432": -7.638986062374897e-11, "19411": -5.518859624862671e-07, "6080": -3.1484465580433607e-09, "19787": -6.914086639881134e-08, "22549": -7.215854025410806e-15, "34499": -4.845449439017102e-10, "45893": -1.3777771592140198e-06, "44947": 3.213886618614197e-06, "32807": -3.633378128142795e-11, "42307": -3.211273724446073e-10, "44516": -1.2477103155106305e-08, "7090": -8.605319308117032e-09, "25546": 1.4602012754494352e-12, "1469": -1.0290260426700115e-07, "31215": 3.867657045732121e-20, "24545": 2.396014928817749e-06, "49453": -3.1734740734100343e-06, "43162": -1.0226186513900756e-05, "43848": -7.013593567535281e-09, "48789": 1.2410713345900604e-13, "35980": -2.3750416934490203e-07, "43783": -1.5914903581142426e-06, "16331": -2.1489699184894563e-06, "18511": 7.960297912359237e-07, "25996": -3.305961945443414e-10, "1843": -1.4160294085741043e-08, "20407": -3.873063484206796e-08, "15939": -1.2787071466445923e-05, "22824": -1.786658763885498e-06, "30348": 5.1757476749024864e-24, "17204": -6.490811360615468e-17, "27049": 2.3724408149719238e-05, "24962": 1.2651811121031642e-08, "15606": -9.715837426483631e-08, "47681": 1.362865731380225e-13, "40062": 7.97090120613575e-09, "25260": -6.3063174486160274e-06, "29893": -8.579051791457459e-10, "7297": -1.166315097361803e-07, "14095": -1.6895583239764922e-17, "36771": 7.481598295271397e-09, "28904": 3.935922254783009e-14, "11298": -2.128118653521582e-15, "38838": -4.640202178052278e-13, "40158": -1.7052662372589111e-06, "30288": -1.1171509027481079e-05, "161": -7.493978500860976e-11, "19567": -1.6487372340634465e-09, "34010": -1.430220901966095e-08, "32687": 6.989856170574375e-22, "17859": -7.412813283735887e-10, "48466": -1.614669287164361e-13, "37304": 6.407368183135986e-06, "25587": -7.246108574276988e-16, "19928": -2.9347836971282957e-06, "6573": -3.420335588089074e-12, "2401": 3.9106517135678584e-13, "8013": -2.277065813541412e-06, "27760": -6.688441499136388e-09, "44160": -1.2997734546661377e-06, "18485": -2.232401371002197e-06, "7820": -8.660796311232843e-12, "3907": -5.40456676390022e-09, "32997": -5.897130444645882e-07, "25915": 5.831501260399819e-07, "9545": -1.6317695379257203e-07, "26943": -2.0380241368204007e-23, "20570": -7.3196895300498e-12, "35384": -3.4617500205058606e-10, "33398": -2.2567430511116983e-07, "22536": -1.8592536449432374e-06, "28391": 1.1258689813775646e-15, "49079": 3.2566425204277037e-06, "23493": -2.305037633050233e-09, "4527": -9.082657197723165e-10, "20977": 8.776049413008677e-19, "15790": -8.808166603557766e-10, "27766": 1.1974233236899944e-16, "14000": -1.8681472167372703e-07, "28476": -5.797605961561203e-08, "12859": -2.0656667766161262e-09, "38038": -1.7836104379966855e-08, "7360": 9.655003547668457e-06, "21839": -6.272720725064573e-12, "25819": -1.8709053983911874e-09, "37955": -9.88741870969534e-09, "29701": -1.4051234842327177e-13, "18395": -4.279457698430633e-11, "22702": -8.264139069069643e-11, "7175": -3.0520055443048475e-07, "34126": -1.5643906593322755e-06, "43221": 6.824242859693186e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_60.json <==
{"20228": -2.203086853027344e-05, "24631": -1.9863147754222155e-08, "21481": -3.1958558022182615e-14, "31601": -5.724219605326653e-07, "21027": -8.56518545333529e-11, "7756": 3.6177343130111694e-06, "15003": -3.409163809919846e-11, "10962": -2.933405339717865e-08, "37208": -2.629942537168972e-10, "1713": 1.3542133956434554e-11, "25435": 4.3127379417419435e-05, "10196": -7.3612085543572905e-09, "8919": -1.8342358991503715e-07, "40058": -6.7625101655721665e-09, "1597": -4.99554502312094e-09, "18522": -1.6238969891002597e-15, "44492": -1.8400379922240974e-08, "48083": -6.897620856761932e-07, "12260": -3.940508235245943e-08, "7314": -7.104350719600916e-08, "35031": -8.59125480055809e-07, "17309": -3.547803312540054e-07, "6094": -2.2270382032729684e-09, "19429": -4.068373868904018e-12, "38589": 3.5410834243521096e-10, "23": -3.5726901614907547e-12, "11185": -1.984813716262579e-09, "17000": -1.1775660328567028e-07, "31999": -1.0714087693486362e-09, "31002": -3.9301797747612e-07, "5762": 6.720428013184347e-20, "19308": -1.1305686086416244e-07, "16780": -3.0528240131388886e-11, "36171": -6.116340126110516e-23, "31110": -5.372124724090099e-09, "5943": 2.2020182899318288e-15, "22617": -1.4571969211101532e-06, "46077": -4.889959097365004e-17, "39120": 1.885541825756218e-18, "24076": -1.9730817526578902e-07, "49558": -2.8556459596984495e-12, "12596": -1.291090101003647e-06, "2215": -4.071082803420722e-09, "38964": 6.135189905762672e-07, "1966": -1.7654072493314742e-07, "36951": -1.1280698329210281e-06, "19437": 1.4736508902046808e-13, "47182": -3.0610311031341555e-06, "24183": -4.101704340428114e-08, "28182": 3.1439779301029385e-19, "5267": -4.330940246582031e-06, "41565": 1.2649037091187754e-18, "35684": -1.0355278849601745e-06, "46765": -2.560298344178591e-10, "20211": 6.057668328285217e-06, "25201": 4.790049260017249e-16, "46364": 8.491458924897444e-16, "45205": -2.7841706760227682e-08, "12684": -6.791782565414905e-08, "41732": -6.012903153896331e-07, "17423": 9.130825102329255e-07, "31279": -2.6194429956376553e-08, "8492": -2.8606795240193604e-09, "40686": 1.4328880608081818e-06, "46925": -1.6801619494799524e-10, "25999": -1.7015503253787756e-08, "46650": -8.770902582000417e-12, "40125": -8.465471267700195e-06, "8943": -8.517745733261108e-06, "13639": -1.2057860381901265e-07, "7734": -7.77467107582197e-12, "34508": 1.865563541650772e-06, "36350": -1.8678591004572808e-10, "27458": -1.8506569904275239e-09, "29134": -2.0298175513744353e-07, "42936": -8.264019015769008e-11, "11653": -1.2137765996158123e-07, "20870": 1.516357995569706e-08, "1922": 1.492669225778246e-25, "18920": 6.099263230518543e-22, "45577": 1.757012639764036e-18, "21611": 1.2480435351847064e-13, "49456": -8.800050181889673e-12, "40837": 9.394961595535278e-06, "40222": -2.801870554685593e-07, "23347": -5.660444912791718e-12, "21127": -1.1344310349721677e-25, "41422": -1.4708936214447022e-05, "14911": -5.421282548923045e-10, "20183": 6.681656616880361e-16, "34100": -2.600211155368015e-10, "33297": 6.947604713758437e-14, "22363": 3.720308464777184e-20, "9062": -1.7664260667515917e-11, "45657": -3.349163755774498e-07, "2267": -9.75300674326718e-09, "17786": -1.846865564584732e-07, "8820": -6.785794161260128e-08, "13390": 2.233860665890042e-16, "3170": 1.946891099214554e-06, "41357": -1.1011301539838314e-07, "18491": 3.12354580134927e-19, "38132": 7.157248258590698e-06, "13939": -1.2533327208075206e-10, "46700": -2.282991886138916e-05, "30148": 5.412494647316635e-10, "8072": -1.4703945256769656e-07, "24269": -5.286039959173649e-10, "15692": -2.645124368427787e-11, "10792": -1.7171085346490146e-08, "19872": 7.497614262774733e-13, "40248": -4.28507337346673e-10, "14046": 1.1647121057917525e-29, "45091": -6.163302659988403e-06, "13882": -1.3252810575067998e-07, "8715": 1.043395994604346e-15, "35304": -6.586715608136728e-10, "30572": -6.126603111624718e-08, "21243": 6.994734036425144e-13, "21890": -7.675779052078723e-08, "7526": -2.6302531361579893e-06, "45652": -1.0244124132441357e-09, "1730": -2.651475188031327e-10, "44601": -1.6392524540424347e-06, "16527": -1.9665933811974234e-16, "6354": 2.411491095699603e-13, "36162": 4.2037367820739745e-05, "18788": -1.0564255062490702e-08, "22216": -1.5415136658702977e-10, "48347": -4.804719090461731e-06, "46331": 1.9015501673269597e-15, "34579": 3.0061089034694177e-16, "11930": -1.676890254020691e-07, "37341": -2.979676937684417e-09, "11650": -1.3527779281139373e-06, "13355": 7.129717853778311e-22, "28158": -3.0952371616876914e-11, "44220": 1.6601182962903062e-20, "31854": -2.5623904075473548e-08, "30459": 8.71738516045544e-22, "17168": 2.3800816872920905e-15, "43732": -5.3084944374859335e-09, "3065": 6.221772637218237e-09, "19079": 6.373480707406997e-07, "13730": 2.6672099858598975e-18, "27688": -3.138906555250287e-08, "41804": -3.837969270534814e-09, "7532": 7.134837696782386e-19, "14887": -3.549455665051937e-08, "7473": -5.054473149357363e-10, "47479": 6.959112106019738e-18, "16472": -2.7341111563146115e-08, "46655": -1.2620924413204194e-06, "47978": 4.016127288341522e-06, "40785": 8.997046746397723e-20, "40609": -5.450406098672645e-16, "39781": -2.0609304556273856e-11, "40392": 3.3596426248550417e-06, "33438": -6.968171040178106e-15, "13489": -6.168106570839882e-08, "14317": 2.6450777053833008e-05, "25849": -2.3644128814339637e-08, "12275": -4.807974037248641e-09, "43597": -5.789423084934242e-11, "41263": -2.300609827041626e-05, "42941": 4.951837989454385e-22, "40675": 2.5121507048606873e-06, "1776": -1.681093522165611e-12, "11580": 2.1948175430297853e-05, "23448": -2.7247580192124586e-12, "38728": -2.2052451095078142e-09, "49100": 2.642657648266322e-14, "46145": -2.3625404992344557e-11, "29977": -7.182224094867706e-07, "26680": -3.172732898717209e-21, "26097": 8.868384782090288e-13, "30397": -8.049976313486695e-09, "1662": -1.8338321312871832e-17, "14502": 1.772188663482666e-05, "6797": 6.846340985453003e-19, "10738": -2.9263452233863064e-10, "35904": -2.5253518026735476e-16, "6992": -2.0797094330191612e-08, "35756": -5.229777161730453e-10, "47892": -3.6042477935552595e-07, "6459": 3.4672736903829105e-15, "30188": 8.173925115727938e-21, "34670": -8.36959316075081e-11, "18865": -8.342927321791649e-09, "18190": -3.5113975405693056e-06, "16793": -2.1852883946849033e-11, "24774": 6.191316246986389e-07, "16757": -1.3478037435561418e-08, "30752": -3.772168606519699e-07, "36239": -4.1938538197427985e-09, "42646": 6.462575186105823e-13, "13937": -2.52605153946206e-09, "34140": 2.319727838039398e-06, "23604": 1.3653867244720459e-05, "14841": -1.0208135470747948e-07, "4585": -2.484662644565105e-07, "11569": -3.892310708761215e-07, "5704": 9.294152765784831e-24, "45178": -1.559461270517204e-10, "36647": 3.306873142719269e-08, "38960": -1.9831186364172026e-11, "13563": 5.517815809514603e-23, "15964": 1.1557844877243041e-05, "48413": 1.0891010669452885e-22, "34271": -1.3249750435352325e-06, "22752": -2.1733249446500664e-21, "27082": -6.12672606047889e-26, "31438": -1.2121691703796386e-05, "49226": -1.019007433205843e-07, "4573": -1.600392707246101e-13, "37499": 1.8029643688350915e-08, "9532": -6.042205542325974e-07, "26181": 5.5432520795761776e-14, "39323": -3.2620751298964026e-08, "24904": -2.0694354316219688e-09, "33636": -3.173382021486759e-08, "29715": -3.3109006471931934e-09, "45357": -7.165986062318553e-11, "17193": -1.8038903135675356e-11, "15590": -3.743684646906331e-10, "22687": -3.965657924709376e-11, "8119": 7.228444953710777e-14, "4616": 6.057521773072949e-13, "22416": -9.654402219894109e-12, "41733": 2.2474132492789068e-11, "24336": -3.4022729843854905e-07, "36315": -5.948808166067465e-12, "6385": -9.57619622349739e-07, "13688": -2.7221476193517447e-08, "33419": 2.1832598745822905e-06, "11375": -1.593395695090294e-07, "47637": -8.372555021196604e-10, "3212": -4.2917370503790796e-19, "4683": 6.257855270980642e-25, "29868": -1.7778945039026439e-09, "47596": -5.451394245028496e-07, "22655": -2.8431303799152374e-08, "34476": -1.0267178822687128e-11, "31757": -6.9743621349334716e-06, "47929": -1.1415108929213602e-11, "3493": -6.090290546417237e-06, "35015": -2.30969674885273e-08, "1933": -1.978756859898567e-08, "29116": -9.485262853559107e-10, "25863": -3.673307364806533e-09, "17112": -4.898403494735248e-10, "30962": -1.3907553628087044e-07, "45735": -6.494834087789059e-10, "23520": -2.6354026049375533e-08, "27558": -1.1622142978012562e-07, "49207": -1.8507537245750428e-06, "13702": -4.235180967953056e-09, "14435": -2.6132237911224363e-06, "1611": -1.2903555762022733e-08, "14109": 8.832625113427639e-08, "45363": -1.0605099669191986e-09, "15442": 2.795410409817123e-12, "46881": -4.2345351539552214e-09, "42007": -7.888907566666602e-09, "11446": 1.2262807262008622e-20, "1233": 9.759379550814628e-08, "27834": 3.198831987055034e-18, "18817": -4.4345992803573604e-06, "18623": -8.434629999101163e-09, "31859": -2.7309560775756834e-06, "46254": 2.7989304065704347e-05, "19637": -3.433910387684591e-10, "6273": -2.249399721622467e-06, "33900": 7.069107940075453e-19, "33837": -2.1674230694770813e-07, "5041": -4.882040433585644e-08, "19776": -1.9272583723068236e-06, "17140": -3.4535858780145646e-07, "34053": -1.4029711484909057e-06, "15596": 1.6424572467803956e-05, "25178": 5.873565100955602e-13, "9633": -8.117161989212036e-06, "29126": 1.0089772939682007e-06, "7364": -9.955464862287044e-08, "38778": 4.771005097069237e-18, "30442": -1.3132812082767488e-06, "39558": 8.017532097701183e-26, "18814": -1.9257289823144674e-08, "34634": -4.465450274437899e-11, "47448": -1.8202275037765502e-07, "44782": -5.986780300736428e-07, "25356": -5.088786565465853e-10, "4640": -7.737272535450757e-09, "8350": -7.857377681830258e-12, "33658": -1.272186040878296e-06, "37491": 1.0712124520750876e-14, "29359": -1.1369943422323559e-10, "25061": -4.491606887313537e-10, "41552": 2.1143348421901464e-08, "29854": -1.3329355977475644e-07, "23675": 2.5817395096772165e-17, "23614": 6.235279887914657e-07, "49436": 1.5526618957519533e-05, "21407": 7.378196187346475e-12, "49051": -6.580710760317743e-09, "20462": -1.264448947040364e-09, "45983": 2.3004392346592794e-12, "46169": -2.1914858734817245e-10, "13345": 1.3719329237937927e-06, "28065": 6.374776363372803e-07, "48706": -1.834412250900641e-09, "33782": -3.941651375498623e-09, "11674": -5.080499704490648e-11, "39948": -3.46560194157064e-08, "20748": 9.603580832481385e-06, "49695": -3.9892036467790606e-07, "13732": -1.7894817574415355e-10, "27990": 3.274616003036499e-06, "17966": -1.2994689785852845e-21, "41462": -2.1314581390470265e-08, "9498": -1.711109303869307e-08, "39920": 1.6164223849773407e-06, "21194": 8.492195047438145e-09, "4353": -1.7526309937238693e-07, "3685": -1.3234861195087432e-07, "6780": -2.0861849188804626e-07, "3095": -1.0137323290109635e-07, "15583": -2.4364423624759157e-21, "15039": 4.239570330355491e-12, "6432": -5.3509365827153487e-14, "7009": 2.5039709888874384e-16, "33075": 2.6063945144414904e-07, "27554": -3.91069593375093e-15, "30494": 3.782762885093689e-06, "28556": -1.1497910022735595e-05, "49563": -1.9115814566612245e-06, "8595": -3.507009751047008e-10, "7286": 4.231160665118862e-24, "49872": 9.59806703031063e-08, "49443": 6.572039699286654e-20, "41761": -2.1520511654671283e-09, "17701": 7.886363267898559e-06, "11209": -1.9130291938781738e-05, "38293": 8.685134317461262e-18, "32473": -9.907447546720506e-07, "25810": -8.591201156377793e-07, "31331": -5.419322252273559e-06, "8918": -1.3860351464245468e-09, "13244": 4.345919696648377e-25, "28094": -2.0737886428833007e-07, "38597": -2.2347958758473397e-07, "17042": 7.234947363432554e-16, "8851": -5.542073249816894e-06, "44925": 5.88823656499926e-14, "49606": 1.9291049335214137e-18, "49629": -1.3468799643298612e-18, "5429": 9.632993153965621e-20, "38153": 1.2199317907447175e-21, "36149": -5.098087713122368e-09, "43998": 6.181181788633694e-13, "28596": -1.272920425981283e-07, "47642": -2.1546213247347623e-10, "34909": -7.445874065160751e-07, "17281": -1.1239343439228833e-09, "26605": -2.7700260397978126e-09, "42695": 3.2315882854163646e-08, "46871": -1.2480636968348334e-13, "12381": -1.6961616347543896e-09, "19537": 3.3508590346897903e-15, "23402": 1.161056917275971e-14, "32827": 2.7972333650760904e-17, "1482": 1.7504404176138521e-16, "40943": 5.377044920429342e-15, "32542": -1.109153963625431e-08, "1192": 2.693361679517725e-16, "32434": -6.190938353538513e-06, "18471": -3.84214916266501e-09, "49304": 5.285534858703613e-06, "37584": -1.2048774351569591e-11, "19032": -1.3726463521379627e-12, "17598": -6.297446321696043e-08, "21161": -5.991860292851924e-08, "35852": -1.6943602561950684e-05, "21265": -3.455336127444752e-11, "575": -1.4383072033524513e-07, "45871": 8.288275621382013e-16, "21914": -1.8538517178967596e-08, "47654": -4.733937792479992e-08, "11547": 3.914175629615784e-06, "27053": -2.5973912328481675e-07, "38259": 1.0542507486574135e-19, "34756": -1.755601540207863e-07, "2017": -8.131972551345825e-06, "2598": -7.262230816706961e-15, "37159": -3.336297210720929e-16, "47429": -1.3620151548821013e-11, "37602": -1.3891580747440457e-08, "2062": 1.0517137050628663e-05, "17234": -2.684415318071842e-08, "41648": -7.1155093610286715e-09, "27637": -3.846427716780454e-09, "28089": 1.6368586486237292e-13, "9333": 1.5423638755063252e-15, "14847": -1.498653646558523e-07, "7257": -4.1039634379558266e-09, "27702": -3.2869518236111615e-11, "2673": -5.769557901658118e-11, "1190": -2.5857489090412854e-08, "37432": -3.734666734089842e-11, "19411": -4.2494956403970717e-07, "6080": -6.351888296194375e-09, "19787": -4.619802813977003e-08, "22549": -3.778540258458918e-15, "34499": -3.0778672226006164e-10, "45893": -2.20025897026062e-06, "44947": 4.459118843078613e-06, "32807": -3.50007530869334e-11, "42307": -1.9886359223164617e-09, "44516": -1.8675264436751603e-08, "7090": -7.881073979660868e-09, "25546": 2.0028844005537394e-12, "1469": -1.0281287133693695e-07, "31215": 6.157925714890501e-20, "24545": 3.025903403759003e-06, "49453": -1.2412039935588836e-06, "43162": -3.4233108162879943e-06, "43848": -5.316712777130306e-09, "48789": 1.9192507583198905e-14, "35980": -1.1691546067595482e-07, "43783": -3.344883918762207e-06, "16331": -1.499662697315216e-06, "18511": 1.193382740020752e-06, "25996": -1.6783946193754672e-10, "1843": -1.9812935497611762e-08, "20407": -6.35253544896841e-08, "15939": -6.79593563079834e-06, "22824": -2.234537899494171e-06, "30348": 8.257266771903432e-23, "17204": -6.541368141599335e-17, "27049": 4.078696370124817e-06, "24962": 2.23594531416893e-08, "15606": -3.932967782020569e-08, "47681": 1.521421566508252e-13, "40062": -2.0379308611154556e-07, "25260": -2.828390002250671e-06, "29893": -7.004140934441238e-10, "7297": -1.9947504624724387e-07, "14095": -1.5244407298997675e-17, "36771": 7.248915499076247e-09, "28904": 6.991745848949904e-14, "11298": -8.915863186631512e-16, "38838": -1.7298413013122626e-12, "40158": -1.343969702720642e-06, "30288": -6.731148362159729e-06, "161": -6.63976925352472e-11, "19567": -1.9531615544110535e-09, "34010": 3.9798274636268614e-07, "32687": 1.4925662854774593e-21, "17859": -1.2208032421767712e-09, "48466": -2.180468072765507e-13, "37304": 1.090144157409668e-05, "25587": -3.4237296331340874e-15, "19928": -3.4534791111946107e-06, "6573": -2.385990001130267e-12, "2401": 4.4835623214112274e-13, "8013": -1.727004498243332e-06, "27760": -6.7377224331721666e-09, "44160": -4.283318296074867e-07, "18485": -3.103649914264679e-06, "7820": 6.102911811467493e-12, "3907": -3.425292961765081e-09, "32997": 4.655655473470688e-08, "25915": 4.351150393486023e-06, "9545": -2.0345503464341164e-07, "26943": -6.805614014119316e-24, "20570": -7.0786251171739426e-12, "35384": -2.752907676040195e-10, "33398": -1.6668444499373435e-07, "22536": -2.7437761425971984e-06, "28391": 2.3649621150312327e-15, "49079": 1.0650017857551574e-06, "23493": -1.6292584768962114e-09, "4527": -9.304360719397664e-10, "20977": 2.139614982583915e-18, "15790": -5.892165063414723e-10, "27766": 2.395975778890502e-16, "14000": -6.436707824468613e-07, "28476": -2.459060028195381e-07, "12859": -1.900567440316081e-09, "38038": -1.643765950575471e-08, "7360": 4.831803441047669e-06, "21839": -2.3012508165720645e-12, "25819": -1.0043857764685527e-09, "37955": -1.5158001333475114e-08, "29701": -3.822021099608719e-13, "18395": 6.86263319948921e-11, "22702": -6.042148015694692e-11, "7175": -5.494774132966996e-07, "34126": -2.4279047548770905e-06, "43221": -4.446632715371379e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_64.json <==
{"20228": -2.5323162078857423e-05, "24631": -1.9205415155738593e-08, "21481": 1.817725525654623e-14, "31601": -5.160076543688774e-07, "21027": -8.048281415540259e-11, "7756": 3.3413758873939514e-06, "15003": -3.431582172197523e-11, "10962": -3.729979507625103e-08, "37208": -2.4179669708246363e-10, "1713": 1.2622057283806498e-11, "25435": 3.0712764263153076e-05, "10196": -7.147953729145229e-09, "8919": -1.8964683637022973e-07, "40058": -6.32176932413131e-09, "1597": -4.234460648149252e-09, "18522": -1.3583752178636387e-15, "44492": -1.618584035895765e-08, "48083": -6.824483722448349e-07, "12260": -3.9074961096048356e-08, "7314": -7.12896604090929e-08, "35031": -7.618626207113266e-07, "17309": -2.4230241775512693e-07, "6094": -2.664587227627635e-09, "19429": -3.785295632496854e-12, "38589": 2.886321453843266e-10, "23": -1.002499175228877e-11, "11185": -1.990114542422816e-09, "17000": -1.0455284267663956e-07, "31999": -9.736223728395998e-10, "31002": -4.7120541334152223e-07, "5762": 6.220986047264163e-20, "19308": -1.9965894520282745e-07, "16780": -2.9847965379303787e-11, "36171": -5.432042556666836e-23, "31110": -5.8374751824885605e-09, "5943": 3.4465300058350578e-15, "22617": -1.3921239972114564e-06, "46077": -4.7148513392103467e-17, "39120": 1.3966150284872026e-18, "24076": -1.7869610339403153e-07, "49558": -3.67358268249518e-12, "12596": -1.2517976760864258e-06, "2215": -4.30793093983084e-09, "38964": 6.124928966164589e-07, "1966": -2.2206898778676987e-07, "36951": -1.5297594666481018e-06, "19437": 1.464447585419748e-13, "47182": -2.360507845878601e-06, "24183": -4.4496497139334676e-08, "28182": 3.6363829157039227e-19, "5267": -4.49170708656311e-06, "41565": 1.102785668772449e-18, "35684": -1.0678704082965852e-06, "46765": -2.0593222870957107e-10, "20211": 6.000168323516846e-06, "25201": 4.088521188272409e-16, "46364": 7.938014134900584e-16, "45205": -2.9523151461035015e-08, "12684": -6.885822862386703e-08, "41732": -5.415830388665199e-07, "17423": 9.693821519613266e-07, "31279": -1.8428011098876596e-08, "8492": -2.72819132078439e-09, "40686": 1.0972589254379273e-06, "46925": -1.8380565961706453e-10, "25999": -1.6866135410964488e-08, "46650": -9.396052291776869e-12, "40125": -8.005691766738892e-06, "8943": -8.52616786956787e-06, "13639": -1.397959887981415e-07, "7734": -6.429822860809508e-12, "34508": 2.001473903656006e-06, "36350": -5.926927551627159e-09, "27458": -1.6096947365440428e-09, "29134": -1.302538812160492e-07, "42936": -7.651217856619041e-11, "11653": -1.1789744719862938e-07, "20870": 1.4701304025948048e-08, "1922": 1.2926311042687816e-25, "18920": 7.11876929119056e-22, "45577": 6.976417463470594e-19, "21611": 1.0343022438519256e-13, "49456": -8.35789364828088e-12, "40837": 9.401196241378784e-06, "40222": -4.509390145540237e-07, "23347": -4.980412313670967e-12, "21127": -3.7509693948347583e-25, "41422": -1.841394305229187e-05, "14911": -4.352375981397927e-10, "20183": 5.430629904101814e-16, "34100": -2.740202216955367e-10, "33297": 7.086429221203617e-14, "22363": 4.310789955384734e-20, "9062": -2.0364695956232027e-11, "45657": -3.856433928012848e-07, "2267": -1.3912800932303072e-08, "17786": -1.6582574695348738e-07, "8820": -7.408680394291878e-08, "13390": 2.9443454618860444e-16, "3170": 1.2435481697320937e-06, "41357": -7.389243226498366e-08, "18491": 5.104097212157293e-19, "38132": 1.1598260402679444e-05, "13939": -1.1323983017064165e-10, "46700": -2.440589427947998e-05, "30148": 6.331518670776859e-10, "8072": -1.4603172428905963e-07, "24269": -4.689495472121053e-10, "15692": -2.5784702302189545e-11, "10792": -1.3176812790334225e-08, "19872": 9.556986668712853e-13, "40248": -4.094305040780455e-10, "14046": -4.6662952701122963e-29, "45091": -7.141653895378113e-06, "13882": -1.1659314855933189e-07, "8715": 1.3682682764581955e-15, "35304": -6.587684765690938e-10, "30572": -5.340545903891325e-08, "21243": 5.272177716619808e-13, "21890": -1.1013144627213478e-07, "7526": -2.510293126106262e-06, "45652": -1.9511787104420363e-09, "1730": -2.3701533791609107e-10, "44601": -1.7173145711421966e-06, "16527": -1.795310428098773e-16, "6354": -9.161486786979367e-12, "36162": 4.54411506652832e-05, "18788": -2.6452660094946622e-08, "22216": -1.2926770068588666e-10, "48347": -4.9743080139160154e-06, "46331": 1.6722118134637753e-15, "34579": 2.613711504173555e-16, "11930": -1.597021147608757e-07, "37341": -2.723429061006755e-09, "11650": -1.1145000904798507e-06, "13355": 6.968103305697701e-22, "28158": -3.711964382091537e-11, "44220": 2.2615750045536664e-20, "31854": -2.6915629860013722e-08, "30459": 8.648161392841084e-22, "17168": 1.632443208388068e-15, "43732": -5.584348691627383e-09, "3065": 7.658018730580807e-09, "19079": 1.355021446943283e-07, "13730": 2.0348508305862572e-18, "27688": -2.0546226296573876e-08, "41804": -3.806031600106507e-09, "7532": 4.52901232413528e-19, "14887": -2.4311479646712543e-08, "7473": -5.86422102060169e-10, "47479": 1.2398708362088007e-17, "16472": -3.8676196709275246e-08, "46655": -1.2978163361549378e-06, "47978": 4.328847825527191e-06, "40785": 8.354930550842024e-20, "40609": -5.929133573001621e-16, "39781": -3.088943003604072e-11, "40392": 3.3233845233917236e-06, "33438": -8.260429007478364e-15, "13489": -5.3768535144627094e-08, "14317": 3.065885543823242e-05, "25849": -3.45583469606936e-08, "12275": -1.2200560886412859e-08, "43597": -4.979840014129877e-11, "41263": -1.9678744077682495e-05, "42941": 2.941163752407438e-22, "40675": 2.245319038629532e-06, "1776": -1.0936238936665177e-12, "11580": 1.9156081676483154e-05, "23448": -1.3434311085802619e-11, "38728": -2.3502093972638248e-09, "49100": 3.047923025079058e-14, "46145": -1.9876019905495924e-11, "29977": -5.956585705280304e-07, "26680": -8.979260748571277e-21, "26097": 6.815447761709947e-13, "30397": -7.838485180400312e-09, "1662": -1.3959240664426776e-17, "14502": 1.6145294904708864e-05, "6797": 9.69679591071755e-19, "10738": -1.9149785657646136e-10, "35904": -3.3684499634034637e-16, "6992": -2.7630962431430817e-08, "35756": -4.658184479922057e-10, "47892": -3.3209827542304992e-06, "6459": 3.4252381486687968e-15, "30188": 8.569991369116945e-21, "34670": -4.887448085355572e-11, "18865": -2.1334830671548844e-09, "18190": -3.3934950828552245e-06, "16793": -1.7531485809740845e-11, "24774": 1.115594431757927e-06, "16757": -1.4870882732793688e-08, "30752": -3.2352682203054427e-07, "36239": -6.514179985970259e-09, "42646": 4.0847631055385135e-13, "13937": -1.8755361088551582e-09, "34140": 4.220806360244751e-06, "23604": 1.3636738061904907e-05, "14841": -9.931214153766632e-08, "4585": -2.1805763244628906e-07, "11569": -4.0584180504083633e-07, "5704": 1.1591393593088272e-23, "45178": -9.977587069442961e-11, "36647": 2.908798400312662e-08, "38960": -2.2414988052332774e-11, "13563": 3.7484404141889694e-22, "15964": 8.262142539024353e-06, "48413": 1.0612642886632865e-22, "34271": -2.0806892216205596e-06, "22752": -2.5560772959461133e-21, "27082": -4.4299859653669133e-26, "31438": -1.504898190498352e-05, "49226": -9.994350373744964e-08, "4573": -1.5740450720613808e-13, "37499": 2.04441137611866e-08, "9532": -6.043234840035438e-07, "26181": 1.0129712180173556e-13, "39323": -3.473777091130614e-08, "24904": -1.8630854901857674e-09, "33636": -3.029044484719634e-08, "29715": -3.5169709008187057e-09, "45357": -7.241808816615957e-11, "17193": -2.0006114027637522e-11, "15590": -8.214743866119534e-10, "22687": -3.862723133352119e-11, "8119": 6.870843893835854e-14, "4616": 7.519741984651774e-13, "22416": -8.31411853141617e-12, "41733": 1.9939866433560383e-11, "24336": -3.4436799585819243e-07, "36315": -5.471872555062874e-12, "6385": -1.012669876217842e-06, "13688": -3.556414972990751e-08, "33419": 2.538112699985504e-06, "11375": -1.2500537559390068e-07, "47637": -7.472586730727926e-10, "3212": -3.5490467037652476e-19, "4683": 5.771298587389002e-25, "29868": -1.5296810306608678e-09, "47596": -3.050465136766434e-07, "22655": -2.403619699180126e-08, "34476": -6.3255134818973605e-12, "31757": -1.1207200288772583e-05, "47929": -9.390651030116714e-12, "3493": -7.2605359554290775e-06, "35015": -2.8061659540981054e-08, "1933": -2.130359411239624e-08, "29116": -1.083964089048095e-09, "25863": -4.398805322125554e-09, "17112": -4.235859887558036e-10, "30962": -1.396447978913784e-07, "45735": -5.741099084843881e-10, "23520": -2.9774149879813195e-08, "27558": -9.214753285050392e-08, "49207": -1.7233559489250184e-06, "13702": -4.022130451630801e-09, "14435": -2.8653594851493836e-06, "1611": -1.2126743094995618e-08, "14109": 7.368606980890036e-08, "45363": -1.2416091340128333e-09, "15442": 2.7324344387125168e-12, "46881": -3.745813446585089e-09, "42007": -8.132834918797015e-09, "11446": 1.0082407871713308e-20, "1233": 1.1182198300957679e-07, "27834": 4.1451553561139274e-18, "18817": -5.0641316175460815e-06, "18623": -9.797416860237718e-09, "31859": -2.4106547236442565e-06, "46254": 2.2842469215393067e-05, "19637": -4.50273510068655e-10, "6273": -1.9486434757709505e-06, "33900": 4.3196213750026915e-19, "33837": -1.866860128939152e-07, "5041": -5.0708898343145847e-08, "19776": -1.3550923764705658e-06, "17140": -3.259367123246193e-07, "34053": -1.2494057416915893e-06, "15596": 1.67081618309021e-05, "25178": 5.170289796296856e-13, "9633": -6.990126371383667e-06, "29126": 1.2165486812591552e-06, "7364": -9.245416149497032e-08, "38778": 5.2201222944942e-18, "30442": -1.329510509967804e-06, "39558": 5.422474261253402e-26, "18814": -1.9607958383858205e-08, "34634": -4.595009158947505e-11, "47448": -2.3074034601449967e-07, "44782": -7.748183608055115e-07, "25356": -4.310566509957425e-10, "4640": -7.44539313018322e-09, "8350": -7.849771463952493e-12, "33658": -1.3171076774597168e-06, "37491": 5.67386138072834e-15, "29359": -3.442439719947288e-11, "25061": -4.3912739783991126e-10, "41552": 3.33320302888751e-08, "29854": -1.3902388513088225e-07, "23675": 2.1550491426103325e-17, "23614": 5.310078710317611e-07, "49436": 1.1259026527404785e-05, "21407": 5.389853185988613e-12, "49051": -6.949661765247583e-09, "20462": -1.2717224308289587e-09, "45983": 1.3660955744398962e-12, "46169": -2.414002119621728e-10, "13345": 1.2930375337600709e-06, "28065": 6.523086130619049e-07, "48706": -1.700161665212363e-09, "33782": -5.402113893069327e-09, "11674": -5.3490289246838074e-11, "39948": -3.23330657556653e-08, "20748": 7.396383285522461e-06, "49695": -3.968028724193573e-07, "13732": -1.5034292118798475e-10, "27990": 3.2580098509788515e-06, "17966": -1.7383387184748068e-21, "41462": -2.6870397850871088e-08, "9498": -1.9857888109982013e-08, "39920": 2.0470702648162844e-06, "21194": 8.894988568499684e-09, "4353": -1.6036180779337884e-07, "3685": -1.349741779267788e-07, "6780": -2.0852020010352135e-07, "3095": -1.650700718164444e-07, "15583": -4.862396868878047e-21, "15039": 4.500413410823967e-12, "6432": -6.196520629941915e-14, "7009": 2.3772560309165413e-16, "33075": 5.025552585721016e-07, "27554": -4.128218322740906e-15, "30494": 3.031156361103058e-06, "28556": -1.1387561559677124e-05, "49563": -2.054002583026886e-06, "8595": -4.1449602576904e-10, "7286": 4.232653984618462e-24, "49872": 1.1622157879173756e-07, "49443": 5.3062815202713483e-20, "41761": -2.3342925123870373e-09, "17701": 7.16480553150177e-06, "11209": -1.7745218276977538e-05, "38293": 5.6463140369819586e-18, "32473": -8.854962140321731e-07, "25810": -8.393437415361404e-07, "31331": -5.011987090110779e-06, "8918": -1.2228051491547376e-09, "13244": 4.0614461447602824e-25, "28094": -1.9134905189275743e-07, "38597": -2.3766161873936653e-07, "17042": 7.150643965836423e-16, "8851": -5.090758204460144e-06, "44925": 5.999415186863644e-14, "49606": 1.4979643502173456e-18, "49629": -1.5542206193916442e-18, "5429": 1.0194941916228436e-19, "38153": 6.757834655731211e-22, "36149": -3.865681646857411e-09, "43998": 4.335210235240083e-13, "28596": -1.2939982116222382e-07, "47642": -3.0286530090961605e-10, "34909": -7.628803700208664e-07, "17281": -9.648140257922932e-10, "26605": -3.5817152820527554e-09, "42695": 3.901798278093338e-08, "46871": 1.2191549991769079e-13, "12381": -1.8379947869107127e-09, "19537": 4.474370873808198e-15, "23402": 1.0818056450645485e-14, "32827": 2.9793231683811206e-17, "1482": 1.943582274288591e-16, "40943": 4.388431840141038e-15, "32542": -1.2714143376797438e-08, "1192": 4.325015345862937e-16, "32434": -5.4160356521606445e-06, "18471": -4.667079192586243e-09, "49304": 7.59045660495758e-06, "37584": -1.5018766816865537e-11, "19032": -1.3082834016131527e-12, "17598": -6.159444339573383e-08, "21161": -7.963426411151886e-08, "35852": -1.627237319946289e-05, "21265": -2.7180687993677564e-11, "575": -1.062798872590065e-07, "45871": 9.501782693988049e-16, "21914": -1.3336683623492718e-08, "47654": -4.0354463271796704e-08, "11547": 4.241770803928375e-06, "27053": -2.8900416567921637e-07, "38259": 9.943150361228781e-20, "34756": -1.7093490809202195e-07, "2017": -6.534735560417175e-06, "2598": -6.956643594513423e-15, "37159": -3.7040349953887385e-16, "47429": -1.4336615095089656e-11, "37602": -1.3245693407952786e-08, "2062": 9.942541122436523e-06, "17234": -3.0466052703559396e-08, "41648": -9.949912782758474e-09, "27637": -3.6380739766173065e-09, "28089": 1.065516030962499e-13, "9333": 9.898529912399923e-16, "14847": -1.8379565328359603e-07, "7257": -5.1155901746824385e-09, "27702": -3.90074637834914e-11, "2673": -5.88105240240111e-11, "1190": -2.397581934928894e-08, "37432": -2.8734925763274076e-11, "19411": -3.983079269528389e-07, "6080": -7.073766901157797e-09, "19787": -4.191859159618616e-08, "22549": -3.1069169459385648e-15, "34499": -3.6373727198224514e-10, "45893": -2.220187187194824e-06, "44947": 6.0579216480255124e-06, "32807": -3.415621677049785e-11, "42307": -2.477112284395844e-09, "44516": -1.6667689196765424e-08, "7090": -6.766823935322464e-09, "25546": 2.0008998546927616e-12, "1469": -1.2285803444683552e-07, "31215": 6.336387086547509e-20, "24545": 2.6749107241630555e-06, "49453": -2.9891055822372438e-06, "43162": -4.6660253405570985e-06, "43848": -6.0982047580182556e-09, "48789": 4.689904020693802e-14, "35980": -1.159717421978712e-07, "43783": -4.5711684226989745e-06, "16331": -1.4532604813575746e-06, "18511": 1.1820879578590393e-06, "25996": -4.793088737642392e-10, "1843": -2.0417454652488232e-08, "20407": -6.024870555847883e-08, "15939": -8.662757873535157e-06, "22824": -2.2655926644802093e-06, "30348": 9.176343014608039e-23, "17204": -5.4601813521959475e-17, "27049": 9.676566123962403e-06, "24962": 2.425629645586014e-08, "15606": -2.0207257475703956e-08, "47681": 1.6912196088014753e-13, "40062": -2.045983262360096e-07, "25260": -2.4703732132911682e-06, "29893": -7.27637016098015e-10, "7297": -1.840660534799099e-07, "14095": -1.7263295827574242e-17, "36771": 7.296185940504074e-09, "28904": 6.311469569197925e-14, "11298": -1.9165813380794817e-15, "38838": -9.780578125173634e-13, "40158": -1.8653731048107147e-06, "30288": -6.125820875167847e-06, "161": -6.547550583491102e-11, "19567": -1.7469727026764304e-09, "34010": 4.1084904223680497e-07, "32687": 1.2533403583712033e-21, "17859": -1.2953495024703442e-09, "48466": -1.635834401270131e-13, "37304": 1.0106348991394043e-05, "25587": -7.098850673958879e-16, "19928": -3.0006402730941774e-06, "6573": -2.062168960037525e-12, "2401": 4.227512562238189e-13, "8013": -1.5949395298957826e-06, "27760": -6.030821241438389e-09, "44160": -5.897863581776619e-07, "18485": -3.8523593544960025e-06, "7820": 1.6824174053908792e-12, "3907": -3.2463367097079753e-09, "32997": 4.813764616847039e-07, "25915": 4.129466116428375e-06, "9545": -2.287028543651104e-07, "26943": -4.819824265030107e-24, "20570": -8.148848564815126e-12, "35384": -2.683338971110061e-10, "33398": -1.610879972577095e-07, "22536": -3.1376230716705322e-06, "28391": 2.7496793730819035e-15, "49079": 1.3657611608505249e-06, "23493": -1.614754437468946e-09, "4527": -7.512050797231495e-10, "20977": 1.5727134492719148e-18, "15790": -6.540258618770168e-10, "27766": 2.257624122370405e-16, "14000": -6.477669626474381e-07, "28476": -1.8639449030160903e-07, "12859": -2.1097908029332758e-09, "38038": -1.6200144309550522e-08, "7360": 3.7911093235015867e-06, "21839": -1.4552799711964326e-11, "25819": -1.1566500324988738e-09, "37955": -1.4313642168417573e-08, "29701": -2.808884502769615e-13, "18395": 1.444146255380474e-10, "22702": -5.488576334755635e-11, "7175": -4.7087471932172773e-07, "34126": -1.8581044673919677e-06, "43221": -4.353270810497634e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_68.json <==
{"20228": -2.8974933624267578e-05, "24631": -1.7253728583455087e-08, "21481": 7.64546470577443e-14, "31601": -4.5544445514678956e-07, "21027": -7.882789759605657e-11, "7756": 3.7753310799598695e-06, "15003": -3.309754902147688e-11, "10962": -3.9893519133329394e-08, "37208": -2.24718933168333e-10, "1713": 1.3576419632954639e-11, "25435": 3.184020042419434e-05, "10196": -7.262140279635787e-09, "8919": -2.347489818930626e-07, "40058": -5.8961001923307776e-09, "1597": -4.103783576283604e-09, "18522": -1.3183176772457727e-15, "44492": -1.6331096412613988e-08, "48083": -6.948282569646835e-07, "12260": -3.618985880166292e-08, "7314": -7.154006510972977e-08, "35031": -6.59039095044136e-07, "17309": -1.73984095454216e-07, "6094": -2.518459223210812e-09, "19429": -3.987861418863758e-12, "38589": 2.977716940222308e-10, "23": -8.990951982923434e-12, "11185": -2.21613998292014e-09, "17000": -1.0207031853497029e-07, "31999": -8.609305950812996e-10, "31002": -4.1098449379205705e-07, "5762": 5.77634796006428e-20, "19308": -1.951099932193756e-07, "16780": -2.7753794711316003e-11, "36171": -5.108714198832108e-23, "31110": -5.379343638196588e-09, "5943": 4.645329954033883e-15, "22617": -1.2456389516592025e-06, "46077": -4.462341954281079e-17, "39120": 1.382459007296874e-18, "24076": -1.7972502857446672e-07, "49558": -2.6747036940832914e-12, "12596": -1.2209945172071457e-06, "2215": -4.525394469965249e-09, "38964": 5.348602682352066e-07, "1966": -2.3652641102671623e-07, "36951": -1.7931374907493591e-06, "19437": 1.4548940718839276e-13, "47182": -2.411711812019348e-06, "24183": -4.6668685972690584e-08, "28182": 3.282948592879878e-19, "5267": -4.472368359565735e-06, "41565": 1.2528209535327821e-18, "35684": -8.223725855350495e-07, "46765": -2.2536587493959813e-10, "20211": 4.742002487182617e-06, "25201": 4.471762890534414e-16, "46364": 7.908318444549422e-16, "45205": -2.517852932214737e-08, "12684": -7.092103362083435e-08, "41732": -5.576117336750031e-07, "17423": 1.524640917778015e-06, "31279": -2.037614118307829e-08, "8492": -2.909352187998593e-09, "40686": 1.3993507623672485e-06, "46925": -1.9228657038183884e-10, "25999": -1.8690156284719707e-08, "46650": -8.987806836557866e-12, "40125": -7.683955430984497e-06, "8943": -8.456579446792602e-06, "13639": -1.3430992141366005e-07, "7734": -6.31733371392329e-12, "34508": 1.9502490758895873e-06, "36350": -7.013366557657719e-09, "27458": -1.5880644787102938e-09, "29134": -1.0408416390419006e-07, "42936": -7.567370630567894e-11, "11653": -1.1877136304974556e-07, "20870": 1.1040051467716694e-08, "1922": 1.3382837192634661e-25, "18920": 6.754721147905562e-22, "45577": 6.54078774107135e-19, "21611": 9.685902746525698e-14, "49456": -8.202998742490309e-12, "40837": 9.568893313407898e-06, "40222": -4.190363734960556e-07, "23347": -5.120029982208507e-12, "21127": -3.31386098665017e-25, "41422": -1.652996063232422e-05, "14911": -4.2641549953259526e-10, "20183": 5.911655887036459e-16, "34100": -2.2946809622226283e-10, "33297": 7.754406006199588e-14, "22363": 4.6114650523198557e-20, "9062": -2.0169409253867344e-11, "45657": -4.0898002684116363e-07, "2267": -1.5124365454539655e-08, "17786": -1.871391385793686e-07, "8820": -6.889828480780125e-08, "13390": 3.5514171464745557e-16, "3170": 1.153273656964302e-06, "41357": -7.949850521981717e-08, "18491": 4.0947144763422984e-19, "38132": 1.0212386846542358e-05, "13939": -1.0914305676124058e-10, "46700": -2.5741848945617675e-05, "30148": 6.845680763944984e-10, "8072": -1.380983181297779e-07, "24269": -4.908318078378216e-10, "15692": -2.427223535050871e-11, "10792": -1.3788396026939153e-08, "19872": 1.1487809814525462e-12, "40248": -3.6613862903323027e-10, "14046": -8.772474053968706e-29, "45091": -6.296196579933166e-06, "13882": -1.6251957044005395e-07, "8715": 1.36117617177689e-15, "35304": -4.0944192733149973e-10, "30572": -7.389375939965248e-08, "21243": 6.004954400395945e-13, "21890": -1.1784839443862438e-07, "7526": -2.316468209028244e-06, "45652": -2.5324698071926832e-09, "1730": -2.2657171939499675e-10, "44601": -1.6810345649719238e-06, "16527": -1.6185408915903033e-16, "6354": -1.6046038808781304e-11, "36162": 4.634453296661377e-05, "18788": -2.242607297375798e-08, "22216": -1.2437856639735402e-10, "48347": -4.985313415527344e-06, "46331": 1.4041103002515599e-15, "34579": 2.720640726594503e-16, "11930": -1.6236934810876846e-07, "37341": -2.973868395201862e-09, "11650": -1.2085052579641343e-06, "13355": 7.104842878397617e-22, "28158": -3.7972715745127064e-11, "44220": 1.8525142069625952e-20, "31854": -2.6410245336592197e-08, "30459": 7.954459276141043e-22, "17168": 1.2353133793663318e-15, "43732": -5.424808477982879e-09, "3065": 1.146031660027802e-08, "19079": 1.387970894575119e-07, "13730": 1.7787014265982504e-18, "27688": -1.8499214202165603e-08, "41804": -3.862054436467588e-09, "7532": 4.2885735517276745e-19, "14887": -2.4330969899892807e-08, "7473": -5.992829392198473e-10, "47479": 1.1262056825306343e-17, "16472": -3.8998224772512916e-08, "46655": -1.1712761968374252e-06, "47978": 4.0663051605224605e-06, "40785": 7.65558457420509e-20, "40609": -5.96630106430851e-16, "39781": -3.047879772566375e-11, "40392": 3.4385859966278077e-06, "33438": -7.528726531091934e-15, "13489": -5.248751956969499e-08, "14317": 3.2082064151763914e-05, "25849": -3.78406117670238e-08, "12275": -1.3124276883900166e-08, "43597": -4.827682460017968e-11, "41263": -2.0490069389343262e-05, "42941": 4.322728752427385e-22, "40675": 1.7046700417995453e-06, "1776": -1.4710752793689607e-12, "11580": 1.8075690269470217e-05, "23448": -1.3285614386404632e-11, "38728": -2.4628170649521055e-09, "49100": 3.2030285090911546e-14, "46145": -1.8533411321186578e-11, "29977": -7.034479081630707e-07, "26680": -5.9011705468199356e-21, "26097": 7.442635308052558e-13, "30397": -6.656100740656256e-09, "1662": -1.3816658320925378e-17, "14502": 1.5214464664459229e-05, "6797": 9.001558721501158e-19, "10738": -1.4000996998220216e-10, "35904": -2.877931226663577e-16, "6992": -2.6575028896331787e-08, "35756": -4.2153849790338424e-10, "47892": -4.069211781024933e-06, "6459": 3.3754501971294815e-15, "30188": 8.179624588671775e-21, "34670": -4.118989636481274e-11, "18865": -2.6874348986893894e-09, "18190": -3.652171492576599e-06, "16793": -1.7557090359332505e-11, "24774": 1.4969192445278167e-06, "16757": -1.4349939301609993e-08, "30752": -3.2806623727083207e-07, "36239": -6.36376382317394e-09, "42646": 4.789531971027828e-13, "13937": -1.9529696146491916e-09, "34140": 4.182642996311188e-06, "23604": 1.298401951789856e-05, "14841": -9.500818327069282e-08, "4585": -1.880735345184803e-07, "11569": -4.3142154812812807e-07, "5704": 1.1582419717417836e-23, "45178": -8.93842752702767e-11, "36647": 3.208230249583721e-08, "38960": -1.903136535474914e-11, "13563": 6.796229732787962e-22, "15964": 8.403078913688659e-06, "48413": 1.0728613608512798e-22, "34271": -2.275223135948181e-06, "22752": -2.227398601560495e-21, "27082": -4.298671447020904e-26, "31438": -1.7177282571792603e-05, "49226": -9.148141369223594e-08, "4573": -1.6892961696157728e-13, "37499": 1.9893709104508162e-08, "9532": -5.661826580762863e-07, "26181": 1.250242664951884e-13, "39323": -3.4111503046005964e-08, "24904": -1.6577218775637447e-09, "33636": -2.976835472509265e-08, "29715": -3.3088269992731513e-09, "45357": -8.763818186707795e-11, "17193": -2.0626139303203672e-11, "15590": -9.153064456768334e-10, "22687": -3.869328338623745e-11, "8119": 6.55838583440982e-14, "4616": 7.57260707473506e-13, "22416": -7.40864720683021e-12, "41733": 1.8966503603223828e-11, "24336": -3.490663319826126e-07, "36315": -7.924444389573182e-12, "6385": -1.3142944872379304e-06, "13688": -4.023553337901831e-08, "33419": 2.3434698581695555e-06, "11375": -1.0717025026679038e-07, "47637": -7.43488417356275e-10, "3212": -2.6177571869618994e-19, "4683": 5.6324156087762015e-25, "29868": -1.3077566109132023e-09, "47596": -3.053652495145798e-07, "22655": -2.6471165474504233e-08, "34476": -5.603623094430077e-12, "31757": -1.170404076576233e-05, "47929": -1.0754710046967375e-11, "3493": -6.3650202751159664e-06, "35015": -2.599108498543501e-08, "1933": -7.108142599463463e-09, "29116": -1.090583682525903e-09, "25863": -4.838323220610618e-09, "17112": -5.088276520837098e-10, "30962": -1.4259180054068564e-07, "45735": -5.373791645979509e-10, "23520": -2.7456097304821014e-08, "27558": -7.97727145254612e-08, "49207": -1.611223965883255e-06, "13702": -4.2392057366669174e-09, "14435": -3.122175633907318e-06, "1611": -1.1523198336362839e-08, "14109": 7.437596097588539e-08, "45363": -1.1959495896007865e-09, "15442": 2.67268887910177e-12, "46881": -3.6469358019530774e-09, "42007": -8.036032086238264e-09, "11446": 1.0419552395708938e-20, "1233": 7.4756839312613e-08, "27834": 4.7672667679785064e-18, "18817": -5.302542448043823e-06, "18623": -9.565778891555965e-09, "31859": -2.1565186977386474e-06, "46254": 2.182400941848755e-05, "19637": -4.3336331145837903e-10, "6273": -2.0299875736236574e-06, "33900": 5.016803351865981e-19, "33837": -1.848028041422367e-07, "5041": -5.203135311603546e-08, "19776": -1.4368982613086701e-06, "17140": -3.287234902381897e-07, "34053": -1.3243988156318665e-06, "15596": 1.4798471927642823e-05, "25178": 5.178079476308994e-13, "9633": -6.285248398780823e-06, "29126": 1.150183230638504e-06, "7364": -8.837630040943623e-08, "38778": 5.1956957616491885e-18, "30442": -1.33024662733078e-06, "39558": 5.307428301448908e-26, "18814": -1.9173154141753914e-08, "34634": -4.76121022074949e-11, "47448": -2.2684328258037568e-07, "44782": -8.064530044794083e-07, "25356": -4.2395389755256475e-10, "4640": -7.335301488637924e-09, "8350": -7.775017252242833e-12, "33658": -1.2968088686466218e-06, "37491": 6.04160277362098e-15, "29359": -6.800042683607898e-11, "25061": -3.811501665040851e-10, "41552": 2.4406700395047665e-08, "29854": -1.3598918914794922e-07, "23675": 2.0039686056405604e-17, "23614": 5.15500009059906e-07, "49436": 1.0868916511535644e-05, "21407": 7.665778412047075e-12, "49051": -6.452953675761819e-09, "20462": -1.3130938168615102e-09, "45983": 1.428354181598479e-12, "46169": -2.2545402316609397e-10, "13345": 1.3247640430927276e-06, "28065": 6.418272107839584e-07, "48706": -1.6804624465294183e-09, "33782": -4.862387431785464e-09, "11674": -4.82363611808978e-11, "39948": -3.18399490788579e-08, "20748": 9.506742358207702e-06, "49695": -3.43380905687809e-07, "13732": -1.319290640822146e-10, "27990": 3.1077596545219422e-06, "17966": -1.8245473495661855e-21, "41462": -2.5311962235718966e-08, "9498": -2.1076141856610774e-08, "39920": 1.9234581291675566e-06, "21194": 7.493202574551105e-09, "4353": -1.4691580086946487e-07, "3685": -1.3275797478854655e-07, "6780": -2.284984290599823e-07, "3095": -1.587877981364727e-07, "15583": -5.736526400115013e-21, "15039": 4.023293058708077e-12, "6432": -6.821445186488972e-14, "7009": 2.463459471135909e-16, "33075": 8.4193617105484e-07, "27554": -3.816309490645153e-15, "30494": 2.5084877014160155e-06, "28556": -1.1920816898345947e-05, "49563": -2.1140363812446593e-06, "8595": -3.864105383399874e-10, "7286": 3.967055854203517e-24, "49872": 1.3357192277908326e-07, "49443": 5.2246436377820314e-20, "41761": -2.089110348606482e-09, "17701": 7.198207974433899e-06, "11209": -1.9253697395324707e-05, "38293": 6.656688004633149e-18, "32473": -8.744877576828003e-07, "25810": -8.561593294143677e-07, "31331": -4.871695637702942e-06, "8918": -1.2186623644083738e-09, "13244": 3.055887587401889e-25, "28094": -1.800353266298771e-07, "38597": -2.508631534874439e-07, "17042": 8.275372054278307e-16, "8851": -4.964425563812256e-06, "44925": 7.744414887156381e-14, "49606": 1.752184551964686e-18, "49629": -1.541482599117655e-18, "5429": 8.973056232232639e-20, "38153": 6.649369439857338e-22, "36149": -3.9002639823593196e-09, "43998": 4.607005621437565e-13, "28596": -1.1716343462467194e-07, "47642": -2.7988851797999814e-10, "34909": -7.985953241586685e-07, "17281": -9.593238064553588e-10, "26605": -3.786195884458721e-09, "42695": 3.779946593567729e-08, "46871": 1.365315327461758e-13, "12381": -1.7609100905247033e-09, "19537": 3.3785463315894048e-15, "23402": 1.0702806418905197e-14, "32827": 2.7358987471359785e-17, "1482": 1.8748651936517646e-16, "40943": 3.80272840994067e-15, "32542": -1.3236370868980885e-08, "1192": 4.0482669300123676e-16, "32434": -5.8454161882400515e-06, "18471": -4.5004929415881635e-09, "49304": 8.131107091903686e-06, "37584": -1.4085488828641247e-11, "19032": -1.5772894812471349e-12, "17598": -5.99667988717556e-08, "21161": -8.394230157136918e-08, "35852": -1.62374472618103e-05, "21265": -2.3103139028535226e-11, "575": -8.845560252666474e-08, "45871": 9.652573185192636e-16, "21914": -1.46797567140311e-08, "47654": -3.523221239447594e-08, "11547": 5.295618772506714e-06, "27053": -2.4395441636443136e-07, "38259": 1.1145603415348669e-19, "34756": -1.5990614891052247e-07, "2017": -5.728826522827148e-06, "2598": -7.030024895549048e-15, "37159": -2.8177760472147816e-16, "47429": -1.4188368595569046e-11, "37602": -1.26608123537153e-08, "2062": 1.2005807161331178e-05, "17234": -3.0342135578393935e-08, "41648": -1.0084137320518493e-08, "27637": -3.3973640529438853e-09, "28089": 1.4213128451956436e-13, "9333": 1.5845745549025735e-15, "14847": -1.7634071409702302e-07, "7257": -4.9187627155333754e-09, "27702": -4.082995019416558e-11, "2673": -5.90960007684771e-11, "1190": -2.5819018483161927e-08, "37432": -3.043643346245517e-11, "19411": -3.8436323404312135e-07, "6080": -7.522355299443007e-09, "19787": -3.967205062508583e-08, "22549": -2.810732202540578e-15, "34499": -3.6040011764271184e-10, "45893": -2.290809154510498e-06, "44947": 6.180317401885986e-06, "32807": -3.443124342084047e-11, "42307": -2.722060598898679e-09, "44516": -1.6965202521532775e-08, "7090": -5.783357773907483e-09, "25546": 2.1741072941949825e-12, "1469": -1.1184080503880978e-07, "31215": 5.611838068081496e-20, "24545": 2.421615719795227e-06, "49453": -3.163895010948181e-06, "43162": -4.979247450828552e-06, "43848": -6.663472158834338e-09, "48789": 3.2052711596008973e-14, "35980": -1.1112806387245655e-07, "43783": -4.655744433403015e-06, "16331": -1.5286968648433686e-06, "18511": 1.2037356197834014e-06, "25996": -4.209623148199171e-10, "1843": -1.9508546683937313e-08, "20407": -6.065205670893193e-08, "15939": -7.3041832447052e-06, "22824": -2.320568710565567e-06, "30348": 6.49945337630782e-23, "17204": -5.500906154198848e-17, "27049": 1.026159167289734e-05, "24962": 2.69159534946084e-08, "15606": -2.2167162969708442e-08, "47681": 1.6420043991161036e-13, "40062": -1.8788062036037444e-07, "25260": -2.897475957870483e-06, "29893": -7.703030132688582e-10, "7297": -1.9157439470291137e-07, "14095": -2.146580439441048e-17, "36771": 6.82019570376724e-09, "28904": 6.082331971413168e-14, "11298": -2.0397797340088174e-15, "38838": -1.563104916613156e-12, "40158": -1.5480531752109528e-06, "30288": -6.508411169052124e-06, "161": -6.763601959391963e-11, "19567": -1.698538544587791e-09, "34010": 2.2290220484137534e-07, "32687": 1.271243326153709e-21, "17859": -1.2519440497271716e-09, "48466": -1.537006788510098e-13, "37304": 9.906269907951356e-06, "25587": 1.0616743595370792e-16, "19928": -2.8796249628067015e-06, "6573": -2.3098070300875406e-12, "2401": 4.1671523121067367e-13, "8013": -1.4810830354690552e-06, "27760": -5.9028016403317455e-09, "44160": -5.927089601755142e-07, "18485": -4.066079258918762e-06, "7820": 3.0433739084401167e-13, "3907": -3.267055726610124e-09, "32997": 4.919486492872238e-07, "25915": 3.491673469543457e-06, "9545": -2.214641682803631e-07, "26943": -5.589540640429076e-24, "20570": -8.450928135061986e-12, "35384": -2.911293449869845e-10, "33398": -1.568274199962616e-07, "22536": -3.237088620662689e-06, "28391": 2.671641241569489e-15, "49079": 1.4109300076961518e-06, "23493": -1.6246623999904841e-09, "4527": -7.690466736676171e-10, "20977": 1.5238507612876096e-18, "15790": -6.95061098667793e-10, "27766": 2.473060124741355e-16, "14000": -6.969946622848511e-07, "28476": -1.4271410182118416e-07, "12859": -2.7447042521089317e-09, "38038": -1.5647950349375606e-08, "7360": 4.307812452316284e-06, "21839": -1.6978108305920612e-11, "25819": -1.2895604595541954e-09, "37955": -1.5749188605695964e-08, "29701": -2.14144542098893e-13, "18395": 1.5596417142660357e-10, "22702": -5.41412373422645e-11, "7175": -4.666664078831673e-07, "34126": -1.844494044780731e-06, "43221": -6.160852876746503e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_72.json <==
{"20228": -2.871103286743164e-05, "24631": -1.7130669439211488e-08, "21481": 7.868619533724086e-14, "31601": -4.7121670097112656e-07, "21027": -7.861682206566912e-11, "7756": 3.7063699960708617e-06, "15003": -3.226349690521601e-11, "10962": -4.0629161521792414e-08, "37208": -2.1785297576570883e-10, "1713": 1.3085575574223185e-11, "25435": 2.9727931022644042e-05, "10196": -7.274072268046438e-09, "8919": -2.0290657877922058e-07, "40058": -5.839236546307802e-09, "1597": -4.1417579632252454e-09, "18522": -1.4319029295606356e-15, "44492": -1.6012567793950438e-08, "48083": -6.960260123014451e-07, "12260": -3.548634937033057e-08, "7314": -7.135475054383278e-08, "35031": -6.959652900695801e-07, "17309": -1.8888451159000396e-07, "6094": -2.5097944308072327e-09, "19429": -3.9722371525385826e-12, "38589": 3.067385114263743e-10, "23": -8.944324463300291e-12, "11185": -2.1740206284448504e-09, "17000": -1.0016323998570442e-07, "31999": -8.501655247528106e-10, "31002": -4.053892195224762e-07, "5762": 5.365996072503355e-20, "19308": -1.7869114875793456e-07, "16780": -2.634462816786254e-11, "36171": -5.053202107923674e-23, "31110": -5.395825719460845e-09, "5943": 4.675204112736253e-15, "22617": -1.1718744039535522e-06, "46077": -5.39172612806782e-17, "39120": 1.4049030764694964e-18, "24076": -1.7451096326112746e-07, "49558": -2.3734881438031154e-12, "12596": -1.1961283534765243e-06, "2215": -4.42832097178325e-09, "38964": 5.450022965669632e-07, "1966": -2.3167800158262253e-07, "36951": -1.5541101992130279e-06, "19437": 1.4534963455048454e-13, "47182": -1.9893959164619446e-06, "24183": -4.526172764599323e-08, "28182": 3.1092539838368377e-19, "5267": -4.4143033027648925e-06, "41565": 1.2142514099235113e-18, "35684": -7.623103260993958e-07, "46765": -2.2601321688853205e-10, "20211": 5.622723698616028e-06, "25201": 4.3973776009398334e-16, "46364": 7.935852669449517e-16, "45205": -2.592584118247032e-08, "12684": -7.204655092209578e-08, "41732": -5.530106276273728e-07, "17423": 1.4951765537261964e-06, "31279": -1.996369333937764e-08, "8492": -2.8722165734507143e-09, "40686": 1.3320580124855041e-06, "46925": -1.7711674445308744e-10, "25999": -1.8614911241456866e-08, "46650": -9.267736231777235e-12, "40125": -7.4978691339492795e-06, "8943": -8.367202281951903e-06, "13639": -1.3283761218190192e-07, "7734": -5.954206017122488e-12, "34508": 1.957911550998688e-06, "36350": -8.340023341588676e-09, "27458": -1.570025779074058e-09, "29134": -1.0152537375688553e-07, "42936": -7.529823960794602e-11, "11653": -1.1705363169312477e-07, "20870": 6.110826507210731e-09, "1922": 1.2834797725075602e-25, "18920": 6.513824977706439e-22, "45577": 6.558228488268494e-19, "21611": 8.998040534891061e-14, "49456": -8.181515340766054e-12, "40837": 9.62959349155426e-06, "40222": -4.3438080698251726e-07, "23347": -4.896705831924919e-12, "21127": -3.0914437521620245e-25, "41422": -1.5490002632141113e-05, "14911": -3.992541314801201e-10, "20183": 6.059382162693083e-16, "34100": -2.240678259113338e-10, "33297": 7.945708091483538e-14, "22363": 4.645326041419293e-20, "9062": -2.0180696083116345e-11, "45657": -4.2070746421813965e-07, "2267": -1.593863591551781e-08, "17786": -1.809946447610855e-07, "8820": -6.867705378681422e-08, "13390": 3.88952238472573e-16, "3170": 8.147649466991425e-07, "41357": -8.44412948936224e-08, "18491": 3.499594548612289e-19, "38132": 1.014723300933838e-05, "13939": -1.0826248399098404e-10, "46700": -2.540431022644043e-05, "30148": 7.328889478230849e-10, "8072": -1.3848858885467052e-07, "24269": -4.676512980950065e-10, "15692": -2.348120005990495e-11, "10792": -1.2884752359241247e-08, "19872": 1.237803246567637e-12, "40248": -3.5178713005734607e-10, "14046": 6.730182590111167e-30, "45091": -6.421037912368775e-06, "13882": -1.7076898366212844e-07, "8715": 1.3458792413878483e-15, "35304": -3.5618759284261616e-10, "30572": -7.448226679116488e-08, "21243": 5.832925253912436e-13, "21890": -1.196538470685482e-07, "7526": -2.437182366847992e-06, "45652": -2.477228408679366e-09, "1730": -2.2359419745043853e-10, "44601": -1.6547580063343048e-06, "16527": -1.6291806445578593e-16, "6354": -1.3348048923944589e-11, "36162": 4.7027840614318844e-05, "18788": -2.2215484641492365e-08, "22216": -1.2213686204631812e-10, "48347": -4.981457591056824e-06, "46331": 1.4031402428837936e-15, "34579": 2.6332519498240003e-16, "11930": -1.5870906412601472e-07, "37341": -2.9406431713141503e-09, "11650": -1.2686359882354736e-06, "13355": 6.867694828990094e-22, "28158": -3.925693363271421e-11, "44220": 1.9044718432218842e-20, "31854": -2.6159153785556555e-08, "30459": 7.886908398597512e-22, "17168": 9.937792255776401e-16, "43732": -5.354820750653744e-09, "3065": 1.049304148182273e-08, "19079": -2.1634269505739213e-08, "13730": 1.7718351742398997e-18, "27688": -2.2585445549339055e-08, "41804": -3.7068483652547e-09, "7532": 4.144169680813867e-19, "14887": -2.357902703806758e-08, "7473": -6.129658868303522e-10, "47479": 1.19560828251708e-17, "16472": -3.928744699805975e-08, "46655": -1.0657764226198196e-06, "47978": 4.368137121200561e-06, "40785": 7.555112914133574e-20, "40609": -5.90288304347375e-16, "39781": -3.353820829943288e-11, "40392": 3.1940066814422607e-06, "33438": -6.982804334754178e-15, "13489": -5.396978929638863e-08, "14317": 3.2258975505828854e-05, "25849": -3.591806860640645e-08, "12275": -1.2482786551117897e-08, "43597": -4.755609552375972e-11, "41263": -2.0071277618408203e-05, "42941": 2.5742568729254565e-22, "40675": 1.5488432347774505e-06, "1776": -1.5272679831923597e-12, "11580": 1.827195405960083e-05, "23448": -1.3652775123773609e-11, "38728": -2.5450874818488954e-09, "49100": 3.269390758120494e-14, "46145": -1.817213956201158e-11, "29977": -6.683038175106049e-07, "26680": -5.959424708371758e-21, "26097": 7.174585903158004e-13, "30397": -7.0173625135794285e-09, "1662": -1.2579251876254639e-17, "14502": 1.463309645652771e-05, "6797": 8.327878859605564e-19, "10738": -1.5398745745187626e-10, "35904": -3.0234873632517534e-16, "6992": -3.354797139763832e-08, "35756": -4.1379578760825097e-10, "47892": -5.059282779693603e-06, "6459": 3.229884970590291e-15, "30188": 8.030662198194082e-21, "34670": -4.255798558006063e-11, "18865": 3.245682455599308e-10, "18190": -3.432691693305969e-06, "16793": -1.863066586338391e-11, "24774": 1.7573946714401246e-06, "16757": -1.4677406288683415e-08, "30752": -2.811222709715366e-07, "36239": -6.527943769469857e-09, "42646": 4.858740254576333e-13, "13937": -1.7485170974396169e-09, "34140": 4.538568556308746e-06, "23604": 1.3046753406524659e-05, "14841": -9.290091693401336e-08, "4585": -1.8835242837667466e-07, "11569": -4.3093830347061156e-07, "5704": 1.1815868697844084e-23, "45178": -9.396303539688234e-11, "36647": 3.105804789811373e-08, "38960": -1.877436716313241e-11, "13563": 6.987444773652661e-22, "15964": 7.293093204498291e-06, "48413": 9.654629598134162e-23, "34271": -2.315838932991028e-06, "22752": -2.2681390334388546e-21, "27082": -4.250685681866808e-26, "31438": -1.9024288654327392e-05, "49226": -9.208104573190212e-08, "4573": -1.744476740839218e-13, "37499": 1.9821601454168557e-08, "9532": -6.002724543213844e-07, "26181": 1.1694146095919677e-13, "39323": -3.206975059583783e-08, "24904": -1.614727225387469e-09, "33636": -2.9671632219105958e-08, "29715": -3.2536411890760062e-09, "45357": -8.547828656446654e-11, "17193": -2.08747997021419e-11, "15590": -9.459180000703781e-10, "22687": -3.8564221540582364e-11, "8119": 6.557832943343556e-14, "4616": 7.796330692144693e-13, "22416": -6.891845032441779e-12, "41733": 1.8856516135201675e-11, "24336": -3.220289945602417e-07, "36315": -8.73829606007348e-12, "6385": -1.3178345561027526e-06, "13688": -4.008336458355189e-08, "33419": 2.54160076379776e-06, "11375": -1.0750316083431244e-07, "47637": -7.535085751442239e-10, "3212": -2.8127572157272267e-19, "4683": 5.6068266472799025e-25, "29868": -1.278368872590363e-09, "47596": -3.0609071254730224e-07, "22655": -2.6517354417592288e-08, "34476": -5.973514021206938e-12, "31757": -1.1651649475097656e-05, "47929": -1.0663380862752093e-11, "3493": -6.571009159088135e-06, "35015": -2.666556742042303e-08, "1933": -8.638659492135049e-09, "29116": -1.0773461690405384e-09, "25863": -4.749584477394819e-09, "17112": -5.08292687300127e-10, "30962": -1.3805160298943518e-07, "45735": -5.212581891100854e-10, "23520": -2.7345851995050907e-08, "27558": -7.929434068500995e-08, "49207": -1.5679264068603516e-06, "13702": -4.152617184445262e-09, "14435": -3.2084068655967714e-06, "1611": -1.187492161989212e-08, "14109": 7.887367159128189e-08, "45363": -1.1918341624550521e-09, "15442": 2.7738917651731753e-12, "46881": -3.614691668190062e-09, "42007": -7.95217405539006e-09, "11446": 9.777023906866163e-21, "1233": 8.435796946287156e-08, "27834": 4.529779871510764e-18, "18817": -5.459651350975037e-06, "18623": -9.20910737477243e-09, "31859": -2.0495258271694182e-06, "46254": 2.129338026046753e-05, "19637": -4.1794119169935585e-10, "6273": -1.9671879708766937e-06, "33900": 4.866893427981842e-19, "33837": -1.8467746675014495e-07, "5041": -5.31076081097126e-08, "19776": -1.4942115545272827e-06, "17140": -3.343658149242401e-07, "34053": -1.3495931029319763e-06, "15596": 1.5215718746185303e-05, "25178": 5.11803293079538e-13, "9633": -6.302085518836975e-06, "29126": 1.1301244795322418e-06, "7364": -8.396016433835029e-08, "38778": 4.972527923273462e-18, "30442": -1.3301071524620055e-06, "39558": 5.428694271718889e-26, "18814": -1.8184694927185775e-08, "34634": -4.893981440545758e-11, "47448": -2.1815914660692215e-07, "44782": -8.101880550384522e-07, "25356": -4.167616862105206e-10, "4640": -7.2971958434209225e-09, "8350": -7.530111361120363e-12, "33658": -1.2938740849494935e-06, "37491": 5.598537189399622e-15, "29359": -6.99456450092839e-11, "25061": -3.773110802285373e-10, "41552": 2.841500798240304e-08, "29854": -1.3547132723033428e-07, "23675": 1.955077592874499e-17, "23614": 5.322476848959922e-07, "49436": 1.077932834625244e-05, "21407": 7.671001753806195e-12, "49051": -6.617998005822301e-09, "20462": -1.2838575639761985e-09, "45983": 1.4111896007307223e-12, "46169": -2.2469735995400696e-10, "13345": 1.3528501987457276e-06, "28065": 6.373362988233567e-07, "48706": -1.6493655857630075e-09, "33782": -5.036744987592101e-09, "11674": -4.850769073527772e-11, "39948": -3.129712771624327e-08, "20748": 9.418011903762817e-06, "49695": -2.554001286625862e-07, "13732": -1.273750422114972e-10, "27990": 3.156903386116028e-06, "17966": -1.8477461261536026e-21, "41462": -2.4196992162615062e-08, "9498": -1.8435732927173376e-08, "39920": 1.9665572047233582e-06, "21194": 7.412974955514073e-09, "4353": -1.5309037640690803e-07, "3685": -1.324925199151039e-07, "6780": -2.2559328004717826e-07, "3095": -1.664239168167114e-07, "15583": -5.6102819626782715e-21, "15039": 3.96612676922814e-12, "6432": -6.465843860326004e-14, "7009": 2.338233946741486e-16, "33075": 8.995640277862549e-07, "27554": -3.810771698198323e-15, "30494": 2.6359590888023376e-06, "28556": -1.1468573808670044e-05, "49563": -2.141629308462143e-06, "8595": -3.658289642771706e-10, "7286": 4.093157987623578e-24, "49872": 1.4438827522099018e-07, "49443": 5.265154682550363e-20, "41761": -2.1060020662844183e-09, "17701": 7.3341619968414305e-06, "11209": -1.833605170249939e-05, "38293": 7.567957762202871e-18, "32473": -8.449447154998779e-07, "25810": -8.212058246135712e-07, "31331": -4.7352200746536254e-06, "8918": -1.2376248196233064e-09, "13244": 2.986860657754046e-25, "28094": -1.8352553248405457e-07, "38597": -3.057275153696537e-07, "17042": 7.683423342008666e-16, "8851": -4.975522458553314e-06, "44925": 8.500606440975389e-14, "49606": 1.6627191702471567e-18, "49629": -1.4622894908833395e-18, "5429": 8.788279382920903e-20, "38153": 7.703899651153831e-22, "36149": -3.893244138453156e-09, "43998": 4.5431931994244223e-13, "28596": -1.1179476045072078e-07, "47642": -2.940998638223391e-10, "34909": -8.76384750008583e-07, "17281": -9.657714690547437e-10, "26605": -3.6965918843634427e-09, "42695": 3.8635192904621364e-08, "46871": 1.5144422604862485e-13, "12381": -1.7877161735668779e-09, "19537": 3.4568492512931926e-15, "23402": 1.060447729628322e-14, "32827": 2.777368179190942e-17, "1482": 1.8228783066343012e-16, "40943": 3.675097171029762e-15, "32542": -1.3141833478584886e-08, "1192": 3.9763393966385507e-16, "32434": -5.802420973777771e-06, "18471": -4.642215790227056e-09, "49304": 8.051368594169617e-06, "37584": -1.3242756722320337e-11, "19032": -1.503169073657773e-12, "17598": -5.925258621573448e-08, "21161": -8.820259943604469e-08, "35852": -1.6249544620513916e-05, "21265": -2.378866156504955e-11, "575": -8.751962333917617e-08, "45871": 9.892438257441682e-16, "21914": -1.3831999385729431e-08, "47654": -3.564902115613222e-08, "11547": 5.3741621971130375e-06, "27053": -2.3813027888536453e-07, "38259": 1.1049447388143413e-19, "34756": -1.5100262127816678e-07, "2017": -5.773987770080567e-06, "2598": -6.5571809093611935e-15, "37159": -2.8566427001663896e-16, "47429": -1.4282360325523768e-11, "37602": -1.2188568944111467e-08, "2062": 1.1982581615447998e-05, "17234": -3.011062042787671e-08, "41648": -9.753290796652436e-09, "27637": -3.4414572292007505e-09, "28089": 1.4478214183100135e-13, "9333": 1.627374762724898e-15, "14847": -1.7005100846290588e-07, "7257": -4.963208921253681e-09, "27702": -4.148112566326745e-11, "2673": -5.929464350629132e-11, "1190": -2.6834302116185426e-08, "37432": -2.9411960440484105e-11, "19411": -3.8228027522563936e-07, "6080": -7.637277012690903e-09, "19787": -4.0337201207876206e-08, "22549": -2.8105950899970367e-15, "34499": -3.5525212297216057e-10, "45893": -2.1552716195583345e-06, "44947": 6.2775254249572755e-06, "32807": -3.580169959604973e-11, "42307": -2.5705029838718474e-09, "44516": -1.6746260225772857e-08, "7090": -4.753596149384976e-09, "25546": 2.1619155177177163e-12, "1469": -1.0958816856145858e-07, "31215": 5.508873166529737e-20, "24545": 2.3926568031311034e-06, "49453": -3.2107058167457582e-06, "43162": -4.8157608509063725e-06, "43848": -6.820549606345594e-09, "48789": 3.0328761724263134e-14, "35980": -1.194262318313122e-07, "43783": -4.678882956504822e-06, "16331": -1.4900746941566467e-06, "18511": 1.1995530128479005e-06, "25996": -2.9578535759355875e-10, "1843": -1.9464510260149836e-08, "20407": -6.025156006217003e-08, "15939": -8.64883303642273e-06, "22824": -2.313527464866638e-06, "30348": 6.4461101529655e-23, "17204": -5.534044576760433e-17, "27049": 1.0370244979858398e-05, "24962": 2.721091266721487e-08, "15606": -2.067455556243658e-08, "47681": 1.7408353869541316e-13, "40062": -1.9705694168806076e-07, "25260": -2.7606111764907838e-06, "29893": -7.802581239957362e-10, "7297": -1.97202879935503e-07, "14095": -2.423734390272214e-17, "36771": 6.7284994293004275e-09, "28904": 6.053810785999759e-14, "11298": -2.0403481681974257e-15, "38838": -1.3621391303786367e-12, "40158": -1.6439211368560791e-06, "30288": -6.880514025688171e-06, "161": -6.726747869834071e-11, "19567": -1.7106006271205843e-09, "34010": 2.7103930711746213e-07, "32687": 1.215272447790329e-21, "17859": -1.2605190568137913e-09, "48466": -1.5838033107229422e-13, "37304": 9.420197010040283e-06, "25587": -2.876066051982207e-16, "19928": -2.927793562412262e-06, "6573": -2.049641523171886e-12, "2401": 4.1304645037598677e-13, "8013": -1.5477122366428376e-06, "27760": -6.156882736831903e-09, "44160": -5.788519233465194e-07, "18485": -4.067863523960114e-06, "7820": 9.638540632295189e-13, "3907": -3.2602163264527916e-09, "32997": 4.1854746639728547e-07, "25915": 3.631013631820679e-06, "9545": -2.131461352109909e-07, "26943": -5.98747034975843e-24, "20570": -8.514720093444339e-12, "35384": -2.8311282221693546e-10, "33398": -1.6031600534915925e-07, "22536": -3.24354887008667e-06, "28391": 2.6428620403251556e-15, "49079": 1.5272518992424012e-06, "23493": -1.6245509323198348e-09, "4527": -7.773865945637226e-10, "20977": 1.5726477195152078e-18, "15790": -7.39742026780732e-10, "27766": 2.3717999786398993e-16, "14000": -6.927426904439927e-07, "28476": -1.452577020972967e-07, "12859": -2.585512993391603e-09, "38038": -1.5437364345416427e-08, "7360": 4.649144411087036e-06, "21839": -1.730747726469417e-11, "25819": -1.271776854991913e-09, "37955": -1.5456295805051924e-08, "29701": -1.9933523276449706e-13, "18395": 1.50779596879147e-10, "22702": -5.412663540482754e-11, "7175": -4.508982598781586e-07, "34126": -1.7569385468959808e-06, "43221": -6.033301360730547e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_76.json <==
{"20228": -2.9679050445556642e-05, "24631": -1.705303555354476e-08, "21481": 8.115518035367585e-14, "31601": -4.334848374128342e-07, "21027": -7.830776667105966e-11, "7756": 3.5150539875030517e-06, "15003": -3.2259647468890765e-11, "10962": -3.8832619320601225e-08, "37208": -2.023433626163751e-10, "1713": 1.2959476407559123e-11, "25435": 3.063509941101074e-05, "10196": -7.2454579640179876e-09, "8919": -1.8762782216072083e-07, "40058": -5.819843499921262e-09, "1597": -4.001444031018764e-09, "18522": -1.4783468893497798e-15, "44492": -1.5308293513953686e-08, "48083": -6.94405734539032e-07, "12260": -3.505600616335869e-08, "7314": -7.11609935387969e-08, "35031": -6.772401928901672e-07, "17309": -1.3810619711875916e-07, "6094": -2.4621986085548996e-09, "19429": -3.993642394561903e-12, "38589": 3.0567123758373784e-10, "23": -9.03604302493477e-12, "11185": -2.15947104152292e-09, "17000": -1.0032528080046177e-07, "31999": -8.409271686105057e-10, "31002": -3.8917779922485353e-07, "5762": 4.8482344779999556e-20, "19308": -1.7805183306336403e-07, "16780": -2.6149525638174963e-11, "36171": -4.9327153934895065e-23, "31110": -5.306536331772804e-09, "5943": 4.634347072762779e-15, "22617": -1.161186248064041e-06, "46077": -5.723408292440669e-17, "39120": 1.4303208411507035e-18, "24076": -1.7171299085021018e-07, "49558": -2.199836188765403e-12, "12596": -1.169719398021698e-06, "2215": -4.309688229113817e-09, "38964": 4.976554960012436e-07, "1966": -2.3339193314313888e-07, "36951": -1.6999444365501403e-06, "19437": 1.4688323446421237e-13, "47182": -1.8103453516960143e-06, "24183": -4.433535039424896e-08, "28182": 1.777957731670561e-19, "5267": -4.460816979408264e-06, "41565": 1.2295878562291335e-18, "35684": -7.664862275123596e-07, "46765": -2.2970378267928027e-10, "20211": 6.024893522262573e-06, "25201": 4.413306178840948e-16, "46364": 8.136436663308544e-16, "45205": -2.4632969871163367e-08, "12684": -7.328499108552933e-08, "41732": -5.64226396381855e-07, "17423": 1.2249644100666045e-06, "31279": -2.0674830302596092e-08, "8492": -2.850645687431097e-09, "40686": 1.4331500232219696e-06, "46925": -1.8120777895092033e-10, "25999": -1.89187191426754e-08, "46650": -9.206833624375577e-12, "40125": -6.90246045589447e-06, "8943": -8.224275112152099e-06, "13639": -1.3939283788204193e-07, "7734": -5.831172984471777e-12, "34508": 1.9412168860435487e-06, "36350": -7.890801643952727e-09, "27458": -1.5991856344044209e-09, "29134": -9.950803592801094e-08, "42936": -7.515232937294058e-11, "11653": -1.1767793446779252e-07, "20870": 7.569496519863605e-09, "1922": 1.365042042727276e-25, "18920": 6.667161763961109e-22, "45577": 6.606236282839795e-19, "21611": 8.922701688618417e-14, "49456": -8.12247321846371e-12, "40837": 9.59621250629425e-06, "40222": -4.3402336537837983e-07, "23347": -4.55529857390502e-12, "21127": -3.343438832780049e-25, "41422": -1.584107518196106e-05, "14911": -3.899155126418918e-10, "20183": 5.972281003074898e-16, "34100": -2.1776962967123835e-10, "33297": 7.903501852979388e-14, "22363": 4.6617500102665545e-20, "9062": -2.0178176782792436e-11, "45657": -4.348940402269363e-07, "2267": -1.673911465331912e-08, "17786": -1.7188169062137603e-07, "8820": -7.008763030171395e-08, "13390": 4.0344502044709075e-16, "3170": 8.904024958610535e-07, "41357": -8.387945592403412e-08, "18491": 4.076806166958269e-19, "38132": 1.0300500392913818e-05, "13939": -1.0750229193945415e-10, "46700": -2.586839199066162e-05, "30148": 7.663201540708541e-10, "8072": -1.3902380131185054e-07, "24269": -4.5279964979272334e-10, "15692": -2.417321411485318e-11, "10792": -1.266988692805171e-08, "19872": 1.2617788058832957e-12, "40248": -3.5644439776660875e-10, "14046": -6.113722502560776e-29, "45091": -6.369913816452027e-06, "13882": -1.7652794718742372e-07, "8715": 1.3467925386034806e-15, "35304": -2.1363775886129588e-10, "30572": -7.70300580188632e-08, "21243": 5.990684570633676e-13, "21890": -1.1947047896683216e-07, "7526": -2.386988401412964e-06, "45652": -2.548957127146423e-09, "1730": -2.2157277271617203e-10, "44601": -1.62430077791214e-06, "16527": -1.6387457363320478e-16, "6354": -1.391290538776957e-11, "36162": 4.6820206642150876e-05, "18788": -2.143596764653921e-08, "22216": -1.2186369531264064e-10, "48347": -5.0150227546691895e-06, "46331": 1.3830916967272345e-15, "34579": 2.657106999703895e-16, "11930": -1.5803491696715356e-07, "37341": -2.9659408028237523e-09, "11650": -1.2658530473709107e-06, "13355": 6.801683830874892e-22, "28158": -3.850993834930705e-11, "44220": 1.9011953080236677e-20, "31854": -2.619110746309161e-08, "30459": 7.94925730270482e-22, "17168": 7.5719069903001925e-16, "43732": -5.314328009262681e-09, "3065": 1.0274949017912149e-08, "19079": -5.080681294202804e-09, "13730": 1.7975248026158573e-18, "27688": -3.854410024359822e-08, "41804": -3.799980040639639e-09, "7532": 4.3051862395155836e-19, "14887": -2.312416210770607e-08, "7473": -6.252073944779113e-10, "47479": 1.2088144070790396e-17, "16472": -3.869554027915001e-08, "46655": -1.0030747950077056e-06, "47978": 4.457427263259888e-06, "40785": 8.532583853067353e-20, "40609": -5.897991817160886e-16, "39781": -3.4616566608747236e-11, "40392": 3.335946500301361e-06, "33438": -6.830013776770727e-15, "13489": -5.2221408113837244e-08, "14317": 3.2387332916259766e-05, "25849": -3.551655216142535e-08, "12275": -1.3113003224134446e-08, "43597": -4.9515847422298974e-11, "41263": -2.192274808883667e-05, "42941": 3.502389254412416e-22, "40675": 1.4609348773956299e-06, "1776": -1.9561863950912084e-12, "11580": 1.801165580749512e-05, "23448": -1.3713804491999326e-11, "38728": -2.5220608222298322e-09, "49100": 3.26047278065289e-14, "46145": -1.7757621435521286e-11, "29977": -6.549728661775589e-07, "26680": -5.89803017216799e-21, "26097": 7.162108772718056e-13, "30397": -6.905891350470483e-09, "1662": -1.282144963116183e-17, "14502": 1.4376747608184814e-05, "6797": 8.420542231156111e-19, "10738": -1.3625342944578733e-10, "35904": -2.401340237767613e-16, "6992": -3.16944532096386e-08, "35756": -4.149683809373528e-10, "47892": -5.049941539764405e-06, "6459": 3.2157335128069064e-15, "30188": 8.184020689668025e-21, "34670": -4.049650669912808e-11, "18865": 1.5501293819397688e-09, "18190": -3.7854743003845216e-06, "16793": -1.8003552213485818e-11, "24774": 1.7427995800971985e-06, "16757": -1.450431882403791e-08, "30752": -2.44706179946661e-07, "36239": -6.6341191995888945e-09, "42646": 4.742923565004276e-13, "13937": -1.9628791778814046e-09, "34140": 4.26561325788498e-06, "23604": 1.2313282489776612e-05, "14841": -9.121150709688664e-08, "4585": -1.8344666808843612e-07, "11569": -4.334857687354088e-07, "5704": 1.1520421496531221e-23, "45178": -9.128330930252559e-11, "36647": 3.183090360835195e-08, "38960": -1.884511902972008e-11, "13563": 7.139889528334753e-22, "15964": 6.971825361251831e-06, "48413": 8.920338886829003e-23, "34271": -2.5332537293434144e-06, "22752": -2.3562878993750374e-21, "27082": -4.355011413244358e-26, "31438": -1.9032857418060302e-05, "49226": -8.950246497988701e-08, "4573": -1.638096946976475e-13, "37499": 1.908547827042639e-08, "9532": -5.763604119420052e-07, "26181": 1.1984167436196458e-13, "39323": -3.2950229942798615e-08, "24904": -1.5752820763736964e-09, "33636": -2.941432408988476e-08, "29715": -3.206104156561196e-09, "45357": -8.876077117747628e-11, "17193": -2.0962343114661052e-11, "15590": -9.536061406834052e-10, "22687": -3.8643852349196094e-11, "8119": 6.489830450817635e-14, "4616": 7.671597046510215e-13, "22416": -6.8277870468591575e-12, "41733": 1.9705153135873843e-11, "24336": -3.194322437047958e-07, "36315": -9.115544230553496e-12, "6385": -1.2545186281204223e-06, "13688": -3.929808735847473e-08, "33419": 2.5977516174316404e-06, "11375": -1.090901531279087e-07, "47637": -7.69613980082795e-10, "3212": -3.0548365215470745e-19, "4683": 5.618731585752131e-25, "29868": -1.2639987107831984e-09, "47596": -3.582209348678589e-07, "22655": -2.5620285887271167e-08, "34476": -6.2748415530222704e-12, "31757": -1.1688225269317627e-05, "47929": -1.0674430086510256e-11, "3493": -6.527060866355896e-06, "35015": -2.4660800117999317e-08, "1933": 1.238640397787094e-09, "29116": -1.0953530727420003e-09, "25863": -4.790035891346634e-09, "17112": -5.131448779138736e-10, "30962": -1.361421961337328e-07, "45735": -5.108772893436253e-10, "23520": -2.8172635938972236e-08, "27558": -7.953288033604622e-08, "49207": -1.5772795677185059e-06, "13702": -3.941422328352928e-09, "14435": -3.1455770134925843e-06, "1611": -1.261340221390128e-08, "14109": 7.773232646286488e-08, "45363": -1.1755470768548547e-09, "15442": 2.7713679173757557e-12, "46881": -3.5686264163814485e-09, "42007": -7.894248119555414e-09, "11446": 9.83815003950477e-21, "1233": 7.0356335490942e-08, "27834": 4.6204045364012236e-18, "18817": -5.4156392812728886e-06, "18623": -9.112784755416215e-09, "31859": -2.0312292873859406e-06, "46254": 2.1574864387512207e-05, "19637": -4.311861266614869e-10, "6273": -1.8790976703166963e-06, "33900": 5.023583681202162e-19, "33837": -1.8562547862529755e-07, "5041": -5.14973234385252e-08, "19776": -1.4743880927562713e-06, "17140": -3.3115513622760775e-07, "34053": -1.3445635139942169e-06, "15596": 1.4353582859039307e-05, "25178": 5.266455360697364e-13, "9633": -6.21864914894104e-06, "29126": 1.1093150079250335e-06, "7364": -7.479357998818159e-08, "38778": 4.8154568440400556e-18, "30442": -1.3487134873867036e-06, "39558": 6.319505995230628e-26, "18814": -1.8344237469136713e-08, "34634": -4.937053745379671e-11, "47448": -2.2178614512085916e-07, "44782": -8.041515201330184e-07, "25356": -4.156200884608552e-10, "4640": -7.0254929596558216e-09, "8350": -6.980235980336147e-12, "33658": -1.2966403365135192e-06, "37491": 6.097533589155546e-15, "29359": -7.474498943338404e-11, "25061": -3.7982550566084685e-10, "41552": 1.7796886386349797e-08, "29854": -1.3614865951240063e-07, "23675": 1.9561678665791505e-17, "23614": 5.516116321086884e-07, "49436": 1.1673510074615478e-05, "21407": 7.531583605668856e-12, "49051": -6.382440915331245e-09, "20462": -1.2603748473338783e-09, "45983": 1.595147978150635e-12, "46169": -2.2429561795433984e-10, "13345": 1.355404555797577e-06, "28065": 6.153892353177071e-07, "48706": -1.658996334299445e-09, "33782": -4.9583648797124626e-09, "11674": -4.7148664634732995e-11, "39948": -3.202290739864111e-08, "20748": 1.1390665769577026e-05, "49695": -2.1822812035679818e-07, "13732": -1.248350326932268e-10, "27990": 3.143742084503174e-06, "17966": -1.9602362043648118e-21, "41462": -2.4762949906289577e-08, "9498": -1.858378527686e-08, "39920": 1.9778212904930116e-06, "21194": 7.495676400139928e-09, "4353": -1.5212327241897582e-07, "3685": -1.2794893234968185e-07, "6780": -2.2832868620753287e-07, "3095": -1.6454800963401796e-07, "15583": -5.461824615595379e-21, "15039": 3.843506988232548e-12, "6432": -6.07465677759933e-14, "7009": 2.320158301594155e-16, "33075": 9.241017699241638e-07, "27554": -3.946461213377717e-15, "30494": 2.5238090753555297e-06, "28556": -1.2129065990447998e-05, "49563": -2.143380492925644e-06, "8595": -3.638026100816205e-10, "7286": 4.107256764176661e-24, "49872": 1.4215823262929917e-07, "49443": 5.34696663031034e-20, "41761": -2.0893680630251763e-09, "17701": 7.5849449634552e-06, "11209": -1.984553575515747e-05, "38293": 7.850602763356807e-18, "32473": -8.283975720405579e-07, "25810": -8.109082281589508e-07, "31331": -5.284509658813477e-06, "8918": -1.241009740624577e-09, "13244": 2.8075085139069427e-25, "28094": -1.814514398574829e-07, "38597": -3.165045380592346e-07, "17042": 8.221114761175486e-16, "8851": -4.998664855957031e-06, "44925": 8.836615883467402e-14, "49606": 1.6848020645710699e-18, "49629": -1.4983354184108789e-18, "5429": 9.549553632397494e-20, "38153": 7.436299443803535e-22, "36149": -3.941461036447436e-09, "43998": 4.4026833734278626e-13, "28596": -1.1048585176467895e-07, "47642": -3.0607308872276915e-10, "34909": -8.509185165166855e-07, "17281": -9.618282638257369e-10, "26605": -3.681013768073171e-09, "42695": 3.838512813672423e-08, "46871": 1.4890184196758583e-13, "12381": -1.6787734057288617e-09, "19537": 3.4424832429102993e-15, "23402": 1.0603650180129876e-14, "32827": 2.7329345383964034e-17, "1482": 1.8693633446753566e-16, "40943": 3.678599092005186e-15, "32542": -1.3208676828071475e-08, "1192": 4.1444465914697303e-16, "32434": -5.912728309631347e-06, "18471": -4.598829546011984e-09, "49304": 7.90013313293457e-06, "37584": -1.3390872481977568e-11, "19032": -1.4729380382050294e-12, "17598": -5.6886207312345504e-08, "21161": -9.044553153216839e-08, "35852": -1.6393847465515136e-05, "21265": -2.3081915969669352e-11, "575": -8.629929274320603e-08, "45871": 1.0275738593357175e-15, "21914": -1.3537133345380426e-08, "47654": -3.4933541901409627e-08, "11547": 5.130038261413575e-06, "27053": -2.211570367217064e-07, "38259": 1.13096516743752e-19, "34756": -1.5930697321891786e-07, "2017": -5.829570889472962e-06, "2598": -6.002006114336211e-15, "37159": -2.6704071245942096e-16, "47429": -1.3945987120678182e-11, "37602": -1.2161743361502886e-08, "2062": 1.2092082500457763e-05, "17234": -3.055999055504799e-08, "41648": -9.546726942062377e-09, "27637": -3.4034598502330483e-09, "28089": 1.4840031425933375e-13, "9333": 1.5577367173946754e-15, "14847": -1.6979165375232696e-07, "7257": -4.886987153440714e-09, "27702": -3.9393489714711905e-11, "2673": -5.955286724201869e-11, "1190": -2.6674927212297915e-08, "37432": -3.029477511518053e-11, "19411": -3.8581095635890963e-07, "6080": -7.68323545344174e-09, "19787": -4.1246642358601096e-08, "22549": -2.6834090505190035e-15, "34499": -3.528349770931527e-10, "45893": -2.2222657501697542e-06, "44947": 6.424429416656494e-06, "32807": -3.438552766965586e-11, "42307": -2.6143903960473834e-09, "44516": -1.6813938273116947e-08, "7090": -5.188474897295237e-09, "25546": 2.160334702239197e-12, "1469": -1.0868670418858528e-07, "31215": 5.458296829249183e-20, "24545": 2.4458488821983336e-06, "49453": -3.2817426323890684e-06, "43162": -5.287129878997803e-06, "43848": -6.8307807669043545e-09, "48789": 2.381155272956903e-14, "35980": -1.2259257957339287e-07, "43783": -4.6102869510650635e-06, "16331": -1.5264299511909486e-06, "18511": 1.195487380027771e-06, "25996": -2.088482870021835e-10, "1843": -1.9335554679855704e-08, "20407": -5.975774489343166e-08, "15939": -8.638844490051269e-06, "22824": -2.32984721660614e-06, "30348": 6.72462558752486e-23, "17204": -5.079392635665148e-17, "27049": 1.0992633104324341e-05, "24962": 2.645655069500208e-08, "15606": -1.8392130732536316e-08, "47681": 1.7157509191179087e-13, "40062": -1.874191127717495e-07, "25260": -2.845807671546936e-06, "29893": -7.692870713071897e-10, "7297": -1.9444197416305543e-07, "14095": -2.6116114479335372e-17, "36771": 6.810111808590591e-09, "28904": 6.031104060610915e-14, "11298": -2.0590082416838128e-15, "38838": -1.4982541074459733e-12, "40158": -1.6398531198501588e-06, "30288": -6.441609859466553e-06, "161": -6.6782595240511e-11, "19567": -1.6825692728161812e-09, "34010": 3.3819660544395444e-07, "32687": 1.262570105820519e-21, "17859": -1.241861464222893e-09, "48466": -1.585085840360989e-13, "37304": 9.568244814872742e-06, "25587": -1.914274988523701e-16, "19928": -2.950136363506317e-06, "6573": -1.9793833416770213e-12, "2401": 4.2708322212092753e-13, "8013": -1.5391068160533906e-06, "27760": -6.085737841203809e-09, "44160": -5.938532948493958e-07, "18485": -4.077847003936767e-06, "7820": -2.7259943635726816e-13, "3907": -3.29258618876338e-09, "32997": 4.172877222299576e-07, "25915": 3.2606524229049683e-06, "9545": -2.1406646817922593e-07, "26943": -5.6313577223209285e-24, "20570": -8.254122008111152e-12, "35384": -2.8712362109217793e-10, "33398": -1.5266081318259238e-07, "22536": -3.283507227897644e-06, "28391": 2.686883771030324e-15, "49079": 1.6189205646514892e-06, "23493": -1.6147352289408444e-09, "4527": -7.703696610406041e-10, "20977": 1.5215544210862852e-18, "15790": -7.630937761859968e-10, "27766": 2.612187202655214e-16, "14000": -7.101011276245117e-07, "28476": -1.446407102048397e-07, "12859": -2.603028842713684e-09, "38038": -1.5138769522309304e-08, "7360": 4.559680223464966e-06, "21839": -1.7909324014908635e-11, "25819": -1.2767050066031515e-09, "37955": -1.5588151291012763e-08, "29701": -2.0758232466278058e-13, "18395": 1.448067541787168e-10, "22702": -5.420152319857152e-11, "7175": -4.450256749987602e-07, "34126": -1.760624647140503e-06, "43221": -5.80068217459484e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_8.json <==
{"20228": 1.9761132716666908e-09, "24631": 6.936758722986269e-12, "21481": 2.4112041886318615e-23, "31601": -1.2062026377712698e-15, "21027": 1.6286696336464956e-10, "7756": 1.8112876476461538e-15, "15003": 1.5779558960930277e-23, "10962": -4.3511716452115936e-15, "37208": -2.0860175566073114e-17, "1713": -2.9197693802416323e-08, "25435": -4.458976327441633e-09, "10196": -1.953069705962207e-13, "8919": -2.916498260674416e-12, "40058": -2.4799557684653492e-21, "1597": -1.2653943648119337e-17, "18522": -1.7525814133279027e-14, "44492": -0.0013400871276855468, "48083": -7.898341864347457e-09, "12260": 1.8672648002393545e-09, "7314": 3.646757613751106e-10, "35031": -1.3251493219286203e-08, "17309": 4.000576138496399e-06, "6094": 3.72936949133873e-07, "19429": 2.6050235712592358e-20, "38589": 1.2131492075068033e-22, "23": -1.9677268703333083e-14, "11185": -2.9707485115545303e-19, "17000": -3.5490988809947986e-19, "31999": 7.78965711593628e-06, "31002": 5.4860074816254214e-17, "5762": 1.3365296282902284e-17, "19308": -1.6053469851613044e-07, "16780": 5.262340043351835e-24, "36171": -1.6079904064086186e-20, "31110": -1.6480831456500144e-17, "5943": -1.464992482215166e-07, "22617": -2.897868864238262e-08, "46077": -1.6775961329426288e-21, "39120": -4.079548690234889e-20, "24076": -5.104376003146172e-07, "49558": 3.243454918265343e-07, "12596": -1.4146820294939e-20, "2215": 1.678425818681717e-07, "38964": -6.3286948716267946e-09, "1966": 5.447304248809815e-06, "36951": -1.7474526871081445e-18, "19437": 1.889038691164674e-20, "47182": -1.9325077533721924e-07, "24183": 1.527790893796066e-14, "28182": 2.292705936213224e-13, "5267": -7.642268901690841e-09, "41565": 2.759388735285029e-12, "35684": 1.6413582190448473e-18, "46765": 6.329458780555443e-20, "20211": -9.430123782544487e-18, "25201": 1.1571763902320674e-20, "46364": -1.084263306302651e-24, "45205": -3.169676909722634e-19, "12684": -7.236282428303709e-19, "41732": -2.2914778696758732e-12, "17423": 8.237619884312153e-08, "31279": -2.1824473902303217e-23, "8492": -2.3080031673816325e-19, "40686": -3.805536721301905e-12, "46925": 1.1377235153986476e-12, "25999": -1.2036366979603813e-19, "46650": 5.658854653448263e-23, "40125": 1.0822127806022764e-08, "8943": -0.00045039947509765624, "13639": -3.1536465394310652e-09, "7734": 2.206777036190033e-07, "34508": -0.00010805942535400391, "36350": 3.420467837713659e-09, "27458": -2.2344764303744476e-23, "29134": 1.058490539662671e-12, "42936": -8.719662503153813e-13, "11653": 3.98374027099635e-12, "20870": 3.755085344891995e-12, "1922": -1.773177940037506e-27, "18920": 5.293506605275056e-16, "45577": -9.909929588047817e-13, "21611": 3.3046238240785895e-09, "49456": -1.0463724888870695e-24, "40837": -9.92539655065433e-20, "40222": -1.0935244063148275e-10, "23347": -4.264492599759251e-10, "21127": 8.822539712127764e-11, "41422": -9.554779529571534e-06, "14911": 2.5595280949383373e-22, "20183": -1.4560062682432429e-19, "34100": -1.0065798505820566e-11, "33297": -4.7439012718086815e-14, "22363": 1.8021935943579593e-13, "9062": 1.8924874983059833e-22, "45657": 1.8443435430526733e-06, "2267": -1.6878029331564904e-07, "17786": 2.044682201329806e-15, "8820": -2.2893484441510737e-13, "13390": -1.301563995470545e-15, "3170": 7.130431185942143e-11, "41357": 6.299860954284668e-05, "18491": -1.7206135604838634e-17, "38132": -2.8196413950354327e-11, "13939": -1.3611561655579861e-13, "46700": 5.870762209703174e-17, "30148": 2.563607312544569e-17, "8072": -1.1358282063156367e-08, "24269": 1.4197995187714696e-09, "15692": -2.2487030683707164e-21, "10792": -1.508954975402467e-19, "19872": 2.0543717768606306e-16, "40248": -9.941496728060884e-12, "14046": 2.2918895891256814e-23, "45091": -1.469015555900788e-17, "13882": 1.2796169519424438e-06, "8715": -8.86749766497441e-18, "35304": -3.338900878870066e-19, "30572": -5.6719536587479526e-11, "21243": 2.0715526621793187e-23, "21890": 1.5593327410551305e-17, "7526": -8.081268605144263e-20, "45652": -2.2351957090771533e-16, "1730": 4.755421266321039e-20, "44601": -1.2468745323683376e-20, "16527": 4.969902121136974e-19, "6354": -9.430053959924578e-17, "36162": 4.0227305930784495e-13, "18788": 1.649655750952661e-09, "22216": -1.2906622886657715e-06, "48347": -3.8990256403842636e-20, "46331": 3.2237978953020273e-15, "34579": -4.47226050680552e-18, "11930": -9.350552276909952e-16, "37341": -8.082501885115466e-20, "11650": -9.67355759939892e-13, "13355": 7.914654352448256e-23, "28158": -1.380341103585614e-24, "44220": -2.6694619918998796e-11, "31854": -3.3540220260620114e-05, "30459": -4.0924326427660417e-16, "17168": -1.067791363142112e-17, "43732": -6.236481600238597e-18, "3065": -7.579673650878749e-18, "19079": 3.776489954088191e-15, "13730": 1.3502962558388113e-25, "27688": -3.561749123036861e-08, "41804": 2.398514276080732e-14, "7532": 4.0762098323541906e-24, "14887": -4.123037466996493e-15, "7473": 2.100524199022402e-13, "47479": 1.621754903559738e-20, "16472": 1.124065424074061e-15, "46655": 5.696193873882293e-07, "47978": 1.121028559282422e-08, "40785": -3.552952178959338e-24, "40609": -7.0498211435232605e-16, "39781": -1.903659850358963e-07, "40392": -1.812498595654688e-13, "33438": -7.26047959898646e-24, "13489": -1.310667407938837e-15, "14317": 1.4821448530710766e-11, "25849": 1.0196419664466595e-22, "12275": 2.1228364118636156e-17, "43597": 5.00835081008533e-20, "41263": -5.838949800818227e-10, "42941": 3.09425126943097e-11, "40675": 3.2810436225577666e-17, "1776": -1.2187644734642827e-20, "11580": 5.464028118851161e-15, "23448": 1.93769671022892e-08, "38728": -1.0757981233410841e-20, "49100": 1.2526475984486752e-10, "46145": -1.4338739617869579e-12, "29977": 1.1548421940954512e-16, "26680": 4.087010401990599e-22, "26097": 2.0890828977826457e-12, "30397": 2.5026123694260605e-10, "1662": 1.176296063931659e-09, "14502": -1.5533678510148974e-15, "6797": -1.2643446289928307e-14, "10738": -1.8523095945965907e-13, "35904": -3.5316153135524736e-26, "6992": -2.5853347778320314e-05, "35756": 8.963670581579208e-08, "47892": -1.3377631447042404e-13, "6459": -2.4445129092782735e-08, "30188": -3.2707315402200975e-20, "34670": -1.2784835692959972e-26, "18865": -1.9292347133159637e-08, "18190": -3.3707036972045896e-05, "16793": 2.2181470882287613e-13, "24774": -1.1644280515611172e-07, "16757": 9.337947304288719e-14, "30752": -7.251255989074707e-05, "36239": 4.2809953067672674e-21, "42646": 3.998593407526808e-24, "13937": 1.419182826811749e-15, "34140": -5.76702178850183e-19, "23604": 1.0683133266866207e-07, "14841": -3.506005525588989e-05, "4585": -2.4982264790196494e-12, "11569": 7.709782812170829e-16, "5704": 1.0464850953103017e-25, "45178": -8.429381866993657e-19, "36647": 1.4993035790666908e-12, "38960": 7.472992535895173e-13, "13563": 5.417301676691189e-16, "15964": -0.00048442230224609374, "48413": -4.860758063413018e-18, "34271": -0.0028295297241210937, "22752": 4.453728022548428e-22, "27082": -1.98041654186909e-13, "31438": -6.2566922129359e-19, "49226": 8.636181179910717e-17, "4573": 5.5832397265476176e-11, "37499": -2.961231768131256e-06, "9532": -5.6031718850135805e-08, "26181": 6.539005781291962e-14, "39323": -2.8561203402333035e-15, "24904": -1.1262201005592942e-08, "33636": 1.1628201734836808e-14, "29715": -1.1321150146634176e-20, "45357": -3.507617236664373e-12, "17193": 2.336473892914628e-20, "15590": -2.1825879230163992e-10, "22687": -9.266449810436689e-20, "8119": 3.004243987573818e-24, "4616": -1.7952258931472898e-08, "22416": 1.0150752495974302e-08, "41733": 4.115075846081135e-21, "24336": -1.5858155801578685e-22, "36315": 1.197684399573129e-16, "6385": -8.081170730292797e-08, "13688": -8.086606939627928e-15, "33419": 8.825912223286992e-17, "11375": -2.948166359070846e-20, "47637": -7.623823439338899e-23, "3212": -3.310855008122754e-18, "4683": -1.8266819168388793e-14, "29868": -3.9677623135503383e-10, "47596": -1.096522668376565e-08, "22655": 4.138508424844645e-15, "34476": 3.3318926284664483e-12, "31757": -6.09430839126901e-15, "47929": -2.8749782359227536e-10, "3493": 2.77987481922537e-13, "35015": -4.586606702078333e-17, "1933": 7.432049642375205e-14, "29116": -8.869765725922e-22, "25863": 2.1686063093893696e-21, "17112": -7.049160194583237e-10, "30962": 1.7461875081062316e-06, "45735": -3.030281804967672e-09, "23520": -1.2010032725273678e-16, "27558": 5.931874547115967e-14, "49207": -5.068634822964668e-07, "13702": 1.122617763621447e-21, "14435": -2.4562567472457886e-06, "1611": -3.474864363670349e-07, "14109": 9.010656804031569e-16, "45363": -7.56871478095882e-21, "15442": -2.2168614124349778e-23, "46881": -5.4562524383072744e-11, "42007": 5.035421298676956e-17, "11446": -3.60727906480659e-22, "1233": -1.1843650192522315e-16, "27834": 5.801490439037629e-20, "18817": -1.1373012449335251e-18, "18623": -3.9152547717094424e-07, "31859": -2.2333694893461598e-14, "46254": 1.5887929499149323e-06, "19637": -7.966577397766628e-16, "6273": 8.354545570909977e-08, "33900": -7.853676042834934e-15, "33837": -6.718657883731174e-19, "5041": 2.0258179950037723e-21, "19776": 2.4444954097270967e-06, "17140": 5.65541535615921e-08, "34053": -7.024519890546799e-07, "15596": 3.8851513295412585e-12, "25178": -2.0792673621622945e-21, "9633": 5.456949025392532e-07, "29126": 1.2384490446493146e-11, "7364": -5.454570684015892e-15, "38778": 2.1561289740928101e-19, "30442": -7.687160162533716e-21, "39558": 2.822338767723273e-20, "18814": -8.81806793025417e-24, "34634": 1.0947451301035471e-10, "47448": -1.1654751830292298e-12, "44782": 8.624265745993398e-14, "25356": 3.6042912884340486e-22, "4640": 1.3744092921513226e-21, "8350": -1.7077540178433993e-10, "33658": 5.594965219497681e-06, "37491": 2.7543665055418385e-11, "29359": 5.807783073907835e-16, "25061": -1.0475666422640404e-19, "41552": -4.4203262578035307e-16, "29854": -1.509559433168315e-23, "23675": -3.3248625207205064e-17, "23614": 1.6847807871034348e-18, "49436": 3.657631343230605e-08, "21407": 5.985626994053917e-15, "49051": 9.97090855735259e-22, "20462": -2.5650423765182495e-06, "45983": -7.719598960153658e-24, "46169": -5.685018891199434e-12, "13345": -2.684447109047028e-15, "28065": -0.00011731728553771973, "48706": -3.85620694487443e-12, "33782": -3.452668664976954e-08, "11674": -1.769499990977863e-14, "39948": -3.5632167011499407e-07, "20748": -0.00038567268371582033, "49695": -9.178396314382553e-08, "13732": -2.8454296625568532e-11, "27990": -1.1574870347976684e-05, "17966": -8.314250037074089e-08, "41462": -6.097342075683798e-16, "9498": 7.812683833208212e-15, "39920": -8.414960395164428e-16, "21194": -2.228662651759805e-11, "4353": 3.154035965735602e-13, "3685": 3.355890294187702e-10, "6780": 1.4055292922421359e-10, "3095": 2.5888725758704822e-11, "15583": 2.3814172891434284e-10, "15039": -5.059613667569634e-22, "6432": -6.6171219691130805e-21, "7009": -1.88160557545633e-24, "33075": -1.7102501359556043e-15, "27554": -1.1224182117075543e-12, "30494": -3.8489460879272735e-20, "28556": -2.1499065638863613e-13, "49563": 1.4086663485629408e-21, "8595": 1.6142168575091498e-24, "7286": 1.0705139845326035e-18, "49872": -5.8929240703582765e-06, "49443": 8.593586996522018e-19, "41761": 9.379749784494372e-20, "17701": -4.122844858743131e-22, "11209": 4.4361726736497075e-13, "38293": 2.8521718923002483e-09, "32473": -6.235011205252272e-17, "25810": -0.00011773502349853516, "31331": 1.498031342053144e-20, "8918": -5.039679784601958e-15, "13244": -9.231027400802283e-18, "28094": -7.421380281926631e-21, "38597": 1.3696730280174115e-20, "17042": 1.5675519693045258e-18, "8851": -3.0854477416894295e-20, "44925": -3.22631782401217e-16, "49606": -9.730028338594821e-14, "49629": -8.876486390363425e-12, "5429": -2.708102101678378e-11, "38153": 3.6219465982867404e-10, "36149": 9.03262038317695e-23, "43998": 1.8765372556631827e-18, "28596": 2.196085260948166e-09, "47642": 3.820743586402387e-09, "34909": 1.680161574313388e-12, "17281": -1.1363150004273236e-16, "26605": 4.353965765805127e-20, "42695": 1.6279464960098267e-06, "46871": -3.516793594068716e-25, "12381": 8.130544415507757e-12, "19537": 7.468220246664714e-11, "23402": 4.661477773877306e-19, "32827": -3.776285424828529e-07, "1482": 4.869328817111787e-19, "40943": 3.4298042184133237e-15, "32542": -7.611948434465089e-23, "1192": -4.026644911556072e-23, "32434": -3.4693616157710496e-12, "18471": 4.139940738677979e-06, "49304": 0.0004934891128540039, "37584": 9.373765652576082e-17, "19032": 3.410875748510733e-17, "17598": -2.470753341913223e-07, "21161": 8.04328978061676e-06, "35852": -2.3038694216270806e-16, "21265": -2.8226109035273575e-22, "575": -1.1616365611553191e-06, "45871": 9.539864311051265e-26, "21914": 2.2936357674252504e-17, "47654": 1.3964378264841316e-16, "11547": 1.2929722464677558e-19, "27053": 5.53145982848946e-10, "38259": 5.4056072258390485e-11, "34756": 1.1603681691959993e-21, "2017": -9.239029168384149e-11, "2598": 2.2832198574267246e-24, "37159": 4.170421568220918e-24, "47429": 3.254753051146088e-23, "37602": 7.483911493993966e-18, "2062": -6.569377368854316e-21, "17234": -2.885148283476857e-17, "41648": 4.624442055956024e-12, "27637": -3.5135786980390546e-07, "28089": 7.557946373708546e-09, "9333": 2.5055085687271945e-22, "14847": 2.9922114685177806e-07, "7257": 7.239480510179419e-11, "27702": 1.7075028736144305e-08, "2673": 2.1465895196342428e-19, "1190": 1.2115599322404247e-17, "37432": -1.5269268122575403e-20, "19411": -2.387434051343007e-11, "6080": 2.975023338791516e-14, "19787": -1.3566045709012541e-11, "22549": -1.9197319289787628e-13, "34499": 1.0655080198143305e-18, "45893": 4.7785289603968466e-21, "44947": 7.616637897646384e-18, "32807": -2.858117651173531e-20, "42307": -2.4818429723381996e-07, "44516": 9.787056588609916e-20, "7090": -4.6038707068873916e-12, "25546": -4.971691396349342e-12, "1469": 3.3510318075968826e-13, "31215": -2.8718449493481124e-16, "24545": 4.44213260472166e-22, "49453": -7.939271330833435e-06, "43162": -2.273474633693695e-07, "43848": -5.726760150537302e-12, "48789": 3.3250679987162357e-16, "35980": -2.2171190939843656e-08, "43783": 2.889425786634092e-11, "16331": 1.7312123550038486e-19, "18511": -1.1445766556761328e-15, "25996": -5.3029507398605345e-08, "1843": 6.632581062149257e-13, "20407": -2.221731506451066e-19, "15939": -6.736927460337938e-14, "22824": 9.129827049036976e-11, "30348": -9.869227339195478e-24, "17204": 3.050026364803671e-13, "27049": -2.0220744905417345e-19, "24962": 4.749502874323853e-16, "15606": -9.75528387453864e-19, "47681": -2.0443720399551407e-20, "40062": -3.4948307275772095e-06, "25260": -2.3886850613052957e-11, "29893": 6.281511769068438e-17, "7297": 0.0022923672485351564, "14095": -9.610417001188356e-25, "36771": -2.9741936691252137e-15, "28904": 1.157018303388213e-13, "11298": 6.169886455380442e-21, "38838": 6.945278838263631e-20, "40158": -7.464233931386844e-11, "30288": -2.6804255321621896e-08, "161": -2.0703389360960528e-18, "19567": 2.516085118031697e-14, "34010": -3.178756237030029e-05, "32687": 4.185409920864913e-12, "17859": -4.1459159022538827e-16, "48466": 4.279780873279142e-22, "37304": -2.1157092078283314e-13, "25587": 5.065840377938003e-10, "19928": -1.1853501796722413e-05, "6573": 7.052380901484412e-16, "2401": -4.507038188841794e-18, "8013": 5.1250002505720536e-17, "27760": -3.394560016352504e-23, "44160": 2.581888566055568e-11, "18485": 1.7860610841187063e-21, "7820": 1.6049966911069191e-16, "3907": 5.147641424230187e-14, "32997": -1.0063854673794887e-20, "25915": 4.477587651763315e-12, "9545": 1.2178685665130616e-05, "26943": 1.478257119671476e-21, "20570": 2.206156068496057e-11, "35384": -3.228784986364407e-20, "33398": -3.8511595713656974e-18, "22536": 4.045173700433224e-09, "28391": -1.6553532987018115e-10, "49079": 9.671569500824262e-13, "23493": 9.511819283603007e-17, "4527": 4.888599833101359e-20, "20977": 2.8046078792698383e-14, "15790": -2.8029342647641897e-08, "27766": 8.557872188674764e-15, "14000": 1.4222250044326757e-14, "28476": -4.436030983924866e-07, "12859": 7.313873073550992e-24, "38038": 7.641334605068551e-12, "7360": 6.876216956941405e-16, "21839": -8.323062211275102e-09, "25819": 4.160139455144929e-15, "37955": -7.49088590964675e-09, "29701": 3.333481223260354e-21, "18395": 4.997926652431488e-06, "22702": 9.413006203827707e-21, "7175": -1.1494014832795497e-18, "34126": 5.196764649465987e-19, "43221": 1.381627415760248e-20}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_80.json <==
{"20228": -2.870737314224243e-05, "24631": -1.725799171254039e-08, "21481": 7.796440826268735e-14, "31601": -4.63314913213253e-07, "21027": -7.797205398674123e-11, "7756": 3.699518144130707e-06, "15003": -3.2336602089344526e-11, "10962": -4.05734870582819e-08, "37208": -2.1030105926911348e-10, "1713": 1.3054217333774432e-11, "25435": 2.961390972137451e-05, "10196": -7.29244900867343e-09, "8919": -1.8276361748576164e-07, "40058": -5.879818345420063e-09, "1597": -4.128909204155206e-09, "18522": -1.477954980622087e-15, "44492": -1.6396839637309313e-08, "48083": -6.987082213163376e-07, "12260": -3.501434810459614e-08, "7314": -7.113371975719929e-08, "35031": -6.956685334444046e-07, "17309": -1.6314536333084105e-07, "6094": -2.471135521773249e-09, "19429": -4.004024845016829e-12, "38589": 3.063051190110855e-10, "23": -9.097937549995549e-12, "11185": -2.174267574446276e-09, "17000": -1.006605289876461e-07, "31999": -8.480239193886518e-10, "31002": -4.092315584421158e-07, "5762": 4.879766550010918e-20, "19308": -1.832754537463188e-07, "16780": -2.6062164124596164e-11, "36171": -4.933283666570331e-23, "31110": -5.4857053328305485e-09, "5943": 4.655366370176495e-15, "22617": -1.1770498752593995e-06, "46077": -5.5060149148355996e-17, "39120": 1.4311151547673207e-18, "24076": -1.7530940473079682e-07, "49558": -2.1528285287786275e-12, "12596": -1.1770405620336533e-06, "2215": -4.2918705730699e-09, "38964": 5.372632294893264e-07, "1966": -2.32341755181551e-07, "36951": -1.5526756644248963e-06, "19437": 1.478958022715915e-13, "47182": -2.0444788038730622e-06, "24183": -4.4931164011359215e-08, "28182": 2.1052180587980903e-19, "5267": -4.336596131324768e-06, "41565": 1.234608118863556e-18, "35684": -6.929576396942138e-07, "46765": -2.2640473616775125e-10, "20211": 6.358973979949951e-06, "25201": 4.4206346916375596e-16, "46364": 8.165032538975936e-16, "45205": -2.5052267592400312e-08, "12684": -7.137734442949295e-08, "41732": -5.504251644015312e-07, "17423": 1.5447263419628143e-06, "31279": -2.045330358669162e-08, "8492": -2.8378033312037587e-09, "40686": 1.2987005710601806e-06, "46925": -1.7843922250904143e-10, "25999": -1.8837692914530635e-08, "46650": -9.163422873825767e-12, "40125": -7.37629234790802e-06, "8943": -8.318560123443603e-06, "13639": -1.343715190887451e-07, "7734": -5.846120529895416e-12, "34508": 1.9892258942127227e-06, "36350": -7.732261437922716e-09, "27458": -1.5913951210677625e-09, "29134": -1.023930124938488e-07, "42936": -7.518421625718474e-11, "11653": -1.177041046321392e-07, "20870": 6.882520392537117e-09, "1922": 1.3509138948000985e-25, "18920": 6.772649129629791e-22, "45577": 6.738481165202356e-19, "21611": 8.835817411068092e-14, "49456": -8.180930990420165e-12, "40837": 9.602900743484497e-06, "40222": -4.2834695428609846e-07, "23347": -4.6077136062194765e-12, "21127": -3.327209613785244e-25, "41422": -1.5514380931854248e-05, "14911": -3.950503742089495e-10, "20183": 5.994820612142959e-16, "34100": -2.2154606995172798e-10, "33297": 8.0497262189283e-14, "22363": 4.6712215326827516e-20, "9062": -2.0254526589269516e-11, "45657": -4.288239404559135e-07, "2267": -1.5927351778373122e-08, "17786": -1.7221350222826003e-07, "8820": -6.798788905143738e-08, "13390": 3.9897342374306535e-16, "3170": 9.79938730597496e-07, "41357": -8.576249703764916e-08, "18491": 4.123746022389671e-19, "38132": 1.0174244642257691e-05, "13939": -1.0782729987113271e-10, "46700": -2.5347790718078613e-05, "30148": 7.558469224022702e-10, "8072": -1.3943133875727653e-07, "24269": -4.494606764637865e-10, "15692": -2.400370703981025e-11, "10792": -1.273520989343524e-08, "19872": 1.2586463071784238e-12, "40248": -3.5451299481792375e-10, "14046": -2.7037481774417375e-29, "45091": -6.728309392929077e-06, "13882": -1.7499931156635284e-07, "8715": 1.3231128692670068e-15, "35304": -3.843354352284223e-10, "30572": -7.434301078319549e-08, "21243": 6.021961240776363e-13, "21890": -1.1932703666388988e-07, "7526": -2.4212560057640076e-06, "45652": -2.5361229199916123e-09, "1730": -2.2083720978116618e-10, "44601": -1.598236709833145e-06, "16527": -1.6247045375727963e-16, "6354": -1.482206016589771e-11, "36162": 4.673536777496338e-05, "18788": -2.227466320618987e-08, "22216": -1.213049836223945e-10, "48347": -4.997973144054413e-06, "46331": 1.3901244044767225e-15, "34579": 2.625213588181019e-16, "11930": -1.5652822330594062e-07, "37341": -2.9553507920354604e-09, "11650": -1.28440260887146e-06, "13355": 6.723926868061438e-22, "28158": -3.851680048683193e-11, "44220": 1.8802600416993306e-20, "31854": -2.619338920339942e-08, "30459": 7.743843872061771e-22, "17168": 7.721540767890999e-16, "43732": -5.344621022231877e-09, "3065": 1.014412846416235e-08, "19079": 3.6892108619213102e-09, "13730": 1.7837963636573027e-18, "27688": -2.7001758571714164e-08, "41804": -3.682663955260068e-09, "7532": 4.2126543274784504e-19, "14887": -2.3781871423125266e-08, "7473": -6.164285150589421e-10, "47479": 1.200674434008453e-17, "16472": -3.9576701819896697e-08, "46655": -1.0906045138835906e-06, "47978": 4.211850762367248e-06, "40785": 8.281345410582255e-20, "40609": -5.882701964443627e-16, "39781": -3.578739097065409e-11, "40392": 3.3481946587562563e-06, "33438": -6.671275754044359e-15, "13489": -5.250416696071625e-08, "14317": 3.197468519210815e-05, "25849": -3.5532803740352395e-08, "12275": -1.313729677349329e-08, "43597": -4.8822485041455364e-11, "41263": -2.1395423412323e-05, "42941": 3.420526167038248e-22, "40675": 1.6761361062526704e-06, "1776": -1.816377164232108e-12, "11580": 1.834252953529358e-05, "23448": -1.3803966112391208e-11, "38728": -2.524834708310664e-09, "49100": 3.268585402338431e-14, "46145": -1.8018964738075737e-11, "29977": -6.625868380069732e-07, "26680": -5.873539273289316e-21, "26097": 7.064513596333199e-13, "30397": -6.925227353349328e-09, "1662": -1.2609899019064286e-17, "14502": 1.4693008661270141e-05, "6797": 7.997969013419023e-19, "10738": -1.5143873497436288e-10, "35904": -2.3915043556588244e-16, "6992": -3.4829676151275635e-08, "35756": -4.1375329601578414e-10, "47892": -4.785105288028717e-06, "6459": 3.2077540623731695e-15, "30188": 8.119161259314396e-21, "34670": -4.20686819779803e-11, "18865": 1.1357874609529972e-09, "18190": -3.541182279586792e-06, "16793": -1.8041475868812996e-11, "24774": 1.6595415771007538e-06, "16757": -1.4601565198972821e-08, "30752": -2.793239802122116e-07, "36239": -6.538559682667255e-09, "42646": 4.73477825835289e-13, "13937": -1.8211378483101725e-09, "34140": 4.30521547794342e-06, "23604": 1.2917696237564087e-05, "14841": -9.477850049734116e-08, "4585": -1.9332673400640488e-07, "11569": -4.3098963797092436e-07, "5704": 1.1651187377642432e-23, "45178": -9.148090612143279e-11, "36647": 3.03675327450037e-08, "38960": -1.884424136733287e-11, "13563": 7.748592550522315e-22, "15964": 6.9762241840362546e-06, "48413": 9.03784651028706e-23, "34271": -2.3598992824554443e-06, "22752": -2.399884155774624e-21, "27082": -4.41099877757584e-26, "31438": -1.9262540340423585e-05, "49226": -9.044123813509941e-08, "4573": -1.6207266639867157e-13, "37499": 1.8821518169716e-08, "9532": -5.761876329779624e-07, "26181": 1.1886518436199366e-13, "39323": -3.334630746394396e-08, "24904": -1.6041906201280654e-09, "33636": -2.9431735165417193e-08, "29715": -3.239303478039801e-09, "45357": -8.99950373423053e-11, "17193": -2.0930456230416896e-11, "15590": -9.623543883208186e-10, "22687": -3.880381882481743e-11, "8119": 6.537013153007364e-14, "4616": 7.79451454491209e-13, "22416": -6.820974931542878e-12, "41733": 1.9467213405732764e-11, "24336": -3.1754832714796067e-07, "36315": -8.986153261503205e-12, "6385": -1.275005042552948e-06, "13688": -3.8721850141882895e-08, "33419": 2.5835716724395752e-06, "11375": -1.0923629626631736e-07, "47637": -7.716854452155531e-10, "3212": -3.1372057322830507e-19, "4683": 5.590137632186792e-25, "29868": -1.2743107799906283e-09, "47596": -3.1260430812835693e-07, "22655": -2.5828119833022357e-08, "34476": -6.338051434795489e-12, "31757": -1.1625121831893921e-05, "47929": -1.0585450809230678e-11, "3493": -6.498589515686035e-06, "35015": -2.5192317552864552e-08, "1933": -7.039569318294525e-09, "29116": -1.0832026600837707e-09, "25863": -4.82487870613113e-09, "17112": -5.104599404148757e-10, "30962": -1.3538431376218795e-07, "45735": -5.095662345411256e-10, "23520": -2.7699703350663184e-08, "27558": -8.014841936528683e-08, "49207": -1.5626412630081177e-06, "13702": -3.946422948502004e-09, "14435": -3.0979275703430177e-06, "1611": -1.2355761136859656e-08, "14109": 7.81557708978653e-08, "45363": -1.1580369755392894e-09, "15442": 2.809976535900205e-12, "46881": -3.523496852722019e-09, "42007": -7.965713157318532e-09, "11446": 9.796020738290708e-21, "1233": 8.179406635463238e-08, "27834": 4.8911639712392874e-18, "18817": -5.413376688957214e-06, "18623": -9.05770983081311e-09, "31859": -2.0026728510856628e-06, "46254": 2.1475260257720946e-05, "19637": -4.255012754583731e-10, "6273": -1.8754111230373384e-06, "33900": 5.0596049431302775e-19, "33837": -1.8673807382583617e-07, "5041": -5.177179351449013e-08, "19776": -1.504906713962555e-06, "17140": -3.2760929316282274e-07, "34053": -1.3647525012493134e-06, "15596": 1.4969944953918457e-05, "25178": 5.265810543164662e-13, "9633": -6.1839509010314945e-06, "29126": 1.098649501800537e-06, "7364": -8.213688619434833e-08, "38778": 4.773700965771122e-18, "30442": -1.349884420633316e-06, "39558": 5.928955173173774e-26, "18814": -1.8239933997392656e-08, "34634": -4.914378223475069e-11, "47448": -2.227257564663887e-07, "44782": -8.085097372531891e-07, "25356": -4.288907075533643e-10, "4640": -7.252329378388822e-09, "8350": -7.197178319984232e-12, "33658": -1.2933793663978576e-06, "37491": 6.131326557579087e-15, "29359": -7.676292625546921e-11, "25061": -3.797114914050326e-10, "41552": 2.5950251147150992e-08, "29854": -1.3446696102619171e-07, "23675": 1.934259393279736e-17, "23614": 5.355384945869446e-07, "49436": 1.0910712480545044e-05, "21407": 7.50573576624447e-12, "49051": -6.4754713093861935e-09, "20462": -1.2649214477278292e-09, "45983": 1.5803109931766812e-12, "46169": -2.2402578906621784e-10, "13345": 1.3436494767665863e-06, "28065": 6.278756260871888e-07, "48706": -1.6331319056916982e-09, "33782": -4.869383410550654e-09, "11674": -4.7358093979710245e-11, "39948": -3.214213997125626e-08, "20748": 1.0138288736343384e-05, "49695": -2.7532387524843215e-07, "13732": -1.2420921848388389e-10, "27990": 3.1744539737701415e-06, "17966": -1.9642850218526875e-21, "41462": -2.4700479116290808e-08, "9498": -1.9022406777366996e-08, "39920": 1.990581303834915e-06, "21194": 7.348442450165748e-09, "4353": -1.505547296255827e-07, "3685": -1.3196418061852455e-07, "6780": -2.2929415106773376e-07, "3095": -1.647050864994526e-07, "15583": -5.3944997899696466e-21, "15039": 3.912074930667586e-12, "6432": -5.990670626232486e-14, "7009": 2.2912775843320075e-16, "33075": 9.144491702318192e-07, "27554": -3.9759051606580445e-15, "30494": 2.689944505691528e-06, "28556": -1.1557523012161256e-05, "49563": -2.143317759037018e-06, "8595": -3.556777664925903e-10, "7286": 4.104476403342718e-24, "49872": 1.4048454351723195e-07, "49443": 5.266273189557212e-20, "41761": -2.107005566358566e-09, "17701": 7.351059317588806e-06, "11209": -1.8523687124252318e-05, "38293": 7.827850238666112e-18, "32473": -8.483265340328217e-07, "25810": -8.379986882209777e-07, "31331": -4.9238884449005125e-06, "8918": -1.2529396917670965e-09, "13244": 3.056984247948375e-25, "28094": -1.8230069428682326e-07, "38597": -2.8482217341661456e-07, "17042": 8.15056563907568e-16, "8851": -5.096825361251831e-06, "44925": 8.709152510277818e-14, "49606": 1.6925274116258438e-18, "49629": -1.4953294678876628e-18, "5429": 9.349088038836713e-20, "38153": 7.832702922184667e-22, "36149": -3.96966643165797e-09, "43998": 4.439255718580171e-13, "28596": -1.1235740035772324e-07, "47642": -2.998328272951767e-10, "34909": -8.785660564899444e-07, "17281": -9.574706200510264e-10, "26605": -3.6819058004766703e-09, "42695": 3.65445576608181e-08, "46871": 1.4875040754702695e-13, "12381": -1.769526716088876e-09, "19537": 3.4884906074950096e-15, "23402": 1.0593784738333057e-14, "32827": 2.7350539368031777e-17, "1482": 1.8576105931256138e-16, "40943": 3.641653367747466e-15, "32542": -1.2891008518636226e-08, "1192": 4.168662290360281e-16, "32434": -5.684553384780884e-06, "18471": -4.664569860324264e-09, "49304": 7.916622161865235e-06, "37584": -1.3115876527081128e-11, "19032": -1.4720652075084217e-12, "17598": -5.908534396439791e-08, "21161": -8.908307179808617e-08, "35852": -1.6221184730529785e-05, "21265": -2.2701456146023703e-11, "575": -8.581647649407387e-08, "45871": 1.0364662600403918e-15, "21914": -1.3382530305534602e-08, "47654": -3.509802278131246e-08, "11547": 5.349632501602173e-06, "27053": -2.481169439852238e-07, "38259": 1.1424553387736139e-19, "34756": -1.5817318111658097e-07, "2017": -6.015481352806091e-06, "2598": -6.0920701816513655e-15, "37159": -2.7891583140315923e-16, "47429": -1.3804242371406872e-11, "37602": -1.2203747173771263e-08, "2062": 1.2198262214660645e-05, "17234": -3.059608628973365e-08, "41648": -9.65207815170288e-09, "27637": -3.4404481993988158e-09, "28089": 1.4768169798173858e-13, "9333": 1.5526310792601806e-15, "14847": -1.7081141471862794e-07, "7257": -4.852372221648693e-09, "27702": -4.006392373412382e-11, "2673": -5.939696166024077e-11, "1190": -2.6856111362576484e-08, "37432": -2.99579551210627e-11, "19411": -3.844577074050903e-07, "6080": -7.788001676090062e-09, "19787": -4.0837898850440976e-08, "22549": -2.805917997950047e-15, "34499": -3.4691693144850435e-10, "45893": -2.1876510977745055e-06, "44947": 6.401214599609375e-06, "32807": -3.453644239925779e-11, "42307": -2.6381982024759055e-09, "44516": -1.6722728032618762e-08, "7090": -5.189403891563415e-09, "25546": 2.1877490041788406e-12, "1469": -1.0835679247975349e-07, "31215": 5.500042424538138e-20, "24545": 2.511534094810486e-06, "49453": -3.262104392051697e-06, "43162": -4.85444962978363e-06, "43848": -6.773447967134416e-09, "48789": 2.3065953591583365e-14, "35980": -1.2172275222837926e-07, "43783": -4.607862532138825e-06, "16331": -1.4839452505111695e-06, "18511": 1.1926938593387603e-06, "25996": -1.6177458746824414e-10, "1843": -1.9398725125938654e-08, "20407": -6.000885274261236e-08, "15939": -8.451682329177857e-06, "22824": -2.3123890161514284e-06, "30348": 7.353286575377919e-23, "17204": -5.259528056134055e-17, "27049": 1.0046730041503907e-05, "24962": 2.6449640281498433e-08, "15606": -2.088353969156742e-08, "47681": 1.755224943167377e-13, "40062": -1.9706306979060174e-07, "25260": -2.7975055575370786e-06, "29893": -7.628925959579646e-10, "7297": -1.9709227606654166e-07, "14095": -2.4752344271461447e-17, "36771": 6.783668650314212e-09, "28904": 5.989491125291125e-14, "11298": -2.0556030488894096e-15, "38838": -1.5279503884357836e-12, "40158": -1.6465610265731812e-06, "30288": -6.538650393486023e-06, "161": -6.677297278656624e-11, "19567": -1.7144586308859288e-09, "34010": 3.633347898721695e-07, "32687": 1.2669820886845297e-21, "17859": -1.254495873581618e-09, "48466": -1.5776656425714463e-13, "37304": 9.588280916213988e-06, "25587": -3.054856367867842e-16, "19928": -2.9504624009132387e-06, "6573": -1.9835854914163067e-12, "2401": 4.2445510217703485e-13, "8013": -1.5304996073246001e-06, "27760": -6.115136202424764e-09, "44160": -5.830062553286552e-07, "18485": -4.0493422746658324e-06, "7820": -4.2477495298953726e-13, "3907": -3.1700151157565415e-09, "32997": 4.1611630469560626e-07, "25915": 3.469780683517456e-06, "9545": -2.1376052871346473e-07, "26943": -5.5278288308295575e-24, "20570": -8.323921747432905e-12, "35384": -2.8390724764904005e-10, "33398": -1.5246116556227208e-07, "22536": -3.2230439782142637e-06, "28391": 2.6706120648256616e-15, "49079": 1.5640157461166383e-06, "23493": -1.6130991571117193e-09, "4527": -7.800740422680974e-10, "20977": 1.5289511193575245e-18, "15790": -7.671579805901274e-10, "27766": 2.544011008798197e-16, "14000": -7.204373180866241e-07, "28476": -1.4846021309494972e-07, "12859": -2.58065527305007e-09, "38038": -1.5370333567261695e-08, "7360": 4.468066096305847e-06, "21839": -1.7932143236976117e-11, "25819": -1.2768973829224706e-09, "37955": -1.597478869371116e-08, "29701": -2.0987917181969352e-13, "18395": 1.4109017683949787e-10, "22702": -5.4744550652685576e-11, "7175": -4.425196349620819e-07, "34126": -1.7375963926315308e-06, "43221": -5.900207611375663e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_84.json <==
{"20228": -2.9941065311431885e-05, "24631": -1.6878978349268436e-08, "21481": 8.160480291508065e-14, "31601": -4.2855646461248397e-07, "21027": -7.813627235009334e-11, "7756": 3.619183897972107e-06, "15003": -3.21033849104424e-11, "10962": -3.956152591854334e-08, "37208": -2.0343288269941694e-10, "1713": 1.308530386268103e-11, "25435": 3.0745913982391355e-05, "10196": -7.208597380667925e-09, "8919": -1.8164895474910737e-07, "40058": -5.893218331038952e-09, "1597": -3.98818840039894e-09, "18522": -1.4792397862173344e-15, "44492": -1.586951198987663e-08, "48083": -7.016141712665558e-07, "12260": -3.500494174659252e-08, "7314": -7.148069329559804e-08, "35031": -6.77386000752449e-07, "17309": -1.5765435993671417e-07, "6094": -2.508707402739674e-09, "19429": -3.9646837990403584e-12, "38589": 3.118783570243977e-10, "23": -9.068915005627786e-12, "11185": -2.1815224317833782e-09, "17000": -1.0065126232802868e-07, "31999": -8.282985800178722e-10, "31002": -3.906349465250969e-07, "5762": 5.059495506473492e-20, "19308": -1.8394924700260163e-07, "16780": -2.6071270440297667e-11, "36171": -4.977405480443909e-23, "31110": -5.079687107354403e-09, "5943": 4.617344284696401e-15, "22617": -1.1843292415142059e-06, "46077": -5.2457465454791575e-17, "39120": 1.444512369962181e-18, "24076": -1.7190638929605484e-07, "49558": -2.1362313873396486e-12, "12596": -1.1809244751930237e-06, "2215": -4.32179484050721e-09, "38964": 4.950067773461342e-07, "1966": -2.3282470181584358e-07, "36951": -1.8212032318115234e-06, "19437": 1.470327415376005e-13, "47182": -1.9849734008312224e-06, "24183": -4.463715478777886e-08, "28182": 2.4695470887963096e-19, "5267": -4.339721500873566e-06, "41565": 1.230022350249757e-18, "35684": -7.624216377735138e-07, "46765": -2.2573614842258394e-10, "20211": 6.1668568849563596e-06, "25201": 4.453168042650723e-16, "46364": 8.214378482973572e-16, "45205": -2.4080907460302114e-08, "12684": -7.287200540304184e-08, "41732": -5.804308503866196e-07, "17423": 1.184123307466507e-06, "31279": -2.0547108724713326e-08, "8492": -2.846323186531663e-09, "40686": 1.3855855166912078e-06, "46925": -1.7784401279641316e-10, "25999": -1.921234652400017e-08, "46650": -9.125676569965436e-12, "40125": -7.06480622291565e-06, "8943": -8.182259798049927e-06, "13639": -1.407209224998951e-07, "7734": -5.838724632667436e-12, "34508": 1.9750921428203582e-06, "36350": -7.907673134468496e-09, "27458": -1.5946078929118812e-09, "29134": -9.825686924159527e-08, "42936": -7.516415735153715e-11, "11653": -1.1660068295896053e-07, "20870": 7.37637747079134e-09, "1922": 1.343920906670401e-25, "18920": 6.721921120512119e-22, "45577": 6.732900912145845e-19, "21611": 8.750530078316388e-14, "49456": -8.096866395135293e-12, "40837": 9.639729261398316e-06, "40222": -4.311990737915039e-07, "23347": -4.5334442688727e-12, "21127": -3.3078138440080096e-25, "41422": -1.5809118747711182e-05, "14911": -3.9688726246822625e-10, "20183": 5.977249251110095e-16, "34100": -2.172286986024119e-10, "33297": 7.736582929851465e-14, "22363": 4.649113125726467e-20, "9062": -2.0155666788923555e-11, "45657": -4.280552268028259e-07, "2267": -1.6836693976074458e-08, "17786": -1.686946116387844e-07, "8820": -7.13312067091465e-08, "13390": 4.08091234416208e-16, "3170": 1.0473479330539704e-06, "41357": -8.350105956196785e-08, "18491": 3.9812174824210845e-19, "38132": 1.1032277345657349e-05, "13939": -1.0919822670985013e-10, "46700": -2.5815863609313964e-05, "30148": 7.605491555295884e-10, "8072": -1.3689881190657615e-07, "24269": -4.5147207856643944e-10, "15692": -2.406896328466246e-11, "10792": -1.2764064595103265e-08, "19872": 1.2490758649619238e-12, "40248": -3.5851498978445305e-10, "14046": -3.635676896433632e-29, "45091": -6.625722646713257e-06, "13882": -1.7553776502609252e-07, "8715": 1.30807989440207e-15, "35304": -3.1031715479912235e-10, "30572": -7.782992906868457e-08, "21243": 5.998121821448876e-13, "21890": -1.1940606869757175e-07, "7526": -2.404167354106903e-06, "45652": -2.5424460181966426e-09, "1730": -2.2105687094153836e-10, "44601": -1.615210622549057e-06, "16527": -1.6087298160272211e-16, "6354": -1.5770135632919845e-11, "36162": 4.691656589508057e-05, "18788": -2.2233391646295787e-08, "22216": -1.2151848750363569e-10, "48347": -4.999195337295532e-06, "46331": 1.3838660772869104e-15, "34579": 2.649168731605478e-16, "11930": -1.586461253464222e-07, "37341": -2.948401088360697e-09, "11650": -1.295796036720276e-06, "13355": 6.824017707413824e-22, "28158": -3.859885509882588e-11, "44220": 1.8990122923603567e-20, "31854": -2.6041511446237565e-08, "30459": 7.8274506561672e-22, "17168": 8.082770563966335e-16, "43732": -5.2654900355264546e-09, "3065": 1.0625056456774473e-08, "19079": 1.1167358607053756e-08, "13730": 1.7664469604931898e-18, "27688": -3.264080733060837e-08, "41804": -3.813857620116323e-09, "7532": 4.3192856111423997e-19, "14887": -2.221304224804044e-08, "7473": -6.226599361980334e-10, "47479": 1.1993266622878362e-17, "16472": -3.970312885940075e-08, "46655": -1.0827530920505523e-06, "47978": 4.443479776382447e-06, "40785": 8.145102702115242e-20, "40609": -5.841541139695039e-16, "39781": -3.550779638317181e-11, "40392": 3.1367444992065428e-06, "33438": -6.820812803454146e-15, "13489": -5.0977999344468114e-08, "14317": 3.247122526168823e-05, "25849": -3.5941272508352995e-08, "12275": -1.3040020130574703e-08, "43597": -4.8708661779528484e-11, "41263": -2.1648030281066893e-05, "42941": 3.585268119578799e-22, "40675": 1.4007720351219178e-06, "1776": -1.8586696626243792e-12, "11580": 1.8173840045928954e-05, "23448": -1.3855801626050379e-11, "38728": -2.5163975078612567e-09, "49100": 3.2706992669773175e-14, "46145": -1.7505262803751977e-11, "29977": -6.512779742479324e-07, "26680": -5.698259039744839e-21, "26097": 7.178698524512583e-13, "30397": -6.9322914350777866e-09, "1662": -1.2661729303919955e-17, "14502": 1.430738925933838e-05, "6797": 8.434556899488202e-19, "10738": -1.3903386388847138e-10, "35904": -2.170755936115043e-16, "6992": -3.034235909581184e-08, "35756": -4.179633833700791e-10, "47892": -5.087038278579712e-06, "6459": 3.2045716080730814e-15, "30188": 8.085501228781693e-21, "34670": -4.011699729744578e-11, "18865": 7.081381045281887e-10, "18190": -3.8655757904052734e-06, "16793": -1.8001329635808362e-11, "24774": 1.6289912164211273e-06, "16757": -1.442988868802786e-08, "30752": -2.92417798191309e-07, "36239": -6.785946898162365e-09, "42646": 4.743064963008692e-13, "13937": -1.9127356063108893e-09, "34140": 4.3042629957199095e-06, "23604": 1.2415002584457397e-05, "14841": -9.151261299848556e-08, "4585": -1.8107954412698746e-07, "11569": -4.3111339211463926e-07, "5704": 1.1729920496296761e-23, "45178": -9.078427865460981e-11, "36647": 3.1067198142409326e-08, "38960": -1.8764499145618175e-11, "13563": 7.317777696914487e-22, "15964": 7.118806838989258e-06, "48413": 9.286068522863197e-23, "34271": -2.588379979133606e-06, "22752": -2.3542825488724128e-21, "27082": -4.3933016361111803e-26, "31438": -1.9058871269226074e-05, "49226": -8.930895477533341e-08, "4573": -1.5617274584656115e-13, "37499": 1.8547187792137265e-08, "9532": -5.857411026954651e-07, "26181": 1.194598731046881e-13, "39323": -3.355090506374836e-08, "24904": -1.5945448831189424e-09, "33636": -2.9417180921882392e-08, "29715": -3.1373102683573963e-09, "45357": -8.968125257524662e-11, "17193": -2.1000300876039545e-11, "15590": -9.574792784405873e-10, "22687": -3.88013950214372e-11, "8119": 6.44927089510361e-14, "4616": 7.697479276203012e-13, "22416": -6.7231650291432745e-12, "41733": 1.967141088243807e-11, "24336": -3.3089742064476015e-07, "36315": -9.02619262888038e-12, "6385": -1.2591975927352906e-06, "13688": -3.76058672554791e-08, "33419": 2.5951468944549562e-06, "11375": -1.0795867070555687e-07, "47637": -7.479892519768327e-10, "3212": -2.8845371593698086e-19, "4683": 5.615627073515643e-25, "29868": -1.244591549038887e-09, "47596": -3.454155847430229e-07, "22655": -2.573428675532341e-08, "34476": -6.297883601291687e-12, "31757": -1.1531584262847901e-05, "47929": -1.0716022416090709e-11, "3493": -6.4536374807357785e-06, "35015": -2.378298435360193e-08, "1933": -5.517704412341118e-09, "29116": -1.115031700464897e-09, "25863": -4.833991406485439e-09, "17112": -5.130159115651622e-10, "30962": -1.3439228758215903e-07, "45735": -5.020107346354052e-10, "23520": -2.7483669109642506e-08, "27558": -8.001260459423065e-08, "49207": -1.5448160469532013e-06, "13702": -3.9531369111500684e-09, "14435": -3.1376329064369203e-06, "1611": -1.2539102463051677e-08, "14109": 7.790727075189352e-08, "45363": -1.1659134906949475e-09, "15442": 2.8003898933093297e-12, "46881": -3.542345657479018e-09, "42007": -7.938615744933486e-09, "11446": 9.821317377260459e-21, "1233": 7.295119576156139e-08, "27834": 4.995514635633414e-18, "18817": -5.427109003067016e-06, "18623": -9.034271351993085e-09, "31859": -2.037344723939896e-06, "46254": 2.1197900772094725e-05, "19637": -4.2569994548102843e-10, "6273": -1.856057196855545e-06, "33900": 4.935858172920929e-19, "33837": -1.8400486558675767e-07, "5041": -5.161929409950972e-08, "19776": -1.6118353605270386e-06, "17140": -3.3080205321311953e-07, "34053": -1.3153624534606934e-06, "15596": 1.4132249355316161e-05, "25178": 5.300507410765931e-13, "9633": -6.1961174011230465e-06, "29126": 1.0679210722446443e-06, "7364": -8.193575777113438e-08, "38778": 4.782321457244554e-18, "30442": -1.3436800241470336e-06, "39558": 5.645099744923105e-26, "18814": -1.8270874861627816e-08, "34634": -4.882674602413317e-11, "47448": -2.2166937589645386e-07, "44782": -8.106525242328644e-07, "25356": -4.090953734703362e-10, "4640": -7.129551377147436e-09, "8350": -7.291124575203866e-12, "33658": -1.3042156398296355e-06, "37491": 5.7388449548056995e-15, "29359": -6.864358965685824e-11, "25061": -3.85546445613727e-10, "41552": 1.528543420135975e-08, "29854": -1.3638370670378208e-07, "23675": 1.9486599833751227e-17, "23614": 5.362585186958312e-07, "49436": 1.1947407722473145e-05, "21407": 7.68787799643178e-12, "49051": -6.2012660782784224e-09, "20462": -1.2415721721481531e-09, "45983": 1.592712806086638e-12, "46169": -2.2311571228783578e-10, "13345": 1.3569171726703644e-06, "28065": 5.900686234235764e-07, "48706": -1.6614669584669173e-09, "33782": -4.864218062721193e-09, "11674": -4.700393219536636e-11, "39948": -3.2605587039142847e-08, "20748": 1.1615273952484131e-05, "49695": -2.470232546329498e-07, "13732": -1.2479114047891925e-10, "27990": 3.1479206681251525e-06, "17966": -1.939959294398728e-21, "41462": -2.4386588484048842e-08, "9498": -2.0117750391364097e-08, "39920": 1.9845235347747804e-06, "21194": 7.4451381806284186e-09, "4353": -1.4822879806160926e-07, "3685": -1.290261186659336e-07, "6780": -2.33756173402071e-07, "3095": -1.7153918743133544e-07, "15583": -5.538234928371597e-21, "15039": 3.894915607816074e-12, "6432": -6.081681380720739e-14, "7009": 2.281035603457493e-16, "33075": 9.174801409244537e-07, "27554": -3.880739618544737e-15, "30494": 2.4139499664306642e-06, "28556": -1.2322474718093872e-05, "49563": -2.1606212854385375e-06, "8595": -3.6239904147805644e-10, "7286": 4.109641112292345e-24, "49872": 1.361388061195612e-07, "49443": 5.296143382925661e-20, "41761": -2.0852332818321885e-09, "17701": 7.586334347724914e-06, "11209": -1.878002643585205e-05, "38293": 7.814487988991314e-18, "32473": -8.369304239749908e-07, "25810": -8.355213701725006e-07, "31331": -5.233388543128967e-06, "8918": -1.265769242309034e-09, "13244": 2.6545266294940886e-25, "28094": -1.830112189054489e-07, "38597": -2.8252407908439634e-07, "17042": 8.164973558377752e-16, "8851": -5.011688470840454e-06, "44925": 8.696710906974658e-14, "49606": 1.690080638373087e-18, "49629": -1.5022598236994617e-18, "5429": 9.452723366966225e-20, "38153": 7.783000617026562e-22, "36149": -3.967087250202894e-09, "43998": 4.399871400551092e-13, "28596": -1.1028746142983436e-07, "47642": -2.9972094125696456e-10, "34909": -8.956173062324524e-07, "17281": -9.588785178493709e-10, "26605": -3.684631665237248e-09, "42695": 3.7188786081969735e-08, "46871": 1.7437621124827274e-13, "12381": -1.7023272812366486e-09, "19537": 3.4646521762660145e-15, "23402": 1.058678589238582e-14, "32827": 2.7338261862630553e-17, "1482": 1.8396915935081637e-16, "40943": 3.648960855695549e-15, "32542": -1.3311963994055986e-08, "1192": 4.144554144325241e-16, "32434": -5.9636360406875615e-06, "18471": -4.545103292912245e-09, "49304": 8.039172887802125e-06, "37584": -1.3326302905625197e-11, "19032": -1.4889188548750098e-12, "17598": -5.9158429503440855e-08, "21161": -8.997164666652679e-08, "35852": -1.6259210109710695e-05, "21265": -2.243248900413164e-11, "575": -8.649352006614208e-08, "45871": 1.043813577239483e-15, "21914": -1.3333020033314824e-08, "47654": -3.441565437242389e-08, "11547": 5.286321640014649e-06, "27053": -2.333679422736168e-07, "38259": 1.1444866931877192e-19, "34756": -1.5984205529093742e-07, "2017": -6.045666933059693e-06, "2598": -6.173672129072827e-15, "37159": -2.6873598832355406e-16, "47429": -1.3819402511217049e-11, "37602": -1.215268042869866e-08, "2062": 1.2246580123901366e-05, "17234": -3.024066798388958e-08, "41648": -9.482637397013605e-09, "27637": -3.3824506681412457e-09, "28089": 1.4793143598978987e-13, "9333": 1.5911828799008986e-15, "14847": -1.7111003398895264e-07, "7257": -4.893335280939937e-09, "27702": -3.984790055255871e-11, "2673": -5.939868970017415e-11, "1190": -2.681149635463953e-08, "37432": -3.054615717701381e-11, "19411": -3.810714930295944e-07, "6080": -7.756303530186415e-09, "19787": -4.0356856770813464e-08, "22549": -2.7017385550998085e-15, "34499": -3.50732880178839e-10, "45893": -2.221476584672928e-06, "44947": 6.42677903175354e-06, "32807": -3.456704007476219e-11, "42307": -2.6310037355870008e-09, "44516": -1.6740448772907258e-08, "7090": -5.240755854174495e-09, "25546": 2.1715354137086252e-12, "1469": -1.0845707729458808e-07, "31215": 5.527327049835093e-20, "24545": 2.505981922149658e-06, "49453": -3.2880890369415283e-06, "43162": -5.3495705127716065e-06, "43848": -6.7000533454120155e-09, "48789": 2.89536794539913e-14, "35980": -1.2452496215701104e-07, "43783": -4.611213207244873e-06, "16331": -1.5666420757770539e-06, "18511": 1.1961176991462707e-06, "25996": -1.6659920220263303e-10, "1843": -1.9388692453503607e-08, "20407": -5.960565060377121e-08, "15939": -8.431242704391479e-06, "22824": -2.341537773609161e-06, "30348": 6.924056765259865e-23, "17204": -5.2621145288367367e-17, "27049": 1.0959889888763428e-05, "24962": 2.818046370521188e-08, "15606": -1.9606845453381537e-08, "47681": 1.7153855225160442e-13, "40062": -1.823328249156475e-07, "25260": -2.7305707335472106e-06, "29893": -7.617178926011548e-10, "7297": -1.983952522277832e-07, "14095": -2.4275490471958872e-17, "36771": 6.758115487173199e-09, "28904": 6.002461638843215e-14, "11298": -1.9827260666627213e-15, "38838": -1.4742738585482585e-12, "40158": -1.6321966052055358e-06, "30288": -6.4830821752548214e-06, "161": -6.66421874484513e-11, "19567": -1.6599860100541263e-09, "34010": 2.3354507982730866e-07, "32687": 1.2578301623872432e-21, "17859": -1.2420692655723541e-09, "48466": -1.5978804057681372e-13, "37304": 9.70227837562561e-06, "25587": 1.583108644176434e-17, "19928": -2.948923707008362e-06, "6573": -1.9637154480278696e-12, "2401": 4.339577230894065e-13, "8013": -1.5240132808685303e-06, "27760": -6.138959433883429e-09, "44160": -6.102024763822556e-07, "18485": -4.0516972541809085e-06, "7820": -1.1297379387542605e-12, "3907": -3.2874260796234012e-09, "32997": 3.8219824433326723e-07, "25915": 3.2055264711380003e-06, "9545": -2.077237516641617e-07, "26943": -5.7509287478170005e-24, "20570": -8.224451448768378e-12, "35384": -2.829211734933779e-10, "33398": -1.5575196593999863e-07, "22536": -3.3225136995315553e-06, "28391": 2.668867071786707e-15, "49079": 1.5864837169647216e-06, "23493": -1.6211587353609503e-09, "4527": -7.8210374340415e-10, "20977": 1.5148800725124644e-18, "15790": -7.726476178504526e-10, "27766": 2.5089040220360735e-16, "14000": -7.162386178970336e-07, "28476": -1.4303044416010379e-07, "12859": -2.5851267855614424e-09, "38038": -1.5314824413508176e-08, "7360": 4.438571333885193e-06, "21839": -1.7982857798415352e-11, "25819": -1.290964864892885e-09, "37955": -1.5887157060205936e-08, "29701": -2.0625808616614448e-13, "18395": 1.4605601791117807e-10, "22702": -5.3730082072434016e-11, "7175": -4.45147380232811e-07, "34126": -1.7264795303344727e-06, "43221": -5.796772484245594e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_88.json <==
{"20228": -2.8909876346588135e-05, "24631": -1.731162192299962e-08, "21481": 8.07608380171132e-14, "31601": -4.4768862426280975e-07, "21027": -7.803784683346749e-11, "7756": 3.5946333408355714e-06, "15003": -3.2348020795325284e-11, "10962": -3.9680548943579197e-08, "37208": -2.04426560230786e-10, "1713": 1.2892569429823198e-11, "25435": 2.994178771972656e-05, "10196": -7.219153922051191e-09, "8919": -1.9089052453637123e-07, "40058": -5.868432344868779e-09, "1597": -4.0624625398777425e-09, "18522": -1.4892700961333105e-15, "44492": -1.5756895300000905e-08, "48083": -6.969575583934784e-07, "12260": -3.509640693664551e-08, "7314": -7.10461288690567e-08, "35031": -6.843107938766479e-07, "17309": -1.8197357654571533e-07, "6094": -2.4803116684779524e-09, "19429": -3.9970564102986824e-12, "38589": 3.059256778215058e-10, "23": -9.118917319028697e-12, "11185": -2.189006481785327e-09, "17000": -1.0066390037536621e-07, "31999": -8.415993215749041e-10, "31002": -3.974404186010361e-07, "5762": 4.829176236686734e-20, "19308": -1.8228091299533845e-07, "16780": -2.6047216579172528e-11, "36171": -4.902940200160048e-23, "31110": -5.3730595391243694e-09, "5943": 4.64483840278973e-15, "22617": -1.1712852120399476e-06, "46077": -5.444484706823571e-17, "39120": 1.4329904179499059e-18, "24076": -1.730760559439659e-07, "49558": -2.1308655107077355e-12, "12596": -1.1782315373420714e-06, "2215": -4.297470441088081e-09, "38964": 5.126190558075905e-07, "1966": -2.31829397380352e-07, "36951": -1.6297437250614166e-06, "19437": 1.4693329219994665e-13, "47182": -1.9590842723846437e-06, "24183": -4.447863902896643e-08, "28182": 1.583769838095061e-19, "5267": -4.44244772195816e-06, "41565": 1.2376121720329702e-18, "35684": -7.125775516033173e-07, "46765": -2.2616382921114564e-10, "20211": 6.3467669486999515e-06, "25201": 4.406932457845514e-16, "46364": 8.134046908248038e-16, "45205": -2.4714292958378792e-08, "12684": -7.290723733603955e-08, "41732": -5.56865781545639e-07, "17423": 1.3723479211330414e-06, "31279": -2.0351780112832784e-08, "8492": -2.8590508736670016e-09, "40686": 1.36616051197052e-06, "46925": -1.7918133380590006e-10, "25999": -1.8850346095860004e-08, "46650": -9.154805411526468e-12, "40125": -7.066155672073364e-06, "8943": -8.28118085861206e-06, "13639": -1.3746988028287887e-07, "7734": -5.845128612236295e-12, "34508": 1.9506490230560305e-06, "36350": -7.833031704649329e-09, "27458": -1.593198103364557e-09, "29134": -1.0077720507979392e-07, "42936": -7.518742222600849e-11, "11653": -1.1648496612906456e-07, "20870": 7.228460162878036e-09, "1922": 1.369662945047636e-25, "18920": 6.764913336541195e-22, "45577": 6.676498004627718e-19, "21611": 8.81200890034961e-14, "49456": -8.16775866496755e-12, "40837": 9.594278931617737e-06, "40222": -4.342159256339073e-07, "23347": -4.482512565573416e-12, "21127": -3.435912778502076e-25, "41422": -1.5567479133605958e-05, "14911": -3.9164162444649267e-10, "20183": 5.935396618639288e-16, "34100": -2.2093898223829456e-10, "33297": 7.967232207306551e-14, "22363": 4.659557041966113e-20, "9062": -2.0287325241952202e-11, "45657": -4.297076910734177e-07, "2267": -1.653609680943191e-08, "17786": -1.6881261020898818e-07, "8820": -6.919809151440858e-08, "13390": 4.0721141736366206e-16, "3170": 8.873113244771958e-07, "41357": -8.54051485657692e-08, "18491": 4.1690324695080327e-19, "38132": 1.045149564743042e-05, "13939": -1.0704158739827108e-10, "46700": -2.5684688091278075e-05, "30148": 7.668237230973319e-10, "8072": -1.3882662169635296e-07, "24269": -4.478741539060138e-10, "15692": -2.403310645604506e-11, "10792": -1.281242584809661e-08, "19872": 1.2601047671978448e-12, "40248": -3.5517725336831064e-10, "14046": -6.970425445630795e-29, "45091": -6.548386812210083e-06, "13882": -1.7461070790886878e-07, "8715": 1.3235208762285567e-15, "35304": -2.8323116566753013e-10, "30572": -7.688353303819895e-08, "21243": 6.047783074336621e-13, "21890": -1.2026861310005188e-07, "7526": -2.4083054065704346e-06, "45652": -2.5453075068071486e-09, "1730": -2.2089556296123192e-10, "44601": -1.6028881072998047e-06, "16527": -1.6162959859400416e-16, "6354": -1.5389484815386824e-11, "36162": 4.6824522018432615e-05, "18788": -2.200910821557045e-08, "22216": -1.2143078492954372e-10, "48347": -5.01728355884552e-06, "46331": 1.3865014691916145e-15, "34579": 2.6479072406937475e-16, "11930": -1.5775658190250396e-07, "37341": -2.9512375476770104e-09, "11650": -1.2850430607795715e-06, "13355": 6.731124001135139e-22, "28158": -3.874607955367537e-11, "44220": 1.890309664102029e-20, "31854": -2.623851643875241e-08, "30459": 7.83353010279722e-22, "17168": 6.928976142850373e-16, "43732": -5.322335055097938e-09, "3065": 1.0124738328158855e-08, "19079": -4.432220011949539e-09, "13730": 1.7867743959745773e-18, "27688": -3.508235095068812e-08, "41804": -3.734487690962851e-09, "7532": 4.2426599614151656e-19, "14887": -2.3530079051852225e-08, "7473": -6.203683733474464e-10, "47479": 1.2118903970625982e-17, "16472": -3.9124805480241776e-08, "46655": -1.0259579122066498e-06, "47978": 4.441058039665222e-06, "40785": 8.426303241043567e-20, "40609": -5.93021534656124e-16, "39781": -3.607001417549327e-11, "40392": 3.3894667029380797e-06, "33438": -6.784821593441848e-15, "13489": -5.2400212734937667e-08, "14317": 3.204524755477905e-05, "25849": -3.564787097275257e-08, "12275": -1.3162908144295216e-08, "43597": -4.9206132644030734e-11, "41263": -2.1544950008392332e-05, "42941": 3.60041611270036e-22, "40675": 1.5271753072738647e-06, "1776": -2.0019452051656117e-12, "11580": 1.8062138557434082e-05, "23448": -1.3863889307685895e-11, "38728": -2.5365431793034077e-09, "49100": 3.257018432734071e-14, "46145": -1.7640256828599375e-11, "29977": -6.581753492355347e-07, "26680": -5.7964550399244386e-21, "26097": 7.113698075045249e-13, "30397": -6.908131763339043e-09, "1662": -1.274070692697249e-17, "14502": 1.4364910125732421e-05, "6797": 8.213982743759604e-19, "10738": -1.4147943147690966e-10, "35904": -2.508758478736439e-16, "6992": -3.254575654864311e-08, "35756": -4.1237341065425425e-10, "47892": -4.987053573131561e-06, "6459": 3.2003422134607717e-15, "30188": 8.06837634017058e-21, "34670": -4.061493655171944e-11, "18865": 1.368203666061163e-09, "18190": -3.6274895071983338e-06, "16793": -1.8079369965562363e-11, "24774": 1.698203980922699e-06, "16757": -1.4560946729034185e-08, "30752": -2.542644739151001e-07, "36239": -6.6410191357135776e-09, "42646": 4.769335504306582e-13, "13937": -1.9101498764939606e-09, "34140": 4.340843558311462e-06, "23604": 1.2606754302978515e-05, "14841": -9.34701133519411e-08, "4585": -1.8610617145895959e-07, "11569": -4.3401099741458893e-07, "5704": 1.1516683674138248e-23, "45178": -9.104356649913825e-11, "36647": 3.103762865066528e-08, "38960": -1.8873865883506368e-11, "13563": 7.553620786187647e-22, "15964": 6.993691921234131e-06, "48413": 9.008623873606786e-23, "34271": -2.456810772418976e-06, "22752": -2.3936939331169715e-21, "27082": -4.4743043477270723e-26, "31438": -1.9218491315841674e-05, "49226": -8.994760923087597e-08, "4573": -1.6322086793252312e-13, "37499": 1.8951235106214882e-08, "9532": -5.63795268535614e-07, "26181": 1.1896006846257023e-13, "39323": -3.3355867490172386e-08, "24904": -1.5868768969085068e-09, "33636": -2.9369634576141835e-08, "29715": -3.2120555988512935e-09, "45357": -9.029045031638816e-11, "17193": -2.0950647012796253e-11, "15590": -9.558704914525151e-10, "22687": -3.8817470340291035e-11, "8119": 6.493859672218605e-14, "4616": 7.759797426842852e-13, "22416": -6.782698847018765e-12, "41733": 2.007076545851305e-11, "24336": -3.17886509001255e-07, "36315": -9.090038020076462e-12, "6385": -1.2666408717632294e-06, "13688": -3.9194305427372454e-08, "33419": 2.6020514965057374e-06, "11375": -1.0899905115365982e-07, "47637": -7.697481487412006e-10, "3212": -3.1125526689466246e-19, "4683": 5.587910706881434e-25, "29868": -1.2668543786276132e-09, "47596": -3.35640124976635e-07, "22655": -2.5896800216287374e-08, "34476": -6.319045269265189e-12, "31757": -1.1611495018005371e-05, "47929": -1.0648770967236487e-11, "3493": -6.470457315444946e-06, "35015": -2.4591055698692798e-08, "1933": -1.0820385068655013e-09, "29116": -1.0897641186602413e-09, "25863": -4.841051995754242e-09, "17112": -5.092591891298071e-10, "30962": -1.3558996841311454e-07, "45735": -5.058064562035725e-10, "23520": -2.791210077702999e-08, "27558": -7.995350286364555e-08, "49207": -1.567154824733734e-06, "13702": -3.934041887987405e-09, "14435": -3.126932382583618e-06, "1611": -1.245807041414082e-08, "14109": 7.816242054104805e-08, "45363": -1.157037477241829e-09, "15442": 2.7894293452845884e-12, "46881": -3.5605361335910856e-09, "42007": -7.929476560093463e-09, "11446": 9.810239245101556e-21, "1233": 8.162228390574456e-08, "27834": 4.77607753693321e-18, "18817": -5.418009757995605e-06, "18623": -9.04157233890146e-09, "31859": -2.0305955410003662e-06, "46254": 2.149043321609497e-05, "19637": -4.273965896572918e-10, "6273": -1.8662613630294799e-06, "33900": 5.030282695375407e-19, "33837": -1.8514484167099e-07, "5041": -5.189461633563042e-08, "19776": -1.4969997107982636e-06, "17140": -3.2706595957279204e-07, "34053": -1.3489870727062224e-06, "15596": 1.4607793092727662e-05, "25178": 5.258370450178518e-13, "9633": -6.17770791053772e-06, "29126": 1.1073118448257446e-06, "7364": -7.775097154080868e-08, "38778": 4.748545306965113e-18, "30442": -1.3479737937450408e-06, "39558": 6.180172510145542e-26, "18814": -1.830341061577201e-08, "34634": -4.921860636386555e-11, "47448": -2.2310275584459304e-07, "44782": -8.102917671203614e-07, "25356": -4.213309512124397e-10, "4640": -7.116904016584158e-09, "8350": -6.800382266192173e-12, "33658": -1.2908056378364563e-06, "37491": 6.2650840071398764e-15, "29359": -7.622933026141254e-11, "25061": -3.8339043385349213e-10, "41552": 2.1805781871080398e-08, "29854": -1.359026040881872e-07, "23675": 1.9482943904025607e-17, "23614": 5.486485362052918e-07, "49436": 1.1352237462997437e-05, "21407": 7.56128770262876e-12, "49051": -6.322874687612057e-09, "20462": -1.2641976354643703e-09, "45983": 1.5653461105102905e-12, "46169": -2.236901673313696e-10, "13345": 1.362106204032898e-06, "28065": 6.309943646192551e-07, "48706": -1.651047496125102e-09, "33782": -4.916327307000756e-09, "11674": -4.697908480011392e-11, "39948": -3.1985780224204064e-08, "20748": 1.0792173147201539e-05, "49695": -2.423612400889397e-07, "13732": -1.2430522474460303e-10, "27990": 3.1497204303741453e-06, "17966": -1.9873780516705958e-21, "41462": -2.4727997370064258e-08, "9498": -1.8911594524979593e-08, "39920": 2.0034301280975343e-06, "21194": 7.329453947022557e-09, "4353": -1.4895636588335036e-07, "3685": -1.2951646000146866e-07, "6780": -2.305571548640728e-07, "3095": -1.6736308112740515e-07, "15583": -5.3589106418995734e-21, "15039": 3.8555879200430355e-12, "6432": -6.204929903219636e-14, "7009": 2.2914978942134565e-16, "33075": 9.220220148563385e-07, "27554": -3.953807281575905e-15, "30494": 2.6171815395355224e-06, "28556": -1.1890361309051513e-05, "49563": -2.1372270584106447e-06, "8595": -3.5527591535355895e-10, "7286": 4.121729839956925e-24, "49872": 1.3802086934447288e-07, "49443": 5.24158810837538e-20, "41761": -2.096399839501828e-09, "17701": 7.470479011535644e-06, "11209": -1.9455647468566896e-05, "38293": 7.834849305790592e-18, "32473": -8.344431966543197e-07, "25810": -8.206470310688019e-07, "31331": -5.113167762756347e-06, "8918": -1.2551579857245087e-09, "13244": 2.996407162128217e-25, "28094": -1.821071095764637e-07, "38597": -3.1143905594944956e-07, "17042": 8.26703150380581e-16, "8851": -5.062288045883179e-06, "44925": 8.49165893157533e-14, "49606": 1.6915035181992027e-18, "49629": -1.5015613264498379e-18, "5429": 9.547565646070288e-20, "38153": 7.53870837410454e-22, "36149": -3.974976425524801e-09, "43998": 4.342098947063278e-13, "28596": -1.1082787066698074e-07, "47642": -3.03773795167217e-10, "34909": -8.612895011901855e-07, "17281": -9.578985918778926e-10, "26605": -3.684550174511969e-09, "42695": 3.815749427303672e-08, "46871": 1.6078177011991102e-13, "12381": -1.7276915605179966e-09, "19537": 3.4733058096314552e-15, "23402": 1.0588707688441446e-14, "32827": 2.733862615456051e-17, "1482": 1.864338197710147e-16, "40943": 3.642608714660156e-15, "32542": -1.3078337069600821e-08, "1192": 4.194057948159191e-16, "32434": -5.766725540161133e-06, "18471": -4.606811562553048e-09, "49304": 7.885853052139282e-06, "37584": -1.3282534609970754e-11, "19032": -1.4825032224052847e-12, "17598": -5.783994682133198e-08, "21161": -8.927632123231887e-08, "35852": -1.642489194869995e-05, "21265": -2.252697186122532e-11, "575": -8.600732311606407e-08, "45871": 1.0163753172420798e-15, "21914": -1.3388795778155327e-08, "47654": -3.4893788397312166e-08, "11547": 5.271947979927063e-06, "27053": -2.3077387362718583e-07, "38259": 1.1486786592436807e-19, "34756": -1.572740077972412e-07, "2017": -5.921427607536316e-06, "2598": -6.173815347843003e-15, "37159": -2.840735979781073e-16, "47429": -1.3774540548183722e-11, "37602": -1.218125456944108e-08, "2062": 1.219913363456726e-05, "17234": -3.051651874557138e-08, "41648": -9.546032524667681e-09, "27637": -3.4124648664146663e-09, "28089": 1.4849868001931554e-13, "9333": 1.5618122073401963e-15, "14847": -1.693623699247837e-07, "7257": -4.867089446634054e-09, "27702": -3.99291502617416e-11, "2673": -5.946553301328094e-11, "1190": -2.6668538339436053e-08, "37432": -3.0444630283454896e-11, "19411": -3.85519303381443e-07, "6080": -7.802802138030529e-09, "19787": -4.101567901670933e-08, "22549": -2.8212754354939307e-15, "34499": -3.4787532058544455e-10, "45893": -2.1935710310935972e-06, "44947": 6.431604623794556e-06, "32807": -3.448254346949398e-11, "42307": -2.645424101501703e-09, "44516": -1.67222716845572e-08, "7090": -5.264291539788246e-09, "25546": 2.185011567235051e-12, "1469": -1.0852082632482051e-07, "31215": 5.511975424699056e-20, "24545": 2.4988748133182526e-06, "49453": -3.2804816961288454e-06, "43162": -5.048565864562988e-06, "43848": -6.8214716156944635e-09, "48789": 2.3487602973659706e-14, "35980": -1.2260932475328445e-07, "43783": -4.607760906219483e-06, "16331": -1.5026068687438965e-06, "18511": 1.1976726353168487e-06, "25996": -1.3297227269504218e-10, "1843": -1.9412434194236994e-08, "20407": -6.022611167281866e-08, "15939": -8.569896817207336e-06, "22824": -2.321625053882599e-06, "30348": 6.889689065169511e-23, "17204": -5.205820149956075e-17, "27049": 1.0634338855743409e-05, "24962": 2.7390422765165566e-08, "15606": -1.892607659101486e-08, "47681": 1.7264477847334092e-13, "40062": -1.9014805555343627e-07, "25260": -2.833713889122009e-06, "29893": -7.673802610952407e-10, "7297": -1.9519876688718794e-07, "14095": -2.569588205408868e-17, "36771": 6.805609446018934e-09, "28904": 5.975598682539384e-14, "11298": -2.063745146996254e-15, "38838": -1.5177587897596822e-12, "40158": -1.6481253504753113e-06, "30288": -6.455831527709961e-06, "161": -6.709485660394421e-11, "19567": -1.696805120445788e-09, "34010": 3.357086330652237e-07, "32687": 1.268357590781532e-21, "17859": -1.2474521645344794e-09, "48466": -1.5854093149414438e-13, "37304": 9.746332168579102e-06, "25587": -1.3976243773416996e-16, "19928": -2.9412612318992616e-06, "6573": -1.9950394403167592e-12, "2401": 4.2181291348697416e-13, "8013": -1.5343138575553894e-06, "27760": -6.1458570417016745e-09, "44160": -5.825007706880569e-07, "18485": -4.030140936374665e-06, "7820": -3.0876094569975975e-13, "3907": -3.230832808185369e-09, "32997": 4.048188403248787e-07, "25915": 3.3895015716552734e-06, "9545": -2.093455009162426e-07, "26943": -5.636359063099577e-24, "20570": -8.299282967527688e-12, "35384": -2.8713751817122104e-10, "33398": -1.5307709574699403e-07, "22536": -3.256507217884064e-06, "28391": 2.660474340832053e-15, "49079": 1.5844815969467162e-06, "23493": -1.6126135597005486e-09, "4527": -7.74913642089814e-10, "20977": 1.5227099095516117e-18, "15790": -7.743808237137273e-10, "27766": 2.610487867538147e-16, "14000": -7.146655023097991e-07, "28476": -1.4575446024537086e-07, "12859": -2.6004336541518567e-09, "38038": -1.520252553746104e-08, "7360": 4.444922208786011e-06, "21839": -1.7967932990359258e-11, "25819": -1.2843111471738665e-09, "37955": -1.584936399012804e-08, "29701": -2.102813922988389e-13, "18395": 1.431044438504614e-10, "22702": -5.4558308875130026e-11, "7175": -4.424933716654778e-07, "34126": -1.7394948005676269e-06, "43221": -5.906413207412698e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_92.json <==
{"20228": -2.861035346984863e-05, "24631": -1.7399881035089493e-08, "21481": 7.97641774852309e-14, "31601": -4.670020937919617e-07, "21027": -7.795930287102238e-11, "7756": 3.6271348595619203e-06, "15003": -3.2496714084118136e-11, "10962": -4.026579670608044e-08, "37208": -2.0858773496001959e-10, "1713": 1.2965940641151974e-11, "25435": 2.9612445831298827e-05, "10196": -7.229504990391433e-09, "8919": -1.9617773592472076e-07, "40058": -5.868194857612252e-09, "1597": -4.111790331080556e-09, "18522": -1.5037607270507181e-15, "44492": -1.6390100354328753e-08, "48083": -7.012680172920227e-07, "12260": -3.506322391331196e-08, "7314": -7.076762616634369e-08, "35031": -6.811513751745224e-07, "17309": -2.031971514225006e-07, "6094": -2.4699757341295482e-09, "19429": -3.990024026734318e-12, "38589": 3.072758045163937e-10, "23": -9.122215942625188e-12, "11185": -2.1881205611862243e-09, "17000": -1.0077111423015595e-07, "31999": -8.47099581733346e-10, "31002": -4.142540693283081e-07, "5762": 4.784401651578398e-20, "19308": -1.815992034971714e-07, "16780": -2.619626684463583e-11, "36171": -4.9353631986302887e-23, "31110": -5.486681475304067e-09, "5943": 4.654923668745425e-15, "22617": -1.1722246557474136e-06, "46077": -5.464491272672012e-17, "39120": 1.4223995245532528e-18, "24076": -1.7506159842014312e-07, "49558": -2.1334905397907276e-12, "12596": -1.178276240825653e-06, "2215": -4.31279098847881e-09, "38964": 5.341590195894242e-07, "1966": -2.309775911271572e-07, "36951": -1.5440699458122253e-06, "19437": 1.4682669302601426e-13, "47182": -1.9979162514209747e-06, "24183": -4.4675441458821296e-08, "28182": 1.5370146358461603e-19, "5267": -4.470836520195007e-06, "41565": 1.2373652449881867e-18, "35684": -7.174895703792572e-07, "46765": -2.263709029648453e-10, "20211": 6.390173435211182e-06, "25201": 4.392313249224067e-16, "46364": 8.129327072614601e-16, "45205": -2.5315722450613975e-08, "12684": -7.158584892749787e-08, "41732": -5.456636101007461e-07, "17423": 1.5605200827121734e-06, "31279": -2.0346320234239102e-08, "8492": -2.8626385028474033e-09, "40686": 1.3296133279800416e-06, "46925": -1.7813190424931236e-10, "25999": -1.897249836474657e-08, "46650": -9.15839450499334e-12, "40125": -7.130145430564881e-06, "8943": -8.291855454444885e-06, "13639": -1.3529393821954727e-07, "7734": -5.847238071510219e-12, "34508": 1.9423392415046694e-06, "36350": -7.754082907922567e-09, "27458": -1.586118305567652e-09, "29134": -1.0258831083774567e-07, "42936": -7.526326498918934e-11, "11653": -1.1659013107419015e-07, "20870": 8.565294556319714e-09, "1922": 1.3811174578269347e-25, "18920": 6.795524313161577e-22, "45577": 6.660462654496657e-19, "21611": 8.830545183968753e-14, "49456": -8.17748230019788e-12, "40837": 9.593827724456787e-06, "40222": -4.3487191200256347e-07, "23347": -4.51154846814461e-12, "21127": -3.5039086404410687e-25, "41422": -1.5469026565551757e-05, "14911": -3.9490900235250593e-10, "20183": 5.948996156801556e-16, "34100": -2.2363794414559378e-10, "33297": 8.0842026406458e-14, "22363": 4.656680518077237e-20, "9062": -2.03400077225524e-11, "45657": -4.28839847445488e-07, "2267": -1.5619099140167235e-08, "17786": -1.738092303276062e-07, "8820": -6.801753770560026e-08, "13390": 4.070303122327701e-16, "3170": 1.0023891180753707e-06, "41357": -8.657088503241539e-08, "18491": 4.1469879288359713e-19, "38132": 1.0368177890777588e-05, "13939": -1.0685486813599709e-10, "46700": -2.5642502307891844e-05, "30148": 7.601299148518592e-10, "8072": -1.3905524276196956e-07, "24269": -4.4726839405484496e-10, "15692": -2.3940533537825103e-11, "10792": -1.2789943721145391e-08, "19872": 1.264254478883231e-12, "40248": -3.5428209230303765e-10, "14046": -5.099171647799653e-29, "45091": -6.567909717559814e-06, "13882": -1.7410773783922197e-07, "8715": 1.3327962344877875e-15, "35304": -3.1210671295411885e-10, "30572": -7.562309503555298e-08, "21243": 6.055605439314604e-13, "21890": -1.2034680694341658e-07, "7526": -2.4221521615982054e-06, "45652": -2.5369261857122183e-09, "1730": -2.206003773608245e-10, "44601": -1.5935802459716797e-06, "16527": -1.6177482964341294e-16, "6354": -1.4843669760011836e-11, "36162": 4.6737279891967774e-05, "18788": -2.1901403088122606e-08, "22216": -1.2113247976230922e-10, "48347": -5.004498362541199e-06, "46331": 1.3845176394244874e-15, "34579": 2.6253776930218467e-16, "11930": -1.562126912176609e-07, "37341": -2.9679021099582313e-09, "11650": -1.287592053413391e-06, "13355": 6.701981435538161e-22, "28158": -3.8759876588301266e-11, "44220": 1.8856984167371767e-20, "31854": -2.627792302519083e-08, "30459": 7.638615910233185e-22, "17168": 7.020346803887634e-16, "43732": -5.366188706830144e-09, "3065": 1.0037759784609079e-08, "19079": 2.039508894085884e-08, "13730": 1.7926675768831224e-18, "27688": -3.212411189451814e-08, "41804": -3.6628160160034893e-09, "7532": 4.19595863046171e-19, "14887": -2.3962468840181827e-08, "7473": -6.172519351821393e-10, "47479": 1.206563278108308e-17, "16472": -3.910228610038757e-08, "46655": -1.0245946049690246e-06, "47978": 4.497027695178985e-06, "40785": 8.283174154715376e-20, "40609": -5.943814884723509e-16, "39781": -3.6210703910910525e-11, "40392": 3.5099440813064576e-06, "33438": -6.688808951160752e-15, "13489": -5.342329386621714e-08, "14317": 3.170558452606201e-05, "25849": -3.557802410796285e-08, "12275": -1.31072080694139e-08, "43597": -4.884614554612199e-11, "41263": -2.1191525459289552e-05, "42941": 3.5839062494182916e-22, "40675": 1.655210703611374e-06, "1776": -1.9629779046681508e-12, "11580": 1.7989466190338134e-05, "23448": -1.3843184660800034e-11, "38728": -2.5356526020914315e-09, "49100": 3.241552359867228e-14, "46145": -1.7858662886283126e-11, "29977": -6.603182852268219e-07, "26680": -5.793247961427897e-21, "26097": 7.074128660633505e-13, "30397": -6.915777921676636e-09, "1662": -1.2383159818732392e-17, "14502": 1.4549770355224609e-05, "6797": 8.060435321586776e-19, "10738": -1.4825960533926263e-10, "35904": -2.7256721185642264e-16, "6992": -3.3544674515724185e-08, "35756": -4.1016304749064147e-10, "47892": -4.7081875801086425e-06, "6459": 3.1963975910542788e-15, "30188": 8.043089230321487e-21, "34670": -4.0918375816545446e-11, "18865": 1.6371870879083872e-09, "18190": -3.485535979270935e-06, "16793": -1.8097991869581165e-11, "24774": 1.6868901252746582e-06, "16757": -1.468412927351892e-08, "30752": -2.3257654160261154e-07, "36239": -6.567839882336557e-09, "42646": 4.775062834028176e-13, "13937": -1.8199665646534413e-09, "34140": 4.384801983833313e-06, "23604": 1.2937467098236083e-05, "14841": -9.37921181321144e-08, "4585": -1.9520610570907592e-07, "11569": -4.320923238992691e-07, "5704": 1.1470030687590257e-23, "45178": -9.121502444031648e-11, "36647": 3.107739612460137e-08, "38960": -1.899981839414977e-11, "13563": 7.667173493700966e-22, "15964": 7.002164125442505e-06, "48413": 8.908629318077701e-23, "34271": -2.397916167974472e-06, "22752": -2.3959745693274535e-21, "27082": -4.4874847114621524e-26, "31438": -1.9086551666259766e-05, "49226": -9.05622448772192e-08, "4573": -1.6712853323497255e-13, "37499": 1.9161301897838713e-08, "9532": -5.727440118789673e-07, "26181": 1.1866738702792644e-13, "39323": -3.337374422699213e-08, "24904": -1.5966112550813704e-09, "33636": -2.9476513154804708e-08, "29715": -3.248168504796922e-09, "45357": -9.062664503289852e-11, "17193": -2.0919487724313512e-11, "15590": -9.57929587457329e-10, "22687": -3.876697519444861e-11, "8119": 6.528951157491747e-14, "4616": 7.832754533865227e-13, "22416": -6.8449895707090035e-12, "41733": 1.999579581024591e-11, "24336": -3.152773529291153e-07, "36315": -9.075881166609179e-12, "6385": -1.2582021951675415e-06, "13688": -4.033773671835661e-08, "33419": 2.588975429534912e-06, "11375": -1.0949190706014633e-07, "47637": -7.68889658502303e-10, "3212": -3.1281360422970305e-19, "4683": 5.5935419973953305e-25, "29868": -1.279363641515374e-09, "47596": -3.293849155306816e-07, "22655": -2.605527173727751e-08, "34476": -6.31772593351343e-12, "31757": -1.1609833240509033e-05, "47929": -1.054668246069923e-11, "3493": -6.514159440994263e-06, "35015": -2.5510962586849927e-08, "1933": -9.053293615579605e-10, "29116": -1.0770359949674458e-09, "25863": -4.846527299378067e-09, "17112": -5.066650919616222e-10, "30962": -1.3613643124699592e-07, "45735": -5.091638013254851e-10, "23520": -2.8124186210334302e-08, "27558": -8.012848906219006e-08, "49207": -1.5675394237041474e-06, "13702": -3.9702601497992875e-09, "14435": -3.1005561351776125e-06, "1611": -1.2385777663439513e-08, "14109": 7.922664284706116e-08, "45363": -1.1543238360900431e-09, "15442": 2.796571720864449e-12, "46881": -3.5688120988197626e-09, "42007": -7.96138949226588e-09, "11446": 9.715358849514866e-21, "1233": 8.62373597919941e-08, "27834": 4.791980614399227e-18, "18817": -5.4042339324951176e-06, "18623": -9.026863262988627e-09, "31859": -2.0062455534935e-06, "46254": 2.1476523876190186e-05, "19637": -4.260878631612286e-10, "6273": -1.8583017587661742e-06, "33900": 5.088308179207295e-19, "33837": -1.8666625022888185e-07, "5041": -5.190989002585411e-08, "19776": -1.4584702253341674e-06, "17140": -3.280782327055931e-07, "34053": -1.3569965958595277e-06, "15596": 1.5080320835113525e-05, "25178": 5.245009049303917e-13, "9633": -6.172581911087036e-06, "29126": 1.108085811138153e-06, "7364": -7.778923492878675e-08, "38778": 4.780192084177792e-18, "30442": -1.3471119105815887e-06, "39558": 6.345209582634077e-26, "18814": -1.829126966185868e-08, "34634": -4.929447186441394e-11, "47448": -2.232927829027176e-07, "44782": -8.112230896949768e-07, "25356": -4.2800289520528166e-10, "4640": -7.161907269619405e-09, "8350": -6.800195251344121e-12, "33658": -1.2858189642429352e-06, "37491": 5.979570172343074e-15, "29359": -7.562359314761124e-11, "25061": -3.826811007456854e-10, "41552": 2.5728261098265646e-08, "29854": -1.3530194759368896e-07, "23675": 1.9293399343423e-17, "23614": 5.527199059724808e-07, "49436": 1.0941916704177857e-05, "21407": 7.469781166946633e-12, "49051": -6.487227510660887e-09, "20462": -1.2643226364161819e-09, "45983": 1.5639955108781578e-12, "46169": -2.2385360352927818e-10, "13345": 1.3713803887367248e-06, "28065": 6.348781287670135e-07, "48706": -1.6431263065896927e-09, "33782": -4.910214338451624e-09, "11674": -4.712479039881146e-11, "39948": -3.178398124873638e-08, "20748": 1.00691556930542e-05, "49695": -2.6307709515094757e-07, "13732": -1.2402553693391384e-10, "27990": 3.16342294216156e-06, "17966": -1.9698902623811428e-21, "41462": -2.479951363056898e-08, "9498": -1.8168009119108318e-08, "39920": 2.0006732642650605e-06, "21194": 7.313902606256306e-09, "4353": -1.4876199886202812e-07, "3685": -1.3077642768621444e-07, "6780": -2.2729966789484024e-07, "3095": -1.6970494762063027e-07, "15583": -5.2875682331258956e-21, "15039": 3.81232212021132e-12, "6432": -6.11754558121902e-14, "7009": 2.294048458140185e-16, "33075": 9.104642271995544e-07, "27554": -3.9179864907978865e-15, "30494": 2.7092134952545166e-06, "28556": -1.1536009311676026e-05, "49563": -2.1245221793651583e-06, "8595": -3.567122621461749e-10, "7286": 4.125125933359338e-24, "49872": 1.37450834736228e-07, "49443": 5.1848961932156494e-20, "41761": -2.1056411787867544e-09, "17701": 7.314215898513794e-06, "11209": -1.9233970642089843e-05, "38293": 7.842292353704705e-18, "32473": -8.430688083171845e-07, "25810": -8.246010541915893e-07, "31331": -5.009245276451111e-06, "8918": -1.2533740664366632e-09, "13244": 3.262643320214079e-25, "28094": -1.818547211587429e-07, "38597": -3.1317170709371566e-07, "17042": 8.271559825967501e-16, "8851": -5.063498616218567e-06, "44925": 8.477041291143905e-14, "49606": 1.706237419147466e-18, "49629": -1.4980658586457446e-18, "5429": 9.389907403597845e-20, "38153": 7.626532455845011e-22, "36149": -3.956114233005792e-09, "43998": 4.394228980686421e-13, "28596": -1.1294660158455372e-07, "47642": -3.0523020541295407e-10, "34909": -8.658815920352936e-07, "17281": -9.572385170031339e-10, "26605": -3.6884340806864204e-09, "42695": 3.7976542953401806e-08, "46871": 1.4518485969006178e-13, "12381": -1.7655784904491156e-09, "19537": 3.479848076359815e-15, "23402": 1.0565988084465517e-14, "32827": 2.7391730376968847e-17, "1482": 1.8712403154763634e-16, "40943": 3.617551258550122e-15, "32542": -1.2967846123501658e-08, "1192": 4.2067318378746775e-16, "32434": -5.738414525985718e-06, "18471": -4.693534865509719e-09, "49304": 7.81898558139801e-06, "37584": -1.3202743502915837e-11, "19032": -1.4665974390482006e-12, "17598": -5.7565183378756045e-08, "21161": -8.900128304958344e-08, "35852": -1.6293094158172607e-05, "21265": -2.2628921669820556e-11, "575": -8.587493561208248e-08, "45871": 1.0174179554400809e-15, "21914": -1.3399425661191344e-08, "47654": -3.5142002161592246e-08, "11547": 5.276811122894287e-06, "27053": -2.433108165860176e-07, "38259": 1.1419877765867296e-19, "34756": -1.5487338416278362e-07, "2017": -5.913187265396118e-06, "2598": -6.088098358780769e-15, "37159": -2.919559732861288e-16, "47429": -1.377273292746395e-11, "37602": -1.220553764142096e-08, "2062": 1.217634916305542e-05, "17234": -3.0607907101511954e-08, "41648": -9.727647993713617e-09, "27637": -3.4411106025800108e-09, "28089": 1.4877206133689925e-13, "9333": 1.5584329660089935e-15, "14847": -1.6876224428415298e-07, "7257": -4.8595317639410496e-09, "27702": -4.039877239847556e-11, "2673": -5.948063062533038e-11, "1190": -2.677142387256026e-08, "37432": -3.0243948003771945e-11, "19411": -3.8576912134885786e-07, "6080": -7.778932922519744e-09, "19787": -4.092526622116566e-08, "22549": -2.9380145538659972e-15, "34499": -3.4595082979649305e-10, "45893": -2.176840454339981e-06, "44947": 6.3451981544494625e-06, "32807": -3.461627329670591e-11, "42307": -2.6592385256662964e-09, "44516": -1.6696511302143336e-08, "7090": -5.215336568653583e-09, "25546": 2.196544954813362e-12, "1469": -1.0817277245223522e-07, "31215": 5.540248537445457e-20, "24545": 2.4834787845611574e-06, "49453": -3.2986044883728027e-06, "43162": -4.80549693107605e-06, "43848": -6.826386670581997e-09, "48789": 2.5965198879873696e-14, "35980": -1.2119348160922526e-07, "43783": -4.6027082204818726e-06, "16331": -1.460244357585907e-06, "18511": 1.194116249680519e-06, "25996": -1.343193434877321e-10, "1843": -1.944652758538723e-08, "20407": -6.065964698791504e-08, "15939": -8.603389263153077e-06, "22824": -2.302999645471573e-06, "30348": 7.160311128733585e-23, "17204": -5.1784423103773404e-17, "27049": 1.0301299095153809e-05, "24962": 2.6856474578380584e-08, "15606": -1.9159773364663124e-08, "47681": 1.7463118950900026e-13, "40062": -1.9565949216485024e-07, "25260": -2.8199928998947144e-06, "29893": -7.698588888160884e-10, "7297": -1.9521459937095643e-07, "14095": -2.5178669912917505e-17, "36771": 6.772697670385242e-09, "28904": 6.019374776400355e-14, "11298": -2.0494009267402192e-15, "38838": -1.5298637379146385e-12, "40158": -1.6517168283462525e-06, "30288": -6.5172940492630005e-06, "161": -6.705245596094755e-11, "19567": -1.7138745170086623e-09, "34010": 3.7233203649520873e-07, "32687": 1.269309576404907e-21, "17859": -1.2529523519333453e-09, "48466": -1.5892672067252532e-13, "37304": 9.678439497947693e-06, "25587": -1.8522280931243529e-16, "19928": -2.9343491792678833e-06, "6573": -1.983247557291179e-12, "2401": 4.1860914734570543e-13, "8013": -1.5372727811336518e-06, "27760": -6.134631112217903e-09, "44160": -5.81107884645462e-07, "18485": -4.016256332397461e-06, "7820": -4.0615191210235936e-13, "3907": -3.1971753924153747e-09, "32997": 4.1661430150270464e-07, "25915": 3.5384029150009156e-06, "9545": -2.1263273432850837e-07, "26943": -5.551777777514499e-24, "20570": -8.32373189041391e-12, "35384": -2.8797996492357924e-10, "33398": -1.5407907776534557e-07, "22536": -3.247266709804535e-06, "28391": 2.6612489989474854e-15, "49079": 1.5241625905036926e-06, "23493": -1.6120984219014645e-09, "4527": -7.733864185865968e-10, "20977": 1.5278778947320353e-18, "15790": -7.742015441181138e-10, "27766": 2.582553268459797e-16, "14000": -7.178746163845062e-07, "28476": -1.4720188453793525e-07, "12859": -2.5884807109832764e-09, "38038": -1.5188630204647778e-08, "7360": 4.42596435546875e-06, "21839": -1.7996214864979265e-11, "25819": -1.281828444916755e-09, "37955": -1.5950462548062205e-08, "29701": -2.0944725065419335e-13, "18395": 1.407736817782279e-10, "22702": -5.4947686294326556e-11, "7175": -4.409685730934143e-07, "34126": -1.785312294960022e-06, "43221": -5.975981025585498e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/approximation_hyper_gradient_contribution.epoch_96.json <==
{"20228": -2.8182814121246338e-05, "24631": -1.742114662192762e-08, "21481": 7.981811656065929e-14, "31601": -4.6691559255123136e-07, "21027": -7.797373655193951e-11, "7756": 3.6870476603507997e-06, "15003": -3.246667802159209e-11, "10962": -4.030022770166397e-08, "37208": -2.0730902178911493e-10, "1713": 1.2953287296113559e-11, "25435": 2.9358341693878174e-05, "10196": -7.2689336957409976e-09, "8919": -1.8712513148784638e-07, "40058": -5.873740301467478e-09, "1597": -4.139409866183996e-09, "18522": -1.486520073701314e-15, "44492": -1.6314696986228227e-08, "48083": -7.009521871805191e-07, "12260": -3.5100639797747136e-08, "7314": -7.092704996466637e-08, "35031": -6.8198561668396e-07, "17309": -1.9804708659648896e-07, "6094": -2.4752804893068967e-09, "19429": -4.001933007202751e-12, "38589": 3.013487730640918e-10, "23": -9.133235607805545e-12, "11185": -2.1910193026997148e-09, "17000": -1.0026328265666962e-07, "31999": -8.469574095215648e-10, "31002": -4.1069209575653077e-07, "5762": 4.8074705938968684e-20, "19308": -1.8140673637390136e-07, "16780": -2.6057170998683432e-11, "36171": -4.8524288296448034e-23, "31110": -5.517997196875512e-09, "5943": 4.631153238676689e-15, "22617": -1.1690182238817216e-06, "46077": -5.781796048875965e-17, "39120": 1.4357407678109585e-18, "24076": -1.7461178824305534e-07, "49558": -2.114151413934451e-12, "12596": -1.1772105842828751e-06, "2215": -4.272426012903452e-09, "38964": 5.388477817177772e-07, "1966": -2.31550931930542e-07, "36951": -1.5856948494911194e-06, "19437": 1.4672402848248112e-13, "47182": -1.9163811206817625e-06, "24183": -4.453889559954405e-08, "28182": 1.377673000094344e-19, "5267": -4.502304792404175e-06, "41565": 1.2279614174451337e-18, "35684": -7.141837477684021e-07, "46765": -2.2757303668186069e-10, "20211": 6.324235796928406e-06, "25201": 4.402076272946864e-16, "46364": 8.086859654143908e-16, "45205": -2.5356218684464692e-08, "12684": -7.17543065547943e-08, "41732": -5.38756474852562e-07, "17423": 1.623753160238266e-06, "31279": -2.0332345739006995e-08, "8492": -2.869463642127812e-09, "40686": 1.2794435024261474e-06, "46925": -1.7835456674220042e-10, "25999": -1.8820655532181264e-08, "46650": -9.179088920063805e-12, "40125": -7.2903209924697876e-06, "8943": -8.323678970336913e-06, "13639": -1.3477628119289876e-07, "7734": -5.842692871738109e-12, "34508": 1.9464339315891267e-06, "36350": -7.822163170203566e-09, "27458": -1.5849265037104487e-09, "29134": -1.0335724800825119e-07, "42936": -7.534042197221425e-11, "11653": -1.1733388528227806e-07, "20870": 7.809661328792572e-09, "1922": 1.3643171287802986e-25, "18920": 6.6927639965363595e-22, "45577": 6.833859785568622e-19, "21611": 8.772562232195469e-14, "49456": -8.177616450666393e-12, "40837": 9.675277471542358e-06, "40222": -4.31082621216774e-07, "23347": -4.536403537258593e-12, "21127": -3.4516731541106255e-25, "41422": -1.5447289943695067e-05, "14911": -3.918949369108304e-10, "20183": 5.919378875951508e-16, "34100": -2.230147219961509e-10, "33297": 8.07457301021941e-14, "22363": 4.6268730051468845e-20, "9062": -2.028154085564893e-11, "45657": -4.2799182236194613e-07, "2267": -1.590860541909933e-08, "17786": -1.694338396191597e-07, "8820": -6.76604500040412e-08, "13390": 4.0260267342162594e-16, "3170": 9.707845747470856e-07, "41357": -8.653141558170319e-08, "18491": 4.176967474157911e-19, "38132": 9.856775999069214e-06, "13939": -1.0603281225485262e-10, "46700": -2.566190242767334e-05, "30148": 7.655219087610021e-10, "8072": -1.3947799801826478e-07, "24269": -4.483420343603939e-10, "15692": -2.3821216927899512e-11, "10792": -1.2811026535928249e-08, "19872": 1.2669387672303856e-12, "40248": -3.541874320944771e-10, "14046": -5.872217469592794e-29, "45091": -6.590383052825928e-06, "13882": -1.7437029629945755e-07, "8715": 1.328907817121916e-15, "35304": -3.5896831832360477e-10, "30572": -7.549134083092213e-08, "21243": 6.045266331966559e-13, "21890": -1.2061286717653275e-07, "7526": -2.4230434000492095e-06, "45652": -2.5404556072317063e-09, "1730": -2.2100712158135138e-10, "44601": -1.5988540649414063e-06, "16527": -1.615550748734762e-16, "6354": -1.5226401046675164e-11, "36162": 4.6736578941345216e-05, "18788": -2.2158785723149777e-08, "22216": -1.211271319334628e-10, "48347": -5.013835430145264e-06, "46331": 1.3922094033169685e-15, "34579": 2.6292057073162844e-16, "11930": -1.566382125020027e-07, "37341": -2.938109973911196e-09, "11650": -1.284559965133667e-06, "13355": 6.657622717137147e-22, "28158": -3.8746825339330824e-11, "44220": 1.8847954796154038e-20, "31854": -2.623407170176506e-08, "30459": 7.892192428350501e-22, "17168": 6.773179239694116e-16, "43732": -5.359956994652748e-09, "3065": 9.980069007724523e-09, "19079": 2.580378204584122e-08, "13730": 1.785402744701112e-18, "27688": -3.335345769301057e-08, "41804": -3.6539242137223484e-09, "7532": 4.1876150171180766e-19, "14887": -2.365787047892809e-08, "7473": -6.193386798258871e-10, "47479": 1.2224193012000394e-17, "16472": -3.912774380296469e-08, "46655": -1.0182778537273407e-06, "47978": 4.529619216918945e-06, "40785": 8.749614022944639e-20, "40609": -5.953085940868519e-16, "39781": -3.6329165595816445e-11, "40392": 3.491077125072479e-06, "33438": -6.77738809518047e-15, "13489": -5.3406562656164167e-08, "14317": 3.1887335777282716e-05, "25849": -3.543205792084336e-08, "12275": -1.3134076725691556e-08, "43597": -4.8857609726837836e-11, "41263": -2.1520247459411622e-05, "42941": 3.1248282886407517e-22, "40675": 1.6599561274051665e-06, "1776": -1.99976824433179e-12, "11580": 1.814031720161438e-05, "23448": -1.387834799970733e-11, "38728": -2.5433168048039077e-09, "49100": 3.268936010769607e-14, "46145": -1.7732303376760682e-11, "29977": -6.651662290096283e-07, "26680": -5.787394434366778e-21, "26097": 7.080029718053993e-13, "30397": -6.901461165398359e-09, "1662": -1.2255695590324133e-17, "14502": 1.4502987861633301e-05, "6797": 8.0057840782035705e-19, "10738": -1.4578521586372517e-10, "35904": -2.7091405507828627e-16, "6992": -3.736397251486778e-08, "35756": -4.078938945895061e-10, "47892": -4.746554493904114e-06, "6459": 3.2030070262756284e-15, "30188": 8.081888103866062e-21, "34670": -4.117180196772097e-11, "18865": 2.081145066767931e-09, "18190": -3.4087902307510377e-06, "16793": -1.8094519873557146e-11, "24774": 1.7119351029396057e-06, "16757": -1.4725736109539867e-08, "30752": -2.3640448227524757e-07, "36239": -6.5366207854822275e-09, "42646": 4.765854555444094e-13, "13937": -1.8293758330401034e-09, "34140": 4.414299726486206e-06, "23604": 1.2906341552734375e-05, "14841": -9.527012705802917e-08, "4585": -1.9433993846178054e-07, "11569": -4.326241835951805e-07, "5704": 1.1472800708666543e-23, "45178": -9.128056262852624e-11, "36647": 3.107476979494095e-08, "38960": -1.900712504721014e-11, "13563": 7.707741739663017e-22, "15964": 6.998766660690308e-06, "48413": 9.081914557420823e-23, "34271": -2.361176460981369e-06, "22752": -2.4274643426306122e-21, "27082": -4.4554306549321555e-26, "31438": -1.9209015369415283e-05, "49226": -9.048475883901119e-08, "4573": -1.6763737065161876e-13, "37499": 1.9223474664613604e-08, "9532": -5.550236254930496e-07, "26181": 1.1931873267201353e-13, "39323": -3.3191549591720106e-08, "24904": -1.583276898600161e-09, "33636": -2.9473812319338322e-08, "29715": -3.3000734401866795e-09, "45357": -9.05650267668534e-11, "17193": -2.09197628464608e-11, "15590": -9.591475827619434e-10, "22687": -3.888707396981772e-11, "8119": 6.543844133233279e-14, "4616": 7.853247296907284e-13, "22416": -6.880910063955526e-12, "41733": 2.0008219507872126e-11, "24336": -3.109822794795036e-07, "36315": -9.048732749761257e-12, "6385": -1.2641748785972595e-06, "13688": -4.01693768799305e-08, "33419": 2.594694197177887e-06, "11375": -1.0942671447992324e-07, "47637": -7.7223070547916e-10, "3212": -3.1222935478400494e-19, "4683": 5.586600788833274e-25, "29868": -1.2797965609934181e-09, "47596": -3.1137075275182723e-07, "22655": -2.597109880298376e-08, "34476": -6.327231858449522e-12, "31757": -1.1609530448913574e-05, "47929": -1.0555705785009194e-11, "3493": -6.500142812728882e-06, "35015": -2.5712721981108188e-08, "1933": -2.2514816373586655e-09, "29116": -1.0746836051112042e-09, "25863": -4.840093606617302e-09, "17112": -5.075184890301898e-10, "30962": -1.3558081351220608e-07, "45735": -5.10094323544763e-10, "23520": -2.8190282173454762e-08, "27558": -8.028091862797737e-08, "49207": -1.5727396309375763e-06, "13702": -3.942094335798174e-09, "14435": -3.095417320728302e-06, "1611": -1.238690922036767e-08, "14109": 7.85769708454609e-08, "45363": -1.1578192061278969e-09, "15442": 2.7888364684258702e-12, "46881": -3.5487004788592456e-09, "42007": -7.962145609781147e-09, "11446": 9.844929479456357e-21, "1233": 8.567552082240582e-08, "27834": 4.679090231593519e-18, "18817": -5.442008376121521e-06, "18623": -9.042162564583122e-09, "31859": -1.9989198446273804e-06, "46254": 2.165196418762207e-05, "19637": -4.2605424823705106e-10, "6273": -1.8921256065368651e-06, "33900": 5.052556273756406e-19, "33837": -1.8692556768655777e-07, "5041": -5.1952251233160494e-08, "19776": -1.4384520053863526e-06, "17140": -3.3168308436870575e-07, "34053": -1.3511550426483155e-06, "15596": 1.5090055465698242e-05, "25178": 5.233713196162171e-13, "9633": -6.199299693107605e-06, "29126": 1.1596897244453431e-06, "7364": -7.780371233820915e-08, "38778": 4.779410916512516e-18, "30442": -1.3468894362449647e-06, "39558": 6.251417479369507e-26, "18814": -1.842718804255128e-08, "34634": -4.9225545808440074e-11, "47448": -2.2341180592775344e-07, "44782": -8.117842674255371e-07, "25356": -4.279976201360114e-10, "4640": -7.151481695473194e-09, "8350": -6.873200391055434e-12, "33658": -1.2923341989517212e-06, "37491": 6.78164635559142e-15, "29359": -7.552206170657883e-11, "25061": -3.8154037611093373e-10, "41552": 2.6907818391919137e-08, "29854": -1.355763617902994e-07, "23675": 1.965993340347083e-17, "23614": 5.477824062108993e-07, "49436": 1.0910332202911376e-05, "21407": 7.562929340565461e-12, "49051": -6.571308476850391e-09, "20462": -1.2591031554620714e-09, "45983": 1.5694831745349802e-12, "46169": -2.2396738131646998e-10, "13345": 1.3513684272766113e-06, "28065": 6.436453759670258e-07, "48706": -1.6323558520525693e-09, "33782": -4.8986199544742706e-09, "11674": -4.697771146311425e-11, "39948": -3.1768453773111104e-08, "20748": 1.0015883445739745e-05, "49695": -2.6246950030326843e-07, "13732": -1.2399185834510717e-10, "27990": 3.1517452001571656e-06, "17966": -1.976944061598301e-21, "41462": -2.4684835225343705e-08, "9498": -1.7571974312886597e-08, "39920": 2.0030641555786133e-06, "21194": 7.2512647602707144e-09, "4353": -1.4701958745718e-07, "3685": -1.3106097467243672e-07, "6780": -2.253717929124832e-07, "3095": -1.6865892335772514e-07, "15583": -5.322296583963322e-21, "15039": 3.934643473257893e-12, "6432": -6.174493805133352e-14, "7009": 2.286590014555223e-16, "33075": 9.15222316980362e-07, "27554": -3.937501436013235e-15, "30494": 2.7337265014648437e-06, "28556": -1.140549898147583e-05, "49563": -2.1372519433498383e-06, "8595": -3.567289240891114e-10, "7286": 4.103229687063235e-24, "49872": 1.3640697114169597e-07, "49443": 5.307402991893513e-20, "41761": -2.1056902187410743e-09, "17701": 7.378056049346924e-06, "11209": -1.901344060897827e-05, "38293": 7.890832627067967e-18, "32473": -8.368277549743653e-07, "25810": -8.179982006549836e-07, "31331": -4.952691793441773e-06, "8918": -1.2562936171889305e-09, "13244": 3.1329885753100733e-25, "28094": -1.8152302131056786e-07, "38597": -3.108071908354759e-07, "17042": 8.223950687114012e-16, "8851": -5.078219175338745e-06, "44925": 8.352351699159044e-14, "49606": 1.6779127729165538e-18, "49629": -1.5090459806223199e-18, "5429": 9.600538239558625e-20, "38153": 7.612865446892165e-22, "36149": -3.969540703110397e-09, "43998": 4.3908954694416025e-13, "28596": -1.1283956468105317e-07, "47642": -3.0671581043861805e-10, "34909": -8.72252956032753e-07, "17281": -9.565317304804921e-10, "26605": -3.686232084874064e-09, "42695": 3.77625017426908e-08, "46871": 1.6045945017140185e-13, "12381": -1.7592338554095477e-09, "19537": 3.513521140696696e-15, "23402": 1.0610006206945855e-14, "32827": 2.727075726696726e-17, "1482": 1.8613680041745796e-16, "40943": 3.646897506204283e-15, "32542": -1.2892488157376648e-08, "1192": 4.172703502169917e-16, "32434": -5.644171237945556e-06, "18471": -4.6745204599574206e-09, "49304": 7.854423522949219e-06, "37584": -1.3185384659664124e-11, "19032": -1.4670457915144653e-12, "17598": -5.742910783737898e-08, "21161": -8.912046439945697e-08, "35852": -1.6255792379379273e-05, "21265": -2.2725664621248144e-11, "575": -8.599456399679184e-08, "45871": 1.00760247367937e-15, "21914": -1.3322685845196247e-08, "47654": -3.514089854434133e-08, "11547": 5.311229825019837e-06, "27053": -2.42739524692297e-07, "38259": 1.163182065586337e-19, "34756": -1.5518350526690482e-07, "2017": -5.866222977638245e-06, "2598": -6.134528995893618e-15, "37159": -2.886230664189693e-16, "47429": -1.373876330035273e-11, "37602": -1.2172939023002983e-08, "2062": 1.2173168659210204e-05, "17234": -3.07055190205574e-08, "41648": -9.684174438007176e-09, "27637": -3.446433984208852e-09, "28089": 1.4819055316195319e-13, "9333": 1.547020150871603e-15, "14847": -1.6916772350668907e-07, "7257": -4.820555914193392e-09, "27702": -3.99319196731085e-11, "2673": -5.959387181064812e-11, "1190": -2.6763968635350467e-08, "37432": -3.015130687344936e-11, "19411": -3.849992528557777e-07, "6080": -7.809257367625833e-09, "19787": -4.076213575899601e-08, "22549": -2.858172865050079e-15, "34499": -3.460468360572122e-10, "45893": -2.1591454744338988e-06, "44947": 6.449687480926514e-06, "32807": -3.4372994832665424e-11, "42307": -2.6459211949259044e-09, "44516": -1.6714534722268582e-08, "7090": -5.216958816163242e-09, "25546": 2.2016902789800953e-12, "1469": -1.080499030649662e-07, "31215": 5.468469271429233e-20, "24545": 2.51456618309021e-06, "49453": -3.2830634713172915e-06, "43162": -4.815439283847809e-06, "43848": -6.849244236946106e-09, "48789": 2.235454266141801e-14, "35980": -1.2085692957043647e-07, "43783": -4.615832269191742e-06, "16331": -1.445547342300415e-06, "18511": 1.1959768831729889e-06, "25996": -1.8479229765944182e-10, "1843": -1.9397104624658822e-08, "20407": -6.046554073691368e-08, "15939": -8.62608015537262e-06, "22824": -2.3094004392623903e-06, "30348": 6.795233311022082e-23, "17204": -5.125615210044288e-17, "27049": 1.0245466232299805e-05, "24962": 2.516253385692835e-08, "15606": -1.9031441770493983e-08, "47681": 1.741920740983005e-13, "40062": -1.9772125408053398e-07, "25260": -2.7759987115859984e-06, "29893": -7.670333434361964e-10, "7297": -1.964215561747551e-07, "14095": -2.6121049767624527e-17, "36771": 6.729067536070943e-09, "28904": 5.967423000186044e-14, "11298": -2.0828655467042266e-15, "38838": -1.5239625383856036e-12, "40158": -1.6644689440727234e-06, "30288": -6.485108137130737e-06, "161": -6.708439286740031e-11, "19567": -1.7254323756787925e-09, "34010": 3.9624594151973726e-07, "32687": 1.2516795120500948e-21, "17859": -1.2577163579408079e-09, "48466": -1.5852688051154473e-13, "37304": 9.517259597778321e-06, "25587": -2.7764391480333825e-16, "19928": -2.948169708251953e-06, "6573": -1.9689839803049837e-12, "2401": 4.164597200428943e-13, "8013": -1.5341059863567353e-06, "27760": -6.146624800749123e-09, "44160": -5.768408253788948e-07, "18485": -4.018976092338562e-06, "7820": 3.8118514567031523e-13, "3907": -3.1818263232707976e-09, "32997": 4.2695224285125734e-07, "25915": 3.522021174430847e-06, "9545": -2.0976144820451735e-07, "26943": -5.497901436267389e-24, "20570": -8.337598842445005e-12, "35384": -2.877257611544337e-10, "33398": -1.520187593996525e-07, "22536": -3.2234364748001097e-06, "28391": 2.6760324511876378e-15, "49079": 1.5528313815593719e-06, "23493": -1.6106555995065718e-09, "4527": -7.712681690463796e-10, "20977": 1.5203086727900993e-18, "15790": -7.755109982099384e-10, "27766": 2.5936773562218463e-16, "14000": -7.155991345643998e-07, "28476": -1.480973232537508e-07, "12859": -2.590337535366416e-09, "38038": -1.512554590590298e-08, "7360": 4.458790421485901e-06, "21839": -1.7958157059183578e-11, "25819": -1.2625317322090268e-09, "37955": -1.59140198957175e-08, "29701": -2.104312990525159e-13, "18395": 1.4122144420980476e-10, "22702": -5.5001269174681514e-11, "7175": -4.411783814430237e-07, "34126": -1.7625463008880616e-06, "43221": -5.951483217359055e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_100.json <==
{"43597": -6.742268202075685e-12, "38589": 4.609463505333977e-11, "38838": 1.7467724857701816e-13, "20462": -1.8542185842296277e-10, "36162": 4.5680994844587985e-06, "8119": 5.025093263320759e-15, "4616": 1.3041488462067763e-13, "47637": -8.46184788905191e-11, "14317": 3.3340529626002535e-06, "13937": -2.9279306756890833e-10, "24962": 5.584573602168685e-12, "46925": -3.231337419862257e-11, "14887": -2.6569955124955413e-09, "49456": -7.776071995514722e-13, "18395": -8.334005360821628e-12, "34670": -7.986602698628609e-12, "45657": 1.917222602898505e-09, "6573": 1.2243743345574654e-13, "10738": -2.571803707496212e-11, "9498": -4.040618672984664e-10, "8350": -2.363014298123467e-13, "27458": -1.6131501689997663e-10, "29359": 8.17184167556384e-12, "25546": 4.3523621122074085e-13, "23347": 3.000570983086731e-13, "43221": 5.810206238658286e-14, "24904": -7.308736948985484e-12, "49304": 1.2187466609248077e-06, "19032": 8.839547746119364e-15, "34140": 9.68336451023788e-08, "19429": -5.65437779063982e-13, "15606": -4.834325384450722e-09, "31999": -8.123560157891063e-11, "17786": 1.1128761912004848e-08, "45735": -8.23227597201992e-12, "18511": 1.1681191125489931e-07, "13345": 9.282552326794757e-08, "22702": -6.286468307720172e-12, "37208": -1.5858813828123486e-12, "19567": -1.6996504204058738e-10, "19787": -1.0273601969146284e-09, "25356": -5.351096302175229e-11, "45357": 9.555605682805626e-15, "25260": -4.512775433340721e-07, "14109": 1.0920857107521442e-08, "29715": -1.9182085086999479e-10, "19411": -5.624652743563274e-08, "36149": -7.190491535524757e-10, "1713": 1.6681530289053281e-12, "18623": -1.3266612253204357e-09, "31859": -7.265845880510824e-08, "10792": -3.5063209280483676e-11, "8919": -2.8155479725455734e-08, "37584": 1.8535910653594279e-13, "49226": -1.5986868495687645e-09, "34126": -9.296958580762293e-08, "14847": -2.2821865286459797e-08, "41761": -2.990751535314473e-10, "36771": 7.814396352223696e-10, "7734": 3.7204431430157975e-14, "24076": -1.6013361303635065e-08, "20407": -1.2109554248240784e-08, "25863": -7.566030579830851e-10, "22617": -2.1333519839572546e-07, "14911": -1.442763703646266e-11, "31002": -8.149640251531309e-08, "7360": -3.0755284541328365e-08, "29977": -1.0533938166190637e-07, "33419": 5.624972345685819e-07, "35756": -3.90342359130047e-12, "19308": -3.719052088513308e-08, "1843": -2.0462631589168723e-09, "25810": -8.763397829625319e-08, "47182": -3.833287109955563e-08, "15003": -2.144160283351626e-12, "44947": 8.510849625054107e-08, "27049": 1.779619651642861e-08, "49207": -4.182658486229229e-08, "7175": -5.495579458170141e-08, "18865": -5.380610401672925e-10, "30962": -2.2622044237863292e-09, "32473": -8.30873005952526e-08, "12275": -1.1087234602635831e-10, "37499": 3.335916654023663e-09, "27053": -8.05645605783667e-10, "4585": -2.4285725430672755e-08, "33075": -1.6249799283940547e-09, "49695": -9.752106677751726e-09, "39323": -7.909417912288497e-12, "14000": -1.0066222300153527e-09, "21890": -7.931563184015999e-10, "42695": -2.1961554796945393e-09, "43732": -8.110820903795002e-10, "47654": -5.735898866987554e-09, "42307": -4.34834557250241e-10, "34010": -1.1856436721302543e-08, "22216": -8.024961771491146e-12, "49079": 1.5804609176939266e-07, "16780": -4.064256309971315e-12, "2062": -1.1240079089702704e-07, "5267": -3.962508401400555e-07, "25996": -1.9100049319931145e-10, "44492": -4.6723434010687015e-09, "1611": -3.086674915664389e-09, "44516": -2.3813369054437317e-09, "47642": -5.7424322241761416e-11, "8820": -1.2932572346358029e-08, "24269": -5.8001048408584666e-11, "45363": -1.1693816748259422e-10, "11580": 2.1088894754939247e-06, "49051": -2.081168432033209e-10, "13639": -2.198167692313291e-08, "48466": -1.5887873224614164e-15, "8492": -3.6925162927303745e-10, "33636": -2.760953465852367e-09, "11547": 1.2222758414281998e-06, "18814": -1.5155580124215362e-09, "6094": -6.323710999289744e-11, "46765": -1.0328459008196456e-12, "46700": -3.0542942113243043e-06, "23520": -5.124177526738549e-09, "30494": 5.652326535710017e-07, "17140": -2.800991438789424e-08, "1469": -1.521741843646396e-08, "22416": -7.502358109756635e-13, "7473": -8.106895016402049e-11, "34499": -6.3457628908525354e-12, "3493": -2.378158114879625e-07, "35015": -1.4109638804549185e-11, "41648": -8.920580246707388e-11, "11930": -2.2746103667259376e-08, "42007": -1.1144479783453676e-09, "45652": -6.24862550591132e-10, "29854": -4.178778656438453e-09, "7257": -4.8926383777736504e-11, "1190": -2.0460945437950073e-10, "34508": 2.524727733543841e-07, "39920": 7.292329229358074e-08, "41733": 4.013902057953267e-12, "8918": -2.227920903319358e-10, "40248": -6.041648431542868e-11, "18471": -9.815912527244564e-10, "48706": -1.2349112010756613e-10, "21161": -1.5614439519140433e-08, "31279": -7.357357778570162e-11, "17701": 1.1596930562518537e-06, "8595": -4.936146283385234e-11, "27990": 2.5612871468183585e-07, "13688": -5.767114785726335e-09, "34909": -2.6411262510350753e-08, "31601": -2.3031690332686594e-08, "40058": -3.456157027237339e-10, "20748": 2.6692741812439635e-06, "49436": -1.3996475445310352e-07, "11653": -7.47542472367968e-09, "35304": -1.4745495102719275e-10, "7297": -1.0023059715535965e-08, "41462": -1.0313534748451758e-10, "17309": -6.411895014934998e-08, "14841": -8.78363604073229e-09, "24183": -7.378457844708919e-09, "35384": -4.098944794694859e-11, "29868": -1.9605135570532894e-10, "23614": 1.4677197235357653e-08, "17234": -4.1178740417535664e-09, "8943": -4.3661140125550446e-07, "31854": -2.615824001850342e-09, "3685": -1.3870591786258046e-08, "41357": -1.3304848334172448e-09, "9545": -4.894121108378613e-09, "29134": -2.260492948380488e-08, "40062": -9.807772372028012e-09, "4640": -5.065395880521351e-10, "6354": -5.676062050929964e-12, "46655": -2.0413779111549957e-08, "34053": -4.72423380415421e-08, "16472": -1.3202969828540745e-09, "37955": -2.415708522107707e-09, "17598": -7.840660565250346e-09, "24774": 2.7748069442168344e-07, "28596": -1.855356046576162e-08, "8072": -8.675009155467706e-09, "31110": -5.308067874132405e-10, "33837": -3.5948321652767845e-08, "30752": -2.347562144677795e-08, "25435": 4.719901880889665e-06, "18788": -4.871799408334709e-09, "7364": -1.1112621933762057e-08, "12381": -1.6659629231696726e-10, "49872": 1.8938402845947166e-08, "1933": -2.7552440329259298e-09, "11650": -1.7868471147153286e-08, "10962": -7.195343432186974e-09, "40125": -1.002971657726448e-06, "21194": 1.634927526694696e-09, "40158": -1.861318210671925e-08, "15442": 3.791265532852167e-13, "38038": -1.211744260487535e-09, "47978": 7.943072546368057e-07, "1597": -6.853240197557398e-10, "21027": -6.521108739804271e-12, "45178": 4.860834093090363e-15, "9633": -5.032749328393038e-08, "2673": -5.624041597013241e-12, "46650": 3.8426001170864445e-15, "49563": -1.811306731269724e-07, "13489": -7.892279052512663e-10, "25201": 7.493277629629658e-17, "17112": -8.108089200042912e-11, "16793": 1.6203206650217995e-15, "11185": 7.429509617110433e-14, "21265": 5.29922026398788e-13, "10196": -9.531679889818179e-10, "15790": -3.96477642383708e-12, "27637": 3.320581114761578e-13, "46169": -7.177008119751971e-12, "47448": -1.0937389882670345e-09, "27558": -1.1056497384309694e-10, "28094": -2.0800634104034543e-08, "48083": -1.1767806729068297e-09, "26097": 2.978467353396269e-14, "17281": -1.071528421547896e-10, "22824": -1.978325769869116e-07, "6992": -1.4302530715326611e-08, "17859": -9.808066858685294e-11, "1730": -1.017102461281505e-11, "40686": 9.600260142406114e-08, "1966": -8.573740828410337e-09, "43998": 1.1023204719250699e-16, "13732": -1.812323555117068e-11, "44601": -2.0348088014543464e-07, "22687": -1.957691821152796e-12, "33658": -1.3549407640311983e-07, "15590": -1.7226972626183112e-10, "34476": 1.0388476239181835e-13, "21481": 3.834698739644572e-14, "16757": -1.297109974984778e-09, "45205": -4.4946282806712645e-10, "7314": -5.7408655607105175e-09, "575": -1.730941256994356e-08, "27760": -1.2640576085853894e-11, "18817": -9.344435625280312e-07, "23448": -2.0170143580664846e-15, "43783": -5.889344834031363e-07, "28476": -3.252662850172783e-08, "42936": -9.213658481999065e-12, "48347": -4.818056709154916e-07, "26605": -5.822652360265579e-10, "18485": -2.3137772586778738e-08, "17193": -1.824261661870219e-12, "23675": 2.630246681317155e-19, "17000": 2.1234418032516772e-14, "38259": 2.0402333876025135e-20, "37432": 2.5073015344036914e-19, "49443": 1.1899296223489525e-24, "11446": 4.153430163683956e-22, "40943": 4.068815964802428e-24, "49100": 4.3807472316111275e-20, "19928": -1.9112803784082644e-07, "5429": 2.263706246723944e-20, "45577": -9.837070951376421e-20, "8715": -2.2514110745391213e-23, "37491": 9.561085562457888e-16, "5943": 2.9057501864763227e-21, "35980": -3.445832508219837e-11, "7286": 5.4354636433410495e-25, "36171": -4.989891141029839e-24, "30459": -1.698629140878664e-24, "6780": -2.6185828616576146e-08, "7009": 3.080970179946455e-17, "38293": -6.703773104726178e-24, "18522": -1.6536029088950845e-21, "26181": 2.3019404125946294e-16, "6459": 6.644719526761932e-18, "21839": 1.1411859963746823e-15, "40785": -1.0171532082798334e-24, "47596": 3.8355075560048135e-08, "47479": 1.7041101612787246e-20, "39120": 2.5222052610903656e-19, "42646": 1.225780544775179e-13, "28391": 7.014964741760055e-18, "21243": 1.110835869903154e-13, "37341": 2.4412486921164328e-15, "30188": 4.886011586224839e-22, "6273": -2.59124135482125e-07, "22549": -5.512990170169867e-16, "49558": 4.2709591288950244e-13, "47429": 4.038547043983508e-14, "21914": -6.541735209086852e-11, "35684": 1.0920894055743702e-07, "23402": 7.851894835884878e-16, "19537": 1.139540952511996e-15, "25061": 8.881442207448798e-16, "25819": 9.727658403183709e-15, "32827": 3.653861079258024e-18, "37159": -4.7417585984120477e-17, "46331": 2.9727148032503744e-16, "22363": -5.803723142382783e-25, "3095": -4.2324941773586033e-08, "28089": 3.0307619711257116e-16, "46145": 1.4077883004786187e-18, "30348": 4.914735019060704e-26, "14095": -1.9254183680902e-24, "25587": 9.687156887536034e-16, "7820": 2.5090292257029523e-12, "27554": 1.7947837367653023e-17, "11298": -1.4193942855377124e-17, "9333": 3.990138751058922e-16, "44220": 1.098362971428658e-22, "27766": 1.256916450410811e-19, "17042": 1.2841617697394191e-16, "13355": 3.7750598423086143e-25, "39558": 2.2919596710728354e-28, "16527": -2.4213955500868823e-17, "46077": 6.654400486759735e-20, "5762": 7.870865866512142e-21, "49629": 6.4540920775227704e-21, "3212": -5.2656837917311096e-20, "48789": 1.1949535091081934e-14, "18920": 1.47000162123893e-25, "40837": 9.771765689947642e-07, "22752": -4.308672436250678e-22, "33900": 1.1390813409783643e-19, "26680": -1.5644699569762693e-21, "32687": 2.1773159256210445e-22, "1192": 1.4624228561547102e-18, "15583": 6.594628518690333e-23, "48413": 8.744798249615612e-25, "42941": 3.506841711114747e-24, "20977": 3.31144387442741e-19, "1482": 2.1210566559554443e-19, "13730": -4.000607254543913e-25, "46871": 8.201387025020754e-14, "6797": 1.2613058390948838e-20, "15039": 1.735611335912119e-14, "28182": 3.9411379753226295e-21, "28904": 1.6880591603631468e-15, "41565": 6.479592541920594e-27, "18491": 1.2951748462110956e-19, "24545": 6.761127337995276e-07, "1922": 1.9797105366006783e-26, "38778": 1.6751289514773916e-20, "26943": -5.938278653948265e-26, "21611": 8.140687966394153e-15, "17168": -2.0803859750482623e-16, "30148": -2.319255356340866e-13, "13390": 1.297028729603804e-16, "49606": 4.471540902090421e-19, "21407": -6.877885847661469e-14, "31215": 9.84810218032664e-22, "9532": -7.133638035838885e-08, "40222": -1.4396600578336916e-09, "30288": -8.335145480486972e-07, "20228": -9.427154736840748e-07, "14435": -4.5215733734949026e-07, "45983": -3.8257705380420615e-13, "20870": 2.888477901308306e-09, "31438": -3.8075586417107843e-07, "2215": -3.788683256011893e-11, "14502": 1.7095769635488978e-06, "43848": -8.380332539026369e-10, "32434": -1.0207578498011571e-06, "3170": 4.4451934400058235e-07, "6385": -4.676461440311641e-09, "37304": 7.234842200887215e-07, "27702": -6.5385856451438684e-12, "15964": -1.3840340784554428e-07, "38597": -5.9319362755161364e-09, "11209": -2.5299245862697717e-06, "5041": -3.769383027929507e-09, "1233": -1.94106011264239e-08, "4353": -2.0548696966216085e-08, "12684": -5.344837017418058e-09, "25849": -1.1463260896071858e-11, "33782": -7.629604170666937e-10, "44782": -1.499471302679467e-08, "30397": -1.200024302150382e-09, "40675": 2.36689288612979e-07, "47892": -3.718881487202452e-07, "30442": -1.5768767980262055e-07, "20211": -1.1122166370114428e-06, "22655": -8.989776700829566e-10, "35031": -2.4500790729575783e-08, "11674": -3.5594183850351513e-13, "33398": -1.3464640957749907e-08, "2267": -1.4449110796732612e-09, "13702": -5.71552749573101e-10, "46881": -5.228337207618949e-10, "13882": -1.0777050363230956e-09, "36350": 3.082696671320976e-17, "46254": 1.3431771321847918e-06, "28158": -3.3163831923699316e-12, "38132": 4.047706170240417e-08, "19079": -4.115144847105512e-08, "40392": 6.425980245694518e-07, "29893": -5.6660447167455885e-11, "29126": 9.64268664915835e-09, "31757": -1.8144971747346972e-08, "15939": -2.124616457876982e-06, "32807": -4.285430083711406e-12, "28556": -8.11238237474754e-07, "7090": -8.837364173786e-10, "12596": -5.187607854395537e-08, "39948": -3.664505143774477e-09, "32997": -5.6691895622407174e-08, "28065": 7.592721829041693e-08, "45893": -3.698763180182141e-07, "27688": -1.5980514689317715e-09, "29116": -1.3191853165395173e-10, "11375": -1.1009710920717453e-09, "32542": -1.851350517334538e-09, "22536": -4.569426437228685e-07, "41552": -4.230320538312071e-09, "4527": -2.8964946760523524e-11, "43162": -6.713805760227842e-07, "23604": 1.0522733191464795e-06, "44160": -1.1913724762280253e-07, "15596": 1.2287210893191514e-06, "16331": -1.3260741127396614e-07, "23493": -2.5498000932877574e-10, "34271": -1.4130235648224243e-08, "20183": 7.991969269942362e-18, "17423": 9.051505571733287e-07, "8851": -5.333682793207117e-07, "31331": -6.730571158186649e-07, "35852": -2.216247139585903e-06, "36951": -2.8617802172448137e-07, "38960": 1.7900008461146227e-16, "34756": -5.071412623181004e-09, "41263": -2.7558326110010967e-06, "41804": -5.68247893184548e-10, "41422": -2.1001931145292474e-06, "13939": -8.981947130504153e-12, "3907": -5.370351940925389e-10, "7756": 1.1378817887930381e-08, "46364": 1.1953739233236513e-16, "36239": -1.1300431701499747e-09, "15692": -1.816392847762971e-12, "24336": -6.672637198334996e-08, "45091": -3.944315949411248e-07, "2017": -9.375495579888593e-08, "30572": -5.948898595953267e-10, "19776": -3.7672048591730345e-08, "25915": -2.989011704812583e-09, "38964": 1.449069975123507e-09, "7526": -1.0902668989842823e-08, "41732": -6.56229204309966e-08, "49453": -1.2288614570366008e-08, "18190": -4.313038175496331e-07, "25999": -3.962995265283098e-09, "34579": 4.239187315590347e-18, "34100": -4.108318286261126e-12, "1662": -2.6467777824614507e-18, "5704": 1.2764403462613663e-26, "19437": 1.2437762340780471e-14, "6432": -8.27760152495539e-15, "33438": -9.58363675588735e-16, "34634": -8.19665583779057e-14, "6080": -1.4584178309462459e-09, "3065": -8.913881299754678e-10, "2401": 5.368206828495689e-14, "13563": 2.451916513462306e-22, "36315": 3.786561687845521e-15, "25178": 8.905680690509191e-14, "47929": 6.435275218524134e-14, "161": -7.161870922700597e-12, "35904": -4.103245972181545e-18, "40609": -5.425279114388296e-17, "17204": -6.1536488668688015e-18, "20570": -1.295460266836912e-12, "21127": -1.2085341672414914e-25, "47681": 2.186595436304479e-16, "13244": 2.881058307637142e-27, "38728": -2.096766987466636e-12, "39781": 2.412181782443512e-14, "9062": 3.265139216944088e-15, "45871": 5.683528210349801e-17, "44925": 2.0239657721761434e-16, "14046": 2.45757086847318e-30, "19637": -7.478535846150436e-11, "7532": 7.890402192370025e-20, "27082": -9.763028074304773e-27, "17966": -4.611501117853389e-22, "24631": 1.480432834969573e-14, "11569": -2.3548404115558697e-08, "36647": 3.792391733981049e-09, "12859": -5.472107211801358e-10, "4683": 4.56127202378083e-26, "2598": 1.5596217480085194e-18, "1776": 3.7444507672464156e-14, "33297": 1.3690109023625427e-14, "23": -1.962706906721845e-12, "29701": -3.3466522467769794e-14, "37602": -1.4594194741590627e-09, "4573": -3.8154673224452844e-16, "27834": 1.6320210413149529e-18, "8013": -2.632049529438518e-07, "12260": -5.4863673604188534e-09, "19872": 2.4449697502053683e-14, "38153": 1.523820916940535e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_102.json <==
{"43597": -3.331830037561767e-12, "38589": -2.8605225826927594e-12, "38838": -6.198976878687978e-13, "20462": -3.690796626654169e-11, "36162": 4.560343313642079e-06, "8119": 5.032101190409867e-15, "4616": 1.9819485069512248e-14, "47637": -8.63565746689332e-11, "14317": 3.3396163416909985e-06, "13937": -3.0723218413797326e-10, "24962": 5.573922833707057e-12, "46925": 2.6159464676898947e-13, "14887": -1.6817027770343884e-09, "49456": -7.823618055485815e-13, "18395": 1.8582472366412972e-11, "34670": -7.87900560766941e-12, "45657": -7.921809697108984e-08, "6573": -4.3531275589411833e-13, "10738": 3.475132508146128e-12, "9498": -4.0217754126992133e-10, "8350": -9.472867368992555e-13, "27458": -1.6184163731391976e-10, "29359": -3.5569269751789534e-11, "25546": 6.543032039568394e-14, "23347": -8.050970372146249e-13, "43221": -1.39969578896032e-12, "24904": -2.4558619027281736e-10, "49304": -6.301446831002977e-08, "19032": -2.5074891165169366e-13, "34140": 9.913442511333415e-08, "19429": -2.549850521699204e-13, "15606": -3.381622412645946e-11, "31999": -8.063023165805205e-11, "17786": -4.124749963807517e-08, "45735": -7.681562330663638e-11, "18511": 9.486679175552126e-08, "13345": 1.5494626381951093e-07, "22702": -4.187673645350554e-12, "37208": -4.128113129109323e-11, "19567": -1.6988122020222818e-10, "19787": -1.016814410448319e-09, "25356": -5.3925239273944214e-11, "45357": 9.539283357912036e-15, "25260": -4.614039426087402e-07, "14109": 1.084492140535076e-08, "29715": -4.490887661745546e-10, "19411": -1.8057892958722732e-08, "36149": -7.200969820431169e-10, "1713": 1.638877618684309e-12, "18623": -1.2883012712183728e-10, "31859": -5.665017397404881e-07, "10792": -3.506178333778642e-11, "8919": -2.8259353967996503e-08, "37584": -2.3565270828446172e-12, "49226": -1.5987025037134117e-09, "34126": -9.349572849259857e-08, "14847": -2.2729519599806736e-08, "41761": -2.988194414133005e-10, "36771": -6.934145098391742e-12, "7734": -7.735078311373045e-13, "24076": -1.617565459355319e-08, "20407": -1.2088680279020991e-08, "25863": -2.0627335950429426e-10, "22617": -2.1288580853706662e-07, "14911": -7.07947728217917e-11, "31002": -8.205677914929765e-08, "7360": -2.8239764304771597e-08, "29977": -2.1470922817456994e-08, "33419": -1.0087456203677903e-08, "35756": -7.458218070910405e-11, "19308": -2.8434397059129424e-09, "1843": -1.1761128737575177e-09, "25810": -7.201624896424619e-08, "47182": -2.592698820080841e-07, "15003": -3.396319250142943e-12, "44947": 8.680698471152937e-08, "27049": 2.07427046916564e-06, "49207": -4.1948016615833694e-08, "7175": -5.4910643143557536e-08, "18865": -5.814703163409263e-10, "30962": -2.264696430387403e-09, "32473": -6.763570326029367e-08, "12275": -1.1095976221175974e-10, "37499": 4.998372592560085e-14, "27053": -6.694559573361403e-08, "4585": -6.724624412868252e-09, "33075": 2.650659212122264e-07, "49695": -6.008246344890722e-09, "39323": -6.904211868885568e-09, "14000": -1.0054923560431916e-09, "21890": -7.933552703676128e-10, "42695": 6.438413358011985e-09, "43732": -8.12572453767757e-10, "47654": -5.7508051654053816e-09, "42307": -2.6548478693211308e-11, "34010": -1.1799182964011834e-08, "22216": -1.4060860115128193e-11, "49079": 1.575332930769946e-07, "16780": 1.2926049729818263e-14, "2062": -1.1875967231844697e-07, "5267": -4.281538394934614e-07, "25996": -1.9141868645711213e-10, "44492": 8.528544537256266e-11, "1611": -3.1195828142926985e-09, "44516": -1.1128358234913094e-09, "47642": -5.86990525630604e-11, "8820": -9.789476868027336e-11, "24269": -5.809771760900695e-11, "45363": -4.901996517037155e-11, "11580": 8.083106877165847e-07, "49051": -9.285193725006025e-10, "13639": -5.971104943824912e-09, "48466": -1.60238273066044e-15, "8492": -1.6264822821909775e-10, "33636": -2.3517128244776586e-09, "11547": -9.683521540182483e-08, "18814": -1.5120323881845366e-09, "6094": -4.575672618578608e-10, "46765": -4.90021183352507e-11, "46700": -3.067468242079485e-06, "23520": -7.508693666835597e-10, "30494": 5.571627070821705e-07, "17140": -3.8467746321657614e-08, "1469": -1.529963356006192e-08, "22416": -7.606072889576598e-13, "7473": -2.2286981288255348e-11, "34499": -6.292215880276952e-12, "3493": -8.904964374778501e-07, "35015": -3.454685426618198e-09, "41648": -8.941181822708089e-11, "11930": -3.0158502362098716e-09, "42007": -3.8968245297255066e-10, "45652": -1.2926208497673897e-12, "29854": -4.315598545190369e-09, "7257": -7.760977416282344e-10, "1190": -2.0402057820945174e-10, "34508": 1.4841015172351035e-07, "39920": 3.1639893904866767e-07, "41733": 2.482487719351282e-14, "8918": -2.2353063844349208e-10, "40248": -6.084407977446915e-11, "18471": -1.6225562560201467e-11, "48706": -1.2408024607779566e-10, "21161": -1.5841377987158012e-08, "31279": -7.348222030856277e-11, "17701": 3.3276450039920746e-07, "8595": -2.176155609878716e-11, "27990": 3.516909998779738e-07, "13688": -1.0800996208537583e-10, "34909": -2.6740462288898925e-08, "31601": -4.3814203820602415e-08, "40058": -3.33699540222554e-10, "20748": 2.796521130221663e-06, "49436": 2.0367317574709887e-06, "11653": -1.2850136954511981e-08, "35304": -1.5063421343608496e-10, "7297": -4.1673544615150604e-08, "41462": -4.634067352071725e-09, "17309": -2.687189804007062e-09, "14841": -8.792326866569056e-09, "24183": -5.531113345114136e-10, "35384": 2.120558367573952e-13, "29868": 2.775389781276699e-13, "23614": 1.4431059902619836e-08, "17234": -4.144587339993677e-09, "8943": -9.887237411021488e-07, "31854": -2.6226429916675897e-09, "3685": -9.002816270253788e-09, "41357": -1.8653102173971092e-08, "9545": -3.501633827340811e-08, "29134": -3.508264859175547e-11, "40062": -1.0153180518557292e-08, "4640": -8.235264137290699e-10, "6354": 6.909618818946861e-13, "46655": -1.5929476404608067e-08, "34053": -4.736922321058046e-08, "16472": -6.08706596239017e-09, "37955": -9.405132228579305e-10, "17598": -7.642805499585847e-09, "24774": 2.7983190875602304e-07, "28596": -1.866678900341867e-08, "8072": -8.749085012027535e-09, "31110": -3.9953929054092896e-10, "33837": -6.105412619916706e-09, "30752": -4.372171957811588e-09, "25435": 9.696006486592523e-08, "18788": -4.807329201383936e-09, "7364": -3.150666172402339e-09, "12381": -1.4946954784988975e-10, "49872": -3.885217425558807e-10, "1933": -2.7384723377821274e-09, "11650": -2.5320738927803177e-07, "10962": -7.067310292541151e-09, "40125": 3.039929197257152e-09, "21194": -2.102308604978731e-11, "40158": -3.134119879177888e-07, "15442": 1.4636435238715023e-13, "38038": -1.5253720508923152e-09, "47978": -1.02956221326167e-09, "1597": -6.922021844602e-10, "21027": -6.6128573970869464e-12, "45178": -2.032399942786256e-11, "9633": -1.124244590755552e-06, "2673": -5.6516544916229705e-12, "46650": -1.700619246119972e-12, "49563": -1.804895077839319e-07, "13489": -8.041601273767185e-10, "25201": 2.0170726445211675e-17, "17112": -1.943784109365021e-12, "16793": -4.2213459290618705e-12, "11185": -4.97780761055111e-10, "21265": 5.315669779348831e-13, "10196": -2.2174612146486083e-10, "15790": -3.969108895718332e-12, "27637": -5.976459327428074e-10, "46169": -2.699019653606971e-11, "47448": -3.440201723492464e-08, "27558": -1.2997382725643547e-08, "28094": -2.074472504887126e-08, "48083": -1.1752256945385398e-09, "26097": 2.996095125468168e-14, "17281": -4.49505536959105e-11, "22824": -1.9794197214650922e-07, "6992": -1.4642806078768444e-08, "17859": -9.843352521965443e-11, "1730": -1.020360879122606e-11, "40686": 1.2893768541744066e-07, "1966": -8.55675974520409e-09, "43998": 8.316446625323062e-14, "13732": -1.8184499045448277e-11, "44601": -4.565334066342075e-08, "22687": -1.968491992673793e-12, "33658": -1.3545383126256638e-07, "15590": 2.134203051914682e-13, "34476": -1.4910927310582411e-12, "21481": -1.7826767216263043e-14, "16757": -1.3022072309354371e-09, "45205": -2.897725615014224e-09, "7314": -5.738868047444612e-09, "575": -1.733141985482689e-08, "27760": -1.2691244756501963e-11, "18817": -9.350493428428308e-07, "23448": -2.9371080220719215e-12, "43783": -7.735199147873573e-08, "28476": -3.24219762148914e-08, "42936": -9.24148084446852e-12, "48347": -4.7665699298704567e-07, "26605": -5.816394588187279e-10, "18485": -5.604755983767973e-07, "17193": -1.8306287475483574e-12, "23675": 2.6048157888660365e-19, "17000": 2.1390688835021612e-14, "38259": 2.074499506036236e-20, "37432": -5.7233037753512406e-12, "49443": 7.858053452746807e-21, "11446": 3.8450585035990553e-22, "40943": 4.44295197674923e-16, "49100": 4.591074428180603e-15, "19928": -3.902312641912431e-07, "5429": 2.3199398265346315e-20, "45577": 3.1713073294456804e-19, "8715": 2.2637386972778684e-16, "37491": 1.0977441117297326e-15, "5943": 2.877556171505979e-21, "35980": -3.428057143706198e-11, "7286": 5.43714391706917e-25, "36171": -4.916753085493631e-24, "30459": 1.0492323987071314e-22, "6780": -1.9225495861974196e-08, "7009": 4.094636675962196e-22, "38293": -5.9528816525952635e-24, "18522": -1.6405871330992702e-21, "26181": 2.321280292362813e-16, "6459": 6.660235780692202e-18, "21839": -4.454280260607346e-12, "40785": 1.686754716492883e-20, "47596": 3.8707923977199243e-08, "47479": 1.730509178163957e-20, "39120": 3.973763707359954e-20, "42646": 1.855232828017895e-20, "28391": 4.849926955707688e-16, "21243": 1.1150433874840271e-13, "37341": 2.466425264165909e-15, "30188": 1.1806465407191396e-21, "6273": -2.608306317597453e-07, "22549": -5.393299120766914e-16, "49558": 4.29632729132684e-13, "47429": 4.0604560593840086e-14, "21914": -6.567953125813375e-11, "35684": 1.0845562314898416e-07, "23402": 7.906291291757549e-16, "19537": 1.1501941917687318e-15, "25061": -7.681066893638899e-11, "25819": -1.9057161404489875e-10, "32827": 8.576513936918097e-22, "37159": -4.842671324421067e-17, "46331": 2.990821191289119e-16, "22363": 7.004729409193128e-21, "3095": -2.449469738152743e-09, "28089": 3.0478119502605526e-16, "46145": -2.133248439006863e-12, "30348": 1.3188773781190128e-23, "14095": -1.3909016015000942e-24, "25587": 9.596232135813021e-16, "7820": 2.3670184735868904e-12, "27554": 1.775443757735445e-17, "11298": -3.224120270044759e-16, "9333": 4.0229676305121305e-16, "44220": 1.17423939982516e-22, "27766": 1.2365269652992616e-19, "17042": 1.2739326557612414e-16, "13355": 8.01404109158388e-23, "39558": 9.508977884968675e-27, "16527": -2.429819474727061e-18, "46077": -8.756304835456674e-18, "5762": 6.077863410164325e-23, "49629": 6.41371815115001e-21, "3212": 6.952686298900653e-22, "48789": 1.1774816758018843e-14, "18920": 1.1751659642899965e-22, "40837": 8.724281315153348e-07, "22752": 3.07624230154422e-23, "33900": -3.3873818536644876e-22, "26680": -1.5450948263246702e-21, "32687": 2.133718297070993e-22, "1192": 1.4645138653456677e-18, "15583": -1.4298925584649717e-21, "48413": 8.708857746773742e-25, "42941": 4.297751445878799e-23, "20977": -3.3421196654955475e-24, "1482": 2.0704943362843455e-19, "13730": 3.0089987251323496e-19, "46871": 9.026339517406029e-14, "6797": 1.212252057754186e-19, "15039": 5.278629096328036e-13, "28182": 3.9033764533453735e-21, "28904": 1.6749283497356922e-15, "41565": 2.0808679566475847e-19, "18491": 1.2678636688300674e-19, "24545": 6.743415497112437e-07, "1922": 2.8210370861063028e-27, "38778": 1.9721098942799432e-20, "26943": -9.880143627703928e-25, "21611": 6.404713237465794e-17, "17168": -2.267257854475914e-16, "30148": -2.324088729625806e-13, "13390": 1.026735996626885e-20, "49606": 4.3342614906432373e-19, "21407": -6.206875155989264e-14, "31215": 9.596742065841914e-22, "9532": -3.675797799473912e-08, "40222": -7.923181044589e-08, "30288": -8.148032293320284e-07, "20228": -8.965868119048537e-07, "14435": -4.4937328880223504e-07, "45983": 5.495782323151899e-13, "20870": -2.309247904008771e-09, "31438": -3.8116363043627643e-07, "2215": -3.7755170517739245e-11, "14502": 1.711129925752175e-06, "43848": -8.546744423298946e-10, "32434": -1.0162850685446756e-06, "3170": -7.055614048567804e-08, "6385": -4.691548483037877e-09, "37304": 7.279481337718607e-07, "27702": -6.399252221872542e-12, "15964": -1.389361727888172e-07, "38597": -7.973116566972749e-08, "11209": -2.5441722755203955e-06, "5041": -3.745209919969739e-09, "1233": -1.9462092382127594e-08, "4353": -9.383132465456967e-11, "12684": -5.391139534793865e-09, "25849": -1.1401029426094667e-11, "33782": 7.555125145289332e-13, "44782": -1.2260241533113003e-07, "30397": -1.198788068812462e-09, "40675": -1.6374852584988275e-09, "47892": -3.24280165386881e-07, "30442": -1.577391373075443e-07, "20211": 2.189981159972376e-06, "22655": -8.962916520083297e-10, "35031": -2.191841019794083e-08, "11674": -5.701001302982345e-12, "33398": -1.4442980145190631e-08, "2267": -1.4467365083703498e-09, "13702": -5.697458060893723e-10, "46881": -5.232018707168606e-10, "13882": -1.0804488415061542e-09, "36350": 2.9393959020022895e-17, "46254": 2.1858857053302927e-06, "28158": -4.487873614400506e-12, "38132": 1.4543716133630369e-06, "19079": -3.968313677660262e-08, "40392": 1.8292804782049643e-07, "29893": -5.6499534217824277e-11, "29126": 1.224551482437164e-07, "31757": -1.7989963296827227e-08, "15939": -2.1469450075528584e-06, "32807": -4.22628728888319e-12, "28556": -8.099480055534514e-07, "7090": 1.790598780360142e-10, "12596": -5.1475190332439524e-08, "39948": -3.6324183660951803e-09, "32997": 6.254414586237544e-08, "28065": 4.7127926450230007e-08, "45893": -6.234585470110687e-08, "27688": -2.1545947248569064e-09, "29116": -1.3213788396804205e-10, "11375": -1.9833645836797587e-08, "32542": -1.8459075379340106e-09, "22536": -1.2683267414104193e-07, "41552": 5.140012859783383e-09, "4527": -9.452276461541231e-11, "43162": -6.683806930141145e-08, "23604": 1.0341141205572058e-06, "44160": -1.1862690030284284e-07, "15596": 1.4431938097914099e-06, "16331": -1.2910572877444793e-07, "23493": -1.429624300886001e-11, "34271": -6.645688017670182e-07, "20183": 7.893605087400619e-18, "17423": -2.615821870222135e-07, "8851": -5.285147608447005e-07, "31331": -6.799826337555714e-07, "35852": -2.226083779532928e-06, "36951": -2.8730977419400006e-07, "38960": -1.4195475985011655e-15, "34756": -5.0138395657484125e-09, "41263": -2.809453008012497e-06, "41804": -8.317885269448766e-11, "41422": -9.249414745227114e-08, "13939": -8.803638373855449e-12, "3907": -7.029407871755877e-12, "7756": 1.158769080689126e-08, "46364": 1.1847887908098307e-16, "36239": -1.4795669897593733e-11, "15692": -2.0323345870792986e-12, "24336": -3.056375291743407e-11, "45091": -3.891926212418184e-07, "2017": -9.104689979722025e-08, "30572": -1.879190492104499e-08, "19776": -3.29500096540869e-07, "25915": 4.199793579573452e-07, "38964": 8.576843413266033e-08, "7526": -1.0488432344857301e-08, "41732": -6.440497912763021e-08, "49453": -8.533952495781705e-07, "18190": -4.2994054183509434e-07, "25999": -4.841641532138397e-10, "34579": 3.597398557825767e-17, "34100": -4.124446444098151e-12, "1662": -2.5979896359573075e-18, "5704": 1.3250634675655749e-24, "19437": 1.4628480921713947e-14, "6432": -8.524356622050672e-15, "33438": -2.4667442382449994e-17, "34634": -8.317123574054508e-14, "6080": -1.4658021463276327e-09, "3065": -8.974073706369268e-10, "2401": 2.954567471756542e-14, "13563": 2.3985405437843697e-22, "36315": 3.856089116771469e-15, "25178": 1.6850626119056453e-14, "47929": -1.9592851646654807e-12, "161": -7.193241662040162e-12, "35904": -7.117644325557487e-18, "40609": -4.052259220968266e-17, "17204": -6.019438812482073e-18, "20570": 6.414170717495892e-22, "21127": -1.2439206185569594e-25, "47681": 2.6507270974008255e-14, "13244": 2.8688244154444055e-27, "38728": -4.795229213705454e-10, "39781": 2.434810775849179e-14, "9062": -4.50371771126834e-12, "45871": 5.631689793977838e-17, "44925": 1.1448389741904822e-14, "14046": 9.096347683273201e-30, "19637": -7.529840639897145e-11, "7532": 7.931904687135167e-20, "27082": 2.434266393922365e-28, "17966": -4.76840845490998e-22, "24631": 1.473944562593605e-14, "11569": -2.371339391515903e-08, "36647": -4.756106619652201e-10, "12859": -5.5320040215356414e-11, "4683": 4.4958246101874765e-26, "2598": -1.1078568380870017e-15, "1776": 3.675762155048133e-14, "33297": 1.3661091368918389e-14, "23": -1.9659018336837253e-12, "29701": -3.3827985307681094e-14, "37602": -3.407639101449256e-11, "4573": -1.7359191476851513e-14, "27834": 1.5643724530615646e-18, "8013": -2.6479636971998843e-07, "12260": -7.331286619449706e-12, "19872": 2.1905269481994893e-13, "38153": 1.5298420210591507e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_104.json <==
{"43597": -3.333924716159009e-12, "38589": -2.86915890351791e-12, "38838": -6.195166450152778e-13, "20462": -3.7243780975915186e-11, "36162": 4.694942617788911e-06, "8119": 5.831434324272489e-15, "4616": 1.9822034638683483e-14, "47637": -6.777989974837695e-11, "14317": 2.9028892640781123e-06, "13937": -3.146949922872011e-10, "24962": 5.602989860270524e-12, "46925": 2.6108076204428565e-13, "14887": -2.677122301619761e-09, "49456": -7.81995833105259e-13, "18395": 1.8518185249116748e-11, "34670": 2.872151504801877e-14, "45657": 1.8910804033822615e-09, "6573": -4.363147484368751e-13, "10738": 3.4849016034010916e-12, "9498": -2.306475455071677e-09, "8350": -9.365454375562243e-13, "27458": -1.623540468731477e-10, "29359": -3.61478000310278e-11, "25546": 6.536804653340181e-14, "23347": -8.090658676872253e-13, "43221": 5.809534033311345e-14, "24904": -2.448444780256409e-10, "49304": -6.415086772904033e-08, "19032": 8.860177233549742e-15, "34140": 9.631729369630193e-08, "19429": -5.667551931237691e-13, "15606": -4.613804449604686e-09, "31999": -3.3331924026436255e-11, "17786": -4.2149270740310385e-08, "45735": -7.687999542538293e-11, "18511": 1.1695929913457803e-07, "13345": 1.5574242695493012e-07, "22702": -6.327101169378846e-12, "37208": -4.12418224571276e-11, "19567": -1.3324530367953002e-10, "19787": -1.0101849357013748e-09, "25356": -3.089688921376066e-11, "45357": 9.540398053270623e-15, "25260": -4.6465498826364637e-07, "14109": 1.0877574396772616e-08, "29715": -1.972017271700821e-10, "19411": -5.659741475483315e-08, "36149": -7.192596518379446e-10, "1713": 1.6337478245254111e-12, "18623": -1.3295099465793214e-09, "31859": -7.098978471731243e-08, "10792": -2.258651043973714e-09, "8919": -2.8497280979422612e-08, "37584": 1.837807521182927e-13, "49226": -1.1665120425163877e-08, "34126": -9.587247973286139e-08, "14847": -2.2733580351541605e-08, "41761": -2.7488344933601638e-11, "36771": -6.935044552514036e-12, "7734": 3.718414668513713e-14, "24076": -1.2217281408766212e-08, "20407": -1.2103912538918848e-08, "25863": -7.546158697913086e-10, "22617": -2.1385943682616926e-07, "14911": -7.086640996245563e-11, "31002": -8.19388930040077e-08, "7360": -2.977146351668125e-08, "29977": -1.0613504741741053e-07, "33419": -1.1235938401910062e-08, "35756": -3.927256523456046e-12, "19308": -2.8508386762382543e-09, "1843": -1.17948262268186e-09, "25810": -7.203470175909388e-08, "47182": -3.8305760341472705e-08, "15003": -3.4043332389210867e-12, "44947": 8.696255093809668e-08, "27049": 2.0541970116028097e-06, "49207": -4.2026442770293215e-08, "7175": -5.5040821678176144e-08, "18865": -4.0986869453973895e-10, "30962": -2.2330471693976506e-08, "32473": -6.790625661778904e-08, "12275": -3.9830809761554065e-09, "37499": 5.010395378213413e-14, "27053": -8.003322449212646e-10, "4585": -2.4067112747161445e-08, "33075": 2.6265570340910926e-07, "49695": -5.320191220903325e-08, "39323": -6.916298644910057e-09, "14000": -1.0070322353783467e-09, "21890": -2.4483195915081524e-08, "42695": 6.461536639079668e-09, "43732": -8.155217612326737e-10, "47654": -5.779699829844276e-09, "42307": -2.6620997073401043e-11, "34010": 4.660675756440469e-08, "22216": -7.995569484275933e-12, "49079": 9.576253745535723e-08, "16780": -4.072321473092e-12, "2062": -1.2003715710307006e-07, "5267": -4.2799820221262053e-07, "25996": 3.3004804445013747e-10, "44492": -4.82914686017466e-09, "1611": -1.563296436746242e-10, "44516": -1.1141805256187354e-09, "47642": -5.855974732904556e-11, "8820": -9.794751815173086e-11, "24269": -5.807697725512817e-11, "45363": -1.1748911565856446e-10, "11580": 2.076711780318874e-06, "49051": -9.297497771676433e-10, "13639": -2.2662502985326682e-08, "48466": -1.611524863139274e-15, "8492": -1.624581164039185e-10, "33636": -2.7774758049048387e-09, "11547": -9.711360604569563e-08, "18814": -1.760311230114553e-09, "6094": -4.576278800350053e-10, "46765": -1.0347053075454582e-12, "46700": -3.0752298698644154e-06, "23520": -5.284619852830019e-09, "30494": 5.604000534731313e-07, "17140": -3.8440106209236546e-08, "1469": -4.464443925655814e-09, "22416": 2.2729278040863748e-13, "7473": -8.18878437280901e-11, "34499": -6.224073773736238e-12, "3493": -2.3955385586305056e-07, "35015": -1.4142322729560064e-11, "41648": -8.947394214420257e-11, "11930": -3.0124884808913066e-09, "42007": -1.120109449637141e-09, "45652": -1.2886373825654607e-12, "29854": -1.895734769163937e-08, "7257": -4.8845281985787636e-11, "1190": -5.110951661890795e-09, "34508": 1.479760669553798e-07, "39920": 7.291261994168963e-08, "41733": 2.4806239080541435e-14, "8918": -2.2319977810436598e-10, "40248": -1.0138079611921036e-12, "18471": -1.6240080460971917e-11, "48706": -1.5816634113541284e-10, "21161": -1.5863111713088074e-08, "31279": -4.436577327737723e-09, "17701": 3.3151894740512944e-07, "8595": -2.1742422098847136e-11, "27990": 3.5123952102367184e-07, "13688": -5.9605147484376175e-09, "34909": -1.7598334522972436e-07, "31601": -4.411040777085873e-08, "40058": -3.350595356721442e-10, "20748": 2.84596922028868e-06, "49436": 2.051743649644777e-06, "11653": -7.508135446698816e-09, "35304": 1.2457335163418293e-10, "7297": -9.940309908529343e-09, "41462": -1.0394587968143298e-10, "17309": -2.7486162235135225e-09, "14841": -8.850412847039024e-09, "24183": -7.3949268930562084e-09, "35384": 2.1217652201172e-13, "29868": 2.7887842859661283e-13, "23614": 1.4746960097511419e-08, "17234": -4.15918188778619e-09, "8943": -4.2991916870960267e-07, "31854": -2.631382223228229e-09, "3685": -1.3719493097141822e-08, "41357": -1.326254661648818e-09, "9545": -5.000423186629632e-09, "29134": -2.2653551923212945e-08, "40062": -2.7405894442722456e-08, "4640": -4.983704005034895e-10, "6354": 6.83707430948477e-13, "46655": -1.6064653607372748e-08, "34053": -1.7400161311798001e-07, "16472": -6.0924199019041225e-09, "37955": -2.404799248623135e-09, "17598": -4.52176740495247e-09, "24774": 2.8030211751683964e-07, "28596": -2.9740385709686734e-09, "8072": -8.79418049493097e-09, "31110": -3.9103428828290987e-10, "33837": -6.112742312325281e-09, "30752": -4.5208903287630164e-09, "25435": 4.7938192437868565e-06, "18788": -4.825484012371817e-09, "7364": -1.0543116601979818e-08, "12381": -1.4958165261980128e-10, "49872": 1.8238901944300778e-08, "1933": -2.743075988576038e-09, "11650": -2.5354503918606497e-07, "10962": -1.6936692048830082e-09, "40125": -9.846883131103823e-07, "21194": -2.136277439668266e-11, "40158": -1.8922108324659348e-08, "15442": 3.761013039633304e-13, "38038": -1.1983010139715589e-09, "47978": 1.7172823163491557e-09, "1597": -6.930452878251003e-10, "21027": -6.5198844587111005e-12, "45178": -2.030963244803452e-11, "9633": -1.1209899639652576e-06, "2673": -5.644358678363881e-12, "46650": 3.884513001382482e-15, "49563": -2.475443920957332e-07, "13489": -8.039355847699881e-10, "25201": 7.489387895517189e-17, "17112": -1.9439744952665095e-12, "16793": 1.6201745518383982e-15, "11185": -4.974068934515685e-10, "21265": 5.325182027109132e-13, "10196": -9.5191787785609e-10, "15790": -2.2338593475002e-10, "27637": -5.969726379895235e-10, "46169": -7.198309656675228e-12, "47448": -1.096502666442234e-09, "27558": -1.1066584454377804e-10, "28094": -1.7380077932394045e-10, "48083": -9.028430270063836e-08, "26097": 1.0681174911555957e-13, "17281": -1.0727511240427035e-10, "22824": -1.9742665813282656e-07, "6992": -1.4562153261010735e-08, "17859": -1.3260181841445728e-10, "1730": -2.489168766939276e-11, "40686": 1.293311697736499e-07, "1966": -8.560919084743546e-09, "43998": 1.1099105488769585e-16, "13732": -1.817962967665121e-11, "44601": -4.562161848298274e-08, "22687": -5.246606968323242e-12, "33658": -1.3463304071592574e-07, "15590": -1.724841935946131e-10, "34476": 1.042062893223325e-13, "21481": -1.773612622057736e-14, "16757": -1.29320931741006e-09, "45205": -2.8886075753575824e-09, "7314": -6.691006415593392e-09, "575": -5.615677714509992e-11, "27760": -1.1821044143545123e-09, "18817": -9.06413859524946e-08, "23448": -2.124946049062706e-15, "43783": -7.731597406746005e-08, "28476": -6.258591978003381e-10, "42936": -5.077990979096558e-12, "48347": -4.76185590514433e-07, "26605": -1.9623358493703336e-10, "18485": -2.316335745433662e-08, "17193": -1.829246606618873e-12, "23675": 2.6086533899203997e-19, "17000": -1.3923020958372945e-08, "38259": 1.5466851825313702e-23, "37432": -5.731954841325937e-12, "49443": 7.829098092339616e-21, "11446": 1.2116165382822944e-21, "40943": 4.088209321296381e-24, "49100": 4.406990182779226e-20, "19928": -3.902212597495236e-07, "5429": 2.4374613505043895e-21, "45577": -9.832716620933154e-20, "8715": 2.2787012695933196e-16, "37491": 8.793197429948863e-24, "5943": 1.0135991175956615e-15, "35980": -2.853812830494462e-08, "7286": 1.8988020174143264e-29, "36171": 1.1523668210851134e-28, "30459": -1.1733668959981585e-24, "6780": -1.9175892873590783e-08, "7009": 4.0871931106782755e-22, "38293": -6.069463461473351e-24, "18522": -4.188902708368228e-16, "26181": 2.880312497842083e-14, "6459": 6.658964817681014e-18, "21839": -4.458385917394114e-12, "40785": -9.948211476987054e-25, "47596": -8.929632855370073e-08, "47479": 1.7340371357882383e-20, "39120": 2.520895472289176e-19, "42646": 1.229763496981076e-13, "28391": 4.856956270378715e-16, "21243": 7.938513730982495e-21, "37341": -5.104607847528086e-10, "30188": 4.89408295857157e-22, "6273": -2.6228093474855996e-07, "22549": -5.335683939694676e-16, "49558": 4.2930540849681065e-13, "47429": -2.0216276569451352e-12, "21914": -6.575898159333349e-11, "35684": -1.9836274289808387e-10, "23402": 1.0367921502409051e-15, "19537": -1.0322372305670451e-16, "25061": -7.685569541893145e-11, "25819": -1.9132295747681383e-10, "32827": 8.603708307349344e-22, "37159": 1.7364198579770308e-17, "46331": 2.987483352081345e-16, "22363": -5.811404182409306e-25, "3095": -2.4425528266647234e-09, "28089": 3.0433197639643487e-16, "46145": 1.4237873176938897e-18, "30348": 4.959319835050082e-26, "14095": -3.436747054773321e-18, "25587": 9.647768796697525e-16, "7820": 2.35684497092159e-12, "27554": -9.116547848662254e-16, "11298": -1.4412768523344353e-17, "9333": 4.0167159979658017e-16, "44220": 3.754081661889489e-21, "27766": 1.2350366184799884e-19, "17042": 1.8367305102374456e-19, "13355": 8.017160563147486e-23, "39558": 9.958636304664429e-27, "16527": -2.4235812921374924e-17, "46077": 6.809617051296189e-20, "5762": 6.10366484156357e-23, "49629": 6.439126086107956e-21, "3212": 6.9452142084064e-22, "48789": -5.87460632304462e-15, "18920": 1.4541722643590554e-25, "40837": 9.846082775766263e-07, "22752": -4.302692239500379e-22, "33900": -3.363108919155199e-22, "26680": -1.541641306877583e-21, "32687": 2.0751623511450134e-23, "1192": 1.4683491916533464e-18, "15583": -1.414952820341083e-21, "48413": 8.750485936742255e-25, "42941": 4.316087728759756e-23, "20977": 3.2707817434658347e-19, "1482": 2.6221148961898147e-17, "13730": -3.7250100691388015e-25, "46871": -7.748193650943718e-16, "6797": 1.2164670599630264e-19, "15039": 5.235181320568938e-13, "28182": 3.928872033905333e-21, "28904": 1.6822160094556314e-15, "41565": 6.486314807798483e-27, "18491": 1.2686665510121267e-19, "24545": 6.588606993318535e-09, "1922": 2.0017687515141298e-26, "38778": 6.432185394533783e-19, "26943": -9.91186766900739e-25, "21611": 6.429391674732946e-17, "17168": -2.346013654422639e-16, "30148": 1.5157226862516637e-10, "13390": 1.3226756961065821e-16, "49606": -3.830906717612625e-22, "21407": 1.46948675016495e-12, "31215": 7.662066577534291e-21, "9532": -6.94883652840872e-08, "40222": -1.454801390465832e-09, "30288": -3.560066943464335e-07, "20228": -8.874119430402061e-07, "14435": -4.479965696191357e-07, "45983": -3.804478975778791e-13, "20870": -2.3607791277413526e-09, "31438": -3.7704006672356627e-07, "2215": -6.90470292052936e-10, "14502": 2.7038220196118345e-07, "43848": -2.761624540159602e-10, "32434": -1.40346699595284e-07, "3170": -7.27098310449037e-08, "6385": -4.702097378128656e-09, "37304": 7.281862508534687e-07, "27702": -2.672764895690627e-13, "15964": -1.3976466561871348e-07, "38597": -7.983425831525892e-08, "11209": -2.5748322514118627e-06, "5041": -5.778944434098321e-09, "1233": 6.882083170012265e-08, "4353": -9.403346157288439e-11, "12684": -5.4278115335648636e-09, "25849": -1.1428666173152191e-11, "33782": -7.688880643286211e-10, "44782": -1.2265392967947264e-07, "30397": -1.1997289828258317e-09, "40675": 2.272404060477129e-07, "47892": -5.986246378597571e-07, "30442": -1.5774975281601655e-07, "20211": 2.1818766526848776e-06, "22655": -3.3622478134986977e-09, "35031": -1.1040010861051996e-07, "11674": -3.563863613942342e-13, "33398": -1.3328087078434692e-08, "2267": -8.551378494203732e-10, "13702": -5.728058583009954e-10, "46881": -5.252546175782413e-10, "13882": -1.0800117467013592e-09, "36350": -1.8550316838172876e-09, "46254": 1.3683323913937784e-06, "28158": -4.5037732224195715e-12, "38132": 1.4830561667622533e-08, "19079": -3.981136131869789e-08, "40392": 1.8505812704461277e-07, "29893": -7.692360637356899e-11, "29126": 1.233876218975638e-07, "31757": -1.7992723755355655e-08, "15939": 5.691694227039079e-09, "32807": -2.023077885771052e-12, "28556": -8.13917608866177e-07, "7090": -8.884625257721268e-10, "12596": -5.170557670908238e-08, "39948": -2.666811660390067e-09, "32997": -5.7593240399000933e-08, "28065": 7.597797946345963e-08, "45893": -6.246227712836117e-08, "27688": -5.414618975407848e-09, "29116": -1.330648230490894e-10, "11375": -1.9827666619676165e-08, "32542": -3.7387454243642537e-10, "22536": -4.634649144463765e-07, "41552": 5.1262056821599344e-09, "4527": -2.872432326717078e-11, "43162": -6.864928536742809e-07, "23604": 1.2118875929445494e-06, "44160": -1.1952710110563203e-07, "15596": 1.4284056533142575e-06, "16331": -1.2907393909245002e-07, "23493": -1.4324721096803383e-11, "34271": -6.65205959649029e-07, "20183": 7.89171332533971e-18, "17423": 8.983220141089987e-07, "8851": -5.288685542836902e-07, "31331": -6.991073746576149e-07, "35852": -2.2373656065610703e-06, "36951": -2.835477914686635e-07, "38960": -2.8828792651702795e-12, "34756": -5.03854824529526e-09, "41263": -7.208915349110612e-07, "41804": -8.321962563506702e-11, "41422": -9.295102643136488e-08, "13939": -8.950872161517243e-12, "3907": -5.499300459455014e-10, "7756": 1.1621382078885745e-08, "46364": 1.172657955516169e-16, "36239": -1.1489302842448978e-09, "15692": -1.831584363343186e-12, "24336": -3.0587622712463514e-11, "45091": -3.882743726535409e-07, "2017": -1.1375564099580515e-06, "30572": -1.914838421157583e-08, "19776": -3.299124671229947e-07, "25915": -4.062242098257229e-09, "38964": 8.510276217066348e-08, "7526": -3.2608400601930043e-07, "41732": -6.536308205795649e-08, "49453": -8.565733651266783e-07, "18190": -4.3110054548378685e-07, "25999": -3.991035502082241e-09, "34579": 4.25939285641318e-18, "34100": -4.628682159779629e-11, "1662": -2.6166650994420703e-18, "5704": 1.3242302332344352e-24, "19437": 1.4625890694961244e-14, "6432": 6.071599928554605e-16, "33438": -9.826568981533435e-16, "34634": -6.312187751655873e-12, "6080": -1.459039555840036e-09, "3065": -8.97393270804514e-10, "2401": 2.9433439463922434e-14, "13563": 2.379371350005244e-22, "36315": -2.273825875850899e-12, "25178": 8.856993914327371e-14, "47929": -1.9633435502375285e-12, "161": -3.765455829085607e-12, "35904": -1.842973128583049e-17, "40609": -5.5134092529554105e-17, "17204": -5.965816829273323e-18, "20570": 6.422430911588897e-22, "21127": -1.243315660850268e-25, "47681": 2.1401981478274407e-16, "13244": 2.8716281842574445e-27, "38728": -4.796324448719247e-10, "39781": 2.4427430699936262e-14, "9062": -4.506107726537367e-12, "45871": 1.7577259791484777e-16, "44925": 2.0321041706124811e-16, "14046": -1.6450330619983575e-30, "19637": 1.969790365432926e-14, "7532": 7.913478592755694e-20, "27082": -9.789964130506973e-27, "17966": -3.0663433593611444e-23, "24631": 1.467368029384533e-14, "11569": -5.5955133859697526e-08, "36647": -4.76641615065887e-10, "12859": -5.487940102355537e-10, "4683": 4.549148217743715e-26, "2598": 1.6212309872120815e-18, "1776": 3.6942352660013916e-14, "33297": 1.3744747730921013e-14, "23": 2.4025081579660997e-15, "29701": -3.4288748678735213e-16, "37602": -3.4113697977566915e-11, "4573": -3.95663092175893e-16, "27834": 1.5537897110997143e-18, "8013": -2.647678059020109e-07, "12260": -7.317876339618667e-12, "19872": 2.2014245352856843e-13, "38153": 2.0221998707991575e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_106.json <==
{"43597": -6.863985942129336e-12, "38589": -2.8418001458974107e-12, "38838": -6.133203211793059e-13, "20462": -3.7156704796315054e-11, "36162": 4.704442289948929e-06, "8119": 4.9939067807522764e-15, "4616": 1.949181376199871e-14, "47637": -6.602546287481914e-11, "14317": 2.9250500119815115e-06, "13937": -3.17818604766984e-10, "24962": 6.969155030844831e-09, "46925": 2.6000547743466884e-13, "14887": -1.6212777786961396e-09, "49456": -7.963315879107313e-13, "18395": -8.493526194863765e-12, "34670": -7.834065861300754e-12, "45657": -7.960446168908675e-08, "6573": -4.3783981431774754e-13, "10738": -2.433038839844137e-11, "9498": -4.046561419279726e-10, "8350": -9.810743797217247e-13, "27458": -1.6223569709872265e-10, "29359": -3.57199825273824e-11, "25546": 4.3211181161018075e-13, "23347": 3.02428953191311e-13, "43221": 5.82269285955353e-14, "24904": -7.29536309834744e-12, "49304": 1.225776031787973e-06, "19032": 8.826201895002425e-15, "34140": 9.702156944513263e-08, "19429": -5.600691351664855e-13, "15606": -3.372738893725469e-11, "31999": -3.3245795005854006e-11, "17786": -4.158455624292401e-08, "45735": -8.226598222083048e-12, "18511": 9.517678734027868e-08, "13345": 9.314337034993514e-08, "22702": -4.047060429834826e-12, "37208": -4.1176659304476004e-11, "19567": -1.2797252146867777e-10, "19787": -9.86829062910033e-10, "25356": -2.9601675277657336e-11, "45357": 9.539224912638675e-15, "25260": 8.262197326303067e-08, "14109": 1.0860468080409191e-08, "29715": -1.8480653118935209e-10, "19411": -1.797419812987755e-08, "36149": -1.7409165775639224e-10, "1713": 1.6461933812633722e-12, "18623": -1.3209013882686804e-09, "31859": -5.67545612284448e-07, "10792": -3.467268139267787e-11, "8919": -2.807688304073963e-08, "37584": 1.8533766643798189e-13, "49226": -1.1531753330018546e-08, "34126": -9.510569043413852e-08, "14847": -1.3048091773715242e-10, "41761": -2.7173239353084355e-11, "36771": 7.825576298081671e-10, "7734": 3.708390202989548e-14, "24076": -1.2191376796977238e-08, "20407": -4.089868888002002e-09, "25863": -7.564107673552201e-10, "22617": -1.7974651767005412e-09, "14911": -1.448369896239754e-11, "31002": -7.87913307931376e-08, "7360": 1.1298152458039112e-06, "29977": -2.11793995674725e-08, "33419": -9.770943165676726e-09, "35756": -7.653697814413718e-11, "19308": -3.740170129162834e-08, "1843": -1.1735938887369457e-09, "25810": -7.370144317064842e-08, "47182": -3.855729957535914e-08, "15003": -2.133621404554198e-12, "44947": 8.445389454436736e-08, "27049": 2.1564896997006144e-06, "49207": -1.920806482758053e-07, "7175": -5.536498193237094e-08, "18865": -5.90692827984185e-10, "30962": -2.2148773481944772e-08, "32473": -8.263613437975437e-08, "12275": -3.956657224080118e-09, "37499": 4.9801895056879666e-14, "27053": -8.034673482093524e-10, "4585": -2.3265817716833226e-08, "33075": 2.642065624058887e-07, "49695": -8.676000362584091e-09, "39323": -6.969197219319767e-09, "14000": -2.0640757725232106e-07, "21890": -2.432803469787359e-08, "42695": -2.199330939589572e-09, "43732": -1.9792070760082936e-10, "47654": -1.2631502788185145e-10, "42307": -2.6111859202648802e-11, "34010": 3.1191000005037495e-08, "22216": -1.4108833892856332e-11, "49079": 9.615543206109578e-08, "16780": -4.066275094416483e-12, "2062": 2.5790182007767726e-06, "5267": -3.6136978565082245e-07, "25996": 3.365440703895217e-10, "44492": -4.690898780523867e-09, "1611": -1.5867007707726088e-10, "44516": -1.1121772391931017e-09, "47642": -5.721869505981303e-11, "8820": -9.770634301631276e-11, "24269": -1.5025536370671944e-11, "45363": -1.175108621520593e-10, "11580": 2.0964184841432143e-06, "49051": -1.955724748814447e-10, "13639": -5.97972871219099e-09, "48466": -1.5958409893296766e-15, "8492": -1.609365279930941e-10, "33636": -2.3301685025955976e-09, "11547": 1.213047994497174e-06, "18814": -1.711169761442477e-09, "6094": -4.5783532520715653e-10, "46765": -4.8603045199602235e-11, "46700": -1.9689123291755095e-06, "23520": -5.084560328327825e-09, "30494": -1.5435563938126506e-08, "17140": -3.794066927298445e-08, "1469": -4.4672012755597734e-09, "22416": 2.304677987081255e-13, "7473": -2.2112879236035887e-11, "34499": -4.2549457013318914e-11, "3493": -2.3715514885225275e-07, "35015": -3.2487930123892284e-09, "41648": -8.940003598523205e-11, "11930": -2.2989532055817108e-08, "42007": -1.1166838564946602e-09, "45652": -1.2899764806686975e-12, "29854": -1.8911419985556677e-08, "7257": -4.887249632767876e-11, "1190": -5.127629876255924e-09, "34508": 1.536837856974671e-07, "39920": 3.167539830428723e-07, "41733": 2.4691345837509968e-14, "8918": -2.2324875281753975e-10, "40248": -1.0144094765573985e-12, "18471": -1.6036127287177848e-11, "48706": -1.25081056623344e-10, "21161": -1.5733816027818648e-08, "31279": -4.453501567525109e-09, "17701": 3.5345277638043626e-07, "8595": -2.1868257205071018e-11, "27990": 2.5365505962327006e-07, "13688": -5.601064501092878e-09, "34909": -1.7165801580176776e-07, "31601": -2.0226824659630438e-08, "40058": -3.408731630294426e-10, "20748": 2.9752716272923863e-06, "49436": 2.11232418223517e-06, "11653": -7.485031261467157e-09, "35304": 1.0750469264797502e-10, "7297": -1.012223638241494e-08, "41462": -4.593812441555656e-09, "17309": -2.5701840655756314e-09, "14841": -8.653971761418688e-09, "24183": -7.370410060048016e-09, "35384": 2.199685610526289e-13, "29868": -1.9122492478373943e-10, "23614": 8.492387593150852e-08, "17234": -1.95483851328504e-09, "8943": -9.796517588256393e-07, "31854": -2.611402649677075e-09, "3685": -1.3712306845548028e-08, "41357": -1.2918138780904087e-09, "9545": -3.4886980415649305e-08, "29134": -3.496361880572785e-11, "40062": -8.521979566467053e-09, "4640": -4.998725877669585e-10, "6354": -5.768316813786756e-12, "46655": -2.0134098832613745e-08, "34053": -4.652643426084069e-08, "16472": -1.3185429414974692e-09, "37955": -9.477839624238982e-10, "17598": -4.695683841760001e-09, "24774": 7.989802952579339e-08, "28596": -1.836809282451668e-08, "8072": -1.5613490944588193e-08, "31110": -5.052236962121981e-10, "33837": -6.061313673200175e-09, "30752": -6.5508345414855285e-09, "25435": 4.865659320785198e-06, "18788": -3.685912339235209e-11, "7364": -3.296313222378444e-09, "12381": -1.5029515132436444e-10, "49872": 1.8869684481614968e-08, "1933": 1.7889050241137738e-09, "11650": -1.786976433493237e-08, "10962": -1.703801988384157e-09, "40125": 2.8813587960030418e-08, "21194": 1.6586210183078265e-09, "40158": -1.9333540990373876e-08, "15442": 3.779003477331899e-13, "38038": -1.5506955719502002e-09, "47978": -8.844239118843689e-09, "1597": -1.4953129012784672e-11, "21027": -6.543713921419725e-12, "45178": -2.026436310420543e-11, "9633": -5.039410666540789e-08, "2673": -5.631148759094318e-12, "46650": 3.881444624531053e-15, "49563": -2.4969878609226726e-07, "13489": -7.853452110850867e-09, "25201": 7.485430663466735e-17, "17112": -1.9420047167595378e-12, "16793": 1.6215972495524302e-15, "11185": -4.972020573035252e-10, "21265": 5.297473614288006e-13, "10196": -2.1795207305608244e-10, "15790": -3.959773481332363e-12, "27637": -5.924823964775783e-10, "46169": -2.6842559425199752e-11, "47448": -3.4142047411478416e-08, "27558": -1.1095655644277613e-10, "28094": -1.696562612618635e-10, "48083": -9.016896740376978e-08, "26097": 2.997642146443033e-14, "17281": -1.0736901645547192e-10, "22824": -2.0085084884158277e-07, "6992": 9.491823327323345e-09, "17859": -9.812256562824473e-11, "1730": -2.483110245199427e-11, "40686": 1.1100526364771213e-07, "1966": -3.335154730166323e-08, "43998": 8.297839683164138e-14, "13732": -1.8186238973094682e-11, "44601": -4.5776651802498236e-08, "22687": -1.958267532506386e-12, "33658": -1.3541166765662638e-07, "15590": -1.7221565840053188e-10, "34476": -1.4810507421164631e-12, "21481": -1.7995826522205528e-14, "16757": -1.630040546984901e-09, "45205": -2.795100817465368e-09, "7314": -6.744104830147535e-09, "575": -5.614505388384927e-11, "27760": -1.1818528378171322e-09, "18817": -9.190850391860295e-08, "23448": -2.0328532389054296e-15, "43783": -5.871671646673349e-07, "28476": -3.183883379165309e-08, "42936": -9.198908128282834e-12, "48347": -4.877830406257999e-07, "26605": -1.9558507591277419e-10, "18485": -2.320215486406596e-08, "17193": -1.8247378434643746e-12, "23675": 1.9168576867178675e-18, "17000": 2.126665949462106e-14, "38259": 2.038848990987481e-20, "37432": -5.7723747656779345e-12, "49443": 7.713956005100655e-21, "11446": 4.1139272912118535e-22, "40943": 4.408005779625682e-16, "49100": 4.560346190436585e-15, "19928": -3.828815806627972e-07, "5429": 2.2662328634426387e-20, "45577": 3.1493058761154184e-19, "8715": -2.2719424417749465e-23, "37491": 7.994360589720426e-24, "5943": 1.016332175279096e-15, "35980": -3.4555545924686015e-11, "7286": 2.657776101017094e-29, "36171": -5.0299956461599175e-24, "30459": 1.0260417813598062e-22, "6780": -2.6823892440575037e-08, "7009": 3.0858072012964204e-17, "38293": 1.860887958135539e-18, "18522": -4.2200158167076546e-16, "26181": 2.312884342970951e-16, "6459": 6.665288199873676e-18, "21839": 1.147065146182456e-15, "40785": -1.0160098530053287e-24, "47596": 3.602225717713736e-08, "47479": 2.8392327257053352e-18, "39120": 2.5179677699086213e-19, "42646": 1.227917507257148e-13, "28391": 4.82306912913703e-16, "21243": 1.1109679392802899e-13, "37341": -5.098615418752672e-10, "30188": 4.77386711993862e-22, "6273": -5.456208640453042e-08, "22549": 1.036286055292751e-21, "49558": 4.274256729802639e-13, "47429": 4.031483466829765e-14, "21914": -2.4449458013720005e-09, "35684": -1.9874990542234627e-10, "23402": 1.0346344396868932e-15, "19537": -1.0384856867398217e-16, "25061": -7.619810338255206e-11, "25819": 9.78265625244893e-15, "32827": 3.668390506717518e-18, "37159": -4.611948483139611e-17, "46331": 2.9737315074848756e-16, "22363": 7.039395062325063e-21, "3095": -4.22331609684079e-08, "28089": 2.907798378167306e-14, "46145": -2.1470273475765467e-12, "30348": 4.909037039764438e-26, "14095": -1.9966562549209572e-24, "25587": 9.722285461441038e-16, "7820": 2.3438976454182026e-12, "27554": 1.8050713820436244e-17, "11298": -1.4065369209684332e-17, "9333": 7.850517798996254e-23, "44220": 3.733835123927547e-21, "27766": 4.593164534917512e-17, "17042": 1.313235116862739e-16, "13355": 8.102125300260858e-23, "39558": 1.0256566111481468e-26, "16527": -2.4194467125637073e-17, "46077": -7.881631648033914e-18, "5762": 7.91855880649822e-21, "49629": 6.492012734832715e-21, "3212": -5.099703539473809e-20, "48789": 1.2626794683619214e-14, "18920": 1.4598341902467627e-25, "40837": 9.754750180945848e-07, "22752": -4.2576764283693575e-22, "33900": 1.140087399398382e-19, "26680": 9.98810492238194e-22, "32687": 2.061465043703299e-23, "1192": 1.1572561172082277e-16, "15583": 6.726445282686592e-23, "48413": 9.091566712408796e-24, "42941": 3.6603603541579976e-24, "20977": 3.2986931437788467e-19, "1482": 2.6296212293764884e-17, "13730": 3.0089160070710943e-19, "46871": 8.423735884180439e-14, "6797": 1.2889177580208861e-20, "15039": 5.128315307134645e-13, "28182": 7.22034906081542e-20, "28904": 6.4976867236601985e-15, "41565": 6.75307844588347e-27, "18491": -9.883584638972502e-24, "24545": 6.690494274153025e-07, "1922": 2.8272998250994612e-27, "38778": 2.0759141141306724e-20, "26943": -5.921675597083691e-26, "21611": 8.155228980999667e-15, "17168": 1.264801446202396e-18, "30148": -2.273858185075639e-13, "13390": 1.0281695070907879e-20, "49606": -3.8735703348508945e-22, "21407": -7.16812338110405e-14, "31215": 9.944511332799724e-22, "9532": -3.666580283834264e-08, "40222": -1.4396872582977949e-09, "30288": -3.597405680011434e-07, "20228": -1.0014388180934475e-06, "14435": -1.3637313500680648e-08, "45983": 5.528050348209412e-13, "20870": 2.8623379222381118e-09, "31438": -3.7583172343147453e-06, "2215": -3.790332631092852e-11, "14502": 2.6803013497556094e-07, "43848": -8.362189274357945e-10, "32434": -1.4200234943473333e-07, "3170": 4.6066608661021746e-07, "6385": -4.668864406198736e-09, "37304": 7.230188998619269e-07, "27702": -2.6876303916775757e-13, "15964": 1.3644215641761548e-06, "38597": -5.675026226725777e-09, "11209": -1.2763675840687938e-06, "5041": -3.773215961899723e-09, "1233": -1.9686186902845293e-08, "4353": -2.0453981619539263e-08, "12684": -5.4469007082502685e-09, "25849": -1.1467854443836245e-11, "33782": 7.562252148270165e-13, "44782": -1.5022987298607404e-08, "30397": -9.637329823064533e-11, "40675": -1.6523531432000027e-09, "47892": -3.821960774530453e-07, "30442": -5.8422401139068825e-08, "20211": 2.207356601502397e-06, "22655": -9.069003326089842e-10, "35031": -1.100497826200808e-07, "11674": -5.711064867547355e-12, "33398": -1.4693619654337908e-08, "2267": -8.826416819651683e-10, "13702": -5.721914053680166e-10, "46881": -1.799540377822595e-10, "13882": -3.4410717830724025e-08, "36350": 3.247125287845492e-17, "46254": 1.3481416090144194e-06, "28158": -4.499797236212633e-12, "38132": 1.480862010794226e-06, "19079": 8.553347186079918e-08, "40392": 1.7023636189605895e-07, "29893": -7.655377026738464e-11, "29126": 8.579185362123098e-09, "31757": -2.1450296117109247e-06, "15939": 8.108383298122135e-09, "32807": -4.2810312586571975e-12, "28556": -1.3299739975991542e-06, "7090": 1.5706835831963417e-10, "12596": -5.174236150651268e-08, "39948": -2.7011914927044245e-09, "32997": 5.946133541101517e-08, "28065": 7.366084986415444e-08, "45893": -6.342654046420648e-08, "27688": -1.6406720426687116e-09, "29116": -1.358140960805443e-10, "11375": -1.094494050946082e-09, "32542": -1.884604250435018e-09, "22536": -1.2871423393789883e-07, "41552": 4.470019465685482e-09, "4527": -2.973503734904348e-11, "43162": -8.842324206170815e-08, "23604": 1.0091152944369242e-06, "44160": -1.2295420503960486e-07, "15596": 1.173055579783977e-06, "16331": -1.4041626172911492e-07, "23493": -1.4454302338373637e-11, "34271": -1.4278476179185873e-08, "20183": 7.663888594052395e-17, "17423": -2.911927765580913e-07, "8851": -4.4642570173891727e-07, "31331": -6.959481879675877e-07, "35852": -2.2340163923217915e-06, "36951": -3.067804072998115e-07, "38960": -2.8380752609136195e-12, "34756": -2.509982977016989e-08, "41263": -7.170158369262936e-07, "41804": -5.848972417510367e-10, "41422": -2.1198118247411912e-06, "13939": -9.081987766001998e-12, "3907": -5.544149583869284e-10, "7756": 5.528634119400522e-07, "46364": 1.197897684459775e-16, "36239": -1.1666969612633693e-09, "15692": -1.8470476884080433e-12, "24336": -3.097987491540444e-11, "45091": -8.334521908182069e-07, "2017": -9.349449214823835e-08, "30572": -6.034614474792477e-10, "19776": -3.890543709417216e-08, "25915": -5.928006530098173e-09, "38964": 8.169666187995972e-08, "7526": -1.0757627677548953e-08, "41732": -4.610081916212039e-08, "49453": -8.550942425245012e-07, "18190": -4.7037536887728493e-07, "25999": -4.892038441006719e-10, "34579": 3.616511723931662e-17, "34100": -4.087224916154986e-12, "1662": -2.693798243996568e-18, "5704": 1.3447814403220267e-24, "19437": 1.2409123309800856e-14, "6432": 7.098436794687312e-16, "33438": -2.4450151961699664e-17, "34634": -8.141794530236446e-14, "6080": -4.7082032716971867e-11, "3065": -8.758888059290371e-10, "2401": 5.3931102747713233e-14, "13563": 2.3837107160726837e-22, "36315": -2.2721197753122757e-12, "25178": 1.6941372146827595e-14, "47929": 6.534058911338361e-14, "161": -7.1681341418106115e-12, "35904": -1.780770304571919e-17, "40609": -4.038731840102819e-17, "17204": -6.1600384235104674e-18, "20570": -1.286762688589016e-12, "21127": 3.277230802400945e-26, "47681": 2.1590446309038488e-16, "13244": 5.988154384680863e-26, "38728": -4.770200345838305e-10, "39781": -1.290039429446832e-11, "9062": -4.492381293352832e-12, "45871": 1.7965177058525605e-16, "44925": 2.0687478747018862e-16, "14046": 1.0565591489597614e-29, "19637": -7.504725313411953e-11, "7532": 1.332827337987147e-25, "27082": -9.70345752038092e-27, "17966": -4.526397541220698e-22, "24631": 1.5171644187272557e-14, "11569": -5.557206605999454e-08, "36647": -4.0185949012894184e-10, "12859": -5.5104445312315065e-11, "4683": 4.505848074064441e-26, "2598": 1.5907179487762254e-18, "1776": 3.719190211880219e-14, "33297": 1.3371052041185466e-14, "23": 2.4114545199549996e-15, "29701": -3.437464840749864e-16, "37602": -3.46667798634126e-11, "4573": -1.5894996771700573e-14, "27834": 1.6203651359058916e-18, "8013": -3.745134335986222e-08, "12260": -5.498384414437396e-09, "19872": 2.409689472699511e-14, "38153": 1.5446270000562227e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_108.json <==
{"43597": -3.3401107400743424e-12, "38589": -2.8518149213646593e-12, "38838": -6.209327756828698e-13, "20462": -3.692393266141458e-11, "36162": 4.705018454842502e-06, "8119": 5.836675340633625e-15, "4616": 1.9841126761314595e-14, "47637": -6.850899014754219e-11, "14317": 2.9137443107174477e-06, "13937": -3.0838115394615784e-10, "24962": 6.123167306526511e-09, "46925": 2.6246534242865827e-13, "14887": -1.6834719174241286e-09, "49456": -7.966331587450082e-13, "18395": -8.495404900388248e-12, "34670": 2.86409588266031e-14, "45657": 1.8929373624132495e-09, "6573": 1.2300673446399152e-13, "10738": 3.402188036502607e-12, "9498": -2.2146535716416338e-09, "8350": -9.743589398855668e-13, "27458": -1.1314181536103973e-10, "29359": -3.56653769018056e-11, "25546": 4.350237075949337e-13, "23347": -8.018951171487321e-13, "43221": 5.803703736128804e-14, "24904": -2.4261806452763324e-10, "49304": -6.298600396803522e-08, "19032": -2.511188414329457e-13, "34140": 1.3646033494296717e-06, "19429": -5.688816930547735e-13, "15606": -4.7073465125890834e-09, "31999": -8.088305025744091e-11, "17786": 1.1246292785926926e-08, "45735": -7.663683576630831e-11, "18511": 9.468399753131962e-08, "13345": 1.5641731465620978e-07, "22702": -4.170294751887349e-12, "37208": -1.5378527444542822e-12, "19567": -1.6915549516660633e-10, "19787": -6.887901804475405e-09, "25356": -3.042695262411854e-11, "45357": -1.959562720421637e-11, "25260": -4.5537370851889136e-07, "14109": 2.019972189515329e-09, "29715": -1.965492490985099e-10, "19411": -5.650477419294475e-08, "36149": -7.187122563756532e-10, "1713": 2.409905771032922e-13, "18623": -1.3270458065761659e-09, "31859": -5.668928793056693e-07, "10792": -3.499938533435554e-11, "8919": -2.77272391713268e-08, "37584": -2.3566977362665664e-12, "49226": -1.1638214836295901e-08, "34126": -9.621231100709338e-08, "14847": -1.2995224341061373e-10, "41761": -2.731914867937224e-11, "36771": -6.91325078780447e-12, "7734": 3.702183145552068e-14, "24076": -1.6121704859983765e-08, "20407": -1.2099427237899363e-08, "25863": -2.0675403056280572e-10, "22617": -1.7956089948256704e-09, "14911": -1.4459659164467453e-11, "31002": -8.100298032331921e-08, "7360": 1.116180328608607e-06, "29977": -2.1503826275193205e-08, "33419": 5.656654593622079e-07, "35756": -3.937216871974236e-12, "19308": -2.8332916013340537e-09, "1843": -2.04920258539687e-09, "25810": -7.390319467504014e-08, "47182": -3.8120997913893007e-08, "15003": -3.3920245084972933e-12, "44947": 7.571557034680154e-07, "27049": 2.0655595562857343e-06, "49207": -1.933069313508895e-07, "7175": -2.116719777234266e-08, "18865": -4.3063530519305004e-10, "30962": -2.2286162248974506e-08, "32473": -6.769278115825728e-08, "12275": -1.1083649276155683e-10, "37499": 4.992927187148777e-14, "27053": -7.986141747906572e-10, "4585": -6.6668492948451785e-09, "33075": 2.624396131523099e-07, "49695": -5.565095051451863e-09, "39323": -7.903695059541249e-12, "14000": -1.0038463393868824e-09, "21890": -7.92258592063888e-10, "42695": 6.393193530129793e-09, "43732": -8.147126862034781e-10, "47654": -1.266864668725276e-10, "42307": -4.368188033510023e-10, "34010": -1.1653724207860705e-08, "22216": -1.4080524940451866e-11, "49079": 9.57160892767206e-08, "16780": -4.066600355068228e-12, "2062": 2.570837750681676e-06, "5267": -4.2160343127761735e-07, "25996": -1.9078544299944156e-10, "44492": -4.692151556184854e-09, "1611": -1.5605450265354648e-10, "44516": -1.1125024235170144e-09, "47642": -2.739680877994477e-12, "8820": -1.3007293020450561e-08, "24269": -5.796729762863606e-11, "45363": -1.1751874473553414e-10, "11580": 8.197731062864477e-07, "49051": -9.25660381678739e-10, "13639": -2.239740126697143e-08, "48466": -2.086348536425517e-14, "8492": -3.734978992753213e-10, "33636": -2.339204163703812e-09, "11547": -9.554139523970662e-08, "18814": -1.5102616934825619e-09, "6094": -6.303613186986468e-11, "46765": -1.0345233784209151e-12, "46700": -3.059291657336871e-06, "23520": -7.481884001236949e-10, "30494": 5.605787691820296e-07, "17140": -3.83404348269778e-08, "1469": -4.4511536678726316e-09, "22416": 2.2615831191293012e-13, "7473": -8.155225800221544e-11, "34499": -6.291894956433897e-12, "3493": -2.3789613123881281e-07, "35015": -1.3955068871307486e-11, "41648": -1.394930615461476e-09, "11930": -2.273412391673446e-08, "42007": -3.8835917814949994e-10, "45652": -1.2855218192026063e-12, "29854": -1.891461209879708e-08, "7257": -4.8662129881194005e-11, "1190": -5.133854230621182e-09, "34508": 1.4860037822472805e-07, "39920": 7.294206483265953e-08, "41733": 2.483609699193215e-14, "8918": -2.2259065424190538e-10, "40248": -1.007852113397989e-12, "18471": -1.6164181104727504e-11, "48706": -1.2367337709484616e-10, "21161": -1.572190377885363e-08, "31279": -7.272514535028307e-11, "17701": 1.162944840871205e-06, "8595": -4.9792357736944126e-11, "27990": 2.557437994710199e-07, "13688": -1.054316287052437e-10, "34909": -2.6537142261418012e-08, "31601": -4.341707438015874e-08, "40058": -7.219287390114459e-10, "20748": 2.801680693664821e-06, "49436": 2.047963334916858e-06, "11653": -7.506034904736225e-09, "35304": 1.2527420767405317e-10, "7297": -9.984187698819369e-09, "41462": -1.0319819304660527e-10, "17309": -6.302582278294722e-08, "14841": -8.744230228785455e-09, "24183": -7.375109412066649e-09, "35384": -4.160484456949831e-11, "29868": -1.945975047767945e-10, "23614": 1.4493177324936823e-08, "17234": -4.132783004706653e-09, "8943": -9.914624570228625e-07, "31854": -1.989817866032695e-09, "3685": -8.939794682305546e-09, "41357": -1.3135658116780746e-09, "9545": -3.489477862217427e-08, "29134": -2.251205266645684e-08, "40062": -9.857764382559253e-09, "4640": -8.197165723977662e-10, "6354": 6.895586532329467e-13, "46655": -1.7932879359250364e-07, "34053": -1.736925554496338e-07, "16472": -6.065328683746429e-09, "37955": -2.396962184292306e-09, "17598": -4.523261321054406e-09, "24774": 2.780859631457133e-07, "28596": -1.857243248082341e-08, "8072": -1.583815567585134e-08, "31110": -5.279750525666316e-10, "33837": -3.602647780098778e-08, "30752": -2.0676431233823678e-08, "25435": 4.721508958027698e-06, "18788": -4.795288610637272e-09, "7364": -1.0384817450415085e-08, "12381": -1.490622347777304e-10, "49872": -3.856898966869693e-10, "1933": -2.7305673278021914e-09, "11650": -2.5233791234313685e-07, "10962": -1.6916178458004083e-09, "40125": -9.83271775112371e-07, "21194": -2.0890823793084934e-11, "40158": -1.8711508786850573e-08, "15442": 3.7500447083553545e-13, "38038": -1.195894161476474e-09, "47978": 8.021601729524264e-07, "1597": -6.916375250298756e-10, "21027": -6.5230954318651335e-12, "45178": 4.8612779383547244e-15, "9633": -5.029089322761138e-08, "2673": -5.642359843238687e-12, "46650": 3.869787333594466e-15, "49563": -2.486901848897105e-07, "13489": -8.098560044800251e-09, "25201": 7.539564671474655e-17, "17112": -8.123746120247688e-11, "16793": -4.217143995122186e-12, "11185": 7.463489868448844e-14, "21265": 5.297872058586395e-13, "10196": -2.2107998765008574e-10, "15790": -3.9699528386893945e-12, "27637": -5.964074234476868e-10, "46169": -7.1969973383656516e-12, "47448": -3.43174271222324e-08, "27558": -1.1076129596832018e-10, "28094": -2.076406069306813e-08, "48083": -8.971107945399126e-08, "26097": 1.065235139680043e-13, "17281": -4.4851396902023666e-11, "22824": -2.567133208231098e-07, "6992": -1.473750810276897e-08, "17859": -1.341086963702054e-10, "1730": -2.4853716307227103e-11, "40686": 9.606041118104258e-08, "1966": -3.321646957488156e-08, "43998": 1.1065737022859196e-16, "13732": 3.223135869529284e-14, "44601": -4.5633157697011484e-08, "22687": -5.252862381177614e-12, "33658": -1.3573020396506763e-07, "15590": -1.7270362917543025e-10, "34476": 1.042531200799203e-13, "21481": 3.8605982966661775e-14, "16757": -1.2946885785680706e-09, "45205": -2.89750001769562e-09, "7314": -6.705874966428382e-09, "575": -1.7334995661144603e-08, "27760": -1.2653053951816595e-11, "18817": -9.110343057727732e-08, "23448": -2.9340306226255386e-12, "43783": -5.881318543288216e-07, "28476": -3.260660008663763e-08, "42936": -5.071365202780065e-12, "48347": -4.772131774188892e-07, "26605": -1.9600868150781992e-10, "18485": -5.620090632874053e-07, "17193": -2.2882817602570826e-12, "23675": 2.621599025000796e-19, "17000": 2.1385257659763818e-14, "38259": 1.712118465142717e-23, "37432": 2.5239953316347186e-19, "49443": 7.886588760499185e-21, "11446": 3.962427879650479e-22, "40943": 4.086794499262867e-24, "49100": 4.594099606351721e-15, "19928": -1.9106383319922315e-07, "5429": 2.482726264976618e-21, "45577": -9.844421872835633e-20, "8715": -2.2485568180118506e-23, "37491": 8.852763528041196e-24, "5943": 1.0160489486373578e-15, "35980": -2.8361510473473572e-08, "7286": 2.6441850541407964e-29, "36171": 1.1716820928679945e-28, "30459": -1.251203407085863e-24, "6780": -1.9485987934331206e-08, "7009": 4.0712540814249763e-22, "38293": 1.872982993052289e-18, "18522": -4.188140114017903e-16, "26181": 2.32067175212977e-16, "6459": 6.653539340043279e-18, "21839": -4.4497717142932824e-12, "40785": -9.903291764891507e-25, "47596": -8.843176857453727e-08, "47479": 2.8930974864238696e-18, "39120": 2.541085400077947e-19, "42646": 1.2305655355381723e-13, "28391": 4.867761234412127e-16, "21243": 1.1150927186828752e-13, "37341": -5.082240739362476e-10, "30188": 4.955470725820676e-22, "6273": -5.3546866496390066e-08, "22549": 1.0357700771518641e-21, "49558": 2.7640331700957282e-14, "47429": -2.0175942080230547e-12, "21914": -6.55118043146885e-11, "35684": 1.1173978009537677e-07, "23402": 7.875132126001615e-16, "19537": 1.1450680542510671e-15, "25061": -7.679872016108646e-11, "25819": -1.90114576859024e-10, "32827": 3.657361707610348e-18, "37159": -4.791319290249285e-17, "46331": 3.333415652653197e-18, "22363": 7.038749635265073e-21, "3095": -4.243850781904257e-08, "28089": 2.907741118740072e-14, "46145": 1.393349552693776e-18, "30348": 4.8722551674633437e-26, "14095": -3.4542491625591774e-18, "25587": -3.6717070377527124e-16, "7820": -1.8159238219031537e-12, "27554": -9.310382868311928e-16, "11298": -3.2859010003329157e-16, "9333": 4.005097882303025e-16, "44220": 3.738127335045516e-21, "27766": 4.6125794565108664e-17, "17042": 1.299931405634926e-16, "13355": 7.945655686343357e-23, "39558": 2.3168686860085677e-28, "16527": -2.442228217891122e-18, "46077": -8.738087009645806e-18, "5762": 7.70910601252471e-21, "49629": -2.5208657454859125e-19, "3212": 5.603048031311798e-22, "48789": 1.1184141720382845e-14, "18920": 1.465372240320447e-25, "40837": 8.65265860738873e-07, "22752": -4.304526940639306e-22, "33900": 1.1392341108977452e-19, "26680": 9.902040576275563e-22, "32687": 2.179240746229784e-22, "1192": 1.464848563301022e-18, "15583": -1.382032001313753e-21, "48413": 8.743854574757741e-25, "42941": 3.494918078532331e-24, "20977": -3.351718524990277e-24, "1482": 2.6364304147429024e-17, "13730": 3.0118132071665613e-19, "46871": 8.317108666274636e-14, "6797": 1.3186525584408233e-20, "15039": 5.209027653663156e-13, "28182": 3.944525861542402e-21, "28904": 1.6789679557402664e-15, "41565": 2.090991225628556e-19, "18491": -9.94336451837015e-24, "24545": 6.759247526133549e-07, "1922": 2.904799823840587e-27, "38778": 1.7955357525095684e-20, "26943": -9.589738290512654e-25, "21611": 6.451227919415366e-17, "17168": 1.268148115563209e-18, "30148": -2.3267911035407263e-13, "13390": 1.021778405947822e-20, "49606": 4.383051705098912e-19, "21407": -6.862616215314726e-14, "31215": 9.701880437547811e-22, "9532": -3.649281055118081e-08, "40222": -7.904950649617604e-08, "30288": -8.145675565174315e-07, "20228": -4.230644663039129e-06, "14435": -1.3501228579571034e-08, "45983": -3.7166005949912373e-13, "20870": 2.8986917310902527e-09, "31438": -3.7807544117640646e-07, "2215": -3.765803294197845e-11, "14502": 2.6929839691547386e-07, "43848": -8.515743110670826e-10, "32434": -1.0058339512397652e-06, "3170": 4.429862201504875e-07, "6385": -4.690774435545109e-09, "37304": 1.0122553248947952e-06, "27702": -6.381313880088335e-12, "15964": -1.392779438447178e-07, "38597": -7.894878706338204e-08, "11209": -2.543147047617822e-06, "5041": -3.737557818794812e-09, "1233": -1.9416230401247958e-08, "4353": -2.0344328888199925e-08, "12684": -5.396187496842231e-09, "25849": -7.141480740102679e-09, "33782": -7.61620821965181e-10, "44782": -1.4826731842276786e-08, "30397": -1.1965824997517416e-09, "40675": -1.6405000691221971e-09, "47892": -5.979651973575528e-07, "30442": -1.581396134042734e-07, "20211": 2.17709930439014e-06, "22655": -8.864363687521859e-10, "35031": -2.2079140293840283e-08, "11674": -3.524697352562389e-13, "33398": -1.4404383463784143e-08, "2267": -8.436484844054348e-10, "13702": -1.717438149161088e-12, "46881": -1.7912589467261597e-10, "13882": -1.0670182515326587e-09, "36350": 2.960959507954812e-17, "46254": 1.353191805719689e-06, "28158": -4.486125880498459e-12, "38132": 7.586208994325716e-09, "19079": -4.000654740821119e-08, "40392": 6.61300191495684e-07, "29893": -5.6675025783547994e-11, "29126": 1.2432249718585808e-07, "31757": -2.1584969545074273e-06, "15939": 5.353385290618462e-09, "32807": -2.0174541291023695e-12, "28556": -1.2550742667372106e-06, "7090": -8.885097102506734e-10, "12596": -1.4838394690741552e-07, "39948": -3.624677002989074e-09, "32997": 6.388642503907249e-08, "28065": 4.6694793809365365e-08, "45893": -6.26582448148838e-08, "27688": -5.3864468441133795e-09, "29116": -7.779298039078952e-11, "11375": -1.988069620040278e-08, "32542": -1.850250175294832e-09, "22536": -1.273902512366476e-07, "41552": -4.525109176256592e-09, "4527": -2.866708433135745e-11, "43162": -6.81532341673119e-08, "23604": 1.209330093843164e-06, "44160": -4.413403864589327e-09, "15596": 1.4363943137141177e-06, "16331": -1.6325202523148619e-07, "23493": -1.4283765142897309e-11, "34271": -6.566916681549628e-07, "20183": 7.585416947189695e-17, "17423": -2.6497073690734396e-07, "8851": -4.4381312136465567e-07, "31331": -6.823731837357627e-07, "35852": -2.222643161076121e-06, "36951": -1.4303774165114191e-08, "38960": -1.1020322160252075e-15, "34756": -2.469876925204062e-08, "41263": -2.807380496960832e-06, "41804": -5.710987793783318e-10, "41422": -9.444079296372365e-08, "13939": -8.742958614027518e-12, "3907": -5.405527137014587e-10, "7756": 1.1421319889848291e-08, "46364": 1.1764095173791175e-16, "36239": -1.4711537543732334e-11, "15692": -1.8524955874843485e-12, "24336": -6.61948718061467e-08, "45091": -3.874315268603823e-07, "2017": -9.0852410039588e-08, "30572": -6.020582921095752e-10, "19776": -3.718569985267095e-08, "25915": -3.1381155451981613e-09, "38964": 1.3208627525074235e-09, "7526": -1.0456837173933309e-08, "41732": -4.5370381229759005e-08, "49453": -8.573623517804663e-07, "18190": -4.3207722910665325e-07, "25999": -4.846290035942502e-10, "34579": 3.6087024772046714e-17, "34100": -4.616513768485042e-11, "1662": -2.6366530917638017e-18, "5704": 1.2638711881839108e-26, "19437": 1.466920457175204e-14, "6432": -8.36779613427787e-15, "33438": -2.4273014542243884e-17, "34634": -6.317080539219866e-12, "6080": -4.714162393781862e-11, "3065": -9.006351775475707e-10, "2401": 5.380028697933928e-14, "13563": 1.751852008432115e-24, "36315": 3.82007369937069e-15, "25178": 8.877615439648046e-14, "47929": -1.9610001556619183e-12, "161": -7.19384187636285e-12, "35904": -1.8088987467379072e-17, "40609": -5.4103289828692574e-17, "17204": 1.770668115958673e-24, "20570": 6.400523550053313e-22, "21127": 3.276617586306652e-26, "47681": 2.1588056087940455e-16, "13244": 2.8802910171472982e-27, "38728": -4.788561769331068e-10, "39781": -1.3065172208004405e-11, "9062": -4.51265630765918e-12, "45871": 5.662279594774539e-17, "44925": 2.0290409553680748e-16, "14046": 1.0413960617663576e-29, "19637": 2.0196734909494474e-14, "7532": 1.5337196421868613e-25, "27082": 2.475574943075798e-28, "17966": -3.070251376285609e-23, "24631": -2.4692792255365248e-09, "11569": -2.3622305889148265e-08, "36647": -4.842600764831673e-10, "12859": -5.541376732476344e-11, "4683": 4.5575076781487286e-26, "2598": -1.0874401676846208e-15, "1776": 3.696757391305136e-14, "33297": 1.3738413618541445e-14, "23": -1.961701851307951e-12, "29701": -3.459479756444595e-16, "37602": -1.4629870648263932e-09, "4573": -1.693545985685576e-14, "27834": 1.6023288762394791e-18, "8013": -3.7454292112215626e-08, "12260": -7.315681914421557e-12, "19872": 2.479307110634342e-14, "38153": 2.016010531245666e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_110.json <==
{"43597": -3.3341892614890956e-12, "38589": 4.537460684961303e-11, "38838": 1.7574099998602516e-13, "20462": -3.6859220536866744e-11, "36162": 4.69932319902e-06, "8119": 5.845641184380312e-15, "4616": 1.9907080134719604e-14, "47637": -8.544781548991409e-11, "14317": 2.8973099688300863e-06, "13937": -3.0006352957911986e-10, "24962": 5.599363854524864e-12, "46925": 2.627322730035242e-13, "14887": -1.6731966923089203e-09, "49456": -7.884111115699644e-13, "18395": -8.408988783070726e-12, "34670": 2.8582367863575625e-14, "45657": -7.918265509943012e-08, "6573": -4.381909874014156e-13, "10738": 3.4106634617253606e-12, "9498": -2.359792139472461e-09, "8350": -2.4112138609540257e-13, "27458": -1.1324711307603152e-10, "29359": 8.219681879584328e-12, "25546": 6.572821171883791e-14, "23347": -8.081066740252274e-13, "43221": -1.4067219611391124e-12, "24904": -7.23961602472345e-12, "49304": 1.214775011249003e-06, "19032": 8.883213988616218e-15, "34140": 1.3642504654853838e-06, "19429": -2.5329426598698357e-13, "15606": -3.3766527768319676e-11, "31999": -3.3085482270545086e-11, "17786": -4.1297390396266564e-08, "45735": -8.275877379226859e-12, "18511": 9.466679529168687e-08, "13345": 1.5839597722333565e-07, "22702": -6.304062306894398e-12, "37208": -1.5887698058200672e-12, "19567": -1.3137661791784438e-10, "19787": -1.0307756870275853e-09, "25356": -3.1045398890539033e-11, "45357": -1.9678019630431365e-11, "25260": 8.028884934674352e-08, "14109": 2.048917258079541e-09, "29715": -4.4658565734323474e-10, "19411": -1.806903426881945e-08, "36149": -7.193003970229483e-10, "1713": 2.4289516795464317e-13, "18623": -1.33153554848775e-09, "31859": -5.68783832477493e-07, "10792": -3.5130086339929534e-11, "8919": 8.143413054995108e-09, "37584": -2.38433058019627e-12, "49226": -1.6050296647307505e-09, "34126": -9.723291327645711e-08, "14847": -1.3046376479142197e-10, "41761": -2.7350023287797676e-11, "36771": 7.845868399414258e-10, "7734": 3.726112165125181e-14, "24076": -1.2191321729915217e-08, "20407": -4.145029208757478e-09, "25863": -2.0737819794724999e-10, "22617": -1.8063535112133877e-09, "14911": -7.11933012542687e-11, "31002": -9.867262562579526e-09, "7360": -3.5794244013231946e-08, "29977": -1.0676717465685215e-07, "33419": -1.197207666336908e-08, "35756": -7.484040470684405e-11, "19308": -3.6997729324639295e-08, "1843": -1.1777504527188398e-09, "25810": -7.419538405883941e-08, "47182": -3.838669471178946e-08, "15003": -3.414418921210416e-12, "44947": 7.562862265331205e-07, "27049": 2.0657771528931335e-06, "49207": -4.2159847168932174e-08, "7175": -5.4983832598054505e-08, "18865": -5.394067414954407e-10, "30962": -2.2710988645258112e-09, "32473": -6.805780117247195e-08, "12275": -1.1103094832431992e-10, "37499": 3.3583633651801392e-09, "27053": -6.696284060581092e-08, "4585": -6.703975152788644e-09, "33075": 2.5753485033419565e-07, "49695": -5.4692712581072556e-08, "39323": -7.925100679873065e-12, "14000": -1.0103785585968694e-09, "21890": -7.966964865602222e-10, "42695": -2.2019130963002453e-09, "43732": -8.162017728352566e-10, "47654": -1.274053501587602e-10, "42307": -4.375597106864859e-10, "34010": 5.6174165763422934e-08, "22216": -7.990570878579906e-12, "49079": 9.131576206300451e-08, "16780": -4.083024283257908e-12, "2062": -1.2259708626061183e-07, "5267": -3.6358665056468453e-07, "25996": 3.2994715293277466e-10, "44492": 1.1393147536509218e-10, "1611": -1.5608105086162283e-10, "44516": -1.113390935003622e-09, "47642": -2.7378286270030028e-12, "8820": -9.777666870602886e-11, "24269": -1.5320113233574517e-11, "45363": -1.1694359369762708e-10, "11580": 2.0691700228780974e-06, "49051": -2.179851993355797e-10, "13639": -5.878588726915268e-09, "48466": -2.0936760490456244e-14, "8492": -1.6139831138239913e-10, "33636": -2.7676938518794714e-09, "11547": -9.761487262949231e-08, "18814": -1.7769586913018998e-09, "6094": -4.543790343980447e-10, "46765": -4.877691653359939e-11, "46700": -3.073529569519451e-06, "23520": -7.511690158779061e-10, "30494": -1.528781901072307e-08, "17140": -2.842635105082536e-08, "1469": -1.536452742811889e-08, "22416": -7.565420729119254e-13, "7473": -8.158606429331527e-11, "34499": -4.245956711224075e-11, "3493": -8.996207725431304e-07, "35015": -1.4360912632682687e-11, "41648": -1.4180632224025658e-09, "11930": -3.003438386883772e-09, "42007": -3.930155645370803e-10, "45652": -6.265494789658987e-10, "29854": -4.244387064034072e-09, "7257": -4.9061817108952965e-11, "1190": -2.0461723981846092e-10, "34508": 1.4811188009389298e-07, "39920": 3.141808520013001e-07, "41733": 2.4708462679308082e-14, "8918": -2.8709295357698394e-11, "40248": -1.0113811914694293e-12, "18471": -1.6241202827060874e-11, "48706": -1.5903028893760052e-10, "21161": -4.715254853238093e-10, "31279": -7.439590610225366e-11, "17701": 1.1499580523377517e-06, "8595": -4.9152421716103234e-11, "27990": 3.528607237512915e-07, "13688": -6.054359236173923e-09, "34909": -2.6363622396274877e-08, "31601": -2.343563743067989e-08, "40058": -7.220944953090225e-10, "20748": -7.240352601911582e-07, "49436": -1.4941610970709007e-07, "11653": -7.504963761562067e-09, "35304": -1.4894525890429833e-10, "7297": -9.916338861160057e-09, "41462": -4.626164340493233e-09, "17309": -7.012639002823562e-08, "14841": -7.862764661581423e-09, "24183": -5.428926197481587e-10, "35384": -4.1647685300461035e-11, "29868": -1.9681808960392289e-10, "23614": 1.4244668555818407e-08, "17234": -1.9584227572977397e-09, "8943": -4.406227844810928e-07, "31854": -1.9958632524463837e-09, "3685": -1.3628609352167587e-08, "41357": -1.8677825508461865e-08, "9545": -3.395883751977635e-08, "29134": -2.2941051724956196e-08, "40062": -2.759491124493252e-08, "4640": -8.226031522617916e-10, "6354": 6.848560889401167e-13, "46655": -1.8003130719534965e-07, "34053": -1.7414123476555687e-07, "16472": -1.306497909858706e-09, "37955": -9.448279936208337e-10, "17598": -7.628834453043964e-09, "24774": 2.7663855917126057e-07, "28596": -2.9567113202233486e-09, "8072": -1.581709696552025e-08, "31110": -5.371455502611866e-10, "33837": -3.609097021239904e-08, "30752": -2.047833547180744e-08, "25435": 8.216667879423767e-08, "18788": -3.435571271914739e-11, "7364": -1.0584759735365878e-08, "12381": -1.508433239427731e-10, "49872": -3.870000153671782e-10, "1933": 3.65214525288593e-09, "11650": -2.5388470703546773e-07, "10962": -1.7110521888241692e-09, "40125": 1.0914504855463747e-08, "21194": -2.100723935083426e-11, "40158": -3.122039515801589e-07, "15442": 1.4611510786022297e-13, "38038": -1.195697318934208e-09, "47978": 5.217600573814707e-09, "1597": -1.5351610607727828e-11, "21027": -6.5106847864371264e-12, "45178": -2.0330868932827428e-11, "9633": -5.023931848313623e-08, "2673": -5.641738812234287e-12, "46650": 3.858902960222248e-15, "49563": -1.7880988423257804e-07, "13489": -8.062396861241439e-10, "25201": 7.527524892222823e-17, "17112": -8.113025529166151e-11, "16793": 1.6181629544677876e-15, "11185": 7.469894792782802e-14, "21265": -3.1048451570175883e-12, "10196": -9.541207823815512e-10, "15790": -3.969749442361836e-12, "27637": -5.998116447969437e-10, "46169": -2.6986843315590647e-11, "47448": -3.433605755276403e-08, "27558": -1.2987989350676798e-08, "28094": -1.7511536665182348e-10, "48083": -9.04609649410304e-08, "26097": 1.0637030942476852e-13, "17281": -4.499812675251569e-11, "22824": -2.5547828386152105e-07, "6992": -1.4124062808207327e-08, "17859": -1.3393268438743888e-10, "1730": -2.4827896683010664e-11, "40686": 1.2744808941533847e-07, "1966": -8.553035613090287e-09, "43998": 8.357072358352452e-14, "13732": -1.8139836854835778e-11, "44601": -4.5484085831049015e-08, "22687": -1.9632034713168434e-12, "33658": -1.3494098993760417e-07, "15590": 2.133102993285424e-13, "34476": 1.0398846632961659e-13, "21481": -1.7824217647091807e-14, "16757": -1.3060379444596038e-09, "45205": -2.911550556206066e-09, "7314": -6.719382383835182e-09, "575": -1.7311887035020845e-08, "27760": -1.182461017990022e-09, "18817": -9.084183005825253e-08, "23448": -2.9294372917015865e-12, "43783": -7.757625297699633e-08, "28476": -3.272334581083669e-08, "42936": -5.064043802349705e-12, "48347": -4.775956767844036e-07, "26605": -5.825183113650212e-10, "18485": -2.3095998002986562e-08, "17193": -2.288302793779229e-12, "23675": 1.951305209737332e-18, "17000": -1.390443671311914e-08, "38259": 1.9181692491308073e-23, "37432": 2.514930983084786e-19, "49443": 7.78467429291897e-21, "11446": 1.2030631151244875e-21, "40943": 4.132002934449726e-24, "49100": 4.4059707472977396e-20, "19928": -1.8865614492824534e-07, "5429": 2.2974796110818293e-20, "45577": 3.163435413447531e-19, "8715": 2.2666551375943834e-16, "37491": 8.905381339280343e-24, "5943": 1.0175976425022938e-15, "35980": -3.428613642997291e-11, "7286": 5.451063367741795e-25, "36171": 1.1980259256122953e-28, "30459": -1.4023682864031606e-24, "6780": -2.628344120125803e-08, "7009": 4.090155188714072e-22, "38293": -6.499225416306895e-24, "18522": -1.60122961298212e-21, "26181": 2.874848457705935e-14, "6459": 3.703913083291893e-16, "21839": 1.1680679633843368e-15, "40785": -9.904724533510615e-25, "47596": -8.772340720497596e-08, "47479": 1.7432303112562275e-20, "39120": 2.5310840109903567e-19, "42646": 1.852437216041407e-20, "28391": 7.038094366048263e-18, "21243": 1.1168142284448748e-13, "37341": 2.465431482760543e-15, "30188": 5.098014483515003e-22, "6273": -2.738324837991968e-07, "22549": 1.0408872474500773e-21, "49558": 4.2949479151128955e-13, "47429": 4.0445033796686e-14, "21914": -6.543350583587682e-11, "35684": -1.9736842715722958e-10, "23402": 7.893111459098272e-16, "19537": -1.0268783575122326e-16, "25061": -7.75886993542585e-11, "25819": -1.9201076839614473e-10, "32827": 8.635991777252354e-22, "37159": 1.7448116052913813e-17, "46331": 2.988934690096906e-16, "22363": -5.806746451802042e-25, "3095": -2.408096611006272e-09, "28089": 3.02818090291675e-16, "46145": -2.1428457966377046e-12, "30348": 4.839747627043625e-26, "14095": -3.2448095130025885e-18, "25587": -3.4492160994040373e-16, "7820": 2.4599784015366666e-12, "27554": 1.8001585909495494e-17, "11298": -3.263346630529902e-16, "9333": 7.829930422636158e-23, "44220": 3.764917404796507e-21, "27766": 4.621125224855274e-17, "17042": 1.3200435412229894e-16, "13355": 3.7974797622730613e-25, "39558": 9.769632473270066e-27, "16527": -2.448578690248845e-18, "46077": -8.56011827367441e-18, "5762": 7.747596568196134e-21, "49629": -2.5240116167530283e-19, "3212": 5.625541043183418e-22, "48789": 1.1458433858593364e-14, "18920": 1.1948184458140968e-22, "40837": 8.647381264381693e-07, "22752": 3.1079043383805323e-23, "33900": -3.49373544981766e-22, "26680": -1.5487312100404749e-21, "32687": 2.1772025820861824e-22, "1192": 1.469106889094445e-18, "15583": 6.753301263343936e-23, "48413": 8.75107067988825e-25, "42941": 3.584423814560518e-24, "20977": -3.353994783132292e-24, "1482": 2.672365125785676e-17, "13730": 3.0274903477259725e-19, "46871": 8.623729849796188e-14, "6797": 1.1782523496388423e-19, "15039": 1.7290363273623523e-14, "28182": 3.9594130930844395e-21, "28904": 6.50054757743955e-15, "41565": 6.637395537843907e-27, "18491": -1.0026295887614225e-23, "24545": 6.805905172768689e-07, "1922": 2.83956722847323e-27, "38778": 6.329256208986512e-19, "26943": -9.769219923668538e-25, "21611": 8.126877941222119e-15, "17168": -2.278347633337841e-16, "30148": 1.521457404507487e-10, "13390": 1.024851979690696e-20, "49606": -3.8505353439829513e-22, "21407": 1.4772675270557922e-12, "31215": 9.72960290302345e-22, "9532": -3.681290294821338e-08, "40222": -7.950932001676847e-08, "30288": -8.235788300225977e-07, "20228": -8.989808861770143e-07, "14435": -4.482363351598906e-07, "45983": -3.747754873367065e-13, "20870": -2.223174533355632e-09, "31438": -3.7697905099776108e-06, "2215": -6.770110583254052e-10, "14502": 2.820321185481589e-07, "43848": -8.507650695044333e-10, "32434": -1.3890590366827382e-07, "3170": 4.778569859809068e-07, "6385": -4.692846111709059e-09, "37304": 7.354313424912107e-07, "27702": -2.608588529646322e-13, "15964": 1.3726008774028742e-06, "38597": -5.738270303368154e-09, "11209": -1.3154906355339335e-06, "5041": -3.72752273491983e-09, "1233": -1.9403483264568422e-08, "4353": -2.0015306745335693e-08, "12684": -5.384887202808386e-09, "25849": -7.1471397689037985e-09, "33782": -7.572395488431027e-10, "44782": -1.2167741658686282e-07, "30397": -1.196576837614316e-09, "40675": 2.3872757992648985e-07, "47892": -5.943157930232701e-07, "30442": -1.5798113395248947e-07, "20211": 2.2238905330596026e-06, "22655": -8.949187502160783e-10, "35031": -2.1621980650365913e-08, "11674": -3.5265914537577214e-13, "33398": -1.446626463064149e-08, "2267": -8.472700319117621e-10, "13702": -5.697112781533065e-10, "46881": -1.796562204559038e-10, "13882": -1.0665890393113386e-09, "36350": -1.8188001105201579e-09, "46254": 1.3635179811899434e-06, "28158": -3.2842788818404633e-12, "38132": 1.4783473716306617e-06, "19079": 8.720741107026697e-08, "40392": 6.952371904844767e-07, "29893": -5.646354217514471e-11, "29126": 1.2097802937205415e-07, "31757": -2.159361201847787e-06, "15939": 5.583563833511107e-09, "32807": -2.015925404039165e-12, "28556": -7.983026080182754e-07, "7090": 1.4743628540259124e-10, "12596": -5.155473559170787e-08, "39948": -2.657523534566053e-09, "32997": -5.8462681806759065e-08, "28065": 7.678807634192708e-08, "45893": -3.6984920370741747e-07, "27688": -5.226355348497691e-09, "29116": -1.3216969185769756e-10, "11375": -1.0993983501350613e-09, "32542": -1.851643394168434e-09, "22536": -1.2635258883619827e-07, "41552": 5.469477315500626e-09, "4527": -2.8405675381315554e-11, "43162": -6.402807173344627e-08, "23604": 1.2525073316282942e-06, "44160": -4.480456006206168e-09, "15596": 1.2357836567389313e-06, "16331": -1.6388038659442827e-07, "23493": -2.553610656264027e-10, "34271": -1.4064364783905603e-08, "20183": 7.916269836184572e-18, "17423": 9.111477652368194e-07, "8851": -4.385937870665657e-07, "31331": -6.94231232500897e-07, "35852": -2.213888365076855e-06, "36951": -2.7589828732743626e-07, "38960": -1.355433980657593e-15, "34756": -4.99803176623459e-09, "41263": -7.098500987012812e-07, "41804": -5.622386445303107e-10, "41422": -9.208038420638331e-08, "13939": -8.948675134234918e-12, "3907": -6.921323323499928e-12, "7756": 5.542531198443612e-07, "46364": 2.680396387789076e-17, "36239": -1.1314686965135934e-09, "15692": -2.0405844982501753e-12, "24336": -3.055156128084491e-11, "45091": -3.9365437487504096e-07, "2017": -9.048796556498928e-08, "30572": -5.996350638248771e-10, "19776": -3.252839917422534e-07, "25915": 4.405762297210458e-07, "38964": 1.4296246408918023e-09, "7526": -1.0447292808635211e-08, "41732": -6.453142731288608e-08, "49453": -1.1677270705945375e-08, "18190": -2.636373892528354e-07, "25999": -4.853252244529926e-10, "34579": 4.238399012466584e-18, "34100": -4.1545560394706804e-12, "1662": 7.248939944765205e-21, "5704": 1.2596846787079996e-26, "19437": 1.4635897542200106e-14, "6432": -8.586428890491361e-15, "33438": -9.665229322113988e-16, "34634": -8.406010533913016e-14, "6080": -4.715604295935094e-11, "3065": 2.580107683058941e-09, "2401": 5.3810603840636836e-14, "13563": 2.429480299575862e-22, "36315": -2.2778762383268703e-12, "25178": 1.6795297926941802e-14, "47929": -1.9538416023978655e-12, "161": -3.78434870246247e-12, "35904": -8.444825839896768e-18, "40609": -5.539901200997524e-17, "17204": -6.003013073468301e-18, "20570": -1.3016635295667878e-12, "21127": 3.212976232777947e-26, "47681": 2.148672977162516e-16, "13244": 6.417263902241983e-26, "38728": -4.796712471666353e-10, "39781": -1.3101540685678259e-11, "9062": -4.518932970876133e-12, "45871": 1.7762963824236402e-16, "44925": 1.1022162762846458e-14, "14046": -1.911750285171685e-30, "19637": 2.05969986346536e-14, "7532": 1.5967629405417958e-25, "27082": 2.4906082707391985e-28, "17966": -3.06559173269065e-23, "24631": 1.443147291664386e-14, "11569": -5.5625427819450124e-08, "36647": 3.871229559138101e-09, "12859": -5.492161170295162e-10, "4683": 4.500402160479296e-26, "2598": 1.4354044490117375e-18, "1776": -7.488211439810044e-13, "33297": 1.0373599270133615e-16, "23": 2.3239810039755743e-15, "29701": -3.4136258925427797e-16, "37602": -1.4595700204012019e-09, "4573": -3.9794764591375624e-16, "27834": -3.32995126515146e-22, "8013": -3.7608607783568004e-08, "12260": -7.307879995588351e-12, "19872": 2.363718622959768e-14, "38153": 2.0230977838359163e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_112.json <==
{"43597": -6.765861308710708e-12, "38589": -2.853864063470657e-12, "38838": 1.7538853941227728e-13, "20462": -1.8557183567580182e-10, "36162": 4.701322723121848e-06, "8119": 5.867933821002624e-15, "4616": 1.9996679279880164e-14, "47637": -8.533163065038707e-11, "14317": 3.3174819691339508e-06, "13937": -2.97546987049202e-10, "24962": 5.688035112361156e-12, "46925": -3.242082297072457e-11, "14887": -1.717096353992531e-09, "49456": -7.829133391937249e-13, "18395": 1.8464216267055633e-11, "34670": 2.851247409289999e-14, "45657": -7.91318797155327e-08, "6573": 1.227709882541117e-13, "10738": -2.568446497153154e-11, "9498": -4.018381183357178e-10, "8350": -2.3992396611105526e-13, "27458": -1.1338663341575739e-10, "29359": 8.209269201919778e-12, "25546": 6.583695042047463e-14, "23347": 3.061863913453311e-13, "43221": -1.409806191059182e-12, "24904": -2.4708080026414336e-10, "49304": -6.301246457951493e-08, "19032": -2.488077289770213e-13, "34140": 9.894168329083186e-08, "19429": -5.699586310727034e-13, "15606": -3.3826885736942813e-11, "31999": -8.153392544452132e-11, "17786": -4.139837272987279e-08, "45735": -7.743772983959119e-11, "18511": 9.475146356408004e-08, "13345": 1.5709576928202296e-07, "22702": -6.3002021134794806e-12, "37208": -4.1467468347988756e-11, "19567": -1.3355508365897606e-10, "19787": -1.0277814155301712e-09, "25356": -5.435256758556939e-11, "45357": -1.9732451783660565e-11, "25260": 7.541400748323213e-08, "14109": 1.0913659309608192e-08, "29715": -4.5057421682592746e-10, "19411": -1.8099676424299105e-08, "36149": -1.7440368593746314e-10, "1713": 2.4229620046445355e-13, "18623": -1.2615056221854104e-10, "31859": -5.674972385349975e-07, "10792": -3.5245750762413763e-11, "8919": -2.8279053765345452e-08, "37584": 1.8372862909885046e-13, "49226": -1.606742738857747e-09, "34126": -1.6829477544888505e-07, "14847": -1.302295771221651e-10, "41761": -2.7487682269233815e-11, "36771": -6.951756878481596e-12, "7734": 3.718389257525295e-14, "24076": -1.2268964511008562e-08, "20407": -4.144763199320778e-09, "25863": -2.0693063929044797e-10, "22617": -2.132909315832876e-07, "14911": -1.4487906534188522e-11, "31002": -8.338986390299397e-08, "7360": 1.118827412938117e-06, "29977": -1.068365804712812e-07, "33419": 5.663887350237928e-07, "35756": -7.441672278396538e-11, "19308": -3.685356020355357e-08, "1843": -1.1769925034599282e-09, "25810": -7.400106483146374e-08, "47182": -3.8221941167648765e-08, "15003": -2.1619789292159908e-12, "44947": 7.655925742255931e-07, "27049": 3.3490834994154284e-08, "49207": -4.244152052024219e-08, "7175": -2.120499331681458e-08, "18865": -5.838897143561894e-10, "30962": -2.2366581475807834e-08, "32473": -8.185872246713188e-08, "12275": -3.973716911076508e-09, "37499": 3.415862259714686e-09, "27053": -8.027467579552194e-10, "4585": -6.738623881119565e-09, "33075": 2.6093863425558084e-07, "49695": -5.4587040665410314e-08, "39323": -6.899885107713999e-09, "14000": -1.0063749833477686e-09, "21890": -7.959893855158384e-10, "42695": 6.394016871524855e-09, "43732": -2.0257635846565591e-10, "47654": -5.79434944469881e-09, "42307": -2.6723918217230747e-11, "34010": -1.1813407141403331e-08, "22216": -8.001396420431739e-12, "49079": 1.546308396882523e-07, "16780": 1.2972896581032057e-14, "2062": -1.2226007584104082e-07, "5267": -4.280587688754167e-07, "25996": -1.9213436397436112e-10, "44492": -4.767312322684347e-09, "1611": -1.5538566267014886e-10, "44516": -2.3839792362423395e-09, "47642": -5.897878019300862e-11, "8820": -1.2992364517572241e-08, "24269": -1.5158941810144988e-11, "45363": -4.898968730682185e-11, "11580": 2.0778652469743975e-06, "49051": -9.434505399141813e-10, "13639": -2.2422431911195417e-08, "48466": -1.601118533986663e-15, "8492": -3.7538833153050177e-10, "33636": -2.7848283679077213e-09, "11547": 1.198897507492802e-06, "18814": -1.7711139221887606e-09, "6094": -6.355890813658505e-11, "46765": -1.0371089837618586e-12, "46700": -2.0454247078305343e-06, "23520": -5.329534591425045e-09, "30494": 5.736614525631012e-07, "17140": -2.8527393780564125e-08, "1469": -1.5321129254175503e-08, "22416": 2.2845625131245884e-13, "7473": -2.219098689526522e-11, "34499": -4.217069748957414e-11, "3493": -8.983454904409882e-07, "35015": -1.459386951563335e-11, "41648": -8.956543146032558e-11, "11930": -2.274617827424663e-08, "42007": -3.9077657776331876e-10, "45652": -6.285474363210142e-10, "29854": -4.299285372155737e-09, "7257": -7.762861464755133e-10, "1190": -2.041211921710584e-10, "34508": 1.4830740724391944e-07, "39920": 7.316287309322433e-08, "41733": 2.4784338196657228e-14, "8918": -2.2340276850663088e-10, "40248": -1.014746012911738e-12, "18471": -9.937354272793186e-10, "48706": -1.5804003938857392e-10, "21161": -1.5829108690468274e-08, "31279": -7.422308601068295e-11, "17701": 1.1411515288273222e-06, "8595": -2.165227372397105e-11, "27990": 3.5152436339558335e-07, "13688": -1.0872461264632705e-10, "34909": -1.7757031400833512e-07, "31601": -2.4358557837445005e-08, "40058": -7.232320298200534e-10, "20748": -7.329334721362102e-07, "49436": -1.6046868722696672e-07, "11653": -7.497842346992911e-09, "35304": 1.2130962900869235e-10, "7297": -4.186337321243627e-08, "41462": -4.63630289715411e-09, "17309": -6.989694156800397e-08, "14841": -8.806920526183148e-09, "24183": -5.54741308445017e-10, "35384": -4.1699789454785474e-11, "29868": 2.806414226442372e-13, "23614": 1.4527598679592302e-08, "17234": -4.1631333935754355e-09, "8943": -9.99885969577008e-07, "31854": -1.999257204232663e-09, "3685": -9.071106532587692e-09, "41357": -1.8820072611447358e-08, "9545": -3.440030127421778e-08, "29134": -3.545844867725023e-11, "40062": -2.7671227087466832e-08, "4640": -5.019729076849444e-10, "6354": 6.883343721397761e-13, "46655": -1.589777731680897e-08, "34053": -4.784397233947857e-08, "16472": -1.311429298489486e-09, "37955": -2.403220289437513e-09, "17598": -7.65402408120508e-09, "24774": 8.236357018631679e-08, "28596": -1.8861095796296468e-08, "8072": -1.5851833623514722e-08, "31110": -4.082889026868486e-10, "33837": -6.117162776320129e-09, "30752": -1.9106227711063184e-08, "25435": 7.85053657637036e-08, "18788": -3.516217525478815e-11, "7364": -3.1670897016056188e-09, "12381": -1.5269560615926991e-10, "49872": 1.8187588324281023e-08, "1933": 3.246604762807692e-09, "11650": -1.7780125816102554e-08, "10962": -1.7118351181011349e-09, "40125": -1.161606633104384e-08, "21194": -2.1608511854842583e-11, "40158": -3.160003814173251e-07, "15442": 1.4650196474789295e-13, "38038": -1.1984147008092805e-09, "47978": 8.243380875683215e-07, "1597": -1.541568261931303e-11, "21027": -6.620002289403626e-12, "45178": 4.861468097251383e-15, "9633": -5.039360928549286e-08, "2673": -5.6571167021679525e-12, "46650": -1.7015778976808837e-12, "49563": -1.796827717726046e-07, "13489": -8.248902005902892e-09, "25201": 2.0171960598685604e-17, "17112": -1.942506051844095e-12, "16793": 1.6214966643899437e-15, "11185": -4.981364210010497e-10, "21265": -3.1358147415533333e-12, "10196": -2.227565354395722e-10, "15790": -3.970544813075572e-12, "27637": -5.995460239383021e-10, "46169": -2.700490872586947e-11, "47448": -1.0981985321123489e-09, "27558": -1.3015339916933044e-08, "28094": -1.7592616252670723e-10, "48083": -1.1729567317431133e-09, "26097": 1.0679461194497072e-13, "17281": -4.50401452245508e-11, "22824": -1.9660552652567276e-07, "6992": 8.706878773523385e-09, "17859": -9.849656507077142e-11, "1730": -2.4884583976758634e-11, "40686": 1.2802541959899827e-07, "1966": -3.3124305076626115e-08, "43998": 1.1093530953185468e-16, "13732": -1.8165031978600865e-11, "44601": -2.0317602889008413e-07, "22687": -1.9660518872643973e-12, "33658": -1.3505592733054073e-07, "15590": 2.1370703600850915e-13, "34476": -1.491566852668269e-12, "21481": -1.776862009849993e-14, "16757": -1.618864486907512e-09, "45205": -2.932388110110651e-09, "7314": -5.738034936086933e-09, "575": -1.7313247724359826e-08, "27760": -1.2723631176436712e-11, "18817": -9.057924188482502e-08, "23448": -2.9364189031710897e-12, "43783": -7.769241960886575e-08, "28476": -6.282309117366935e-10, "42936": -5.073672818683983e-12, "48347": -4.789273475580558e-07, "26605": -1.9637251547077739e-10, "18485": -2.3180009023349157e-08, "17193": -1.831771496638157e-12, "23675": 2.610412441191782e-19, "17000": 2.140190016311147e-14, "38259": 2.0765716580941667e-20, "37432": 2.5290902472201624e-19, "49443": 1.2040644320487026e-24, "11446": 1.2109144646984222e-21, "40943": 4.141750888655542e-24, "49100": 4.5924635622141e-15, "19928": -3.9427618503395934e-07, "5429": 2.3208090124126657e-20, "45577": 3.173780599477214e-19, "8715": 2.275041557865589e-16, "37491": 1.0779389991152693e-15, "5943": 2.8711235093839937e-21, "35980": -3.424990499545366e-11, "7286": 1.6909701022906388e-29, "36171": -4.92724335781126e-24, "30459": -1.18340653152368e-24, "6780": -2.6097177752149037e-08, "7009": 3.088963391641678e-17, "38293": 1.8840980257383174e-18, "18522": -1.6390442473864028e-21, "26181": 2.320312027824983e-16, "6459": 6.657335685464591e-18, "21839": -4.458875543095209e-12, "40785": -9.994097543691498e-25, "47596": -8.75950973977524e-08, "47479": 1.7403689448833903e-20, "39120": 2.5299913570999624e-19, "42646": 1.857983688230774e-20, "28391": 4.860761565894255e-16, "21243": 7.947180548162262e-21, "37341": 2.464188885426921e-15, "30188": 1.1791849392339461e-21, "6273": -2.67082668869989e-07, "22549": -5.454821241308362e-16, "49558": 2.766941373016831e-14, "47429": 4.065993960793157e-14, "21914": -6.558054099770061e-11, "35684": -1.9744936241572475e-10, "23402": 7.919457360131433e-16, "19537": 1.1533282136735727e-15, "25061": -7.754060588061051e-11, "25819": -1.9056774214210037e-10, "32827": 8.56784126323497e-22, "37159": 1.7392628777423756e-17, "46331": 2.994309378845031e-16, "22363": 7.001032945830782e-21, "3095": -2.4478279403439274e-09, "28089": 2.9152258406751896e-14, "46145": 1.4107616011904406e-18, "30348": 4.899460391634571e-26, "14095": -1.5184913726648618e-24, "25587": 9.662316587566618e-16, "7820": -1.7919422456297296e-12, "27554": -9.116103156364946e-16, "11298": -1.4519478131086143e-17, "9333": 3.9850454360679634e-16, "44220": 1.1398713176484497e-22, "27766": 1.2465358507111533e-19, "17042": 1.8172021976917465e-19, "13355": 3.7415771342245743e-25, "39558": 9.288828684885659e-27, "16527": -2.439320471242845e-18, "46077": 6.399291523499846e-20, "5762": 7.835484508279894e-21, "49629": -2.570577749336701e-19, "3212": -5.0954471136108555e-20, "48789": 1.1396675839376105e-14, "18920": 1.1766131769522787e-22, "40837": 8.761982144278591e-07, "22752": 3.0888057003207696e-23, "33900": 1.1313141150264914e-19, "26680": -1.5530951128375106e-21, "32687": 2.020910493426792e-23, "1192": 1.1457207196067062e-16, "15583": -1.4426301503511688e-21, "48413": 8.723818493841259e-25, "42941": 3.40576969649421e-24, "20977": 3.2755954176430105e-19, "1482": 2.060072894541943e-19, "13730": 3.017348337934248e-19, "46871": -7.805688129820972e-16, "6797": 1.3409484686821086e-20, "15039": 1.7342094963844132e-14, "28182": 6.101121347008036e-20, "28904": 1.684612583300769e-15, "41565": 2.0807683072331662e-19, "18491": -1.0413462509009456e-23, "24545": 6.791818805140792e-07, "1922": 2.815443607768819e-27, "38778": 1.7285113431141853e-20, "26943": -5.993283213159964e-26, "21611": 7.974347636212353e-15, "17168": -2.3831348733360585e-16, "30148": 1.5187531787752562e-10, "13390": 1.0246089953857586e-20, "49606": -3.992452556791915e-22, "21407": -5.80952319128962e-14, "31215": 9.58097494515708e-22, "9532": -3.67612500440373e-08, "40222": -1.4466821074421432e-09, "30288": -3.542984359228285e-07, "20228": -4.219986749376403e-06, "14435": -1.3697554201996809e-08, "45983": 5.500016132635455e-13, "20870": 2.93073210144712e-09, "31438": -3.7898323057561356e-07, "2215": -3.7808450814580397e-11, "14502": 1.7254430986213265e-06, "43848": -8.542664353683449e-10, "32434": -1.3794632991448452e-07, "3170": 4.5233363721308706e-07, "6385": -2.3711839958195924e-07, "37304": 1.005345552584913e-06, "27702": -2.653624932638654e-13, "15964": 1.359824750579719e-06, "38597": -5.859724705459257e-09, "11209": -1.2936859548062785e-06, "5041": -5.778419964741488e-09, "1233": -1.9350986590893626e-08, "4353": -2.008945187981226e-08, "12684": -7.3600006089691306e-09, "25849": -1.1409109768045766e-11, "33782": -7.652077860242912e-10, "44782": -1.2243239666531736e-07, "30397": -1.1986771575323019e-09, "40675": -1.640826252646832e-09, "47892": -5.941801077824493e-07, "30442": -5.8046929041211115e-08, "20211": -1.0911271601798944e-06, "22655": -3.39114869518653e-09, "35031": -1.1052526360799675e-07, "11674": -3.5375072012303055e-13, "33398": -1.4399812009457946e-08, "2267": -8.346934254888083e-10, "13702": -5.699732352759668e-10, "46881": -5.244561451789309e-10, "13882": -1.0775044190225458e-09, "36350": 2.890021491238999e-17, "46254": 1.3718224636249943e-06, "28158": -4.502219343865965e-12, "38132": 2.274191501783207e-08, "19079": 8.499169723563682e-08, "40392": 1.851027491284185e-07, "29893": -5.655528823034217e-11, "29126": 1.2408504801442177e-07, "31757": -1.8028003978542984e-08, "15939": 5.602824870720724e-09, "32807": -2.020307966060786e-12, "28556": -1.2259824870852754e-06, "7090": -8.880893798135503e-10, "12596": -1.4879670118261856e-07, "39948": -3.607720344689369e-09, "32997": -5.699219940424882e-08, "28065": 4.879116488609725e-08, "45893": -6.170598965127283e-08, "27688": -5.266404645709599e-09, "29116": -1.3056163095104267e-10, "11375": -1.1007714739719177e-09, "32542": -1.8400150292308126e-09, "22536": -1.2551686268125195e-07, "41552": -4.0308729687410505e-09, "4527": -9.409346218847148e-11, "43162": -5.709966188760518e-08, "23604": 1.0674377790564904e-06, "44160": -1.1677460776127191e-07, "15596": 1.5123216599022271e-06, "16331": -1.6266540114884265e-07, "23493": -2.5525723201802464e-10, "34271": -6.55994483622635e-07, "20183": 7.59469526668458e-17, "17423": 9.197539725391835e-07, "8851": -4.380248412871879e-07, "31331": -6.784715083085757e-07, "35852": -2.2172494027472567e-06, "36951": -2.824362468345498e-07, "38960": -1.8403561077959436e-15, "34756": -2.4425144573569924e-08, "41263": -2.7902187866857275e-06, "41804": -8.214968288955404e-11, "41422": -2.082647142742644e-06, "13939": -8.894758193878083e-12, "3907": -5.360106247742635e-10, "7756": 5.594439471678925e-07, "46364": 2.6746934737738903e-17, "36239": -1.471806704289591e-11, "15692": -1.816724830468186e-12, "24336": -3.042409379983013e-11, "45091": -3.902303546965413e-07, "2017": -1.1187938753209892e-06, "30572": -5.962844662477096e-10, "19776": -3.6786314439041234e-08, "25915": -9.097664843693565e-10, "38964": 9.029115943803845e-08, "7526": -3.2725495202612365e-07, "41732": -4.5337685605773004e-08, "49453": -1.172339914035092e-08, "18190": -2.565367367424187e-07, "25999": -3.949405691372476e-09, "34579": 3.5862709933534584e-17, "34100": -4.149355338489702e-12, "1662": -2.575366039408829e-18, "5704": 1.25600615251422e-26, "19437": 1.4642299417215454e-14, "6432": -8.50088703314815e-15, "33438": -9.713066566601359e-16, "34634": -8.35514789949629e-14, "6080": -4.726636096408221e-11, "3065": 2.5548412274645216e-09, "2401": 5.351811997581814e-14, "13563": 2.439914215670422e-22, "36315": 3.901071648468356e-15, "25178": 1.686369753149848e-14, "47929": -1.9470553641598443e-12, "161": -3.784603706813439e-12, "35904": -1.8646925753629765e-17, "40609": -4.0509985977147354e-17, "17204": 1.7644536669625682e-24, "20570": -1.3026229400692202e-12, "21127": 3.2022686785847363e-26, "47681": 2.152027889378133e-16, "13244": 2.8801134464064257e-27, "38728": -2.1192787108548217e-12, "39781": -1.3123344425047812e-11, "9062": 3.240976331574238e-15, "45871": 1.764079520346273e-16, "44925": 1.1271632600537689e-14, "14046": 8.672318094829894e-30, "19637": 2.1554145865050958e-14, "7532": 7.855042159887944e-20, "27082": 2.415763503464151e-28, "17966": -3.0707240617400177e-23, "24631": -2.483400596275942e-09, "11569": -2.3781115743304326e-08, "36647": -4.901811179180982e-10, "12859": -5.540820580129946e-11, "4683": 4.4998117473955447e-26, "2598": 1.5978974629028794e-18, "1776": 3.685528783743154e-14, "33297": 1.0327046868748111e-16, "23": -1.9708451450689557e-12, "29701": -3.412493250673623e-16, "37602": -1.4683622096001159e-09, "4573": -1.7757473144914063e-14, "27834": 1.5744328304665877e-18, "8013": -2.651808017617441e-07, "12260": -5.523284940522899e-09, "19872": 2.3761811881193098e-14, "38153": 1.5195568772287825e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_114.json <==
{"43597": -6.831576970789399e-12, "38589": 4.567764569363142e-11, "38838": 1.7579514233201365e-13, "20462": -1.8701834525458594e-10, "36162": 4.56004136140109e-06, "8119": 5.835154069460356e-15, "4616": 1.3035528060624524e-13, "47637": -6.81586106998644e-11, "14317": 2.9018024179094937e-06, "13937": -2.6003994096912564e-11, "24962": 6.167795163491974e-09, "46925": 2.6279469594360505e-13, "14887": -1.745462108182494e-09, "49456": -7.871922514876561e-13, "18395": -8.510231581937422e-12, "34670": 2.8561439373514866e-14, "45657": 1.8782642108305936e-09, "6573": -4.3729587008781157e-13, "10738": 3.31089496097281e-12, "9498": -2.352975814190472e-09, "8350": -9.840581041004048e-13, "27458": -1.1376700276288787e-10, "29359": -3.582881213937128e-11, "25546": 6.587040483375939e-14, "23347": -8.14393799793145e-13, "43221": -1.4049881050248736e-12, "24904": -7.250025666621918e-12, "49304": -6.0726058848104e-08, "19032": 8.848063815371059e-15, "34140": 1.003882346140017e-07, "19429": -5.709627107046422e-13, "15606": -4.82956075131824e-09, "31999": -8.086861041922688e-11, "17786": 1.0975133690749317e-08, "45735": -7.722195105586138e-11, "18511": 9.396542566264543e-08, "13345": 9.241500009693482e-08, "22702": -6.311705064848683e-12, "37208": -4.2591319360241187e-11, "19567": -1.6960871596083393e-10, "19787": -1.030352692055203e-09, "25356": -3.109965063252673e-11, "45357": -1.9587904215301322e-11, "25260": 7.030578785816033e-08, "14109": 2.0145800583293294e-09, "29715": -2.001676602247926e-10, "19411": -1.810140659586068e-08, "36149": -7.187626605009712e-10, "1713": 2.4177589184187775e-13, "18623": -1.2915166158755653e-10, "31859": -5.685394626198104e-07, "10792": -3.5139748749690725e-11, "8919": 8.201272549968053e-09, "37584": 1.8354187527463983e-13, "49226": -1.6098937738462382e-09, "34126": -9.965280867163528e-08, "14847": -1.3051754121917725e-10, "41761": -2.990332426122677e-10, "36771": 7.794733747346072e-10, "7734": -7.779725214734912e-13, "24076": -1.2227213019855299e-08, "20407": -1.2087628675772066e-08, "25863": -7.557240389033382e-10, "22617": -1.8084196362622151e-09, "14911": -1.4605741963102936e-11, "31002": -9.865233963068931e-09, "7360": 1.1123504464194411e-06, "29977": -2.1488931523094834e-08, "33419": 5.609816753349151e-07, "35756": -7.515548600123267e-11, "19308": -2.9574069859705787e-09, "1843": -2.054035830312273e-09, "25810": -8.564011722000942e-08, "47182": -3.8242738753524463e-08, "15003": -3.414488310149455e-12, "44947": 8.368461124064197e-08, "27049": 4.997784230909019e-08, "49207": -4.2042913150908134e-08, "7175": -2.1173605091462377e-08, "18865": -5.920494094979745e-10, "30962": -2.2346105410520067e-08, "32473": -8.332471423955212e-08, "12275": -1.109524139231155e-10, "37499": 4.9743642907031094e-14, "27053": -8.037145393657852e-10, "4585": -6.710662248110566e-09, "33075": 2.5609318754504784e-07, "49695": -5.5201649473701764e-08, "39323": -6.927458606753589e-09, "14000": -2.075887266528298e-07, "21890": -2.478475380485179e-08, "42695": 6.190151058405036e-09, "43732": -2.016622563383308e-10, "47654": -5.775406819452655e-09, "42307": -4.3710712827049747e-10, "34010": 4.750149429355588e-08, "22216": -8.007468819959396e-12, "49079": 8.763599623762275e-08, "16780": 1.2895502333608484e-14, "2062": 2.5644983452366432e-06, "5267": -4.262515744812845e-07, "25996": 3.3272290478336686e-10, "44492": -4.790590146797058e-09, "1611": -3.1062539207482587e-09, "44516": -2.3892126055358176e-09, "47642": -5.869750518971983e-11, "8820": -9.749367979594581e-11, "24269": -5.80955838991315e-11, "45363": -1.165749580200881e-10, "11580": 2.0648867575800978e-06, "49051": -2.219879557951998e-10, "13639": -2.229240436690816e-08, "48466": -1.5917817956881972e-15, "8492": -3.7377204109567685e-10, "33636": -2.767037710071918e-09, "11547": 1.1901562402272248e-06, "18814": -1.768488466780127e-09, "6094": -4.549590426616845e-10, "46765": -1.038389860208433e-12, "46700": -2.019190787905245e-06, "23520": -5.279307657701793e-09, "30494": -1.5293197819232773e-08, "17140": -3.847522478395149e-08, "1469": -1.531877025229278e-08, "22416": 2.2909967109172036e-13, "7473": -2.2093042673088092e-11, "34499": -6.368455676003526e-12, "3493": -2.3898746803752147e-07, "35015": -1.4332433677377576e-11, "41648": -1.4170511430933175e-09, "11930": -2.2741751593002846e-08, "42007": -3.926204361626162e-10, "45652": -1.2867172605179888e-12, "29854": -1.8923749678378954e-08, "7257": -4.903591768745663e-11, "1190": -2.0410727274988716e-10, "34508": 2.4862413283699425e-07, "39920": 7.265225576702505e-08, "41733": 4.03174715835064e-12, "8918": -2.8790778788811977e-11, "40248": -6.058555740429128e-11, "18471": -9.883429630264118e-10, "48706": -1.5837828271081378e-10, "21161": -4.719868940128435e-10, "31279": -7.392016165841397e-11, "17701": 1.1449183148215525e-06, "8595": -4.979616025080347e-11, "27990": 3.515126252295886e-07, "13688": -1.0957947049750061e-10, "34909": -2.6520453388911847e-08, "31601": -4.3903767732444976e-08, "40058": -3.332830678104415e-10, "20748": 2.7948976821789984e-06, "49436": 2.0299980860727374e-06, "11653": -7.497975573755866e-09, "35304": 1.26701385494421e-10, "7297": -1.0004691297638146e-08, "41462": -4.631057315407361e-09, "17309": -2.7404065683356293e-09, "14841": -7.89103005160996e-09, "24183": -5.649630208104384e-10, "35384": 2.172072336445799e-13, "29868": 2.7867364991128463e-13, "23614": 8.26275154963696e-08, "17234": -1.9620107760687233e-09, "8943": -4.373323747586255e-07, "31854": -2.6196578239989776e-09, "3685": -1.3731241921277615e-08, "41357": -1.3294039202804697e-09, "9545": -3.492553091177797e-08, "29134": -2.290197897991675e-08, "40062": -2.7506217747941264e-08, "4640": -8.251361260924739e-10, "6354": 6.823269705323598e-13, "46655": -1.7825771081447783e-08, "34053": -4.7962071647589255e-08, "16472": -6.083850756510856e-09, "37955": -2.4140276444484243e-09, "17598": -7.721815187267111e-09, "24774": 7.152657843789711e-08, "28596": -1.8758125719386953e-08, "8072": -1.5837724021139366e-08, "31110": -4.086647131806842e-10, "33837": -3.6111636347868625e-08, "30752": -2.1534896532671155e-08, "25435": 9.404024581272097e-08, "18788": -3.5624451305560356e-11, "7364": -1.065480326190027e-08, "12381": -1.5114864915233284e-10, "49872": -3.876391430068793e-10, "1933": -2.7312681005753348e-09, "11650": -1.7779889560642914e-08, "10962": -7.176581995338438e-09, "40125": -2.198362381022889e-09, "21194": -2.074940740059983e-11, "40158": -3.1374148079521547e-07, "15442": 1.458767595651292e-13, "38038": -1.5354306714954191e-09, "47978": -8.709406529305852e-10, "1597": -1.5318231058603082e-11, "21027": -6.510263248632464e-12, "45178": -2.0271864048515553e-11, "9633": -1.123280412684835e-06, "2673": -5.637914614331496e-12, "46650": 3.853869043416716e-15, "49563": -2.4735589931879076e-07, "13489": -8.036272758360496e-10, "25201": 2.0114709774129584e-17, "17112": -8.108620719315951e-11, "16793": 1.6210008324784447e-15, "11185": -4.96590379928108e-10, "21265": -3.1141298307418852e-12, "10196": -9.501686104584905e-10, "15790": -2.230533258096301e-10, "27637": 3.328086233250066e-13, "46169": -2.692911518775709e-11, "47448": -1.095494028824362e-09, "27558": -1.1037777636335733e-10, "28094": -1.7381372729996514e-10, "48083": -9.018052082865324e-08, "26097": 1.0639987426275949e-13, "17281": -4.490054508754504e-11, "22824": -2.5600905928513384e-07, "6992": 9.053959360016961e-09, "17859": -9.818000579198127e-11, "1730": -2.4817859572978662e-11, "40686": 9.910104381560814e-08, "1966": -3.309990503908011e-08, "43998": 8.392446487108865e-14, "13732": 3.213769040385367e-14, "44601": -2.031639496635762e-07, "22687": -5.23418114406482e-12, "33658": -1.34900830062179e-07, "15590": 2.1323584174434695e-13, "34476": -1.485004502178866e-12, "21481": 3.857094968396334e-14, "16757": -1.3015444277897359e-09, "45205": -4.469875025669978e-10, "7314": -6.698200660792963e-09, "575": -5.599908384223973e-11, "27760": -1.2668457428921531e-11, "18817": -9.283564850193216e-07, "23448": -2.929017922301269e-12, "43783": -5.853055995430623e-07, "28476": -3.247011193252547e-08, "42936": -5.065541736071211e-12, "48347": -4.767057362187188e-07, "26605": -5.813744485827499e-10, "18485": -2.3139683946737932e-08, "17193": -2.285147765457296e-12, "23675": 2.6356972845659966e-19, "17000": 2.138793767200893e-14, "38259": 1.7942537159612424e-23, "37432": -5.745795332579018e-12, "49443": 7.841259424489993e-21, "11446": 4.0619026087101244e-22, "40943": 4.3996691225401275e-16, "49100": 4.4054178933805215e-20, "19928": -3.8937355384405237e-07, "5429": 2.3084433084898515e-20, "45577": -9.715488326028197e-20, "8715": 2.265122802053241e-16, "37491": 1.0651920002920394e-15, "5943": 2.9416697371725493e-21, "35980": -3.420312297275352e-11, "7286": 3.505256295214177e-29, "36171": 1.1796402761394456e-28, "30459": -1.2647664898445542e-24, "6780": -1.956499318112037e-08, "7009": 4.060525320678481e-22, "38293": -5.931099625280301e-24, "18522": -1.6080710186489802e-21, "26181": 2.869611083586472e-14, "6459": 6.6551196686035616e-18, "21839": 1.1582214171307424e-15, "40785": -9.932486520917605e-25, "47596": 3.6685939619474084e-08, "47479": 2.8717326519725437e-18, "39120": 2.5259498043258166e-19, "42646": 1.226322916911965e-13, "28391": 7.065156406968548e-18, "21243": 1.1131107971115717e-13, "37341": -5.121592039358802e-10, "30188": 4.944522093762678e-22, "6273": -2.6653549412003485e-07, "22549": 1.038242531311895e-21, "49558": 4.3045677699388163e-13, "47429": 4.0446981972464685e-14, "21914": -2.439428881118033e-09, "35684": -1.970187901711995e-10, "23402": 1.0359418350409802e-15, "19537": -1.0233675382947615e-16, "25061": 8.894227110996418e-16, "25819": 9.72298108724897e-15, "32827": 8.636734947333945e-22, "37159": -4.736565227654195e-17, "46331": 3.300945298092887e-18, "22363": 7.01516206311024e-21, "3095": -4.296660449654155e-08, "28089": 2.9039189672688814e-14, "46145": 1.4058922991170706e-18, "30348": 1.3813404101135893e-23, "14095": -1.6330039993885543e-24, "25587": -3.6006552671590615e-16, "7820": 2.4047205199329014e-12, "27554": 1.7979888962028228e-17, "11298": -3.218592321272741e-16, "9333": 7.774960701494186e-23, "44220": 3.776682514202297e-21, "27766": 4.583452441909404e-17, "17042": 1.3092363272583106e-16, "13355": 3.794014690746878e-25, "39558": 2.3188913939326604e-28, "16527": -2.439492318015103e-18, "46077": -8.628146434431383e-18, "5762": 6.10298642118508e-23, "49629": 6.4435124051764745e-21, "3212": 6.789120218497529e-22, "48789": 1.1786017074680386e-14, "18920": 1.4416666003400064e-25, "40837": 9.778940466276254e-07, "22752": 3.085424011392268e-23, "33900": -3.31944060866804e-22, "26680": 9.932498432717274e-22, "32687": 2.070042643870129e-23, "1192": 1.4608088199844661e-18, "15583": -1.3874878390649083e-21, "48413": 8.734274845139963e-25, "42941": 5.159191972001213e-23, "20977": 3.2834678506290425e-19, "1482": 2.6432182588495125e-17, "13730": 3.010195552081137e-19, "46871": -7.70077886413879e-16, "6797": 1.2079340457096884e-19, "15039": 5.207721190045311e-13, "28182": 7.230035475035387e-20, "28904": 6.500214693491279e-15, "41565": 2.0854332181470532e-19, "18491": -9.650611925555391e-24, "24545": 6.729707138219965e-07, "1922": 2.8726435345241254e-27, "38778": 6.409269389638767e-19, "26943": -5.759000152475475e-26, "21611": 8.070088617273454e-15, "17168": 1.2739162527696945e-18, "30148": 1.5084447579916116e-10, "13390": 1.3143861552287187e-16, "49606": 4.427570565666516e-19, "21407": -6.486192063049484e-14, "31215": 9.746811935225283e-22, "9532": -6.962759613315939e-08, "40222": -1.434658947196965e-09, "30288": -8.223165650633746e-07, "20228": -8.909830171432986e-07, "14435": -1.34408493224214e-08, "45983": 5.492659278794054e-13, "20870": 2.9223787834098403e-09, "31438": -3.740746251423843e-06, "2215": -6.781493699925534e-10, "14502": 2.825475746703887e-07, "43848": -8.469329682014859e-10, "32434": -1.3840016777066921e-07, "3170": 4.7150078330560063e-07, "6385": -2.3689020167694252e-07, "37304": 7.226382194858161e-07, "27702": -2.58856033396454e-13, "15964": -1.3966430856271472e-07, "38597": -5.598145946805744e-09, "11209": -1.2817882861781982e-06, "5041": -5.738136188426779e-09, "1233": -1.9426755315521405e-08, "4353": -9.362592645612011e-11, "12684": -5.367441602288636e-09, "25849": -1.1368086159924129e-11, "33782": -7.539942004086697e-10, "44782": -1.4790720648250044e-08, "30397": -1.1939178534703387e-09, "40675": 2.4374540430471825e-07, "47892": -3.1943113754095975e-07, "30442": -5.790503365687982e-08, "20211": -1.0921594366664067e-06, "22655": -8.894965319861114e-10, "35031": -2.124068387843181e-08, "11674": -3.4706916160476275e-13, "33398": -1.443664743305817e-08, "2267": -1.3973990853344276e-09, "13702": -5.632919686249238e-10, "46881": -1.7775286798027423e-10, "13882": -3.383575375437431e-08, "36350": 3.0385728722139273e-17, "46254": 1.361083377560135e-06, "28158": -4.472748560413464e-12, "38132": 4.6173454393283464e-08, "19079": -3.850081498057989e-08, "40392": 1.862817100573011e-07, "29893": -5.610210560003104e-11, "29126": 1.1937430599573418e-07, "31757": -1.8018816660969605e-08, "15939": -2.1276709958328865e-06, "32807": -4.210552479594343e-12, "28556": -7.995128612492408e-07, "7090": 1.5294232547091724e-10, "12596": -1.4820120952663274e-07, "39948": -2.6636954864045492e-09, "32997": 6.094487758900868e-08, "28065": 4.70833327881337e-08, "45893": -6.28550225201252e-08, "27688": -1.1901803986802406e-09, "29116": -1.320846904073747e-10, "11375": -1.0953820073211773e-09, "32542": -1.8410442059746401e-09, "22536": -4.605305718996533e-07, "41552": 5.206063136142802e-09, "4527": -9.424225982934686e-11, "43162": -6.809136721130926e-08, "23604": 1.0423647154311766e-06, "44160": -4.485362303796592e-09, "15596": 1.4489464774669614e-06, "16331": -1.2964360962541832e-07, "23493": -1.4297363640225491e-11, "34271": -6.58448470858275e-07, "20183": 7.918136782827104e-18, "17423": -2.60615735214742e-07, "8851": -5.297914640323143e-07, "31331": -3.124205250060186e-08, "35852": -2.206869794463273e-06, "36951": -1.2694677309355029e-08, "38960": -9.154952322490764e-16, "34756": -5.034791250579929e-09, "41263": -7.094644161043107e-07, "41804": -8.280372221225463e-11, "41422": -2.076421878882684e-06, "13939": -8.96233434688476e-12, "3907": -5.413184345215427e-10, "7756": 5.630498662867467e-07, "46364": 2.6691086811501773e-17, "36239": -1.136907901155837e-09, "15692": -1.8516937115575782e-12, "24336": -6.681219133497507e-08, "45091": -8.311299666274863e-07, "2017": -9.01645904605175e-08, "30572": -6.059180379658358e-10, "19776": -3.2218073897638533e-07, "25915": -1.7575718658235928e-09, "38964": 8.564062881077916e-08, "7526": -3.240099317736167e-07, "41732": -4.545773180097967e-08, "49453": -8.577765129302861e-07, "18190": -2.696453407224908e-07, "25999": -4.847308665567596e-10, "34579": 3.600197737018646e-17, "34100": -4.63486402035862e-11, "1662": -2.5910206392965482e-18, "5704": 1.3240742359904277e-24, "19437": 1.4657683229603487e-14, "6432": -8.408096267842335e-15, "33438": -9.567791945817774e-16, "34634": -6.30823084740717e-12, "6080": -4.700718633787737e-11, "3065": 2.579695790316805e-09, "2401": 5.37897295606847e-14, "13563": 1.7449307400649323e-24, "36315": 3.8421118025923524e-15, "25178": 8.897001652118444e-14, "47929": -1.9608240812291067e-12, "161": -3.773072999868621e-12, "35904": -6.0922580033469535e-18, "40609": -5.443303049063581e-17, "17204": -5.968385638665606e-18, "20570": 6.405228442709796e-22, "21127": -1.2225845195205763e-25, "47681": 2.657102883801398e-14, "13244": 2.8702195590961196e-27, "38728": -4.782858553653568e-10, "39781": 2.427317752991178e-14, "9062": -4.511053423167377e-12, "45871": 1.7784221704234525e-16, "44925": 2.0374931530415906e-16, "14046": 9.878299314818724e-30, "19637": 1.9005467772476026e-14, "7532": 7.961955254060423e-20, "27082": 2.5240741924178433e-28, "17966": -4.640654892555461e-22, "24631": -2.4668951326134447e-09, "11569": -5.551588344587799e-08, "36647": -4.767775063641011e-10, "12859": -5.535013072877071e-11, "4683": 4.542327960550255e-26, "2598": 1.6195964783216767e-18, "1776": 3.70798837055937e-14, "33297": 1.0357222417494046e-16, "23": -1.963890855494199e-12, "29701": -3.389188727316697e-16, "37602": -1.467385768449958e-09, "4573": -3.8678348697114855e-16, "27834": 1.605967850549253e-18, "8013": -3.746665910853153e-08, "12260": -5.506751499240181e-09, "19872": 2.1862045051883328e-13, "38153": 1.5210151605677934e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_116.json <==
{"43597": -6.902094347449594e-12, "38589": 4.590562652229124e-11, "38838": -6.149095447237352e-13, "20462": -3.745262086574108e-11, "36162": 4.679097855841974e-06, "8119": 4.990126049192207e-15, "4616": 1.288654512959786e-13, "47637": -8.814076551955097e-11, "14317": 3.3852186334115686e-06, "13937": -2.5742886988755487e-11, "24962": 5.2452196232233295e-12, "46925": -3.270935258758989e-11, "14887": -2.6410658104936147e-09, "49456": -7.973288912790921e-13, "18395": -8.582137604740137e-12, "34670": 2.898386486870595e-14, "45657": -8.004248996940078e-08, "6573": 1.2412713543651088e-13, "10738": 3.47821467808207e-12, "9498": -2.581040714488836e-09, "8350": -1.0026662659867736e-12, "27458": -1.1393892079825108e-10, "29359": -3.630470229998295e-11, "25546": 6.490848033753951e-14, "23347": -7.983093353036708e-13, "43221": -1.3803396359951536e-12, "24904": -2.421320921541792e-10, "49304": 1.2194508371976553e-06, "19032": -2.5477458142318665e-13, "34140": 1.3489997172655421e-06, "19429": -5.611289427900901e-13, "15606": -3.376703083812771e-11, "31999": -3.3342439920147626e-11, "17786": -4.1484931045943085e-08, "45735": -7.606823504424653e-11, "18511": 9.471962414409063e-08, "13345": 9.281025370455609e-08, "22702": -4.044177319417752e-12, "37208": -4.12428979856827e-11, "19567": -1.6651471868023293e-10, "19787": -6.954057774066769e-09, "25356": -2.956093009265359e-11, "45357": 9.5436133903384e-15, "25260": 8.057690337182066e-08, "14109": 1.0806441075317252e-08, "29715": -4.420749322164852e-10, "19411": -1.794538029287196e-08, "36149": -7.176185201629437e-10, "1713": 1.6302853164673614e-12, "18623": -1.3211644001032141e-09, "31859": -7.461588324986224e-08, "10792": -2.2421873246969426e-09, "8919": 9.140858736600421e-09, "37584": 1.8378390985712006e-13, "49226": -1.149821393653383e-08, "34126": -9.631914110741491e-08, "14847": -1.301162788625021e-10, "41761": -2.9519148236900605e-10, "36771": -7.0249093001018e-12, "7734": 3.693914071107793e-14, "24076": -1.2003052773934542e-08, "20407": -4.101458284111459e-09, "25863": -2.0585877447132361e-10, "22617": -2.148022133496852e-07, "14911": -7.100915688784681e-11, "31002": -9.953396329365205e-09, "7360": 1.1252934655203717e-06, "29977": -1.0396100691423271e-07, "33419": -9.90732473837852e-09, "35756": -7.517091116238106e-11, "19308": -3.695450345730933e-08, "1843": -1.1703479296798491e-09, "25810": -8.654689764853174e-08, "47182": -2.5713774221003405e-07, "15003": -3.374259205379815e-12, "44947": 7.56145141167508e-07, "27049": 2.197802587033948e-06, "49207": -1.92324165482205e-07, "7175": -2.123768716444374e-08, "18865": -5.489915189116346e-10, "30962": -2.2620372241988207e-09, "32473": -8.16450835827709e-08, "12275": -3.962868699858291e-09, "37499": 4.9918968562717367e-14, "27053": -6.400695440333948e-08, "4585": -6.601406532524834e-09, "33075": -1.6416132897489888e-09, "49695": -5.128487856609354e-08, "39323": -7.922917530378548e-12, "14000": -1.0097185310087298e-09, "21890": -2.4327379222199852e-08, "42695": -2.202656945726744e-09, "43732": -8.084385938467165e-10, "47654": -1.2609237265426287e-10, "42307": -4.330399927532369e-10, "34010": 3.7920013795655905e-08, "22216": -1.4117304547589526e-11, "49079": 1.587865909868924e-07, "16780": 1.2817372014553748e-14, "2062": -1.3156746092590765e-07, "5267": -4.2386116660964035e-07, "25996": 3.3298427903893923e-10, "44492": -4.6855443969207045e-09, "1611": -3.1359090879590212e-09, "44516": -1.1107357256179284e-09, "47642": -2.7576018725439244e-12, "8820": -9.8136193615872e-11, "24269": -1.545366612454302e-11, "45363": -4.8955742237843936e-11, "11580": 8.059666356530215e-07, "49051": -1.927271120472085e-10, "13639": -6.010569375547448e-09, "48466": -1.5865759311943723e-15, "8492": -3.721197794348541e-10, "33636": -2.752633898595036e-09, "11547": -9.426211988738942e-08, "18814": -1.5111477624785152e-09, "6094": -6.327460777555416e-11, "46765": -1.0345086332713693e-12, "46700": -3.0882947612553835e-06, "23520": -7.615066355270983e-10, "30494": -1.558909268339903e-08, "17140": -2.8806788066049194e-08, "1469": -4.5036969709144614e-09, "22416": -7.42266925007895e-13, "7473": -2.229137360809652e-11, "34499": -4.2737258176828163e-11, "3493": -2.3723089270788478e-07, "35015": -1.3220983335893166e-11, "41648": -8.943461249355522e-11, "11930": -2.298890322549596e-08, "42007": -3.8869249485706803e-10, "45652": -6.283288334074655e-10, "29854": -4.3284957840228344e-09, "7257": -4.885396948095533e-11, "1190": -5.149662918313425e-09, "34508": 1.4819804050603125e-07, "39920": 7.248557665207045e-08, "41733": 4.077035584137967e-12, "8918": -2.8881794525426052e-11, "40248": -1.0190080116517786e-12, "18471": -9.598923877973675e-10, "48706": -1.5974049860645323e-10, "21161": -4.718446189322378e-10, "31279": -7.323146256066337e-11, "17701": 1.1762404028559104e-06, "8595": -5.0523744909991564e-11, "27990": 2.531578502384946e-07, "13688": -5.791302104540819e-09, "34909": -2.644826757602914e-08, "31601": -4.237348960600684e-08, "40058": -3.264583048334657e-10, "20748": -6.90018396198866e-07, "49436": -4.052549229527358e-08, "11653": -7.482470643083161e-09, "35304": 1.3352582928227719e-10, "7297": -1.000713822918442e-08, "41462": -1.0098905045552442e-10, "17309": -5.734588626182813e-08, "14841": -8.435199205791832e-09, "24183": -7.36314209603961e-09, "35384": 2.164298877919621e-13, "29868": 2.70770656330549e-13, "23614": 8.443861077012116e-08, "17234": -1.948153416364562e-09, "8943": -4.294704751828249e-07, "31854": -1.987826792060332e-09, "3685": -8.765608683347637e-09, "41357": -1.818309414147734e-08, "9545": -4.945513332188511e-09, "29134": -3.486827146459426e-11, "40062": -2.7214152709120754e-08, "4640": -8.130606188316847e-10, "6354": 6.747137570872752e-13, "46655": -1.787249743756547e-07, "34053": -4.659866448264438e-08, "16472": -6.062487400981809e-09, "37955": -2.3903923285217843e-09, "17598": -7.659851419816732e-09, "24774": 2.7766915877691645e-07, "28596": -2.868344228801334e-09, "8072": -8.576008347915831e-09, "31110": -5.093918620246995e-10, "33837": -3.565834916230415e-08, "30752": -2.2067732530217654e-08, "25435": 4.837326741835568e-06, "18788": -4.775604356410668e-09, "7364": -3.1561044888661627e-09, "12381": -1.6266291091859841e-10, "49872": 1.9105154791532186e-08, "1933": 3.5903688910821074e-09, "11650": -1.7734476998043647e-08, "10962": -6.8975407607752e-09, "40125": 5.5443365454266313e-08, "21194": -1.89125728966566e-11, "40158": -1.8539862978173005e-08, "15442": 1.4545229441460111e-13, "38038": -1.195181731361572e-09, "47978": -4.129432795707544e-09, "1597": -1.4930400665802424e-11, "21027": -6.601952491636087e-12, "45178": -2.0244337456398753e-11, "9633": -1.1229876690777019e-06, "2673": -5.673092204339092e-12, "46650": 3.89653705758523e-15, "49563": -2.481785656982538e-07, "13489": -7.790021960829563e-09, "25201": 7.492958668785458e-17, "17112": -8.152459957111446e-11, "16793": -4.1930738395312694e-12, "11185": -4.972732225994037e-10, "21265": -3.080763075202775e-12, "10196": -9.456202487712062e-10, "15790": -3.952040951438196e-12, "27637": -5.921355628046854e-10, "46169": -2.6859042767668484e-11, "47448": -1.095219914759582e-09, "27558": -1.2914842528743975e-08, "28094": -2.0653583732155312e-08, "48083": -9.010935286823951e-08, "26097": 1.074394344107929e-13, "17281": -4.4823905004376385e-11, "22824": -2.574558095602697e-07, "6992": 9.608848827724614e-09, "17859": -9.799862310533314e-11, "1730": -1.0172238919248233e-11, "40686": 1.09420334126753e-07, "1966": -3.3296032597718295e-08, "43998": 8.270111212602821e-14, "13732": -1.8165330351038733e-11, "44601": -2.0451983573366306e-07, "22687": -1.955104697928811e-12, "33658": -9.801845379797669e-08, "15590": -1.72114988927774e-10, "34476": -1.4819807707400212e-12, "21481": -1.7769389204416036e-14, "16757": -1.284119921507454e-09, "45205": -2.8033775301139485e-09, "7314": -6.743590130753319e-09, "575": -1.7414906849921863e-08, "27760": -1.2541564141377304e-11, "18817": -9.145895774054225e-08, "23448": -2.932305223288245e-12, "43783": -5.828355824633036e-07, "28476": -6.243446315501444e-10, "42936": -5.077361708155648e-12, "48347": -4.729233182843018e-07, "26605": -5.798319602234869e-10, "18485": -5.630414534607553e-07, "17193": -2.292106175000308e-12, "23675": 1.951483260364184e-18, "17000": -1.393153503670419e-08, "38259": 1.773032726522073e-23, "37432": 2.52412276914784e-19, "49443": 7.827698993881665e-21, "11446": 1.2059110923189526e-21, "40943": 4.420203848159532e-16, "49100": 4.569672446702328e-15, "19928": -3.832735160358425e-07, "5429": 2.510784368679323e-21, "45577": -9.790885838862406e-20, "8715": 2.24124044340761e-16, "37491": 1.0561024897350535e-15, "5943": 2.9667440533873465e-21, "35980": -2.9036613113930798e-08, "7286": 2.361308075027845e-29, "36171": 1.173395689036013e-28, "30459": -1.4382535689816644e-24, "6780": -2.0204034001380933e-08, "7009": 4.070927934772322e-22, "38293": 1.8620873700237407e-18, "18522": -1.5976680511454538e-21, "26181": 2.873837439180092e-14, "6459": 6.657484577974851e-18, "21839": -4.458392422607149e-12, "40785": -9.962072749167919e-25, "47596": 3.404898052394856e-08, "47479": 1.7125661443375186e-20, "39120": 2.532503142728768e-19, "42646": 1.2264088399341344e-13, "28391": 7.071485165835191e-18, "21243": 1.1121631366501836e-13, "37341": 2.4689877505895902e-15, "30188": 1.1908771452703188e-21, "6273": -5.465357233447321e-08, "22549": -5.240283677636608e-16, "49558": 2.7584652837202468e-14, "47429": 4.0445708034912015e-14, "21914": -6.583508044277764e-11, "35684": -1.9840251663794106e-10, "23402": 1.0374933876421133e-15, "19537": 1.1393691107028218e-15, "25061": 8.916891595082575e-16, "25819": -1.936502347366087e-10, "32827": 8.659989304642412e-22, "37159": 1.737247700334074e-17, "46331": 3.2879014870135384e-18, "22363": 7.041761089682648e-21, "3095": -2.435744939077722e-09, "28089": 3.0365667937923637e-16, "46145": 1.4400099838672797e-18, "30348": 4.8430287953712785e-26, "14095": -3.265406723845465e-18, "25587": 9.644579717651112e-16, "7820": 2.3433228014263507e-12, "27554": -9.172490139663664e-16, "11298": -1.4147011936143316e-17, "9333": 7.758881822979609e-23, "44220": 1.147672457803489e-22, "27766": 4.6421574499822926e-17, "17042": 1.3138153344316081e-16, "13355": 8.092348473745911e-23, "39558": 2.329985954118546e-28, "16527": -2.4340767665447183e-18, "46077": -7.979701354277588e-18, "5762": 7.852452212153601e-21, "49629": 6.464984769876258e-21, "3212": -4.957604249994856e-20, "48789": 1.2330644860204798e-14, "18920": 1.1886582625596621e-22, "40837": 9.74107251749956e-07, "22752": 3.085406025363629e-23, "33900": -3.309557001940962e-22, "26680": 1.0004790908249176e-21, "32687": 2.057242902366375e-23, "1192": 1.4614374772500064e-18, "15583": -1.4048457072314508e-21, "48413": 9.32310764328293e-24, "42941": 6.187142102554057e-23, "20977": -3.318613188241772e-24, "1482": 2.6477902515312156e-17, "13730": -3.9264792278754587e-25, "46871": 8.941649775207755e-14, "6797": 1.2487785441469377e-19, "15039": 1.730714638444042e-14, "28182": 3.950068133205221e-21, "28904": 6.487370285879115e-15, "41565": 6.612638863966776e-27, "18491": -1.0372460674599688e-23, "24545": 6.244864181326193e-09, "1922": 2.83980065118249e-27, "38778": 2.2450298978974318e-20, "26943": -9.6590140830569e-25, "21611": 8.071830964045956e-15, "17168": -2.0680664102260406e-16, "30148": -2.2672198862240533e-13, "13390": 1.3321312307759003e-16, "49606": -3.7447070660837835e-22, "21407": -6.756402349487184e-14, "31215": 7.742059951088284e-21, "9532": -3.6497656452638694e-08, "40222": -1.4266434700260788e-09, "30288": -3.5827363831231196e-07, "20228": -9.852901712292805e-07, "14435": -4.5127629277885717e-07, "45983": 5.502871379056695e-13, "20870": -2.1164661134775997e-09, "31438": -3.7370250538515393e-07, "2215": -3.761852634953655e-11, "14502": 2.677206794032827e-07, "43848": -8.459673517258182e-10, "32434": -1.03493323422299e-06, "3170": -6.905388261202461e-08, "6385": -2.3585599251418898e-07, "37304": 7.333072744586389e-07, "27702": -2.5853050169416525e-13, "15964": 1.375806732539786e-06, "38597": -7.791203415763448e-08, "11209": -1.302912323808414e-06, "5041": -5.722283535902761e-09, "1233": 6.721107581597607e-08, "4353": -2.0046545756713385e-08, "12684": -5.46807310541908e-09, "25849": -1.1393051432828649e-11, "33782": 7.551765202756799e-13, "44782": -1.4824206751029578e-08, "30397": -9.582468846192072e-11, "40675": 2.0950962209553836e-07, "47892": -3.6496626876214577e-07, "30442": -1.5738245906504744e-07, "20211": -1.0965492265313515e-06, "22655": -8.872209633636885e-10, "35031": -2.0125012767380213e-08, "11674": -5.675638778401826e-12, "33398": -1.327700083209038e-08, "2267": -1.5001124786806486e-09, "13702": -5.664028135399235e-10, "46881": -1.7665852114490121e-10, "13882": -1.0778027359492626e-09, "36350": 3.05179750497518e-17, "46254": 1.352006279375928e-06, "28158": -3.2626067646146506e-12, "38132": 1.0249448223476065e-07, "19079": -3.951515026301422e-08, "40392": 6.613896630369709e-07, "29893": -7.653294664677901e-11, "29126": 1.1266786259511719e-07, "31757": -1.8014258529319704e-08, "15939": 5.339117592484399e-09, "32807": -1.998977372519306e-12, "28556": -8.465403880109079e-07, "7090": -8.872221846090156e-10, "12596": -1.4827509176029707e-07, "39948": -3.679947901957803e-09, "32997": 5.977160810743953e-08, "28065": 4.5090164491057294e-08, "45893": -3.749352970316977e-07, "27688": -2.2632220542107007e-09, "29116": -1.3514306340667304e-10, "11375": -1.975606345183678e-08, "32542": -1.877898947455492e-09, "22536": -1.2792480674761464e-07, "41552": -5.012126269576811e-09, "4527": -9.434557995957604e-11, "43162": -8.679938900968409e-08, "23604": 1.182425876322668e-06, "44160": -4.497993089103147e-09, "15596": 1.3645812941831537e-06, "16331": -1.6576417749547545e-07, "23493": -2.5524873881188626e-10, "34271": -1.4187275354515805e-08, "20183": 7.582723647115222e-17, "17423": -2.814573178966384e-07, "8851": -5.153024744686263e-07, "31331": -7.005713200669561e-07, "35852": -2.219739599240711e-06, "36951": -2.9719052463406115e-07, "38960": -9.608741753652783e-17, "34756": -5.1005972778739306e-09, "41263": -2.828015112754656e-06, "41804": -5.837444416734172e-10, "41422": -2.1008399926358834e-06, "13939": -9.032644424089575e-12, "3907": -5.512471590307655e-10, "7756": 5.387329338191194e-07, "46364": 1.1939707603069653e-16, "36239": -1.4882560461781935e-11, "15692": -1.8800605603580545e-12, "24336": -6.844705069397605e-08, "45091": -8.127568662530393e-07, "2017": -9.023809610653188e-08, "30572": -1.9390054006862556e-08, "19776": -3.844287377319233e-08, "25915": -4.617902504833182e-09, "38964": 7.988479922005354e-08, "7526": -1.022501194825054e-08, "41732": -6.720337353272043e-08, "49453": -1.1642855568538835e-08, "18190": -4.663198751586606e-07, "25999": -3.987823404827395e-09, "34579": 4.27222325489449e-18, "34100": -4.12316188136419e-12, "1662": -2.6576485900716226e-18, "5704": 1.3319627464350247e-24, "19437": 1.2392180956789876e-14, "6432": -8.45846592908376e-15, "33438": -2.4267507173725506e-17, "34634": -8.184148888104592e-14, "6080": -4.696255884173439e-11, "3065": 2.595739845290268e-09, "2401": 3.14349918708115e-14, "13563": 2.3275019153296623e-22, "36315": -2.274753736070112e-12, "25178": 1.6781313412982633e-14, "47929": -1.981224429306594e-12, "161": -7.176278234849454e-12, "35904": -6.2426328212641935e-19, "40609": -5.3813187661702876e-17, "17204": 1.7752135324945565e-24, "20570": -1.2856453098300524e-12, "21127": 3.28570242896592e-26, "47681": 2.1197813450761618e-16, "13244": 5.871791854482524e-26, "38728": -4.769551420480411e-10, "39781": 2.4408565582135014e-14, "9062": 3.261976819435514e-15, "45871": 1.7956084689232422e-16, "44925": 2.061724118684576e-16, "14046": 7.531192565718304e-30, "19637": -7.526197720597594e-11, "7532": 8.101112882485985e-20, "27082": 2.527733940794665e-28, "17966": -3.046710189152004e-23, "24631": -2.425200928968252e-09, "11569": -2.3632811263496478e-08, "36647": -4.181695822946807e-10, "12859": -5.510137901509893e-10, "4683": 4.569083595635265e-26, "2598": -1.0969415480122091e-15, "1776": -7.455805721076625e-13, "33297": 1.3363311854113456e-14, "23": -1.956793668073109e-12, "29701": -3.4741125153062093e-16, "37602": -3.418412081179767e-11, "4573": -1.6011860213367354e-14, "27834": 1.6129426374743001e-18, "8013": -3.749471488845302e-08, "12260": -7.299143928163332e-12, "19872": 2.1569562542317344e-13, "38153": 1.542834313649108e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_118.json <==
{"43597": -6.949325229849146e-12, "38589": 4.591705488055098e-11, "38838": -6.148171164885308e-13, "20462": -1.8514707822436804e-10, "36162": 4.668592282541795e-06, "8119": 4.993387126039136e-15, "4616": 1.2925362277878272e-13, "47637": -8.926841210676884e-11, "14317": 3.3874750897666672e-06, "13937": -3.340224208336906e-10, "24962": 5.396882593600161e-12, "46925": 2.6108187335151245e-13, "14887": -2.6408351061490976e-09, "49456": -8.000759343235186e-13, "18395": -8.665411270480927e-12, "34670": 2.904967594057582e-14, "45657": -8.06592979074594e-08, "6573": -4.392776290287892e-13, "10738": -2.3968526816076086e-11, "9498": -2.494623396742668e-09, "8350": -9.774780811155903e-13, "27458": -1.1466865651454938e-10, "29359": 8.787085642447678e-12, "25546": 4.323387893349906e-13, "23347": -8.017103690985405e-13, "43221": 5.822704379201613e-14, "24904": -7.380476438334505e-12, "49304": 1.2167199656687444e-06, "19032": -2.544443876515562e-13, "34140": 1.3471189959091134e-06, "19429": -2.634449190914989e-13, "15606": -4.678891052378731e-09, "31999": -7.994203909955644e-11, "17786": 1.1639687436115764e-08, "45735": -8.236649209902858e-12, "18511": 9.434997849666615e-08, "13345": 1.5916745610411454e-07, "22702": -6.306737250494354e-12, "37208": -4.107831436117593e-11, "19567": -1.2955406192283192e-10, "19787": -7.055484196882844e-09, "25356": -2.9464770900933246e-11, "45357": -1.957346437708729e-11, "25260": -4.656862131469097e-07, "14109": 1.0833907992946479e-08, "29715": -4.4252732034344433e-10, "19411": -5.6532691417032765e-08, "36149": -7.233482146595804e-10, "1713": 2.4132811634464124e-13, "18623": -1.3249453756358776e-09, "31859": -7.152105752084026e-08, "10792": -2.250040376239326e-09, "8919": -2.800390141999287e-08, "37584": -2.3730782963693464e-12, "49226": -1.5900345484709533e-09, "34126": -9.881492246677226e-08, "14847": -2.280068223114995e-08, "41761": -2.7094207086242328e-11, "36771": 7.862699380467575e-10, "7734": -7.731800226104535e-13, "24076": -1.596818144378176e-08, "20407": -4.1343506396174234e-09, "25863": -7.550412517431937e-10, "22617": -1.801753191088551e-09, "14911": -1.4670053366527824e-11, "31002": -7.999463491614733e-08, "7360": -3.213873256413535e-08, "29977": -1.04084065810639e-07, "33419": 5.70714632885938e-07, "35756": -3.9339022490925135e-12, "19308": -3.686233185362653e-08, "1843": -1.1736149829744136e-09, "25810": -7.41774712764709e-08, "47182": -3.8320898454458074e-08, "15003": -2.13009341068493e-12, "44947": 7.550726763838611e-07, "27049": 2.1789596758026164e-06, "49207": -1.924584012158448e-07, "7175": -5.5090964679038734e-08, "18865": -5.864190244508904e-10, "30962": -2.2297397705983713e-08, "32473": -8.170264464979482e-08, "12275": -1.1041496883468227e-10, "37499": 4.999066143137297e-14, "27053": -8.007490226447089e-10, "4585": -6.619551129460888e-09, "33075": 2.6569705369183794e-07, "49695": -5.1044658277987764e-08, "39323": -6.954878895015781e-09, "14000": -1.012489869722799e-09, "21890": -2.4336559434345872e-08, "42695": -2.20176543663797e-09, "43732": -8.142641005903783e-10, "47654": -1.266324822779552e-10, "42307": -4.363519268135718e-10, "34010": -1.1962369761420177e-08, "22216": -7.93876683141681e-12, "49079": 9.631612130078793e-08, "16780": 1.289790367201395e-14, "2062": -1.238078226606376e-07, "5267": -3.6805363379244227e-07, "25996": 3.293294248418732e-10, "44492": -4.724011848367127e-09, "1611": -1.5752560367232604e-10, "44516": -2.392214870639009e-09, "47642": -5.848449502465769e-11, "8820": -1.3509717788906528e-08, "24269": -1.542420358102703e-11, "45363": -1.1864764726254862e-10, "11580": 8.075516007011174e-07, "49051": -2.016340289179297e-10, "13639": -2.3444261643135178e-08, "48466": -1.6129667249737377e-15, "8492": -1.6374898659243797e-10, "33636": -2.343833571671894e-09, "11547": 1.1718776704583433e-06, "18814": -1.7597797663526649e-09, "6094": -4.592613234155607e-10, "46765": -1.0387993633689807e-12, "46700": -2.0587747258105082e-06, "23520": -5.230108790499344e-09, "30494": 5.184031124372268e-07, "17140": -3.8539418767413736e-08, "1469": -4.506029327444594e-09, "22416": -7.533880745820565e-13, "7473": -2.238993365710762e-11, "34499": -6.63673022788247e-12, "3493": -8.876580750438734e-07, "35015": -3.3364857543460857e-09, "41648": -1.4002692338976885e-09, "11930": -3.0271973816553555e-09, "42007": -1.1215423034727223e-09, "45652": -1.2923192247230042e-12, "29854": -4.385423135744304e-09, "7257": -4.904063960475824e-11, "1190": -2.047971237040258e-10, "34508": 2.490766064511263e-07, "39920": 7.25192350614634e-08, "41733": 2.4849419126126565e-14, "8918": -2.2634588647818532e-10, "40248": -1.0233719253960327e-12, "18471": -9.686602631120422e-10, "48706": -1.6014174708534057e-10, "21161": -1.59421738032961e-08, "31279": -4.480229076619935e-09, "17701": 1.1671293123072246e-06, "8595": -2.210470695374056e-11, "27990": 3.5209140492042934e-07, "13688": -1.1066125099601365e-10, "34909": -2.6729050972562618e-08, "31601": -1.9555912444957357e-08, "40058": -7.20290715960914e-10, "20748": 2.947347866211203e-06, "49436": 2.0901893549307715e-06, "11653": -7.501574472712491e-09, "35304": -1.4530696090808704e-10, "7297": -4.2247037868037296e-08, "41462": -4.624765903571415e-09, "17309": -5.9380255379437585e-08, "14841": -7.657589229381756e-09, "24183": -5.27562049601471e-10, "35384": 2.1296304292522245e-13, "29868": 2.733158751405673e-13, "23614": 8.396463613280503e-08, "17234": -4.1146339668785e-09, "8943": -4.2765057628457726e-07, "31854": -1.993276654843612e-09, "3685": -8.849510457764609e-09, "41357": -1.292315143786027e-09, "9545": -4.9696491366546525e-09, "29134": -2.2211549932649177e-08, "40062": -2.734436499451931e-08, "4640": -8.176687105176939e-10, "6354": -5.804116735841358e-12, "46655": -1.5942033471105788e-08, "34053": -1.7075966241009155e-07, "16472": -6.087453652270369e-09, "37955": -2.3987329900165832e-09, "17598": -4.512228368724891e-09, "24774": 2.770854052869254e-07, "28596": -2.9032949377949535e-09, "8072": -1.577005903641293e-08, "31110": -3.875702259126257e-10, "33837": -6.092226279008628e-09, "30752": -4.037676859525163e-09, "25435": 1.1007441003130225e-07, "18788": -4.792387819918531e-09, "7364": -1.0460142974011433e-08, "12381": -1.6311532680113316e-10, "49872": -3.702597117793971e-10, "1933": 3.731738473788937e-09, "11650": -1.770226987218848e-08, "10962": -6.977082911419075e-09, "40125": 4.870065595241613e-08, "21194": 1.6553280968167883e-09, "40158": -1.8470768026190854e-08, "15442": 3.7421481928825995e-13, "38038": -1.531115900732516e-09, "47978": 8.089565426416812e-07, "1597": -6.770971006098137e-10, "21027": -6.619247251010707e-12, "45178": 4.859623683008737e-15, "9633": -1.121823288485757e-06, "2673": -5.688474864762316e-12, "46650": -1.698636240346496e-12, "49563": -1.8177874494540447e-07, "13489": -7.909707888664741e-10, "25201": 2.0204591219489596e-17, "17112": -1.949550763880037e-12, "16793": 1.6233151382485803e-15, "11185": -4.978554235535171e-10, "21265": -3.103557775357979e-12, "10196": -2.185348707550716e-10, "15790": -3.959266942077377e-12, "27637": -5.934470692636751e-10, "46169": -7.188564847548928e-12, "47448": -1.0986924703360046e-09, "27558": -1.1114508619014529e-10, "28094": -2.058617454281375e-08, "48083": -1.1719158976575272e-09, "26097": 1.0764155680079851e-13, "17281": -4.4918686825656806e-11, "22824": -2.0063311012563645e-07, "6992": -1.4562001382500966e-08, "17859": -9.83240780461081e-11, "1730": -1.019651550693279e-11, "40686": 1.1296400970195464e-07, "1966": -8.578189714114615e-09, "43998": 1.1117859327617387e-16, "13732": 3.2211409375319106e-14, "44601": -4.579076318123043e-08, "22687": -5.243308391633672e-12, "33658": -1.347242459814879e-07, "15590": 2.1361374041156678e-13, "34476": -1.4842573784618063e-12, "21481": 3.909182073641611e-14, "16757": -1.6289287696480415e-09, "45205": -2.8033062537957676e-09, "7314": -5.73756953059501e-09, "575": -1.743275035437364e-08, "27760": -1.1779018871393987e-09, "18817": -9.300968599745829e-07, "23448": -1.953868687123387e-15, "43783": -7.642860566647869e-08, "28476": -3.2003722338913576e-08, "42936": -9.23320621348811e-12, "48347": -4.74246803605638e-07, "26605": -5.803544311788755e-10, "18485": -5.636478590531624e-07, "17193": -2.294129296254166e-12, "23675": 1.9747965187483786e-18, "17000": 2.1451815814693166e-14, "38259": 1.8137180699366657e-23, "37432": 2.5258856978283437e-19, "49443": 7.87211229198594e-21, "11446": 3.938779218107146e-22, "40943": 4.440215795631803e-16, "49100": 4.416107264093209e-20, "19928": -1.947389591805404e-07, "5429": 2.317039362953154e-20, "45577": -9.677872287672348e-20, "8715": 2.254202694478561e-16, "37491": 1.0706075054403097e-15, "5943": 1.0173396150907365e-15, "35980": -2.9078984553621012e-08, "7286": 5.624606180210008e-30, "36171": 1.183123561185113e-28, "30459": -1.143533557069284e-24, "6780": -2.0160156211090907e-08, "7009": 3.081747729722255e-17, "38293": -5.6825595307595585e-24, "18522": -4.1656656829492864e-16, "26181": 2.886978985950153e-14, "6459": 6.661285472889532e-18, "21839": 1.1465825491607578e-15, "40785": 1.6842407013538326e-20, "47596": 3.482263366549887e-08, "47479": 2.8775402870532785e-18, "39120": 2.5421299740952367e-19, "42646": 1.856121400941536e-20, "28391": 4.8726787900665305e-16, "21243": 7.935497429803517e-21, "37341": 2.4719919646952644e-15, "30188": 1.1921471987059502e-21, "6273": -2.677147676877212e-07, "22549": -5.25231683944354e-16, "49558": 4.309272394215774e-13, "47429": -2.0281692991730438e-12, "21914": -6.601293123242868e-11, "35684": -1.9823837016375023e-10, "23402": 7.879394819308673e-16, "19537": -1.0265396105077799e-16, "25061": 8.934959866638693e-16, "25819": -1.9284510099915053e-10, "32827": 3.666945422187388e-18, "37159": 1.7406454274181967e-17, "46331": 3.324233741058705e-18, "22363": -5.817514896196375e-25, "3095": -4.479278814528698e-08, "28089": 3.047972357124939e-16, "46145": -2.1106762171374527e-12, "30348": 1.2837029381022036e-23, "14095": -3.3917904088665234e-18, "25587": -3.4245899399515986e-16, "7820": -1.8200807614526804e-12, "27554": 1.7756493948357257e-17, "11298": -1.4339233821249613e-17, "9333": 7.704508480681983e-23, "44220": 1.1963682735029302e-22, "27766": 1.2522773888910663e-19, "17042": 1.847232602089572e-19, "13355": 8.06888964369081e-23, "39558": 9.727965364109237e-27, "16527": -2.428078259537637e-18, "46077": -8.527097223621293e-18, "5762": 7.967511096655166e-21, "49629": 6.431313106728451e-21, "3212": 6.826955249689377e-22, "48789": 1.2403659100258119e-14, "18920": 1.4217175406421314e-25, "40837": 8.66836899149348e-07, "22752": 3.07887741251202e-23, "33900": -3.1956437201786203e-22, "26680": -1.5334591658379837e-21, "32687": 2.1512380773606104e-22, "1192": 1.1412953695039965e-16, "15583": 6.676520484805688e-23, "48413": 8.641927829346397e-25, "42941": 4.91989574956785e-23, "20977": 3.2617140344946636e-19, "1482": 2.0974163510365616e-19, "13730": 2.9931571824261934e-19, "46871": -7.776683074729024e-16, "6797": 1.375352719815779e-20, "15039": 1.7354044904663996e-14, "28182": 3.92859253733117e-21, "28904": 6.4970518724662314e-15, "41565": 2.0768494098342255e-19, "18491": -1.115264726530689e-23, "24545": 6.511271521958406e-09, "1922": 1.9974865618385814e-26, "38778": 2.2859544971447795e-20, "26943": -1.0236894139176552e-24, "21611": 8.011338412051896e-15, "17168": -1.9801449196966362e-16, "30148": 1.52365814409805e-10, "13390": 1.0307559813127933e-20, "49606": -3.806561081682311e-22, "21407": -6.478865566868913e-14, "31215": 7.675789374649576e-21, "9532": -7.120758027667762e-08, "40222": -1.435786378678472e-09, "30288": -8.109561804303667e-07, "20228": -4.354310931375949e-06, "14435": -1.3483702154815091e-08, "45983": -3.727358862098268e-13, "20870": 2.9093989439843426e-09, "31438": -3.731235892701079e-06, "2215": -6.823202003403139e-10, "14502": 1.6950357348832767e-06, "43848": -2.712965130324818e-10, "32434": -1.0352239314670442e-06, "3170": -6.88933212700249e-08, "6385": -4.693215149842445e-09, "37304": 7.294481747521786e-07, "27702": -6.338240696179831e-12, "15964": 1.3714404758502496e-06, "38597": -7.90872860534364e-08, "11209": -2.5967533474613447e-06, "5041": -5.7217199866954616e-09, "1233": -1.9644065929469434e-08, "4353": -2.01857641712877e-08, "12684": -5.450531581630003e-09, "25849": -1.1398834133535818e-11, "33782": 7.567802179191119e-13, "44782": -1.480773637041466e-08, "30397": -9.608761009083366e-11, "40675": -1.644476776974102e-09, "47892": -5.92960418543953e-07, "30442": -5.83846144763811e-08, "20211": 2.1789421680296073e-06, "22655": -8.872191870068491e-10, "35031": -1.8820232483562904e-08, "11674": -3.444475607516928e-13, "33398": -1.3270641474605327e-08, "2267": -8.577454302383103e-10, "13702": -1.7126307967282872e-12, "46881": -5.251332146904986e-10, "13882": -1.0829810381807192e-09, "36350": -1.8449741734372083e-09, "46254": 2.1695509531127755e-06, "28158": -3.2720672959313246e-12, "38132": 8.831034392642323e-08, "19079": -3.9101283988429714e-08, "40392": 1.8086646491610736e-07, "29893": -5.647839140809907e-11, "29126": 9.441936121845629e-09, "31757": -2.1567609564954182e-06, "15939": 5.483547838025515e-09, "32807": -2.0074610376785706e-12, "28556": -8.363050483239931e-07, "7090": 1.537107108262603e-10, "12596": -5.121598078972056e-08, "39948": -2.6697493105132253e-09, "32997": 6.199079649604755e-08, "28065": 4.5578214979968834e-08, "45893": -3.742661647265777e-07, "27688": -1.9194281719592254e-09, "29116": -1.3457479575151865e-10, "11375": -1.0857220678062163e-09, "32542": -3.745600773985558e-10, "22536": -1.2832727236400387e-07, "41552": 4.552704879756675e-09, "4527": -2.9027535583536768e-11, "43162": -7.157611889851978e-07, "23604": 1.1982117484876653e-06, "44160": -1.206337856274331e-07, "15596": 1.3932241245129262e-06, "16331": -1.657649733033395e-07, "23493": -1.4356352044664344e-11, "34271": -1.4092874422999557e-08, "20183": 7.59392102563123e-17, "17423": 8.603837500231748e-07, "8851": -4.431368267887592e-07, "31331": -7.002230972830148e-07, "35852": -2.743601896781911e-07, "36951": -2.46631692846222e-08, "38960": -7.2799432497897e-16, "34756": -5.0647326332864395e-09, "41263": -2.8351448690955294e-06, "41804": -5.806626290905115e-10, "41422": -2.1010123418818694e-06, "13939": -8.834133945201383e-12, "3907": -7.1535433826541706e-12, "7756": 1.1429335700086085e-08, "46364": 1.1862249087021208e-16, "36239": -1.4810513926377666e-11, "15692": -1.8598993872798175e-12, "24336": -6.760658521898222e-08, "45091": -7.911361308288178e-07, "2017": -9.056950744934511e-08, "30572": -1.9326824585164104e-08, "19776": -3.798820813472048e-08, "25915": -4.039483414430833e-09, "38964": 8.154704289609072e-08, "7526": -3.217180619685678e-07, "41732": -6.665997887012054e-08, "49453": -8.57227291817253e-07, "18190": -2.8864820933449664e-07, "25999": -3.97507315952339e-09, "34579": 4.2511388346708195e-18, "34100": -4.1416891617684914e-12, "1662": -2.6622001513921957e-18, "5704": 1.2755173635948182e-26, "19437": 1.461123194277606e-14, "6432": 6.627995754573458e-16, "33438": -2.4440646002100205e-17, "34634": -8.159745530081017e-14, "6080": -4.708007247944401e-11, "3065": 2.6004054465289528e-09, "2401": 5.390940176360458e-14, "13563": 1.7455058196648384e-24, "36315": 3.811354342211654e-15, "25178": 8.926119256713258e-14, "47929": -1.977229144300985e-12, "161": -3.765958465212771e-12, "35904": -3.9602893099976804e-18, "40609": -4.068431594560413e-17, "17204": 1.7816754865996744e-24, "20570": 6.415883239857818e-22, "21127": 3.2977442674246025e-26, "47681": 2.1196697749551407e-16, "13244": 2.8557469659360273e-27, "38728": -2.103945706891097e-12, "39781": 2.443686156477099e-14, "9062": 3.2840320750743583e-15, "45871": 1.763455362943265e-16, "44925": 1.1747016289657009e-14, "14046": 1.9993078752683895e-30, "19637": -7.545097185923666e-11, "7532": 8.087686707168483e-20, "27082": 2.577701952460549e-28, "17966": -3.0525944604162284e-23, "24631": -2.4419746225134986e-09, "11569": -2.3719504582686568e-08, "36647": -4.3442616171063264e-10, "12859": -5.5414749178250844e-11, "4683": 4.5669034429382184e-26, "2598": 1.6652345142580649e-18, "1776": 3.699009482505296e-14, "33297": 1.0326987311744007e-16, "23": 2.467523654140261e-15, "29701": -3.3475619601623305e-14, "37602": -3.428367659208398e-11, "4573": -3.647492748070876e-16, "27834": 1.5746939093474247e-18, "8013": -3.760139577480004e-08, "12260": -7.31827619337988e-12, "19872": 2.4215506444665025e-14, "38153": 1.987336762627203e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_120.json <==
{"43597": -6.8284826577891256e-12, "38589": -2.8401044536996434e-12, "38838": -6.185630349944682e-13, "20462": -1.8558606040830483e-10, "36162": 4.566634288494242e-06, "8119": 5.819050702583631e-15, "4616": 1.2999242524416865e-13, "47637": -6.781206152162156e-11, "14317": 3.3594449178053765e-06, "13937": -3.111917945552989e-10, "24962": 5.549965868822948e-12, "46925": -3.2563611529479175e-11, "14887": -1.6620812504086757e-09, "49456": -7.819385330204431e-13, "18395": -8.48238666806278e-12, "34670": -7.90211212436942e-12, "45657": -7.9249474538301e-08, "6573": -4.3652044869404993e-13, "10738": -2.4310426935403306e-11, "9498": -2.3368631474340873e-09, "8350": -2.366011032928217e-13, "27458": -1.617014022681218e-10, "29359": -3.563232695014129e-11, "25546": 4.3505558313880477e-13, "23347": -8.037471512997718e-13, "43221": 5.805123363348402e-14, "24904": -2.4356569539030204e-10, "49304": -6.165489452314432e-08, "19032": 8.857891091625103e-15, "34140": 1.0160771068967733e-07, "19429": -5.667227212687032e-13, "15606": -3.3754748995917794e-11, "31999": -8.05953220828215e-11, "17786": 1.1456181780999941e-08, "45735": -8.255243710841853e-12, "18511": 1.1692382173578153e-07, "13345": 9.263156641736714e-08, "22702": -6.2764940814141745e-12, "37208": -1.5212531755126601e-12, "19567": -1.3212952953978174e-10, "19787": -6.8781584872112944e-09, "25356": -2.995356393475923e-11, "45357": -1.9577178420049357e-11, "25260": -4.6031692590986495e-07, "14109": 1.0865191413245157e-08, "29715": -1.9655610472568696e-10, "19411": -5.6476920917702955e-08, "36149": -1.7309942368370912e-10, "1713": 2.4120015338323364e-13, "18623": -1.3246184149551254e-09, "31859": -7.222720910249336e-08, "10792": -2.2581077008254624e-09, "8919": -2.776678087457185e-08, "37584": -2.3584680215738008e-12, "49226": -1.6026417970493867e-09, "34126": -9.719316551581869e-08, "14847": -1.3023938871814522e-10, "41761": -2.9925548150622205e-10, "36771": 7.793757861307427e-10, "7734": -7.776154936980917e-13, "24076": -1.2212572286784962e-08, "20407": -1.2103775759442215e-08, "25863": -7.565195137004821e-10, "22617": -2.1446525977353303e-07, "14911": -1.460430387734135e-11, "31002": -8.256125028083261e-08, "7360": 1.107881189454929e-06, "29977": -2.1552450490958108e-08, "33419": -1.1776789321515935e-08, "35756": -7.510345123584727e-11, "19308": -3.695897277111726e-08, "1843": -1.1783425346578724e-09, "25810": -7.448402783438723e-08, "47182": -3.8283069159206207e-08, "15003": -2.153896852541415e-12, "44947": 7.561854431514803e-07, "27049": 5.459170893118426e-08, "49207": -1.9397248252062127e-07, "7175": -5.5161365253297845e-08, "18865": -5.832635485703008e-10, "30962": -2.2754516049161566e-09, "32473": -6.79086440413812e-08, "12275": -1.1112820386127709e-10, "37499": 4.983035197577562e-14, "27053": -8.018869457337985e-10, "4585": -6.716091238700983e-09, "33075": 2.618265568798961e-07, "49695": -7.715048155887416e-09, "39323": -7.924946289483703e-12, "14000": -1.0077639833738772e-09, "21890": -2.4383147945172823e-08, "42695": -2.198383475260357e-09, "43732": -2.0141786849503518e-10, "47654": -5.7725157986965314e-09, "42307": -4.3808742744566587e-10, "34010": 4.9525329615107694e-08, "22216": -8.008380417146022e-12, "49079": 1.5428338429046562e-07, "16780": -4.080007165452315e-12, "2062": -1.315347901709174e-07, "5267": -4.2031621205751435e-07, "25996": -1.9154779151708823e-10, "44492": -4.7629460375731014e-09, "1611": -1.5575574163761985e-10, "44516": -2.382135821932252e-09, "47642": -5.841298278408402e-11, "8820": -9.721745630741907e-11, "24269": -5.7958866872542814e-11, "45363": -4.8723150514184965e-11, "11580": 8.156689546012785e-07, "49051": -2.1703308594744897e-10, "13639": -5.823242332780865e-09, "48466": -2.0794313265650594e-14, "8492": -3.7301794986177583e-10, "33636": -2.757870820602193e-09, "11547": 1.1939016530959634e-06, "18814": -1.7414494291045912e-09, "6094": -6.30340432627996e-11, "46765": -4.9046329497759444e-11, "46700": -3.0614637580583803e-06, "23520": -7.525682299558412e-10, "30494": 5.634034323520609e-07, "17140": -3.8279516445527406e-08, "1469": -4.442878953625495e-09, "22416": 2.2712811720369125e-13, "7473": -8.154086433842522e-11, "34499": -6.432089236230176e-12, "3493": -8.909879625207395e-07, "35015": -3.4287239714103634e-09, "41648": -8.92017570919279e-11, "11930": -2.992322833961225e-09, "42007": -3.920843927307516e-10, "45652": -6.249705197802768e-10, "29854": -4.191720748281114e-09, "7257": -4.8812728165037456e-11, "1190": -2.0363685737656567e-10, "34508": 1.4845538487406884e-07, "39920": 7.281807512526939e-08, "41733": 2.4800729978252493e-14, "8918": -2.8716263741901393e-11, "40248": -6.042649713933201e-11, "18471": -9.796311539744806e-10, "48706": -1.2421019768282804e-10, "21161": -4.700677624924765e-10, "31279": -4.447905155302578e-09, "17701": 3.3936782983801095e-07, "8595": -4.93055388184338e-11, "27990": 2.552991418269812e-07, "13688": -5.941071634651962e-09, "34909": -1.7033349308803736e-07, "31601": -2.2298493718153622e-08, "40058": -7.225868237092925e-10, "20748": 2.8262875275686383e-06, "49436": 2.0516940821835306e-06, "11653": -1.2998887299886519e-08, "35304": -1.51734985687213e-10, "7297": -1.0053614829530488e-08, "41462": -1.0352715906769561e-10, "17309": -6.703029953314399e-08, "14841": -8.838943799105436e-09, "24183": -5.577934780731653e-10, "35384": 2.1540505924094733e-13, "29868": 2.766606388426851e-13, "23614": 8.285950059416791e-08, "17234": -4.156054167481216e-09, "8943": -4.3748750044869666e-07, "31854": -2.0010118007007804e-09, "3685": -1.3708936208445266e-08, "41357": -1.317179698645532e-09, "9545": -4.982708468048713e-09, "29134": -3.5445864993155496e-11, "40062": -2.7447844885841732e-08, "4640": -4.986780988147643e-10, "6354": 6.76093404351763e-13, "46655": -1.7455144885047957e-08, "34053": -4.7938023328697454e-08, "16472": -1.3106320473355026e-09, "37955": -9.485805474440667e-10, "17598": -4.5468504517032216e-09, "24774": 2.7368241717340425e-07, "28596": -1.8568707460531186e-08, "8072": -1.59980970693141e-08, "31110": -4.0794695399526404e-10, "33837": -6.080619563419987e-09, "30752": -5.308468331577387e-09, "25435": 4.7489720600424334e-06, "18788": -3.7658771934179214e-11, "7364": -1.0643419479094973e-08, "12381": -1.6792092716322315e-10, "49872": 1.8370869270256662e-08, "1933": -2.7375510747162934e-09, "11650": -2.5484700927336235e-07, "10962": -7.14983183769391e-09, "40125": -1.499716972830356e-08, "21194": 1.6218653087207713e-09, "40158": -3.169095350585849e-07, "15442": 3.744455917206735e-13, "38038": -1.5355846594289346e-09, "47978": -5.324409357854165e-09, "1597": -1.5248101392639768e-11, "21027": -6.524616784353565e-12, "45178": -2.0292288682721704e-11, "9633": -5.0275382079689734e-08, "2673": -5.6788003119367936e-12, "46650": -1.6980457838433605e-12, "49563": -1.8098153020673635e-07, "13489": -8.145080165888885e-09, "25201": 7.516152813161444e-17, "17112": -1.9417462429616172e-12, "16793": -4.2189559137928434e-12, "11185": -4.967871114480715e-10, "21265": 5.295961152257389e-13, "10196": -9.525081834382831e-10, "15790": -2.231735352076214e-10, "27637": -5.95751670218192e-10, "46169": -7.194147187694622e-12, "47448": -3.43363986132772e-08, "27558": -1.1080562856147225e-10, "28094": -1.7260998186330312e-10, "48083": -1.1759092588548015e-09, "26097": 2.990185207188585e-14, "17281": -1.0738629430129265e-10, "22824": -1.988744173786472e-07, "6992": 8.828942910099613e-09, "17859": -1.3367670859132375e-10, "1730": -1.017876408160312e-11, "40686": 1.0241822678835888e-07, "1966": -8.580120613999043e-09, "43998": 1.106845083701286e-16, "13732": 3.218747561236149e-14, "44601": -2.0382881871228165e-07, "22687": -1.968397233403918e-12, "33658": -1.3596083192624064e-07, "15590": -1.7242254846117078e-10, "34476": 1.0426680813234793e-13, "21481": -1.7831430979670625e-14, "16757": -1.6235108812878707e-09, "45205": -4.365916794757396e-10, "7314": -5.730915297874617e-09, "575": -5.620891252444693e-11, "27760": -1.2633830613617558e-11, "18817": -9.101060527427762e-08, "23448": -2.082943167516023e-15, "43783": -7.72445574170888e-08, "28476": -6.274467057032496e-10, "42936": -5.07680876504768e-12, "48347": -4.857530484514427e-07, "26605": -5.823598825394072e-10, "18485": -2.3206046861901086e-08, "17193": -1.8274401089590775e-12, "23675": 2.6269999974128844e-19, "17000": -1.3867371251308214e-08, "38259": 1.6890938241298502e-23, "37432": 2.5293634753162464e-19, "49443": 7.872626856488085e-21, "11446": 1.2085796383673597e-21, "40943": 4.105810780244125e-24, "49100": 4.593316524391985e-15, "19928": -3.887436150762369e-07, "5429": 2.29723081066321e-20, "45577": -9.87270304873185e-20, "8715": -2.2800082289864692e-23, "37491": 1.0806535279529825e-15, "5943": 1.013755924570022e-15, "35980": -3.422665970087557e-11, "7286": 5.443806833489893e-25, "36171": -4.997603439669732e-24, "30459": -1.3352143324787326e-24, "6780": -1.9257186067989096e-08, "7009": 4.079530178953831e-22, "38293": -6.154527910605143e-24, "18522": -4.1914808649014333e-16, "26181": 2.3213303202462604e-16, "6459": 6.654629150500318e-18, "21839": -4.454350950588992e-12, "40785": -9.934522768129207e-25, "47596": 3.8445534755737754e-08, "47479": 2.8973829023823537e-18, "39120": 2.5419084447874373e-19, "42646": 1.227397361264898e-13, "28391": 4.870483915941958e-16, "21243": 1.1136958597088992e-13, "37341": 2.4758902220767655e-15, "30188": 1.1852740871415874e-21, "6273": -2.6403097308502765e-07, "22549": -5.335124897949488e-16, "49558": 2.761855617794927e-14, "47429": 4.054417392096443e-14, "21914": -6.55773282898231e-11, "35684": -1.975963004330339e-10, "23402": 7.87654402404557e-16, "19537": -1.0307359970169349e-16, "25061": -7.659126805004135e-11, "25819": 9.728991633042687e-15, "32827": 3.6532803984680116e-18, "37159": -4.6406417242278504e-17, "46331": 3.3322247193662736e-18, "22363": 7.026846797056119e-21, "3095": -4.289369215371153e-08, "28089": 3.0444878753381715e-16, "46145": 1.405533923116682e-18, "30348": 4.8883719655355583e-26, "14095": -3.457925153201363e-18, "25587": 9.712805045178894e-16, "7820": -1.8042611675539444e-12, "27554": 1.7900605354676246e-17, "11298": -1.412297572190375e-17, "9333": 7.785787659646163e-23, "44220": 1.125646956458739e-22, "27766": 1.2729479861639129e-19, "17042": 1.8517431921204295e-19, "13355": 7.96440091471758e-23, "39558": 1.0874435252520004e-26, "16527": -2.442575013362935e-18, "46077": 7.002019261776024e-20, "5762": 7.727755542604799e-21, "49629": -2.5093312288317434e-19, "3212": -5.164694086226335e-20, "48789": 1.1494271822591693e-14, "18920": 1.467166652360792e-25, "40837": 9.776669003258576e-07, "22752": 3.094656839426975e-23, "33900": -3.453925615790118e-22, "26680": -1.5472774845425591e-21, "32687": 2.0785293672606777e-23, "1192": 1.4675248027753607e-18, "15583": -1.3596969130844707e-21, "48413": 9.001789608229213e-24, "42941": 3.5513571319963686e-24, "20977": -3.337811301661683e-24, "1482": 2.645970123311354e-17, "13730": 3.016559672918967e-19, "46871": 8.44071177969613e-14, "6797": 1.3357245484640234e-20, "15039": 1.7242441537599663e-14, "28182": 6.326003321227647e-20, "28904": 6.483558214099997e-15, "41565": 6.62928275054617e-27, "18491": -9.526259047899971e-24, "24545": 7.589349593217776e-09, "1922": 2.928285576547417e-27, "38778": 1.8251798377119376e-20, "26943": -9.363810499409619e-25, "21611": 6.47078511607408e-17, "17168": 1.266543178379703e-18, "30148": 1.5234859207513551e-10, "13390": 1.0251204094929923e-20, "49606": 4.442473775365307e-19, "21407": 1.4618185134596118e-12, "31215": 7.708534094679311e-21, "9532": -3.6435277905866315e-08, "40222": -1.4528115377387962e-09, "30288": -8.175324524017924e-07, "20228": -8.461632319267665e-07, "14435": -4.4377597419043013e-07, "45983": -3.709848725962084e-13, "20870": 2.9259759060096258e-09, "31438": -3.7656213862646837e-06, "2215": -3.7668951291536246e-11, "14502": 1.7205313724844018e-06, "43848": -2.721519121173799e-10, "32434": -1.383408800847974e-07, "3170": -6.956121012535732e-08, "6385": -2.3691502804012998e-07, "37304": 7.325260185098159e-07, "27702": -6.3773890682239376e-12, "15964": 1.3621593097923324e-06, "38597": -5.821976234443582e-09, "11209": -1.3139451766619459e-06, "5041": -5.735008024032595e-09, "1233": 6.835139743088803e-08, "4353": -9.362449704397591e-11, "12684": -5.387537527212771e-09, "25849": -7.13271219865419e-09, "33782": -7.553110914493288e-10, "44782": -1.4811915249879348e-08, "30397": -9.578197956994217e-11, "40675": 2.401172025656706e-07, "47892": -3.204103791176749e-07, "30442": -1.5711358969383582e-07, "20211": 2.1998373540554894e-06, "22655": -8.978718324392787e-10, "35031": -2.0877719109080317e-08, "11674": -3.5010113298011847e-13, "33398": -1.4495069144970785e-08, "2267": -8.408921892133492e-10, "13702": -1.7095909106770724e-12, "46881": -1.7799500762194498e-10, "13882": -1.0685086149209155e-09, "36350": -1.8153385461516791e-09, "46254": 1.3538970051740762e-06, "28158": -4.485424184852427e-12, "38132": 1.421986098648631e-06, "19079": 1.0017025431352522e-07, "40392": 1.867089167717495e-07, "29893": -7.650374084233746e-11, "29126": 1.2572587593240314e-07, "31757": -1.7905696481079758e-08, "15939": -2.1358023332140874e-06, "32807": -4.2229900132362275e-12, "28556": -1.2535301721072756e-06, "7090": -8.883637159229352e-10, "12596": -5.1317858407173844e-08, "39948": -2.6570066147257876e-09, "32997": -5.7146092302673424e-08, "28065": 4.7395204205713526e-08, "45893": -3.696153498822241e-07, "27688": -1.2042611352569565e-09, "29116": -7.797699985712114e-11, "11375": -1.9815374230347516e-08, "32542": -1.8521026934337215e-09, "22536": -4.6041827772569377e-07, "41552": -4.4091401640855565e-09, "4527": -9.425922542494192e-11, "43162": -6.90574211148487e-08, "23604": 1.0321144827685202e-06, "44160": -4.404732134588585e-09, "15596": 1.2199435559523408e-06, "16331": -1.3130232900948613e-07, "23493": -1.4280657385790096e-11, "34271": -1.3925509634304944e-08, "20183": 7.599161380247876e-17, "17423": -2.601800304091739e-07, "8851": -4.4319361336420116e-07, "31331": -3.1553291535146855e-08, "35852": -2.2297488158073975e-06, "36951": -2.7781487688116613e-07, "38960": -2.855546962082789e-12, "34756": -5.028603311529878e-09, "41263": -2.788591245916905e-06, "41804": -8.295723830098467e-11, "41422": -2.070062464554212e-06, "13939": -8.936388087854574e-12, "3907": -7.030293881771232e-12, "7756": 1.1594655902058548e-08, "46364": 1.1777156686535633e-16, "36239": -1.1420620005253568e-09, "15692": -2.0371738150559704e-12, "24336": -3.0547203655473254e-11, "45091": -3.857991828226659e-07, "2017": -1.1193108093721094e-06, "30572": -6.048750944565029e-10, "19776": -3.231149321436533e-07, "25915": 4.2771273456310155e-07, "38964": 1.3609064986042085e-09, "7526": -1.0482652967880313e-08, "41732": -4.545169218772571e-08, "49453": -1.1471925631667546e-08, "18190": -2.6963800792145776e-07, "25999": -3.950098914629052e-09, "34579": 3.604796199479951e-17, "34100": -4.6013092641628006e-11, "1662": -2.6382758133304776e-18, "5704": 1.2637591760983452e-26, "19437": 1.245440907929286e-14, "6432": -8.387116955804741e-15, "33438": -2.432364792189948e-17, "34634": -8.367980787460372e-14, "6080": -4.713313073168024e-11, "3065": -8.831153586186247e-10, "2401": 3.0573362851810115e-14, "13563": 1.763801673424403e-24, "36315": -2.2738920121834205e-12, "25178": 1.6910784093036348e-14, "47929": 6.550760368179143e-14, "161": -7.183404045207897e-12, "35904": -3.976098385864794e-18, "40609": -5.42323862525325e-17, "17204": 1.77353463927302e-24, "20570": -1.2941735356986062e-12, "21127": -1.240425841487314e-25, "47681": 2.6590940888538035e-14, "13244": 6.364415151972833e-26, "38728": -4.784924678702396e-10, "39781": -1.3064482655422704e-11, "9062": -4.497626229782448e-12, "45871": 1.7809934448139613e-16, "44925": 1.1455273578667158e-14, "14046": 1.0292651105291485e-29, "19637": -7.522168998796985e-11, "7532": 1.4979773406474288e-25, "27082": 2.502328517415767e-28, "17966": -3.0499934282395337e-23, "24631": -2.470140314514424e-09, "11569": -2.3574495244815807e-08, "36647": -4.717858326230839e-10, "12859": -5.533995484086063e-11, "4683": 4.501833819762756e-26, "2598": -1.0811360190955623e-15, "1776": -7.401754448070619e-13, "33297": 1.0471383929938204e-16, "23": 2.416624385548566e-15, "29701": -3.4450995192803814e-16, "37602": -1.4606770237790556e-09, "4573": -1.6933804754476825e-14, "27834": 1.5570350249860954e-21, "8013": -2.6378475581623206e-07, "12260": -5.517444723324161e-09, "19872": 2.5181862617264933e-14, "38153": 1.5309750225342744e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_122.json <==
{"43597": -3.29975326576748e-12, "38589": 4.663559469153533e-11, "38838": 1.7492982702562582e-13, "20462": -1.8512563704220497e-10, "36162": 4.568516942526912e-06, "8119": 4.998245283508113e-15, "4616": 1.9681327219551494e-14, "47637": -6.727941120887593e-11, "14317": 3.3550850275787525e-06, "13937": -2.6078833537113155e-11, "24962": 5.511991904572078e-12, "46925": -3.2529569315986606e-11, "14887": -2.669737764193769e-09, "49456": -7.948916590054533e-13, "18395": -8.444256578699072e-12, "34670": 2.8614216302392387e-14, "45657": -7.934232826301013e-08, "6573": 1.2303588594990422e-13, "10738": -2.4999790432245206e-11, "9498": -4.051098345669857e-10, "8350": -2.3317919860613157e-13, "27458": -1.1348924577880837e-10, "29359": -3.549351784704058e-11, "25546": 4.3306563847142487e-13, "23347": -8.029236997497691e-13, "43221": 5.799935455953059e-14, "24904": -7.223622741636682e-12, "49304": -5.889681986559481e-08, "19032": -2.497302223954806e-13, "34140": 9.881773621600587e-08, "19429": -5.629289352368505e-13, "15606": -3.380801888441809e-11, "31999": -8.009243268602972e-11, "17786": 1.1470499217125507e-08, "45735": -8.254044149558215e-12, "18511": 1.1669643384948358e-07, "13345": 9.289975366755243e-08, "22702": -4.091766855895962e-12, "37208": -1.5341678665306557e-12, "19567": -1.6849042994149244e-10, "19787": -9.985094973075093e-10, "25356": -5.3184789905458274e-11, "45357": -1.949634377551579e-11, "25260": 7.834898951841751e-08, "14109": 1.0836703090433275e-08, "29715": -4.4806450216761107e-10, "19411": -1.8043436966763693e-08, "36149": -7.138466484590822e-10, "1713": 2.4024098682629003e-13, "18623": -1.2835826845858378e-10, "31859": -5.670884775099694e-07, "10792": -3.4993806463656796e-11, "8919": -2.8132070895026118e-08, "37584": -2.3602920833087904e-12, "49226": -1.1637601105007889e-08, "34126": -9.611937201725596e-08, "14847": -2.286331834966404e-08, "41761": -2.997895820477936e-10, "36771": -6.692418320908278e-12, "7734": 3.725695424915132e-14, "24076": -1.6040413441942292e-08, "20407": -1.2065835441887884e-08, "25863": -2.066383730792154e-10, "22617": -1.7960879450384937e-09, "14911": -1.4459090175167333e-11, "31002": -8.178497523658734e-08, "7360": -3.2281725736993394e-08, "29977": -2.1390100357621122e-08, "33419": 5.638095785798214e-07, "35756": -7.644425370489927e-11, "19308": -2.8797459972196293e-09, "1843": -2.05771732986193e-09, "25810": -7.439805926878762e-08, "47182": -2.8116437533753924e-07, "15003": -2.142329065882298e-12, "44947": 8.404639117998158e-08, "27049": 3.405688175917021e-08, "49207": -4.169145384480544e-08, "7175": -5.5273350341167315e-08, "18865": -5.90467674754791e-10, "30962": -2.270705623530489e-09, "32473": -6.780059891298151e-08, "12275": -1.1070176719751856e-10, "37499": 3.293683548122317e-09, "27053": -6.782029515761678e-08, "4585": -6.6796177478067875e-09, "33075": -1.6302474925566912e-09, "49695": -5.398763391895045e-08, "39323": -7.924401586312246e-12, "14000": -2.061128583363825e-07, "21890": -7.938499857473857e-10, "42695": 6.170774113911648e-09, "43732": -8.125236039546735e-10, "47654": -5.73120262359339e-09, "42307": -4.358379768198972e-10, "34010": 3.669282122586992e-08, "22216": -1.4073847989792831e-11, "49079": 1.5429282029799651e-07, "16780": -4.06675908226628e-12, "2062": -1.1212806327876024e-07, "5267": -3.601833782340691e-07, "25996": 3.3708846824964667e-10, "44492": -4.749521664848544e-09, "1611": -1.5729799407449008e-10, "44516": -2.3860382558638094e-09, "47642": -2.7208608630036046e-12, "8820": -1.3049735514414351e-08, "24269": -1.5346404702576422e-11, "45363": -4.892737603956476e-11, "11580": 2.10768666875083e-06, "49051": -9.136281731159102e-10, "13639": -5.888058929315321e-09, "48466": -1.5910495357052959e-15, "8492": -3.691918437631614e-10, "33636": -2.7506863453652386e-09, "11547": 1.2236552038302762e-06, "18814": -1.7059726964419042e-09, "6094": -6.319721829184388e-11, "46765": -1.031125271971911e-12, "46700": -1.9461144802335184e-06, "23520": -5.101929545503481e-09, "30494": -1.5203807990360474e-08, "17140": -2.7875014296796508e-08, "1469": -4.427467725776069e-09, "22416": -7.476679865503488e-13, "7473": -8.12046541120992e-11, "34499": -4.2267835065334936e-11, "3493": -2.3733068132969493e-07, "35015": -3.337895071453545e-09, "41648": -1.388170134397626e-09, "11930": -2.278966348967515e-08, "42007": -1.120306514224012e-09, "45652": -6.236782201796132e-10, "29854": -4.145238818864527e-09, "7257": -4.883948453993092e-11, "1190": -2.0435911296523557e-10, "34508": 2.508935779133026e-07, "39920": 3.166206283822248e-07, "41733": 2.461606663135569e-14, "8918": -2.247004804445396e-10, "40248": -1.0078214304765076e-12, "18471": -9.718538196423765e-10, "48706": -1.5813356180061078e-10, "21161": -1.5637896311204713e-08, "31279": -4.440688705642515e-09, "17701": 3.38360734986054e-07, "8595": -2.162823045659401e-11, "27990": 2.545980066770426e-07, "13688": -5.684884563095238e-09, "34909": -2.6377760420359664e-08, "31601": -4.345157122997989e-08, "40058": -3.4442185214977883e-10, "20748": 2.8607896638277452e-06, "49436": 2.0638267415051814e-06, "11653": -7.485006392471405e-09, "35304": 1.0300341135582869e-10, "7297": -1.0106044889823806e-08, "41462": -4.596561353764628e-09, "17309": -6.402038366104534e-08, "14841": -8.93030627224789e-09, "24183": -6.421150833268996e-10, "35384": -4.0894947150871275e-11, "29868": 2.751213428082988e-13, "23614": 8.312414223610176e-08, "17234": -4.124759200863082e-09, "8943": -9.888292424875544e-07, "31854": -2.616920458109462e-09, "3685": -8.947648844070955e-09, "41357": -1.313963160498588e-09, "9545": -4.924771701553254e-09, "29134": -2.24345093613465e-08, "40062": -9.493678732042099e-09, "4640": -5.062359420549001e-10, "6354": 6.800569222337183e-13, "46655": -1.8753206632027286e-07, "34053": -4.7299565153480216e-08, "16472": -6.2118559185364575e-09, "37955": -9.529933509000443e-10, "17598": -7.89357734731766e-09, "24774": 7.540079138834699e-08, "28596": -2.9113482735709795e-09, "8072": -1.584941244914262e-08, "31110": -5.178991124843435e-10, "33837": -6.049484913006609e-09, "30752": -7.660121426056321e-09, "25435": 1.0853625553863822e-07, "18788": -4.90864282554071e-09, "7364": -1.1289519541435311e-08, "12381": -1.5367336569926948e-10, "49872": 1.8420866609858422e-08, "1933": -2.7548572312241504e-09, "11650": -2.5448497353863786e-07, "10962": -7.12353021015133e-09, "40125": -1.0129277825399186e-06, "21194": 1.6292818205698723e-09, "40158": -1.9558910935302265e-08, "15442": 1.469520712798003e-13, "38038": -1.2139438343439224e-09, "47978": 8.17246359474666e-07, "1597": -6.860282342202595e-10, "21027": -6.580444522619189e-12, "45178": -2.025018173978932e-11, "9633": -1.1180511592101539e-06, "2673": -5.665060868326188e-12, "46650": -1.6952954881924165e-12, "49563": -2.4912088747441885e-07, "13489": -7.869609408572842e-10, "25201": 7.482637439974266e-17, "17112": -1.9369208927727533e-12, "16793": 1.6188595331877859e-15, "11185": -4.964456623568481e-10, "21265": 5.29234100120346e-13, "10196": -9.503691167367379e-10, "15790": -3.960338133823793e-12, "27637": -5.942925040969271e-10, "46169": -7.156523637585899e-12, "47448": -3.425600425543962e-08, "27558": -1.1071826094832815e-10, "28094": -2.0757264351800586e-08, "48083": -9.001455936186176e-08, "26097": 2.983712181405668e-14, "17281": -1.0723338883522615e-10, "22824": -2.5578245299584523e-07, "6992": -1.4365046041575624e-08, "17859": -1.3216294725282296e-10, "1730": -1.014893898088065e-11, "40686": 1.2889782396996452e-07, "1966": -3.321068575701247e-08, "43998": 8.307947835543492e-14, "13732": -1.8154235059686386e-11, "44601": -4.5650537572328176e-08, "22687": -1.9608546557303708e-12, "33658": -9.739237327721639e-08, "15590": 2.1305327565102755e-13, "34476": -1.4807003279743158e-12, "21481": 3.8479188910721385e-14, "16757": -1.6236598732177754e-09, "45205": -2.840571111661916e-09, "7314": -6.711221800514977e-09, "575": -1.734237642381231e-08, "27760": -1.1826351009602831e-09, "18817": -9.115476018450863e-08, "23448": -2.1136796638312767e-15, "43783": -5.887931138204294e-07, "28476": -6.256511420055233e-10, "42936": -9.192589398021589e-12, "48347": -4.7418780013686046e-07, "26605": -5.818154846792822e-10, "18485": -5.609259119410126e-07, "17193": -1.822868462078575e-12, "23675": 1.927801493017097e-18, "17000": 2.1221250058318757e-14, "38259": 1.1742790953059108e-23, "37432": -5.7269761849498835e-12, "49443": 7.71927451794543e-21, "11446": 1.1970490920185722e-21, "40943": 4.401799939798064e-16, "49100": 4.561221598987572e-15, "19928": -1.935930811214348e-07, "5429": 2.268492423608101e-20, "45577": -9.83104804254127e-20, "8715": 2.253434012078928e-16, "37491": 9.764536523641267e-16, "5943": 2.9277764956146397e-21, "35980": -2.870923943021353e-08, "7286": 5.445834699054377e-25, "36171": -5.0176389289405356e-24, "30459": -1.6769216609192448e-24, "6780": -1.968915341876709e-08, "7009": 3.082493846634778e-17, "38293": 1.862786337641348e-18, "18522": -1.6373438419279808e-21, "26181": 2.308186751185038e-16, "6459": 3.694303759203089e-16, "21839": -4.4582978801777084e-12, "40785": 1.562800570790818e-20, "47596": -8.981928090179281e-08, "47479": 1.7215820898969198e-20, "39120": 3.952367194476107e-20, "42646": 1.8386725752193553e-20, "28391": 7.034988302848126e-18, "21243": 7.898376892021633e-21, "37341": -5.09469744169877e-10, "30188": 1.189704128036917e-21, "6273": -2.5610563625377836e-07, "22549": -5.381708533674923e-16, "49558": 2.746246664049514e-14, "47429": -2.0209420074912554e-12, "21914": -6.561740040211816e-11, "35684": -1.9843138243658132e-10, "23402": 1.033218200599084e-15, "19537": 1.1396126326751574e-15, "25061": 8.851100428486965e-16, "25819": -1.9268775464098553e-10, "32827": 8.679729759934662e-22, "37159": -4.681446543845091e-17, "46331": 2.9704995473955084e-16, "22363": 7.037076694787927e-21, "3095": -4.1358017455195295e-08, "28089": 2.9077075762353605e-14, "46145": -2.1676282730559437e-12, "30348": 1.4564357084417414e-23, "14095": -3.1742960880951993e-18, "25587": -3.4145443938949586e-16, "7820": -1.832722775624296e-12, "27554": 1.7991461218797845e-17, "11298": -3.168738344277517e-16, "9333": 4.02068090625234e-16, "44220": 1.1144289757332616e-22, "27766": 1.2474965434444512e-19, "17042": 1.8636697148367664e-19, "13355": 3.806694643722174e-25, "39558": 1.009923535358052e-26, "16527": -2.4198209290728263e-17, "46077": 7.070664266625414e-20, "5762": 6.098250731398857e-23, "49629": -2.49581380515292e-19, "3212": 5.716110857909439e-22, "48789": -5.770941348761955e-15, "18920": 1.464406871787683e-25, "40837": 8.594389555582893e-07, "22752": 3.0948834002789543e-23, "33900": -3.513535732320963e-22, "26680": -1.555146403626575e-21, "32687": 2.206555780825094e-22, "1192": 1.1537621063008037e-16, "15583": 6.655760821223892e-23, "48413": 8.757982087494118e-25, "42941": 3.590191571069041e-24, "20977": -3.327589636482282e-24, "1482": 2.621306906167473e-17, "13730": -4.144441495988024e-25, "46871": -7.633902436579511e-16, "6797": 1.212007005497717e-19, "15039": 5.169910181380966e-13, "28182": 7.150968640702682e-20, "28904": 6.481791726888498e-15, "41565": 6.63229182349128e-27, "18491": -9.368105058177642e-24, "24545": 6.9884151798760286e-09, "1922": 2.8101756115919365e-27, "38778": 6.318894220850637e-19, "26943": -5.849499754636626e-26, "21611": 8.126805096388655e-15, "17168": 1.2671401959868132e-18, "30148": 1.4989251506669632e-10, "13390": 1.30779226843214e-16, "49606": -3.8658165263501686e-22, "21407": -7.054525420855523e-14, "31215": 9.87019735386654e-22, "9532": -3.6644948409048084e-08, "40222": -7.908139565415695e-08, "30288": -3.5693818745130557e-07, "20228": -4.179506959189894e-06, "14435": -1.3599844805867178e-08, "45983": 5.509832499105138e-13, "20870": 2.8805713370161357e-09, "31438": -3.7660640828107717e-06, "2215": -6.91683932352305e-10, "14502": 2.74653245924128e-07, "43848": -8.362541770168264e-10, "32434": -1.0192857189395e-06, "3170": -7.106263666400991e-08, "6385": -4.661318442344964e-09, "37304": 1.026369886858447e-06, "27702": -6.426889402610936e-12, "15964": 1.360184114673757e-06, "38597": -7.21109501000683e-08, "11209": -1.253606342288549e-06, "5041": -5.731716878898396e-09, "1233": 6.81719853901086e-08, "4353": -2.030936485653001e-08, "12684": -5.366197708411846e-09, "25849": -7.194238094143657e-09, "33782": -7.561519188570287e-10, "44782": -1.2151159012319113e-07, "30397": -9.621509144963625e-11, "40675": 2.316552922820847e-07, "47892": -5.915688348068215e-07, "30442": -1.5716697987500083e-07, "20211": -1.1150157206429867e-06, "22655": -9.11445918738707e-10, "35031": -1.1005716515910535e-07, "11674": -3.5217862697292657e-13, "33398": -1.3380447860811273e-08, "2267": -1.4500882716816932e-09, "13702": -1.7168912775852863e-12, "46881": -1.7988713296723802e-10, "13882": -3.4332465759234765e-08, "36350": 3.23368327201926e-17, "46254": 2.1890257357881637e-06, "28158": -4.481881879514482e-12, "38132": 6.425977971957764e-08, "19079": -4.083331006654589e-08, "40392": 6.544828465848695e-07, "29893": -7.628529058445466e-11, "29126": 1.2084697686987056e-07, "31757": -2.144595782738179e-06, "15939": -2.109068645950174e-06, "32807": -4.278871094248737e-12, "28556": -8.268173132819356e-07, "7090": 1.6335099939368547e-10, "12596": -1.4919356772225e-07, "39948": -3.7055905011129653e-09, "32997": 5.89637707548718e-08, "28065": 7.509252952786483e-08, "45893": -3.7235568584037537e-07, "27688": -9.212652862800041e-10, "29116": -7.88687865016513e-11, "11375": -1.980765773623716e-08, "32542": -3.7245889705772584e-10, "22536": -4.615112914052588e-07, "41552": -4.563282196556884e-09, "4527": -2.934183104819077e-11, "43162": -7.615068398081348e-08, "23604": 1.2229343155922834e-06, "44160": -4.5846553220485475e-09, "15596": 1.1989654922217596e-06, "16331": -1.3565303902396408e-07, "23493": -1.4379610349668503e-11, "34271": -1.411096306469517e-08, "20183": 7.661639324530741e-17, "17423": 8.994560403152718e-07, "8851": -4.4583123326447094e-07, "31331": -6.787323059143091e-07, "35852": -2.2339513634506147e-06, "36951": -2.8914047334183124e-07, "38960": -2.8293378924459933e-12, "34756": -5.155795790301454e-09, "41263": -7.083814921315934e-07, "41804": -8.406668416949259e-11, "41422": -8.886405566954636e-08, "13939": -9.030852454738891e-12, "3907": -7.108119648435718e-12, "7756": 1.1470060456986175e-08, "46364": 2.670063743885431e-17, "36239": -1.1547477418716312e-09, "15692": -2.0433296981509086e-12, "24336": -3.0776260012688184e-11, "45091": -3.952165741338831e-07, "2017": -9.347781571023006e-08, "30572": -6.049092893256613e-10, "19776": -3.828102279612722e-08, "25915": -4.216790472355569e-09, "38964": 1.293877116559372e-09, "7526": -1.0895544022559989e-08, "41732": -6.710358491091029e-08, "49453": -1.182034381486119e-08, "18190": -4.4961242906538246e-07, "25999": -4.874111669828096e-10, "34579": 4.2501544897418814e-18, "34100": -4.067555320341754e-12, "1662": -2.694487492241978e-18, "5704": 1.3377622545949833e-24, "19437": 1.2433531411208936e-14, "6432": 6.882015641499102e-16, "33438": -9.71525826435238e-16, "34634": -8.177527123336137e-14, "6080": -4.709341944186818e-11, "3065": -8.781939619950663e-10, "2401": 3.03446504035243e-14, "13563": 2.4282587642413453e-22, "36315": -2.2690549526110937e-12, "25178": 1.6943176327005247e-14, "47929": -1.9629144230176587e-12, "161": -3.742168901144094e-12, "35904": -1.7819918849005373e-17, "40609": -5.424082680350299e-17, "17204": 1.762649739287554e-24, "20570": 6.405304173356697e-22, "21127": 3.2558511311255e-26, "47681": 2.6513967616489248e-14, "13244": 6.14664085462284e-26, "38728": -4.773326178764137e-10, "39781": 2.4298563107340992e-14, "9062": 3.2774819692932408e-15, "45871": 1.7855660992401544e-16, "44925": 1.1484695268090036e-14, "14046": 2.6298212278743133e-30, "19637": -7.496904486092859e-11, "7532": 7.989463533071786e-20, "27082": 2.5095921622010235e-28, "17966": -4.565148408369072e-22, "24631": 1.4845550055106807e-14, "11569": -2.35191262021317e-08, "36647": 3.825220140640795e-09, "12859": -5.476563647022203e-10, "4683": 4.4991615534463196e-26, "2598": -1.1065848063584625e-15, "1776": 3.717745173672203e-14, "33297": 1.363527295765313e-14, "23": 2.388070693138387e-15, "29701": -3.297857728004269e-14, "37602": -1.4595783470738866e-09, "4573": -1.642560192678319e-14, "27834": 2.274882393840073e-21, "8013": -2.632284861192602e-07, "12260": -7.287743325479212e-12, "19872": 2.428674869179269e-14, "38153": 2.0894172570289743e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_124.json <==
{"43597": -3.2555349475243966e-12, "38589": -2.845320550351471e-12, "38838": 1.755150115956977e-13, "20462": -3.681978680281084e-11, "36162": 4.5688084355788305e-06, "8119": 5.003985625791655e-15, "4616": 1.301006015159284e-13, "47637": -8.493223485617207e-11, "14317": 3.3696308037178824e-06, "13937": -2.595488407530766e-11, "24962": 6.951487829809366e-09, "46925": 2.6124781049401136e-13, "14887": -2.639047202990241e-09, "49456": -7.744740179033149e-13, "18395": 1.8629658579683017e-11, "34670": 2.881446844365046e-14, "45657": 1.9221020330917327e-09, "6573": 1.2338096039635205e-13, "10738": -2.478219712775953e-11, "9498": -2.7095785615216528e-09, "8350": -2.322978506601181e-13, "27458": -1.1324513549126891e-10, "29359": -3.495158676369847e-11, "25546": 6.502545219942354e-14, "23347": 3.0176403910398e-13, "43221": 5.85596702422711e-14, "24904": -2.470753879268983e-10, "49304": 1.2331225889283814e-06, "19032": -2.513381213223309e-13, "34140": 9.859788008270698e-08, "19429": -2.542985353543026e-13, "15606": -3.33333360913457e-11, "31999": -7.92866605703324e-11, "17786": 1.1139768218981771e-08, "45735": -7.566915843915112e-11, "18511": 9.542084455915756e-08, "13345": 1.5414516951750556e-07, "22702": -6.244283302231368e-12, "37208": -1.50714824734971e-12, "19567": -1.2726500409065977e-10, "19787": -6.793451134967654e-09, "25356": -5.2958897683863526e-11, "45357": -1.953736131210526e-11, "25260": -4.505841104673891e-07, "14109": 1.0756938451095266e-08, "29715": -4.4145326283384634e-10, "19411": -1.7826451426117274e-08, "36149": -7.153279635296883e-10, "1713": 2.425066983162416e-13, "18623": -1.324202303365496e-09, "31859": -7.637716237240966e-08, "10792": -3.4661884473763394e-11, "8919": -2.8477394664605526e-08, "37584": -2.403924715538297e-12, "49226": -1.593231102603454e-09, "34126": -1.6691915050159878e-07, "14847": -1.312120134766559e-10, "41761": -2.7140336852915503e-11, "36771": -6.7973010033084424e-12, "7734": 3.721702850414954e-14, "24076": -1.5923621532465404e-08, "20407": -4.099067751894836e-09, "25863": -7.572839022529365e-10, "22617": -1.8163821557948268e-09, "14911": -7.253513067961848e-11, "31002": -8.014891506036292e-08, "7360": -3.610481158489165e-08, "29977": -1.0481142709295455e-07, "33419": 5.612249083242205e-07, "35756": -7.653898348447541e-11, "19308": -3.7675427222438884e-08, "1843": -2.056989245602381e-09, "25810": -8.858893352226005e-08, "47182": -3.868975184673218e-08, "15003": -2.1388539810790475e-12, "44947": 8.165265086290674e-08, "27049": 2.1358628146117553e-06, "49207": -1.9182532184913725e-07, "7175": -5.5513172725341065e-08, "18865": -7.627791731579237e-10, "30962": -2.222036599164312e-08, "32473": -6.791019302454515e-08, "12275": -1.1014586465130094e-10, "37499": 3.256811709206886e-09, "27053": -8.067019829915978e-10, "4585": -6.638542160430916e-09, "33075": -1.6570087524314658e-09, "49695": -5.3603148586489624e-08, "39323": -7.95588508267775e-12, "14000": -2.0807826217605907e-07, "21890": -2.458915204783807e-08, "42695": -2.1959329910004044e-09, "43732": -1.983187641885209e-10, "47654": -5.692754712072201e-09, "42307": -4.349020588101382e-10, "34010": -1.2172506558272289e-08, "22216": -1.417556003135978e-11, "49079": 1.4695046957058366e-07, "16780": 1.278249289185171e-14, "2062": 2.570640845078742e-06, "5267": -3.611743863984884e-07, "25996": -1.915387015660741e-10, "44492": 1.205132105219775e-10, "1611": -3.128839631827418e-09, "44516": -2.3872317456152814e-09, "47642": -2.7343969102866517e-12, "8820": -1.3439295898365344e-08, "24269": -1.5690532206846797e-11, "45363": -1.166793606177663e-10, "11580": 8.208257327169122e-07, "49051": -1.9740963030923098e-10, "13639": -6.0352034481070405e-09, "48466": -2.0912626827723074e-14, "8492": -3.6941374959020834e-10, "33636": -2.3385426928257402e-09, "11547": 1.2057082585670287e-06, "18814": -1.5106189632518863e-09, "6094": -6.369735988664971e-11, "46765": -1.033785687262756e-12, "46700": -3.082252078456804e-06, "23520": -5.1089141805960026e-09, "30494": 5.234660989117401e-07, "17140": -3.820438720936181e-08, "1469": -1.5278599718726582e-08, "22416": -7.436705331403948e-13, "7473": -8.180072591512655e-11, "34499": -6.6021511174740866e-12, "3493": -8.874212653608993e-07, "35015": -3.289711614229418e-09, "41648": -8.958336850106718e-11, "11930": -2.2937150845336873e-08, "42007": -3.8992914452862237e-10, "45652": -1.2929275705619858e-12, "29854": -4.306505818618689e-09, "7257": -4.8951332570768e-11, "1190": -2.0495877217641123e-10, "34508": 1.5400659947317763e-07, "39920": 3.1522293397756584e-07, "41733": 4.007889506385531e-12, "8918": -2.8878651206487582e-11, "40248": -1.0201713605828555e-12, "18471": -1.6069867658785597e-11, "48706": -1.5974360723092218e-10, "21161": -4.713416323909314e-10, "31279": -7.42034697576166e-11, "17701": 3.4950761573782074e-07, "8595": -4.9674452051728935e-11, "27990": 2.5347779342155263e-07, "13688": -5.718784557018353e-09, "34909": -2.6596225666253304e-08, "31601": -2.002194676720137e-08, "40058": -3.4143676774789355e-10, "20748": 2.9418051781249233e-06, "49436": 2.104019358739606e-06, "11653": -7.49369988284343e-09, "35304": -1.426307960628037e-10, "7297": -1.007475702863303e-08, "41462": -4.57173321422033e-09, "17309": -5.9502724525373196e-08, "14841": -7.723905071088666e-09, "24183": -7.366634857675081e-09, "35384": -4.0655253469301655e-11, "29868": 2.710145747143039e-13, "23614": 1.3915692598231999e-08, "17234": -4.080126014827101e-09, "8943": -9.802192835195456e-07, "31854": -2.601889148579062e-09, "3685": -8.80161277194702e-09, "41357": -1.2835413842893217e-09, "9545": -3.404669968176677e-08, "29134": -3.5029978917577864e-11, "40062": -2.714014613047766e-08, "4640": -8.273512985823572e-10, "6354": 6.741362025899922e-13, "46655": -2.082638062006481e-08, "34053": -4.6730782798931614e-08, "16472": -1.3134078269416705e-09, "37955": -9.449599991384616e-10, "17598": -7.866946205581371e-09, "24774": 2.74229961405581e-07, "28596": -2.8517408434680647e-09, "8072": -8.61913385108437e-09, "31110": -5.064235697460617e-10, "33837": -3.5540686837975954e-08, "30752": -2.544367205814524e-08, "25435": 1.2072743516000628e-07, "18788": -3.657302932724704e-11, "7364": -3.3562774781614735e-09, "12381": -1.496504309361768e-10, "49872": -3.653239655232454e-10, "1933": 2.157047873652118e-09, "11650": -2.5611433329686406e-07, "10962": -7.055165340830172e-09, "40125": 2.158327561119222e-08, "21194": 1.6589529749921894e-09, "40158": -3.109830117864476e-07, "15442": 1.464943888852127e-13, "38038": -1.2076667443849942e-09, "47978": 8.181003749996307e-07, "1597": -1.4974549378266033e-11, "21027": -6.546917521998985e-12, "45178": 4.883329170587069e-15, "9633": -5.039220241087605e-08, "2673": -5.673999898397897e-12, "46650": 3.88091184080723e-15, "49563": -2.495862077012134e-07, "13489": -7.82512943331426e-10, "25201": 7.610495078128832e-17, "17112": -8.168730969426719e-11, "16793": 1.622578219584469e-15, "11185": 7.455169294401376e-14, "21265": 5.305059776888887e-13, "10196": -2.1884283274431482e-10, "15790": -3.967586675868162e-12, "27637": 3.342458417248534e-13, "46169": -2.6916278234034863e-11, "47448": -3.4159135964273446e-08, "27558": -1.2995755582778656e-08, "28094": -1.7071458136008744e-10, "48083": -1.1812247846521018e-09, "26097": 1.0747322086099298e-13, "17281": -1.0744472672685745e-10, "22824": -2.563953955814213e-07, "6992": -1.4125634884010196e-08, "17859": -9.810293549739058e-11, "1730": -1.0171504263856157e-11, "40686": 1.2922716052798933e-07, "1966": -8.555947061950064e-09, "43998": 8.383442865692731e-14, "13732": 3.2183453899927925e-14, "44601": -4.59164901656095e-08, "22687": -1.9593801407757905e-12, "33658": -9.767006758920616e-08, "15590": -1.7284901288050492e-10, "34476": -1.4853329070169119e-12, "21481": 3.876604170050674e-14, "16757": -1.6323142837393334e-09, "45205": -4.135567999163925e-10, "7314": -5.749793530185343e-09, "575": -5.610521769394694e-11, "27760": -1.1834992985626513e-09, "18817": -9.17987605930648e-08, "23448": -2.9293954414977286e-12, "43783": -7.650530875480399e-08, "28476": -3.194249487137313e-08, "42936": -9.213368783178577e-12, "48347": -4.868141445513174e-07, "26605": -1.953259776144023e-10, "18485": -5.627443329103698e-07, "17193": -2.297914246038313e-12, "23675": 1.9476072988089137e-18, "17000": 2.141758382516283e-14, "38259": 2.0595369073544028e-20, "37432": -5.826510281192743e-12, "49443": 7.831771081252641e-21, "11446": 1.1949617534415829e-21, "40943": 4.4208968269895043e-16, "49100": 4.589010208888144e-15, "19928": -3.842007458843e-07, "5429": 2.431558600962321e-21, "45577": -9.723701324782054e-20, "8715": 2.237430648029538e-16, "37491": 8.181637746341705e-24, "5943": 1.016003738253798e-15, "35980": -2.8748884162155264e-08, "7286": 6.112516457496209e-30, "36171": -5.0402721371722316e-24, "30459": 1.0542147179667625e-22, "6780": -1.9888750202312622e-08, "7009": 3.079106045718006e-17, "38293": -6.285535618857007e-24, "18522": -1.6025217797666466e-21, "26181": 2.8781285080908825e-14, "6459": 3.7071831598638866e-16, "21839": -4.459018657781977e-12, "40785": -9.909075101402908e-25, "47596": -8.926859607072402e-08, "47479": 1.6877571883094633e-20, "39120": 3.96146618121419e-20, "42646": 1.8529632512122026e-20, "28391": 4.852732752345468e-16, "21243": 1.109007091888714e-13, "37341": -5.09614017651927e-10, "30188": 4.989689366187502e-22, "6273": -2.630248161494819e-07, "22549": -5.018200109196003e-16, "49558": 2.752588399725607e-14, "47429": 4.046391585514619e-14, "21914": -6.576358901888568e-11, "35684": -1.9789647698331692e-10, "23402": 7.870494620615398e-16, "19537": -1.0239787916802137e-16, "25061": -7.693119058460596e-11, "25819": 9.715704227199109e-15, "32827": 8.652846390026689e-22, "37159": 1.744074752801719e-17, "46331": 3.2909515087271746e-18, "22363": -5.784455214772759e-25, "3095": -4.3476610755988077e-08, "28089": 2.911436892895532e-14, "46145": 1.4476067072153901e-18, "30348": 4.958287228451099e-26, "14095": -3.098127229339785e-18, "25587": 9.687702164995829e-16, "7820": 2.2515101762154988e-12, "27554": -9.054269751215382e-16, "11298": -1.3932886308416614e-17, "9333": 4.0693254790175623e-16, "44220": 1.1488457779594784e-22, "27766": 4.507466638223548e-17, "17042": 1.8619042012168485e-19, "13355": 8.09334559393011e-23, "39558": 9.348241312554072e-27, "16527": -2.4114276928333733e-17, "46077": 7.00243091337774e-20, "5762": 6.078849801840214e-23, "49629": 6.455739976399341e-21, "3212": -4.9209679036769994e-20, "48789": -5.765593182732991e-15, "18920": 1.1913131266045291e-22, "40837": 8.632626986582181e-07, "22752": -4.227803212521724e-22, "33900": 1.1243302549641003e-19, "26680": 1.0001976757410326e-21, "32687": 2.0200990710996816e-23, "1192": 1.145267159933231e-16, "15583": -1.427326400251175e-21, "48413": 9.330327298287513e-24, "42941": 3.587216382165e-24, "20977": 3.2910730008796433e-19, "1482": 2.1291556588811334e-19, "13730": 2.992903082881775e-19, "46871": 8.905041688853782e-14, "6797": 1.2440143715595444e-19, "15039": 5.213034322791577e-13, "28182": 3.927186976524683e-21, "28904": 1.6955573077704787e-15, "41565": 6.483342712708305e-27, "18491": 1.2677920660082933e-19, "24545": 6.743595690750226e-07, "1922": 2.7353366702549707e-27, "38778": 6.34098666404828e-19, "26943": -6.001293849133451e-26, "21611": 6.435782803017776e-17, "17168": -1.9111366160882363e-16, "30148": 1.5049884949380754e-10, "13390": 1.030191010492071e-20, "49606": -3.922639502639559e-22, "21407": -6.67532503340236e-14, "31215": 9.846887460750345e-22, "9532": -7.209000330021809e-08, "40222": -7.918370670267905e-08, "30288": -8.151887982421613e-07, "20228": -9.869768291537184e-07, "14435": -4.4875940830024774e-07, "45983": -3.744542924431077e-13, "20870": 2.884050331886101e-09, "31438": -3.715217928856873e-07, "2215": -6.869085300564848e-10, "14502": 1.703956286291941e-06, "43848": -8.304205656450847e-10, "32434": -1.4130604597539786e-07, "3170": -6.887680825684583e-08, "6385": -4.661075969636386e-09, "37304": 7.255068226186268e-07, "27702": -2.6589990517571216e-13, "15964": -1.3756914540863363e-07, "38597": -7.167361104620795e-08, "11209": -2.5399349397048354e-06, "5041": -5.707057493253842e-09, "1233": 6.754574144451908e-08, "4353": -1.9949332852320367e-08, "12684": -5.411301629010268e-09, "25849": -1.1419658621503181e-11, "33782": 7.560973331807719e-13, "44782": -1.2188195341877872e-07, "30397": -9.590239713475057e-11, "40675": 2.1775943537249987e-07, "47892": -3.5958058219875966e-07, "30442": -5.811011760670226e-08, "20211": 2.212017989222659e-06, "22655": -3.3244589303649263e-09, "35031": -1.0984298626226519e-07, "11674": -5.689672691322478e-12, "33398": -1.4660729519277993e-08, "2267": -8.726246947254879e-10, "13702": -1.714867180549473e-12, "46881": -5.207010378427412e-10, "13882": -1.0789260596055783e-09, "36350": 3.3080193466914406e-17, "46254": 2.162069222322316e-06, "28158": -3.2748677901428547e-12, "38132": 1.50401649534615e-06, "19079": -3.9694064923878614e-08, "40392": 6.55524445392075e-07, "29893": -5.6200603198997e-11, "29126": 1.1501913377287565e-07, "31757": -2.143614892702317e-06, "15939": -2.112986294378061e-06, "32807": -4.257812852292986e-12, "28556": -1.3202421769165085e-06, "7090": -8.861300582196918e-10, "12596": -5.159854055136748e-08, "39948": -3.729955455611389e-09, "32997": 5.8429357352451916e-08, "28065": 7.328606699275042e-08, "45893": -6.330613189220458e-08, "27688": -5.212542397714515e-09, "29116": -7.94987062291419e-11, "11375": -1.0931222593768553e-09, "32542": -3.757442967877722e-10, "22536": -4.6764716898906045e-07, "41552": 4.60075932906534e-09, "4527": -9.544597751043327e-11, "43162": -7.095208616192394e-07, "23604": 1.2175037227279972e-06, "44160": -4.686494747829784e-09, "15596": 1.1747996495614643e-06, "16331": -1.3938934273483028e-07, "23493": -1.4424080853336907e-11, "34271": -6.875853273413668e-07, "20183": 7.974134428755107e-18, "17423": 8.782383247307735e-07, "8851": -5.164261551726668e-07, "31331": -3.427476258366369e-08, "35852": -2.723313059505017e-07, "36951": -2.049725900121757e-08, "38960": -2.833169462923557e-12, "34756": -5.1925477251302254e-09, "41263": -2.7899345695914235e-06, "41804": -8.499165954356513e-11, "41422": -2.109487240886665e-06, "13939": -9.076644817695989e-12, "3907": -5.527114876890948e-10, "7756": 1.1465624893958193e-08, "46364": 1.1974057436058775e-16, "36239": -1.5009819775979594e-11, "15692": -1.8484729805839928e-12, "24336": -6.908720706633176e-08, "45091": -8.413134651164e-07, "2017": -9.299700565179592e-08, "30572": -6.070120517343014e-10, "19776": -3.873656950759141e-08, "25915": -4.432138211996062e-09, "38964": 1.2237584279262137e-09, "7526": -3.237574617287464e-07, "41732": -4.6021060740031317e-08, "49453": -1.1842786307170172e-08, "18190": -2.908693659264827e-07, "25999": -4.012798981989363e-09, "34579": 4.248139477769702e-18, "34100": -4.535990333343065e-11, "1662": 7.239515417219642e-21, "5704": 1.292898188008133e-26, "19437": 1.238636776967287e-14, "6432": 6.745904858413625e-16, "33438": -2.439111442702053e-17, "34634": -8.238067617395012e-14, "6080": -1.4558697580824287e-09, "3065": 2.6263318186892093e-09, "2401": 3.087658031813642e-14, "13563": 2.365633053350894e-22, "36315": -2.270314795535522e-12, "25178": 1.6873916136974157e-14, "47929": -1.9684353973203894e-12, "161": -3.7498363789079114e-12, "35904": -1.788616278118107e-17, "40609": -5.4271429177445e-17, "17204": 1.7753935899961732e-24, "20570": -1.2898018156987101e-12, "21127": -1.230619560878318e-25, "47681": 2.1532093679906548e-16, "13244": 2.8542141182932895e-27, "38728": -4.759349581107131e-10, "39781": -1.2910601407400968e-11, "9062": -4.4775919083583915e-12, "45871": 5.717692754881711e-17, "44925": 2.0515499294990717e-16, "14046": 1.0517984908784792e-29, "19637": 1.806323171008213e-14, "7532": 8.077794790265085e-20, "27082": -9.663328844059668e-27, "17966": -4.646117596551936e-22, "24631": 1.5024162198628427e-14, "11569": -2.358645723177233e-08, "36647": -3.74941550029817e-10, "12859": -5.505160910468376e-11, "4683": 4.5700101990501084e-26, "2598": 1.3779207731132837e-18, "1776": -7.150212496739861e-13, "33297": 1.0473412176800184e-16, "23": -1.9627988470660718e-12, "29701": -3.423555236266968e-16, "37602": -3.3876665361809444e-11, "4573": -3.548891230867779e-16, "27834": 1.6225345204598885e-18, "8013": -3.743379295428895e-08, "12260": -7.294520022738116e-12, "19872": 2.1631776773479994e-13, "38153": 1.5345308130645581e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_126.json <==
{"43597": -3.3214138904502644e-12, "38589": -2.856634416861792e-12, "38838": 1.757584149834207e-13, "20462": -3.72065989129311e-11, "36162": 4.558519322017673e-06, "8119": 5.021903760757873e-15, "4616": 1.3048980299079638e-13, "47637": -8.70203978320383e-11, "14317": 3.332843562020571e-06, "13937": -3.167504314394165e-10, "24962": 6.7034249262576395e-09, "46925": 2.6051974163013303e-13, "14887": -2.6521547180635707e-09, "49456": -7.94866017624074e-13, "18395": -8.51273738999847e-12, "34670": 2.877368888943785e-14, "45657": -7.967784654283605e-08, "6573": -4.3756854693419167e-13, "10738": -2.446869963590448e-11, "9498": -4.0057587802344585e-10, "8350": -2.3575602190947786e-13, "27458": -1.6183182571793964e-10, "29359": -3.573378051791032e-11, "25546": 6.491630692197214e-14, "23347": -7.98162859590168e-13, "43221": -1.3954232734592065e-12, "24904": -7.1934892938163575e-12, "49304": 1.214287408402015e-06, "19032": 8.854246308853068e-15, "34140": 1.3412412727120682e-06, "19429": -5.608189151788678e-13, "15606": -3.379162227812316e-11, "31999": -3.323706587732289e-11, "17786": -4.190543734239327e-08, "45735": -7.626949072303546e-11, "18511": 1.1698396207293627e-07, "13345": 1.5846180190237646e-07, "22702": -4.122153573343779e-12, "37208": -4.125983582570214e-11, "19567": -1.29553479055744e-10, "19787": -6.938530638933571e-09, "25356": -5.3373392511213424e-11, "45357": 9.541716883569498e-15, "25260": 7.387150446902524e-08, "14109": 1.09053459595998e-08, "29715": -1.8916805621937982e-10, "19411": -5.6214595645087684e-08, "36149": -7.165373294704125e-10, "1713": 2.4166752583473783e-13, "18623": -1.321298070955379e-09, "31859": -7.239149368842845e-08, "10792": -3.494335723552844e-11, "8919": -2.8578684307944968e-08, "37584": -2.369728979018104e-12, "49226": -1.1609214922714273e-08, "34126": -9.654294785832462e-08, "14847": -1.300100721524089e-10, "41761": -2.981653535183426e-10, "36771": 7.875002872026471e-10, "7734": 3.7226420405468696e-14, "24076": -1.605178923114181e-08, "20407": -4.1393324323735214e-09, "25863": -7.544855851193688e-10, "22617": -1.7968341259333442e-09, "14911": -1.454767729891504e-11, "31002": -9.895154917671789e-09, "7360": -3.400966619437895e-08, "29977": -2.1351759471599507e-08, "33419": 5.679611945197394e-07, "35756": -3.916282662747017e-12, "19308": -2.8450002353963555e-09, "1843": -1.1764638152556017e-09, "25810": -8.617465852012174e-08, "47182": -3.838653839238759e-08, "15003": -2.1448075520486e-12, "44947": 7.524594138885732e-07, "27049": 6.846104838587053e-08, "49207": -4.1690270791150397e-08, "7175": -5.490399246355082e-08, "18865": -5.855217422023884e-10, "30962": -2.234659746136458e-08, "32473": -6.811498565184593e-08, "12275": -3.959934602448811e-09, "37499": 4.9884013207050076e-14, "27053": -8.006000307148042e-10, "4585": -6.649479189491103e-09, "33075": 2.6307850475859595e-07, "49695": -5.250695522818205e-08, "39323": -6.926581974653345e-09, "14000": -1.009306194177384e-09, "21890": -7.947914548722679e-10, "42695": -2.193484949231106e-09, "43732": -2.001683679919708e-10, "47654": -5.750137699322977e-09, "42307": -4.362760708254143e-10, "34010": 4.513303508701938e-08, "22216": -1.4069742766686932e-11, "49079": 9.522538846340467e-08, "16780": 1.282635479895938e-14, "2062": 2.584616140666185e-06, "5267": -4.2336421302024974e-07, "25996": -1.916485997677242e-10, "44492": 1.3642031948535305e-10, "1611": -1.5659060159656235e-10, "44516": -2.3769959334174473e-09, "47642": -5.845235406809479e-11, "8820": -1.313637376654242e-08, "24269": -1.5034723466200717e-11, "45363": -4.896054742187239e-11, "11580": 2.049799832093413e-06, "49051": -9.164484726653654e-10, "13639": -5.941717784452294e-09, "48466": -2.090388544770741e-14, "8492": -3.7236622119074525e-10, "33636": -2.757791106589025e-09, "11547": 1.183698373097286e-06, "18814": -1.511780922669459e-09, "6094": -6.313480988007214e-11, "46765": -1.032181718568781e-12, "46700": -3.0725479973625625e-06, "23520": -5.228867117068603e-09, "30494": 5.50300910617807e-07, "17140": -3.787335245419854e-08, "1469": -4.464096203804502e-09, "22416": -7.481168462497578e-13, "7473": -2.2167226387814765e-11, "34499": -4.2457766469272684e-11, "3493": -2.383202399869333e-07, "35015": -3.369716505829956e-09, "41648": -8.930468170520456e-11, "11930": -2.2861431858700598e-08, "42007": -1.116912562437733e-09, "45652": -6.263031204767344e-10, "29854": -4.264547825982845e-09, "7257": -7.795989409586923e-10, "1190": -5.117736456838884e-09, "34508": 1.481242293266405e-07, "39920": 7.254600120631949e-08, "41733": 4.122219059154997e-12, "8918": -2.2431237423070627e-10, "40248": -1.0104692690221517e-12, "18471": -1.611127724288064e-11, "48706": -1.2487691436469106e-10, "21161": -1.5724088697766092e-08, "31279": -4.428047706284133e-09, "17701": 3.4008098737103865e-07, "8595": -2.1762794691349008e-11, "27990": 3.518066193919367e-07, "13688": -5.883760145763972e-09, "34909": -1.721659401709985e-07, "31601": -2.2691795109608393e-08, "40058": -3.286358685183899e-10, "20748": -7.164517228375189e-07, "49436": 2.052863010248984e-06, "11653": -7.470910112772344e-09, "35304": 1.2706516394622724e-10, "7297": -9.964693070685371e-09, "41462": -4.635365868921326e-09, "17309": -2.6698259159019244e-09, "14841": -7.870012197486176e-09, "24183": -7.397383594565099e-09, "35384": 2.1332810734922547e-13, "29868": 2.748966961181598e-13, "23614": 8.511462112892332e-08, "17234": -4.144840470843292e-09, "8943": -9.883272014121758e-07, "31854": -1.994105991443007e-09, "3685": -1.361215939965632e-08, "41357": -1.3154316524932597e-09, "9545": -4.985662993561846e-09, "29134": -2.2457831150290986e-08, "40062": -2.724016567867693e-08, "4640": -8.206882951000694e-10, "6354": 6.809684652102355e-13, "46655": -1.7800761042963131e-07, "34053": -1.7305933397437911e-07, "16472": -1.3082892547089386e-09, "37955": -2.398099274714127e-09, "17598": -7.63314034202267e-09, "24774": 2.8031445253873244e-07, "28596": -1.851236675065593e-08, "8072": -8.677965013248468e-09, "31110": -3.9219075209651066e-10, "33837": -6.064517332760033e-09, "30752": -2.1104728631371472e-08, "25435": 1.0299103792021924e-07, "18788": -4.83027173814321e-09, "7364": -3.1867073424507453e-09, "12381": -1.4810941362242147e-10, "49872": -3.813052096290903e-10, "1933": -2.735312865098649e-09, "11650": -1.7811251140642526e-08, "10962": -7.004284263700811e-09, "40125": -9.770398037289851e-07, "21194": -2.0662414487726544e-11, "40158": -1.8936962220550413e-08, "15442": 1.4605469069416122e-13, "38038": -1.1977822067521515e-09, "47978": -1.0145413398277014e-09, "1597": -6.818672848574181e-10, "21027": -6.5865173558277146e-12, "45178": -2.0282713009134312e-11, "9633": -5.016640614030621e-08, "2673": -5.6639215886833405e-12, "46650": -1.6954188703996453e-12, "49563": -1.7983424527301395e-07, "13489": -7.981348915109265e-09, "25201": 2.0167887561349393e-17, "17112": -8.112473887100791e-11, "16793": 1.6134686978741043e-15, "11185": 7.472114696730967e-14, "21265": 5.301163154280975e-13, "10196": -9.47352085667319e-10, "15790": -2.2317561687579257e-10, "27637": -5.955553827874382e-10, "46169": -2.6873434033625188e-11, "47448": -1.0934667615813964e-09, "27558": -1.293950102621011e-08, "28094": -2.0696855784763102e-08, "48083": -9.024898872667109e-08, "26097": 1.0668602232113272e-13, "17281": -4.47410858361863e-11, "22824": -1.9792592809153575e-07, "6992": 9.289937707990248e-09, "17859": -1.3175907587203994e-10, "1730": -2.4791647901256653e-11, "40686": 1.2946965455284953e-07, "1966": -3.312745633365921e-08, "43998": 8.255994222690702e-14, "13732": 3.198341859910435e-14, "44601": -4.5432109629928163e-08, "22687": -1.9635864115241652e-12, "33658": -9.742866069473166e-08, "15590": -1.7234323690384912e-10, "34476": -1.4822728548052888e-12, "21481": 3.868587850237859e-14, "16757": -1.294314211364167e-09, "45205": -2.8431279552876276e-09, "7314": -5.720373064121986e-09, "575": -5.592359214601217e-11, "27760": -1.2566985646556006e-11, "18817": -9.25573203858221e-07, "23448": -2.9260985995316346e-12, "43783": -5.83374458074104e-07, "28476": -3.2153117501820816e-08, "42936": -5.062884573386883e-12, "48347": -4.739353300919902e-07, "26605": -5.808430403320131e-10, "18485": -5.606892727882951e-07, "17193": -2.2868137505155373e-12, "23675": 1.9382028756296452e-18, "17000": 2.1211067028226865e-14, "38259": 1.2883117790548668e-23, "37432": 2.503656252841747e-19, "49443": 7.652838343825497e-21, "11446": 1.205881607853759e-21, "40943": 4.025352884368371e-24, "49100": 4.5472688487639256e-15, "19928": -1.9209153379051713e-07, "5429": 2.3714024159802206e-21, "45577": 3.150514852279453e-19, "8715": 2.2503076664101714e-16, "37491": 1.0276332888613628e-15, "5943": 1.0144502798285337e-15, "35980": -2.8643462712807377e-08, "7286": 5.454949000738074e-25, "36171": -4.988767408670352e-24, "30459": -1.4394029393205714e-24, "6780": -1.9901927217347293e-08, "7009": 3.0904804408851e-17, "38293": 1.867013230571494e-18, "18522": -1.6444437415362637e-21, "26181": 2.3067277369333923e-16, "6459": 3.6915959007498354e-16, "21839": 1.1334058928750331e-15, "40785": 1.6261100991305284e-20, "47596": 3.640129619952859e-08, "47479": 2.8714437591436095e-18, "39120": 2.489988385689015e-19, "42646": 1.2324847089087432e-13, "28391": 7.055208732921985e-18, "21243": 7.89986969453335e-21, "37341": 2.4529421937115152e-15, "30188": 1.1846666263792438e-21, "6273": -2.6105942652066005e-07, "22549": 1.02958641739689e-21, "49558": 4.2619659429248e-13, "47429": -2.0212852658990643e-12, "21914": -2.445441182885588e-09, "35684": -1.9857464284012138e-10, "23402": 1.0293214255252406e-15, "19537": 1.1384575973724578e-15, "25061": -7.620944847408495e-11, "25819": 9.786840595208367e-15, "32827": 8.60614178546977e-22, "37159": 1.7415971814310002e-17, "46331": 2.9706880122262725e-16, "22363": -5.779247746722169e-25, "3095": -2.421486566817066e-09, "28089": 2.914754890356516e-14, "46145": 1.4143876508031434e-18, "30348": 4.8606576795614304e-26, "14095": -3.315214577249733e-18, "25587": -3.4285495542822164e-16, "7820": -1.822392497324854e-12, "27554": 1.7873525115782485e-17, "11298": -1.435016087714144e-17, "9333": 4.0580006485127723e-16, "44220": 3.752735877806957e-21, "27766": 1.2955316970972298e-19, "17042": 1.862440059157418e-19, "13355": 3.817997541379794e-25, "39558": 1.0102267537684963e-26, "16527": -2.414442766166129e-17, "46077": -8.040264210006271e-18, "5762": 6.117688264103503e-23, "49629": -2.522256184396826e-19, "3212": 6.645732821396723e-22, "48789": -5.590867649889848e-15, "18920": 1.1996698772723336e-22, "40837": 9.755997325555654e-07, "22752": 3.102938301209985e-23, "33900": -3.4357078513715613e-22, "26680": 9.950895931204476e-22, "32687": 2.2002307571959045e-22, "1192": 1.156699590092102e-16, "15583": -1.4049642509374001e-21, "48413": 9.271131175959728e-24, "42941": 5.561334328821159e-23, "20977": 3.296705325369305e-19, "1482": 2.120143138366456e-19, "13730": -4.143833580052938e-25, "46871": 8.719519111735283e-14, "6797": 1.29311747677544e-20, "15039": 5.164677279595464e-13, "28182": 3.948330165345936e-21, "28904": 6.497379674216819e-15, "41565": 6.746484061753889e-27, "18491": 1.2988281410852243e-19, "24545": 6.731765438416915e-07, "1922": 2.8759465043787495e-27, "38778": 6.311311042585057e-19, "26943": -5.887119791649518e-26, "21611": 8.150069703317941e-15, "17168": 1.2652557751538408e-18, "30148": 1.5168530320686102e-10, "13390": 1.3239545835080381e-16, "49606": 4.456718859489236e-19, "21407": -6.837019557275059e-14, "31215": 9.799123636878768e-22, "9532": -3.6711053752469525e-08, "40222": -7.930691481305985e-08, "30288": -3.56377711341338e-07, "20228": -4.273662852938287e-06, "14435": -4.4987231717641407e-07, "45983": 5.485317061681982e-13, "20870": 2.913132401971552e-09, "31438": -3.7561862882284913e-06, "2215": -6.873130953266582e-10, "14502": 2.713747164762026e-07, "43848": -8.554861818943493e-10, "32434": -1.0279236448695883e-06, "3170": -7.10633258904636e-08, "6385": -4.677652043483249e-09, "37304": 7.370992420874245e-07, "27702": -6.454632835162233e-12, "15964": -1.3854703695415083e-07, "38597": -8.033752862957044e-08, "11209": -1.3353005670069251e-06, "5041": -3.769631717887023e-09, "1233": -1.9517761629117558e-08, "4353": -9.38388255988798e-11, "12684": -7.431082416076151e-09, "25849": -7.226918619096523e-09, "33782": 7.544231081860198e-13, "44782": -1.225362069590119e-07, "30397": -1.1966581059397186e-09, "40675": -1.6467568419997747e-09, "47892": -5.934314799560525e-07, "30442": -5.8180443573974117e-08, "20211": 2.1950615973764798e-06, "22655": -3.357857325525515e-09, "35031": -2.1107437575551558e-08, "11674": -5.7149736332196e-12, "33398": -1.3254203068413517e-08, "2267": -8.58282334093019e-10, "13702": -1.729457072344176e-12, "46881": -5.258651292194827e-10, "13882": -1.0741679767889423e-09, "36350": 2.966233280668205e-17, "46254": 2.1716366518376162e-06, "28158": -3.315007122972613e-12, "38132": 5.200706709729275e-08, "19079": -3.9376285343450945e-08, "40392": 1.8288704950464307e-07, "29893": -7.716005612223853e-11, "29126": 1.0094025171270005e-08, "31757": -1.8099910903401906e-08, "15939": 5.875071096284046e-09, "32807": -2.022909183913013e-12, "28556": -1.280516244150931e-06, "7090": -8.826201991496418e-10, "12596": -5.1258147948374244e-08, "39948": -3.6289704574699044e-09, "32997": -5.5716771640845764e-08, "28065": 7.577380500833897e-08, "45893": -6.20581914745344e-08, "27688": -2.0984947113333874e-09, "29116": -7.798177381612703e-11, "11375": -1.971519125731902e-08, "32542": -3.7192723900680846e-10, "22536": -4.612636530509917e-07, "41552": 4.89564033756551e-09, "4527": -9.444998949614813e-11, "43162": -6.917637165315682e-07, "23604": 1.0178274578720448e-06, "44160": -4.43362502267064e-09, "15596": 1.4246819546315237e-06, "16331": -1.3103300489092362e-07, "23493": -2.543752708472624e-10, "34271": -6.629649078604416e-07, "20183": 7.90663318204833e-18, "17423": -2.654595903095469e-07, "8851": -5.229300654718827e-07, "31331": -3.225727240874221e-08, "35852": -2.2308672669169027e-06, "36951": -2.823144029662217e-07, "38960": -2.863912232364818e-12, "34756": -2.4736696246918655e-08, "41263": -7.187286428234074e-07, "41804": -5.714754780505871e-10, "41422": -2.078778607028653e-06, "13939": -8.792094656484561e-12, "3907": -7.065681373319421e-12, "7756": 1.1637674823816724e-08, "46364": 1.1829876546568332e-16, "36239": -1.1418670453622326e-09, "15692": -1.8001258036276502e-12, "24336": -6.634570581809385e-08, "45091": -8.131272579703364e-07, "2017": -1.1170261586812558e-06, "30572": -5.95396176805707e-10, "19776": -3.773927659267429e-08, "25915": -3.4714133789748303e-09, "38964": 8.435840470610856e-08, "7526": -1.030764806841944e-08, "41732": -4.551849031031452e-08, "49453": -8.516530556335056e-07, "18190": -2.7601538477028953e-07, "25999": -4.831773869895528e-10, "34579": 4.248499714926469e-18, "34100": -4.1146799509284016e-12, "1662": 7.196412360280954e-21, "5704": 1.261396445242571e-26, "19437": 1.2362007102109836e-14, "6432": 6.33179892083047e-16, "33438": -2.4554512376501804e-17, "34634": -8.366849829069198e-14, "6080": -4.709058143426148e-11, "3065": 2.5518380741829105e-09, "2401": 5.355011410430183e-14, "13563": 1.7605075874994264e-24, "36315": -2.2708952773786706e-12, "25178": 8.867574372278114e-14, "47929": -1.9634077350061396e-12, "161": -7.179974496895891e-12, "35904": -3.906251254940816e-18, "40609": -4.03001137121304e-17, "17204": 1.789597227809904e-24, "20570": -1.2971860998550744e-12, "21127": 3.2037326934912617e-26, "47681": 2.1392089721637253e-16, "13244": 2.869741735876917e-27, "38728": -2.1052356906359204e-12, "39781": -1.2996640222362466e-11, "9062": -4.502613559775881e-12, "45871": 5.638684433237586e-17, "44925": 1.1310044697662724e-14, "14046": -3.659868747443369e-31, "19637": 1.9297578942797933e-14, "7532": 1.428396850578541e-25, "27082": -9.778856907331703e-27, "17966": -4.656021145682698e-22, "24631": 1.478144998979039e-14, "11569": -5.57333059703069e-08, "36647": -4.4981940394706044e-10, "12859": -5.485943921357261e-10, "4683": 4.526483874158166e-26, "2598": 1.631549238173068e-18, "1776": -7.544958039416849e-13, "33297": 1.0473782091970118e-16, "23": 2.361660205842998e-15, "29701": -3.4456604139101413e-16, "37602": -1.4595422648255862e-09, "4573": -1.669364042074413e-14, "27834": 1.576940221698389e-18, "8013": -2.635520388594159e-07, "12260": -7.311337299475973e-12, "19872": 2.3693744313551743e-14, "38153": 1.5405460007263848e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_128.json <==
{"43597": -6.794026279066667e-12, "38589": -2.8320408084619997e-12, "38838": 1.7516717243371005e-13, "20462": -1.822877820911728e-10, "36162": 4.572849320538808e-06, "8119": 5.0022907128641995e-15, "4616": 1.2944484893695485e-13, "47637": -6.592135864957882e-11, "14317": 2.9209775220806478e-06, "13937": -2.583218361440487e-11, "24962": 5.539437832047245e-12, "46925": 2.599055139943657e-13, "14887": -2.6285795762248654e-09, "49456": -7.685538945707837e-13, "18395": -8.404076913548497e-12, "34670": -7.821621822445834e-12, "45657": -7.877052610183455e-08, "6573": -4.3629005573239676e-13, "10738": 3.4775632894168407e-12, "9498": -2.6137425557237748e-09, "8350": -9.777926081658284e-13, "27458": -1.1289588708329745e-10, "29359": -3.492753655742753e-11, "25546": 6.48536671414568e-14, "23347": 3.0335800603291385e-13, "43221": -1.382276563176299e-12, "24904": -2.4239144025273163e-10, "49304": 1.231252781508374e-06, "19032": -2.481060333309887e-13, "34140": 9.882639062652743e-08, "19429": -5.608276430063563e-13, "15606": -3.332958908863759e-11, "31999": -3.295131528746609e-11, "17786": 1.1537568234132323e-08, "45735": -7.527012346741913e-11, "18511": 9.567975922664118e-08, "13345": 1.564916374263703e-07, "22702": -6.2290702110279206e-12, "37208": -1.4473136231152317e-12, "19567": -1.6672410674267724e-10, "19787": -9.885966489875386e-10, "25356": -5.2742428480190284e-11, "45357": 9.550774206874488e-15, "25260": 9.996792016409017e-08, "14109": 2.03147521027347e-09, "29715": -1.857691084294899e-10, "19411": -1.7805414032068256e-08, "36149": -7.144976277295711e-10, "1713": 2.4145095645078385e-13, "18623": -1.3166993051427767e-09, "31859": -7.504525001422735e-08, "10792": -2.249463060266521e-09, "8919": 9.490850771953774e-09, "37584": -2.380847905977812e-12, "49226": -1.5865502245304697e-09, "34126": -1.651372514288596e-07, "14847": -2.2856326609144162e-08, "41761": -2.975037716179685e-10, "36771": -6.6859269856611725e-12, "7734": 3.714026021407399e-14, "24076": -1.5884936033216945e-08, "20407": -4.095101591161665e-09, "25863": -7.560114201332624e-10, "22617": -1.8004313595554322e-09, "14911": -1.44689780989804e-11, "31002": -9.976115933341134e-09, "7360": -3.256687719499496e-08, "29977": -1.0431404717792248e-07, "33419": 5.638321454171091e-07, "35756": -3.9131861813423985e-12, "19308": -2.8702946686109954e-09, "1843": -2.0556778501656936e-09, "25810": -8.872818568761431e-08, "47182": -3.847883434104915e-08, "15003": -3.384601843584023e-12, "44947": 8.323813460719975e-08, "27049": 5.6229225720016984e-08, "49207": -4.133551811946745e-08, "7175": -2.1268803607199516e-08, "18865": -5.765512511857196e-10, "30962": -2.218693140321193e-08, "32473": -6.749021963514679e-08, "12275": -1.1041310921111602e-10, "37499": 4.964808742618544e-14, "27053": -6.626365234296827e-08, "4585": -2.3504462376422453e-08, "33075": -1.6339581909718959e-09, "49695": -8.370140136548798e-09, "39323": -6.9651591161346005e-09, "14000": -2.0605273221008247e-07, "21890": -2.416750710665383e-08, "42695": 6.287679710226257e-09, "43732": -1.9851875698861932e-10, "47654": -1.263811694185435e-10, "42307": -4.3547149219946846e-10, "34010": 3.3813080335676204e-08, "22216": -1.4069779195879928e-11, "49079": 9.452839577761551e-08, "16780": 1.2777741037017613e-14, "2062": -1.1627682994230781e-07, "5267": -3.5987963542538637e-07, "25996": -1.9243949489489154e-10, "44492": -4.706550260635822e-09, "1611": -3.109579260751616e-09, "44516": -2.3810891036646353e-09, "47642": -5.740152103639318e-11, "8820": -1.3246690855339693e-08, "24269": -1.53052102241924e-11, "45363": -4.901000438817249e-11, "11580": 8.27096073408029e-07, "49051": -9.045398319251774e-10, "13639": -2.2744417904618786e-08, "48466": -2.080528403638343e-14, "8492": -3.688679639513026e-10, "33636": -2.3288480033301084e-09, "11547": -9.48261629218905e-08, "18814": -1.5088561511333864e-09, "6094": -4.570849809759636e-10, "46765": -1.0315070195568432e-12, "46700": -1.9620347302407026e-06, "23520": -5.070605268997497e-09, "30494": 5.353879259928362e-07, "17140": -2.8114049754890402e-08, "1469": -1.520630377171983e-08, "22416": -7.427240788539236e-13, "7473": -2.2129791055203185e-11, "34499": -6.672108178451541e-12, "3493": -2.369529852330743e-07, "35015": -3.268348036655766e-09, "41648": -8.928609240843599e-11, "11930": -2.2856621484379502e-08, "42007": -1.1144132283646968e-09, "45652": -6.244788020026704e-10, "29854": -1.885104694565598e-08, "7257": -4.886926280311954e-11, "1190": -2.0466095485005553e-10, "34508": 1.5351399440532987e-07, "39920": 3.158196761887666e-07, "41733": 2.4688189792748498e-14, "8918": -2.252744241149074e-10, "40248": -1.0117419055322152e-12, "18471": -1.605045957253637e-11, "48706": -1.247064951304111e-10, "21161": -1.5712110723598016e-08, "31279": -7.331205781335726e-11, "17701": 3.504040648749651e-07, "8595": -2.1813433004336247e-11, "27990": 3.532972527864331e-07, "13688": -5.6164806139236134e-09, "34909": -1.7359359105739713e-07, "31601": -2.0773757825054417e-08, "40058": -3.4100489099131437e-10, "20748": -7.119900828911341e-07, "49436": -5.801808811156661e-08, "11653": -1.288506012997459e-08, "35304": -1.4402411208092047e-10, "7297": -4.242222217953895e-08, "41462": -4.593613489589643e-09, "17309": -6.15340525200736e-08, "14841": -7.96738408581632e-09, "24183": -7.358849085647989e-09, "35384": 2.1679317683490767e-13, "29868": 2.720474399139222e-13, "23614": 1.421800277512375e-08, "17234": -4.114669938104498e-09, "8943": -4.3846108610523515e-07, "31854": -2.6086903748279155e-09, "3685": -1.371925861803902e-08, "41357": -1.823723394522858e-08, "9545": -4.893772498348881e-09, "29134": -2.203708859838116e-08, "40062": -2.7124553270141405e-08, "4640": -8.322131872517957e-10, "6354": -5.8383441310649875e-12, "46655": -2.051423564353172e-08, "34053": -4.6765521233282925e-08, "16472": -6.212028225149879e-09, "37955": -2.4217396976666805e-09, "17598": -4.7037538308813964e-09, "24774": 7.635111387571669e-08, "28596": -2.878002725026363e-09, "8072": -1.5691565380393513e-08, "31110": -3.7471731273441833e-10, "33837": -6.0456377681816775e-09, "30752": -2.615939997951955e-08, "25435": 1.1743355798898847e-07, "18788": -3.807823154011736e-11, "7364": -1.1163152180415636e-08, "12381": -1.5150355969772988e-10, "49872": -3.69071495587292e-10, "1933": 1.4339125442575096e-09, "11650": -1.79067534133992e-08, "10962": -7.013860159332808e-09, "40125": -1.0041547966466169e-06, "21194": -1.9388952249288494e-11, "40158": -1.948342998048247e-08, "15442": 1.4670443950360462e-13, "38038": -1.210651134897489e-09, "47978": 8.135683629006962e-07, "1597": -1.5003592118700837e-11, "21027": -6.533086571725022e-12, "45178": 4.874157921350673e-15, "9633": -1.1225671414649696e-06, "2673": -5.666577450325061e-12, "46650": 3.875390456540553e-15, "49563": -2.4945134668996616e-07, "13489": -7.883726560464765e-09, "25201": 7.487337149342547e-17, "17112": -8.148323682455327e-11, "16793": -4.20351253804796e-12, "11185": -4.966973499165306e-10, "21265": -3.0855908106364183e-12, "10196": -2.1895671387106574e-10, "15790": -2.2328766613455286e-10, "27637": -5.931442004225573e-10, "46169": -2.6863233859586444e-11, "47448": -3.411220106386281e-08, "27558": -1.298736407306933e-08, "28094": -2.081405803266989e-08, "48083": -1.1812306688341323e-09, "26097": 1.068766792731643e-13, "17281": -4.4713635571902444e-11, "22824": -2.0080261720067938e-07, "6992": 9.20220166733543e-09, "17859": -1.326284637670483e-10, "1730": -1.0151796070445585e-11, "40686": 1.2885915623428446e-07, "1966": -8.558563635574501e-09, "43998": 1.1079361680164679e-16, "13732": 3.197720815353508e-14, "44601": -4.575492695835237e-08, "22687": -5.25857309086053e-12, "33658": -1.3662238984579744e-07, "15590": -1.725719567247097e-10, "34476": -1.4821846007484485e-12, "21481": 3.8658109374235805e-14, "16757": -1.6293620896945527e-09, "45205": -2.821849642842267e-09, "7314": -6.740538349703229e-09, "575": -5.617385029355049e-11, "27760": -1.2585744078863481e-11, "18817": -9.354885719403683e-07, "23448": -2.077357832261828e-15, "43783": -5.882826599190594e-07, "28476": -6.271200225782536e-10, "42936": -9.1921192879596e-12, "48347": -4.724652740151214e-07, "26605": -5.813486914085786e-10, "18485": -2.3201067733680247e-08, "17193": -2.2937819178781016e-12, "23675": 1.9252620485365594e-18, "17000": 2.1301943499071885e-14, "38259": 2.043455999258489e-20, "37432": 2.5193421821951664e-19, "49443": 1.1997129766878904e-24, "11446": 1.19953164359819e-21, "40943": 4.0554297841017325e-24, "49100": 4.569238765833334e-15, "19928": -3.8395225487874995e-07, "5429": 2.2695144440290014e-20, "45577": -9.829358784634071e-20, "8715": -2.2519362981298174e-23, "37491": 8.115708696187859e-24, "5943": 1.0132670806803378e-15, "35980": -3.4474170046427943e-11, "7286": 2.920766649748032e-29, "36171": 1.127099823920968e-28, "30459": 1.0317903054394603e-22, "6780": -1.995886123040691e-08, "7009": 4.059614533431749e-22, "38293": 1.8639787184943432e-18, "18522": -1.6310277040280275e-21, "26181": 2.8685038421178213e-14, "6459": 3.6984314566341776e-16, "21839": 1.1452377784778732e-15, "40785": -1.0164275548546432e-24, "47596": -8.972141785079657e-08, "47479": 2.8524281176319343e-18, "39120": 2.521822173069177e-19, "42646": 1.2291541753601393e-13, "28391": 4.820615909963545e-16, "21243": 7.908350719192719e-21, "37341": 2.460206560025405e-15, "30188": 4.818475500189313e-22, "6273": -2.547153314935713e-07, "22549": -5.459368749443933e-16, "49558": 4.2720517336343466e-13, "47429": 4.033844655873531e-14, "21914": -6.560648552200732e-11, "35684": -1.9757527558450505e-10, "23402": 1.0330506998337645e-15, "19537": -1.0338055650084457e-16, "25061": 8.876543180640116e-16, "25819": 9.761243259542342e-15, "32827": 8.625937776569748e-22, "37159": 1.742069832433013e-17, "46331": 3.2740350448150058e-18, "22363": -5.782858757515818e-25, "3095": -4.197207914558021e-08, "28089": 3.0283767792858027e-16, "46145": -2.1343443505628112e-12, "30348": 4.9550393401928846e-26, "14095": -1.877573559758093e-24, "25587": -3.387564541640337e-16, "7820": 2.3310220940986337e-12, "27554": 1.800642491607893e-17, "11298": -3.1301869631722174e-16, "9333": 4.0569466218890328e-16, "44220": 1.107258293213675e-22, "27766": 1.2648639758868263e-19, "17042": 1.3037454361777346e-16, "13355": 3.81723752320142e-25, "39558": 1.0256858082461037e-26, "16527": -2.4173180459753634e-17, "46077": 7.059080506875404e-20, "5762": 7.931886592559267e-21, "49629": -2.503501156476893e-19, "3212": -5.175710451774922e-20, "48789": -5.7289263969957736e-15, "18920": 1.2063833991201265e-22, "40837": 9.735338153404882e-07, "22752": 3.098556021109301e-23, "33900": 1.1385497481878283e-19, "26680": 9.984035662288449e-22, "32687": 2.0511527384058877e-23, "1192": 1.1551290057194353e-16, "15583": 6.70280343690148e-23, "48413": 8.915783259176587e-24, "42941": 3.64894711458126e-24, "20977": 3.303784181955169e-19, "1482": 2.1487942190928494e-19, "13730": -4.04706598496174e-25, "46871": -7.657147138234537e-16, "6797": 1.2353929523782397e-19, "15039": 1.727356322214768e-14, "28182": 7.232882785800159e-20, "28904": 6.493649341117111e-15, "41565": 6.716283169109964e-27, "18491": 1.304341816855773e-19, "24545": 7.440203120268052e-09, "1922": 2.8224618890791605e-27, "38778": 2.00398138946381e-20, "26943": -9.275036037440572e-25, "21611": 8.169432029459228e-15, "17168": 1.2668319678110606e-18, "30148": -2.264436739247283e-13, "13390": 1.0291671321459666e-20, "49606": 4.494276478214323e-19, "21407": 1.4828969215757715e-12, "31215": 7.78713725550459e-21, "9532": -3.6651755408456665e-08, "40222": -1.4356962285688724e-09, "30288": -3.581783971640107e-07, "20228": -9.513884151601815e-07, "14435": -4.4865257109449885e-07, "45983": 5.519976836731999e-13, "20870": -2.282449784729579e-09, "31438": -3.739122121260152e-06, "2215": -6.918935979705054e-10, "14502": 1.694978891464416e-06, "43848": -2.728452463962583e-10, "32434": -1.426577114216343e-07, "3170": 4.657806300656375e-07, "6385": -4.65502214552771e-09, "37304": 7.284300522769627e-07, "27702": -6.447790218411242e-12, "15964": 1.3603884099211427e-06, "38597": -7.332118912017904e-08, "11209": -2.5371186893607955e-06, "5041": -3.800281866972455e-09, "1233": -1.954811601478923e-08, "4353": -9.306431320021957e-11, "12684": -5.415786041851334e-09, "25849": -1.1489888901428102e-11, "33782": -7.599125773083415e-10, "44782": -1.496489332453166e-08, "30397": -9.59258922295092e-11, "40675": 2.1253723048175743e-07, "47892": -3.8030717064430064e-07, "30442": -5.8197660024461584e-08, "20211": -1.115457052947022e-06, "22655": -3.3372002938847345e-09, "35031": -2.2454599957200116e-08, "11674": -5.7016899882023075e-12, "33398": -1.4669081060958433e-08, "2267": -1.4960286343068674e-09, "13702": -5.733655772388602e-10, "46881": -5.223657062458642e-10, "13882": -3.4144065352847974e-08, "36350": -1.862719312129002e-09, "46254": 2.176213001803262e-06, "28158": -3.307564508739369e-12, "38132": 1.4797822132095462e-06, "19079": -4.0530153455620166e-08, "40392": 6.394785714292084e-07, "29893": -7.652434241833816e-11, "29126": 1.2293048712308519e-07, "31757": -1.8074286955993557e-08, "15939": 8.443782562039814e-09, "32807": -4.279563682596521e-12, "28556": -1.3233122899691807e-06, "7090": 1.682802786007187e-10, "12596": -1.4926953895155748e-07, "39948": -2.6965643051823918e-09, "32997": 5.935281777169621e-08, "28065": 7.285271408363769e-08, "45893": -3.744953005480056e-07, "27688": -1.5128507335759878e-09, "29116": -7.94084797917094e-11, "11375": -1.095669999173765e-09, "32542": -3.754892230478646e-10, "22536": -4.665338622089621e-07, "41552": -4.8175707867414985e-09, "4527": -9.592857758145001e-11, "43162": -7.04771991877351e-07, "23604": 1.0190283319388982e-06, "44160": -4.695824173950314e-09, "15596": 1.3925061921327142e-06, "16331": -1.6614502840184286e-07, "23493": -1.4408979218116791e-11, "34271": -6.802906113989593e-07, "20183": 7.656595508027638e-17, "17423": -2.8411500352376606e-07, "8851": -5.191162699702545e-07, "31331": -3.319490815556492e-08, "35852": -2.2274025468504988e-06, "36951": -1.9158569841692952e-08, "38960": 3.4208272607812173e-16, "34756": -2.4971383183469698e-08, "41263": -2.7867426979355514e-06, "41804": -5.787073598106929e-10, "41422": -9.038806325634141e-08, "13939": -9.016733540367916e-12, "3907": -5.49450096531956e-10, "7756": 5.472934390127193e-07, "46364": 2.677217036386667e-17, "36239": -1.163552365568421e-09, "15692": -1.8180760716357547e-12, "24336": -6.789377948734909e-08, "45091": -8.399625244237541e-07, "2017": -9.356013919159523e-08, "30572": -1.9009160467930997e-08, "19776": -3.6244443890609546e-07, "25915": 4.0305044990418537e-07, "38964": 8.304422038918347e-08, "7526": -3.2288568263538764e-07, "41732": -6.800229357395438e-08, "49453": -8.519122616235109e-07, "18190": -4.6452325364043645e-07, "25999": -4.884674886795892e-10, "34579": 3.6036487345342174e-17, "34100": -4.526739053045681e-11, "1662": 7.246922076434973e-21, "5704": 1.3386535688102699e-24, "19437": 1.4705515180134937e-14, "6432": 6.944505497182788e-16, "33438": -2.451889728804772e-17, "34634": -8.20520409429426e-14, "6080": -1.4581831297988401e-09, "3065": 2.5800466207925865e-09, "2401": 5.387434476398362e-14, "13563": 2.381936347015788e-22, "36315": 3.724475866877675e-15, "25178": 8.956785237535653e-14, "47929": -1.9681060167003883e-12, "161": -3.742853683236236e-12, "35904": 1.2827916939472353e-19, "40609": -5.351799667958475e-17, "17204": 1.797483864709851e-24, "20570": -1.2916692455205991e-12, "21127": 3.269320314784567e-26, "47681": 2.6418149555429947e-14, "13244": 6.054419933314593e-26, "38728": -2.0894631511114703e-12, "39781": 2.4324639863655163e-14, "9062": -4.468348867997518e-12, "45871": 1.7944427398295835e-16, "44925": 2.051396669475178e-16, "14046": 1.1749147662796485e-29, "19637": -7.493099196675956e-11, "7532": 1.3532460164426613e-25, "27082": -9.688688719195381e-27, "17966": -3.0577921071485486e-23, "24631": 1.5034292712677588e-14, "11569": -2.3566895990256853e-08, "36647": -4.0633904574427504e-10, "12859": -5.486931464737665e-10, "4683": 4.559295249285911e-26, "2598": -1.080815523004145e-15, "1776": 3.683560956800093e-14, "33297": 1.0580307072999187e-16, "23": -1.96040232658401e-12, "29701": -3.429372235032237e-16, "37602": -3.404638376780511e-11, "4573": -1.6076326196916985e-14, "27834": 1.6168705046130082e-18, "8013": -2.6243816364512895e-07, "12260": -7.303644668221754e-12, "19872": 2.4260883693715332e-14, "38153": 2.0747766297167965e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_130.json <==
{"43597": -6.820454791223174e-12, "38589": 4.6437319267678134e-11, "38838": 1.752843204784471e-13, "20462": -3.701004086531512e-11, "36162": 4.57127043773653e-06, "8119": 5.001879054851834e-15, "4616": 1.9561136632467897e-14, "47637": -6.64018839913183e-11, "14317": 2.916966650445829e-06, "13937": -3.090721012455333e-10, "24962": 5.483900659963847e-12, "46925": 2.597939224857626e-13, "14887": -2.6320439161509057e-09, "49456": -7.715816917677754e-13, "18395": -8.450963019657198e-12, "34670": 2.86942981853576e-14, "45657": 1.9224608571732915e-09, "6573": -4.383665468381953e-13, "10738": 3.5150114156140555e-12, "9498": -2.6121766971698435e-09, "8350": -2.309975127845476e-13, "27458": -1.6193556218180305e-10, "29359": 8.63693491726103e-12, "25546": 4.326492506270818e-13, "23347": 3.018726490566087e-13, "43221": -1.3850926698991128e-12, "24904": -7.275921618671299e-12, "49304": 1.2232073913764907e-06, "19032": -2.4925200792225155e-13, "34140": 1.3494634458766086e-06, "19429": -2.526362365834478e-13, "15606": -3.362311123966677e-11, "31999": -7.972984078508105e-11, "17786": -4.1342019585499656e-08, "45735": -7.535345958320505e-11, "18511": 1.1647972542050411e-07, "13345": 9.292423897022672e-08, "22702": -4.071793249793565e-12, "37208": -4.131914949079274e-11, "19567": -1.669906296575263e-10, "19787": -6.854794953881083e-09, "25356": -5.2826392565874514e-11, "45357": 9.557848626049956e-15, "25260": -4.517538911841257e-07, "14109": 2.0319186333495054e-09, "29715": -4.4335562998654154e-10, "19411": -1.788665038304771e-08, "36149": -1.7284570996700666e-10, "1713": 1.6611446376421646e-12, "18623": -1.2852673092478284e-10, "31859": -5.678881507265032e-07, "10792": -2.2457500303829647e-09, "8919": -2.80935044116859e-08, "37584": -2.3757155097337e-12, "49226": -1.5864378699603776e-09, "34126": -1.6338512409674877e-07, "14847": -2.2872718830058147e-08, "41761": -2.972956603120025e-10, "36771": -6.6972920265140345e-12, "7734": 3.708055455568793e-14, "24076": -1.2209657285211506e-08, "20407": -4.096511574402939e-09, "25863": -2.0588157567669185e-10, "22617": -1.7952610509297529e-09, "14911": -1.4498522174499762e-11, "31002": -7.974310278768826e-08, "7360": 1.1158097095176345e-06, "29977": -1.0413394591068936e-07, "33419": -9.772756826009754e-09, "35756": -3.915841175622381e-12, "19308": -2.88032131479099e-09, "1843": -2.0489954177804748e-09, "25810": -7.386491773786474e-08, "47182": -3.8511196009949344e-08, "15003": -2.1341860570456284e-12, "44947": 7.541145805589622e-07, "27049": 4.9005734581442084e-08, "49207": -1.9155413610860705e-07, "7175": -5.514076661938816e-08, "18865": -5.902078825670287e-10, "30962": -2.21394511612516e-08, "32473": -6.766894244947252e-08, "12275": -3.976217577417174e-09, "37499": 4.966473331766488e-14, "27053": -6.596008006454213e-08, "4585": -2.3395134718384725e-08, "33075": 2.6246237894156366e-07, "49695": -5.257451363149812e-08, "39323": -6.969911758858416e-09, "14000": -2.0650161047797155e-07, "21890": -2.4259048103658643e-08, "42695": 6.289807785719859e-09, "43732": -1.9834084374892313e-10, "47654": -1.2626649725788752e-10, "42307": -4.346057680404414e-10, "34010": 3.580693075377894e-08, "22216": -8.024123900052249e-12, "49079": 1.5748409509797057e-07, "16780": -4.067538840468732e-12, "2062": 2.5779752377275145e-06, "5267": -3.5968650990980677e-07, "25996": -1.9026388797804827e-10, "44492": -4.713436307923757e-09, "1611": -1.583298353535767e-10, "44516": -2.381727481903795e-09, "47642": -2.7273756170176355e-12, "8820": -1.3231340467712016e-08, "24269": -5.820859766414443e-11, "45363": -1.1710216130111917e-10, "11580": 2.0933632640662836e-06, "49051": -9.024202496377143e-10, "13639": -5.9555036457936694e-09, "48466": -2.0821435260621676e-14, "8492": -3.6849884255119036e-10, "33636": -2.328004677920603e-09, "11547": -9.475348861087696e-08, "18814": -1.513258629515235e-09, "6094": -6.31819804808309e-11, "46765": -4.8480865155742237e-11, "46700": -1.965725914487848e-06, "23520": -7.542111379876815e-10, "30494": -1.5360036798028887e-08, "17140": -2.8094044424165077e-08, "1469": -1.5193414526493143e-08, "22416": 2.2926533718367614e-13, "7473": -8.130504602910094e-11, "34499": -6.54711354575177e-12, "3493": -8.857280135998735e-07, "35015": -1.3423076886120988e-11, "41648": -1.3772876172879478e-09, "11930": -2.2860579207417686e-08, "42007": -3.8877118191393834e-10, "45652": -6.25415830235454e-10, "29854": -4.211615056703977e-09, "7257": -7.793226064478631e-10, "1190": -2.0448641391279665e-10, "34508": 1.5391130148145749e-07, "39920": 7.274703506254809e-08, "41733": 4.063539435494867e-12, "8918": -2.2489619888599321e-10, "40248": -6.059312079864654e-11, "18471": -1.6059870447393543e-11, "48706": -1.585375997148475e-10, "21161": -1.569530283518361e-08, "31279": -7.330143436679037e-11, "17701": 3.5125663089274894e-07, "8595": -2.177266353320384e-11, "27990": 3.5445111734588863e-07, "13688": -1.011712241760776e-10, "34909": -2.6444869405395366e-08, "31601": -2.0866472993930074e-08, "40058": -3.3952590738905997e-10, "20748": -7.107693136276794e-07, "49436": -5.81973722546536e-08, "11653": -7.46686623642745e-09, "35304": 1.0646961784432918e-10, "7297": -1.007304017974775e-08, "41462": -1.014216349792818e-10, "17309": -5.858265694769216e-08, "14841": -7.924780831558564e-09, "24183": -7.358743392416045e-09, "35384": -4.070033546299534e-11, "29868": 2.7228444650882755e-13, "23614": 1.4169406092889858e-08, "17234": -4.100261463690913e-09, "8943": -9.84356006483722e-07, "31854": -2.6093889271550097e-09, "3685": -1.3738647552941075e-08, "41357": -1.3043163216153175e-09, "9545": -3.474739429520923e-08, "29134": -2.2010155475982174e-08, "40062": -9.2715994881587e-09, "4640": -8.328687739478369e-10, "6354": -5.814893271754995e-12, "46655": -2.0541937928442167e-08, "34053": -1.710231458673661e-07, "16472": -1.3175276425414495e-09, "37955": -2.41107844800581e-09, "17598": -4.683476273470433e-09, "24774": 2.761274515705736e-07, "28596": -2.875728322138116e-09, "8072": -1.5617786175425863e-08, "31110": -3.794292657843812e-10, "33837": -6.044555078688063e-09, "30752": -6.267740104703989e-09, "25435": 1.2019867767776304e-07, "18788": -3.6444118556300253e-11, "7364": -3.3104674557193903e-09, "12381": -1.5140366738108924e-10, "49872": -3.6761366173365673e-10, "1933": -2.7481248388028234e-09, "11650": -1.7836585541886052e-08, "10962": -1.705692032061279e-09, "40125": -9.970090104616247e-07, "21194": -1.9129683948015952e-11, "40158": -1.905490698561607e-08, "15442": 3.774676968562596e-13, "38038": -1.209453315276221e-09, "47978": -1.2358498224784853e-08, "1597": -1.4929314728906462e-11, "21027": -6.582240828778563e-12, "45178": 4.869228613114127e-15, "9633": -5.032625338685648e-08, "2673": -5.623473908755727e-12, "46650": -1.6958748858333927e-12, "49563": -1.819570485395161e-07, "13489": -7.842649196732054e-09, "25201": 7.493868567459266e-17, "17112": -8.13124359511086e-11, "16793": 1.6210751596195663e-15, "11185": -4.969605837956692e-10, "21265": -3.078653651455987e-12, "10196": -2.187286046728687e-10, "15790": -3.958418662297625e-12, "27637": -5.939549962974411e-10, "46169": -2.682080252336405e-11, "47448": -3.411117432960964e-08, "27558": -1.2969876728163854e-08, "28094": -1.7073017999358342e-10, "48083": -9.03001335927911e-08, "26097": 2.986816726563944e-14, "17281": -1.0709788611507065e-10, "22824": -2.56734068670994e-07, "6992": -1.4251329005787738e-08, "17859": -1.319792192200353e-10, "1730": -2.476823954267182e-11, "40686": 1.022424100938224e-07, "1966": -3.3263511056702555e-08, "43998": 1.1057191254514788e-16, "13732": 3.201433191354734e-14, "44601": -4.567003841771111e-08, "22687": -1.959573128762493e-12, "33658": -1.3558349110098789e-07, "15590": 2.1311938487849486e-13, "34476": -1.4789161648792737e-12, "21481": -1.8015408229880153e-14, "16757": -1.6261447743914914e-09, "45205": -4.246072660141209e-10, "7314": -5.731457974889054e-09, "575": -1.7384534700681797e-08, "27760": -1.2542300531492856e-11, "18817": -9.29884038214368e-07, "23448": -2.0420765806680816e-15, "43783": -5.842893529006687e-07, "28476": -6.260486573594903e-10, "42936": -5.0639058918333646e-12, "48347": -4.855611450693686e-07, "26605": -1.9551915642068707e-10, "18485": -5.622113690151309e-07, "17193": -1.8230549448522426e-12, "23675": 2.625892092379946e-19, "17000": -1.3953378896758295e-08, "38259": 2.0350832189370905e-20, "37432": -5.748946891453999e-12, "49443": 1.1915389972032165e-24, "11446": 4.28754257602328e-22, "40943": 4.0392514302270074e-24, "49100": 4.382046486784204e-20, "19928": -3.838616180473764e-07, "5429": 2.2646216383940076e-20, "45577": -9.79732880035237e-20, "8715": -2.254822109093297e-23, "37491": 9.555241035121833e-16, "5943": 1.014096643573055e-15, "35980": -2.8852138456159082e-08, "7286": 5.444452220317977e-25, "36171": 1.1205488935857564e-28, "30459": -1.8025469712147857e-24, "6780": -2.0224263153068023e-08, "7009": 4.0415345987905524e-22, "38293": 1.859235664861964e-18, "18522": -4.212002355631037e-16, "26181": 2.864703035876902e-14, "6459": 6.660411970162676e-18, "21839": -4.464513828073002e-12, "40785": -1.0168819387360505e-24, "47596": -9.013426449655526e-08, "47479": 2.8368425873253632e-18, "39120": 2.514726772871062e-19, "42646": 1.8340907701076358e-20, "28391": 4.820070103108158e-16, "21243": 7.87769656891424e-21, "37341": 2.4497399856544203e-15, "30188": 1.188761130021703e-21, "6273": -5.4161269247288146e-08, "22549": 1.031866414739596e-21, "49558": 2.7421353355301312e-14, "47429": -2.0203587067224582e-12, "21914": -6.564195714764409e-11, "35684": -1.9822682384429413e-10, "23402": 7.832214025355424e-16, "19537": -1.0313691541450075e-16, "25061": 8.865241643541376e-16, "25819": 9.79012200084603e-15, "32827": 3.6656484029869045e-18, "37159": -4.503116660818254e-17, "46331": 3.25368433379467e-18, "22363": -5.798538847121283e-25, "3095": -2.4121555863843014e-09, "28089": 2.9066626763916276e-14, "46145": -2.140920904100674e-12, "30348": 4.926735565581379e-26, "14095": -3.087399523975585e-18, "25587": -3.4148694427884674e-16, "7820": -1.8404700506680083e-12, "27554": -9.180431073544174e-16, "11298": -3.1392015113133713e-16, "9333": 7.843195907618355e-23, "44220": 1.1221268697730255e-22, "27766": 4.592788994919413e-17, "17042": 1.8703968904153246e-19, "13355": 8.069722049718e-23, "39558": 9.969792061274298e-27, "16527": -2.435390742947759e-18, "46077": 6.972609759825496e-20, "5762": 7.923442726403977e-21, "49629": 6.496095727416845e-21, "3212": 5.888296095671881e-22, "48789": -5.750370306604937e-15, "18920": 1.203695213590623e-22, "40837": 8.559840125599294e-07, "22752": -4.267442652593738e-22, "33900": -3.4660258585519945e-22, "26680": 9.966069323617604e-22, "32687": 2.2100055642269343e-22, "1192": 1.4627759588786938e-18, "15583": -1.381088195504972e-21, "48413": 8.737291252026302e-25, "42941": 3.651930192094353e-24, "20977": 3.3050365851013627e-19, "1482": 2.6189289273425054e-17, "13730": -4.023734437613697e-25, "46871": 8.34006258151887e-14, "6797": 1.289277549275604e-20, "15039": 1.7307756248162443e-14, "28182": 3.95615122266111e-21, "28904": 6.484996899560908e-15, "41565": 2.0989905791398266e-19, "18491": -9.61091960024829e-24, "24545": 6.72939847845555e-07, "1922": 2.0104246510561838e-26, "38778": 6.304747364424449e-19, "26943": -5.900701757766128e-26, "21611": 8.211754030668789e-15, "17168": 1.2701929060374402e-18, "30148": 1.4901442579873247e-10, "13390": 1.3159154467452068e-16, "49606": 4.508413511870737e-19, "21407": 1.4777705968638255e-12, "31215": 7.769922366799397e-21, "9532": -7.223287212809737e-08, "40222": -7.924090539290773e-08, "30288": -8.206493475881871e-07, "20228": -4.2811466300918255e-06, "14435": -4.5034579443381517e-07, "45983": -3.8197572817429137e-13, "20870": 2.8571369714569528e-09, "31438": -3.7460265502886614e-06, "2215": -3.7844765515826495e-11, "14502": 1.692354999249801e-06, "43848": -2.7493274323830974e-10, "32434": -1.0487717645446537e-06, "3170": -7.105064270263028e-08, "6385": -4.66239491458964e-09, "37304": 1.0327238442187081e-06, "27702": -6.468918716667771e-12, "15964": 1.356270558972028e-06, "38597": -5.770939282001564e-09, "11209": -1.2766433883371064e-06, "5041": -3.777056445386506e-09, "1233": -1.9588094701816772e-08, "4353": -9.330717448685633e-11, "12684": -7.4296453433930765e-09, "25849": -1.1485036879865795e-11, "33782": -7.611191676915041e-10, "44782": -1.497087254165308e-08, "30397": -1.1996056370477959e-09, "40675": -1.6425638627026728e-09, "47892": -5.970952088318882e-07, "30442": -1.5778806528032874e-07, "20211": 2.2124231691122986e-06, "22655": -3.3407538957419547e-09, "35031": -2.2818149147951772e-08, "11674": -3.510027012966488e-13, "33398": -1.4601613251841172e-08, "2267": -1.4880842114095572e-09, "13702": -5.746420006502717e-10, "46881": -1.8061205309116701e-10, "13882": -1.0779677150907219e-09, "36350": 3.233665074045784e-17, "46254": 1.3424178177956492e-06, "28158": -4.50101848153972e-12, "38132": 8.802157935861032e-08, "19079": -4.054853874890796e-08, "40392": 6.406945658454788e-07, "29893": -5.662614821488887e-11, "29126": 8.91401530367375e-09, "31757": -2.144676273019286e-06, "15939": 8.350454550054565e-09, "32807": -2.031120280646115e-12, "28556": -1.3142177976988023e-06, "7090": -8.845674748236831e-10, "12596": -1.4896376399065048e-07, "39948": -2.6875524028469044e-09, "32997": 5.8381083078984375e-08, "28065": 7.312141292459273e-08, "45893": -3.742173646514857e-07, "27688": -5.304968464514559e-09, "29116": -7.908394078492975e-11, "11375": -1.9769856862694724e-08, "32542": -1.8700245796310355e-09, "22536": -1.289152038452812e-07, "41552": -4.8081787440423795e-09, "4527": -2.951186170441211e-11, "43162": -8.38092901744858e-08, "23604": 1.2208261068735737e-06, "44160": -1.22360262366783e-07, "15596": 1.3940734788775444e-06, "16331": -1.3803696674585808e-07, "23493": -2.5557692073796545e-10, "34271": -1.4191707364830108e-08, "20183": 7.96183342586583e-18, "17423": 8.803393143352878e-07, "8851": -5.224781034485204e-07, "31331": -3.214111288230015e-08, "35852": -2.7445673822512617e-07, "36951": -3.0461592359642964e-07, "38960": 2.5788087485746625e-16, "34756": -2.4923107133645317e-08, "41263": -2.7896310257347068e-06, "41804": -8.484623420512705e-11, "41422": -9.109677989727061e-08, "13939": -9.063489542215919e-12, "3907": -7.122898625089302e-12, "7756": 5.439013648356195e-07, "46364": 2.6761680059338273e-17, "36239": -1.1518229703355587e-09, "15692": -1.8159576490109353e-12, "24336": -3.079565075170265e-11, "45091": -8.383861427319061e-07, "2017": -1.1629090295173228e-06, "30572": -1.89255686677825e-08, "19776": -3.6034347772329056e-07, "25915": 4.040904286739533e-07, "38964": 8.30868813750385e-08, "7526": -3.2329361943084223e-07, "41732": -4.58163924577093e-08, "49453": -8.532999800081598e-07, "18190": -4.6239179596341273e-07, "25999": -3.987231877999875e-09, "34579": 3.591161616007117e-17, "34100": -4.538350251159784e-11, "1662": 7.237985456203846e-21, "5704": 1.29030511593101e-26, "19437": 1.239165494932963e-14, "6432": 7.117738028577277e-16, "33438": -9.645949793443296e-16, "34634": -6.2709572777597256e-12, "6080": -4.7064557112674876e-11, "3065": 2.5732527220156953e-09, "2401": 5.387181044140543e-14, "13563": 2.3819843097588256e-22, "36315": 3.732950007998481e-15, "25178": 8.926851770806044e-14, "47929": 6.562872939324879e-14, "161": -3.748887051485683e-12, "35904": -1.7746741488935257e-17, "40609": -5.352010433578554e-17, "17204": -6.233602490516952e-18, "20570": 6.400064622333092e-22, "21127": -1.2281888832141058e-25, "47681": 2.644381804186354e-14, "13244": 6.088729219715885e-26, "38728": -4.762651939493878e-10, "39781": -1.2889870594501307e-11, "9062": 3.2433101191021605e-15, "45871": 5.713550234374046e-17, "44925": 2.0554660010422448e-16, "14046": 1.0939402454741024e-29, "19637": -7.486395531275392e-11, "7532": 1.371124562783364e-25, "27082": -9.683412441519738e-27, "17966": -3.058753886364194e-23, "24631": 1.508604811982072e-14, "11569": -5.5468742488073985e-08, "36647": 3.786650104586897e-09, "12859": -5.5086685213368014e-11, "4683": 4.56667171504731e-26, "2598": -1.095450346508568e-15, "1776": -7.07294845522094e-13, "33297": 1.3427056165592026e-14, "23": 2.3603348110387817e-15, "29701": -3.422819111696245e-16, "37602": -3.4419279926201085e-11, "4573": -1.587114771203768e-14, "27834": 1.6341094655664961e-18, "8013": -2.625778563469794e-07, "12260": -7.302953380916577e-12, "19872": 2.4290119882922762e-14, "38153": 2.076279630622296e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_132.json <==
{"43597": -3.3200577703729195e-12, "38589": -2.846231713857228e-12, "38838": 1.75328162903797e-13, "20462": -1.8523677036696995e-10, "36162": 4.709200311481254e-06, "8119": 5.018985732254582e-15, "4616": 1.3061136915938631e-13, "47637": -6.76517730724413e-11, "14317": 2.906992449425161e-06, "13937": -2.9738189688544026e-10, "24962": 5.708413776395194e-12, "46925": -3.237872817085652e-11, "14887": -2.657825959317961e-09, "49456": -7.940938488368299e-13, "18395": -8.379694507731905e-12, "34670": 2.847193170791261e-14, "45657": 1.9168071574426904e-09, "6573": 1.2270206010099594e-13, "10738": -2.5432649042311795e-11, "9498": -4.0341360807438775e-10, "8350": -9.58051780269864e-13, "27458": -1.132747784460264e-10, "29359": 8.276938162632419e-12, "25546": 6.564519571374342e-14, "23347": 3.0160853740739124e-13, "43221": -1.399216354759647e-12, "24904": -7.1302920165439154e-12, "49304": -5.953550186177381e-08, "19032": -2.4695767349494635e-13, "34140": 1.3536774758904357e-06, "19429": -5.667831655398192e-13, "15606": -3.3812858762916065e-11, "31999": -3.309566162790212e-11, "17786": 1.0968556729551437e-08, "45735": -7.607051794034092e-11, "18511": 9.471409612160642e-08, "13345": 9.265098555033546e-08, "22702": -6.293533836437826e-12, "37208": -4.216792887090648e-11, "19567": -1.6961687610006493e-10, "19787": -6.844603994693443e-09, "25356": -3.0273752255061126e-11, "45357": 9.58231686679729e-15, "25260": -4.505429842538433e-07, "14109": 1.0991600518650557e-08, "29715": -1.929782444953787e-10, "19411": -1.8004092439127817e-08, "36149": -7.16254444643738e-10, "1713": 1.646588464535026e-12, "18623": -1.3262830833582484e-09, "31859": -7.29963005596801e-08, "10792": -3.517349952963933e-11, "8919": 8.725958622335384e-09, "37584": 1.85244587681474e-13, "49226": -1.1682169898108441e-08, "34126": -9.609551909761649e-08, "14847": -2.2786753817172212e-08, "41761": -3.003214898988915e-10, "36771": 7.823244274618446e-10, "7734": 3.7189161120184874e-14, "24076": -1.2331542009746954e-08, "20407": -1.2090085377280957e-08, "25863": -7.563032422552851e-10, "22617": -1.7887424874629687e-09, "14911": -1.4364971018254735e-11, "31002": -8.286997399409302e-08, "7360": 1.122565777222917e-06, "29977": -2.143435828827478e-08, "33419": 5.621733976113319e-07, "35756": -7.641155763682406e-11, "19308": -3.7225376559035794e-08, "1843": -2.056555814533567e-09, "25810": -8.76287984397095e-08, "47182": -2.6712589829003264e-07, "15003": -3.3938466186683725e-12, "44947": 8.416807872890786e-08, "27049": 3.815898708126042e-08, "49207": -4.190923164060223e-08, "7175": -2.110855668036038e-08, "18865": -5.920184342755874e-10, "30962": -2.271727916891564e-09, "32473": -8.267824114227551e-08, "12275": -3.956304617247497e-09, "37499": 3.3376617025737687e-09, "27053": -8.102229998030452e-10, "4585": -2.438087953748891e-08, "33075": -1.6326520135834244e-09, "49695": -8.657146111090697e-09, "39323": -6.931861307180043e-09, "14000": -2.0644296228056191e-07, "21890": -7.962663861604824e-10, "42695": -2.1953845408262396e-09, "43732": -2.014919758819289e-10, "47654": -1.2704558238763042e-10, "42307": -4.375599049755152e-10, "34010": 4.297311306800111e-08, "22216": -7.995970205398883e-12, "49079": 1.5507640682699275e-07, "16780": -4.069823471286593e-12, "2062": 2.583734385552816e-06, "5267": -3.618977189034922e-07, "25996": -1.9210427693039378e-10, "44492": 8.436440435133363e-11, "1611": -3.086399358309677e-09, "44516": -1.1131294774813227e-09, "47642": -5.800451785553662e-11, "8820": -1.2872989785250866e-08, "24269": -1.5461600749722137e-11, "45363": -4.902057232358814e-11, "11580": 2.1078219560877187e-06, "49051": -9.282505319951895e-10, "13639": -5.866511720853396e-09, "48466": -2.067711778706849e-14, "8492": -1.6042817074790605e-10, "33636": -2.3371082846779245e-09, "11547": 1.2260945823072689e-06, "18814": -1.518818404377953e-09, "6094": -4.558224908635111e-10, "46765": -4.8887810466524684e-11, "46700": -3.0548417271347716e-06, "23520": -5.131632008215092e-09, "30494": -1.5080242832254953e-08, "17140": -2.843858837309199e-08, "1469": -4.419113963649579e-09, "22416": 2.300102653913366e-13, "7473": -2.2032042856778844e-11, "34499": -6.489467383602454e-12, "3493": -2.3888924260973e-07, "35015": -1.417862528774183e-11, "41648": -1.4106922296974744e-09, "11930": -2.267616849849219e-08, "42007": -1.1208296513132154e-09, "45652": -6.264143093126506e-10, "29854": -4.141593290540868e-09, "7257": -4.903205619299911e-11, "1190": -5.1442698989490054e-09, "34508": 1.545980126138602e-07, "39920": 7.273541768881842e-08, "41733": 3.992432686533709e-12, "8918": -2.2565088686476997e-10, "40248": -1.0083045509645672e-12, "18471": -9.815678270186368e-10, "48706": -1.5760662219754806e-10, "21161": -4.682356724572401e-10, "31279": -4.440608769584742e-09, "17701": 3.360974005772732e-07, "8595": -5.007375417087623e-11, "27990": 2.557871709996107e-07, "13688": -5.775993017209657e-09, "34909": -2.6582092971239035e-08, "31601": -4.374695095066272e-08, "40058": -3.446997687284181e-10, "20748": 2.7701198632712476e-06, "49436": -1.0313016218788107e-07, "11653": -1.2929225690072599e-08, "35304": 1.0275950923510635e-10, "7297": -4.266265563046545e-08, "41462": -1.0310825804271673e-10, "17309": -6.391545070982829e-08, "14841": -8.158722586415479e-09, "24183": -7.385438482998552e-09, "35384": 2.1548152259916187e-13, "29868": 2.7675097998870746e-13, "23614": 1.4462292696748591e-08, "17234": -4.142583609478834e-09, "8943": -4.41637951098528e-07, "31854": -2.6166810940253526e-09, "3685": -1.3910439022879473e-08, "41357": -1.8572116289305995e-08, "9545": -3.462526265707311e-08, "29134": -3.507127921409392e-11, "40062": -1.0137835460000133e-08, "4640": -8.375010129846316e-10, "6354": -5.687279640287368e-12, "46655": -2.028682288823802e-08, "34053": -1.74358035565092e-07, "16472": -6.196012147796637e-09, "37955": -2.4181405766654507e-09, "17598": -4.699856948064962e-09, "24774": 2.8119046646679635e-07, "28596": -1.863817722380645e-08, "8072": -8.733806566851854e-09, "31110": -3.9535968943127386e-10, "33837": -3.5906854378708886e-08, "30752": -7.42374162143733e-09, "25435": 4.7463281589443795e-06, "18788": -4.907603212700451e-09, "7364": -1.110592062758542e-08, "12381": -1.67397484762688e-10, "49872": -3.8658135026459206e-10, "1933": -2.7447275563474705e-09, "11650": -2.527762035242631e-07, "10962": -1.7113795935941312e-09, "40125": -1.0111087931363727e-06, "21194": -2.0591740118591773e-11, "40158": -1.9386584781955207e-08, "15442": 1.4739205407392209e-13, "38038": -1.2112273406472696e-09, "47978": -7.2759291924739955e-09, "1597": -1.5237710399018667e-11, "21027": -6.5182321346002325e-12, "45178": -2.03205161031228e-11, "9633": -5.032604022403575e-08, "2673": -5.6322763293537026e-12, "46650": -1.700722136906141e-12, "49563": -2.474902487392683e-07, "13489": -8.052293054561233e-09, "25201": 2.0119935901239694e-17, "17112": -8.115768473926366e-11, "16793": 1.6208202027024428e-15, "11185": 7.43788304601381e-14, "21265": -3.101927135290561e-12, "10196": -9.54285428456103e-10, "15790": -3.9730944229043885e-12, "27637": 3.323358840727486e-13, "46169": -7.206087723060639e-12, "47448": -1.0945881978585703e-09, "27558": -1.1074041683656333e-10, "28094": -1.7405060726005672e-10, "48083": -9.022694769100781e-08, "26097": 1.0590396018906462e-13, "17281": -1.0726940863348133e-10, "22824": -2.5556747118571366e-07, "6992": -1.4397947722954996e-08, "17859": -1.3350409666657015e-10, "1730": -1.0180546509974686e-11, "40686": 9.389339084009407e-08, "1966": -8.567849540952466e-09, "43998": 8.406979539604675e-14, "13732": -1.8157123374273887e-11, "44601": -4.559694488648347e-08, "22687": -5.2509004089262845e-12, "33658": -9.732022476782731e-08, "15590": 2.128946026630843e-13, "34476": 1.0374968435365381e-13, "21481": -1.809246789928956e-14, "16757": -1.6217299725340695e-09, "45205": -4.5082670929730284e-10, "7314": -5.747326170535416e-09, "575": -5.6083363647596585e-11, "27760": -1.2707199008310521e-11, "18817": -9.283201052312506e-07, "23448": -2.9271030044242252e-12, "43783": -7.74304922401825e-08, "28476": -3.257471803408407e-08, "42936": -5.059961998010731e-12, "48347": -4.818110141968646e-07, "26605": -5.821932935745622e-10, "18485": -2.3135939386520477e-08, "17193": -1.828343683049627e-12, "23675": 2.631466255732788e-19, "17000": 2.1188232714034784e-14, "38259": 1.2983156397383366e-23, "37432": -5.73320384222864e-12, "49443": 7.74543652819812e-21, "11446": 1.1892627698267766e-21, "40943": 4.046824494917129e-24, "49100": 4.3840120100912977e-20, "19928": -3.8859457163198385e-07, "5429": 2.257948455737464e-20, "45577": 3.1525417032741493e-19, "8715": -2.279650086135499e-23, "37491": 8.267562053860188e-24, "5943": 1.0163244461034522e-15, "35980": -2.8556481623809304e-08, "7286": 1.644403523647786e-29, "36171": -5.035389877029819e-24, "30459": 1.0304120707747306e-22, "6780": -1.9511967153107435e-08, "7009": 4.0419930216397944e-22, "38293": 1.8639323963800402e-18, "18522": -1.653455284620725e-21, "26181": 2.8611539678279063e-14, "6459": 6.663638801732245e-18, "21839": -4.469347201357943e-12, "40785": 1.5517283059273983e-20, "47596": -8.893545810906289e-08, "47479": 1.706726766200777e-20, "39120": 2.511118714436682e-19, "42646": 1.2269727605890984e-13, "28391": 7.002356854863522e-18, "21243": 1.1116581017257127e-13, "37341": -5.124587421079241e-10, "30188": 1.1868815963398106e-21, "6273": -2.646273173922964e-07, "22549": 1.0365320284338862e-21, "49558": 2.735554228343144e-14, "47429": -2.0205141813139926e-12, "21914": -2.4330246706227854e-09, "35684": -1.9706365705918216e-10, "23402": 1.0315717803078585e-15, "19537": 1.1372704806968809e-15, "25061": 8.862392436465049e-16, "25819": -1.9245890992003467e-10, "32827": 3.660997993583131e-18, "37159": -4.689898675344158e-17, "46331": 3.2586947735600567e-18, "22363": 7.007830528696635e-21, "3095": -4.0651912058820017e-08, "28089": 2.9194874328394155e-14, "46145": 1.4186577639202952e-18, "30348": 4.9511246179507254e-26, "14095": -1.6371143591352084e-24, "25587": 9.703096988812176e-16, "7820": -1.8182536639516078e-12, "27554": -9.181959968013968e-16, "11298": -1.410762821281844e-17, "9333": 7.801449388514059e-23, "44220": 3.7399707199652875e-21, "27766": 1.243254916359644e-19, "17042": 1.2698614713096024e-16, "13355": 3.800816890421179e-25, "39558": 9.628206044849867e-27, "16527": -2.44415286038138e-18, "46077": 6.93159517237479e-20, "5762": 8.001322911986838e-21, "49629": -2.5187533329966052e-19, "3212": 6.143119120203911e-22, "48789": -5.864487243940246e-15, "18920": 1.1887170800287554e-22, "40837": 9.75983766693389e-07, "22752": -4.297803573807416e-22, "33900": -3.538787106788215e-22, "26680": 9.971902602912915e-22, "32687": 2.1712052197225853e-22, "1192": 1.4589158171526385e-18, "15583": 6.60221294297749e-23, "48413": 8.769999397309028e-25, "42941": 4.712127457616913e-23, "20977": -3.344494136820263e-24, "1482": 2.1193597724769742e-19, "13730": -3.624758174036855e-25, "46871": -7.689774317967181e-16, "6797": 1.197322223179428e-19, "15039": 1.7345899835843198e-14, "28182": 7.525200659458157e-20, "28904": 1.6908649570009267e-15, "41565": 2.081774753394096e-19, "18491": 1.2778666088813063e-19, "24545": 7.424581838222366e-09, "1922": 1.9899159623387885e-26, "38778": 6.407055647524422e-19, "26943": -5.918279797405748e-26, "21611": 8.153504421919058e-15, "17168": -2.00616100727596e-16, "30148": 1.4833495542987407e-10, "13390": 1.3058785033669373e-16, "49606": 4.40246718503918e-19, "21407": 1.4731363915179707e-12, "31215": 9.820586711952531e-22, "9532": -3.701559947444366e-08, "40222": -1.4458165775721454e-09, "30288": -8.321403015543183e-07, "20228": -9.060417482942285e-07, "14435": -4.47726307584162e-07, "45983": 5.52187690103928e-13, "20870": 2.8969533438782946e-09, "31438": -3.7554825667029945e-06, "2215": -3.7890975079779565e-11, "14502": 2.741422235885693e-07, "43848": -2.7572996663671745e-10, "32434": -1.4064164588489803e-07, "3170": 4.405968638820923e-07, "6385": -4.676802944914016e-09, "37304": 7.174543839028047e-07, "27702": -2.7121095083279534e-13, "15964": 1.3454180134431226e-06, "38597": -7.507608046353198e-08, "11209": -2.506944383640075e-06, "5041": -3.830849415464854e-09, "1233": 6.904049598688289e-08, "4353": -2.0531540911861157e-08, "12684": -7.335721363688208e-09, "25849": -7.263023071857333e-09, "33782": -7.61781415725693e-10, "44782": -1.498055546278465e-08, "30397": -9.653933208397802e-11, "40675": 2.3398997939239052e-07, "47892": -3.6686247995021404e-07, "30442": -5.8088069465611625e-08, "20211": -1.1148802059324225e-06, "22655": -3.3902880502978405e-09, "35031": -1.1038204661417694e-07, "11674": -3.549281636823498e-13, "33398": -1.3509938057154613e-08, "2267": -8.415441121734091e-10, "13702": -1.7315483899146833e-12, "46881": -5.235775146772426e-10, "13882": -3.391664549212692e-08, "36350": -1.882779265827139e-09, "46254": 2.2017902665538713e-06, "28158": -3.326980184403805e-12, "38132": 1.4175202522892505e-06, "19079": -4.203220171916655e-08, "40392": 6.52121798339067e-07, "29893": -5.68171135140183e-11, "29126": 1.266344611394743e-07, "31757": -1.812744798712629e-08, "15939": -2.124092588928761e-06, "32807": -2.046734960334251e-12, "28556": -1.2584462183440337e-06, "7090": -8.836243958754153e-10, "12596": -5.189681928641221e-08, "39948": -2.6721145296448867e-09, "32997": -5.737641473047006e-08, "28065": 7.487106756798312e-08, "45893": -3.7133401065148064e-07, "27688": -5.216657328332985e-09, "29116": -7.816416958128514e-11, "11375": -1.1019957169011718e-09, "32542": -3.696855876977878e-10, "22536": -4.583609154451551e-07, "41552": -4.421767396678433e-09, "4527": -2.9007391974533725e-11, "43162": -6.66832534079731e-07, "23604": 1.0467483662068844e-06, "44160": -1.2014622541300923e-07, "15596": 1.2320398354859208e-06, "16331": -1.3152931899185205e-07, "23493": -1.4351897274778036e-11, "34271": -1.4114513113838711e-08, "20183": 7.68221428421514e-17, "17423": -2.6766781502374215e-07, "8851": -5.310839696903713e-07, "31331": -3.0468108036529884e-08, "35852": -2.703491759348253e-07, "36951": -2.8241046834409644e-07, "38960": -2.8485271866968143e-12, "34756": -2.467169757380816e-08, "41263": -7.044633321129368e-07, "41804": -5.661694446601473e-10, "41422": -8.279893393137172e-08, "13939": -8.998692416217757e-12, "3907": -5.413358650230293e-10, "7756": 1.140752381445509e-08, "46364": 2.674087812129379e-17, "36239": -1.1413883171940142e-09, "15692": -2.0393964295095657e-12, "24336": -6.666375895747478e-08, "45091": -3.9200472201628145e-07, "2017": -9.297363590121677e-08, "30572": -5.996933505336699e-10, "19776": -3.4126836112591263e-07, "25915": 4.2168244362983387e-07, "38964": 1.387786996431828e-09, "7526": -3.260307721575373e-07, "41732": -6.543579189610682e-08, "49453": -1.2304951724217972e-08, "18190": -2.739558908615436e-07, "25999": -4.854520119224048e-10, "34579": 3.590285797174546e-17, "34100": -4.597775632442236e-11, "1662": 7.297034358154055e-21, "5704": 1.2753085157516488e-26, "19437": 1.2411201081620471e-14, "6432": 6.287306397693569e-16, "33438": -9.66705150174177e-16, "34634": -8.143376110155559e-14, "6080": -1.463221765973799e-09, "3065": -8.811665286323489e-10, "2401": 2.978392136870553e-14, "13563": 2.431198375518561e-22, "36315": 3.877153555620263e-15, "25178": 8.897842586428478e-14, "47929": -1.9497845178684248e-12, "161": -3.761285987530227e-12, "35904": -1.8105992646411937e-17, "40609": -5.40966558401799e-17, "17204": 1.7686383768495394e-24, "20570": -1.3010128998430792e-12, "21127": -1.2274696639356739e-25, "47681": 2.1790211088714535e-16, "13244": 2.8809442925844344e-27, "38728": -4.778811235617297e-10, "39781": -1.3001383823707524e-11, "9062": -4.4842480423357145e-12, "45871": 1.7506375045200413e-16, "44925": 1.999235851187666e-16, "14046": 1.3400078885249528e-29, "19637": 1.8656005695361425e-14, "7532": 7.950724338540455e-20, "27082": 2.499433844709353e-28, "17966": -3.058481571579712e-23, "24631": 1.468759026890514e-14, "11569": -2.357291606358558e-08, "36647": -4.44213166250762e-10, "12859": -5.466815333754482e-10, "4683": 4.5002634935233e-26, "2598": 1.5583102531473166e-18, "1776": -7.054943651843559e-13, "33297": 1.0472057585829067e-16, "23": -1.9651799718772844e-12, "29701": -3.3606143355388693e-16, "37602": -1.4587283603262335e-09, "4573": -1.6871171750225053e-14, "27834": 1.5956200278813678e-18, "8013": -2.6350411985731625e-07, "12260": -7.288439816954817e-12, "19872": 2.31401642368078e-14, "38153": 2.1031523982397033e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_134.json <==
{"43597": -3.310568182438023e-12, "38589": -2.831220501098297e-12, "38838": 1.7516789071764932e-13, "20462": -1.847658692710752e-10, "36162": 4.716962848760886e-06, "8119": 5.009326168524094e-15, "4616": 1.2917470641315293e-13, "47637": -8.639945703325935e-11, "14317": 2.9205809823906748e-06, "13937": -2.619704800310707e-11, "24962": 6.378770844861492e-09, "46925": -3.2611812555982667e-11, "14887": -2.665550002944883e-09, "49456": -7.957434082321579e-13, "18395": 1.8726166450822035e-11, "34670": -7.942038519892503e-12, "45657": 1.9192947231516655e-09, "6573": -4.3573933523888275e-13, "10738": 3.448806344674704e-12, "9498": -4.054481472781646e-10, "8350": -9.606025827210707e-13, "27458": -1.6148833659190842e-10, "29359": -3.57359628000431e-11, "25546": 4.340931639753437e-13, "23347": -8.0880246076942e-13, "43221": -1.4003700542913888e-12, "24904": -7.249946736703761e-12, "49304": 1.2203993264847668e-06, "19032": -2.4696613027189174e-13, "34140": 1.002757699097856e-07, "19429": -5.664939546103087e-13, "15606": -4.761921523765977e-09, "31999": -8.057209066603122e-11, "17786": -4.122546215512557e-08, "45735": -7.605202578808701e-11, "18511": 9.508661946711072e-08, "13345": 1.5435819022968644e-07, "22702": -4.138219281135669e-12, "37208": -4.141805301505208e-11, "19567": -1.3161394196714582e-10, "19787": -6.895844784082783e-09, "25356": -2.997601472598532e-11, "45357": 9.534185066602512e-15, "25260": 7.584564798435167e-08, "14109": 2.02513672498128e-09, "29715": -4.5247300350936825e-10, "19411": -5.6182933860782214e-08, "36149": -7.1707417781397e-10, "1713": 1.659672616352581e-12, "18623": -1.276784927783936e-10, "31859": -5.689291810995201e-07, "10792": -3.520658417577316e-11, "8919": 9.18143783223968e-09, "37584": -2.350086705099619e-12, "49226": -1.1681843048449991e-08, "34126": -9.613170703914875e-08, "14847": -1.301748708826267e-10, "41761": -3.009036353418537e-10, "36771": 7.746755459336896e-10, "7734": -7.743762770774654e-13, "24076": -1.6114030998437556e-08, "20407": -1.2107602032074283e-08, "25863": -2.0674194300962512e-10, "22617": -1.795231074908088e-09, "14911": -7.201353402486177e-11, "31002": -9.949783219553865e-09, "7360": 1.1268134585407097e-06, "29977": -1.0602305167140003e-07, "33419": -1.0745745626650205e-08, "35756": -7.622003028728841e-11, "19308": -3.7324269896998885e-08, "1843": -1.17876441940723e-09, "25810": -7.48180468690407e-08, "47182": -2.7054858264818904e-07, "15003": -2.1397629761804593e-12, "44947": 8.533127981991129e-08, "27049": 3.5626612771011423e-08, "49207": -4.188219548950656e-08, "7175": -5.50953949129962e-08, "18865": -5.889614906884333e-10, "30962": -2.2290375767397563e-08, "32473": -6.811222874603118e-08, "12275": -1.1130524280034138e-10, "37499": 3.3115985509368784e-09, "27053": -8.109809490619568e-10, "4585": -6.742025604467017e-09, "33075": -1.636657698256272e-09, "49695": -5.3802416744019865e-08, "39323": -7.923160391665185e-12, "14000": -2.0698402636298852e-07, "21890": -2.4311200164106594e-08, "42695": 6.291606347019751e-09, "43732": -8.179603661062629e-10, "47654": -5.773355127303148e-09, "42307": -2.6496863730907094e-11, "34010": 4.1332580025255083e-08, "22216": -1.4041243862061847e-11, "49079": 1.5730545044334576e-07, "16780": 1.2866981040208537e-14, "2062": 2.5762219593161717e-06, "5267": -3.619944664023933e-07, "25996": -1.9124982153506664e-10, "44492": 1.2653705860898867e-10, "1611": -1.5627603378032262e-10, "44516": -1.1130811827797515e-09, "47642": -2.7273977347419542e-12, "8820": -9.684224255845919e-11, "24269": -5.791511714647868e-11, "45363": -4.8893566279017975e-11, "11580": 2.111919457092881e-06, "49051": -2.141478105954775e-10, "13639": -5.827982096917594e-09, "48466": -1.581360855217246e-15, "8492": -1.6093461285837662e-10, "33636": -2.3368234014498057e-09, "11547": -9.668909939364312e-08, "18814": -1.511087477368278e-09, "6094": -4.564589817235287e-10, "46765": -4.88789564379033e-11, "46700": -1.9667586457217112e-06, "23520": -7.523491829530826e-10, "30494": -1.5074903103595716e-08, "17140": -2.81522591905059e-08, "1469": -1.528236914793979e-08, "22416": 2.2917217711200533e-13, "7473": -2.2040752903351724e-11, "34499": -6.538701871616759e-12, "3493": -8.87886130840343e-07, "35015": -3.415420835040095e-09, "41648": -8.906590742707721e-11, "11930": -2.9824078762175077e-09, "42007": -1.1217087259041136e-09, "45652": -6.245104433588722e-10, "29854": -1.8836956883205858e-08, "7257": -7.752435915442391e-10, "1190": -2.0453524984809235e-10, "34508": 1.5393358410165092e-07, "39920": 3.178666929670726e-07, "41733": 2.4647201868430862e-14, "8918": -2.8656035877538955e-11, "40248": -1.0087879967132785e-12, "18471": -1.6152664275570494e-11, "48706": -1.2359170631359717e-10, "21161": -4.679510667848774e-10, "31279": -7.291976744649986e-11, "17701": 3.4435282714184723e-07, "8595": -2.159159309678138e-11, "27990": 2.5558381366863614e-07, "13688": -5.7130984387754324e-09, "34909": -1.7263153040403267e-07, "31601": -2.304002499897706e-08, "40058": -3.4397273918074234e-10, "20748": -7.316827463910158e-07, "49436": 2.0573129404510837e-06, "11653": -7.486272934897897e-09, "35304": 9.993651739481635e-11, "7297": -4.288837729404804e-08, "41462": -1.0311031195531228e-10, "17309": -6.379511319209996e-08, "14841": -8.945695739726034e-09, "24183": -6.289332388220714e-10, "35384": -4.0908672283013203e-11, "29868": 2.782345209263737e-13, "23614": 1.463301657622651e-08, "17234": -4.153102306503342e-09, "8943": -9.903276350087253e-07, "31854": -2.6174393763511716e-09, "3685": -1.3924529085329596e-08, "41357": -1.8511521204800374e-08, "9545": -4.911658191275592e-09, "29134": -2.2632285379131645e-08, "40062": -2.7283448389425757e-08, "4640": -8.339309243154958e-10, "6354": -5.6702862891166994e-12, "46655": -1.937547366992476e-08, "34053": -4.7319620222197045e-08, "16472": -6.184972090039764e-09, "37955": -9.489610208746058e-10, "17598": -7.852131389540773e-09, "24774": 2.81692507542175e-07, "28596": -1.843755015329407e-08, "8072": -1.5883372839198273e-08, "31110": -3.940936743607182e-10, "33837": -6.073397340600195e-09, "30752": -6.823549725254452e-09, "25435": 1.0271000405737141e-07, "18788": -3.4965176587409275e-11, "7364": -1.1073212569101543e-08, "12381": -1.673871735663468e-10, "49872": -3.8680744718355697e-10, "1933": 1.4188952235372199e-09, "11650": -2.5317604013253003e-07, "10962": -1.7100131310954225e-09, "40125": -4.060274250150542e-08, "21194": 1.6299646077300167e-09, "40158": -3.178739689246868e-07, "15442": 3.786944445093726e-13, "38038": -1.2119033554469638e-09, "47978": 8.072018999882857e-07, "1597": -1.5220736129806234e-11, "21027": -6.5373071539420735e-12, "45178": 4.86730118964265e-15, "9633": -1.118451336878934e-06, "2673": -5.6796295097583105e-12, "46650": 3.8562195598453464e-15, "49563": -2.496277886621101e-07, "13489": -7.928433465309581e-10, "25201": 7.467042769321926e-17, "17112": -1.9412900106874353e-12, "16793": 1.6216598241114086e-15, "11185": 7.4461229825247e-14, "21265": -3.120724382035811e-12, "10196": -9.529714795064592e-10, "15790": -3.9741400274795335e-12, "27637": -5.95856808338624e-10, "46169": -7.187736517089149e-12, "47448": -1.09674413995009e-09, "27558": -1.1090785928535851e-10, "28094": -1.7231965854236364e-10, "48083": -9.018064162091832e-08, "26097": 2.9839852648278625e-14, "17281": -4.4869153531523764e-11, "22824": -2.5665303837740794e-07, "6992": 9.013986002059937e-09, "17859": -1.3369715057276466e-10, "1730": -1.0181114631913069e-11, "40686": 9.984818660768724e-08, "1966": -8.594355449531577e-09, "43998": 1.1055790341429368e-16, "13732": 3.195229183235865e-14, "44601": -4.5766793022039565e-08, "22687": -1.9682595397280123e-12, "33658": -9.761350838743965e-08, "15590": 2.1278700914999227e-13, "34476": 1.0410931421426725e-13, "21481": -1.812618658685386e-14, "16757": -1.2962894091472776e-09, "45205": -4.3740702726502434e-10, "7314": -5.74340530690165e-09, "575": -1.7369115923315803e-08, "27760": -1.1859897508514905e-09, "18817": -9.327480938736699e-07, "23448": -2.933353429948604e-12, "43783": -7.734573870266104e-08, "28476": -3.227288658536054e-08, "42936": -9.21642449858151e-12, "48347": -4.764669938595034e-07, "26605": -5.831117810828346e-10, "18485": -5.623447805191972e-07, "17193": -2.295121774922859e-12, "23675": 2.6387637981930956e-19, "17000": -1.3911996887827627e-08, "38259": 2.0597488723863695e-20, "37432": 2.5243760932104344e-19, "49443": 1.201214869243818e-24, "11446": 4.1462211109699395e-22, "40943": 4.055662892499225e-24, "49100": 4.587940406275762e-15, "19928": -3.879368932757643e-07, "5429": 2.3220975239313018e-21, "45577": 3.1654028108357003e-19, "8715": -2.2993791818307143e-23, "37491": 1.0280231357753366e-15, "5943": 1.0149504527838873e-15, "35980": -3.4369805612666227e-11, "7286": 3.7495593049534827e-29, "36171": -4.963652838461283e-24, "30459": 1.0380387148975349e-22, "6780": -2.6330374325311823e-08, "7009": 4.06162240531659e-22, "38293": -6.155958904287214e-24, "18522": -4.2007540227892957e-16, "26181": 2.8729365349373925e-14, "6459": 6.6543446003695994e-18, "21839": 1.1411655617048298e-15, "40785": -1.017412053264359e-24, "47596": 4.001812925480408e-08, "47479": 1.7365511509272886e-20, "39120": 3.9643878089871216e-20, "42646": 1.2260670451992584e-13, "28391": 4.84034383670069e-16, "21243": 1.1115207468629859e-13, "37341": 2.452960616678118e-15, "30188": 4.818950078909894e-22, "6273": -2.553323383835959e-07, "22549": 1.0328636358979913e-21, "49558": 4.277748945000215e-13, "47429": 4.0504797053312475e-14, "21914": -6.568923877070532e-11, "35684": -1.9773480075535588e-10, "23402": 7.857620778608317e-16, "19537": -1.0379525853786435e-16, "25061": 8.889342907264313e-16, "25819": 9.720824541365261e-15, "32827": 3.655974939313403e-18, "37159": 1.7419082013413202e-17, "46331": 2.980369863511185e-16, "22363": -5.7840385976071895e-25, "3095": -2.4205109028230254e-09, "28089": 2.910925623808569e-14, "46145": 1.4194959046759646e-18, "30348": 4.968123337863074e-26, "14095": -1.745495958903523e-24, "25587": -3.6099061904320585e-16, "7820": -1.8128280994400559e-12, "27554": 1.7930812336285457e-17, "11298": -1.4043523369706806e-17, "9333": 7.79727789204725e-23, "44220": 3.704731937297605e-21, "27766": 4.535884924476175e-17, "17042": 1.2928756211842978e-16, "13355": 7.979523693815029e-23, "39558": 2.2989539264071207e-28, "16527": -2.4226695736663364e-17, "46077": -8.432246904321675e-18, "5762": 6.094109527190809e-23, "49629": 6.459249839447723e-21, "3212": 5.654394419652782e-22, "48789": -5.9138290307001774e-15, "18920": 1.1951553209750624e-22, "40837": 8.651239795653964e-07, "22752": 3.0915645046785085e-23, "33900": -3.5337038133327156e-22, "26680": 9.947823286424204e-22, "32687": 2.1978028326562515e-22, "1192": 1.152068305104091e-16, "15583": 6.663751666649419e-23, "48413": 8.782490023667072e-25, "42941": 4.9065867194636855e-23, "20977": 3.2982927366635827e-19, "1482": 2.620418845061836e-17, "13730": -4.045169267522749e-25, "46871": 8.333965977177712e-14, "6797": 1.1936642754143537e-19, "15039": 5.21285488733203e-13, "28182": 3.944007661969206e-21, "28904": 1.6878914478395905e-15, "41565": 6.510502176784054e-27, "18491": -9.504047880252569e-24, "24545": 6.685976217113421e-09, "1922": 2.8530560566177295e-27, "38778": 1.7483333047773408e-20, "26943": -5.861136685583801e-26, "21611": 8.117421665398972e-15, "17168": -2.200635536800811e-16, "30148": 1.507466929062673e-10, "13390": 1.2944280737579373e-16, "49606": -3.9315724373125367e-22, "21407": -6.690520804476102e-14, "31215": 7.720404621145587e-21, "9532": -6.94113424515308e-08, "40222": -7.965603998627557e-08, "30288": -3.57042154064402e-07, "20228": -4.162095137871802e-06, "14435": -1.3676388022076935e-08, "45983": 5.520728188837531e-13, "20870": 2.9279192403919296e-09, "31438": -3.7899769722571364e-07, "2215": -6.961219378709416e-10, "14502": 1.712236212370044e-06, "43848": -2.751260885780482e-10, "32434": -1.0211272183369147e-06, "3170": 4.612310249285656e-07, "6385": -2.3936584625516844e-07, "37304": 1.0137104027307942e-06, "27702": -6.485600251293633e-12, "15964": 1.358091594738653e-06, "38597": -7.548280933633578e-08, "11209": -1.2519860774773406e-06, "5041": -3.806541748474501e-09, "1233": -1.9480324908727198e-08, "4353": -2.0422898927563438e-08, "12684": -7.3515953324942984e-09, "25849": -7.2308532494957944e-09, "33782": 7.573666628742093e-13, "44782": -1.5027691091518136e-08, "30397": -1.1964248480822448e-09, "40675": 2.3610481036939746e-07, "47892": -3.478677399471053e-07, "30442": -5.797839719434705e-08, "20211": -1.1197530511708464e-06, "22655": -3.3829008483365897e-09, "35031": -1.1031970359454135e-07, "11674": -3.549498206207452e-13, "33398": -1.3365104578610953e-08, "2267": -1.409952821163074e-09, "13702": -5.742444852963047e-10, "46881": -5.231143296313689e-10, "13882": -3.452817054494517e-08, "36350": 3.2633883204327745e-17, "46254": 1.3489485581885674e-06, "28158": -4.508247074264116e-12, "38132": 1.4805323189648334e-08, "19079": -4.080997939581721e-08, "40392": 6.528132416860899e-07, "29893": -7.662500495220215e-11, "29126": 1.0344502143766476e-08, "31757": -2.1478088001458673e-06, "15939": 8.027338793681338e-09, "32807": -2.0382669076862703e-12, "28556": -8.163512461578648e-07, "7090": 1.9082047053586848e-10, "12596": -1.4929281633158098e-07, "39948": -2.670286214367934e-09, "32997": -5.706856498477464e-08, "28065": 7.596106854634854e-08, "45893": -3.6953585436094727e-07, "27688": -5.321334484165163e-09, "29116": -1.3312836943946138e-10, "11375": -1.1000131916460987e-09, "32542": -1.8537167356669215e-09, "22536": -1.2669529780851008e-07, "41552": 5.121149282416582e-09, "4527": -9.629520097975686e-11, "43162": -6.736673867635545e-07, "23604": 1.2194361715955893e-06, "44160": -4.514461249272017e-09, "15596": 1.4265809795688256e-06, "16331": -1.3281822930366616e-07, "23493": -2.556459210989459e-10, "34271": -6.562426051459624e-07, "20183": 7.990329797968282e-18, "17423": 9.113379064729088e-07, "8851": -4.463210530047945e-07, "31331": -3.178305618689592e-08, "35852": -2.7117948775412515e-07, "36951": -1.383391534659495e-08, "38960": -7.564343032159804e-17, "34756": -5.121783885897457e-09, "41263": -2.752523414528696e-06, "41804": -8.405939833089349e-11, "41422": -8.827959163681953e-08, "13939": -8.969848301620953e-12, "3907": -5.459452334655168e-10, "7756": 1.1567128588296782e-08, "46364": 2.674499582638308e-17, "36239": -1.4861192138004853e-11, "15692": -2.042448241784678e-12, "24336": -3.06683983763989e-11, "45091": -3.8919537814763316e-07, "2017": -9.302296177793323e-08, "30572": -6.038995414847648e-10, "19776": -3.421980636630906e-07, "25915": -4.025745070634912e-09, "38964": 8.616200375399785e-08, "7526": -3.2621292689327674e-07, "41732": -4.5327311681830906e-08, "49453": -8.440213150606724e-07, "18190": -4.3771419200311357e-07, "25999": -3.965960004848057e-09, "34579": 3.6089367347541464e-17, "34100": -4.57803447928562e-11, "1662": 7.28107639623903e-21, "5704": 1.2793231552393229e-26, "19437": 1.473965230197518e-14, "6432": -8.263535695833286e-15, "33438": -9.732605499112148e-16, "34634": -8.175529480833332e-14, "6080": -1.46385570332086e-09, "3065": -8.878683344093474e-10, "2401": 5.369790102480697e-14, "13563": 1.7973933429209768e-24, "36315": -2.265470363388422e-12, "25178": 8.93621250131274e-14, "47929": -1.957465439739181e-12, "161": -3.742815953000633e-12, "35904": -2.0215632426305954e-18, "40609": -5.434263619329602e-17, "17204": 1.7902062284287345e-24, "20570": -1.2950875181300114e-12, "21127": -1.2193626390203307e-25, "47681": 2.1965758667032988e-16, "13244": 2.8821270061632826e-27, "38728": -4.780980611407415e-10, "39781": 2.4369302216897988e-14, "9062": 3.2998389804195444e-15, "45871": 1.7761335932790898e-16, "44925": 2.0572826220163092e-16, "14046": 2.9090449586240052e-30, "19637": -7.501586851699216e-11, "7532": 7.955880000202133e-20, "27082": -9.691409673020811e-27, "17966": -4.538419024109798e-22, "24631": 1.493634521078889e-14, "11569": -5.5435485535326734e-08, "36647": 3.87990883865541e-09, "12859": -5.477433506761997e-10, "4683": 4.5030781245812254e-26, "2598": 1.6191928141827508e-18, "1776": 3.720249003064287e-14, "33297": 1.3782512694874346e-14, "23": -1.959688271033211e-12, "29701": -3.401432588569258e-16, "37602": -1.462186260958731e-09, "4573": -3.7254160734491275e-16, "27834": 1.6118650279312967e-18, "8013": -2.626250932280527e-07, "12260": -7.304571877919663e-12, "19872": 2.1809894927386775e-13, "38153": 1.5309476589216246e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_136.json <==
{"43597": -3.3136837458008772e-12, "38589": -2.8490551931548147e-12, "38838": -6.172830801197404e-13, "20462": -1.8469187290648392e-10, "36162": 4.67202698928304e-06, "8119": 5.016899490105494e-15, "4616": 1.9695116915932794e-14, "47637": -8.678623097946314e-11, "14317": 3.331906327730394e-06, "13937": -3.1407365597146963e-10, "24962": 6.770650706755532e-09, "46925": -3.246477739415887e-11, "14887": -1.6781629419426736e-09, "49456": -7.780091675069212e-13, "18395": 1.8566552809073933e-11, "34670": -7.922861151865579e-12, "45657": 1.9162738063016604e-09, "6573": -4.346650264112212e-13, "10738": 3.477012948394087e-12, "9498": -2.4811219745402013e-09, "8350": -2.3445760849276354e-13, "27458": -1.6112580714100488e-10, "29359": -3.549468705066339e-11, "25546": 6.501511839746704e-14, "23347": -7.993654566398889e-13, "43221": -1.390590333855135e-12, "24904": -7.255071543532665e-12, "49304": -5.8303420757965796e-08, "19032": 8.844801044458235e-15, "34140": 1.3433487993097515e-06, "19429": -5.626414048207073e-13, "15606": -4.614802762148429e-09, "31999": -7.985213185124351e-11, "17786": -4.1997118671588396e-08, "45735": -7.609304852884691e-11, "18511": 1.1635755470251752e-07, "13345": 9.31348296262513e-08, "22702": -4.111892250302507e-12, "37208": -1.552379752522981e-12, "19567": -1.6780329903376412e-10, "19787": -1.0081944168405244e-09, "25356": -3.022101319194448e-11, "45357": -1.9525846217671727e-11, "25260": -4.543466047834954e-07, "14109": 1.0869138478142304e-08, "29715": -4.4416886835207947e-10, "19411": -1.798497883953587e-08, "36149": -7.144060898411908e-10, "1713": 2.4161667675284826e-13, "18623": -1.3206429283485477e-09, "31859": -5.680333288182737e-07, "10792": -3.482708565982762e-11, "8919": 8.502460957515723e-09, "37584": 1.8402476536973772e-13, "49226": -1.5961777455331116e-09, "34126": -1.6560292692702205e-07, "14847": -1.3019745004339e-10, "41761": -2.9720392813459284e-10, "36771": 7.886937769541191e-10, "7734": -7.729314150523026e-13, "24076": -1.2181830655322301e-08, "20407": -4.11641121189632e-09, "25863": -7.546768210353605e-10, "22617": -1.7984016498218125e-09, "14911": -7.10599287745417e-11, "31002": -8.105094195798301e-08, "7360": -3.165387951753473e-08, "29977": -2.1416090234538387e-08, "33419": 5.622553658213292e-07, "35756": -7.521276657040943e-11, "19308": -3.710834306502875e-08, "1843": -1.1711406289194315e-09, "25810": -8.651925043068331e-08, "47182": -3.834594508589362e-08, "15003": -3.3865156772588945e-12, "44947": 7.525933369834092e-07, "27049": 4.8079300540848635e-08, "49207": -4.1816001328243146e-08, "7175": -5.4829552453838915e-08, "18865": -5.885900655755449e-10, "30962": -2.261183462692884e-09, "32473": -6.812208397377617e-08, "12275": -1.1042529390881128e-10, "37499": 3.331666054151583e-09, "27053": -8.006849627761881e-10, "4585": -6.678168240625837e-09, "33075": 2.5990664198616287e-07, "49695": -5.330196373165563e-08, "39323": -6.925097828514026e-09, "14000": -2.073647635825182e-07, "21890": -7.937807633418004e-10, "42695": -2.189198378133028e-09, "43732": -8.132777784553014e-10, "47654": -5.725009799562031e-09, "42307": -2.6422423277105977e-11, "34010": 4.180224877359251e-08, "22216": -1.4099026633684897e-11, "49079": 1.5098299854798825e-07, "16780": 1.2803401053121735e-14, "2062": -1.2130135473853443e-07, "5267": -4.224349652304227e-07, "25996": -1.891815176735534e-10, "44492": 1.1764755836196628e-10, "1611": -3.1039737447002835e-09, "44516": -1.1082553763586134e-09, "47642": -5.824916937680058e-11, "8820": -9.733564648728432e-11, "24269": -5.7984297918700634e-11, "45363": -1.1591418797030073e-10, "11580": 8.058637490648835e-07, "49051": -2.011211475139163e-10, "13639": -2.251912611939133e-08, "48466": -1.5869321085486927e-15, "8492": -3.71472130833439e-10, "33636": -2.3340760435530683e-09, "11547": -9.537072287457704e-08, "18814": -1.7253958262131164e-09, "6094": -6.302934563162665e-11, "46765": -1.0278546676983913e-12, "46700": -3.065370492549846e-06, "23520": -7.375852151270124e-10, "30494": 5.520877834896964e-07, "17140": -3.7812647235568875e-08, "1469": -1.5205529280137853e-08, "22416": 2.287614813290678e-13, "7473": -2.2090235890503962e-11, "34499": -6.217767620220194e-12, "3493": -2.3727977804810507e-07, "35015": -3.358231026595604e-09, "41648": -8.915582161428404e-11, "11930": -2.9980506965898712e-09, "42007": -3.872621112677166e-10, "45652": -6.257772078299695e-10, "29854": -1.889772960339542e-08, "7257": -4.8705636745971503e-11, "1190": -2.0332407979495315e-10, "34508": 1.4906447631801711e-07, "39920": 3.170725904055871e-07, "41733": 2.4702238681211658e-14, "8918": -2.2364247953543526e-10, "40248": -6.044287292894523e-11, "18471": -1.6056451307422392e-11, "48706": -1.579344988122955e-10, "21161": -4.704447942316392e-10, "31279": -7.323614631404851e-11, "17701": 1.1633435406110948e-06, "8595": -2.166032804507001e-11, "27990": 3.5361588857085735e-07, "13688": -5.907640598934449e-09, "34909": -2.645507635179456e-08, "31601": -2.2761351914368788e-08, "40058": -7.229152831911279e-10, "20748": 2.805361418722896e-06, "49436": 2.050378498097416e-06, "11653": -1.2798623494347794e-08, "35304": -1.4919553092962445e-10, "7297": -1.0001251382618648e-08, "41462": -4.62433602521628e-09, "17309": -6.239386607376218e-08, "14841": -8.650122396147708e-09, "24183": -7.36065386419682e-09, "35384": 2.1636632643960013e-13, "29868": -1.9325374633893944e-10, "23614": 1.4291809513622411e-08, "17234": -1.9610304491379793e-09, "8943": -4.3347353084755014e-07, "31854": -2.6071231840063547e-09, "3685": -1.3605152560103306e-08, "41357": -1.847255859388497e-08, "9545": -3.481498467294841e-08, "29134": -2.244697938635909e-08, "40062": -1.0250189141913779e-08, "4640": -4.944865628075945e-10, "6354": 6.710701330563118e-13, "46655": -1.740624178125927e-08, "34053": -4.7064848018862904e-08, "16472": -6.059616808329338e-09, "37955": -9.394789390881897e-10, "17598": -7.688193193189363e-09, "24774": 2.7720045636669965e-07, "28596": -1.84867392505339e-08, "8072": -1.5561662181085012e-08, "31110": -5.187571483489251e-10, "33837": -6.059062584995445e-09, "30752": -2.1552997608864644e-08, "25435": 4.7455632739001885e-06, "18788": -4.795302377402777e-09, "7364": -3.148708405120715e-09, "12381": -1.6697468407933513e-10, "49872": -3.817619276258455e-10, "1933": 2.8755255954138192e-09, "11650": -2.5319670271528594e-07, "10962": -1.688002293498414e-09, "40125": 1.6200203845073702e-08, "21194": -2.0333425915231018e-11, "40158": -3.102803134424903e-07, "15442": 3.748942887897566e-13, "38038": -1.1973786406827003e-09, "47978": -3.591964059523889e-09, "1597": -1.5106570508405248e-11, "21027": -6.5006628552355394e-12, "45178": -2.0246564841341907e-11, "9633": -1.120372303375916e-06, "2673": -5.622373660391089e-12, "46650": -1.6931332637998286e-12, "49563": -2.467034505571064e-07, "13489": -7.922090539125293e-09, "25201": 2.0116342628658764e-17, "17112": -8.099620973922583e-11, "16793": -4.194103831595131e-12, "11185": 7.451899069598616e-14, "21265": -3.0836464024602828e-12, "10196": -9.45675648900135e-10, "15790": -3.9499883398852464e-12, "27637": 3.332001016244368e-13, "46169": -2.680759607354144e-11, "47448": -1.0919010140497676e-09, "27558": -1.2925114312167807e-08, "28094": -2.0664007394088912e-08, "48083": -9.024441283145279e-08, "26097": 1.0652532323037964e-13, "17281": -4.467144709696669e-11, "22824": -2.5569366357558465e-07, "6992": -1.4089675204331797e-08, "17859": -1.3195794457132592e-10, "1730": -2.4760337877238747e-11, "40686": 1.2833658047384233e-07, "1966": -3.304811357907056e-08, "43998": 1.1058438642878518e-16, "13732": -1.8090619280375364e-11, "44601": -2.0284184643060144e-07, "22687": -1.9504283171184467e-12, "33658": -1.334254307039373e-07, "15590": 2.1309028760269078e-13, "34476": 1.0372606907508436e-13, "21481": 3.864103319001916e-14, "16757": -1.2974874508131506e-09, "45205": -4.331369707344379e-10, "7314": -6.702241872602599e-09, "575": -5.5830760153918746e-11, "27760": -1.175737285308287e-09, "18817": -9.125044897473344e-08, "23448": -2.9195942538584596e-12, "43783": -5.8058236618308e-07, "28476": -3.217391864041019e-08, "42936": -9.182505450455736e-12, "48347": -4.735168204206275e-07, "26605": -1.9536569584310826e-10, "18485": -5.585728786172695e-07, "17193": -1.8214147638057065e-12, "23675": 1.9157043901488154e-18, "17000": -1.3967278889026602e-08, "38259": 1.533863510694451e-23, "37432": -5.76136447577591e-12, "49443": 1.183350325184183e-24, "11446": 4.1800944195868953e-22, "40943": 4.054718625995676e-24, "49100": 4.54287910051478e-15, "19928": -3.876786820455891e-07, "5429": 2.2871912290957743e-20, "45577": 3.143660885422627e-19, "8715": -2.2873381667456018e-23, "37491": 1.0283515728006344e-15, "5943": 3.0090368933783878e-21, "35980": -2.8588910794269395e-08, "7286": 4.958676179633018e-29, "36171": -4.997082397041834e-24, "30459": 1.0219372434066326e-22, "6780": -2.657091258129185e-08, "7009": 3.084802342288291e-17, "38293": -6.74641655867971e-24, "18522": -4.208352967117351e-16, "26181": 2.853701433144784e-14, "6459": 3.6895090233260376e-16, "21839": -4.455432550676264e-12, "40785": 1.5878182606765722e-20, "47596": 3.3855641845548234e-08, "47479": 1.7719123143203636e-20, "39120": 3.948826150596041e-20, "42646": 1.8370818681273246e-20, "28391": 4.817265365261562e-16, "21243": 7.876657746387147e-21, "37341": -5.144354942032692e-10, "30188": 4.827315791037581e-22, "6273": -5.4192160092725317e-08, "22549": 1.0371993668943797e-21, "49558": 2.728997854518217e-14, "47429": -2.0182310683791727e-12, "21914": -2.4487518679450204e-09, "35684": 1.0688970064620662e-07, "23402": 1.0290056939941516e-15, "19537": -1.0260519048186186e-16, "25061": 8.89630445929956e-16, "25819": 9.78045396678607e-15, "32827": 3.65714043679649e-18, "37159": -4.4870538059392094e-17, "46331": 2.9666661939135907e-16, "22363": 7.009815277490622e-21, "3095": -2.4272877041653373e-09, "28089": 3.0139581609411664e-16, "46145": -2.136146294573482e-12, "30348": 4.8626649607866686e-26, "14095": -3.1867141370411517e-18, "25587": -3.454127302311336e-16, "7820": -1.8479371678703505e-12, "27554": -9.143425262869817e-16, "11298": -3.175387552913463e-16, "9333": 7.821095180497683e-23, "44220": 3.7328556742276244e-21, "27766": 4.652386034564878e-17, "17042": 1.8591327584238837e-19, "13355": 8.012438757313195e-23, "39558": 1.031724523068131e-26, "16527": -2.4132612213791583e-17, "46077": -7.892195571636829e-18, "5762": 6.104026455402523e-23, "49629": -2.507004266371055e-19, "3212": -5.1967693069477855e-20, "48789": -5.519662248695389e-15, "18920": 1.2047333545418938e-22, "40837": 9.74304953160754e-07, "22752": -4.271651257077529e-22, "33900": -3.472268335776062e-22, "26680": 9.889354178306671e-22, "32687": 2.064410334779032e-23, "1192": 1.1583244375129522e-16, "15583": -1.3861684092474974e-21, "48413": 9.077292274328821e-24, "42941": 5.748350530254991e-23, "20977": -3.313844524069711e-24, "1482": 2.6409719671780635e-17, "13730": 3.0244799272841623e-19, "46871": 8.497250212485818e-14, "6797": 1.2179346593154545e-19, "15039": 5.167848570949984e-13, "28182": 6.353820500499011e-20, "28904": 1.69633276643369e-15, "41565": 2.101228361190724e-19, "18491": -9.887222865467381e-24, "24545": 6.72778980970179e-07, "1922": 2.023390935888172e-26, "38778": 6.291310849349291e-19, "26943": -9.502009069243025e-25, "21611": 8.150652461985652e-15, "17168": -2.2780292018892325e-16, "30148": 1.5048665091832447e-10, "13390": 1.317152908941586e-16, "49606": 4.485892485718216e-19, "21407": -6.95673987166634e-14, "31215": 9.918168174839646e-22, "9532": -6.909451144565537e-08, "40222": -1.4346396293163366e-09, "30288": -3.5507429174685967e-07, "20228": -9.470768418395892e-07, "14435": -1.3483879790499032e-08, "45983": 5.470396271384237e-13, "20870": -2.0760761998417365e-09, "31438": -3.750953396775003e-07, "2215": -6.823462350702414e-10, "14502": 2.741663251981663e-07, "43848": -2.732556958484622e-10, "32434": -1.0214317853751709e-06, "3170": 4.4348274741423666e-07, "6385": -4.67122340808146e-09, "37304": 7.318761845453992e-07, "27702": -2.701106482580484e-13, "15964": 1.3532128377846675e-06, "38597": -5.826275462084141e-09, "11209": -2.535870862629963e-06, "5041": -3.746306820318068e-09, "1233": 6.86045211750752e-08, "4353": -9.339697071286679e-11, "12684": -7.358227804843409e-09, "25849": -1.1455958577599734e-11, "33782": 7.526244167818663e-13, "44782": -1.494225543297034e-08, "30397": -9.592591998508482e-11, "40675": 2.313420282007428e-07, "47892": -3.291204961897165e-07, "30442": -5.802801439358518e-08, "20211": 2.1885027763346443e-06, "22655": -3.338291643117941e-09, "35031": -2.1741255906704282e-08, "11674": -3.553510567397278e-13, "33398": -1.4472518294894599e-08, "2267": -8.431024212107729e-10, "13702": -1.7243130751368185e-12, "46881": -1.7958794173988935e-10, "13882": -3.391439662436824e-08, "36350": -1.8454091588182564e-09, "46254": 1.3470707926899195e-06, "28158": -3.3065373356011563e-12, "38132": 1.4693569028167985e-06, "19079": -3.9106051730186664e-08, "40392": 1.8032950777069345e-07, "29893": -7.695162562715296e-11, "29126": 1.1857883919219603e-07, "31757": -1.7986357292443245e-08, "15939": 5.636289657218185e-09, "32807": -2.0133920572429354e-12, "28556": -1.2756510159306345e-06, "7090": -8.839681209238393e-10, "12596": -5.115612466966013e-08, "39948": -3.6348497545191094e-09, "32997": -5.59295649793512e-08, "28065": 4.648922669048261e-08, "45893": -3.702446633724321e-07, "27688": -5.407649439348461e-09, "29116": -1.3198760140387122e-10, "11375": -1.980194674899849e-08, "32542": -1.8560314396509625e-09, "22536": -1.2628885315280058e-07, "41552": -4.702060962813448e-09, "4527": -9.41542330212819e-11, "43162": -6.999655965955753e-08, "23604": 1.2161376616859343e-06, "44160": -4.4614818506261145e-09, "15596": 1.4195371704772697e-06, "16331": -1.3067463555671566e-07, "23493": -1.4278691076730077e-11, "34271": -6.6859348635262e-07, "20183": 7.580713929098963e-17, "17423": -2.683168816020043e-07, "8851": -5.231597697274992e-07, "31331": -3.176004526039833e-08, "35852": -2.728019978803786e-07, "36951": -2.8435010790417437e-07, "38960": -6.353899069215518e-16, "34756": -5.012263493142655e-09, "41263": -7.154900458772318e-07, "41804": -8.328267242507792e-11, "41422": -2.0799038793484215e-06, "13939": -8.973800869060966e-12, "3907": -7.013273642386686e-12, "7756": 5.485035785568471e-07, "46364": 1.1929854227612922e-16, "36239": -1.4842408552206976e-11, "15692": -1.8219887404358204e-12, "24336": -3.0499609782186354e-11, "45091": -3.9215194647113094e-07, "2017": -9.109084686542701e-08, "30572": -5.935377189736357e-10, "19776": -3.760059641422231e-08, "25915": 4.1361761304870015e-07, "38964": 1.3120459163573628e-09, "7526": -1.0467958055926374e-08, "41732": -4.534742004125292e-08, "49453": -8.535055258107604e-07, "18190": -2.7740674113374553e-07, "25999": -3.968466888437661e-09, "34579": 3.579133086411616e-17, "34100": -4.5801737402761944e-11, "1662": -2.561142875571133e-18, "5704": 1.263578754981155e-26, "19437": 1.237726385955578e-14, "6432": 6.499457446036434e-16, "33438": -2.4285231999891292e-17, "34634": -6.289844946966161e-12, "6080": -1.4587835384105574e-09, "3065": 2.5469895081897675e-09, "2401": 5.370188546779085e-14, "13563": 1.770014150268245e-24, "36315": 3.818510076550059e-15, "25178": 8.881189241059101e-14, "47929": 6.469798248575145e-14, "161": -7.16054602764582e-12, "35904": -2.406698535835285e-18, "40609": -4.0035634291795145e-17, "17204": -5.92360042594076e-18, "20570": 6.404323713914816e-22, "21127": -1.2357737808178059e-25, "47681": 2.1434878120363396e-16, "13244": 6.41971799921432e-26, "38728": -2.095585207098627e-12, "39781": -1.2973203240840281e-11, "9062": -4.494060505677577e-12, "45871": 1.788103492312773e-16, "44925": 1.1271765584710408e-14, "14046": 1.484723468252425e-30, "19637": 1.9414533864023018e-14, "7532": 7.943372124611536e-20, "27082": 2.4791838950503365e-28, "17966": -4.7463158057249775e-22, "24631": -2.438135027205135e-09, "11569": -2.362332907068776e-08, "36647": -4.4292125522815695e-10, "12859": -5.468452912715804e-10, "4683": 4.4747919144508123e-26, "2598": -1.0854081356441577e-15, "1776": -7.445724809276855e-13, "33297": 1.0558003636706797e-16, "23": -1.958896152925993e-12, "29701": -3.4262713003518983e-16, "37602": -3.437087420232743e-11, "4573": -3.6847018466525734e-16, "27834": 1.6169323363637965e-18, "8013": -3.7324980439734645e-08, "12260": -5.490026211418808e-09, "19872": 2.4214954179183415e-14, "38153": 1.9913959253011081e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_138.json <==
{"43597": -3.2907955874184047e-12, "38589": -2.832207558756128e-12, "38838": 1.753131060461266e-13, "20462": -1.8459711537133217e-10, "36162": 4.559499757306185e-06, "8119": 5.826142485934518e-15, "4616": 1.3065004807188974e-13, "47637": -6.706656757726748e-11, "14317": 3.3466560580563964e-06, "13937": -3.0522326333048966e-10, "24962": 6.284132769707185e-09, "46925": -3.237085946516949e-11, "14887": -1.6239286582120371e-09, "49456": -7.760111997434649e-13, "18395": 1.8613631469488467e-11, "34670": 2.8587917623446035e-14, "45657": -7.944996838205043e-08, "6573": 1.2289992699747454e-13, "10738": 3.297089814710552e-12, "9498": -4.0621689345599066e-10, "8350": -2.3642481201957555e-13, "27458": -1.1364247043399445e-10, "29359": -3.516771249212347e-11, "25546": 4.3497849636434105e-13, "23347": -8.175296919467334e-13, "43221": 5.816746010637447e-14, "24904": -7.272069231512024e-12, "49304": 1.2216090681249625e-06, "19032": -2.48610756547335e-13, "34140": 9.321993843514065e-08, "19429": -5.670721596288952e-13, "15606": -3.3633776319597075e-11, "31999": -8.020582809020738e-11, "17786": -4.205441683780009e-08, "45735": -8.230066801673264e-12, "18511": 1.1640304364846088e-07, "13345": 1.5482399362554133e-07, "22702": -4.140692996812412e-12, "37208": -1.563106631977118e-12, "19567": -1.3095667605877992e-10, "19787": -1.0063284650030369e-09, "25356": -5.360752119987211e-11, "45357": 9.579248066429388e-15, "25260": -4.556529802357545e-07, "14109": 1.0828676622054445e-08, "29715": -4.4278539168551845e-10, "19411": -1.801921811761531e-08, "36149": -1.7307355548723535e-10, "1713": 1.6658222110749188e-12, "18623": -1.326549203817251e-09, "31859": -5.66827679904236e-07, "10792": -3.508307533373056e-11, "8919": -2.7522418122316594e-08, "37584": 1.8519753330718813e-13, "49226": -1.6028056659678214e-09, "34126": -9.698092640064715e-08, "14847": -2.2912622910098435e-08, "41761": -3.002308679445065e-10, "36771": 7.845661342820165e-10, "7734": 3.727704587066019e-14, "24076": -1.2393947201871924e-08, "20407": -1.2098189117182301e-08, "25863": -2.050366820771643e-10, "22617": -1.7863489576441793e-09, "14911": -7.22801471453316e-11, "31002": -1.0032192854225741e-08, "7360": 1.1017100405297242e-06, "29977": -2.1432422059319833e-08, "33419": -1.0322205312718324e-08, "35756": -3.890393649591539e-12, "19308": -2.8272402197160318e-09, "1843": -1.1770455721205053e-09, "25810": -7.585872907611702e-08, "47182": -2.7720756179405726e-07, "15003": -2.12636375521158e-12, "44947": 8.274970753063826e-08, "27049": 2.0194243006699253e-06, "49207": -1.9176555099420511e-07, "7175": -2.119080200202461e-08, "18865": -5.922092816135205e-10, "30962": -2.272344090670231e-09, "32473": -8.330577117021676e-08, "12275": -1.1101378150080166e-10, "37499": 3.3003462185376975e-09, "27053": -8.151518904320199e-10, "4585": -6.762212123589961e-09, "33075": 2.644838161813823e-07, "49695": -5.5881294258597336e-08, "39323": -7.921731846882718e-12, "14000": -1.012857131499345e-09, "21890": -2.404574850345398e-08, "42695": -2.1943071804031433e-09, "43732": -2.0119719779110312e-10, "47654": -5.740984576618757e-09, "42307": -4.365099670611272e-10, "34010": 4.251963758861166e-08, "22216": -1.4056266567363807e-11, "49079": 1.4954164839764417e-07, "16780": 1.2839441457994458e-14, "2062": -1.0878729028718226e-07, "5267": -4.116661784792086e-07, "25996": 3.1809097023050015e-10, "44492": -4.799120212339858e-09, "1611": -1.5714286816237433e-10, "44516": -2.3854394015643265e-09, "47642": -5.775590422585353e-11, "8820": -1.3034668455702558e-08, "24269": -1.5629024116559087e-11, "45363": -1.1771601748922222e-10, "11580": 8.212050488509703e-07, "49051": -2.1623607071585838e-10, "13639": -2.2479031969169228e-08, "48466": -1.6114494772069684e-15, "8492": -1.6222914678287736e-10, "33636": -2.3460737796909825e-09, "11547": 1.2142180594310048e-06, "18814": -1.724324460994353e-09, "6094": -6.359899412666792e-11, "46765": -4.875698456086042e-11, "46700": -3.0638755106338067e-06, "23520": -7.578381255868294e-10, "30494": -1.5236889083780625e-08, "17140": -3.841515194835665e-08, "1469": -1.5275549714033332e-08, "22416": -7.560985258031616e-13, "7473": -2.213420419172607e-11, "34499": -6.587183055961621e-12, "3493": -2.3760472345202288e-07, "35015": -3.430241202195816e-09, "41648": -8.943988605292219e-11, "11930": -2.9969844383970212e-09, "42007": -3.930530068085858e-10, "45652": -6.243766059732536e-10, "29854": -1.8826922243420086e-08, "7257": -4.9070195823341933e-11, "1190": -2.0488286067710249e-10, "34508": 1.5284518894986832e-07, "39920": 3.149847032091202e-07, "41733": 2.463676642252069e-14, "8918": -2.899426011782058e-11, "40248": -6.085870002392468e-11, "18471": -1.6198726388028106e-11, "48706": -1.5808887532386962e-10, "21161": -1.5716262069531695e-08, "31279": -7.399371393379539e-11, "17701": 1.142642645390879e-06, "8595": -2.1698851049301027e-11, "27990": 3.5390613106756064e-07, "13688": -1.0305949843525397e-10, "34909": -2.6686345577786597e-08, "31601": -2.3845398544608543e-08, "40058": -3.439536711002944e-10, "20748": -7.274595077433332e-07, "49436": 2.0520465113804676e-06, "11653": -7.511158806039475e-09, "35304": -1.493316581502313e-10, "7297": -4.353737637075028e-08, "41462": -4.606468984036383e-09, "17309": -2.7625552956322963e-09, "14841": -8.02543631550634e-09, "24183": -7.384934441745372e-09, "35384": 2.157338299972264e-13, "29868": 2.7752699769366396e-13, "23614": 8.170988508027222e-08, "17234": -4.15512335649737e-09, "8943": -9.935348543876898e-07, "31854": -2.6203241798583576e-09, "3685": -1.3948503685412561e-08, "41357": -1.8527355649666788e-08, "9545": -3.50936133486357e-08, "29134": -2.28480416808452e-08, "40062": -2.7418844084081684e-08, "4640": -8.340910739867979e-10, "6354": 6.691183523054034e-13, "46655": -2.1409046979670165e-08, "34053": -4.773561812498883e-08, "16472": -6.205811864390398e-09, "37955": -9.558531743891763e-10, "17598": -7.890427866641403e-09, "24774": 6.686614284490133e-08, "28596": -1.8708693261260123e-08, "8072": -8.776918747344098e-09, "31110": -3.993303465676945e-10, "33837": -3.6010074921932755e-08, "30752": -2.5821581317586606e-08, "25435": 4.779522896569688e-06, "18788": -4.955424515173945e-09, "7364": -3.406582127496449e-09, "12381": -1.5333745384538133e-10, "49872": -3.867275666369352e-10, "1933": 1.1861178705885322e-09, "11650": -1.7964552512239607e-08, "10962": -1.7248860118002085e-09, "40125": -1.014556232803443e-06, "21194": -2.0500403458134642e-11, "40158": -3.1680417578172637e-07, "15442": 1.468210861048369e-13, "38038": -1.5545591480758958e-09, "47978": 7.965654731378891e-07, "1597": -1.5270916475795815e-11, "21027": -6.591746246065178e-12, "45178": 4.8929942400317145e-15, "9633": -1.124821665143827e-06, "2673": -5.627838473021285e-12, "46650": 3.869479437118139e-15, "49563": -1.8106348420587892e-07, "13489": -7.946543423287267e-10, "25201": 7.604037775394998e-17, "17112": -8.136541440606493e-11, "16793": 1.625897318188285e-15, "11185": 7.446217850214792e-14, "21265": 5.307579462737744e-13, "10196": -2.2103857633126722e-10, "15790": -2.234857437999338e-10, "27637": 3.3433528840408344e-13, "46169": -2.693482416271653e-11, "47448": -3.4247548796884075e-08, "27558": -1.3037029233942121e-08, "28094": -2.0723977200987065e-08, "48083": -9.058101113623707e-08, "26097": 2.994291961730053e-14, "17281": -4.472511944131341e-11, "22824": -2.5516465029795654e-07, "6992": 9.090765473729334e-09, "17859": -1.3345390070806928e-10, "1730": -2.4837283271739174e-11, "40686": 1.2814318495202315e-07, "1966": -8.556859221187096e-09, "43998": 1.110338565213118e-16, "13732": -1.8173875598881395e-11, "44601": -4.56963178407932e-08, "22687": -1.962908785166362e-12, "33658": -1.375143483528518e-07, "15590": -1.72972053347209e-10, "34476": 1.0455802483587753e-13, "21481": -1.7951199744346488e-14, "16757": -1.624562817603703e-09, "45205": -2.8687545672312353e-09, "7314": -5.740986352975597e-09, "575": -1.7397937313035072e-08, "27760": -1.1824642376367933e-09, "18817": -9.276805030822288e-07, "23448": -2.93196890377434e-12, "43783": -7.720760919482927e-08, "28476": -6.282714348770924e-10, "42936": -5.074250915282352e-12, "48347": -4.743868373680016e-07, "26605": -5.823881377153839e-10, "18485": -2.3227730849839645e-08, "17193": -1.830174466838086e-12, "23675": 2.6363024188828675e-19, "17000": -1.3926880981784961e-08, "38259": 2.0603561715899998e-20, "37432": 2.5301761802680797e-19, "49443": 7.881925368237204e-21, "11446": 1.2009216543785128e-21, "40943": 4.431655998304206e-16, "49100": 4.413702624203123e-20, "19928": -3.896656153301592e-07, "5429": 2.2879673571548963e-20, "45577": -9.635050827571097e-20, "8715": -2.244150398767467e-23, "37491": 8.487452298025113e-24, "5943": 1.0140758912658473e-15, "35980": -2.8659616901904883e-08, "7286": 9.100500469715786e-31, "36171": -5.0204188747705344e-24, "30459": 1.0566699055392999e-22, "6780": -1.9779648141593498e-08, "7009": 3.0800857584355136e-17, "38293": 1.87401035137308e-18, "18522": -4.177375913445077e-16, "26181": 2.872304309545562e-14, "6459": 6.67748497800577e-18, "21839": -4.46887839233856e-12, "40785": -1.0122197707861943e-24, "47596": 3.91824812595587e-08, "47479": 2.8730573817235474e-18, "39120": 3.9655432769052817e-20, "42646": 1.228157522513082e-13, "28391": 7.048635128594026e-18, "21243": 7.938813422395832e-21, "37341": -5.116715939834648e-10, "30188": 4.936948019330597e-22, "6273": -5.3276366429599875e-08, "22549": 1.0401547806332487e-21, "49558": 4.3022454088853523e-13, "47429": 4.047515767642215e-14, "21914": -2.43203301941719e-09, "35684": -1.976442620676977e-10, "23402": 7.8729817211067735e-16, "19537": 1.1464226716919636e-15, "25061": -7.732718632080804e-11, "25819": -1.9225940284250953e-10, "32827": 8.634404462893304e-22, "37159": 1.7449601669293958e-17, "46331": 2.9825872369484193e-16, "22363": 7.014853485967667e-21, "3095": -4.2349139306452344e-08, "28089": 2.91229510667769e-14, "46145": -2.142166869237294e-12, "30348": 4.99036181981932e-26, "14095": -1.609818194092751e-24, "25587": 9.738978363249052e-16, "7820": -1.8196128197950356e-12, "27554": 1.7913792268001566e-17, "11298": -3.111677440390139e-16, "9333": 4.058647569926238e-16, "44220": 3.745835705158101e-21, "27766": 4.365048636054578e-17, "17042": 1.8318615183568054e-19, "13355": 3.7569818620703104e-25, "39558": 9.451876373233527e-27, "16527": -2.4186630416513746e-17, "46077": -8.565854771222465e-18, "5762": 6.069620760337852e-23, "49629": 6.429495571202822e-21, "3212": 5.503902983001663e-22, "48789": -5.962586788242977e-15, "18920": 1.4496587473860268e-25, "40837": 9.805346508073853e-07, "22752": -4.284258390302664e-22, "33900": 1.1230221463735302e-19, "26680": -1.5512030583553306e-21, "32687": 2.147979387624451e-22, "1192": 1.4519352399633035e-18, "15583": -1.404338715793996e-21, "48413": 8.731855014313198e-25, "42941": 3.4568302963064504e-24, "20977": -3.350405860443989e-24, "1482": 2.5891335508061004e-17, "13730": 2.9836352995999424e-19, "46871": 8.631380251375789e-14, "6797": 1.3589026500597708e-20, "15039": 1.7340490683442032e-14, "28182": 3.911357453786803e-21, "28904": 1.7006102828173242e-15, "41565": 2.085669352362543e-19, "18491": 1.240886207127416e-19, "24545": 8.580524735180006e-09, "1922": 2.7748139970690314e-27, "38778": 6.390030719554432e-19, "26943": -6.019040754310595e-26, "21611": 8.000541283073245e-15, "17168": -1.9239014026033586e-16, "30148": 1.5033305156286758e-10, "13390": 1.304172658420506e-16, "49606": -4.097338493008142e-22, "21407": -6.564989166440299e-14, "31215": 9.770491393898355e-22, "9532": -3.6916155465860356e-08, "40222": -7.891952691352344e-08, "30288": -3.5654977637022967e-07, "20228": -4.19103207605076e-06, "14435": -4.419555068579939e-07, "45983": -3.7978382374723174e-13, "20870": -1.9701431597241026e-09, "31438": -3.74388150703453e-06, "2215": -6.912628247590646e-10, "14502": 2.9105316912136914e-07, "43848": -8.352264990740821e-10, "32434": -1.4003208548274415e-07, "3170": 5.141429824107036e-07, "6385": -4.6629780037221735e-09, "37304": 7.216997346404241e-07, "27702": -2.708300977146555e-13, "15964": -1.3764235973212635e-07, "38597": -4.9373474197977885e-09, "11209": -1.2217001312819775e-06, "5041": -3.789704994261456e-09, "1233": -1.944871463877007e-08, "4353": -9.322814048529082e-11, "12684": -7.2818471252844574e-09, "25849": -7.211671704254741e-09, "33782": 7.566741287365342e-13, "44782": -1.217778873296993e-07, "30397": -9.606556522490095e-11, "40675": -1.6193775209671912e-09, "47892": -5.793177706436836e-07, "30442": -1.5693981936237833e-07, "20211": 2.226893229817506e-06, "22655": -9.119544563951365e-10, "35031": -1.1006743960706444e-07, "11674": -3.500554338585482e-13, "33398": -1.4554771610164607e-08, "2267": -1.3838932222398626e-09, "13702": -1.714364652842526e-12, "46881": -1.790469023044139e-10, "13882": -3.447802043865522e-08, "36350": 3.294202121739355e-17, "46254": 1.365771140626748e-06, "28158": -4.479960673264838e-12, "38132": 7.408300461975159e-08, "19079": -3.947822690975045e-08, "40392": 1.774879478944058e-07, "29893": -7.603415119739054e-11, "29126": 1.0259668670187239e-08, "31757": -1.8063561313397258e-08, "15939": 8.771515069838642e-09, "32807": -4.270982872922602e-12, "28556": -8.108198699119384e-07, "7090": -8.854665334290246e-10, "12596": -5.1686896540559246e-08, "39948": -3.7054350698895178e-09, "32997": 5.968497873709566e-08, "28065": 7.423480496981938e-08, "45893": -3.7172151223785477e-07, "27688": -2.4270230269962667e-10, "29116": -1.3313829205774397e-10, "11375": -1.0976834996512252e-09, "32542": -3.7320890822201136e-10, "22536": -4.6199954795156373e-07, "41552": -4.4675299015750625e-09, "4527": -9.4998148236769e-11, "43162": -6.785480195503624e-07, "23604": 1.242930466105463e-06, "44160": -4.633034844658823e-09, "15596": 1.45582498589647e-06, "16331": -1.3289040623476467e-07, "23493": -2.559428780024575e-10, "34271": -6.651524699918809e-07, "20183": 7.98104304123115e-18, "17423": 9.328298347099917e-07, "8851": -4.427692772424052e-07, "31331": -3.101117940218501e-08, "35852": -2.692952421057271e-07, "36951": -2.86976160168706e-07, "38960": -2.839455233438759e-12, "34756": -5.140897041400194e-09, "41263": -2.7611481527856085e-06, "41804": -8.358323755341956e-11, "41422": -2.084019797621295e-06, "13939": -9.044788355783151e-12, "3907": -7.011839026072053e-12, "7756": 5.744410600527772e-07, "46364": 2.6692569119159468e-17, "36239": -1.493684863296263e-11, "15692": -2.041176689476787e-12, "24336": -6.728578227921389e-08, "45091": -8.411394105678482e-07, "2017": -9.262282674171729e-08, "30572": -6.01551530809985e-10, "19776": -3.457122659256129e-07, "25915": 4.245279114911682e-07, "38964": 8.675291240933802e-08, "7526": -1.1023260526599188e-08, "41732": -6.630025950471463e-08, "49453": -1.181667119709573e-08, "18190": -4.409654650316952e-07, "25999": -4.019007349143067e-09, "34579": 3.5760741725063947e-17, "34100": -4.0746737581254244e-12, "1662": 7.278266890213191e-21, "5704": 1.336015124905145e-24, "19437": 1.470133761363908e-14, "6432": 6.671478190920757e-16, "33438": -2.452607059831978e-17, "34634": -6.298094858137038e-12, "6080": -1.4632222100630088e-09, "3065": -8.599805867426369e-10, "2401": 3.0961127758799556e-14, "13563": 1.7811593743524336e-24, "36315": 3.6515751292392866e-15, "25178": 1.7009365175569592e-14, "47929": 6.480162543717749e-14, "161": -3.748753911458902e-12, "35904": -1.7839804270931148e-17, "40609": -4.024521869795893e-17, "17204": -5.979115411981338e-18, "20570": -1.299051578113053e-12, "21127": 3.224774325542868e-26, "47681": 2.666316738795041e-14, "13244": 6.193502890178461e-26, "38728": -4.770787653818331e-10, "39781": 2.4282222147722562e-14, "9062": -4.4660703087118225e-12, "45871": 5.72235342132508e-17, "44925": 2.0489564204936975e-16, "14046": 1.3209688673184697e-29, "19637": 1.9615738070313804e-14, "7532": 1.459991715908774e-25, "27082": -9.647959923103458e-27, "17966": -4.611729824407031e-22, "24631": -2.441404856057261e-09, "11569": -2.3502675361442016e-08, "36647": 3.8680552094660925e-09, "12859": -5.5080932870321675e-11, "4683": 4.490169155424382e-26, "2598": 1.6220966317231182e-18, "1776": 3.692564917029406e-14, "33297": 1.362574976622715e-14, "23": -1.964020742914463e-12, "29701": -3.3197101616038935e-14, "37602": -3.3647501451739004e-11, "4573": -1.6542441651527448e-14, "27834": 2.0243856087300205e-21, "8013": -3.729211783820574e-08, "12260": -7.314888278431297e-12, "19872": 2.1760490544892042e-13, "38153": 1.5311774146602702e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_140.json <==
{"43597": -6.787766963084474e-12, "38589": 4.656982438566715e-11, "38838": -6.155138790146786e-13, "20462": -1.8482729235991258e-10, "36162": 4.573653313855175e-06, "8119": 5.818955834893539e-15, "4616": 1.301886116272799e-13, "47637": -8.577702437229107e-11, "14317": 3.362536517670378e-06, "13937": -3.0143804119475703e-10, "24962": 6.260769680466183e-09, "46925": 2.619372546554949e-13, "14887": -2.6536723929382333e-09, "49456": -7.773256864573863e-13, "18395": -8.412748796204905e-12, "34670": 2.85115762379759e-14, "45657": -7.925838474420743e-08, "6573": -4.3629444675119533e-13, "10738": -2.501220237871582e-11, "9498": -4.0620001806601636e-10, "8350": -1.004927369617492e-12, "27458": -1.1329797516834716e-10, "29359": 8.732388076526654e-12, "25546": 6.576965534688117e-14, "23347": 3.01484775729402e-13, "43221": 5.806838435660003e-14, "24904": -7.291488593463846e-12, "49304": 1.2243449418747332e-06, "19032": 8.846200342887099e-15, "34140": 9.72669340626453e-08, "19429": -2.512557490622763e-13, "15606": -4.962672939257118e-09, "31999": -3.3055343184873465e-11, "17786": -4.149503851635927e-08, "45735": -8.243054676337902e-12, "18511": 9.500581654720008e-08, "13345": 1.569174514770566e-07, "22702": -6.257965499967266e-12, "37208": -4.198565453639169e-11, "19567": -1.6848955564086054e-10, "19787": -1.0173720754735882e-09, "25356": -2.9849824001448866e-11, "45357": 9.576238558367794e-15, "25260": -4.510693543124944e-07, "14109": 2.0130044298127814e-09, "29715": -4.4243481100991744e-10, "19411": -5.6070206255753874e-08, "36149": -1.731631366075348e-10, "1713": 1.6774498456939568e-12, "18623": -1.326528331624388e-09, "31859": -5.697428946405125e-07, "10792": -2.257898534807623e-09, "8919": 9.71033387031639e-09, "37584": 1.8471254257038106e-13, "49226": -1.1684433864900257e-08, "34126": -1.710291144263465e-07, "14847": -1.3053176595168026e-10, "41761": -2.7615800271552082e-11, "36771": 7.799139667419297e-10, "7734": -7.797727307606861e-13, "24076": -1.239668545593986e-08, "20407": -1.2123829051802204e-08, "25863": -7.57087670333334e-10, "22617": -2.1495297630735877e-07, "14911": -7.27443799641847e-11, "31002": -1.0032613850796679e-08, "7360": 1.0974679298669798e-06, "29977": -1.0629116076188438e-07, "33419": 5.604288162430748e-07, "35756": -3.941184184563795e-12, "19308": -2.859422920664656e-09, "1843": -1.1773627628386407e-09, "25810": -8.903101900159527e-08, "47182": -3.8326611218053586e-08, "15003": -2.1409007379402656e-12, "44947": 7.519197424699087e-07, "27049": 2.0217237306496827e-06, "49207": -1.9217313251829182e-07, "7175": -2.1252489545986464e-08, "18865": -5.150351256588692e-10, "30962": -2.2757871143141983e-09, "32473": -8.390870220864599e-08, "12275": -1.1137474970057681e-10, "37499": 4.947448971771157e-14, "27053": -8.15049916447208e-10, "4585": -2.443575475297166e-08, "33075": -1.6500411037512208e-09, "49695": -5.5306287549683475e-08, "39323": -7.937810998781547e-12, "14000": -2.0677646261901828e-07, "21890": -2.4326215708470045e-08, "42695": 6.1735980771970844e-09, "43732": -2.0144494405904823e-10, "47654": -1.2703818552672885e-10, "42307": -2.6517451429119987e-11, "34010": 4.234195927210749e-08, "22216": -1.4065010441044468e-11, "49079": 1.5200781433577504e-07, "16780": -4.092881849410146e-12, "2062": 2.58455452240014e-06, "5267": -3.6059893204765103e-07, "25996": -1.9191184752465063e-10, "44492": 1.0218537127570926e-10, "1611": -3.0903910541724144e-09, "44516": -1.1128420407402473e-09, "47642": -2.7237010390146477e-12, "8820": -1.2924371795008938e-08, "24269": -5.809695086123057e-11, "45363": -4.88100532214375e-11, "11580": 8.332369816343999e-07, "49051": -2.1759093138395968e-10, "13639": -2.2171088076561318e-08, "48466": -1.6136809855065099e-15, "8492": -3.70483643763464e-10, "33636": -2.761193496070291e-09, "11547": -9.761788533069193e-08, "18814": -1.7181959188761198e-09, "6094": -6.328269852584611e-11, "46765": -4.894671473687495e-11, "46700": -3.0639134820376057e-06, "23520": -7.571905324965655e-10, "30494": -1.514677450131785e-08, "17140": -2.8315978894966065e-08, "1469": -4.419203669669969e-09, "22416": 2.289124564815864e-13, "7473": -8.116197991459018e-11, "34499": -6.6765833313386924e-12, "3493": -2.3741925758713478e-07, "35015": -1.409441573868575e-11, "41648": -1.4097911726906887e-09, "11930": -2.9736240136912784e-09, "42007": -1.1340828276473758e-09, "45652": -1.2833652326613154e-12, "29854": -1.8832814419056376e-08, "7257": -7.760446729676573e-10, "1190": -5.1531316991315634e-09, "34508": 2.5173358153551817e-07, "39920": 3.160145922720403e-07, "41733": 4.008290227508482e-12, "8918": -2.8735959792247634e-11, "40248": -1.01056272724942e-12, "18471": -9.799947520150454e-10, "48706": -1.242271563395292e-10, "21161": -1.562125895304689e-08, "31279": -7.339635149650192e-11, "17701": 1.1500660548335873e-06, "8595": -5.0030254244992634e-11, "27990": 2.5542016146573587e-07, "13688": -5.71162495077715e-09, "34909": -2.6573598432833023e-08, "31601": -2.3573161200829418e-08, "40058": -7.201104157417149e-10, "20748": 2.8263821150176227e-06, "49436": -1.078400941878499e-07, "11653": -7.51126272291458e-09, "35304": 9.16406117656976e-11, "7297": -4.378151885475745e-08, "41462": -4.626924621220496e-09, "17309": -6.600384949706495e-08, "14841": -8.191141986912953e-09, "24183": -7.396138812509889e-09, "35384": 2.1992390547564966e-13, "29868": -1.943371574775199e-10, "23614": 1.3732167403190942e-08, "17234": -1.975431374034997e-09, "8943": -4.4152918121653784e-07, "31854": -1.997405796316798e-09, "3685": -1.4079089893925811e-08, "41357": -1.3355717642937748e-09, "9545": -3.503491186052088e-08, "29134": -2.275450583510974e-08, "40062": -1.0826710195033229e-08, "4640": -8.43123071359031e-10, "6354": -5.889968634348319e-12, "46655": -2.2468174876166813e-08, "34053": -4.787787943882904e-08, "16472": -6.273515484878089e-09, "37955": -9.60752588596847e-10, "17598": -7.957568826100214e-09, "24774": 2.686248308236827e-07, "28596": -2.9523015143695375e-09, "8072": -1.5916777229563195e-08, "31110": -5.240846645548913e-10, "33837": -3.60201894977763e-08, "30752": -2.7679295300231388e-08, "25435": 4.769717634189874e-06, "18788": -4.0096995168603655e-11, "7364": -3.4590619257812705e-09, "12381": -1.5592890867388576e-10, "49872": 1.8216249841884746e-08, "1933": 5.985256734675204e-11, "11650": -2.567935837305413e-07, "10962": -1.7319120582115488e-09, "40125": -1.0194577271249727e-06, "21194": -2.0784355139746857e-11, "40158": -1.9543630713769744e-08, "15442": 1.4716865421628145e-13, "38038": -1.2177789887601875e-09, "47978": -1.6093238741632376e-08, "1597": -6.947660780021181e-10, "21027": -6.59498324007135e-12, "45178": -2.0304957368266763e-11, "9633": -1.1222170996916248e-06, "2673": -5.63055288158032e-12, "46650": 3.855208202506325e-15, "49563": -1.8173608395954943e-07, "13489": -8.032501774835055e-09, "25201": 2.016961636882963e-17, "17112": -8.132155365769833e-11, "16793": -4.218365674130142e-12, "11185": -4.973075284908646e-10, "21265": 5.287516301535899e-13, "10196": -9.534479872286283e-10, "15790": -3.972208846569902e-12, "27637": -5.968245897491897e-10, "46169": -2.69461345597799e-11, "47448": -1.094476731466898e-09, "27558": -1.1086390139247726e-10, "28094": -1.7297180354702846e-10, "48083": -1.1798744203872502e-09, "26097": 1.0651088301269485e-13, "17281": -4.478244164385359e-11, "22824": -1.9912479842787434e-07, "6992": 9.068520157029525e-09, "17859": -9.830008335098839e-11, "1730": -2.481803304532626e-11, "40686": 1.2819242556361132e-07, "1966": -8.582486721309124e-09, "43998": 8.462904042914193e-14, "13732": 3.212366353824714e-14, "44601": -4.570763678657386e-08, "22687": -1.9665985419997645e-12, "33658": -9.764627861841291e-08, "15590": -1.7300424981492313e-10, "34476": 1.0434775060078755e-13, "21481": -1.80304176537055e-14, "16757": -1.6257603041580637e-09, "45205": -4.369258566061518e-10, "7314": -6.7241994194944255e-09, "575": -5.627673327346372e-11, "27760": -1.2668917998004403e-11, "18817": -9.098995690237643e-08, "23448": -2.0092913234116567e-15, "43783": -5.903597184442333e-07, "28476": -6.283825126907061e-10, "42936": -5.071405535100881e-12, "48347": -4.829789759241976e-07, "26605": -5.832730409771614e-10, "18485": -5.609417144114559e-07, "17193": -2.294568181293588e-12, "23675": 2.638850393663472e-19, "17000": 2.1294110138375677e-14, "38259": 2.0541048187341156e-20, "37432": -5.7123164705352725e-12, "49443": 1.202560665948125e-24, "11446": 1.1965798649303722e-21, "40943": 4.413999331820894e-16, "49100": 4.6010545938816264e-15, "19928": -1.9175848819941166e-07, "5429": 2.2634051012821864e-20, "45577": -9.762766867914431e-20, "8715": -2.2503334905425894e-23, "37491": 8.441399387239216e-24, "5943": 1.0122172892213345e-15, "35980": -2.861022174727168e-08, "7286": 2.5731531466731494e-29, "36171": -5.078275511281254e-24, "30459": 1.0568204833088885e-22, "6780": -1.96587439660334e-08, "7009": 4.0647445274528374e-22, "38293": -5.8769553681895516e-24, "18522": -1.6236636559233532e-21, "26181": 2.314198038132583e-16, "6459": 3.7096919655745355e-16, "21839": 1.1485550771366763e-15, "40785": -1.0179960075494489e-24, "47596": 3.996055397692544e-08, "47479": 1.760521778791567e-20, "39120": 3.9600082753845655e-20, "42646": 1.8460918360143304e-20, "28391": 4.870300215671522e-16, "21243": 7.924992882258947e-21, "37341": 2.4574412092108564e-15, "30188": 1.1883958053810515e-21, "6273": -5.3415394773992375e-08, "22549": 1.04487168921904e-21, "49558": 2.7459842532424547e-14, "47429": -2.0245849267908067e-12, "21914": -6.55439452712514e-11, "35684": 1.1342947914272372e-07, "23402": 7.864055052633897e-16, "19537": -1.0292835340357408e-16, "25061": -7.649583744218091e-11, "25819": 9.706103108741981e-15, "32827": 3.651332388125449e-18, "37159": 1.7442957754613932e-17, "46331": 2.986295123675025e-16, "22363": 7.021962069356794e-21, "3095": -2.4285218280795107e-09, "28089": 2.9040948113087314e-14, "46145": -2.1581104958645625e-12, "30348": 4.9819099147769754e-26, "14095": -1.735689826205947e-24, "25587": -3.713783664105366e-16, "7820": -1.8180641454118573e-12, "27554": -9.240322655662157e-16, "11298": -3.15424666934118e-16, "9333": 4.0679419036377816e-16, "44220": 1.1413750758604182e-22, "27766": 1.228663321107238e-19, "17042": 1.8590649037642602e-19, "13355": 3.7929852272655645e-25, "39558": 1.0245518977320463e-26, "16527": -2.4210013158069395e-17, "46077": 7.209365007009511e-20, "5762": 7.966498931315783e-21, "49629": -2.490223098187827e-19, "3212": -5.060479991919737e-20, "48789": -5.8624776582728855e-15, "18920": 1.4692748831299952e-25, "40837": 8.63946809204208e-07, "22752": -4.264254897230177e-22, "33900": -3.4783555651739817e-22, "26680": -1.5440709479785657e-21, "32687": 2.194665311955134e-22, "1192": 1.4573946320061535e-18, "15583": -1.3623974679529681e-21, "48413": 9.216669007924175e-24, "42941": 3.552299820778108e-24, "20977": -3.307222431200833e-24, "1482": 2.6157317088388655e-17, "13730": -3.8063258512489834e-25, "46871": -7.620548962166047e-16, "6797": 1.1997807590563005e-19, "15039": 1.7332144020779788e-14, "28182": 7.738614549966545e-20, "28904": 1.704679217337697e-15, "41565": 2.0989943273019772e-19, "18491": -9.162518439946184e-24, "24545": 8.639194248871718e-09, "1922": 2.8325643546024437e-27, "38778": 1.8007221103267906e-20, "26943": -9.366843669590194e-25, "21611": 6.488210171985877e-17, "17168": 1.2766608380421454e-18, "30148": -2.2876806785726567e-13, "13390": 1.0299661207630332e-20, "49606": 4.460716726787281e-19, "21407": -6.868073818000475e-14, "31215": 9.86861811744316e-22, "9532": -7.111970745654617e-08, "40222": -1.4478604981604803e-09, "30288": -3.5718525737138407e-07, "20228": -4.175532012595795e-06, "14435": -1.3596054948550318e-08, "45983": -3.795414774566269e-13, "20870": -2.0618351470602647e-09, "31438": -3.7856236190236814e-07, "2215": -6.924367745853033e-10, "14502": 1.731744646349398e-06, "43848": -8.316041189004864e-10, "32434": -1.017956833493372e-06, "3170": 4.957215651302249e-07, "6385": -4.660478669649137e-09, "37304": 1.0067110451927874e-06, "27702": -6.445726764836568e-12, "15964": 1.3596672943094745e-06, "38597": -7.02717386502627e-08, "11209": -2.526669732105802e-06, "5041": -3.802810510933341e-09, "1233": -1.9422035535399118e-08, "4353": -2.022362011189216e-08, "12684": -7.304819860110001e-09, "25849": -1.1474491495855332e-11, "33782": -7.469871943222017e-10, "44782": -1.4896423650156976e-08, "30397": -9.63568946854565e-11, "40675": 2.4901601136662066e-07, "47892": -5.857804126208066e-07, "30442": -5.799721236598998e-08, "20211": 2.241089305243804e-06, "22655": -3.3830251933153477e-09, "35031": -2.163049295234032e-08, "11674": -5.707783204411676e-12, "33398": -1.4565060268978414e-08, "2267": -8.335292456251864e-10, "13702": -1.7096722258400088e-12, "46881": -1.7964554843707958e-10, "13882": -3.414691462921837e-08, "36350": -1.8323511596918252e-09, "46254": 2.1970508896629326e-06, "28158": -3.2890266031537774e-12, "38132": 1.413116478943266e-06, "19079": -3.959394234698266e-08, "40392": 1.7840542909652868e-07, "29893": -7.601588802863546e-11, "29126": 9.933960321006907e-09, "31757": -2.1438456769828917e-06, "15939": -2.098598997690715e-06, "32807": -2.028517544910846e-12, "28556": -8.126094144245144e-07, "7090": 1.7160628473789075e-10, "12596": -1.4925203117854835e-07, "39948": -3.713976459707169e-09, "32997": -5.60798376625371e-08, "28065": 7.369071397533844e-08, "45893": -3.719006258506852e-07, "27688": -4.928211616572753e-09, "29116": -1.3345952121213145e-10, "11375": -1.980277097857197e-08, "32542": -1.8539517698812347e-09, "22536": -1.2803076288037119e-07, "41552": 5.11756947929598e-09, "4527": -2.916450414502947e-11, "43162": -7.358642051258357e-08, "23604": 1.0492337878531544e-06, "44160": -1.2248017355886986e-07, "15596": 1.2340716466496815e-06, "16331": -1.3413712451892934e-07, "23493": -1.4346586418856333e-11, "34271": -6.596406478820427e-07, "20183": 8.00394684521213e-18, "17423": -2.704643407014373e-07, "8851": -4.449799462236115e-07, "31331": -3.044667451490568e-08, "35852": -2.712428113227361e-07, "36951": -1.1847969716427542e-08, "38960": 8.618390831723055e-17, "34756": -5.148681481159656e-09, "41263": -7.110065780580044e-07, "41804": -8.39244437833564e-11, "41422": -8.413294949605188e-08, "13939": -9.064917219636648e-12, "3907": -7.030569702803913e-12, "7756": 5.67559084174718e-07, "46364": 1.1805002894676618e-16, "36239": -1.1464146298933997e-09, "15692": -2.0405391785993654e-12, "24336": -6.744262748270557e-08, "45091": -3.912792863047798e-07, "2017": -9.392582711598152e-08, "30572": -1.864113841065773e-08, "19776": -3.779492274702534e-08, "25915": -2.9272655410750303e-09, "38964": 1.3862209158332917e-09, "7526": -1.1073057137878095e-08, "41732": -6.673617747310345e-08, "49453": -8.519187986166799e-07, "18190": -4.415343823893636e-07, "25999": -4.881033910386634e-10, "34579": 4.248136582637558e-18, "34100": -4.059791999105888e-12, "1662": 7.29992706691729e-21, "5704": 1.3398473125750956e-24, "19437": 1.2460860082219149e-14, "6432": -8.268512014398405e-15, "33438": -9.60825682729048e-16, "34634": -8.194250941846726e-14, "6080": -1.4534644598995783e-09, "3065": 2.5917195056734954e-09, "2401": 3.128313580402775e-14, "13563": 2.4172911995216214e-22, "36315": -2.2600356915786213e-12, "25178": 1.705670076479395e-14, "47929": -1.958954266162438e-12, "161": -7.140803573446597e-12, "35904": -1.7609585017206614e-17, "40609": -4.039913715762035e-17, "17204": -6.175249034204399e-18, "20570": -1.2964728032457962e-12, "21127": 3.258184125622933e-26, "47681": 2.1948414343948977e-16, "13244": 6.311955285478054e-26, "38728": -2.095454452316625e-12, "39781": -1.2986597040798298e-11, "9062": -4.470244487075892e-12, "45871": 1.8178886118095825e-16, "44925": 1.1579800974440696e-14, "14046": 1.402402000192023e-29, "19637": -7.485195796519406e-11, "7532": 1.4964040561795787e-25, "27082": -9.592106413972272e-27, "17966": -4.565866334901695e-22, "24631": 1.501922230248004e-14, "11569": -2.3489134193255268e-08, "36647": -4.461417346668384e-10, "12859": -5.501752525782777e-11, "4683": 4.5559992898162846e-26, "2598": -1.0842656999565485e-15, "1776": -6.914925446480091e-13, "33297": 1.3707039518175146e-14, "23": 2.3712373956193654e-15, "29701": -3.316322368628055e-14, "37602": -3.4226364797884656e-11, "4573": -1.631337175533789e-14, "27834": 1.648041358430997e-18, "8013": -2.6209949055555626e-07, "12260": -5.504993794147595e-09, "19872": 2.510402706567584e-14, "38153": 1.5322554423910613e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_142.json <==
{"43597": -3.296377493883229e-12, "38589": 4.661156877139305e-11, "38838": -6.158607152896567e-13, "20462": -3.7293414884009835e-11, "36162": 4.6729951463930774e-06, "8119": 5.002207280118895e-15, "4616": 1.2965700019705595e-13, "47637": -6.700405508208718e-11, "14317": 3.354215778017533e-06, "13937": -3.1501951047729904e-10, "24962": 6.810072505913922e-09, "46925": 2.605277647262094e-13, "14887": -1.6860836060672568e-09, "49456": -7.958937328633731e-13, "18395": -8.507894909415281e-12, "34670": 2.875044630536519e-14, "45657": -7.978452032375571e-08, "6573": 1.234297765991682e-13, "10738": -2.5063524172752594e-11, "9498": -4.043266832454151e-10, "8350": -2.334907441003953e-13, "27458": -1.1383617659621592e-10, "29359": 8.351625814528862e-12, "25546": 6.497227885912671e-14, "23347": -7.998412587632842e-13, "43221": -1.3932654942955258e-12, "24904": -2.440264379455215e-10, "49304": -5.7726783353473365e-08, "19032": -2.481140835321194e-13, "34140": 1.3546352874982404e-06, "19429": -5.62143539183102e-13, "15606": -4.747088944156985e-09, "31999": -7.993580797283073e-11, "17786": 1.1476526395881592e-08, "45735": -8.231441570027975e-12, "18511": 1.1662656618227629e-07, "13345": 1.5675183817620564e-07, "22702": -6.25685571062351e-12, "37208": -4.1524311766849564e-11, "19567": -1.292739665315068e-10, "19787": -1.0003478045916836e-09, "25356": -2.995806033800896e-11, "45357": -1.9479032969949017e-11, "25260": -4.5559357886304497e-07, "14109": 1.0893225876884571e-08, "29715": -4.460967151231898e-10, "19411": -1.8044032046304892e-08, "36149": -7.123205358894324e-10, "1713": 2.413431596497845e-13, "18623": -1.298362389823282e-10, "31859": -7.413350999740942e-08, "10792": -2.251097752647979e-09, "8919": -2.8117828065887807e-08, "37584": 1.855674901934945e-13, "49226": -1.1620510775856019e-08, "34126": -1.6638855981909728e-07, "14847": -1.303572666477848e-10, "41761": -2.9914432042588146e-10, "36771": -6.691289883287155e-12, "7734": -7.744166636083905e-13, "24076": -1.59849413705615e-08, "20407": -1.2041316388433643e-08, "25863": -2.0686914681267154e-10, "22617": -2.145664694808147e-07, "14911": -7.211934521800245e-11, "31002": -9.975553716401464e-09, "7360": -3.441821760929997e-08, "29977": -1.0539991990299313e-07, "33419": -1.1083681528134548e-08, "35756": -3.906417290339137e-12, "19308": -3.746606935806085e-08, "1843": -2.057412684663973e-09, "25810": -7.436712223807262e-08, "47182": -2.8037970878358465e-07, "15003": -2.141211036602031e-12, "44947": 7.528379342147673e-07, "27049": 4.2738406591524836e-08, "49207": -1.924051389323722e-07, "7175": -5.5275485522088275e-08, "18865": -5.915271605871908e-10, "30962": -2.22195399857128e-08, "32473": -8.2949512147934e-08, "12275": -3.964537587108907e-09, "37499": 3.2689866369395304e-09, "27053": -6.762283533134905e-08, "4585": -6.677754349482257e-09, "33075": -1.633244317567062e-09, "49695": -1.0137817696431739e-08, "39323": -6.9594991991550614e-09, "14000": -1.0114364901170347e-09, "21890": -2.4214854121851204e-08, "42695": -2.198501602990177e-09, "43732": -1.994372167413161e-10, "47654": -1.2663632642517797e-10, "42307": -2.6299046274047555e-11, "34010": 3.7122450891047265e-08, "22216": -1.4058738548317073e-11, "49079": 9.371520093282015e-08, "16780": 1.2790358439799913e-14, "2062": 2.5807596557569923e-06, "5267": -3.968934834119864e-07, "25996": 3.2795102744564986e-10, "44492": -4.657341179381547e-09, "1611": -3.0946343265725318e-09, "44516": -2.382070984907614e-09, "47642": -5.7408761772181904e-11, "8820": -9.724427513235767e-11, "24269": -5.810078806955943e-11, "45363": -1.1691690671167265e-10, "11580": 8.291719382214069e-07, "49051": -2.0284603163833737e-10, "13639": -2.2359742501976143e-08, "48466": -2.0780838665525672e-14, "8492": -3.691000283190249e-10, "33636": -2.752917893644735e-09, "11547": 1.2220529015394277e-06, "18814": -1.5113178486458878e-09, "6094": -6.320202694531929e-11, "46765": -4.8473898506262714e-11, "46700": -1.9493463696562685e-06, "23520": -5.080293519199586e-09, "30494": 5.49324454368616e-07, "17140": -3.7977677891376516e-08, "1469": -1.5237798578482398e-08, "22416": 2.3059272590345015e-13, "7473": -2.2060461096762296e-11, "34499": -4.2379964121375124e-11, "3493": -2.369947935676464e-07, "35015": -1.3658399064531146e-11, "41648": -1.3909845497650508e-09, "11930": -2.990833802840598e-09, "42007": -1.11959452819832e-09, "45652": -6.239412320141469e-10, "29854": -1.8858060002457933e-08, "7257": -4.889018356823982e-11, "1190": -2.045749403212227e-10, "34508": 1.5494134686377947e-07, "39920": 7.275180280430504e-08, "41733": 4.047003183960118e-12, "8918": -2.2509780150947734e-10, "40248": -6.054722001547219e-11, "18471": -1.6055760887478954e-11, "48706": -1.2441161989507066e-10, "21161": -4.691714794446966e-10, "31279": -4.4331338600045456e-09, "17701": 3.433374331507366e-07, "8595": -4.921211702035855e-11, "27990": 3.5238801388004504e-07, "13688": -5.6397011505282535e-09, "34909": -2.6425738042235025e-08, "31601": -4.310994938805379e-08, "40058": -3.445675689217609e-10, "20748": -7.201314815574733e-07, "49436": 2.0739507817779668e-06, "11653": -7.481688157895405e-09, "35304": 1.0136880224109746e-10, "7297": -1.0115657644860221e-08, "41462": -4.597085379032251e-09, "17309": -6.372599159476522e-08, "14841": -8.894608605203302e-09, "24183": -6.393622853373415e-10, "35384": 2.2085200964035157e-13, "29868": 2.7399482964603206e-13, "23614": 1.417150219396035e-08, "17234": -4.12651290915278e-09, "8943": -4.4094383611081867e-07, "31854": -1.9930059824702084e-09, "3685": -1.3848291402496216e-08, "41357": -1.838369811935081e-08, "9545": -3.467332376771992e-08, "29134": -2.2303197511064354e-08, "40062": -2.722689984580029e-08, "4640": -5.062668617661359e-10, "6354": 6.688009521194083e-13, "46655": -2.083968553279192e-08, "34053": -4.712925516514588e-08, "16472": -6.220282511293362e-09, "37955": -9.54860079893649e-10, "17598": -7.905899934712579e-09, "24774": 2.7609488029156637e-07, "28596": -1.845149988355388e-08, "8072": -1.57741784079235e-08, "31110": -5.140138314985165e-10, "33837": -3.5643850537780963e-08, "30752": -2.6903965277824682e-08, "25435": 1.116622172503412e-07, "18788": -3.8415791381307685e-11, "7364": -1.1285311352082772e-08, "12381": -1.5365762828789542e-10, "49872": 1.8458948147781484e-08, "1933": -2.7552273795805604e-09, "11650": -2.5491516453257645e-07, "10962": -7.102638921452353e-09, "40125": -1.0103040040121414e-06, "21194": 1.629586132700922e-09, "40158": -3.160930077683588e-07, "15442": 1.47165401609764e-13, "38038": -1.5546555154344333e-09, "47978": -1.3197663406572246e-08, "1597": -6.852002853996453e-10, "21027": -6.579907625703374e-12, "45178": 4.8687542746636645e-15, "9633": -1.1207665693291347e-06, "2673": -5.618167389642714e-12, "46650": -1.694674565608234e-12, "49563": -2.487130075223831e-07, "13489": -7.839466853454269e-10, "25201": 2.0167566615271723e-17, "17112": -8.126083833603914e-11, "16793": 1.6213818914255908e-15, "11185": -4.965566846593106e-10, "21265": 5.290747766110993e-13, "10196": -9.501530673361458e-10, "15790": -3.95323791063662e-12, "27637": 3.340725862176902e-13, "46169": -2.6774350098124344e-11, "47448": -1.0935667926759152e-09, "27558": -1.108097988367085e-10, "28094": -2.0662779931512887e-08, "48083": -1.1727505633274404e-09, "26097": 2.993785097214416e-14, "17281": -1.0695264118787406e-10, "22824": -1.9977376553015347e-07, "6992": 9.328152472676265e-09, "17859": -1.312542990961063e-10, "1730": -1.0154318358379655e-11, "40686": 1.2880938982107182e-07, "1966": -8.567501375011943e-09, "43998": 8.349296595896658e-14, "13732": 3.197175326135476e-14, "44601": -4.5649944269143816e-08, "22687": -5.234135173892707e-12, "33658": -1.3432776313493378e-07, "15590": -1.7223494852558474e-10, "34476": -1.477550503822811e-12, "21481": 3.865774684413438e-14, "16757": -1.6251885393003818e-09, "45205": -4.2718856230195e-10, "7314": -5.734125174683413e-09, "575": -1.7356377668420464e-08, "27760": -1.256640624891503e-11, "18817": -9.298544227931416e-07, "23448": -2.087943414761902e-15, "43783": -5.838444394612452e-07, "28476": -3.200734965957963e-08, "42936": -5.064703864632314e-12, "48347": -4.7372208200613386e-07, "26605": -5.802074931615664e-10, "18485": -2.3151750738747978e-08, "17193": -2.288898671293227e-12, "23675": 2.6224143148920436e-19, "17000": -1.395031556938875e-08, "38259": 1.2058233552090739e-23, "37432": 2.519551562287719e-19, "49443": 7.705155094188775e-21, "11446": 1.203324840240178e-21, "40943": 4.0369302070133946e-24, "49100": 4.5596228242996296e-15, "19928": -1.9412873086821492e-07, "5429": 2.2690134504587813e-20, "45577": 3.1501733817828334e-19, "8715": -2.2743623514878024e-23, "37491": 8.074020552790549e-24, "5943": 1.0132876212293087e-15, "35980": -3.452689523175678e-11, "7286": 3.2691950619306336e-29, "36171": 1.1199707534905757e-28, "30459": 1.0327163019244449e-22, "6780": -2.0291665236982226e-08, "7009": 3.0820508086986946e-17, "38293": -6.287185127009824e-24, "18522": -1.6350403175976375e-21, "26181": 2.3077012954271427e-16, "6459": 6.656857988660842e-18, "21839": -4.468422160064378e-12, "40785": -1.0159962451547136e-24, "47596": 3.734805886779213e-08, "47479": 1.7555674192867718e-20, "39120": 2.5154583107252885e-19, "42646": 1.226796442210798e-13, "28391": 4.825012010959795e-16, "21243": 7.897321105829634e-21, "37341": -5.122443025307177e-10, "30188": 4.797389058866138e-22, "6273": -5.460159258063868e-08, "22549": 1.037926684027219e-21, "49558": 4.267202097316819e-13, "47429": -2.0224945850022547e-12, "21914": -6.560793575083324e-11, "35684": -1.9855328492468516e-10, "23402": 7.835384046160523e-16, "19537": 1.1385988401164124e-15, "25061": 8.870068672549541e-16, "25819": 9.750716334073865e-15, "32827": 8.654421587482234e-22, "37159": 1.7429719556090634e-17, "46331": 2.970963033236334e-16, "22363": 7.020643750255538e-21, "3095": -2.4288238087422087e-09, "28089": 3.0253322252360155e-16, "46145": 1.4316196841190012e-18, "30348": 4.950785037982931e-26, "14095": -1.8410325365521243e-24, "25587": -3.4303103240213213e-16, "7820": 2.368289809054347e-12, "27554": 1.796866908419956e-17, "11298": -1.396985631871406e-17, "9333": 4.061693447465005e-16, "44220": 1.1200464226849042e-22, "27766": 1.2547834876531605e-19, "17042": 1.8670815763696062e-19, "13355": 8.038352522505343e-23, "39558": 2.3088411692591186e-28, "16527": -2.4370546167499092e-18, "46077": -7.995828894680535e-18, "5762": 6.094820133094232e-23, "49629": -2.5017506355055778e-19, "3212": 5.931689756346279e-22, "48789": 1.2398691252022472e-14, "18920": 1.2010431263361423e-22, "40837": 8.594805080974766e-07, "22752": -4.279908421944658e-22, "33900": 1.1372057089394004e-19, "26680": -1.5488819645149062e-21, "32687": 2.0389989162113287e-23, "1192": 1.1542573558771514e-16, "15583": -1.3795102717461382e-21, "48413": 9.17496035414333e-24, "42941": 3.609984485611489e-24, "20977": -3.313898955472171e-24, "1482": 2.617847636845776e-17, "13730": -4.0293718348576326e-25, "46871": 8.444504454420756e-14, "6797": 1.3023475684094387e-20, "15039": 1.7290658041089167e-14, "28182": 3.9536494859842775e-21, "28904": 6.493055147504612e-15, "41565": 2.0985018963435667e-19, "18491": 1.2932245094230604e-19, "24545": 6.730994073222973e-07, "1922": 1.9997466791469187e-26, "38778": 6.325575772248534e-19, "26943": -9.401352389889087e-25, "21611": 6.460595574416406e-17, "17168": -2.0228594677376905e-16, "30148": 1.4983989049532909e-10, "13390": 1.027872400616865e-20, "49606": -3.8247409807774174e-22, "21407": -6.949265652939768e-14, "31215": 9.891434246741558e-22, "9532": -3.6632918920531665e-08, "40222": -1.4437716577830884e-09, "30288": -3.5764648487202066e-07, "20228": -9.294845426666143e-07, "14435": -1.360795742755272e-08, "45983": 5.51250722586466e-13, "20870": -2.276685506785725e-09, "31438": -3.754751332962769e-06, "2215": -3.7754511322818374e-11, "14502": 1.7068418856069911e-06, "43848": -8.361881187468612e-10, "32434": -1.0222290711681126e-06, "3170": 4.687753403231909e-07, "6385": -4.655024810062969e-09, "37304": 1.0333922091376735e-06, "27702": -6.436381809471481e-12, "15964": -1.3862654668628238e-07, "38597": -5.6945599347102416e-09, "11209": -2.535865178288077e-06, "5041": -5.725061757999583e-09, "1233": -1.947848460304158e-08, "4353": -2.0213734686080898e-08, "12684": -7.389493905662903e-09, "25849": -1.1485421988477462e-11, "33782": -7.570093996100979e-10, "44782": -1.217492950900123e-07, "30397": -1.1956499124110564e-09, "40675": -1.6376119349459373e-09, "47892": -3.60948121169713e-07, "30442": -1.5716258872089384e-07, "20211": 2.226689503004309e-06, "22655": -9.101637776787186e-10, "35031": -1.1012859602033132e-07, "11674": -3.5306490803882484e-13, "33398": -1.340661004434196e-08, "2267": -1.450192188556798e-09, "13702": -5.713351458602745e-10, "46881": -5.191403973370257e-10, "13882": -3.4189973519005434e-08, "36350": -1.8412259494837713e-09, "46254": 1.346275439573219e-06, "28158": -3.3020261872018786e-12, "38132": 7.814446689735632e-08, "19079": -4.073070769550213e-08, "40392": 6.554600417985057e-07, "29893": -5.645790779329474e-11, "29126": 9.714388404802321e-09, "31757": -2.1426521925604902e-06, "15939": 8.715154820038151e-09, "32807": -2.0253351946941667e-12, "28556": -1.2943883120897226e-06, "7090": -8.858291877800184e-10, "12596": -5.180301343443716e-08, "39948": -3.7162881660890434e-09, "32997": 5.813426540157707e-08, "28065": 4.554861021688339e-08, "45893": -3.727302839706681e-07, "27688": -5.22635845712216e-09, "29116": -1.3423903655329639e-10, "11375": -1.978663277668602e-08, "32542": -1.862891618742424e-09, "22536": -1.276163885677306e-07, "41552": -4.6689194732607575e-09, "4527": -2.93885055180354e-11, "43162": -6.864600550215982e-07, "23604": 1.216703822137788e-06, "44160": -4.633880390514378e-09, "15596": 1.412928213539999e-06, "16331": -1.3604989135274081e-07, "23493": -1.4376846935171272e-11, "34271": -1.4130412395729763e-08, "20183": 7.989027815684124e-18, "17423": -2.783584420740226e-07, "8851": -5.251795300864615e-07, "31331": -3.203955856179164e-08, "35852": -2.2353824533638544e-06, "36951": -2.919808537171775e-07, "38960": 4.000994007673578e-16, "34756": -2.4922879759969874e-08, "41263": -7.116927918104921e-07, "41804": -8.439120235959052e-11, "41422": -8.609164581230289e-08, "13939": -9.044872489871736e-12, "3907": -7.1074040750018774e-12, "7756": 1.147546768720531e-08, "46364": 1.186321523397667e-16, "36239": -1.4947229218242875e-11, "15692": -1.8217719000013233e-12, "24336": -6.785965922517789e-08, "45091": -8.428472710875212e-07, "2017": -9.36658892669584e-08, "30572": -1.8852819749781702e-08, "19776": -3.5565665257308865e-07, "25915": -4.342728843198529e-09, "38964": 1.2759853174060254e-09, "7526": -3.242803927605564e-07, "41732": -6.720809864191324e-08, "49453": -1.182147002509737e-08, "18190": -2.8241419158803183e-07, "25999": -3.99382305005247e-09, "34579": 3.612601144867756e-17, "34100": -4.539689110738543e-11, "1662": -2.623365675994056e-18, "5704": 1.2884759447070288e-26, "19437": 1.4726867186669323e-14, "6432": -8.405986308770725e-15, "33438": -2.4442522047729475e-17, "34634": -6.272746645025196e-12, "6080": -1.4542547166485065e-09, "3065": -8.573446952375718e-10, "2401": 3.0910800449205494e-14, "13563": 2.4266815473018827e-22, "36315": -2.264683015770763e-12, "25178": 8.942710938084075e-14, "47929": 6.582253053158058e-14, "161": -7.155015295523537e-12, "35904": 8.82204666900055e-19, "40609": -4.0286938379333656e-17, "17204": 1.768766763961864e-24, "20570": 6.413688060839641e-22, "21127": 3.255823397734301e-26, "47681": 2.651178565961712e-14, "13244": 2.873207831997831e-27, "38728": -4.769595274289884e-10, "39781": 2.4311044984851732e-14, "9062": 3.245849312119792e-15, "45871": 5.724657615639408e-17, "44925": 1.1318789465810178e-14, "14046": 1.1859744189852922e-29, "19637": 1.9258578157774556e-14, "7532": 7.971149237321979e-20, "27082": 2.497046654543285e-28, "17966": -3.049084029387995e-23, "24631": -2.4321449298980724e-09, "11569": -2.3546920857597797e-08, "36647": -4.280941157119855e-10, "12859": -5.476035735973994e-10, "4683": 4.502638704405114e-26, "2598": 1.5525303286171023e-18, "1776": -7.043154037419952e-13, "33297": 1.3588809812364443e-14, "23": 2.3451517454592483e-15, "29701": -3.268726909695478e-14, "37602": -3.434297984883372e-11, "4573": -3.5659459745629484e-16, "27834": 3.542006769997671e-21, "8013": -3.72823549810164e-08, "12260": -7.29949000549679e-12, "19872": 2.4258982951781694e-14, "38153": 1.538457984517878e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_144.json <==
{"43597": -3.2920111948941955e-12, "38589": -2.843111596845249e-12, "38838": 1.7586595428640411e-13, "20462": -3.691370126235327e-11, "36162": 4.574981630867114e-06, "8119": 5.004829270607121e-15, "4616": 1.2984959516047084e-13, "47637": -6.60507828986745e-11, "14317": 3.3734711450961186e-06, "13937": -3.1688687784914293e-10, "24962": 5.560351658273621e-12, "46925": -3.24892404646171e-11, "14887": -1.5682120046989212e-09, "49456": -7.943654414810375e-13, "18395": 1.8823768932474394e-11, "34670": -7.78316213562169e-12, "45657": -7.913322264130329e-08, "6573": -4.3763083434900096e-13, "10738": -2.3548841696086065e-11, "9498": -4.007747189671562e-10, "8350": -9.540541100194755e-13, "27458": -1.1316567821717527e-10, "29359": 8.710001470069173e-12, "25546": 4.3337395846422544e-13, "23347": -7.947227945170887e-13, "43221": -1.3808482352342666e-12, "24904": -7.298664277122224e-12, "49304": 1.2205481425553444e-06, "19032": 8.845921669047453e-15, "34140": 1.3630148032461875e-06, "19429": -2.537246400393517e-13, "15606": -4.564072675350417e-09, "31999": -7.965011289412516e-11, "17786": -4.075698711858422e-08, "45735": -7.557265924162948e-11, "18511": 1.1673181177229708e-07, "13345": 9.267310474569967e-08, "22702": -6.240492931436359e-12, "37208": -1.4336287148739024e-12, "19567": -1.28270588595214e-10, "19787": -6.866778257119677e-09, "25356": -5.272977540715651e-11, "45357": -1.9463609543524107e-11, "25260": 9.56982901811898e-08, "14109": 2.030575263489709e-09, "29715": -1.889989692527294e-10, "19411": -5.638491273884938e-08, "36149": -1.7113099826104872e-10, "1713": 2.4145857297104556e-13, "18623": -1.3182024360958167e-09, "31859": -5.674108933817479e-07, "10792": -2.2472397276374068e-09, "8919": -2.86070847010933e-08, "37584": -2.3830427648557917e-12, "49226": -1.585370723589108e-09, "34126": -9.666125322382868e-08, "14847": -1.3005718724201643e-10, "41761": -2.7031588772929993e-11, "36771": -6.89680127244352e-12, "7734": 3.686859303096701e-14, "24076": -1.2041158292674936e-08, "20407": -4.100243700122519e-09, "25863": -7.538508151050394e-10, "22617": -2.1401909577889455e-07, "14911": -1.4444894932963415e-11, "31002": -7.817987324187925e-08, "7360": -3.583591023925692e-08, "29977": -2.1279056738876534e-08, "33419": 5.647755187965231e-07, "35756": -3.919296311105658e-12, "19308": -2.8918767380758936e-09, "1843": -2.0487023189019737e-09, "25810": -7.288582537512411e-08, "47182": -2.598456489977252e-07, "15003": -2.1278217902931384e-12, "44947": 7.570972684334265e-07, "27049": 6.875106350889837e-08, "49207": -1.9324463096381805e-07, "7175": -2.124358999822107e-08, "18865": -5.874610797818036e-10, "30962": -2.265746923413303e-09, "32473": -8.124745676241218e-08, "12275": -3.9725338574214675e-09, "37499": 4.9946178649114964e-14, "27053": -6.346206760099449e-08, "4585": -6.567954180525248e-09, "33075": 2.6328874014325265e-07, "49695": -5.143965253751048e-08, "39323": -6.9142185310511195e-09, "14000": -1.0100161818016318e-09, "21890": -7.933079748667637e-10, "42695": 6.485380232845728e-09, "43732": -8.101900816903651e-10, "47654": -1.2620077205482971e-10, "42307": -4.3532588644978887e-10, "34010": 3.982033192073686e-08, "22216": -1.4075839452343253e-11, "49079": 1.5627875882273656e-07, "16780": 1.2874213007512195e-14, "2062": -1.2056214870881377e-07, "5267": -4.172431715687708e-07, "25996": 3.2461849874820814e-10, "44492": -4.705713596564465e-09, "1611": -3.126475744963386e-09, "44516": -1.1119978271523223e-09, "47642": -2.752170019659772e-12, "8820": -1.3325449188528182e-08, "24269": -1.5311956563790474e-11, "45363": -4.8916759531891785e-11, "11580": 8.102868491732806e-07, "49051": -9.092397945664743e-10, "13639": -5.929656765601976e-09, "48466": -1.6140831143982189e-15, "8492": -3.709599571966038e-10, "33636": -2.3321438114010107e-09, "11547": -9.472243789332424e-08, "18814": -1.7186747580666406e-09, "6094": -4.5695769390619034e-10, "46765": -1.0333446338189889e-12, "46700": -2.015544851019513e-06, "23520": -5.184074503006286e-09, "30494": -1.546605687963165e-08, "17140": -3.8025572024480425e-08, "1469": -1.523450343654531e-08, "22416": 2.2591783587107284e-13, "7473": -8.1640458282628e-11, "34499": -4.2350643825184164e-11, "3493": -8.883762347977608e-07, "35015": -3.298656237049613e-09, "41648": -8.922042271652941e-11, "11930": -2.2919435238577535e-08, "42007": -3.8939435009766044e-10, "45652": -6.275457931081974e-10, "29854": -4.242921569641567e-09, "7257": -7.786469247150762e-10, "1190": -5.121404633712245e-09, "34508": 1.488485139589102e-07, "39920": 3.1590926141689124e-07, "41733": 2.4870212090915764e-14, "8918": -2.8808500723842556e-11, "40248": -6.061417340275099e-11, "18471": -1.611015661151516e-11, "48706": -1.5948069254090314e-10, "21161": -1.5832505084745208e-08, "31279": -7.341041663444514e-11, "17701": 3.498172986837744e-07, "8595": -2.1917244061309127e-11, "27990": 3.512779187531123e-07, "13688": -5.847478057319222e-09, "34909": -1.7219811354607373e-07, "31601": -2.0224248942213308e-08, "40058": -3.27978671998963e-10, "20748": 2.9363118301262148e-06, "49436": -5.2068742206756724e-08, "11653": -7.487304998221589e-09, "35304": 1.2748017919061994e-10, "7297": -4.187554480949984e-08, "41462": -1.0128561878097742e-10, "17309": -5.967601168777037e-08, "14841": -8.6638323182342e-09, "24183": -7.371188104343673e-09, "35384": -4.122889876723157e-11, "29868": -1.9178726662349987e-10, "23614": 8.43393266336534e-08, "17234": -4.114637075502969e-09, "8943": -4.30723758881868e-07, "31854": -1.990960063480429e-09, "3685": -1.351679213001944e-08, "41357": -1.2923416781163155e-09, "9545": -4.949868515069511e-09, "29134": -3.478146590185638e-11, "40062": -2.7107109445978494e-08, "4640": -8.183567157260541e-10, "6354": 6.753285539291831e-13, "46655": -1.668947113842023e-08, "34053": -1.7111723593643546e-07, "16472": -1.304665708801167e-09, "37955": -9.374586662502793e-10, "17598": -4.554304933179765e-09, "24774": 7.961511983012315e-08, "28596": -1.8393404133121294e-08, "8072": -1.5705204248206428e-08, "31110": -3.776251256137897e-10, "33837": -6.044901024182536e-09, "30752": -2.249877617543916e-08, "25435": 1.1374842756595172e-07, "18788": -3.724643510283343e-11, "7364": -1.0548274254063017e-08, "12381": -1.4640856582648354e-10, "49872": -3.6656980229032854e-10, "1933": 2.977108337631762e-09, "11650": -1.777137548231167e-08, "10962": -6.941883956557149e-09, "40125": -9.783046834854758e-07, "21194": -1.9377726853675448e-11, "40158": -3.1200880812320975e-07, "15442": 1.4569451873246153e-13, "38038": -1.197277055275947e-09, "47978": -5.698595373360149e-09, "1597": -6.716124323347117e-10, "21027": -6.526292527231359e-12, "45178": -2.026190153159302e-11, "9633": -1.122417074839177e-06, "2673": -5.63690413790674e-12, "46650": -1.6952792251598292e-12, "49563": -1.814983221493094e-07, "13489": -7.898615095314199e-09, "25201": 7.471800050460841e-17, "17112": -8.15266049114527e-11, "16793": 1.6198513028899022e-15, "11185": 7.452442525937575e-14, "21265": 5.293868642064492e-13, "10196": -9.499196984563696e-10, "15790": -2.2334248339639373e-10, "27637": 3.3435491246340543e-13, "46169": -2.6893286209084266e-11, "47448": -3.420851868440877e-08, "27558": -1.2950277294976331e-08, "28094": -2.07759391912532e-08, "48083": -8.98559662232401e-08, "26097": 2.993397494937752e-14, "17281": -1.073249267236065e-10, "22824": -2.0026692482133512e-07, "6992": 9.143905188579993e-09, "17859": -1.320607373456184e-10, "1730": -2.4841378953865956e-11, "40686": 1.2940625992996502e-07, "1966": -3.325520125940784e-08, "43998": 1.1078840887251016e-16, "13732": 3.216710277591413e-14, "44601": -4.57665692010778e-08, "22687": -1.9619284495620004e-12, "33658": -1.3623186134736898e-07, "15590": -1.71888753230931e-10, "34476": 1.0405427740148646e-13, "21481": 3.880944028059226e-14, "16757": -1.6259733559564893e-09, "45205": -4.183107471522618e-10, "7314": -6.724763412790935e-09, "575": -1.7340763491802136e-08, "27760": -1.1819827339110134e-09, "18817": -9.175993653798287e-08, "23448": -2.9314228995602765e-12, "43783": -7.622660547212945e-08, "28476": -6.258012441584526e-10, "42936": -5.075294351453152e-12, "48347": -4.880877213508938e-07, "26605": -5.805440017603303e-10, "18485": -5.630585633298324e-07, "17193": -1.8254787872290512e-12, "23675": 1.95331422465007e-18, "17000": -1.3894613459797256e-08, "38259": 2.054557344690319e-20, "37432": 2.5178982350383786e-19, "49443": 1.1967888665274624e-24, "11446": 1.2036518956605955e-21, "40943": 4.413857718500025e-16, "49100": 4.390063353260006e-20, "19928": -3.825563794634945e-07, "5429": 2.286969893658431e-20, "45577": 3.1526642294023837e-19, "8715": -2.2872196798376376e-23, "37491": 1.0020738579197275e-15, "5943": 2.955165746243913e-21, "35980": -3.4404482734951e-11, "7286": 5.448037593132207e-25, "36171": -5.022211955608102e-24, "30459": -1.5859677734842988e-24, "6780": -2.6632687166738833e-08, "7009": 3.081808610215339e-17, "38293": 1.8656721640033924e-18, "18522": -4.196435742945075e-16, "26181": 2.316375706900415e-16, "6459": 6.662781015437028e-18, "21839": -4.461768628172269e-12, "40785": -9.911426892976599e-25, "47596": -8.998556211281539e-08, "47479": 1.6855120068694927e-20, "39120": 3.9601743577419297e-20, "42646": 1.2274277189257277e-13, "28391": 7.049305972070807e-18, "21243": 7.911707909256948e-21, "37341": -5.101590816458668e-10, "30188": 1.1838505529282363e-21, "6273": -2.6709858502727e-07, "22549": -5.31443823579517e-16, "49558": 4.2808654841450244e-13, "47429": -2.0198235445301194e-12, "21914": -2.4345472304787563e-09, "35684": -1.9744295087775754e-10, "23402": 7.851794250722391e-16, "19537": -1.0344629419848538e-16, "25061": 8.903356008585451e-16, "25819": -1.928365384040731e-10, "32827": 3.664678533718686e-18, "37159": -4.5727894220691056e-17, "46331": 3.291324567183436e-18, "22363": 7.010415468110864e-21, "3095": -4.281940135797413e-08, "28089": 2.9125326147161e-14, "46145": -2.116736256760343e-12, "30348": 1.396919939675161e-23, "14095": -3.3744882719937517e-18, "25587": -3.452454676938305e-16, "7820": 2.350359056685347e-12, "27554": -9.195787780877894e-16, "11298": -3.1872187503020335e-16, "9333": 7.753766848870156e-23, "44220": 3.74822879360018e-21, "27766": 1.276461823556644e-19, "17042": 1.8513003919987722e-19, "13355": 3.7865454105695994e-25, "39558": 2.3112632669054286e-28, "16527": -2.4132365713969042e-17, "46077": 6.824963190363609e-20, "5762": 7.867933575864127e-21, "49629": -2.5279776892962786e-19, "3212": 6.070415174823846e-22, "48789": -5.8626661231036496e-15, "18920": 1.1911840058515626e-22, "40837": 9.729067187436158e-07, "22752": 3.083739320043078e-23, "33900": -3.381634150000175e-22, "26680": -1.5465092728603932e-21, "32687": 2.1885028567812923e-22, "1192": 1.4654463046911681e-18, "15583": 6.783120836650014e-23, "48413": 9.100066688662552e-24, "42941": 5.180404126198244e-23, "20977": 3.276206497320534e-19, "1482": 2.1234973557503586e-19, "13730": 3.007086128459762e-19, "46871": -7.743219449960967e-16, "6797": 1.2391943642808037e-19, "15039": 1.721750996983018e-14, "28182": 3.931581373528871e-21, "28904": 1.6790017311790382e-15, "41565": 6.584507960827078e-27, "18491": 1.286791629196812e-19, "24545": 7.382446653991792e-09, "1922": 2.0126026467116924e-26, "38778": 6.326779320039799e-19, "26943": -6.004620623482187e-26, "21611": 8.116822813105263e-15, "17168": -2.2858467865967977e-16, "30148": 1.5134896114155083e-10, "13390": 1.3172073043386676e-16, "49606": -3.8275490731645145e-22, "21407": -6.612263091666098e-14, "31215": 7.691594663580447e-21, "9532": -6.975574962098108e-08, "40222": -7.962487558188514e-08, "30288": -8.080787665676326e-07, "20228": -9.351505809718219e-07, "14435": -1.3577080792970264e-08, "45983": 5.497547946389791e-13, "20870": -2.244573416021467e-09, "31438": -3.7304891975509236e-06, "2215": -3.775030982255956e-11, "14502": 1.6889550806808984e-06, "43848": -2.734458770525805e-10, "32434": -1.4072898579797766e-07, "3170": 4.3962978679701337e-07, "6385": -2.388424036325887e-07, "37304": 1.0253868367726682e-06, "27702": -2.596996782119193e-13, "15964": 1.357076371277799e-06, "38597": -7.901245169250615e-08, "11209": -1.3313926956470823e-06, "5041": -3.767347322991554e-09, "1233": -1.9528886952002722e-08, "4353": -2.0240275233618377e-08, "12684": -5.478711262441038e-09, "25849": -7.2021291153134825e-09, "33782": -7.652879996378203e-10, "44782": -1.2171551588835428e-07, "30397": -1.1938351418550042e-09, "40675": -1.6508926448111083e-09, "47892": -3.74961729221468e-07, "30442": -5.810355219182384e-08, "20211": -1.0882724836847046e-06, "22655": -8.909663562484127e-10, "35031": -1.0988844678649912e-07, "11674": -5.675318721920508e-12, "33398": -1.3267694498608762e-08, "2267": -8.695013042903099e-10, "13702": -1.7136908211923263e-12, "46881": -5.242608569488993e-10, "13882": -3.389745373283404e-08, "36350": 3.021800958113802e-17, "46254": 1.3554886209021788e-06, "28158": -4.486622878774327e-12, "38132": 1.4743989140697522e-06, "19079": -4.026017208502708e-08, "40392": 6.60128534946125e-07, "29893": -5.6321905472778155e-11, "29126": 1.2301586593821412e-07, "31757": -1.7910483762761942e-08, "15939": -2.120971657859627e-06, "32807": -2.0099848434956824e-12, "28556": -8.469648378195416e-07, "7090": -8.850579713559625e-10, "12596": -1.4841232598428178e-07, "39948": -2.672641219447769e-09, "32997": 6.143296360505701e-08, "28065": 4.5977937901398036e-08, "45893": -6.35615435840009e-08, "27688": -5.396414870517674e-09, "29116": -1.3446377344905613e-10, "11375": -1.9788664928910293e-08, "32542": -3.7210956538302753e-10, "22536": -4.644266482500825e-07, "41552": -4.828191180195063e-09, "4527": -2.8913600680358087e-11, "43162": -8.207992152620136e-08, "23604": 1.2022596820315812e-06, "44160": -4.500567474252648e-09, "15596": 1.3958177760287072e-06, "16331": -1.6516153777956788e-07, "23493": -1.4341996340538898e-11, "34271": -6.812923061261245e-07, "20183": 7.905612441172439e-18, "17423": 8.60284444570425e-07, "8851": -4.4328407966531813e-07, "31331": -6.888558345963247e-07, "35852": -2.2280221401160816e-06, "36951": -3.017912035829795e-07, "38960": -2.854244401592765e-12, "34756": -2.493292683425352e-08, "41263": -7.257006018335233e-07, "41804": -8.430202369513751e-11, "41422": -9.494068820004031e-08, "13939": -8.831364459171986e-12, "3907": -7.140579794118196e-12, "7756": 1.1521664511349172e-08, "46364": 1.1813273377313168e-16, "36239": -1.4867789291383993e-11, "15692": -2.0338958382076777e-12, "24336": -6.707777799874748e-08, "45091": -3.905511505308823e-07, "2017": -9.125112399033242e-08, "30572": -1.9012681207186688e-08, "19776": -3.384565445685439e-07, "25915": 4.0955438862511073e-07, "38964": 1.2275005456530153e-09, "7526": -1.0335956091012122e-08, "41732": -4.583570856198094e-08, "49453": -8.521472523170814e-07, "18190": -2.898464686040825e-07, "25999": -4.852726553927766e-10, "34579": 4.255290040574917e-18, "34100": -4.556775096142829e-11, "1662": -2.622270902453342e-18, "5704": 1.276537567204959e-26, "19437": 1.2319616491231547e-14, "6432": 6.376623904399167e-16, "33438": -2.478373074168515e-17, "34634": -8.26875121650271e-14, "6080": -4.711468021278975e-11, "3065": -8.723936018029121e-10, "2401": 5.324790291311686e-14, "13563": 1.7547137985810307e-24, "36315": 3.987836621387403e-15, "25178": 8.874290327110304e-14, "47929": 6.449668679990236e-14, "161": -3.759150976612169e-12, "35904": -1.8298130159095755e-17, "40609": -5.4110962756054616e-17, "17204": 1.773930844662667e-24, "20570": -1.2931382310440998e-12, "21127": 3.2603608886832774e-26, "47681": 2.611390548517157e-14, "13244": 5.94084430078298e-26, "38728": -2.1014804479912996e-12, "39781": 2.435953423295025e-14, "9062": -4.491041653148509e-12, "45871": 1.734364016369816e-16, "44925": 1.0971223048431532e-14, "14046": 2.4047763138726648e-30, "19637": -7.523458939173722e-11, "7532": 8.037123999756472e-20, "27082": -9.73221550631051e-27, "17966": -4.678010801187914e-22, "24631": 1.4804557048591488e-14, "11569": -5.578090878088915e-08, "36647": 3.8918148703714905e-09, "12859": -5.5314391955718634e-11, "4683": 4.556341643123199e-26, "2598": 1.4182375561691183e-18, "1776": 3.7009302144164896e-14, "33297": 1.0365602749715943e-16, "23": -1.9627355296591986e-12, "29701": -3.332011790503457e-14, "37602": -1.456427423107698e-09, "4573": -1.658707689971596e-14, "27834": 1.568176656698696e-18, "8013": -2.634180873428704e-07, "12260": -7.307257229860475e-12, "19872": 2.2967406785017602e-14, "38153": 1.5397206550042973e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_146.json <==
{"43597": -6.777836972227114e-12, "38589": 4.613915499662724e-11, "38838": -6.241814790725053e-13, "20462": -3.704237611090733e-11, "36162": 4.563225957099348e-06, "8119": 5.043772033873611e-15, "4616": 1.3223962398202505e-13, "47637": -6.832071020035357e-11, "14317": 3.3136343517981004e-06, "13937": -2.9607816198762293e-10, "24962": 5.6821700122888785e-12, "46925": 2.62167295251442e-13, "14887": -1.744787869739639e-09, "49456": -7.811299892503121e-13, "18395": 1.8414887670292757e-11, "34670": -8.036185432380716e-12, "45657": -7.938938040297217e-08, "6573": -4.3848412856380137e-13, "10738": -2.5739528564105996e-11, "9498": -4.0323352989979355e-10, "8350": -9.764324765404453e-13, "27458": -1.1360573592966716e-10, "29359": 8.34077425182489e-12, "25546": 6.568968866039679e-14, "23347": -8.090339921433543e-13, "43221": 5.830399504120828e-14, "24904": -7.286174268095191e-12, "49304": 1.2124752402087324e-06, "19032": -2.455691899827528e-13, "34140": 1.3499045508069685e-06, "19429": -2.5231517721512053e-13, "15606": -4.813778708978589e-09, "31999": -3.3160869883364086e-11, "17786": -4.2012196388441225e-08, "45735": -7.654532563350358e-11, "18511": 1.1702329061336059e-07, "13345": 1.580985724558559e-07, "22702": -4.185554680624648e-12, "37208": -1.6183161581639904e-12, "19567": -1.7049454903439454e-10, "19787": -6.899442794860988e-09, "25356": -3.095226158711384e-11, "45357": 9.608229298719694e-15, "25260": -4.5012626515017473e-07, "14109": 2.0399979483443076e-09, "29715": -4.4884498895392255e-10, "19411": -1.8109606259031352e-08, "36149": -1.7436037336171495e-10, "1713": 1.67295127403988e-12, "18623": -1.3267252851889566e-09, "31859": -7.05378297993775e-08, "10792": -3.5290808469978785e-11, "8919": -2.7902121502165755e-08, "37584": 1.8668565499903311e-13, "49226": -1.6075685227434633e-09, "34126": -1.7068946078779845e-07, "14847": -2.2825179968322118e-08, "41761": -3.012171900795835e-10, "36771": 7.844974114767922e-10, "7734": 3.748048963206352e-14, "24076": -1.2424239415054217e-08, "20407": -1.217185374713381e-08, "25863": -7.571067661693576e-10, "22617": -2.138425543307676e-07, "14911": -1.457413009720021e-11, "31002": -9.990768212730927e-09, "7360": 1.105442720472638e-06, "29977": -2.1465107025164798e-08, "33419": -1.06345119377238e-08, "35756": -7.609511631923027e-11, "19308": -3.7316478795901276e-08, "1843": -1.1786182030348868e-09, "25810": -7.579849636840663e-08, "47182": -2.86517945369269e-07, "15003": -3.3930744498811283e-12, "44947": 7.469237743862323e-07, "27049": 2.0233169379935134e-06, "49207": -4.2014924872546544e-08, "7175": -5.507507339075346e-08, "18865": -5.229716659727046e-10, "30962": -2.2438221947140846e-08, "32473": -8.335668866266133e-08, "12275": -1.1164350000036904e-10, "37499": 4.971542654549216e-14, "27053": -8.160919717781212e-10, "4585": -2.5123032543206136e-08, "33075": -1.6513079792446206e-09, "49695": -5.461636476411513e-08, "39323": -7.924112754853496e-12, "14000": -1.016254858043908e-09, "21890": -8.012127072909436e-10, "42695": -2.2000941068966995e-09, "43732": -2.0221105345719081e-10, "47654": -1.2745318689333374e-10, "42307": -4.3888925826962577e-10, "34010": 5.970250782638686e-08, "22216": -7.997021447825325e-12, "49079": 9.069366058156447e-08, "16780": 1.282431853175418e-14, "2062": -1.1040343395052332e-07, "5267": -4.040635133151227e-07, "25996": 3.1763630614634053e-10, "44492": 5.909606137777246e-11, "1611": -1.5650131190980687e-10, "44516": -2.390088127413037e-09, "47642": -5.787582219030085e-11, "8820": -9.721694976816408e-11, "24269": -1.5506797235165237e-11, "45363": -1.1723833015508944e-10, "11580": 2.1068353817099705e-06, "49051": -9.331099226628226e-10, "13639": -2.19888676156188e-08, "48466": -1.5908685882919387e-15, "8492": -1.6090090371179144e-10, "33636": -2.7695801207983095e-09, "11547": -9.786259624888771e-08, "18814": -1.5253498464318227e-09, "6094": -6.335486302244675e-11, "46765": -4.875534004300519e-11, "46700": -1.965161118278047e-06, "23520": -5.175182060668249e-09, "30494": -1.511448921576175e-08, "17140": -3.838058404426192e-08, "1469": -1.5303820433132387e-08, "22416": 2.320633919403181e-13, "7473": -2.2034910354684634e-11, "34499": -6.519620780742752e-12, "3493": -8.962757647168473e-07, "35015": -1.4475858012286125e-11, "41648": -8.949854746198582e-11, "11930": -2.982288194175453e-09, "42007": -1.1276254374692485e-09, "45652": -1.2864362353148806e-12, "29854": -4.190852109786647e-09, "7257": -4.921881652242277e-11, "1190": -5.162928751190066e-09, "34508": 2.523446767099813e-07, "39920": 3.149226301957242e-07, "41733": 4.025640931715202e-12, "8918": -2.253298658771996e-10, "40248": -6.058235857420158e-11, "18471": -9.917970889006256e-10, "48706": -1.2393516768405277e-10, "21161": -4.688815447018158e-10, "31279": -4.466429892602264e-09, "17701": 3.3600844062675606e-07, "8595": -2.154429239176192e-11, "27990": 2.567059311786579e-07, "13688": -5.8598597085790516e-09, "34909": -2.6395046148763868e-08, "31601": -4.490724592187689e-08, "40058": -7.231714671540601e-10, "20748": 2.6008160602941643e-06, "49436": -1.7838425492300303e-07, "11653": -1.288159623413776e-08, "35304": -1.5113611750994238e-10, "7297": -4.231204187021831e-08, "41462": -4.647537021895687e-09, "17309": -2.798148601712569e-09, "14841": -8.178732358032903e-09, "24183": -6.409523467532097e-10, "35384": -4.135143963357457e-11, "29868": -1.9742393830846083e-10, "23614": 1.434980312353673e-08, "17234": -1.980446473481834e-09, "8943": -1.0042532494480838e-06, "31854": -2.001173449173166e-09, "3685": -9.115920462932081e-09, "41357": -1.8726279193970186e-08, "9545": -4.981512979895797e-09, "29134": -3.533737885641486e-11, "40062": -1.1332697447130613e-08, "4640": -5.134487279789823e-10, "6354": -5.802715946634507e-12, "46655": -2.060365211775661e-08, "34053": -1.7475974800618133e-07, "16472": -1.323442577749745e-09, "37955": -2.4426021205670168e-09, "17598": -4.6808823483956985e-09, "24774": 2.749562213466561e-07, "28596": -2.964682943584762e-09, "8072": -8.813498375559448e-09, "31110": -4.0836914405595337e-10, "33837": -3.6056665209116545e-08, "30752": -2.386791386754794e-08, "25435": 4.702988007920794e-06, "18788": -3.6902002287231284e-11, "7364": -3.3848612801534728e-09, "12381": -1.6985661488444492e-10, "49872": 1.7886385705878638e-08, "1933": 1.2981722363747394e-09, "11650": -1.7913460936824777e-08, "10962": -7.3386727805768714e-09, "40125": -1.0199676125921542e-06, "21194": -2.1407226685754566e-11, "40158": -3.204111465038295e-07, "15442": 3.7931290053361266e-13, "38038": -1.211578393167656e-09, "47978": 7.721926635895215e-07, "1597": -1.536787017086816e-11, "21027": -6.515283538371941e-12, "45178": 4.86584514000632e-15, "9633": -1.119451439990371e-06, "2673": -5.672694518982224e-12, "46650": 3.849219679569237e-15, "49563": -2.465388035943761e-07, "13489": -7.945138991161116e-10, "25201": 2.0167652642055428e-17, "17112": -1.9398035695089577e-12, "16793": 1.6232581752828774e-15, "11185": -4.980934553699967e-10, "21265": -3.099254143254515e-12, "10196": -9.53313983309556e-10, "15790": -3.968473986926124e-12, "27637": -5.969459371257813e-10, "46169": -2.6915870574018008e-11, "47448": -3.437690665464288e-08, "27558": -1.1050475812179883e-10, "28094": -2.078308014574759e-08, "48083": -9.060803307647802e-08, "26097": 2.9823860666234464e-14, "17281": -4.500956898856323e-11, "22824": -1.9682437368828687e-07, "6992": 9.214481622166204e-09, "17859": -1.329266557936748e-10, "1730": -1.0194675832686517e-11, "40686": 1.2731727849768504e-07, "1966": -8.572671461593018e-09, "43998": 8.391039057163707e-14, "13732": -1.8126890613534563e-11, "44601": -4.5424165762142366e-08, "22687": -5.240309054743708e-12, "33658": -9.709692250225999e-08, "15590": -1.7276113872810583e-10, "34476": -1.481711563340593e-12, "21481": 3.8443677901440695e-14, "16757": -1.3030185819218332e-09, "45205": -4.563642519439526e-10, "7314": -6.714209632718848e-09, "575": -1.7348400049854718e-08, "27760": -1.1818874767755005e-09, "18817": -9.096320496837507e-08, "23448": -2.1584292614676686e-15, "43783": -5.885389668947028e-07, "28476": -3.256085534530939e-08, "42936": -9.232746511766976e-12, "48347": -4.802928401659301e-07, "26605": -5.82770776080821e-10, "18485": -2.3104853141830972e-08, "17193": -1.827101404200393e-12, "23675": 1.9121326242638114e-18, "17000": 2.1201436263616584e-14, "38259": 2.0546717282593985e-20, "37432": 2.5040290011052785e-19, "49443": 7.7158171614789e-21, "11446": 1.1979449350843156e-21, "40943": 4.088124124318617e-24, "49100": 4.5655033505359426e-15, "19928": -1.88796974498473e-07, "5429": 2.3755867866570025e-21, "45577": 3.1540169281978493e-19, "8715": -2.2832430320144185e-23, "37491": 8.538916005759922e-24, "5943": 2.90123663992101e-21, "35980": -3.445348867314735e-11, "7286": 2.5129726507359092e-29, "36171": 1.1336426894245376e-28, "30459": -1.655097626761079e-24, "6780": -1.961265105876464e-08, "7009": 3.0885987704276643e-17, "38293": 1.8705936818529298e-18, "18522": -1.6391730904603307e-21, "26181": 2.299265111970286e-16, "6459": 6.658360975833851e-18, "21839": -4.474168431578551e-12, "40785": -1.0176587695124669e-24, "47596": -8.8774356754584e-08, "47479": 2.86947879159849e-18, "39120": 2.5065772343798247e-19, "42646": 1.8395857050674314e-20, "28391": 6.985269784950014e-18, "21243": 1.1159760724029077e-13, "37341": -5.17670462052422e-10, "30188": 4.923087796334737e-22, "6273": -5.392760371591976e-08, "22549": 1.0359857580342388e-21, "49558": 4.2667835952782396e-13, "47429": -2.026292762052906e-12, "21914": -2.4481288107836008e-09, "35684": 1.1621145290519053e-07, "23402": 1.0306879014273986e-15, "19537": 1.1414843637303526e-15, "25061": -7.70502411873153e-11, "25819": -1.93169868989429e-10, "32827": 3.666519424171923e-18, "37159": -4.655938609859671e-17, "46331": 3.248775223654321e-18, "22363": 7.018206637064061e-21, "3095": -2.4233335338408324e-09, "28089": 3.018366438036033e-16, "46145": -2.147376460676087e-12, "30348": 4.905179016899841e-26, "14095": -1.8554182040197346e-24, "25587": -3.6343033862909426e-16, "7820": 2.5490859423271672e-12, "27554": 1.790552211623726e-17, "11298": -1.420524545126705e-17, "9333": 4.067059401185861e-16, "44220": 3.758316923560989e-21, "27766": 1.2598036984895331e-19, "17042": 1.2960436567559269e-16, "13355": 8.013054699907991e-23, "39558": 9.527600857158922e-27, "16527": -2.4407678305196598e-18, "46077": 6.65048624225174e-20, "5762": 7.956003269500449e-21, "49629": 6.477787086222007e-21, "3212": 6.082600740781231e-22, "48789": -5.72959851763942e-15, "18920": 1.461727702938326e-25, "40837": 9.77384161160444e-07, "22752": 3.1138832729533834e-23, "33900": -3.5237952154921603e-22, "26680": -1.5482800573333354e-21, "32687": 2.06668398968006e-23, "1192": 1.4610572843609617e-18, "15583": -1.4078470642294398e-21, "48413": 9.179500248652877e-24, "42941": 3.55978689962956e-24, "20977": 3.3140577651630777e-19, "1482": 2.6455396585205814e-17, "13730": -3.9541241187418305e-25, "46871": -7.640127069950646e-16, "6797": 1.3190335138869952e-20, "15039": 1.7401534653884755e-14, "28182": 7.490786714801683e-20, "28904": 1.7089213700957834e-15, "41565": 2.094649302640601e-19, "18491": 1.2738193692404492e-19, "24545": 8.132396089877147e-09, "1922": 1.9958439747076124e-26, "38778": 1.7643773774866018e-20, "26943": -5.906969504177141e-26, "21611": 8.176839332582966e-15, "17168": -1.8004198807614427e-16, "30148": 1.5028232824843002e-10, "13390": 1.0293787740605065e-20, "49606": -3.9323559970724747e-22, "21407": -7.18590497435917e-14, "31215": 9.798437012346863e-22, "9532": -6.899904292367864e-08, "40222": -7.930490397711765e-08, "30288": -8.348027904503397e-07, "20228": -8.70959922849579e-07, "14435": -4.452971325008548e-07, "45983": 5.522261792810512e-13, "20870": -2.062296111660089e-09, "31438": -3.7919372175565513e-07, "2215": -6.84675982576266e-10, "14502": 2.8355589165585116e-07, "43848": -2.7424867932168695e-10, "32434": -1.3906559104270855e-07, "3170": 4.831659907722496e-07, "6385": -4.6753436677704485e-09, "37304": 7.284517096195486e-07, "27702": -2.705270903125001e-13, "15964": 1.3622462802231894e-06, "38597": -7.385060740716654e-08, "11209": -2.5148606255243067e-06, "5041": -5.7450062485031594e-09, "1233": 6.979233546644537e-08, "4353": -9.406488782337519e-11, "12684": -7.283428971049943e-09, "25849": -1.1485384691922729e-11, "33782": 7.574312271135808e-13, "44782": -1.4950595428331326e-08, "30397": -9.646111687189318e-11, "40675": -1.6139423131278363e-09, "47892": -5.826998972224828e-07, "30442": -1.5756128846078354e-07, "20211": -1.1100818255727063e-06, "22655": -3.40686079347563e-09, "35031": -1.1029120372541001e-07, "11674": -5.7303359106419816e-12, "33398": -1.3309362500990574e-08, "2267": -8.1808737562028e-10, "13702": -1.7230797951656163e-12, "46881": -1.808940497394218e-10, "13882": -1.0695211383193737e-09, "36350": 3.2154035730985734e-17, "46254": 1.3534022400563117e-06, "28158": -3.310899731462369e-12, "38132": 1.4141699011815945e-06, "19079": -4.036836998011495e-08, "40392": 6.613329333049478e-07, "29893": -7.667577683889704e-11, "29126": 1.2823917927562434e-07, "31757": -1.828367857115154e-08, "15939": 8.715549171256498e-09, "32807": -2.0360280302000877e-12, "28556": -7.950824283398106e-07, "7090": 1.7869383750479528e-10, "12596": -1.4940994219614367e-07, "39948": -3.6643701406546825e-09, "32997": 6.264935592525944e-08, "28065": 4.7651496970502194e-08, "45893": -3.6839492167928256e-07, "27688": -5.014985315909826e-09, "29116": -7.756261605207371e-11, "11375": -1.9816857488308415e-08, "32542": -1.847559105705443e-09, "22536": -1.262521323042165e-07, "41552": -3.961369898775047e-09, "4527": -9.54700069000225e-11, "43162": -6.526737479362055e-07, "23604": 1.2730516800729674e-06, "44160": -4.526226504708575e-09, "15596": 1.530109557279502e-06, "16331": -1.643336986489885e-07, "23493": -2.5484542254261555e-10, "34271": -1.4089862609978354e-08, "20183": 7.6942322258988e-17, "17423": -2.5829771743701713e-07, "8851": -5.389346711126564e-07, "31331": -6.524283548969834e-07, "35852": -2.210268803537474e-06, "36951": -2.7925955237151356e-07, "38960": -5.39205927629037e-16, "34756": -2.452639336070206e-08, "41263": -2.7599683107837336e-06, "41804": -8.302011161864797e-11, "41422": -2.0817187760258093e-06, "13939": -8.969952385029512e-12, "3907": -6.878800480614178e-12, "7756": 1.154741191555786e-08, "46364": 1.18009702237543e-16, "36239": -1.4628081732026565e-11, "15692": -1.7846971730323125e-12, "24336": -6.595733026415473e-08, "45091": -8.408165967921377e-07, "2017": -1.1544397011675755e-06, "30572": -5.921536594399868e-10, "19776": -3.3240496577491285e-07, "25915": 4.4026637624483556e-07, "38964": 1.5735310832099003e-09, "7526": -3.269198600719392e-07, "41732": -6.413250019932093e-08, "49453": -1.2050954012465809e-08, "18190": -4.223388145874196e-07, "25999": -4.852634960528235e-10, "34579": 4.243597015435867e-18, "34100": -4.6304481082781734e-11, "1662": -2.5611199213091345e-18, "5704": 1.3398719644783837e-24, "19437": 1.2455276441030848e-14, "6432": -8.294089868306643e-15, "33438": -2.4338839921029628e-17, "34634": -8.18034875949003e-14, "6080": -4.720637422628293e-11, "3065": -8.77035222224265e-10, "2401": 5.388487846571567e-14, "13563": 1.7901616577875895e-24, "36315": 3.752064577002695e-15, "25178": 8.908337663458138e-14, "47929": -1.9498211639018548e-12, "161": -7.165620527493921e-12, "35904": -1.8026131666992393e-17, "40609": -3.9930307730037543e-17, "17204": 1.7673746216793753e-24, "20570": -1.2971722220672666e-12, "21127": 3.219754581735817e-26, "47681": 2.6691322763117142e-14, "13244": 2.8978936316530087e-27, "38728": -4.785932206097243e-10, "39781": -1.302663098917689e-11, "9062": 3.241755601885712e-15, "45871": 1.8142262531038917e-16, "44925": 1.1220813164801273e-14, "14046": 6.218105566697239e-31, "19637": -7.498673210148965e-11, "7532": 1.594806072458782e-25, "27082": -9.745367296714742e-27, "17966": -3.047082531499268e-23, "24631": 1.4656881936435384e-14, "11569": -5.551190795927141e-08, "36647": -4.6242876194924065e-10, "12859": -5.52150616894842e-11, "4683": 4.553147680903427e-26, "2598": 1.5362261851533759e-18, "1776": 3.726726772231709e-14, "33297": 1.3891623243974908e-14, "23": -1.968430843671265e-12, "29701": -3.3684152442852854e-16, "37602": -1.4598059427939347e-09, "4573": -1.686266753943462e-14, "27834": 1.4456338297556628e-21, "8013": -3.740184695288917e-08, "12260": -7.303593493879212e-12, "19872": 2.1873289583664718e-13, "38153": 2.0996282725861551e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_148.json <==
{"43597": -6.7940024266188725e-12, "38589": -2.858202173203206e-12, "38838": 1.7553815931208028e-13, "20462": -1.8376060395564053e-10, "36162": 4.671447641158011e-06, "8119": 5.0201991069515235e-15, "4616": 1.3127202775319036e-13, "47637": -6.687130710281153e-11, "14317": 3.3262256238231203e-06, "13937": -2.591077005731357e-11, "24962": 6.692707277267118e-09, "46925": 2.6086590027875334e-13, "14887": -1.607766253464149e-09, "49456": -7.81201709224022e-13, "18395": 1.825692375057031e-11, "34670": -7.917185136652183e-12, "45657": -7.922368183699291e-08, "6573": 1.2288047912100558e-13, "10738": -2.4879012044953797e-11, "9498": -4.0268099965601323e-10, "8350": -9.7353288625035e-13, "27458": -1.618486178411871e-10, "29359": 8.53192516636625e-12, "25546": 6.517116219514202e-14, "23347": -7.999170987052495e-13, "43221": -1.3932994298235246e-12, "24904": -2.443500402016241e-10, "49304": 1.2243774563103216e-06, "19032": -2.471974448053915e-13, "34140": 1.3656622286362108e-06, "19429": -2.515129218175899e-13, "15606": -3.360493133763853e-11, "31999": -7.991129286066823e-11, "17786": 1.1041121794619357e-08, "45735": -7.549909308846026e-11, "18511": 1.1643265906968736e-07, "13345": 9.254968347249815e-08, "22702": -4.130892242854012e-12, "37208": -1.5238299988160064e-12, "19567": -1.2918419112217805e-10, "19787": -1.0050043020015664e-09, "25356": -2.9951437163777683e-11, "45357": -1.9514639904016917e-11, "25260": -4.5183958263805835e-07, "14109": 1.0889065649166696e-08, "29715": -1.8909351862106405e-10, "19411": -5.611769893221208e-08, "36149": -1.725836695776195e-10, "1713": 1.6376387008618098e-12, "18623": -1.265948457174204e-10, "31859": -5.689420277121826e-07, "10792": -2.2513773068055798e-09, "8919": 9.168413583893198e-09, "37584": -2.377423128155365e-12, "49226": -1.1676103639501889e-08, "34126": -9.731562045089959e-08, "14847": -2.2917651776310777e-08, "41761": -2.9974192572446157e-10, "36771": -6.705705869053391e-12, "7734": -7.757782046965978e-13, "24076": -1.6099958699555827e-08, "20407": -1.2086537992672675e-08, "25863": -2.0695692382055597e-10, "22617": -1.8013638358738149e-09, "14911": -7.220250786144078e-11, "31002": -9.986839799580594e-09, "7360": -3.727389596974717e-08, "29977": -2.1407661421335433e-08, "33419": 5.607738557955599e-07, "35756": -3.904603203264134e-12, "19308": -3.744556664742049e-08, "1843": -2.0643085019145246e-09, "25810": -8.843498022770291e-08, "47182": -3.851111785024841e-08, "15003": -2.1445076617276904e-12, "44947": 7.481128818653815e-07, "27049": 3.495085820759414e-08, "49207": -4.1763136948702595e-08, "7175": -2.122063236242866e-08, "18865": -5.91387272486088e-10, "30962": -2.2252775622177978e-08, "32473": -6.795826124061932e-08, "12275": -1.1078041955991935e-10, "37499": 4.93151119983562e-14, "27053": -6.825867160387133e-08, "4585": -6.703043453626378e-09, "33075": -1.6467183172608202e-09, "49695": -1.0118441196027561e-08, "39323": -7.924423270355696e-12, "14000": -2.0695844682450115e-07, "21890": -2.434963164432702e-08, "42695": -2.1976425124137222e-09, "43732": -2.0044516046979766e-10, "47654": -5.749042131242277e-09, "42307": -4.370920847485138e-10, "34010": -1.1917396847138662e-08, "22216": -8.035705781339608e-12, "49079": 8.975732157523453e-08, "16780": 1.2792113492066624e-14, "2062": -1.1371629682344064e-07, "5267": -3.595302473513584e-07, "25996": 3.2326066823351596e-10, "44492": -4.7640060785170135e-09, "1611": -1.5707909972739742e-10, "44516": -1.109260350240504e-09, "47642": -5.7535441688738587e-11, "8820": -1.2958459194578609e-08, "24269": -1.5497578914613896e-11, "45363": -4.8884330611231874e-11, "11580": 2.104328586938209e-06, "49051": -9.188666494353015e-10, "13639": -2.2182243597512752e-08, "48466": -1.5923770480918802e-15, "8492": -1.6024330473651816e-10, "33636": -2.7503246347038157e-09, "11547": -9.61364747809057e-08, "18814": -1.721072617755226e-09, "6094": -6.313168737781538e-11, "46765": -1.0297580930324068e-12, "46700": -3.0594528652727604e-06, "23520": -7.455474571038678e-10, "30494": -1.5160434685412838e-08, "17140": -3.796708725190001e-08, "1469": -4.423113875162699e-09, "22416": 2.3056822293435197e-13, "7473": -8.108556881492035e-11, "34499": -6.5087293193988316e-12, "3493": -2.3716914654414722e-07, "35015": -3.371031676024927e-09, "41648": -8.911429233426915e-11, "11930": -2.9834925641125665e-09, "42007": -3.914055191067689e-10, "45652": -6.21839468806229e-10, "29854": -1.882663802632578e-08, "7257": -4.873963732610065e-11, "1190": -5.141317593881922e-09, "34508": 2.520357611501822e-07, "39920": 7.269208168736441e-08, "41733": 4.055135567615498e-12, "8918": -2.2437328384139477e-10, "40248": -6.047917722185048e-11, "18471": -9.734402173222634e-10, "48706": -1.2388332026880278e-10, "21161": -1.560064255556881e-08, "31279": -4.454693502964346e-09, "17701": 1.156856342277024e-06, "8595": -2.1594998358964723e-11, "27990": 2.54205986038869e-07, "13688": -5.703228111997305e-09, "34909": -2.633733942047911e-08, "31601": -4.345710635789146e-08, "40058": -7.208359464883074e-10, "20748": 2.836506155290408e-06, "49436": 2.067886953227571e-06, "11653": -7.48771622482991e-09, "35304": -1.4867997111256415e-10, "7297": -4.197592673449435e-08, "41462": -1.0233186520380855e-10, "17309": -2.7474702513075044e-09, "14841": -8.898755510244882e-09, "24183": -7.371883103957089e-09, "35384": 2.1829937759797885e-13, "29868": -1.9326122646656785e-10, "23614": 1.4015111737819552e-08, "17234": -1.9678472185091778e-09, "8943": -9.940233667293796e-07, "31854": -2.610308857953214e-09, "3685": -8.919903038417942e-09, "41357": -1.8432432469239757e-08, "9545": -4.927379393393494e-09, "29134": -2.249413100230413e-08, "40062": -1.0024300500788286e-08, "4640": -8.312363575235793e-10, "6354": 6.673551685223988e-13, "46655": -1.884585003608663e-07, "34053": -1.725132108276739e-07, "16472": -1.3167912316092156e-09, "37955": -9.542130419148975e-10, "17598": -4.678141873881714e-09, "24774": 6.846649114322645e-08, "28596": -1.8509561883206516e-08, "8072": -8.71000427338231e-09, "31110": -5.164768612786474e-10, "33837": -6.040691946651577e-09, "30752": -2.6050948065403645e-08, "25435": 4.793393600266427e-06, "18788": -3.812037491224274e-11, "7364": -1.1296130253413139e-08, "12381": -1.6793011425875193e-10, "49872": 1.8011597546774283e-08, "1933": 1.3663363773730453e-09, "11650": -1.7837798793607362e-08, "10962": -1.7143946262621057e-09, "40125": -1.018707848743361e-06, "21194": 1.6232636346202867e-09, "40158": -3.168033799738623e-07, "15442": 3.7711207854368434e-13, "38038": -1.2066537768973262e-09, "47978": 8.123541306304105e-07, "1597": -1.5194095981385658e-11, "21027": -6.568754221114581e-12, "45178": -2.0239714418335275e-11, "9633": -5.0079307811756735e-08, "2673": -5.6113390843604005e-12, "46650": -1.6944575083333024e-12, "49563": -1.7989634670811938e-07, "13489": -7.921661104859368e-10, "25201": 7.548185878690928e-17, "17112": -1.9344877262572613e-12, "16793": -4.195929194372727e-12, "11185": 7.426176373056398e-14, "21265": -3.0745679439891926e-12, "10196": -9.517977517248255e-10, "15790": -3.9503643411986644e-12, "27637": 3.3450550814516367e-13, "46169": -7.16515952473018e-12, "47448": -1.0912631909221204e-09, "27558": -1.1066002975068656e-10, "28094": -2.0698768921079136e-08, "48083": -1.169601637762696e-09, "26097": 2.9924938801896214e-14, "17281": -1.0670406225266049e-10, "22824": -2.5479326382082945e-07, "6992": -1.4157470751285928e-08, "17859": -9.790242921914327e-11, "1730": -2.4767868311847963e-11, "40686": 1.2781545422058116e-07, "1966": -3.30007310367364e-08, "43998": 8.381901943355086e-14, "13732": -1.8089871614557218e-11, "44601": -4.5590148545215925e-08, "22687": -5.232974210206409e-12, "33658": -9.72265468135447e-08, "15590": -1.7258497408967344e-10, "34476": -1.477737637117782e-12, "21481": 3.8703855929651115e-14, "16757": -1.289337192567075e-09, "45205": -2.848757452156292e-09, "7314": -5.7335025616112034e-09, "575": -1.7319562672923894e-08, "27760": -1.261181350326046e-11, "18817": -9.125261613007751e-08, "23448": -2.9195064334824883e-12, "43783": -7.723749462229534e-08, "28476": -6.276211217404182e-10, "42936": -9.18942439503967e-12, "48347": -4.732737011181598e-07, "26605": -5.797219926328978e-10, "18485": -2.3108468027999152e-08, "17193": -2.285076641794781e-12, "23675": 1.9261928335208347e-18, "17000": 2.1244640026124237e-14, "38259": 1.5179140053683305e-23, "37432": -5.788280445229166e-12, "49443": 7.735654955895967e-21, "11446": 1.20292619411489e-21, "40943": 4.403220308171491e-16, "49100": 4.3893405395763024e-20, "19928": -3.883280896843644e-07, "5429": 2.3675132938521576e-21, "45577": -9.726149908642182e-20, "8715": 2.2441640305646176e-16, "37491": 8.334301264163696e-24, "5943": 1.009646861863773e-15, "35980": -3.440715420910401e-11, "7286": 5.427003110132554e-25, "36171": -5.062373653153809e-24, "30459": 1.0513219965817532e-22, "6780": -2.0110709542109362e-08, "7009": 3.0795510688875593e-17, "38293": 1.866437512865157e-18, "18522": -1.6127097732071694e-21, "26181": 2.865587677087014e-14, "6459": 6.65304385885636e-18, "21839": -4.460024363717174e-12, "40785": -9.976291966984528e-25, "47596": 3.616470678480255e-08, "47479": 1.7538049752824084e-20, "39120": 3.947353058247358e-20, "42646": 1.2279156099033461e-13, "28391": 7.027742200682162e-18, "21243": 7.896567434431673e-21, "37341": -5.113597323358476e-10, "30188": 1.1848790760873507e-21, "6273": -2.7042023020840134e-07, "22549": -5.173447484142324e-16, "49558": 4.2714459356704704e-13, "47429": 4.0227004127930954e-14, "21914": -2.423897749181947e-09, "35684": -1.9739823664544076e-10, "23402": 7.841739969638483e-16, "19537": -1.0195803745782488e-16, "25061": -7.625763215335368e-11, "25819": -1.9247663185506525e-10, "32827": 8.607155566396288e-22, "37159": 1.741506687871987e-17, "46331": 3.256285816821149e-18, "22363": -5.778819296643021e-25, "3095": -4.240202144956129e-08, "28089": 2.902261832010873e-14, "46145": -2.1509508583983372e-12, "30348": 4.9526567337400843e-26, "14095": -1.8929561501946765e-24, "25587": -3.5030175146312623e-16, "7820": 2.3110977107748676e-12, "27554": -9.199387670903725e-16, "11298": -1.3950937043743746e-17, "9333": 4.0612987830511438e-16, "44220": 1.1265693557379957e-22, "27766": 4.57254126788534e-17, "17042": 1.870596447738103e-19, "13355": 8.025278888495296e-23, "39558": 9.990368696800131e-27, "16527": -2.418980679006595e-17, "46077": 7.08116622923057e-20, "5762": 6.085971638092549e-23, "49629": -2.492083479084247e-19, "3212": -5.0943659627008546e-20, "48789": -5.65668592153977e-15, "18920": 1.4629061871750164e-25, "40837": 9.74289037003473e-07, "22752": -4.277412844693773e-22, "33900": 1.1443444068727037e-19, "26680": 9.931662366375484e-22, "32687": 2.0583321615043042e-23, "1192": 1.4598315060907347e-18, "15583": -1.3720000130058466e-21, "48413": 9.225127174549955e-24, "42941": 3.624767344544878e-24, "20977": 3.3089382926531988e-19, "1482": 2.636796690318141e-17, "13730": -4.0819153945640754e-25, "46871": 8.316587571605485e-14, "6797": 1.2910098625799204e-20, "15039": 5.216583458603208e-13, "28182": 7.241333598980125e-20, "28904": 1.6979768573843106e-15, "41565": 2.101555226779653e-19, "18491": 1.304596691882016e-19, "24545": 8.455540267959805e-09, "1922": 2.0035017803152872e-26, "38778": 1.8281730359949005e-20, "26943": -9.209990511500574e-25, "21611": 8.159356572551638e-15, "17168": 1.2701097743858786e-18, "30148": 1.5022308397227846e-10, "13390": 1.0276569620725604e-20, "49606": -3.8116014611045666e-22, "21407": 1.466622179605026e-12, "31215": 9.879230505428916e-22, "9532": -6.892719284223858e-08, "40222": -1.4464975883754505e-09, "30288": -3.5609826909421827e-07, "20228": -4.173627530690283e-06, "14435": -4.424417170412198e-07, "45983": -3.786654149962043e-13, "20870": 2.904680052040476e-09, "31438": -3.7260198837429925e-07, "2215": -3.7684154408079706e-11, "14502": 1.7235163340956206e-06, "43848": -8.36430757988893e-10, "32434": -1.4066803544210416e-07, "3170": 4.985816985936253e-07, "6385": -2.359584669875403e-07, "37304": 1.0314880682926741e-06, "27702": -2.6997899900925437e-13, "15964": -1.3597403381027107e-07, "38597": -7.152840453272802e-08, "11209": -2.521240276109893e-06, "5041": -3.792444136507811e-09, "1233": 6.828374665701631e-08, "4353": -9.279534085582242e-11, "12684": -5.344750864111347e-09, "25849": -1.1460677025454391e-11, "33782": 7.546821240850266e-13, "44782": -1.2149115491411067e-07, "30397": -9.572528880674724e-11, "40675": -1.6320690354731937e-09, "47892": -3.4189153552688367e-07, "30442": -5.7806964548490214e-08, "20211": 2.232834731330513e-06, "22655": -3.3717211245232193e-09, "35031": -1.100114559449139e-07, "11674": -5.708134485915561e-12, "33398": -1.4559134342562174e-08, "2267": -8.52586667932087e-10, "13702": -5.744797415552227e-10, "46881": -5.184699891636058e-10, "13882": -3.3724312231697695e-08, "36350": -1.8330142959044338e-09, "46254": 1.3472779301082483e-06, "28158": -4.486167947542752e-12, "38132": 1.4426589132199297e-06, "19079": 1.0019711993436431e-07, "40392": 6.739911668773857e-07, "29893": -7.612627889175272e-11, "29126": 1.2493447343331354e-07, "31757": -1.8079063579534704e-08, "15939": 8.656199312895296e-09, "32807": -4.275892140359616e-12, "28556": -8.190611424652161e-07, "7090": -8.879379453929914e-10, "12596": -5.162412008985484e-08, "39948": -3.7025893462327986e-09, "32997": -5.79328229832754e-08, "28065": 4.538103581808173e-08, "45893": -6.196595592200538e-08, "27688": -5.106110201325009e-09, "29116": -1.3413029020803435e-10, "11375": -1.0989897880619992e-09, "32542": -1.8639256804675597e-09, "22536": -1.2736967391902e-07, "41552": -4.546119480863808e-09, "4527": -2.931905065950424e-11, "43162": -7.315665584428643e-08, "23604": 1.0392478770882008e-06, "44160": -1.2212548483603314e-07, "15596": 1.2107501561331446e-06, "16331": -1.6501481070463342e-07, "23493": -1.4340534836010388e-11, "34271": -1.4114766244688326e-08, "20183": 7.645513934797387e-17, "17423": -2.699227934499504e-07, "8851": -5.264742526378541e-07, "31331": -3.220645439228065e-08, "35852": -2.7104545097245136e-07, "36951": -1.1461679605417885e-08, "38960": -2.844683689995353e-12, "34756": -2.4760085537423038e-08, "41263": -7.167272428887372e-07, "41804": -5.694663074429229e-10, "41422": -2.0873646917607402e-06, "13939": -9.014609371471582e-12, "3907": -7.041159755943882e-12, "7756": 5.635293973682565e-07, "46364": 2.6652465748701672e-17, "36239": -1.5001435857420198e-11, "15692": -2.039208212012422e-12, "24336": -3.0699935649192156e-11, "45091": -8.457839726361271e-07, "2017": -9.358228680866887e-08, "30572": -6.026592558328048e-10, "19776": -3.8131521051809614e-08, "25915": -4.073800852211207e-09, "38964": 1.3202874349360627e-09, "7526": -3.249501787649933e-07, "41732": -4.561948685477546e-08, "49453": -1.1820867840128813e-08, "18190": -2.7529458179742505e-07, "25999": -4.873585424114424e-10, "34579": 3.5906573667057046e-17, "34100": -4.546907989011473e-11, "1662": -2.5539437159049307e-18, "5704": 1.2833750807307203e-26, "19437": 1.2403581173226971e-14, "6432": -8.467793455898924e-15, "33438": -9.70355332781251e-16, "34634": -8.29871517641842e-14, "6080": -4.702501235631651e-11, "3065": 2.5982829221504744e-09, "2401": 3.07263810477975e-14, "13563": 2.426556339299006e-22, "36315": 3.832045663047182e-15, "25178": 1.6818767515844324e-14, "47929": -1.9561806601647858e-12, "161": -3.748625975602549e-12, "35904": -1.779325881786279e-17, "40609": -5.425531900783492e-17, "17204": -6.110065133983689e-18, "20570": 6.396229622374014e-22, "21127": -1.2462708077569358e-25, "47681": 2.6602553710244892e-14, "13244": 6.350706228554289e-26, "38728": -2.0946720920289597e-12, "39781": -1.2961553705337359e-11, "9062": -4.469941777829334e-12, "45871": 1.7846959052357487e-16, "44925": 2.005663375419448e-16, "14046": 2.552446992358556e-30, "19637": 2.0742054720936792e-14, "7532": 7.944057133556307e-20, "27082": -9.662156337909525e-27, "17966": -3.0569240446084434e-23, "24631": 1.4776303417602873e-14, "11569": -5.524339385942767e-08, "36647": -4.1698705599557684e-10, "12859": -5.491054833051123e-11, "4683": 4.50233548599467e-26, "2598": 1.4377656360702702e-18, "1776": 3.697106368879405e-14, "33297": 1.3617038879397587e-14, "23": 2.2886872586458558e-15, "29701": -3.3861203504652684e-16, "37602": -3.3642883617845953e-11, "4573": -3.6590256310433354e-16, "27834": 1.6239085708549156e-18, "8013": -3.7290448062776704e-08, "12260": -7.283649378075907e-12, "19872": 2.4201052674453077e-14, "38153": 2.086558046455219e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_150.json <==
{"43597": -3.263447888660065e-12, "38589": 4.662278896283567e-11, "38838": 1.749056764222337e-13, "20462": -1.832257956468908e-10, "36162": 4.587042894854676e-06, "8119": 5.0025109414304856e-15, "4616": 1.9769791340562733e-14, "47637": -8.538782181322091e-11, "14317": 3.395949079276761e-06, "13937": -2.6154927182386878e-11, "24962": 6.505771921183623e-09, "46925": 2.6261452864759227e-13, "14887": -1.6060555108055041e-09, "49456": -7.955731342809691e-13, "18395": 1.8901142803673388e-11, "34670": 2.86559208165834e-14, "45657": -7.916716526779055e-08, "6573": 1.2300375290801718e-13, "10738": 3.3956123503264823e-12, "9498": -2.470025073364468e-09, "8350": -2.3371848076672586e-13, "27458": -1.132616361809724e-10, "29359": 8.807642115638004e-12, "25546": 6.547286177842684e-14, "23347": 3.0316100649817324e-13, "43221": 5.823459254964206e-14, "24904": -2.4321566982621334e-10, "49304": 1.227906523126876e-06, "19032": -2.4997191816478193e-13, "34140": 1.3582080100604799e-06, "19429": -5.663063876344687e-13, "15606": -4.608746273504494e-09, "31999": -3.299115494681537e-11, "17786": -4.0985749905075863e-08, "45735": -8.223017752828632e-12, "18511": 1.1682983824812254e-07, "13345": 9.259553479523674e-08, "22702": -6.189171571080454e-12, "37208": -1.486796905210419e-12, "19567": -1.6773980815454337e-10, "19787": -9.93383153513605e-10, "25356": -2.898661519146195e-11, "45357": 9.56278005186887e-15, "25260": 8.386260219594988e-08, "14109": 1.0815325524049513e-08, "29715": -4.4341438854011983e-10, "19411": -5.583806483855369e-08, "36149": -1.7328484480660933e-10, "1713": 2.4123522732351355e-13, "18623": -1.2746728672574648e-10, "31859": -5.692293143511051e-07, "10792": -3.487880123609344e-11, "8919": -2.780057783979828e-08, "37584": -2.3648531050080024e-12, "49226": -1.6041503680952474e-09, "34126": -9.951855872714077e-08, "14847": -2.2929913967573157e-08, "41761": -2.7337158578499832e-11, "36771": -6.746871724500059e-12, "7734": 3.7118111996569184e-14, "24076": -1.5926321594861292e-08, "20407": -1.2053450682003586e-08, "25863": -2.058930248516333e-10, "22617": -1.8020380743166697e-09, "14911": -1.4464755782039873e-11, "31002": -9.917703991391136e-09, "7360": 1.112346808440634e-06, "29977": -2.1402540184567442e-08, "33419": 5.601268071586674e-07, "35756": -7.6286421624161e-11, "19308": -2.9676148205481923e-09, "1843": -2.055768444364503e-09, "25810": -8.763807102241117e-08, "47182": -2.7416086822995567e-07, "15003": -2.129238842532577e-12, "44947": 7.504519317080849e-07, "27049": 2.100244273606222e-06, "49207": -1.9250822447247629e-07, "7175": -5.544203318663676e-08, "18865": -6.714202527291491e-10, "30962": -2.269861409942564e-09, "32473": -6.825776210916956e-08, "12275": -1.1078665068664506e-10, "37499": 3.2434266383774e-09, "27053": -6.81965701687659e-08, "4585": -2.4069906956469822e-08, "33075": 2.5869155706459424e-07, "49695": -5.315950701856309e-08, "39323": -6.969716359606082e-09, "14000": -1.0138876405108022e-09, "21890": -2.4637214934841722e-08, "42695": 6.099702076767244e-09, "43732": -8.143610230604281e-10, "47654": -5.735440122833779e-09, "42307": -4.358443050911376e-10, "34010": 3.5899660133509315e-08, "22216": -8.057295282359878e-12, "49079": 8.971835541160544e-08, "16780": -4.072964188139849e-12, "2062": -1.1421900580899091e-07, "5267": -3.613507431055041e-07, "25996": 3.353527455729477e-10, "44492": -4.816686605124687e-09, "1611": -1.5658337126911448e-10, "44516": -1.1122168741550809e-09, "47642": -2.7333491373071617e-12, "8820": -9.714988535858282e-11, "24269": -1.5536294473150747e-11, "45363": -4.876169606982117e-11, "11580": 8.244727496276028e-07, "49051": -9.213728668910903e-10, "13639": -2.2576873703883393e-08, "48466": -2.0651276505913654e-14, "8492": -3.684546556748103e-10, "33636": -2.333902404672017e-09, "11547": 1.2250852705619764e-06, "18814": -1.5101349060131497e-09, "6094": -4.559250754709865e-10, "46765": -4.887880378223741e-11, "46700": -1.9689334749273257e-06, "23520": -5.1402357925667275e-09, "30494": -1.532104931811773e-08, "17140": -3.8025273596531406e-08, "1469": -4.438640566206686e-09, "22416": -7.504181195709669e-13, "7473": -2.2054221296419207e-11, "34499": -6.520873251092407e-12, "3493": -2.3780296487529995e-07, "35015": -3.3944465016588765e-09, "41648": -1.3851828573052671e-09, "11930": -2.990084624343581e-09, "42007": -1.1277987432833925e-09, "45652": -1.2852252899084315e-12, "29854": -4.1301593256548585e-09, "7257": -4.8913015998630627e-11, "1190": -5.135328606797884e-09, "34508": 1.5374232020803902e-07, "39920": 7.312075211984848e-08, "41733": 3.991413102810704e-12, "8918": -2.2465404536653466e-10, "40248": -6.056104229212877e-11, "18471": -9.757160635004425e-10, "48706": -1.240302305305363e-10, "21161": -1.5774249462197076e-08, "31279": -4.494184135950263e-09, "17701": 1.1532276857906254e-06, "8595": -2.17352108533575e-11, "27990": 3.523701366248133e-07, "13688": -5.730576901896711e-09, "34909": -1.7458877721310273e-07, "31601": -2.1443435471724115e-08, "40058": -7.177122229862221e-10, "20748": 2.890277301048627e-06, "49436": -7.8090693023114e-08, "11653": -1.2966732576558115e-08, "35304": 1.0374749670472028e-10, "7297": -4.27471107400379e-08, "41462": -4.583544210845503e-09, "17309": -6.238553851289907e-08, "14841": -7.996462159098883e-09, "24183": -7.367612298025961e-09, "35384": -4.077232648724838e-11, "29868": -1.9226274738937121e-10, "23614": 1.4002839776594556e-08, "17234": -4.134605990913087e-09, "8943": -4.487416163101443e-07, "31854": -1.9874220047455537e-09, "3685": -8.891145597544892e-09, "41357": -1.82729600339826e-08, "9545": -3.471739518090544e-08, "29134": -3.5303295009558866e-11, "40062": -9.485012775201085e-09, "4640": -5.045360795818965e-10, "6354": -5.811246883008492e-12, "46655": -2.055288561564339e-08, "34053": -4.721037072386025e-08, "16472": -6.20613116453228e-09, "37955": -9.468846817739518e-10, "17598": -4.707308320917036e-09, "24774": 2.7264582058705855e-07, "28596": -1.8579378036065464e-08, "8072": -1.5953570908777692e-08, "31110": -5.071565389869193e-10, "33837": -6.0878559970944934e-09, "30752": -2.6647258621892433e-08, "25435": 4.816373802896123e-06, "18788": -4.884986193331997e-09, "7364": -3.357519817726029e-09, "12381": -1.673445687577768e-10, "49872": -3.7718103640393963e-10, "1933": -2.7669586621925646e-09, "11650": -2.5514307822049886e-07, "10962": -1.7102121940837378e-09, "40125": -1.0123964102604077e-06, "21194": 1.6493379995097257e-09, "40158": -1.9324840394574494e-08, "15442": 1.465272131059847e-13, "38038": -1.2079017785993074e-09, "47978": 8.251921030932863e-07, "1597": -6.872171720573306e-10, "21027": -6.5370816398901965e-12, "45178": 4.8627454229358425e-15, "9633": -1.1208442174392985e-06, "2673": -5.6757341881930046e-12, "46650": -1.6987329511802818e-12, "49563": -2.499221523066808e-07, "13489": -7.956403536013568e-09, "25201": 7.561122321726767e-17, "17112": -8.15186251834632e-11, "16793": -4.2163286750884765e-12, "11185": 7.445748255148835e-14, "21265": -3.1006677260470017e-12, "10196": -2.193274450945637e-10, "15790": -2.2329370297224926e-10, "27637": -5.951473203147373e-10, "46169": -7.173943730731658e-12, "47448": -1.0958107754532875e-09, "27558": -1.3003007559575508e-08, "28094": -1.7067910973445066e-10, "48083": -8.968247300344956e-08, "26097": 2.989491995424552e-14, "17281": -4.4782080821370585e-11, "22824": -2.003301062813989e-07, "6992": -1.4532531622535316e-08, "17859": -1.3337052295891993e-10, "1730": -1.016315070295759e-11, "40686": 1.288794777565272e-07, "1966": -8.567637266310157e-09, "43998": 8.383841309991119e-14, "13732": 3.2070208983011814e-14, "44601": -2.0564692704283516e-07, "22687": -5.262994467319926e-12, "33658": -9.74987557356144e-08, "15590": 2.13325722104446e-13, "34476": 1.0459962431798309e-13, "21481": 3.853322961275621e-14, "16757": -1.6295705895785773e-09, "45205": -2.8375697347371442e-09, "7314": -6.737922220168002e-09, "575": -5.620500939662598e-11, "27760": -1.2615217030720327e-11, "18817": -9.046514293231667e-08, "23448": -2.93055033365186e-12, "43783": -5.907347713218769e-07, "28476": -3.2079960021746956e-08, "42936": -5.079961624965268e-12, "48347": -4.854849748880952e-07, "26605": -5.826985005619179e-10, "18485": -2.3245801727966864e-08, "17193": -2.2958293252606232e-12, "23675": 2.6366159720338134e-19, "17000": -1.3888689309737856e-08, "38259": 1.6164028160686307e-23, "37432": 2.518313634802245e-19, "49443": 7.896208774087949e-21, "11446": 4.432558182032462e-22, "40943": 4.1093618376089774e-24, "49100": 4.594980520616866e-15, "19928": -1.9494711978040868e-07, "5429": 2.332557238932906e-21, "45577": -9.768387172435817e-20, "8715": 2.2521520806528176e-16, "37491": 1.0095036074165686e-15, "5943": 2.9128454412715957e-21, "35980": -2.8797357387588818e-08, "7286": 1.3693915609452258e-29, "36171": 1.1131080632456163e-28, "30459": -1.6241135369867135e-24, "6780": -2.6471111524983826e-08, "7009": 4.077841385527934e-22, "38293": 1.8705916139013984e-18, "18522": -4.1745936749111427e-16, "26181": 2.32244946252782e-16, "6459": 3.7066627639969173e-16, "21839": 1.1485400423018625e-15, "40785": -1.0085403263090172e-24, "47596": 3.726921704583219e-08, "47479": 1.701589037556285e-20, "39120": 3.963262714107079e-20, "42646": 1.2271279370250354e-13, "28391": 4.858290876666232e-16, "21243": 1.1063616385878494e-13, "37341": 2.4682357970906652e-15, "30188": 4.87226495919933e-22, "6273": -5.400087133011766e-08, "22549": -5.183078248752605e-16, "49558": 4.286576790139135e-13, "47429": -2.0230202062154756e-12, "21914": -2.431876033881508e-09, "35684": -1.983194719556991e-10, "23402": 1.0341056793695697e-15, "19537": 1.145876441320103e-15, "25061": 8.870954880770606e-16, "25819": 9.670874161432728e-15, "32827": 8.606610305738599e-22, "37159": -4.66301563630843e-17, "46331": 3.314569789962248e-18, "22363": 7.021467699693823e-21, "3095": -4.212984805462838e-08, "28089": 2.9097861950879225e-14, "46145": -2.1633276767185627e-12, "30348": 4.984217332924747e-26, "14095": -3.2677364780407207e-18, "25587": -3.4097530990892554e-16, "7820": -1.841512402636636e-12, "27554": -9.049341078253546e-16, "11298": -1.3987369386643032e-17, "9333": 7.751053167356196e-23, "44220": 3.749236516074945e-21, "27766": 4.5121210180942614e-17, "17042": 1.8501027895681603e-19, "13355": 3.8020191637445424e-25, "39558": 2.2874580505690733e-28, "16527": -2.4100944431220603e-17, "46077": -8.181551621714003e-18, "5762": 6.081158955481976e-23, "49629": -2.4876495325070214e-19, "3212": -5.0518566340338716e-20, "48789": -5.870421133252236e-15, "18920": 1.1929502969727886e-22, "40837": 8.597883152106078e-07, "22752": 3.086283238690235e-23, "33900": 1.1360688525850228e-19, "26680": -1.549924725035638e-21, "32687": 2.0634264674580404e-23, "1192": 1.4583293460983384e-18, "15583": 6.617617818734646e-23, "48413": 9.169813825597668e-24, "42941": 3.513948953440336e-24, "20977": 3.283441742740959e-19, "1482": 2.1289465372825223e-19, "13730": 2.996172255758949e-19, "46871": 8.619559737190266e-14, "6797": 1.359090381284729e-20, "15039": 1.7323077380112378e-14, "28182": 7.539978758089299e-20, "28904": 1.6921632467508307e-15, "41565": 2.0897321016398854e-19, "18491": -9.825278351745806e-24, "24545": 7.753023112400115e-09, "1922": 1.977314217526674e-26, "38778": 1.9964894272478098e-20, "26943": -5.999295812371946e-26, "21611": 8.059365180161215e-15, "17168": -1.9678158257537578e-16, "30148": 1.5091117244736552e-10, "13390": 1.3039516357608318e-16, "49606": 4.432065258319976e-19, "21407": -6.737911281435444e-14, "31215": 7.708602757132502e-21, "9532": -3.6591927710105665e-08, "40222": -7.855499006836908e-08, "30288": -3.5405477660788165e-07, "20228": -4.202170657663373e-06, "14435": -1.3518220320918317e-08, "45983": -3.7422314053993377e-13, "20870": -2.1900570246202733e-09, "31438": -3.7343920666899066e-07, "2215": -3.762398725903893e-11, "14502": 2.733162887125218e-07, "43848": -2.722073122463087e-10, "32434": -1.399165086013454e-07, "3170": -7.02881806091682e-08, "6385": -4.644027828959452e-09, "37304": 1.0111614301422378e-06, "27702": -2.619578273917178e-13, "15964": -1.3923208541655185e-07, "38597": -7.311152216971095e-08, "11209": -2.5179681415465893e-06, "5041": -3.751796651130235e-09, "1233": -1.9410499874084053e-08, "4353": -1.9965012754141753e-08, "12684": -7.3517103515996496e-09, "25849": -1.1388660847710952e-11, "33782": -7.557760528520419e-10, "44782": -1.492105283773526e-08, "30397": -9.612113882617734e-11, "40675": -1.63605617942153e-09, "47892": -3.428760919632623e-07, "30442": -5.7831659461271556e-08, "20211": 2.240728008473525e-06, "22655": -9.044043847161731e-10, "35031": -2.2139028388323823e-08, "11674": -5.681168643162371e-12, "33398": -1.325007747965401e-08, "2267": -8.492903047496725e-10, "13702": -5.618882026325878e-10, "46881": -1.7592907686214687e-10, "13882": -3.403567916393513e-08, "36350": 3.236875527439225e-17, "46254": 2.1932373783783987e-06, "28158": -3.2684571195373824e-12, "38132": 9.68730091699399e-08, "19079": 9.724646332642806e-08, "40392": 6.493532396234514e-07, "29893": -5.592881019422791e-11, "29126": 1.2543851823920704e-07, "31757": -1.8027964898692517e-08, "15939": 8.739911905308873e-09, "32807": -4.244537013531335e-12, "28556": -1.2889410072602914e-06, "7090": -8.881783086778228e-10, "12596": -1.4893662125814444e-07, "39948": -3.730270314861173e-09, "32997": 5.9021338927323086e-08, "28065": 7.489393283321988e-08, "45893": -3.756165085633256e-07, "27688": -5.141447712020408e-09, "29116": -7.980342775493199e-11, "11375": -1.097925861337501e-09, "32542": -1.8754058306313937e-09, "22536": -1.2749453048854775e-07, "41552": -4.587211055451235e-09, "4527": -9.582952487097174e-11, "43162": -6.877083364997816e-07, "23604": 1.0343508165533422e-06, "44160": -1.2248790426383493e-07, "15596": 1.4138197457214119e-06, "16331": -1.6599420860075043e-07, "23493": -2.569176260625028e-10, "34271": -1.426169138341038e-08, "20183": 7.972133478853341e-18, "17423": 8.989861726149684e-07, "8851": -5.222522077019676e-07, "31331": -6.742677101101435e-07, "35852": -2.2202646050573094e-06, "36951": -3.032947120118479e-07, "38960": -1.4056003539916762e-16, "34756": -5.18815035377429e-09, "41263": -7.203832410596078e-07, "41804": -8.457824718366425e-11, "41422": -2.0852467059739865e-06, "13939": -9.054961641608017e-12, "3907": -7.141174804270456e-12, "7756": 1.1520675080589626e-08, "46364": 1.1764526631198683e-16, "36239": -1.5338357320371365e-11, "15692": -1.844612136647772e-12, "24336": -6.93854005362482e-08, "45091": -8.61168587107386e-07, "2017": -1.1541235380718717e-06, "30572": -1.883816835857033e-08, "19776": -3.822234617700815e-08, "25915": -3.756131405907581e-09, "38964": 1.2874235011395285e-09, "7526": -3.245814639285527e-07, "41732": -6.727671575390559e-08, "49453": -8.514773526258068e-07, "18190": -2.9115591360096005e-07, "25999": -4.890458593642677e-10, "34579": 3.5925297727402796e-17, "34100": -4.552216242847962e-11, "1662": -2.6684726619771853e-18, "5704": 1.3416981774739704e-24, "19437": 1.232930824221403e-14, "6432": 6.607583319335813e-16, "33438": -9.8837902922852e-16, "34634": -6.271540144847654e-12, "6080": -4.7126181429435476e-11, "3065": 2.599293669192093e-09, "2401": 3.029524466577685e-14, "13563": 1.751652821053547e-24, "36315": -2.2691249920714363e-12, "25178": 1.6924470451398083e-14, "47929": -1.9613794095818537e-12, "161": -7.1629768089165324e-12, "35904": -4.8135889775726825e-18, "40609": -5.451019651561966e-17, "17204": 1.789033192262671e-24, "20570": -1.2932680100441463e-12, "21127": -1.2112556141049875e-25, "47681": 2.651365252023287e-14, "13244": 2.853347835004304e-27, "38728": -2.0959308507512153e-12, "39781": -1.2945002708653064e-11, "9062": 3.2698605785920834e-15, "45871": 5.654742325032956e-17, "44925": 1.1386892608835318e-14, "14046": 1.0424505084109096e-29, "19637": -7.507962307418126e-11, "7532": 8.006148024520922e-20, "27082": 2.4848297586823077e-28, "17966": -3.065388837665827e-23, "24631": -2.4346036298084073e-09, "11569": -2.3588505371208157e-08, "36647": -4.26775448314487e-10, "12859": -5.482548304236445e-10, "4683": 4.558025984415362e-26, "2598": -1.1207087631165727e-15, "1776": 3.690331121740907e-14, "33297": 1.0298223925739823e-16, "23": 2.3717473094536125e-15, "29701": -3.336491239541717e-14, "37602": -3.4424480627182064e-11, "4573": -1.6899469426926925e-14, "27834": 9.169878701518513e-22, "8013": -2.6252976681462314e-07, "12260": -7.306299662501736e-12, "19872": 2.3835839172651335e-14, "38153": 1.531800368256362e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_152.json <==
{"43597": -6.8575110867552524e-12, "38589": 4.600580333358195e-11, "38838": -6.18053893654269e-13, "20462": -3.722198244071606e-11, "36162": 4.560286924970569e-06, "8119": 5.82161467131497e-15, "4616": 1.9773973989256274e-14, "47637": -8.74576244758174e-11, "14317": 3.3443789106968325e-06, "13937": -3.2012031914163686e-10, "24962": 6.614226055745576e-09, "46925": -3.2660891352565e-11, "14887": -1.6467995855862227e-09, "49456": -7.96536231070788e-13, "18395": -8.52917389493335e-12, "34670": 2.877738195308788e-14, "45657": -7.968520776557853e-08, "6573": -4.3640059014388166e-13, "10738": -2.4676037255200178e-11, "9498": -2.545415878074664e-09, "8350": -9.647587633290766e-13, "27458": -1.1361177276736356e-10, "29359": -3.591577729666895e-11, "25546": 4.344424668102642e-13, "23347": -8.011920120398752e-13, "43221": -1.391060118656473e-12, "24904": -2.424800360500967e-10, "49304": 1.2169550700491527e-06, "19032": 8.858985458192956e-15, "34140": 1.350552452095144e-06, "19429": -2.570797307671624e-13, "15606": -3.381029484161857e-11, "31999": -3.324864342180156e-11, "17786": -4.162784605910019e-08, "45735": -7.609047419920856e-11, "18511": 9.477324880435845e-08, "13345": 1.575620984795023e-07, "22702": -6.251479368890589e-12, "37208": -4.140347439895997e-11, "19567": -1.6798204494072877e-10, "19787": -6.923419171300793e-09, "25356": -3.0120118205134716e-11, "45357": 9.581487621541929e-15, "25260": 7.739379270788049e-08, "14109": 2.0362100894288915e-09, "29715": -4.4443126956394963e-10, "19411": -5.623644483421231e-08, "36149": -7.157170411886682e-10, "1713": 1.6415905093603023e-12, "18623": -1.3218676153670117e-09, "31859": -7.408391411445336e-08, "10792": -2.2522634868238356e-09, "8919": -2.80487757464698e-08, "37584": 1.8456026637525547e-13, "49226": -1.6052289497636707e-09, "34126": -1.003541996169588e-07, "14847": -2.2803092747381015e-08, "41761": -2.7417835363197085e-11, "36771": -7.007150068516488e-12, "7734": -7.758135496874208e-13, "24076": -1.2227114432050712e-08, "20407": -4.152052923700467e-09, "25863": -7.5726602766224e-10, "22617": -1.8113275324083133e-09, "14911": -1.4601382603007806e-11, "31002": -1.0025982710715198e-08, "7360": -3.558237082756932e-08, "29977": -2.14496385098073e-08, "33419": -1.2865221776792168e-08, "35756": -3.916644352591758e-12, "19308": -2.9381610477940967e-09, "1843": -1.1785151743382016e-09, "25810": -7.501193266534756e-08, "47182": -2.7044623607253016e-07, "15003": -2.1555595849931386e-12, "44947": 7.486520416932763e-07, "27049": 6.122326112745213e-08, "49207": -4.18390015965997e-08, "7175": -2.123967490774703e-08, "18865": -5.881086728720675e-10, "30962": -2.2376390518275002e-08, "32473": -8.262045270157614e-08, "12275": -1.1078225836680389e-10, "37499": 4.970759318479595e-14, "27053": -6.772489768991363e-08, "4585": -6.7497749611789e-09, "33075": 2.581773799192888e-07, "49695": -7.4127122218214936e-09, "39323": -6.948375652626737e-09, "14000": -2.076940859296883e-07, "21890": -2.4608601378872663e-08, "42695": 6.268816576948666e-09, "43732": -8.17989675994113e-10, "47654": -1.2712343677723226e-10, "42307": -4.3771392066460635e-10, "34010": 4.7918085499532026e-08, "22216": -1.413016058326999e-11, "49079": 9.066403094948328e-08, "16780": -4.082986986703174e-12, "2062": 2.5731576442922233e-06, "5267": -3.63966250915837e-07, "25996": 3.262657921609957e-10, "44492": -4.7043933193435805e-09, "1611": -1.565640395106982e-10, "44516": -1.1108581832175446e-09, "47642": -2.746420712379516e-12, "8820": -9.742070344875842e-11, "24269": -5.807138450664162e-11, "45363": -1.1630800489381699e-10, "11580": 2.0658003450080287e-06, "49051": -9.166388759140887e-10, "13639": -2.2547050448906703e-08, "48466": -1.5870225293158121e-15, "8492": -3.713325757992436e-10, "33636": -2.7578683781115387e-09, "11547": 1.1958452432736522e-06, "18814": -1.733779120272061e-09, "6094": -6.307256800175409e-11, "46765": -1.0309906140620884e-12, "46700": -3.0651090128230862e-06, "23520": -7.439294735789304e-10, "30494": -1.528870896549961e-08, "17140": -3.7887140535985964e-08, "1469": -4.467276770725448e-09, "22416": 2.297073935144528e-13, "7473": -2.216776762153927e-11, "34499": -4.225503974497613e-11, "3493": -8.899259569261631e-07, "35015": -1.38392821508182e-11, "41648": -1.401858629179742e-09, "11930": -2.2749611972017192e-08, "42007": -3.8962683079901694e-10, "45652": -1.2851941733060812e-12, "29854": -1.8894873221597663e-08, "7257": -4.8862577178843125e-11, "1190": -2.0349846807654615e-10, "34508": 2.5022927729878575e-07, "39920": 3.164451527482015e-07, "41733": 2.4761414096972738e-14, "8918": -2.8735932036672018e-11, "40248": -1.0094387348572043e-12, "18471": -9.747880280741583e-10, "48706": -1.2449026531857754e-10, "21161": -4.704312495107388e-10, "31279": -4.449058010891349e-09, "17701": 3.36942434842058e-07, "8595": -2.1729848823093256e-11, "27990": 3.5164140399501775e-07, "13688": -5.8194933316713104e-09, "34909": -2.641061414010437e-08, "31601": -4.34191917975113e-08, "40058": -7.196324647296137e-10, "20748": -7.136886210901139e-07, "49436": -1.0242308690067148e-07, "11653": -1.28836088464368e-08, "35304": 1.2215956024519414e-10, "7297": -1.0035407171926636e-08, "41462": -1.0280486878455619e-10, "17309": -2.7707653948993993e-09, "14841": -7.981562966108413e-09, "24183": -5.475034314805782e-10, "35384": 2.1650986125471006e-13, "29868": -1.9583520916022223e-10, "23614": 8.330398060252264e-08, "17234": -1.9779213822346264e-09, "8943": -9.958728242054349e-07, "31854": -1.9956298835666075e-09, "3685": -8.9498239930208e-09, "41357": -1.3084914263217229e-09, "9545": -3.4988424602033774e-08, "29134": -3.5322259006598244e-11, "40062": -1.0707381647989678e-08, "4640": -8.213154600866801e-10, "6354": 6.764324343710992e-13, "46655": -1.761747192574603e-08, "34053": -1.7395062457126187e-07, "16472": -6.096495752672126e-09, "37955": -9.483952512212568e-10, "17598": -7.689154202239479e-09, "24774": 2.7432182037046005e-07, "28596": -2.9310682769789764e-09, "8072": -1.5951613363540673e-08, "31110": -4.0122533073727595e-10, "33837": -3.593840602889031e-08, "30752": -2.3497145562600963e-08, "25435": 9.678328183326812e-08, "18788": -4.88231099993186e-09, "7364": -1.0621005408495421e-08, "12381": -1.4840237372304443e-10, "49872": 1.799694970827659e-08, "1933": 2.757230888050799e-09, "11650": -2.5449816121181357e-07, "10962": -1.6987357076558851e-09, "40125": -1.666080606810283e-09, "21194": -2.061173974554631e-11, "40158": -1.9275464779866525e-08, "15442": 1.4607072333378684e-13, "38038": -1.1996322824003869e-09, "47978": 7.88180216204637e-07, "1597": -6.937502239345861e-10, "21027": -6.578195453632585e-12, "45178": 4.863480647534059e-15, "9633": -5.0137863638610725e-08, "2673": -5.631409401296583e-12, "46650": 3.8689165837246884e-15, "49563": -1.800822957420678e-07, "13489": -7.972166260472591e-10, "25201": 2.0177203269407965e-17, "17112": -8.122989780812162e-11, "16793": -4.210280561689483e-12, "11185": -4.961820398996508e-10, "21265": 5.298878740303548e-13, "10196": -9.491258889937626e-10, "15790": -3.963843142607004e-12, "27637": -5.966888649844293e-10, "46169": -2.6910413133962585e-11, "47448": -1.0945340189749686e-09, "27558": -1.296049934040866e-08, "28094": -2.0688410984348593e-08, "48083": -1.1743943595377004e-09, "26097": 2.989589573620076e-14, "17281": -1.0719716780904776e-10, "22824": -2.559217762154731e-07, "6992": -1.4300956863166903e-08, "17859": -9.807648443382888e-11, "1730": -2.483287013521629e-11, "40686": 1.0494075297629024e-07, "1966": -3.313068930310692e-08, "43998": 8.321431922437422e-14, "13732": -1.815303463104101e-11, "44601": -4.5561947104033607e-08, "22687": -1.9647324132204824e-12, "33658": -1.3479851190822956e-07, "15590": -1.7247892003524612e-10, "34476": -1.4851809018723294e-12, "21481": -1.7861451521387212e-14, "16757": -1.2901604229398345e-09, "45205": -2.853712377515194e-09, "7314": -6.706990074434316e-09, "575": -5.606034386707037e-11, "27760": -1.1800221910718278e-09, "18817": -9.095982278495285e-08, "23448": -2.9297430367142274e-12, "43783": -7.676352709040657e-08, "28476": -6.263086715918575e-10, "42936": -9.194522747335565e-12, "48347": -4.743542092455755e-07, "26605": -1.9573742626732837e-10, "18485": -2.311602997906448e-08, "17193": -2.289573912406251e-12, "23675": 2.630201961865289e-19, "17000": 2.13532415084235e-14, "38259": 2.063700275398444e-20, "37432": 2.517342214570378e-19, "49443": 1.2009828455300699e-24, "11446": 4.270395642951907e-22, "40943": 4.423760857142408e-16, "49100": 4.57391227011981e-15, "19928": -1.9230392922509054e-07, "5429": 2.305758202673322e-20, "45577": -9.893789692003417e-20, "8715": -2.2619482051945204e-23, "37491": 1.0690995750359603e-15, "5943": 1.0121885959802463e-15, "35980": -3.432132356095963e-11, "7286": 5.45249416420864e-25, "36171": -5.0101238455269476e-24, "30459": 1.0497967813531627e-22, "6780": -2.6428669031020036e-08, "7009": 3.085303282867253e-17, "38293": -6.1165915896730645e-24, "18522": -4.194549241752862e-16, "26181": 2.8677306704435676e-14, "6459": 3.7035446239598374e-16, "21839": 1.1513684970709814e-15, "40785": -9.999853270071216e-25, "47596": -8.980407528724754e-08, "47479": 2.8909749409720585e-18, "39120": 2.524147843060158e-19, "42646": 1.2336559183055706e-13, "28391": 4.849497086486956e-16, "21243": 1.1143181239932701e-13, "37341": -5.117168910828696e-10, "30188": 4.890609446233701e-22, "6273": -5.4565798990324765e-08, "22549": 1.0357376644349904e-21, "49558": 2.7477745420797714e-14, "47429": 4.0417091873821975e-14, "21914": -6.562862059356078e-11, "35684": -1.9909231208092848e-10, "23402": 7.864479098503116e-16, "19537": 1.1428126172707657e-15, "25061": -7.618338598858188e-11, "25819": -1.9215773416902948e-10, "32827": 8.61090978699867e-22, "37159": 1.7439197391549266e-17, "46331": 2.9818569357292085e-16, "22363": -5.818102597570764e-25, "3095": -4.2535113209396513e-08, "28089": 2.914317482542554e-14, "46145": 1.3903009785462117e-18, "30348": 1.4614408731131877e-23, "14095": -1.929009854576445e-24, "25587": 9.726631799251637e-16, "7820": -1.831079558811677e-12, "27554": -9.223338586278524e-16, "11298": -3.1954704393950665e-16, "9333": 4.0549923580610395e-16, "44220": 1.125966539788662e-22, "27766": 4.67245641407562e-17, "17042": 1.3282053654142746e-16, "13355": 8.014369257720452e-23, "39558": 1.0760465651758967e-26, "16527": -2.4242281473765088e-17, "46077": 7.256578279175536e-20, "5762": 7.63204008285733e-21, "49629": -2.505295362924309e-19, "3212": -5.141256117440101e-20, "48789": 1.1987094226029085e-14, "18920": 1.2058987229799587e-22, "40837": 9.755260634847218e-07, "22752": 3.107602677970376e-23, "33900": -3.455425335034252e-22, "26680": -1.5443165172229174e-21, "32687": 2.2466420317138257e-22, "1192": 1.4714509121552671e-18, "15583": -1.3813008471614706e-21, "48413": 9.039023842955645e-24, "42941": 3.669147870211707e-24, "20977": -3.3017790937395817e-24, "1482": 2.6645390045741893e-17, "13730": 3.0281872473920484e-19, "46871": 8.548008492443443e-14, "6797": 1.2186146276283672e-19, "15039": 5.165653061550701e-13, "28182": 3.958978500145422e-21, "28904": 1.700883239184577e-15, "41565": 2.1083395295192657e-19, "18491": -9.644622893562953e-24, "24545": 6.969756327634968e-09, "1922": 2.9051455282656044e-27, "38778": 1.921572874703361e-20, "26943": -5.697020337228391e-26, "21611": 8.131948280444383e-15, "17168": 1.2610217477909116e-18, "30148": -2.315065999146382e-13, "13390": 1.0199093331926216e-20, "49606": -3.760727884435736e-22, "21407": 1.4605977018133931e-12, "31215": 7.769592787024083e-21, "9532": -6.745706571109622e-08, "40222": -7.811089375309166e-08, "30288": -3.5359317962502246e-07, "20228": -4.2413175833644345e-06, "14435": -1.3412138955004593e-08, "45983": 5.490697957064028e-13, "20870": -1.8870398577064407e-09, "31438": -3.726990485120041e-07, "2215": -3.742031684517144e-11, "14502": 2.8088527415093267e-07, "43848": -8.462336942294257e-10, "32434": -1.0052276593341958e-06, "3170": -6.819232822863341e-08, "6385": -4.6636059458649015e-09, "37304": 7.327514595090179e-07, "27702": -6.3194323905724215e-12, "15964": -1.3861298953088408e-07, "38597": -5.5591242720254286e-09, "11209": -2.524644060031278e-06, "5041": -5.7266404951406e-09, "1233": 6.847423605904623e-08, "4353": -1.978576769090523e-08, "12684": -7.3168053837946445e-09, "25849": -7.1281602842532266e-09, "33782": 7.556860952967481e-13, "44782": -1.4840561668449936e-08, "30397": -1.190888831992254e-09, "40675": -1.6254140255966831e-09, "47892": -5.786451993117225e-07, "30442": -1.57171911041587e-07, "20211": 2.2100484784459695e-06, "22655": -8.920863492356546e-10, "35031": -1.1000864930110765e-07, "11674": -3.4927773564022435e-13, "33398": -1.2905352342329479e-08, "2267": -8.362015524454591e-10, "13702": -1.705310263659665e-12, "46881": -1.7518779482639246e-10, "13882": -1.0669427563669842e-09, "36350": 3.084288828564018e-17, "46254": 1.3476428648573346e-06, "28158": -3.254662164775546e-12, "38132": 5.5028408496582415e-08, "19079": -3.8218480824525614e-08, "40392": 6.789072131141438e-07, "29893": -5.623458643189139e-11, "29126": 1.2479929978326254e-07, "31757": -2.1561409084824845e-06, "15939": -2.1367541194194928e-06, "32807": -4.192712149686528e-12, "28556": -8.138229077303549e-07, "7090": 1.182961506529523e-10, "12596": -1.4821563354416867e-07, "39948": -2.667760234942307e-09, "32997": 6.141694086636562e-08, "28065": 4.6677200771227945e-08, "45893": -6.215322656544231e-08, "27688": -1.3080536653831132e-09, "29116": -7.8205844578072e-11, "11375": -1.0904832592473213e-09, "32542": -3.714316076930402e-10, "22536": -1.2598390242146706e-07, "41552": 5.0047290756083385e-09, "4527": -2.8842995700162355e-11, "43162": -7.037229465822747e-08, "23604": 1.0220641115665785e-06, "44160": -1.1879924954882881e-07, "15596": 1.4423003449337557e-06, "16331": -1.6374471556446224e-07, "23493": -2.5503565925788507e-10, "34271": -6.595477088922053e-07, "20183": 7.921799538579489e-18, "17423": -2.5981353246606886e-07, "8851": -4.4529159026751586e-07, "31331": -6.718746021761035e-07, "35852": -2.7282118253424414e-07, "36951": -2.774954452888778e-07, "38960": -7.361495581951344e-16, "34756": -5.060587504601699e-09, "41263": -7.269761681527598e-07, "41804": -8.313920385472073e-11, "41422": -9.425372837768009e-08, "13939": -8.792351395559006e-12, "3907": -7.026537771764874e-12, "7756": 5.501292434928473e-07, "46364": 2.6842735487562345e-17, "36239": -1.1380001385674632e-09, "15692": -1.8523377276480346e-12, "24336": -6.622244796972154e-08, "45091": -3.892094468938012e-07, "2017": -1.1200407925571199e-06, "30572": -5.979148287593716e-10, "19776": -3.774161427827494e-08, "25915": 4.153058910105756e-07, "38964": 1.3327686732012012e-09, "7526": -1.0497602787040705e-08, "41732": -6.434065369376185e-08, "49453": -8.555361432627251e-07, "18190": -4.4182644387547043e-07, "25999": -3.958835037565223e-09, "34579": 3.6084258680078336e-17, "34100": -4.574574052895741e-11, "1662": -2.58249592269873e-18, "5704": 1.2645468814455996e-26, "19437": 1.2431094497419685e-14, "6432": -8.309384742235214e-15, "33438": -9.717682896163895e-16, "34634": -8.493038087045712e-14, "6080": -4.7102384492792027e-11, "3065": 2.5619832921819352e-09, "2401": 5.3918858039427725e-14, "13563": 1.761638025176608e-24, "36315": 3.8283686930231514e-15, "25178": 8.914387511580607e-14, "47929": -1.966595723074116e-12, "161": -3.753453711036192e-12, "35904": -7.169273630670597e-19, "40609": -4.027838864052231e-17, "17204": -5.9174069111042694e-18, "20570": 6.416323992222783e-22, "21127": -1.2349733335180394e-25, "47681": 2.1603378119862898e-16, "13244": 6.249590900539675e-26, "38728": -4.779186490999621e-10, "39781": -1.3044707675158307e-11, "9062": -4.492982375037258e-12, "45871": 1.8066717780055675e-16, "44925": 2.0448362669497953e-16, "14046": 9.031407732960894e-32, "19637": 1.9946511212480186e-14, "7532": 1.464107104643699e-25, "27082": -9.738021029534871e-27, "17966": -3.05677700093571e-23, "24631": 1.493069380696481e-14, "11569": -2.35755273081395e-08, "36647": -4.552058174844831e-10, "12859": -5.489715348971913e-10, "4683": 4.475282795475038e-26, "2598": 1.6590331412057549e-18, "1776": -7.504411046570236e-13, "33297": 1.3761566417121694e-14, "23": -1.9623113897693223e-12, "29701": -3.3586072697945266e-14, "37602": -3.434851708616904e-11, "4573": -1.657292975543092e-14, "27834": 2.332633171528199e-21, "8013": -3.733166664687815e-08, "12260": -7.304597031410065e-12, "19872": 2.1802912665395968e-13, "38153": 2.0042299980314574e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_154.json <==
{"43597": -3.2747216396900036e-12, "38589": 4.583693147264256e-11, "38838": -6.109774144946734e-13, "20462": -1.8411179525390509e-10, "36162": 4.581406301440438e-06, "8119": 5.023580462476963e-15, "4616": 1.299637209916521e-13, "47637": -6.62159424513753e-11, "14317": 3.4042309380311053e-06, "13937": -2.608525548342122e-11, "24962": 6.4082903428186455e-09, "46925": 2.6284475897891957e-13, "14887": -1.5497025884769755e-09, "49456": -8.009752800255954e-13, "18395": 1.9130523554178325e-11, "34670": -7.875006202695545e-12, "45657": -7.944263558101738e-08, "6573": -4.3412121770655676e-13, "10738": 3.387069921409469e-12, "9498": -2.454075387348098e-09, "8350": -2.3527276589614676e-13, "27458": -1.6137027825102734e-10, "29359": -3.55496743154049e-11, "25546": 6.563556664319903e-14, "23347": -8.078626743263095e-13, "43221": -1.3906564701876567e-12, "24904": -7.397776835560421e-12, "49304": -5.875114794662295e-08, "19032": -2.536313444424093e-13, "34140": 1.3692547327082139e-06, "19429": -2.5710466741712956e-13, "15606": -3.343260737698195e-11, "31999": -7.972805055045384e-11, "17786": 1.1460534743434891e-08, "45735": -8.227339816369028e-12, "18511": 9.586326399357858e-08, "13345": 9.252209309806858e-08, "22702": -4.114408466704411e-12, "37208": -4.1174084974837655e-11, "19567": -1.6662521362675875e-10, "19787": -1.0066905087313671e-09, "25356": -5.332668334689927e-11, "45357": -1.9566685077743173e-11, "25260": 9.489099284110125e-08, "14109": 2.0178494430922456e-09, "29715": -4.4124784381871507e-10, "19411": -5.631247290693864e-08, "36149": -1.727736842482841e-10, "1713": 2.4243579149416106e-13, "18623": -1.3183533431604388e-10, "31859": -7.599800255775335e-08, "10792": -3.487468300256147e-11, "8919": 8.46183212388496e-09, "37584": -2.382920250010301e-12, "49226": -1.1653657594479228e-08, "34126": -1.7061535118045867e-07, "14847": -2.289655043341554e-08, "41761": -2.7204408864500706e-11, "36771": -7.0608028972241055e-12, "7734": 3.705211457745092e-14, "24076": -1.2146069039431495e-08, "20407": -4.148797749792266e-09, "25863": -2.0703194714144502e-10, "22617": -1.8192347628342986e-09, "14911": -1.470019939109335e-11, "31002": -7.987580374901881e-08, "7360": 1.1156995469718822e-06, "29977": -1.0487570989425876e-07, "33419": 5.643172471536673e-07, "35756": -7.593314865772527e-11, "19308": -3.0010760543319748e-09, "1843": -2.0623718288703685e-09, "25810": -8.558268405067793e-08, "47182": -3.84858473978511e-08, "15003": -2.1398642406633694e-12, "44947": 8.324323630404251e-08, "27049": 2.1482412648765603e-06, "49207": -4.1573017028895265e-08, "7175": -5.5317777025720716e-08, "18865": -5.898105892576666e-10, "30962": -2.273853993983721e-09, "32473": -6.830592269579938e-08, "12275": -3.998936737303893e-09, "37499": 3.2724454257504476e-09, "27053": -8.02505173425061e-10, "4585": -6.6340350990401475e-09, "33075": -1.6771612987298568e-09, "49695": -5.200170605235144e-08, "39323": -7.951618530288584e-12, "14000": -1.0184988408212803e-09, "21890": -2.4934779574437016e-08, "42695": -2.200196691504175e-09, "43732": -1.9958272534648103e-10, "47654": -1.2684284178554606e-10, "42307": -2.6443715273050117e-11, "34010": 3.424875316682119e-08, "22216": -1.4214704933956934e-11, "49079": 1.513326708391105e-07, "16780": 1.293248887428329e-14, "2062": 2.5730623747222126e-06, "5267": -3.6576673778654367e-07, "25996": -1.9094983927381293e-10, "44492": -4.796291364073113e-09, "1611": -3.1294333791009876e-09, "44516": -1.112662406654863e-09, "47642": -5.846673145626369e-11, "8820": -1.3348778082900026e-08, "24269": -1.5705388378695062e-11, "45363": -1.168104224458233e-10, "11580": 8.148478514158342e-07, "49051": -2.0046152238162307e-10, "13639": -2.3032789897570183e-08, "48466": -2.0870663121450202e-14, "8492": -1.6286046122804265e-10, "33636": -2.335981186263325e-09, "11547": -9.481617269102571e-08, "18814": -1.731924603731727e-09, "6094": -6.315722944627566e-11, "46765": -1.036810394483556e-12, "46700": -3.0813052944722585e-06, "23520": -7.633397802742081e-10, "30494": -1.552345807454003e-08, "17140": -3.820055027858871e-08, "1469": -4.4884345129503345e-09, "22416": 2.2656255669294134e-13, "7473": -8.18908482691505e-11, "34499": -4.243515261403985e-11, "3493": -2.3762365231050353e-07, "35015": -1.3516855169870556e-11, "41648": -8.939877310654154e-11, "11930": -2.293407774800471e-08, "42007": -1.1266469979176463e-09, "45652": -6.258635831812853e-10, "29854": -1.897618950863489e-08, "7257": -7.813145685986456e-10, "1190": -5.161106209072841e-09, "34508": 1.495268975304498e-07, "39920": 7.296490878161421e-08, "41733": 4.0836379416875346e-12, "8918": -2.890716138681526e-11, "40248": -6.076004976929283e-11, "18471": -9.712498583169804e-10, "48706": -1.590705622778188e-10, "21161": -4.712910617321597e-10, "31279": -4.484220994527277e-09, "17701": 3.571316256056889e-07, "8595": -5.003344266674148e-11, "27990": 2.537640000355168e-07, "13688": -1.077156419615477e-10, "34909": -2.659916731317935e-08, "31601": -4.278888354747323e-08, "40058": -3.3220998174599004e-10, "20748": -7.03342209362745e-07, "49436": 2.1107337033754447e-06, "11653": -1.2903802470987102e-08, "35304": -1.483090594778247e-10, "7297": -4.284256149844623e-08, "41462": -1.0180906118151256e-10, "17309": -2.655678565943731e-09, "14841": -7.772263721506079e-09, "24183": -7.378569311100591e-09, "35384": -4.142131776463387e-11, "29868": -1.9428737785265326e-10, "23614": 1.4227587996629154e-08, "17234": -1.968990082090727e-09, "8943": -9.85424321697792e-07, "31854": -2.6082664916771137e-09, "3685": -1.3626603845295904e-08, "41357": -1.8258049294672674e-08, "9545": -3.4282912508842855e-08, "29134": -3.5209755250287245e-11, "40062": -8.994437195042337e-09, "4640": -4.938889297534388e-10, "6354": 6.598274444186147e-13, "46655": -1.810841183669254e-07, "34053": -4.6941572406922205e-08, "16472": -1.3076741911532963e-09, "37955": -9.41802857923335e-10, "17598": -4.546623522116988e-09, "24774": 2.753751289219508e-07, "28596": -1.8377434685135086e-08, "8072": -8.674684082166095e-09, "31110": -3.7027739208106425e-10, "33837": -6.089137638554121e-09, "30752": -5.5477986649066224e-09, "25435": 4.841569534619339e-06, "18788": -4.8195376578519245e-09, "7364": -3.222691669080291e-09, "12381": -1.4568671269366007e-10, "49872": 1.83398931596912e-08, "1933": -2.7518054501740608e-09, "11650": -2.5596904151825584e-07, "10962": -7.0300765209196925e-09, "40125": -9.821976618695771e-07, "21194": 1.6502667010698246e-09, "40158": -3.1477219408770907e-07, "15442": 1.45606332438257e-13, "38038": -1.1964242929707325e-09, "47978": -4.946201670463779e-09, "1597": -1.50859290337646e-11, "21027": -6.548879494250315e-12, "45178": 4.873969033003436e-15, "9633": -1.1272280744378804e-06, "2673": -5.685704077690312e-12, "46650": 3.8972557650409755e-15, "49563": -1.8180024596858857e-07, "13489": -7.941190816040944e-09, "25201": 7.628061085617008e-17, "17112": -8.176798821368791e-11, "16793": 1.626916828219424e-15, "11185": 7.486368567167362e-14, "21265": -3.097914069369323e-12, "10196": -2.1819521189847535e-10, "15790": -3.972922685280267e-12, "27637": 3.3519132022936937e-13, "46169": -7.180706983883622e-12, "47448": -3.4191632636293434e-08, "27558": -1.1128671595361794e-10, "28094": -1.7021331566446918e-10, "48083": -8.961066555457364e-08, "26097": 3.0067148857476633e-14, "17281": -4.4782878794169534e-11, "22824": -2.0139461298640526e-07, "6992": -1.4671084791473277e-08, "17859": -1.3395110021185985e-10, "1730": -1.0187087284840857e-11, "40686": 1.2957259798440646e-07, "1966": -3.336814202725691e-08, "43998": 1.1134150153473252e-16, "13732": 3.236136470016922e-14, "44601": -2.0556203139676654e-07, "22687": -1.9631681263260203e-12, "33658": -9.798067424071633e-08, "15590": 2.134119161771586e-13, "34476": 1.0508276513483336e-13, "21481": 3.8979168742563075e-14, "16757": -1.6333489005759816e-09, "45205": -4.1524433891382273e-10, "7314": -5.724750895552688e-09, "575": -1.7441292854414314e-08, "27760": -1.183604103616176e-09, "18817": -9.384708619109006e-07, "23448": -2.9398499693661373e-12, "43783": -5.902741122554289e-07, "28476": -6.281836162358445e-10, "42936": -9.222012042897632e-12, "48347": -4.877973651673528e-07, "26605": -5.831634064534796e-10, "18485": -2.3247419989047557e-08, "17193": -1.8303303751104893e-12, "23675": 2.6306142597018583e-19, "17000": 2.149049642126248e-14, "38259": 2.0759323702652854e-20, "37432": -5.83945131832353e-12, "49443": 7.968572537402134e-21, "11446": 4.31921262768639e-22, "40943": 4.16664181679798e-24, "49100": 4.6169966009819e-15, "19928": -3.8373670463442977e-07, "5429": 2.4825327984173344e-21, "45577": -9.843316165001197e-20, "8715": 2.250954058428045e-16, "37491": 1.1114419050362555e-15, "5943": 1.0126958628365332e-15, "35980": -3.434113063360833e-11, "7286": 5.4426388263121e-25, "36171": 1.1702088768311598e-28, "30459": -1.3834644181008968e-24, "6780": -2.6651274964706317e-08, "7009": 4.1011250253532028e-22, "38293": -5.9106065966844695e-24, "18522": -1.597242444909869e-21, "26181": 2.885682686727675e-14, "6459": 3.714693695128072e-16, "21839": 1.1601996625790548e-15, "40785": -9.88493201339862e-25, "47596": -8.865336553753878e-08, "47479": 1.7013664096492347e-20, "39120": 3.9764006686798937e-20, "42646": 1.8635594025472642e-20, "28391": 4.897461915312007e-16, "21243": 1.1117234249066049e-13, "37341": 2.4762876922872646e-15, "30188": 4.97342242323312e-22, "6273": -2.7560130888559797e-07, "22549": -5.080608437958516e-16, "49558": 4.3170249818501316e-13, "47429": 4.064032232487316e-14, "21914": -6.593296741908006e-11, "35684": -1.9787668725790297e-10, "23402": 7.882539429125354e-16, "19537": 1.1502914946785476e-15, "25061": 8.93009683873027e-16, "25819": -1.9241112869661237e-10, "32827": 3.645663305797317e-18, "37159": 1.738043778955595e-17, "46331": 3.3591192562125165e-18, "22363": 7.032334946549952e-21, "3095": -4.48012471565562e-08, "28089": 2.906164621018642e-14, "46145": 1.4355305940551519e-18, "30348": 4.8980829665383454e-26, "14095": -1.6732362999852785e-24, "25587": -3.49028131547811e-16, "7820": -1.8241217997899684e-12, "27554": -9.116697138219208e-16, "11298": -3.1338503806690923e-16, "9333": 7.748122391321119e-23, "44220": 1.167644144004278e-22, "27766": 4.583483213028191e-17, "17042": 1.3250018603379793e-16, "13355": 8.073417074198055e-23, "39558": 2.3384518606715863e-28, "16527": -2.4275883618198524e-18, "46077": 7.336548549833514e-20, "5762": 7.878468819564241e-21, "49629": -2.493805048734123e-19, "3212": 6.737288144274418e-22, "48789": 1.234155887973017e-14, "18920": 1.448559272499375e-25, "40837": 8.633963943793788e-07, "22752": 3.086652425593878e-23, "33900": 1.131459000880659e-19, "26680": -1.5335743773954694e-21, "32687": 2.2135012908878944e-22, "1192": 1.4648553875410755e-18, "15583": 6.797603691781148e-23, "48413": 8.731279145852387e-25, "42941": 3.5534594463087826e-24, "20977": 3.286197288156526e-19, "1482": 2.650175674981696e-17, "13730": -3.9068511359583956e-25, "46871": -7.722414203194033e-16, "6797": 1.2515216818533166e-19, "15039": 1.724029854424311e-14, "28182": 3.9649206296238794e-21, "28904": 6.4976231961891544e-15, "41565": 2.094064847839044e-19, "18491": 1.266689072360242e-19, "24545": 6.727494792357902e-07, "1922": 2.883744402130579e-27, "38778": 2.1240149898680578e-20, "26943": -9.861222798892202e-25, "21611": 6.464481999806425e-17, "17168": -2.082828341612111e-16, "30148": 1.5361666105828675e-10, "13390": 1.319037292551431e-16, "49606": -3.683690126569004e-22, "21407": 1.4765173675726495e-12, "31215": 7.729645779551453e-21, "9532": -6.833919741211503e-08, "40222": -7.994014339374189e-08, "30288": -3.5686525734490715e-07, "20228": -9.150194273388479e-07, "14435": -4.4840138002655294e-07, "45983": 5.52633947718123e-13, "20870": 2.9510607291172164e-09, "31438": -3.7054860513308086e-06, "2215": -3.7724840612485266e-11, "14502": 2.6966333166456025e-07, "43848": -8.435084297708784e-10, "32434": -1.4148983495942957e-07, "3170": -7.026432058410137e-08, "6385": -2.3523050174389937e-07, "37304": 1.0168524795517442e-06, "27702": -2.628627025248742e-13, "15964": -1.3841784607393492e-07, "38597": -7.800960588610906e-08, "11209": -1.3034421044721967e-06, "5041": -3.757031574735947e-09, "1233": -1.9467924161631345e-08, "4353": -9.320937771617466e-11, "12684": -5.471341157914367e-09, "25849": -7.194361995033205e-09, "33782": -7.605234775276415e-10, "44782": -1.4888936306078904e-08, "30397": -1.1931597931891247e-09, "40675": -1.6522185841694181e-09, "47892": -5.910234222028521e-07, "30442": -5.797701874143968e-08, "20211": -1.1026202173525235e-06, "22655": -9.009732404585691e-10, "35031": -1.0970550334832296e-07, "11674": -3.4395877530728203e-13, "33398": -1.4764536260258865e-08, "2267": -8.547903496136655e-10, "13702": -1.7130388904260108e-12, "46881": -1.7755556747101053e-10, "13882": -1.0710364817256846e-09, "36350": -1.864759457959053e-09, "46254": 1.3565418157668319e-06, "28158": -3.281504408481073e-12, "38132": 5.946662895439658e-08, "19079": -3.8703415583540846e-08, "40392": 6.540349204442464e-07, "29893": -5.649188408729522e-11, "29126": 1.2599420529113559e-07, "31757": -2.155793254132732e-06, "15939": 5.651280332585884e-09, "32807": -4.2235863244310945e-12, "28556": -8.322098778990039e-07, "7090": 1.3360845763088491e-10, "12596": -5.151101234446287e-08, "39948": -2.6768800509557877e-09, "32997": -5.832577443243281e-08, "28065": 4.534634356900824e-08, "45893": -6.34193142445838e-08, "27688": -5.313652184923967e-09, "29116": -7.964265358317846e-11, "11375": -1.0906755498751863e-09, "32542": -3.7780462092129596e-10, "22536": -4.7372759581776336e-07, "41552": -4.812850562530002e-09, "4527": -2.912374508223792e-11, "43162": -8.148924734996399e-08, "23604": 1.0092455795529531e-06, "44160": -4.624316929380257e-09, "15596": 1.391498358316312e-06, "16331": -1.3663591857948632e-07, "23493": -1.4403143608343605e-11, "34271": -6.743182439095108e-07, "20183": 7.59096236601625e-17, "17423": -2.716352298648417e-07, "8851": -5.186798262002412e-07, "31331": -3.3819212319485814e-08, "35852": -2.751000920397928e-07, "36951": -3.007869509019656e-07, "38960": -2.8492876461005956e-12, "34756": -5.101333133694652e-09, "41263": -2.8365027446852764e-06, "41804": -5.788629575675941e-10, "41422": -9.685084023658419e-08, "13939": -9.010995075109385e-12, "3907": -5.58470325540128e-10, "7756": 5.450880848911765e-07, "46364": 1.180175637620847e-16, "36239": -1.186239773076636e-09, "15692": -2.0428715143128162e-12, "24336": -6.915944084084913e-08, "45091": -8.177305517165223e-07, "2017": -1.1140850801893976e-06, "30572": -6.124921125838512e-10, "19776": -3.8090675502644444e-08, "25915": 4.0708110304876755e-07, "38964": 8.137564577737066e-08, "7526": -1.0458567345494885e-08, "41732": -4.603127123914419e-08, "49453": -8.555706472179736e-07, "18190": -2.906773488575709e-07, "25999": -4.889580962341711e-10, "34579": 3.6234792316673187e-17, "34100": -4.107017677335012e-12, "1662": -2.6128331852544184e-18, "5704": 1.3325143574230005e-24, "19437": 1.2331624877324771e-14, "6432": 6.404793043851293e-16, "33438": -9.892175918463017e-16, "34634": -8.433060022863814e-14, "6080": -1.4632524081292786e-09, "3065": 2.5963449168386887e-09, "2401": 5.3738321437049943e-14, "13563": 1.7222438892916812e-24, "36315": 3.826045281648833e-15, "25178": 8.911713597972715e-14, "47929": -1.9735081624450146e-12, "161": -3.774934791839213e-12, "35904": -1.823604363667875e-17, "40609": -5.4006575871472874e-17, "17204": -5.962346806603663e-18, "20570": 6.417709863061075e-22, "21127": 3.302018907454769e-26, "47681": 2.6327513641941948e-14, "13244": 6.043072662231054e-26, "38728": -2.1027890800134896e-12, "39781": -1.2986306474616072e-11, "9062": -4.508065361980007e-12, "45871": 5.64264828273294e-17, "44925": 2.0493782164316505e-16, "14046": 8.807494302801573e-30, "19637": 1.7918263715225452e-14, "7532": 1.371655564780191e-25, "27082": -9.718428929396609e-27, "17966": -3.058928697940791e-23, "24631": -2.4457040836978194e-09, "11569": -2.3711693941663725e-08, "36647": -4.256735242069709e-10, "12859": -5.520643941991921e-10, "4683": 4.5111775074065493e-26, "2598": -1.110562049562295e-15, "1776": 3.689365842994216e-14, "33297": 1.0193379775715462e-16, "23": -1.9654373614730325e-12, "29701": -3.3603375886991776e-14, "37602": -1.46535839018469e-09, "4573": -3.685739726710756e-16, "27834": 2.475942212653011e-21, "8013": -2.6333415803492244e-07, "12260": -5.5402722409780836e-09, "19872": 2.4383293507120735e-14, "38153": 1.5385906117575682e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_156.json <==
{"43597": -6.875109856419037e-12, "38589": -2.835842454959603e-12, "38838": -6.135587914471441e-13, "20462": -3.708063023299957e-11, "36162": 4.566187271848321e-06, "8119": 5.795523515440696e-15, "4616": 1.9647735586929282e-14, "47637": -6.666545787625822e-11, "14317": 3.3791195619414793e-06, "13937": -2.5802002895369824e-11, "24962": 5.500384436113448e-12, "46925": 2.6114687127175296e-13, "14887": -2.6413238263245375e-09, "49456": -7.949884782594563e-13, "18395": -8.523434562313081e-12, "34670": 2.890147566799242e-14, "45657": 1.8964643189178787e-09, "6573": -4.3608007287664063e-13, "10738": -2.3340808452676498e-11, "9498": -4.0184000571485967e-10, "8350": -9.677772905974935e-13, "27458": -1.6195791929796144e-10, "29359": -3.597595138460363e-11, "25546": 4.330838259628683e-13, "23347": 3.085269398902385e-13, "43221": -1.3850686006108837e-12, "24904": -7.357415891806607e-12, "49304": -5.957228665920411e-08, "19032": 8.842082915730496e-15, "34140": 1.3608045037472039e-06, "19429": -2.5635380320257473e-13, "15606": -3.361007999691523e-11, "31999": -7.969202381330476e-11, "17786": -4.102784600945597e-08, "45735": -7.620773456729069e-11, "18511": 9.525552968625561e-08, "13345": 9.247755627939114e-08, "22702": -4.071767228941425e-12, "37208": -1.4447685669355392e-12, "19567": -1.6681685199859686e-10, "19787": -9.873069028998316e-10, "25356": -5.29861085563077e-11, "45357": -1.9507923054717935e-11, "25260": 8.681531937781983e-08, "14109": 2.024169054593017e-09, "29715": -1.9304514931040018e-10, "19411": -1.801841342796706e-08, "36149": -1.7217843817363132e-10, "1713": 1.6356766201902628e-12, "18623": -1.3238700136142256e-09, "31859": -5.680957997356018e-07, "10792": -2.2550812328603342e-09, "8919": 8.83703776821676e-09, "37584": 1.8287270569378178e-13, "49226": -1.1571426483669711e-08, "34126": -9.792366029159894e-08, "14847": -1.3030101997379973e-10, "41761": -2.7190525872522464e-11, "36771": -6.970124998006977e-12, "7734": -7.734552473319389e-13, "24076": -1.2096284862650464e-08, "20407": -4.131906372606409e-09, "25863": -2.060645820645135e-10, "22617": -2.1467289457177685e-07, "14911": -7.096073728618535e-11, "31002": -9.938016631849678e-09, "7360": -3.2304207309152844e-08, "29977": -2.137985788408514e-08, "33419": 5.677535455106408e-07, "35756": -7.51505663254548e-11, "19308": -2.903148832444913e-09, "1843": -1.1756655649008962e-09, "25810": -7.385343536725486e-08, "47182": -2.6332949687457585e-07, "15003": -2.1381867630621e-12, "44947": 7.594251769660332e-07, "27049": 2.1563682821579278e-06, "49207": -1.9342749624229327e-07, "7175": -5.515125778288166e-08, "18865": -5.828122429107907e-10, "30962": -2.2271525068617848e-08, "32473": -6.764848592410999e-08, "12275": -3.979179208357664e-09, "37499": 4.992803520338478e-14, "27053": -7.987230876693729e-10, "4585": -2.3610899901882476e-08, "33075": 2.632923497003503e-07, "49695": -5.287667548259378e-08, "39323": -6.9426224769131295e-09, "14000": -1.0104395098409213e-09, "21890": -2.4448800317600217e-08, "42695": 6.358647386406346e-09, "43732": -1.9917892335463705e-10, "47654": -1.2658704640067242e-10, "42307": -2.6355683260814722e-11, "34010": 4.293359978646549e-08, "22216": -1.4140751070090829e-11, "49079": 1.5676954490118078e-07, "16780": 1.2924531846776784e-14, "2062": 2.5744602680788375e-06, "5267": -4.239635700287181e-07, "25996": 1.9555193575548913e-10, "44492": -4.796294028608372e-09, "1611": -1.5640790052007247e-10, "44516": -2.379064056867719e-09, "47642": -2.752906409775324e-12, "8820": -9.757383789832375e-11, "24269": -1.508395838789589e-11, "45363": -4.879281007008629e-11, "11580": 2.057177198366844e-06, "49051": -2.0492599284160917e-10, "13639": -2.3018124295504094e-08, "48466": -2.0843525879886068e-14, "8492": -3.7264979990681013e-10, "33636": -2.7543767266990926e-09, "11547": -9.5586209170051e-08, "18814": -1.504456337286797e-09, "6094": -6.30349314412193e-11, "46765": -4.9063558771322846e-11, "46700": -3.0760056688450277e-06, "23520": -5.241501455088837e-09, "30494": 5.4072881994216e-07, "17140": -3.813890714354784e-08, "1469": -4.471101267000677e-09, "22416": 2.263616811354341e-13, "7473": -8.17640607997383e-11, "34499": -6.545174558586497e-12, "3493": -8.892839673535491e-07, "35015": -1.356727577506156e-11, "41648": -8.932042605547252e-11, "11930": -2.2872724159128666e-08, "42007": -3.913422919055165e-10, "45652": -6.257558915478967e-10, "29854": -1.894167667160218e-08, "7257": -4.879744178176715e-11, "1190": -5.116985946074237e-09, "34508": 1.4684249549645756e-07, "39920": 3.158574202188902e-07, "41733": 2.4835460023155814e-14, "8918": -2.881114617714342e-11, "40248": -1.0115820941319908e-12, "18471": -1.6145147718749087e-11, "48706": -1.252348225122546e-10, "21161": -4.710568046739638e-10, "31279": -4.466461867025373e-09, "17701": 1.1690765404637204e-06, "8595": -4.997590535849028e-11, "27990": 3.5196018188798917e-07, "13688": -1.0790682930528206e-10, "34909": -2.6480146075869015e-08, "31601": -4.3042355457600934e-08, "40058": -7.22707449440918e-10, "20748": -7.004009034972114e-07, "49436": -5.5253508435271215e-08, "11653": -1.2959489481545461e-08, "35304": 1.2707668251010773e-10, "7297": -4.275208453918822e-08, "41462": -1.023159751367686e-10, "17309": -6.229799964785343e-08, "14841": -8.657220718077951e-09, "24183": -5.336464048433243e-10, "35384": 2.1380362486955046e-13, "29868": 2.739390474442577e-13, "23614": 1.4169986073397922e-08, "17234": -1.9713364274309697e-09, "8943": -4.3058088294856134e-07, "31854": -1.9932078210160853e-09, "3685": -8.856595457018557e-09, "41357": -1.8347048325040305e-08, "9545": -3.47841009329386e-08, "29134": -2.2464135440714017e-08, "40062": -2.7296982452185148e-08, "4640": -8.165651488312164e-10, "6354": -5.8150246770583e-12, "46655": -1.7989145817409735e-07, "34053": -1.71269647353256e-07, "16472": -1.3038933266429353e-09, "37955": -9.416034618681124e-10, "17598": -4.520505747507286e-09, "24774": 2.7691683612829365e-07, "28596": -2.9129945122718937e-09, "8072": -8.695971942529468e-09, "31110": -5.154929816342246e-10, "33837": -3.5810415965897846e-08, "30752": -2.193522874449627e-08, "25435": 1.1000346944456396e-07, "18788": -3.685883889770203e-11, "7364": -3.2001450378515983e-09, "12381": -1.4552666016687255e-10, "49872": 1.833868168432673e-08, "1933": 3.445714824579227e-09, "11650": -2.547835720179137e-07, "10962": -6.989223422237956e-09, "40125": -9.816936881179572e-07, "21194": -1.9955093133461332e-11, "40158": -1.9161291220370913e-08, "15442": 3.7353925291458423e-13, "38038": -1.532199700449155e-09, "47978": 8.0942663771566e-07, "1597": -1.504218104242394e-11, "21027": -6.597728006291215e-12, "45178": -2.0263592886982096e-11, "9633": -1.1228718221900635e-06, "2673": -5.6778332035989365e-12, "46650": -1.69705753356314e-12, "49563": -2.4877016358004767e-07, "13489": -7.96140220415964e-09, "25201": 7.504666252303288e-17, "17112": -8.153752673045744e-11, "16793": -4.205679641350324e-12, "11185": 7.473183313497223e-14, "21265": 5.300610753274093e-13, "10196": -9.479683704682884e-10, "15790": -2.234008672497012e-10, "27637": 3.35209697456193e-13, "46169": -2.690315852038605e-11, "47448": -3.418773530938779e-08, "27558": -1.1082797179984283e-10, "28094": -1.7047110945078714e-10, "48083": -9.00685819260616e-08, "26097": 3.001173596206726e-14, "17281": -1.0729319516178393e-10, "22824": -2.5675888082332676e-07, "6992": -1.4485866728364272e-08, "17859": -1.3208535654118947e-10, "1730": -2.488064962391512e-11, "40686": 1.0532382788142058e-07, "1966": -8.557837105627186e-09, "43998": 8.290023940753233e-14, "13732": 3.230742903021985e-14, "44601": -2.0445951065539703e-07, "22687": -5.2457400402661225e-12, "33658": -1.3592250525107374e-07, "15590": 2.1300229104386642e-13, "34476": 1.0427832100416701e-13, "21481": -1.77898535204217e-14, "16757": -1.2833846207982447e-09, "45205": -4.1716854970452744e-10, "7314": -6.72380062738398e-09, "575": -1.7397091767179518e-08, "27760": -1.2582787242698679e-11, "18817": -9.357850672131462e-07, "23448": -2.9359661403438597e-12, "43783": -7.672000634784126e-08, "28476": -6.253321194193973e-10, "42936": -5.081721935612515e-12, "48347": -4.7395465685440286e-07, "26605": -1.958220252618048e-10, "18485": -5.626819756798795e-07, "17193": -1.827246253610637e-12, "23675": 2.6314709086237335e-19, "17000": -1.3885592231588362e-08, "38259": 1.8316712819620476e-23, "37432": 2.5215533393700972e-19, "49443": 7.849126526038483e-21, "11446": 1.208881551213006e-21, "40943": 4.117814876638873e-24, "49100": 4.3963883768891956e-20, "19928": -1.955260557906513e-07, "5429": 2.3009083716560897e-20, "45577": 3.163108935599514e-19, "8715": -2.2728881282281254e-23, "37491": 8.664614680119648e-24, "5943": 2.960990745655163e-21, "35980": -2.874309501521566e-08, "7286": 5.446984956861802e-25, "36171": 1.173365596380632e-28, "30459": -1.3384543814317016e-24, "6780": -1.99371523734726e-08, "7009": 3.08252693385928e-17, "38293": 1.8676019763724786e-18, "18522": -1.6108722447907583e-21, "26181": 2.3205012867491353e-16, "6459": 3.697779241264792e-16, "21839": -4.455096014321924e-12, "40785": 1.6513930684236678e-20, "47596": -9.000058298624936e-08, "47479": 2.8848529772585535e-18, "39120": 2.5321942424687677e-19, "42646": 1.8535669961241382e-20, "28391": 7.099197370716942e-18, "21243": 7.929239453040384e-21, "37341": 2.4864146064464002e-15, "30188": 4.946366892321191e-22, "6273": -5.4677549599091435e-08, "22549": 1.0379492012728977e-21, "49558": 2.7597603970965986e-14, "47429": -2.021051728751111e-12, "21914": -6.572183075537197e-11, "35684": -1.9772125603445545e-10, "23402": 7.851957304564738e-16, "19537": 1.1407836557247365e-15, "25061": 8.931402328260225e-16, "25819": 9.752854245232735e-15, "32827": 3.658120232232059e-18, "37159": 1.7366140799848583e-17, "46331": 2.9831865127586017e-16, "22363": -5.801143074184644e-25, "3095": -4.268172659749325e-08, "28089": 2.908054859743735e-14, "46145": 1.4139912244945773e-18, "30348": 4.848945252160436e-26, "14095": -1.8954312012848074e-24, "25587": 9.742277556578608e-16, "7820": 2.369894211429191e-12, "27554": 1.7955808080035584e-17, "11298": -1.4165242996843985e-17, "9333": 7.787080129353277e-23, "44220": 1.1007060776437817e-22, "27766": 4.622730616988117e-17, "17042": 1.320240344034328e-16, "13355": 3.78901701039327e-25, "39558": 1.1116691817248652e-26, "16527": -2.443301691531063e-18, "46077": 6.997795470773175e-20, "5762": 7.674511445226666e-21, "49629": 6.490013849651306e-21, "3212": 5.851017937170247e-22, "48789": 1.1896597225944435e-14, "18920": 1.4614761302652704e-25, "40837": 8.624917882116279e-07, "22752": 3.0960266175028006e-23, "33900": 1.140936939736868e-19, "26680": -1.5486425546965025e-21, "32687": 2.2105091730288274e-22, "1192": 1.4697028727257894e-18, "15583": -1.3581417085197073e-21, "48413": 8.737872050867771e-25, "42941": 5.629547446839982e-23, "20977": -3.350898898509752e-24, "1482": 2.6442790352670505e-17, "13730": 3.0140685668054754e-19, "46871": -7.726083973438012e-16, "6797": 1.3325429727212487e-20, "15039": 5.147529538035434e-13, "28182": 6.202777966881682e-20, "28904": 6.493712021555208e-15, "41565": 6.782456581255153e-27, "18491": 1.3055453646470377e-19, "24545": 6.475161740127078e-09, "1922": 2.0274575754843445e-26, "38778": 6.324591427319596e-19, "26943": -5.799451460581011e-26, "21611": 8.084582198033922e-15, "17168": -2.4275175468876117e-16, "30148": 1.529731341598506e-10, "13390": 1.3147855842029083e-16, "49606": -3.894286200875233e-22, "21407": 1.4569690939825186e-12, "31215": 7.748057010529294e-21, "9532": -6.857227674572641e-08, "40222": -7.98173189764384e-08, "30288": -8.084302294264489e-07, "20228": -4.294169229979161e-06, "14435": -1.348859335337238e-08, "45983": 5.497498615190943e-13, "20870": -2.051831593519182e-09, "31438": -3.7290590171323856e-07, "2215": -3.7706813366122915e-11, "14502": 2.7372112754164846e-07, "43848": -8.461520928371158e-10, "32434": -1.0294735375282471e-06, "3170": -7.00028337519143e-08, "6385": -2.353870200977326e-07, "37304": 1.016141595755471e-06, "27702": -6.357011271551638e-12, "15964": -1.3844686463926337e-07, "38597": -7.831170023564482e-08, "11209": -2.594517809484387e-06, "5041": -5.725153684466022e-09, "1233": -1.9599159628569396e-08, "4353": -2.0048759097335278e-08, "12684": -7.441087745974073e-09, "25849": -1.1381157301315614e-11, "33782": -7.60840446201172e-10, "44782": -1.218615466314077e-07, "30397": -1.1929445209446499e-09, "40675": -1.6447951889375645e-09, "47892": -3.4509676538618805e-07, "30442": -5.807092762211141e-08, "20211": 2.180455339839682e-06, "22655": -8.970603704305802e-10, "35031": -1.0973588615570407e-07, "11674": -5.6797084396764674e-12, "33398": -1.3175088575678728e-08, "2267": -1.479031785933671e-09, "13702": -5.662069146872284e-10, "46881": -1.7703741250763017e-10, "13882": -3.42346240245206e-08, "36350": 3.11380130933093e-17, "46254": 2.1898213162785396e-06, "28158": -4.488874549846145e-12, "38132": 1.4592121715395479e-06, "19079": -3.8745977093412876e-08, "40392": 1.8369618715041724e-07, "29893": -5.641718689441966e-11, "29126": 1.216302791817725e-07, "31757": -2.1550386009039357e-06, "15939": -2.135407157766167e-06, "32807": -4.2259776407427285e-12, "28556": -8.323343081428902e-07, "7090": -8.863014766546939e-10, "12596": -5.118008061799628e-08, "39948": -2.6694879640132285e-09, "32997": 6.267336516430078e-08, "28065": 7.527882672775377e-08, "45893": -3.730010007529927e-07, "27688": -5.309679806941858e-09, "29116": -1.342374544854863e-10, "11375": -1.9786803306942602e-08, "32542": -1.8733232742818018e-09, "22536": -1.2709506336250342e-07, "41552": -4.764723726680131e-09, "4527": -9.40483940725656e-11, "43162": -7.111981403795653e-07, "23604": 1.2047607924614567e-06, "44160": -4.442080037136975e-09, "15596": 1.1889900406458764e-06, "16331": -1.3623737515899847e-07, "23493": -2.5560886740549904e-10, "34271": -6.775861720598186e-07, "20183": 7.580173283850599e-17, "17423": -2.74061505933787e-07, "8851": -4.4364173845679034e-07, "31331": -3.348839427985695e-08, "35852": -2.2281396923062857e-06, "36951": -2.386539499354967e-08, "38960": -9.661732134833012e-16, "34756": -2.4980035817634416e-08, "41263": -2.8143479084974388e-06, "41804": -8.413161833864535e-11, "41422": -9.900766428927454e-08, "13939": -8.821707253581224e-12, "3907": -7.1539918086727106e-12, "7756": 5.518423904504743e-07, "46364": 1.1858143624204984e-16, "36239": -1.488422232687192e-11, "15692": -2.039985801810529e-12, "24336": -6.678189379272226e-08, "45091": -3.8716711969755124e-07, "2017": -1.1155576657984057e-06, "30572": -6.060555390874356e-10, "19776": -3.7868861824108535e-08, "25915": 4.099769057575031e-07, "38964": 1.2602316967758043e-09, "7526": -3.2201251087826677e-07, "41732": -6.642803640488637e-08, "49453": -8.542033356206957e-07, "18190": -2.8854697120550554e-07, "25999": -4.863677793842669e-10, "34579": 3.6022130798630704e-17, "34100": -4.5684206417817563e-11, "1662": 7.233271172947147e-21, "5704": 1.2722029151977255e-26, "19437": 1.4663051724423184e-14, "6432": -8.379865506743297e-15, "33438": -2.42299664088054e-17, "34634": -8.378011012808578e-14, "6080": -4.711623799447118e-11, "3065": -8.728925915413299e-10, "2401": 5.399567376334832e-14, "13563": 2.341654963493541e-22, "36315": -2.273169066174807e-12, "25178": 8.978846718866659e-14, "47929": 6.516496191396812e-14, "161": -7.174370472706748e-12, "35904": -1.805837847599216e-17, "40609": -4.047530394842423e-17, "17204": -5.858410735455762e-18, "20570": -1.2902682394733134e-12, "21127": 3.2619567912723944e-26, "47681": 2.641206785886866e-14, "13244": 6.060939129139146e-26, "38728": -2.1006490817654377e-12, "39781": -1.297972319902474e-11, "9062": -4.495257464876001e-12, "45871": 5.678577699819794e-17, "44925": 1.153143708721837e-14, "14046": 9.104665293220524e-30, "19637": 1.850432919956249e-14, "7532": 8.038210966780155e-20, "27082": -9.711134277139248e-27, "17966": -4.6971620720472735e-22, "24631": -2.4406250354047643e-09, "11569": -5.570184669068112e-08, "36647": -4.4057157921884027e-10, "12859": -5.508619116412206e-10, "4683": 4.554897966036886e-26, "2598": 1.6951226177411372e-18, "1776": -7.470652785626641e-13, "33297": 1.354632179269722e-14, "23": -1.9562186072408227e-12, "29701": -3.3301899920405026e-14, "37602": -1.4611434284717006e-09, "4573": -1.6530810195095752e-14, "27834": 1.592664925143022e-18, "8013": -3.751225108317158e-08, "12260": -5.510730538560438e-09, "19872": 2.178826509404569e-13, "38153": 1.537433697936255e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_158.json <==
{"43597": -6.8306540979001795e-12, "38589": 4.541989007122993e-11, "38838": -6.175535343516669e-13, "20462": -3.714057186798847e-11, "36162": 4.545012416201644e-06, "8119": 5.016508160883863e-15, "4616": 1.978114158205594e-14, "47637": -8.736445594736963e-11, "14317": 3.3274914130743127e-06, "13937": -2.584071151501277e-11, "24962": 6.618460002272286e-09, "46925": 2.6191107117302936e-13, "14887": -2.638819829314798e-09, "49456": -7.815148268114358e-13, "18395": 1.850246345025397e-11, "34670": 2.868814194989695e-14, "45657": 1.9184296373708776e-09, "6573": 1.2319604971583464e-13, "10738": -2.5079934656835334e-11, "9498": -4.016146581964364e-10, "8350": -2.355298844413517e-13, "27458": -1.6104276245876292e-10, "29359": 8.442612928205584e-12, "25546": 4.3447537234619915e-13, "23347": -7.950385141897165e-13, "43221": -1.3903129949394133e-12, "24904": -2.451840397377225e-10, "49304": 1.2102066193619976e-06, "19032": -2.471902348609445e-13, "34140": 1.005416265797976e-07, "19429": -2.571232614843877e-13, "15606": -4.606253600769605e-09, "31999": -3.3137267235749945e-11, "17786": 1.1139030142715e-08, "45735": -7.63091603794841e-11, "18511": 9.425631475323826e-08, "13345": 9.291746039252757e-08, "22702": -4.1606887206391274e-12, "37208": -1.5785779801380517e-12, "19567": -1.2938623783487202e-10, "19787": -1.0226299806959105e-09, "25356": -5.34727991052808e-11, "45357": 9.592336419530362e-15, "25260": 7.330094575763724e-08, "14109": 1.081663913993225e-08, "29715": -4.435901090893424e-10, "19411": -1.7958896592062956e-08, "36149": -1.7245144201538665e-10, "1713": 2.4221938474053295e-13, "18623": -1.3257259734444915e-09, "31859": -7.397596846203669e-08, "10792": -2.23869944804278e-09, "8919": -2.832665835228454e-08, "37584": -2.3846859816684107e-12, "49226": -1.6007588587996224e-09, "34126": -1.658664814385702e-07, "14847": -2.2712763225740673e-08, "41761": -2.971686507979854e-10, "36771": 7.860105344370538e-10, "7734": -7.741798738539196e-13, "24076": -1.2178720254496511e-08, "20407": -1.2065155985396814e-08, "25863": -7.558552117536976e-10, "22617": -2.1495270630111918e-07, "14911": -7.113195449326426e-11, "31002": -9.912504594922211e-09, "7360": 1.0967787602567114e-06, "29977": -1.0482461476613025e-07, "33419": -1.3394148012935148e-08, "35756": -3.917779295425916e-12, "19308": -2.93742541401798e-09, "1843": -1.1714627046188753e-09, "25810": -8.632515147155573e-08, "47182": -2.6853149392991327e-07, "15003": -2.1581126642689075e-12, "44947": 7.495256113543292e-07, "27049": 4.4532356469062506e-08, "49207": -4.1794237404246815e-08, "7175": -5.4883990685539175e-08, "18865": -5.657980750584102e-10, "30962": -2.2615616046550713e-09, "32473": -8.25567099127511e-08, "12275": -3.98612121088604e-09, "37499": 4.9931802805934164e-14, "27053": -8.003582241400409e-10, "4585": -2.425819545237573e-08, "33075": -1.6420254045357296e-09, "49695": -5.287707693923949e-08, "39323": -6.938410290757702e-09, "14000": -2.0766481156897498e-07, "21890": -2.4582078594903578e-08, "42695": -2.1911195080548396e-09, "43732": -2.002354948515972e-10, "47654": -5.730513397139703e-09, "42307": -2.6534819480561467e-11, "34010": -1.1705830971209252e-08, "22216": -1.4119946531443439e-11, "49079": 8.960503805610642e-08, "16780": -4.07812932728957e-12, "2062": -1.2406921712226904e-07, "5267": -3.6334566289042414e-07, "25996": 1.9497126135803455e-10, "44492": 7.87755416453706e-11, "1611": -1.5697461386299238e-10, "44516": -1.1073458816568404e-09, "47642": -5.841082478807991e-11, "8820": -9.783716892197702e-11, "24269": -1.5651490520296463e-11, "45363": -4.87651238834097e-11, "11580": 2.0588440747815184e-06, "49051": -2.0024162883380825e-10, "13639": -2.2747062899952653e-08, "48466": -1.6041564176519905e-15, "8492": -3.718701180321915e-10, "33636": -2.768050233470376e-09, "11547": 1.1805429949163226e-06, "18814": -1.763034718216261e-09, "6094": -6.33558483453811e-11, "46765": -4.8573763067327747e-11, "46700": -2.0210895854688715e-06, "23520": -7.400018375847139e-10, "30494": 5.45546924968221e-07, "17140": -2.8165999310658663e-08, "1469": -4.481687909674292e-09, "22416": -7.513088458657724e-13, "7473": -8.15567960388286e-11, "34499": -4.179274981641612e-11, "3493": -8.869747034623288e-07, "35015": -3.3926810250051176e-09, "41648": -1.3963203926437018e-09, "11930": -3.0116353855191846e-09, "42007": -3.8709141447768047e-10, "45652": -6.269009200643438e-10, "29854": -1.8893388187279925e-08, "7257": -4.87615711697309e-11, "1190": -5.11256503799018e-09, "34508": 2.497153559488652e-07, "39920": 3.1624608709535096e-07, "41733": 4.081689413543144e-12, "8918": -2.887915601101909e-11, "40248": -6.08036815341606e-11, "18471": -9.77950720404408e-10, "48706": -1.5814298481853228e-10, "21161": -1.5841626677115528e-08, "31279": -7.34563451731951e-11, "17701": 1.1537986210896634e-06, "8595": -4.923376983878569e-11, "27990": 3.535042480962147e-07, "13688": -1.0799754840418174e-10, "34909": -2.657132469607859e-08, "31601": -4.3251251469200724e-08, "40058": -7.230836485128123e-10, "20748": 2.7480657536216313e-06, "49436": 2.025877620326355e-06, "11653": -7.45611306030014e-09, "35304": -1.4972167949878212e-10, "7297": -9.951449442269222e-09, "41462": -1.0277292905591651e-10, "17309": -2.606562299334314e-09, "14841": -7.828795389741572e-09, "24183": -7.353014197519769e-09, "35384": 2.138463695402007e-13, "29868": -1.9610341128739606e-10, "23614": 1.3839507317925381e-08, "17234": -1.956858453056043e-09, "8943": -4.317799096043018e-07, "31854": -1.9865489253589885e-09, "3685": -8.944506468822055e-09, "41357": -1.3178155233717348e-09, "9545": -3.518371727295744e-08, "29134": -2.2466039695245854e-08, "40062": -2.7253591383669118e-08, "4640": -8.183633215530506e-10, "6354": -5.879878181569431e-12, "46655": -1.7362731696835e-08, "34053": -1.724090736843209e-07, "16472": -1.3039902491129851e-09, "37955": -9.403823275633272e-10, "17598": -7.63953877935819e-09, "24774": 2.7250570155956666e-07, "28596": -2.9297286818774637e-09, "8072": -8.66859739545589e-09, "31110": -4.0798425748889144e-10, "33837": -6.0623186470820656e-09, "30752": -4.49197301577442e-09, "25435": 1.0064039202006825e-07, "18788": -3.6899094890685546e-11, "7364": -3.1913658382620724e-09, "12381": -1.6619811082918545e-10, "49872": 1.9218946434307327e-08, "1933": 2.941971999348425e-09, "11650": -2.5408934334336664e-07, "10962": -1.6883353604058016e-09, "40125": -9.818410262596444e-07, "21194": 1.6248328238432919e-09, "40158": -1.8650014865784215e-08, "15442": 1.4558178881157735e-13, "38038": -1.5254533192177178e-09, "47978": 8.040971124501084e-07, "1597": -6.858625889449854e-10, "21027": -6.571089158913246e-12, "45178": -2.0240318102104915e-11, "9633": -5.019341386969245e-08, "2673": -5.660207979402143e-12, "46650": 3.876996431008547e-15, "49563": -2.4703814460735884e-07, "13489": -7.951139302520005e-09, "25201": 2.0133162519234417e-17, "17112": -1.9346291062205534e-12, "16793": 1.6194623030088757e-15, "11185": -4.954905929999143e-10, "21265": 5.301553467063069e-13, "10196": -9.473541950910658e-10, "15790": -3.953304697490445e-12, "27637": -5.939956304601424e-10, "46169": -7.159207254803235e-12, "47448": -1.093052093281699e-09, "27558": -1.2955275074943984e-08, "28094": -1.7283777187238059e-10, "48083": -9.008805790244878e-08, "26097": 1.0711905266882343e-13, "17281": -4.461334426886232e-11, "22824": -2.553026092755317e-07, "6992": -1.4192599984141907e-08, "17859": -9.782359644550098e-11, "1730": -2.481275948595929e-11, "40686": 9.615109064498029e-08, "1966": -3.302355722212269e-08, "43998": 1.1087628854078779e-16, "13732": 3.229636339179692e-14, "44601": -2.0251721366548736e-07, "22687": -5.232743058303235e-12, "33658": -1.3446667423977487e-07, "15590": -1.7173845678897237e-10, "34476": 1.0440519298713855e-13, "21481": 3.872037984838615e-14, "16757": -1.6187802209799429e-09, "45205": -4.3341036315425185e-10, "7314": -5.709458683611501e-09, "575": -1.7283804609746767e-08, "27760": -1.1749528017190869e-09, "18817": -9.088988406347198e-08, "23448": -2.9235667706184465e-12, "43783": -5.81730319026974e-07, "28476": -3.210573851220033e-08, "42936": -9.19117039421824e-12, "48347": -4.832374997931765e-07, "26605": -5.79939984923783e-10, "18485": -2.3056362152829024e-08, "17193": -1.822809481480392e-12, "23675": 2.6161339460912347e-19, "17000": 2.134722926856389e-14, "38259": 1.8472897812523373e-23, "37432": -5.763793088642277e-12, "49443": 1.2002813509701021e-24, "11446": 4.2042110965280775e-22, "40943": 4.4112401219952133e-16, "49100": 4.393162372500239e-20, "19928": -1.9035141463064065e-07, "5429": 2.4233835281164326e-21, "45577": -9.769858649197366e-20, "8715": 2.246525399602885e-16, "37491": 1.081695801994579e-15, "5943": 1.013378783150257e-15, "35980": -3.427790343235593e-11, "7286": 2.904374578508866e-29, "36171": 1.164599605868132e-28, "30459": -1.3485906524181127e-24, "6780": -2.0012047130535393e-08, "7009": 3.08011057385389e-17, "38293": -5.968991770001687e-24, "18522": -4.1700390199350787e-16, "26181": 2.8720579923645004e-14, "6459": 6.6501491403027305e-18, "21839": -4.45489955688827e-12, "40785": 1.652567761828721e-20, "47596": -8.929180239647394e-08, "47479": 1.747943625160646e-20, "39120": 3.961698179526617e-20, "42646": 1.847481564066905e-20, "28391": 7.067656973960295e-18, "21243": 1.1118920861070622e-13, "37341": -5.113151013702577e-10, "30188": 1.1810542745220558e-21, "6273": -5.39289715106861e-08, "22549": -5.351034294281292e-16, "49558": 4.2858097171021015e-13, "47429": -2.0177340701033053e-12, "21914": -6.547741515650074e-11, "35684": 1.0611572065499786e-07, "23402": 7.871168541204057e-16, "19537": 1.1460307071956216e-15, "25061": 8.903689527808433e-16, "25819": 9.761034889437317e-15, "32827": 3.648945972058234e-18, "37159": 1.7371755701846593e-17, "46331": 3.3095721714963558e-18, "22363": -5.809848154273758e-25, "3095": -2.4341642035352606e-09, "28089": 3.031716736075945e-16, "46145": -2.1360901329009474e-12, "30348": 1.4225342532676874e-23, "14095": -3.1021665590660347e-18, "25587": -3.4533104449128277e-16, "7820": 2.2461839246229465e-12, "27554": -9.102772975357531e-16, "11298": -1.4077260758170394e-17, "9333": 7.752363307547587e-23, "44220": 1.1584869203987276e-22, "27766": 4.605892859311233e-17, "17042": 1.8585352496782849e-19, "13355": 8.047510882070597e-23, "39558": 9.841489689867131e-27, "16527": -2.4100535803998002e-17, "46077": 7.00136268716481e-20, "5762": 7.774437932838627e-21, "49629": -2.5276157977782867e-19, "3212": -5.0025285583095814e-20, "48789": 1.1906049266602846e-14, "18920": 1.4408320101541858e-25, "40837": 9.77511149358179e-07, "22752": -4.260900029572453e-22, "33900": -3.3878624908368206e-22, "26680": -1.534779908319941e-21, "32687": 2.0568514695852043e-23, "1192": 1.1497341999388135e-16, "15583": -1.4083431504537407e-21, "48413": 9.196116025899547e-24, "42941": 5.522405620870313e-23, "20977": -3.3032392752751458e-24, "1482": 2.101494351456448e-19, "13730": -3.7835940847079413e-25, "46871": 8.825106173181857e-14, "6797": 1.3092332815534458e-20, "15039": 5.184264476043587e-13, "28182": 6.682736592618505e-20, "28904": 1.6921564704872527e-15, "41565": 6.616884383936183e-27, "18491": -9.879362655407759e-24, "24545": 6.747548013663618e-07, "1922": 2.8591179211176883e-27, "38778": 6.361670832253051e-19, "26943": -9.489243327644286e-25, "21611": 8.048958533371248e-15, "17168": -2.1753211630787283e-16, "30148": -2.3223830085579433e-13, "13390": 1.022769326316395e-20, "49606": -3.613877072416648e-22, "21407": 1.4762001300169802e-12, "31215": 7.74174087262934e-21, "9532": -6.870796198654716e-08, "40222": -1.4317694807530756e-09, "30288": -3.540970681115141e-07, "20228": -4.258001808921108e-06, "14435": -4.466756990950671e-07, "45983": -3.7146184023693907e-13, "20870": -2.0945547518635976e-09, "31438": -3.7483539472304983e-07, "2215": -3.754178565240629e-11, "14502": 2.7496560051076813e-07, "43848": -2.726754932957931e-10, "32434": -1.3823323286032974e-07, "3170": 4.586105717407918e-07, "6385": -2.354813375404774e-07, "37304": 1.0247463251289446e-06, "27702": -6.37330899860844e-12, "15964": -1.390456390026884e-07, "38597": -7.758151099324095e-08, "11209": -2.5316198843938764e-06, "5041": -3.7151837162241463e-09, "1233": 6.887115944209654e-08, "4353": -9.313785853670709e-11, "12684": -7.3194352800953766e-09, "25849": -7.136017110553894e-09, "33782": -7.555628345201626e-10, "44782": -1.2162959706074616e-07, "30397": -1.1913016129128096e-09, "40675": 2.423853118216357e-07, "47892": -5.834083367517451e-07, "30442": -1.5695478339239344e-07, "20211": 2.1819432731717825e-06, "22655": -3.328473496821971e-09, "35031": -2.1399243266273515e-08, "11674": -3.5123870500454457e-13, "33398": -1.3127512410449071e-08, "2267": -1.4233665357465952e-09, "13702": -1.7095566498884218e-12, "46881": -1.7754621384202807e-10, "13882": -3.394034209236452e-08, "36350": 2.968992093447192e-17, "46254": 2.1628093236358836e-06, "28158": -4.4665911594354846e-12, "38132": 1.4842562450212426e-06, "19079": 8.535131001963236e-08, "40392": 1.7943044383628148e-07, "29893": -5.639566591497669e-11, "29126": 1.0455341481474534e-08, "31757": -2.1485593606485054e-06, "15939": 5.185670559626487e-09, "32807": -4.19450064959026e-12, "28556": -1.24490907182917e-06, "7090": -8.859982747466688e-10, "12596": -1.4726514052654238e-07, "39948": -3.6186333929322245e-09, "32997": 5.952915671514347e-08, "28065": 7.476110397419689e-08, "45893": -6.23127860421846e-08, "27688": -5.136608471900672e-09, "29116": -1.3127104958599034e-10, "11375": -1.9796097205926344e-08, "32542": -3.681643601094464e-10, "22536": -4.580364532102976e-07, "41552": 4.912762641140489e-09, "4527": -2.883268450382115e-11, "43162": -6.70909400923847e-07, "23604": 1.0318933618691517e-06, "44160": -4.399279163180836e-09, "15596": 1.2155196600360796e-06, "16331": -1.6304792893606646e-07, "23493": -1.4239574797070276e-11, "34271": -6.691552698612213e-07, "20183": 7.575531807997441e-17, "17423": -2.6431749233779556e-07, "8851": -5.254090638118214e-07, "31331": -3.040693030698094e-08, "35852": -2.7346686692908406e-07, "36951": -1.436846641666989e-08, "38960": -2.855540456869754e-12, "34756": -4.984463508606041e-09, "41263": -7.188667723312392e-07, "41804": -5.694549831680717e-10, "41422": -9.068260453659605e-08, "13939": -8.798370018658908e-12, "3907": -6.97170619845533e-12, "7756": 1.1384910791889524e-08, "46364": 1.1928954255106464e-16, "36239": -1.1268087574123342e-09, "15692": -1.8251958104620325e-12, "24336": -3.04622160829382e-11, "45091": -8.427609827776905e-07, "2017": -1.1231687722101924e-06, "30572": -5.881815590136341e-10, "19776": -3.352110979903955e-07, "25915": -1.5086154547816477e-09, "38964": 1.351171063923573e-09, "7526": -1.0442089859452608e-08, "41732": -6.36496437778078e-08, "49453": -1.228783563789193e-08, "18190": -2.7278343850412057e-07, "25999": -3.944709892067522e-09, "34579": 3.584444578560941e-17, "34100": -4.587678500977965e-11, "1662": -2.5556365410285205e-18, "5704": 1.2603880283236898e-26, "19437": 1.2404384160460968e-14, "6432": 6.525967989098717e-16, "33438": -9.553739669222825e-16, "34634": -8.506865052876691e-14, "6080": -4.693469571326325e-11, "3065": -8.804595386102676e-10, "2401": 5.4005048724008534e-14, "13563": 2.3843312025062943e-22, "36315": -2.268609345518202e-12, "25178": 1.6767923516152437e-14, "47929": -1.956392730109724e-12, "161": -3.76387636336073e-12, "35904": -3.1311366988643263e-18, "40609": -4.0077916455986406e-17, "17204": 1.7782948231903498e-24, "20570": -1.2978522336698495e-12, "21127": 3.266274263984524e-26, "47681": 2.146286461833627e-16, "13244": 6.456571362034949e-26, "38728": -4.76420292105928e-10, "39781": -1.3010862352780261e-11, "9062": 3.203843254199557e-15, "45871": 5.669336438016351e-17, "44925": 1.1205244699230739e-14, "14046": 1.577276439142384e-30, "19637": -7.490873199511583e-11, "7532": 7.956104243696317e-20, "27082": -9.783559257883919e-27, "17966": -3.076831422868239e-23, "24631": -2.4422273092739033e-09, "11569": -2.359326600753775e-08, "36647": -4.546496512602971e-10, "12859": -5.467112318413569e-10, "4683": 4.476803509759126e-26, "2598": -1.0887023526551481e-15, "1776": 3.6911713784245834e-14, "33297": 1.0552249768365878e-16, "23": -1.9588165724865325e-12, "29701": -3.4471294866780355e-16, "37602": -1.4613140697505855e-09, "4573": -3.7199405348407205e-16, "27834": 3.0570430553200487e-21, "8013": -2.633443898503174e-07, "12260": -7.305794857970227e-12, "19872": 2.1702062889816798e-13, "38153": 2.0023940347150822e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_160.json <==
{"43597": -3.282382612240786e-12, "38589": -2.811948590641933e-12, "38838": 1.7568035242700175e-13, "20462": -1.8271720247931e-10, "36162": 4.705575520347338e-06, "8119": 5.789742939092159e-15, "4616": 1.969845591981087e-14, "47637": -8.614232244186226e-11, "14317": 3.3859789709822508e-06, "13937": -3.1437363823272335e-10, "24962": 6.511819972132571e-09, "46925": 2.6110217503719224e-13, "14887": -1.5770266204029326e-09, "49456": -7.955354040453666e-13, "18395": -8.482164623457855e-12, "34670": 2.87665467076266e-14, "45657": 1.881624411836924e-09, "6573": -4.3465380491873595e-13, "10738": 3.4270876067554745e-12, "9498": -2.478264260474816e-09, "8350": -9.993737608293696e-13, "27458": -1.1353457063378869e-10, "29359": -3.532139511430721e-11, "25546": 4.3341729944607055e-13, "23347": -8.097418135316614e-13, "43221": -1.3885130024926529e-12, "24904": -2.422008704705547e-10, "49304": -5.590737828242709e-08, "19032": 8.852089762969358e-15, "34140": 9.788793420284492e-08, "19429": -5.639839723708961e-13, "15606": -3.353893551771847e-11, "31999": -7.968842946626253e-11, "17786": 1.1349404971383592e-08, "45735": -8.210687338361389e-12, "18511": 1.1653060028038453e-07, "13345": 9.251441213109501e-08, "22702": -4.092301150726563e-12, "37208": -4.1381974236198715e-11, "19567": -1.6656666323999758e-10, "19787": -9.98599425372504e-10, "25356": -2.9275172563902885e-11, "45357": 9.571861939129331e-15, "25260": 8.716503430150624e-08, "14109": 2.019284517373876e-09, "29715": -4.405378839500429e-10, "19411": -1.7942962671213536e-08, "36149": -7.1762196185432e-10, "1713": 2.4209391544412207e-13, "18623": -1.2821300965359939e-10, "31859": -5.703143983737391e-07, "10792": -2.258210063388333e-09, "8919": -2.7901057464418955e-08, "37584": 1.8505658702476502e-13, "49226": -1.6035570649108877e-09, "34126": -1.016350665850041e-07, "14847": -2.2931484267019187e-08, "41761": -2.736151236137907e-11, "36771": 7.795186718340119e-10, "7734": -7.763334246291276e-13, "24076": -1.2359685719331992e-08, "20407": -1.2074663935379704e-08, "25863": -7.586634653833357e-10, "22617": -1.8040683391618018e-09, "14911": -7.28932053606357e-11, "31002": -9.998382566323016e-09, "7360": -2.9610497165322158e-08, "29977": -2.1417672968482293e-08, "33419": -1.1955020084997159e-08, "35756": -3.940072660496563e-12, "19308": -2.9480036189966086e-09, "1843": -1.176691188931045e-09, "25810": -7.531745893629704e-08, "47182": -2.873936750802386e-07, "15003": -2.135098955274861e-12, "44947": 8.153222097462276e-08, "27049": 2.1192277017689776e-06, "49207": -1.9177944921011658e-07, "7175": -2.1308935060915246e-08, "18865": -6.003575414581519e-10, "30962": -2.231971230060026e-08, "32473": -8.418813024491101e-08, "12275": -3.976809104244694e-09, "37499": 3.249200242194661e-09, "27053": -6.831357524106352e-08, "4585": -2.396292941853062e-08, "33075": 2.603935058687057e-07, "49695": -5.4633211732380005e-08, "39323": -7.00863989067102e-09, "14000": -2.0811182821489638e-07, "21890": -2.460825498928898e-08, "42695": 6.083595405215192e-09, "43732": -2.0008891765677106e-10, "47654": -5.738706843061436e-09, "42307": -2.6434052863288926e-11, "34010": -1.2093686052594421e-08, "22216": -1.4192038169658083e-11, "49079": 1.4572427176062774e-07, "16780": 1.2825737311940831e-14, "2062": 2.571658569650026e-06, "5267": -3.620541804139066e-07, "25996": 1.9016221930456823e-10, "44492": 1.2719014730322442e-10, "1611": -3.106525703344687e-09, "44516": -1.1120991905144706e-09, "47642": -2.733535620080829e-12, "8820": -9.745962370466543e-11, "24269": -5.8179100426158925e-11, "45363": -1.16743503753014e-10, "11580": 2.089909457936301e-06, "49051": -2.0727526639507943e-10, "13639": -5.864858376725124e-09, "48466": -1.6077926242154348e-15, "8492": -3.702357309620652e-10, "33636": -2.758735684338376e-09, "11547": 1.2128865591876092e-06, "18814": -1.5154912880177562e-09, "6094": -6.320893114475368e-11, "46765": -4.894427224622078e-11, "46700": -1.984655682463199e-06, "23520": -7.646017707862995e-10, "30494": 5.420218940344057e-07, "17140": -2.8381974104263463e-08, "1469": -1.524699833055365e-08, "22416": 2.2862983208027376e-13, "7473": -8.148149516218339e-11, "34499": -6.735344920683062e-12, "3493": -8.915659464037162e-07, "35015": -3.3682259203970943e-09, "41648": -8.93043972105545e-11, "11930": -2.2845949132488386e-08, "42007": -1.1277562217415493e-09, "45652": -6.234266436422331e-10, "29854": -1.8901452847330802e-08, "7257": -7.796830958639589e-10, "1190": -2.0457269211959783e-10, "34508": 2.52384211307799e-07, "39920": 7.278624991613469e-08, "41733": 2.4675540202714202e-14, "8918": -2.8747854791122407e-11, "40248": -1.0119630827754023e-12, "18471": -9.741766282544972e-10, "48706": -1.2477670285893083e-10, "21161": -1.5732432245840755e-08, "31279": -7.357037201671801e-11, "17701": 3.5308110568621487e-07, "8595": -2.1814543227360872e-11, "27990": 2.54159232326856e-07, "13688": -1.022252213433994e-10, "34909": -2.6535216690604102e-08, "31601": -2.1521540105595705e-08, "40058": -3.41224798416917e-10, "20748": -7.156024253163196e-07, "49436": -5.990438012304367e-08, "11653": -1.297779395059706e-08, "35304": 1.0296440089430092e-10, "7297": -1.0181941512144022e-08, "41462": -4.606379278015993e-09, "17309": -2.6405717612476565e-09, "14841": -7.958124825790946e-09, "24183": -7.390825285114033e-09, "35384": -4.096157441013659e-11, "29868": 2.7643875686808594e-13, "23614": 1.385719450297529e-08, "17234": -4.144703247277448e-09, "8943": -4.3456839193822816e-07, "31854": -2.615045069376265e-09, "3685": -1.3832039513772543e-08, "41357": -1.836977858715727e-08, "9545": -3.490243472015209e-08, "29134": -2.2462712578885657e-08, "40062": -9.811714107854641e-09, "4640": -5.025070359820916e-10, "6354": 6.668893410589904e-13, "46655": -2.123843145795945e-08, "34053": -4.7229931965375727e-08, "16472": -1.3194645376302105e-09, "37955": -2.435946111489784e-09, "17598": -7.881358676797845e-09, "24774": 6.870052970953111e-08, "28596": -1.8617457797631687e-08, "8072": -8.6972988810885e-09, "31110": -3.852028140904906e-10, "33837": -6.077543801552565e-09, "30752": -6.4505023544825235e-09, "25435": 1.1766096008614113e-07, "18788": -3.9659109329903686e-11, "7364": -1.1309566616546363e-08, "12381": -1.6617862641510328e-10, "49872": -3.7435829436383017e-10, "1933": -2.753709704705898e-09, "11650": -2.5679895543362363e-07, "10962": -1.7169418109475032e-09, "40125": -1.0015456837209058e-06, "21194": -1.9912831800139585e-11, "40158": -1.95136653502459e-08, "15442": 1.4635855190552743e-13, "38038": -1.2109672153925999e-09, "47978": -7.009887781350699e-09, "1597": -6.807984176404602e-10, "21027": -6.536028662740279e-12, "45178": -2.0265275568753793e-11, "9633": -1.1232617680434487e-06, "2673": -5.6345323372342104e-12, "46650": 3.879439697544902e-15, "49563": -1.819587112095178e-07, "13489": -7.944007229809813e-09, "25201": 7.572501679977537e-17, "17112": -8.148191149581763e-11, "16793": 1.6233161970397644e-15, "11185": -4.964392785744565e-10, "21265": -3.102516073910655e-12, "10196": -2.181839431347754e-10, "15790": -2.2322056703050208e-10, "27637": 3.3437014550392885e-13, "46169": -7.169118597383228e-12, "47448": -3.4156915518224196e-08, "27558": -1.3001734799900078e-08, "28094": -1.7156279175090106e-10, "48083": -9.056643079929927e-08, "26097": 2.9948140728387404e-14, "17281": -1.073428776421359e-10, "22824": -2.5691412020023563e-07, "6992": -1.4599185860220132e-08, "17859": -1.3295359257980977e-10, "1730": -1.016464690195562e-11, "40686": 1.2897918111320905e-07, "1966": -8.570952836350898e-09, "43998": 1.1098148606236984e-16, "13732": 3.211696181356846e-14, "44601": -4.5780147672758176e-08, "22687": -1.96116755647735e-12, "33658": -1.362790982284423e-07, "15590": 2.136809202886794e-13, "34476": 1.0448389928859741e-13, "21481": 3.87654047317304e-14, "16757": -1.2923253578378535e-09, "45205": -4.204006587293918e-10, "7314": -5.728824969963853e-09, "575": -5.61245008801059e-11, "27760": -1.1808150013337126e-09, "18817": -9.315181728197786e-07, "23448": -2.9297965963015482e-12, "43783": -7.68417010021949e-08, "28476": -3.1975798009398204e-08, "42936": -5.078563437843631e-12, "48347": -4.845724106417038e-07, "26605": -5.826287230448202e-10, "18485": -5.619303351522831e-07, "17193": -1.8270968505512686e-12, "23675": 2.6509970239709306e-19, "17000": 2.1322894011989273e-14, "38259": 2.0496365893979088e-20, "37432": 2.5191876028181956e-19, "49443": 1.203094231742894e-24, "11446": 4.304317924053858e-22, "40943": 4.111384871400417e-24, "49100": 4.579424337024067e-15, "19928": -1.9567279707644047e-07, "5429": 2.2781384481497203e-20, "45577": 3.160413360778357e-19, "8715": -2.273918538342525e-23, "37491": 9.80149468871234e-16, "5943": 1.0115611563245677e-15, "35980": -2.8859275857939792e-08, "7286": 5.442873019393338e-25, "36171": 1.1437066363489331e-28, "30459": 1.0414934207914236e-22, "6780": -1.982205688477734e-08, "7009": 3.075024736575669e-17, "38293": -6.302892925354585e-24, "18522": -1.6194635332720158e-21, "26181": 2.873601286394398e-14, "6459": 3.7028926732882476e-16, "21839": -4.472544296724168e-12, "40785": -1.017295794888452e-24, "47596": -8.978864229902683e-08, "47479": 2.8531669967140972e-18, "39120": 2.535852190233842e-19, "42646": 1.8466251413272284e-20, "28391": 4.871382300261639e-16, "21243": 7.925758670560412e-21, "37341": -5.127671065530137e-10, "30188": 1.1888264603264297e-21, "6273": -5.433305005908551e-08, "22549": -5.353597627737921e-16, "49558": 2.7431964984064514e-14, "47429": -2.0271043957992285e-12, "21914": -2.436185697618498e-09, "35684": -1.9710288956531485e-10, "23402": 1.0327817668730113e-15, "19537": -1.0278380855461411e-16, "25061": 8.864496783943384e-16, "25819": 9.739084030609222e-15, "32827": 3.6615873597695754e-18, "37159": 1.7415768327879314e-17, "46331": 2.9824183597545605e-16, "22363": -5.810266250553525e-25, "3095": -4.3666585014534576e-08, "28089": 2.899796288508005e-14, "46145": 1.4242595344260809e-18, "30348": 4.936184331962938e-26, "14095": -1.800147059125877e-24, "25587": 9.832592444579597e-16, "7820": 2.3409379903277516e-12, "27554": -9.137411328944312e-16, "11298": -3.109031256523357e-16, "9333": 7.84838219475364e-23, "44220": 3.747641931573793e-21, "27766": 4.5313582612920396e-17, "17042": 1.8665192228000408e-19, "13355": 8.060571263217436e-23, "39558": 1.0508390696173832e-26, "16527": -2.414636491865589e-17, "46077": 7.180544225010574e-20, "5762": 6.107954982710524e-23, "49629": -2.4838194277769595e-19, "3212": 6.143404372307239e-22, "48789": 1.2711096484727645e-14, "18920": 1.4613276025479593e-25, "40837": 8.625773375570134e-07, "22752": -4.2231806138348738e-22, "33900": 1.139998218988591e-19, "26680": 9.967854547400555e-22, "32687": 2.201347531802208e-22, "1192": 1.460271566176613e-18, "15583": -1.3689849235172195e-21, "48413": 9.235717632202547e-24, "42941": 3.5981357948150694e-24, "20977": 3.2909207479481453e-19, "1482": 2.1406009951255116e-19, "13730": 3.002222047964009e-19, "46871": 8.461351600928466e-14, "6797": 1.3287333374801732e-20, "15039": 1.728739357611045e-14, "28182": 3.962246832917287e-21, "28904": 6.5394340130150476e-15, "41565": 6.831828180565509e-27, "18491": -9.697640657281047e-24, "24545": 6.735436386406946e-07, "1922": 2.0229148460059194e-26, "38778": 1.9589002076383835e-20, "26943": -5.872772383935811e-26, "21611": 8.182313706521071e-15, "17168": 1.2745984699798976e-18, "30148": -2.278094705064626e-13, "13390": 1.3119453768516463e-16, "49606": -3.680860324729795e-22, "21407": -6.866695525988703e-14, "31215": 7.781255710543653e-21, "9532": -3.683804550291825e-08, "40222": -7.911403088201041e-08, "30288": -3.57434601028217e-07, "20228": -9.401872489434027e-07, "14435": -1.3514651620027962e-08, "45983": -3.8090375038130064e-13, "20870": -1.9814168084053563e-09, "31438": -3.697251713674632e-06, "2215": -6.930079843314729e-10, "14502": 1.7130189462477574e-06, "43848": -2.6958818510891547e-10, "32434": -1.0413598374725552e-06, "3170": 4.980167886969866e-07, "6385": -4.66529748166522e-09, "37304": 1.0070723419630667e-06, "27702": -2.7147162014011517e-13, "15964": -1.3950474908597243e-07, "38597": -5.263638858110653e-09, "11209": -2.5521781026327517e-06, "5041": -3.781684299042354e-09, "1233": -1.9566293474326812e-08, "4353": -1.9920292970709852e-08, "12684": -5.392430502126899e-09, "25849": -7.232499488196709e-09, "33782": 7.565889104457768e-13, "44782": -1.492727186303e-08, "30397": -9.613672358188552e-11, "40675": 2.218578316615094e-07, "47892": -3.302747018096852e-07, "30442": -5.8101036870539247e-08, "20211": -1.120403339882614e-06, "22655": -3.34307825866631e-09, "35031": -1.0979741915662089e-07, "11674": -3.489189460362946e-13, "33398": -1.4723690711093695e-08, "2267": -1.4243356494247905e-09, "13702": -1.7144280786696164e-12, "46881": -5.214071396864028e-10, "13882": -3.403643944466239e-08, "36350": -1.858230791462745e-09, "46254": 2.1793321138829924e-06, "28158": -4.502206333439895e-12, "38132": 7.265236945386278e-08, "19079": 1.028453624485337e-07, "40392": 6.543340873577108e-07, "29893": -5.6553782490365023e-11, "29126": 9.798156064277919e-09, "31757": -2.1471532818395644e-06, "15939": 8.709012178087505e-09, "32807": -4.286891154559047e-12, "28556": -8.317556421388872e-07, "7090": -8.871122725295777e-10, "12596": -5.172959660626475e-08, "39948": -2.6924993346000292e-09, "32997": 6.065801727572762e-08, "28065": 4.4942218835331005e-08, "45893": -3.732466495875997e-07, "27688": -5.144466630468969e-09, "29116": -1.3490800143678428e-10, "11375": -1.0951576312479006e-09, "32542": -3.762076206115239e-10, "22536": -4.673401576837932e-07, "41552": -4.708196943425946e-09, "4527": -9.515583460073529e-11, "43162": -7.938074020330532e-08, "23604": 1.233255488841678e-06, "44160": -4.6873926962121004e-09, "15596": 1.2105787163818604e-06, "16331": -1.6594393059676804e-07, "23493": -1.439063278263486e-11, "34271": -6.742341156495968e-07, "20183": 7.984255810730305e-18, "17423": -2.7717652528735925e-07, "8851": -5.197299515202758e-07, "31331": -3.239607337945927e-08, "35852": -2.2190426989254775e-06, "36951": -3.0278306439868174e-07, "38960": -4.1482591558832105e-17, "34756": -5.1593307404118605e-09, "41263": -2.792942041196511e-06, "41804": -8.449405064503424e-11, "41422": -9.05350532320881e-08, "13939": -9.052777624751762e-12, "3907": -7.101244939300422e-12, "7756": 1.145932326807042e-08, "46364": 2.6711389132456274e-17, "36239": -1.497458580745903e-11, "15692": -1.8027893631047953e-12, "24336": -6.772400240606657e-08, "45091": -8.275426921500184e-07, "2017": -1.1503244650157285e-06, "30572": -1.9004099627295545e-08, "19776": -3.818650640141641e-08, "25915": -3.960080263709642e-09, "38964": 8.411691965193313e-08, "7526": -3.2406606464974175e-07, "41732": -4.583457169360372e-08, "49453": -1.204176669489243e-08, "18190": -2.877499127862393e-07, "25999": -4.885194471171417e-10, "34579": 4.2427239262993175e-18, "34100": -4.5474065485384685e-11, "1662": 7.26371529689822e-21, "5704": 1.3396181484821289e-24, "19437": 1.2395389517594075e-14, "6432": -8.343244884301704e-15, "33438": -9.635294118966837e-16, "34634": -8.276055351013473e-14, "6080": -1.449287911903241e-09, "3065": 2.610899052513105e-09, "2401": 3.1591875925170154e-14, "13563": 2.373907383831321e-22, "36315": -2.2603017547917492e-12, "25178": 9.005135233417644e-14, "47929": -1.9667175873983034e-12, "161": -3.7462472360361154e-12, "35904": -6.081895084632889e-19, "40609": -4.031715032402654e-17, "17204": -6.012503316636122e-18, "20570": 6.406853117521317e-22, "21127": 3.2654022029057054e-26, "47681": 2.656875201345176e-14, "13244": 6.202647513703203e-26, "38728": -4.757230720464634e-10, "39781": 2.4398157241279153e-14, "9062": 3.2625489901913843e-15, "45871": 5.731761442740013e-17, "44925": 1.167115432483502e-14, "14046": 4.5619743333943504e-30, "19637": -7.496039899912432e-11, "7532": 8.065119539847417e-20, "27082": 2.5765557834023955e-28, "17966": -4.600671130475536e-22, "24631": -2.420633249400339e-09, "11569": -2.3586622432958393e-08, "36647": 3.901969858333132e-09, "12859": -5.502447109062558e-11, "4683": 4.566134303555628e-26, "2598": 1.6789607493427698e-18, "1776": 3.707830822431181e-14, "33297": 1.3486465362446548e-14, "23": 2.399880238247243e-15, "29701": -3.4256174967957364e-16, "37602": -1.456542442213049e-09, "4573": -3.569606480384067e-16, "27834": 3.765762356867533e-21, "8013": -2.6202954472864803e-07, "12260": -5.505445876963222e-09, "19872": 2.1656217400953248e-13, "38153": 1.5393210476519963e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_162.json <==
{"43597": -3.26853366421076e-12, "38589": -2.8390319609106207e-12, "38838": -6.124230896714655e-13, "20462": -3.693451447461804e-11, "36162": 4.572827492665965e-06, "8119": 5.010531072891563e-15, "4616": 1.9745030873448595e-14, "47637": -6.659135742825839e-11, "14317": 2.9149061901989626e-06, "13937": -3.1327668237324247e-10, "24962": 6.791268436501241e-09, "46925": -3.233096082522202e-11, "14887": -1.6069732211576593e-09, "49456": -7.797687192126479e-13, "18395": -8.40891332259952e-12, "34670": -8.023705831694539e-12, "45657": -7.926306722083609e-08, "6573": -4.3407806646009184e-13, "10738": 3.2942834658072906e-12, "9498": -2.5786484059153736e-09, "8350": -2.35745179887753e-13, "27458": -1.609176958350389e-10, "29359": -3.498738798679568e-11, "25546": 4.3329047489694406e-13, "23347": -8.106896230708482e-13, "43221": 5.81285508009094e-14, "24904": -2.46532461112281e-10, "49304": -5.81652130904331e-08, "19032": 8.830052506780643e-15, "34140": 1.0643636016993696e-07, "19429": -2.549786282720484e-13, "15606": -5.067212427434242e-09, "31999": -3.298892062297831e-11, "17786": 1.1188116211258148e-08, "45735": -8.234839025955676e-12, "18511": 9.514480581174212e-08, "13345": 9.252669030956895e-08, "22702": -4.103337461480727e-12, "37208": -4.202499112593294e-11, "19567": -1.6775286715287052e-10, "19787": -6.85121959165258e-09, "25356": -5.309007053422299e-11, "45357": 9.566338437280286e-15, "25260": 8.292789743791218e-08, "14109": 1.0770413894078956e-08, "29715": -1.8691477532417622e-10, "19411": -1.7870156909793877e-08, "36149": -7.156009673714436e-10, "1713": 1.6565993368744536e-12, "18623": -1.2849304953377327e-10, "31859": -7.644769794978856e-08, "10792": -3.497637249272323e-11, "8919": -2.854233471794032e-08, "37584": 1.8410080859961042e-13, "49226": -1.6034026328881623e-09, "34126": -1.659594204284076e-07, "14847": -1.3079616556499474e-10, "41761": -2.9860694472638727e-10, "36771": 7.846746585826736e-10, "7734": -7.772497923053123e-13, "24076": -1.6070320185690434e-08, "20407": -4.102082673540508e-09, "25863": -7.585362338247137e-10, "22617": -2.1608649092286214e-07, "14911": -1.4581842677774404e-11, "31002": -8.100511905695384e-08, "7360": 1.1152422985105659e-06, "29977": -2.1394800597818175e-08, "33419": -1.259059700942089e-08, "35756": -7.706114912853224e-11, "19308": -3.768778356061375e-08, "1843": -1.1722200987662745e-09, "25810": -7.507717469934505e-08, "47182": -3.852180796570792e-08, "15003": -3.387847294367141e-12, "44947": 7.426708066304855e-07, "27049": 4.366850703263481e-08, "49207": -1.912091391886861e-07, "7175": -2.120765962843052e-08, "18865": -5.962459415087551e-10, "30962": -2.219406880499264e-08, "32473": -6.842257960215647e-08, "12275": -1.1039209824037499e-10, "37499": 3.2512983416665975e-09, "27053": -6.808987507156417e-08, "4585": -6.658326334729736e-09, "33075": 2.589261498542328e-07, "49695": -1.0057643606842248e-08, "39323": -7.937274101865732e-12, "14000": -2.0830280789141398e-07, "21890": -2.4668874942790353e-08, "42695": -2.1931891858173458e-09, "43732": -8.142777563335812e-10, "47654": -1.2654108316745294e-10, "42307": -4.354925586813607e-10, "34010": 2.6360453375673387e-08, "22216": -1.4127730235680147e-11, "49079": 1.505625846220937e-07, "16780": 1.275793063044723e-14, "2062": 2.572025778135867e-06, "5267": -4.0094897713061073e-07, "25996": -1.900135188082075e-10, "44492": 1.0813933082332028e-10, "1611": -3.0929001582080673e-09, "44516": -2.382837482883815e-09, "47642": -2.7211002548432894e-12, "8820": -1.3122583020219736e-08, "24269": -1.5485664833780888e-11, "45363": -1.164060722813609e-10, "11580": 2.0986681192880496e-06, "49051": -9.150482593867082e-10, "13639": -5.917065060145887e-09, "48466": -2.0737260514455333e-14, "8492": -3.687495309101507e-10, "33636": -2.751263217248834e-09, "11547": 1.2175300980743486e-06, "18814": -1.6956049897487446e-09, "6094": -6.326487250740698e-11, "46765": -1.0329990985866178e-12, "46700": -3.069620561291231e-06, "23520": -7.431824600168113e-10, "30494": 5.419028639153112e-07, "17140": -2.7822300907587305e-08, "1469": -1.5241329975879125e-08, "22416": 2.319099773329114e-13, "7473": -2.1973941763397953e-11, "34499": -4.221842320184521e-11, "3493": -8.828245654513012e-07, "35015": -1.3693039757622927e-11, "41648": -8.922432237490341e-11, "11930": -2.991549674646876e-09, "42007": -1.122631987371392e-09, "45652": -1.2856750169695785e-12, "29854": -4.197989955656567e-09, "7257": -7.807557933503517e-10, "1190": -5.14662534811805e-09, "34508": 2.5248260726584704e-07, "39920": 3.1662821697864274e-07, "41733": 2.4540280899498952e-14, "8918": -2.86735218901768e-11, "40248": -1.0116247032773695e-12, "18471": -1.6033369076851045e-11, "48706": -1.2423596873478715e-10, "21161": -1.5626094196363738e-08, "31279": -7.318772671238705e-11, "17701": 1.1743187542379019e-06, "8595": -2.1681562795139442e-11, "27990": 2.542982429076801e-07, "13688": -5.656113799545892e-09, "34909": -1.7712773114908487e-07, "31601": -4.2850992088006024e-08, "40058": -7.21644299872537e-10, "20748": 2.8872329949081177e-06, "49436": 2.0826000763918273e-06, "11653": -1.2861415932263753e-08, "35304": 1.054584475301823e-10, "7297": -4.335991121706684e-08, "41462": -1.01419671272307e-10, "17309": -6.038774813532655e-08, "14841": -7.821947534125684e-09, "24183": -6.391892570789537e-10, "35384": -4.076736170866013e-11, "29868": 2.7408278554727494e-13, "23614": 8.396894202178373e-08, "17234": -1.9542321094689896e-09, "8943": -4.526098962287506e-07, "31854": -1.97545224622786e-09, "3685": -1.3851533253728121e-08, "41357": -1.3089077599559573e-09, "9545": -4.850869483874476e-09, "29134": -3.512175619779789e-11, "40062": -9.120570965137631e-09, "4640": -5.03140362706489e-10, "6354": -5.77927115885668e-12, "46655": -2.1329256583157985e-08, "34053": -1.7148653341791942e-07, "16472": -6.178610512108662e-09, "37955": -2.4171349366497452e-09, "17598": -7.908672827738883e-09, "24774": 2.749716543348768e-07, "28596": -2.8870998924901414e-09, "8072": -1.5605724712486335e-08, "31110": -3.714959451173172e-10, "33837": -3.591512864886681e-08, "30752": -8.429395847997512e-09, "25435": 1.2362147572275717e-07, "18788": -4.8119579432182036e-09, "7364": -1.121491521871576e-08, "12381": -1.6389686829931804e-10, "49872": -3.762839484444669e-10, "1933": -2.7531841251260403e-09, "11650": -2.550467570472392e-07, "10962": -7.097726406612992e-09, "40125": -9.97041979644564e-07, "21194": 1.643828184683116e-09, "40158": -3.1152234214459895e-07, "15442": 1.4697806502688565e-13, "38038": -1.5532024555398039e-09, "47978": 8.028871434362372e-07, "1597": -6.858374423934777e-10, "21027": -6.570616880446911e-12, "45178": -2.0273735815146132e-11, "9633": -5.025610505526856e-08, "2673": -5.609872809342331e-12, "46650": 3.850371220861029e-15, "49563": -1.813048413623619e-07, "13489": -7.864828788228806e-09, "25201": 2.013845151207108e-17, "17112": -1.936467045743351e-12, "16793": -4.210011245869838e-12, "11185": -4.956924315457911e-10, "21265": -3.077294495612559e-12, "10196": -9.500402686768439e-10, "15790": -3.967325599985028e-12, "27637": -5.926256152477549e-10, "46169": -2.686958641695547e-11, "47448": -1.0925844673437268e-09, "27558": -1.1076782546748376e-10, "28094": -2.0808236911307176e-08, "48083": -1.1810115108090713e-09, "26097": 1.0705214384225392e-13, "17281": -4.4635038720652886e-11, "22824": -2.0026534741646174e-07, "6992": -1.442793617911775e-08, "17859": -1.336291910458698e-10, "1730": -1.0149060411523969e-11, "40686": 1.282970032434605e-07, "1966": -8.561050535149661e-09, "43998": 8.444525460837848e-14, "13732": 3.213027378336751e-14, "44601": -4.572785528011991e-08, "22687": -1.951776847780584e-12, "33658": -9.718458215957071e-08, "15590": 2.128558559879451e-13, "34476": -1.4785464519384561e-12, "21481": 3.845125715225273e-14, "16757": -1.285941131357049e-09, "45205": -4.238961404112729e-10, "7314": -5.724914320381913e-09, "575": -1.7362976834078836e-08, "27760": -1.2587069407599127e-11, "18817": -9.079627716346295e-08, "23448": -1.590951703399888e-15, "43783": -7.65178427286628e-08, "28476": -6.266274166222274e-10, "42936": -9.193467168100433e-12, "48347": -4.829595354749472e-07, "26605": -5.822609061567618e-10, "18485": -2.3133811311026875e-08, "17193": -2.294723439044688e-12, "23675": 1.9208680651226777e-18, "17000": -1.3911184204573601e-08, "38259": 1.4149280564195464e-23, "37432": -5.763454817564462e-12, "49443": 7.816406847609322e-21, "11446": 4.4792446112341245e-22, "40943": 4.079809530377588e-24, "49100": 4.5832779134176004e-15, "19928": -3.8355503306775063e-07, "5429": 2.2651182698789662e-20, "45577": 3.158913578930222e-19, "8715": 2.2368133727692263e-16, "37491": 1.0179648312849286e-15, "5943": 1.0163177757189926e-15, "35980": -2.8761970582991125e-08, "7286": -2.722939940685436e-30, "36171": -5.014044878656349e-24, "30459": 1.0445041557678539e-22, "6780": -2.6625833982052427e-08, "7009": 3.0693343957057944e-17, "38293": 1.8624494683368858e-18, "18522": -1.6253079197288724e-21, "26181": 2.308473948293716e-16, "6459": 3.709089248693005e-16, "21839": 1.1570355710045863e-15, "40785": 1.571524579755125e-20, "47596": -8.874421553173306e-08, "47479": 2.8393437747025705e-18, "39120": 2.553593146421573e-19, "42646": 1.2272640043976824e-13, "28391": 6.99764523409442e-18, "21243": 1.1063609609614916e-13, "37341": -5.09445263752184e-10, "30188": 1.1888663451337977e-21, "6273": -5.351012788423759e-08, "22549": 1.036001711957186e-21, "49558": 2.7269268589621802e-14, "47429": 4.040594153210432e-14, "21914": -6.5626511169814e-11, "35684": -1.982983360848678e-10, "23402": 7.831262172080947e-16, "19537": 1.1406451658378604e-15, "25061": -7.685305863924796e-11, "25819": -1.9390850036771212e-10, "32827": 3.641579928703449e-18, "37159": -4.689194248334508e-17, "46331": 3.2952722866568453e-18, "22363": -5.779172311898107e-25, "3095": -4.3312589070865215e-08, "28089": 2.9040910843637635e-14, "46145": -2.157837710597965e-12, "30348": 1.500826015983795e-23, "14095": -1.9495916300241138e-24, "25587": 9.684591436497038e-16, "7820": -1.8513933875557997e-12, "27554": 1.8071749023413467e-17, "11298": -3.087160071731863e-16, "9333": 7.810650662112557e-23, "44220": 3.742670366066022e-21, "27766": 1.2469686988160658e-19, "17042": 1.3025910890893046e-16, "13355": 3.8085445225449175e-25, "39558": 2.3294953234652135e-28, "16527": -2.405325746890692e-17, "46077": 7.405620715921106e-20, "5762": 7.977422723721598e-21, "49629": -2.46612603447445e-19, "3212": -5.1354820090235685e-20, "48789": 1.2881108702735792e-14, "18920": 1.447756976306862e-25, "40837": 8.578273309467477e-07, "22752": 3.0953551391002765e-23, "33900": -3.4511172709675313e-22, "26680": 9.959155620426502e-22, "32687": 2.061315475675669e-23, "1192": 1.4587221534917245e-18, "15583": -1.3957323821575542e-21, "48413": 9.1304891094724e-24, "42941": 3.5381105796758974e-24, "20977": 3.309183603403609e-19, "1482": 2.6281020294634735e-17, "13730": 2.996589723474347e-19, "46871": -7.66362111692952e-16, "6797": 1.3028015483940625e-20, "15039": 1.7274074830047823e-14, "28182": 3.9533106165829435e-21, "28904": 1.698145628699051e-15, "41565": 6.750801996689205e-27, "18491": -1.0286228711328169e-23, "24545": 6.923418283122373e-09, "1922": 2.7756581321636563e-27, "38778": 1.9907791345230663e-20, "26943": -9.7067066412343e-25, "21611": 8.133813446994237e-15, "17168": 1.2658087453933325e-18, "30148": -2.275656334378706e-13, "13390": 1.3093285744402225e-16, "49606": 4.490080604557148e-19, "21407": -7.347673359504869e-14, "31215": 9.961904138038037e-22, "9532": -3.668658266064995e-08, "40222": -1.4462313568941454e-09, "30288": -8.267577413789695e-07, "20228": -9.911794904837734e-07, "14435": -4.492343350648298e-07, "45983": -3.758754646508017e-13, "20870": 2.8835209775479598e-09, "31438": -3.7464263868969283e-07, "2215": -3.784626084746279e-11, "14502": 2.725792285218631e-07, "43848": -2.7073576713831926e-10, "32434": -1.41873229608791e-07, "3170": -7.02195706026032e-08, "6385": -2.370412346408557e-07, "37304": 1.0298786037310492e-06, "27702": -2.723559767471573e-13, "15964": 1.3718606624024687e-06, "38597": -5.229011890151014e-09, "11209": -2.516746462788433e-06, "5041": -3.8028269422341054e-09, "1233": 6.730337531735131e-08, "4353": -9.305650694457768e-11, "12684": -7.3438259917679716e-09, "25849": -7.257933365423241e-09, "33782": -7.552749536898773e-10, "44782": -1.2186289666260564e-07, "30397": -9.635668651863938e-11, "40675": 2.2719380865510175e-07, "47892": -5.822668640576012e-07, "30442": -1.565700671335435e-07, "20211": 2.219790985691361e-06, "22655": -3.3712308500355448e-09, "35031": -2.2303140667645494e-08, "11674": -5.7090170264839646e-12, "33398": -1.3628672412835385e-08, "2267": -1.4172019113800616e-09, "13702": -5.701918381895155e-10, "46881": -1.8031322268630134e-10, "13882": -3.391157576970727e-08, "36350": 3.214404008046364e-17, "46254": 1.3465584061123081e-06, "28158": -3.294021088881549e-12, "38132": 1.4691413525724784e-06, "19079": -4.062329850285096e-08, "40392": 1.6897794807846367e-07, "29893": -7.623611464335767e-11, "29126": 1.1703269819918205e-07, "31757": -2.141034201486036e-06, "15939": -2.1101045604154933e-06, "32807": -4.289202673590786e-12, "28556": -8.324202553922078e-07, "7090": -8.853824895460605e-10, "12596": -5.182253914881585e-08, "39948": -3.722405939043938e-09, "32997": -5.679610382003375e-08, "28065": 7.29685467604213e-08, "45893": -3.760949880415865e-07, "27688": -6.351408288196581e-10, "29116": -1.355239115374829e-10, "11375": -1.0953923323953063e-09, "32542": -1.8778045784983988e-09, "22536": -4.692146831075661e-07, "41552": -4.82858464323499e-09, "4527": -9.587161620139284e-11, "43162": -6.951944442334934e-07, "23604": 1.022099809233623e-06, "44160": -4.773801798307886e-09, "15596": 1.188520968753437e-06, "16331": -1.6568395722060814e-07, "23493": -2.5601504249905815e-10, "34271": -6.689638212264981e-07, "20183": 7.67613814630757e-17, "17423": 8.915113767216098e-07, "8851": -5.239681968305376e-07, "31331": -6.756009156561049e-07, "35852": -2.223330511696986e-06, "36951": -2.909460192768165e-07, "38960": -2.8074658483395742e-12, "34756": -5.186747920049584e-09, "41263": -7.020948942226823e-07, "41804": -5.769081878881366e-10, "41422": -2.093848252116004e-06, "13939": -9.11346692555881e-12, "3907": -5.541858083546458e-10, "7756": 1.1281564127330057e-08, "46364": 1.1942856183353275e-16, "36239": -1.178226738396404e-09, "15692": -2.050428837135909e-12, "24336": -7.072387830930893e-08, "45091": -8.481995337206172e-07, "2017": -1.144755174209422e-06, "30572": -1.9078857604881705e-08, "19776": -3.584244723242591e-07, "25915": -5.125309954223667e-09, "38964": 8.281384111796797e-08, "7526": -1.088606005339443e-08, "41732": -6.833018062479823e-08, "49453": -1.2103564372978326e-08, "18190": -4.577835568397859e-07, "25999": -4.891690386088499e-10, "34579": 3.6051350126588527e-17, "34100": -4.075929264241163e-12, "1662": -2.668119249060472e-18, "5704": 1.2896633190363424e-26, "19437": 1.460836050108487e-14, "6432": -8.610076356312807e-15, "33438": -2.4877494972840485e-17, "34634": -6.279304767126126e-12, "6080": -4.7039355050015885e-11, "3065": -8.705746679105175e-10, "2401": 5.385121060012821e-14, "13563": 1.7721097592629645e-24, "36315": -2.271081760152338e-12, "25178": 8.923664216418936e-14, "47929": -1.958728752110561e-12, "161": -7.1674667069532294e-12, "35904": -1.784880565035695e-17, "40609": -5.3428310448849303e-17, "17204": 1.7628962583204356e-24, "20570": -1.293007909942967e-12, "21127": 3.3141100497200275e-26, "47681": 2.173256520269796e-16, "13244": 2.872030125836838e-27, "38728": -2.0879535080065015e-12, "39781": -1.2911649180380458e-11, "9062": -4.4853712757864095e-12, "45871": 1.7568281242243881e-16, "44925": 1.1407306102864147e-14, "14046": 5.619550614105991e-30, "19637": 1.6988733147040372e-14, "7532": 1.4472387932997449e-25, "27082": -9.696593506059124e-27, "17966": -3.055542275846858e-23, "24631": -2.4210551341496966e-09, "11569": -5.533100377874689e-08, "36647": 3.763640510356936e-09, "12859": -5.5010586363923863e-11, "4683": 4.583448875978856e-26, "2598": 1.5096273653761207e-18, "1776": 3.7312953291360196e-14, "33297": 1.0394195405641696e-16, "23": -1.961627258198484e-12, "29701": -3.3070476966687995e-14, "37602": -1.4621613919629795e-09, "4573": -3.5988304405533205e-16, "27834": 3.867101675428082e-21, "8013": -3.733974907049742e-08, "12260": -5.502650779476426e-09, "19872": 2.4067167258678274e-14, "38153": 1.5282665179200047e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_164.json <==
{"43597": -3.2894114949250097e-12, "38589": -2.8198756264058433e-12, "38838": 1.754588363706358e-13, "20462": -3.7050331552768156e-11, "36162": 4.713162525149528e-06, "8119": 4.984318367789358e-15, "4616": 1.9658426836789526e-14, "47637": -8.679566093627855e-11, "14317": 2.9253415050334297e-06, "13937": -2.605863094751193e-11, "24962": 5.731697668570623e-12, "46925": 2.599566612318527e-13, "14887": -2.6370143846321525e-09, "49456": -7.940485833961286e-13, "18395": -8.48080460025269e-12, "34670": 2.875934353944315e-14, "45657": -7.932962375889474e-08, "6573": 1.23421943238472e-13, "10738": -2.4058647435376557e-11, "9498": -4.049180712950573e-10, "8350": -9.701615595950064e-13, "27458": -1.6198745123041647e-10, "29359": 8.871220598394292e-12, "25546": 6.518283092102339e-14, "23347": 3.048175047874052e-13, "43221": -1.378465375699578e-12, "24904": -2.405830257234953e-10, "49304": 1.2231771506776568e-06, "19032": -2.494217939824628e-13, "34140": 1.355692347715376e-06, "19429": -2.530438152851394e-13, "15606": -4.7472656916625056e-09, "31999": -3.3184344161441004e-11, "17786": -4.1358635627375406e-08, "45735": -7.530687184953422e-11, "18511": 9.530258182621765e-08, "13345": 9.25594108025507e-08, "22702": -6.23175686401134e-12, "37208": -4.131945133267756e-11, "19567": -1.6646949096976726e-10, "19787": -9.888323493356665e-10, "25356": -2.9173982674102206e-11, "45357": 9.556315496415425e-15, "25260": 8.72781598104666e-08, "14109": 2.0186499138930003e-09, "29715": -4.3988351849932883e-10, "19411": -5.6133885095732694e-08, "36149": -7.1796640854771e-10, "1713": 2.4083282568719555e-13, "18623": -1.3174397128778992e-09, "31859": -7.268295831863725e-08, "10792": -2.257777076408729e-09, "8919": 9.776897513802396e-09, "37584": -2.360380120525196e-12, "49226": -1.5948944387389474e-09, "34126": -1.7001218566292664e-07, "14847": -2.293980116974126e-08, "41761": -2.736330606545323e-11, "36771": -6.6643136321931085e-12, "7734": 3.7147063582706336e-14, "24076": -1.5978086409518255e-08, "20407": -4.112753693163995e-09, "25863": -7.554769032580566e-10, "22617": -1.8019918890388453e-09, "14911": -7.188432488147711e-11, "31002": -8.14058722653499e-08, "7360": 1.1096109346908634e-06, "29977": -2.1367046798559386e-08, "33419": -1.1153774792660442e-08, "35756": -3.910446619292962e-12, "19308": -2.8694255860273188e-09, "1843": -2.0605970263432027e-09, "25810": -8.829964315282268e-08, "47182": -2.7984913231193786e-07, "15003": -2.126357249998545e-12, "44947": 8.293496023270563e-08, "27049": 2.100388883263804e-06, "49207": -1.9202619228053663e-07, "7175": -5.53301475747503e-08, "18865": -5.511899825449973e-10, "30962": -2.274964439052951e-09, "32473": -6.764825144500719e-08, "12275": -1.1083448048232469e-10, "37499": 4.941022702206928e-14, "27053": -6.823748321949097e-08, "4585": -2.3710725827186252e-08, "33075": 2.6440386591275455e-07, "49695": -5.384008261444251e-08, "39323": -6.968730481560215e-09, "14000": -1.0106828707279192e-09, "21890": -2.406064147919551e-08, "42695": 6.1520482041999e-09, "43732": -1.9949426832699402e-10, "47654": -5.7137348186131476e-09, "42307": -2.6286230137007038e-11, "34010": -1.1739559546697365e-08, "22216": -1.4081253524311776e-11, "49079": 9.410400991782808e-08, "16780": 1.2817366932356064e-14, "2062": -1.21584847079248e-07, "5267": -3.615467676354456e-07, "25996": -1.9206179702191406e-10, "44492": 1.2302775465045102e-10, "1611": -3.1065390260209824e-09, "44516": -2.3862452014355995e-09, "47642": -2.7355158069286567e-12, "8820": -1.3152623878909253e-08, "24269": -5.811849959624915e-11, "45363": -1.1719665515830258e-10, "11580": 8.305964342980587e-07, "49051": -2.076309124632303e-10, "13639": -5.8831872706832655e-09, "48466": -2.0722129117885582e-14, "8492": -1.6040775652204076e-10, "33636": -2.748575811395426e-09, "11547": -9.668521272487851e-08, "18814": -1.506861080358135e-09, "6094": -6.305681671259222e-11, "46765": -1.03169274338899e-12, "46700": -3.062795713049127e-06, "23520": -7.659007872362622e-10, "30494": 5.437516392703401e-07, "17140": -3.8117985212693384e-08, "1469": -4.444482115673054e-09, "22416": 2.282322009335147e-13, "7473": -2.21445136533438e-11, "34499": -6.611141321888336e-12, "3493": -8.880606401362456e-07, "35015": -1.3675416701830478e-11, "41648": -1.3911758411921937e-09, "11930": -2.9848699067969164e-09, "42007": -3.9256281558763817e-10, "45652": -6.232716565079954e-10, "29854": -4.123544616874142e-09, "7257": -7.789936473656667e-10, "1190": -5.120726953578014e-09, "34508": 2.514373704798345e-07, "39920": 7.275856717114948e-08, "41733": 2.4710998695952162e-14, "8918": -2.2523798104412407e-10, "40248": -6.04998134923207e-11, "18471": -1.6164665092577302e-11, "48706": -1.2463631515746698e-10, "21161": -1.5747543713473533e-08, "31279": -7.373934796106596e-11, "17701": 1.1570659808057826e-06, "8595": -4.9934976292798083e-11, "27990": 3.5312811519361276e-07, "13688": -5.680242942673885e-09, "34909": -1.733799592784635e-07, "31601": -2.0486353946580493e-08, "40058": -3.4024411066369e-10, "20748": -7.055106721054472e-07, "49436": -7.95964751887368e-08, "11653": -1.3099743512157147e-08, "35304": -1.4521096824982038e-10, "7297": -4.3454399190068216e-08, "41462": -4.617298543507786e-09, "17309": -5.724990614908165e-08, "14841": -8.026809439343197e-09, "24183": -7.369696852776997e-09, "35384": -4.105139839172267e-11, "29868": -1.9440724030594936e-10, "23614": 1.3544772414775252e-08, "17234": -4.1459462529758184e-09, "8943": -9.894288268696982e-07, "31854": -2.6145012821388036e-09, "3685": -8.908986437461408e-09, "41357": -1.831037010902037e-08, "9545": -3.504050738456499e-08, "29134": -2.2354551987291416e-08, "40062": -9.92699078494752e-09, "4640": -8.318463695644596e-10, "6354": -5.83522553193605e-12, "46655": -2.2097118801411852e-08, "34053": -4.7657181312388275e-08, "16472": -1.3195220471828861e-09, "37955": -2.4358415284808643e-09, "17598": -4.7160719773842175e-09, "24774": 2.6871796876548615e-07, "28596": -2.9040738702690305e-09, "8072": -8.745007384902692e-09, "31110": -5.192020702260436e-10, "33837": -6.081056103113269e-09, "30752": -7.401103729876013e-09, "25435": 4.834354967897525e-06, "18788": -5.001277170180174e-09, "7364": -3.4173086582711676e-09, "12381": -1.6619378095938941e-10, "49872": 1.768692925452342e-08, "1933": 1.1171721325808903e-09, "11650": -2.555982803187362e-07, "10962": -7.101391918951094e-09, "40125": -7.31563432054827e-09, "21194": -1.9561017736147157e-11, "40158": -1.9422692787429696e-08, "15442": 1.46416434749011e-13, "38038": -1.5574008749297263e-09, "47978": 7.924338660814101e-07, "1597": -6.841178179506358e-10, "21027": -6.532910063611341e-12, "45178": 4.8756741103262585e-15, "9633": -1.1185018138348823e-06, "2673": -5.670867855162021e-12, "46650": -1.6969078052431197e-12, "49563": -2.503511211671139e-07, "13489": -7.833083626174187e-10, "25201": 2.0163283474059923e-17, "17112": -1.9397480583577265e-12, "16793": 1.6234601926407976e-15, "11185": -4.963965904991596e-10, "21265": -3.1083709824825112e-12, "10196": -9.506205822518154e-10, "15790": -2.229277318299694e-10, "27637": 3.340511732247836e-13, "46169": -7.15435870268788e-12, "47448": -3.416907645714673e-08, "27558": -1.1085216772288575e-10, "28094": -1.697761375929474e-10, "48083": -8.991332833829802e-08, "26097": 2.9926344876588656e-14, "17281": -1.07347492006582e-10, "22824": -2.0104879183691082e-07, "6992": -1.4544419002504583e-08, "17859": -9.808259759935822e-11, "1730": -2.4818397337256215e-11, "40686": 1.091925696528051e-07, "1966": -8.566380493846282e-09, "43998": 8.393054317951815e-14, "13732": 3.219646432599775e-14, "44601": -2.0500171160620084e-07, "22687": -1.966600059882806e-12, "33658": -1.3663127162999444e-07, "15590": -1.7233746374412107e-10, "34476": -1.4822315467025171e-12, "21481": 3.866471961935618e-14, "16757": -1.6283960846408263e-09, "45205": -4.1571304731924386e-10, "7314": -6.718626099910807e-09, "575": -5.619230428188793e-11, "27760": -1.2549148352414274e-11, "18817": -9.323133554062224e-07, "23448": -2.9296994517868935e-12, "43783": -5.892346734981402e-07, "28476": -3.185866859212183e-08, "42936": -5.076843893198069e-12, "48347": -4.870248631050345e-07, "26605": -1.9551091301472923e-10, "18485": -5.623584229397238e-07, "17193": -2.2941440414037118e-12, "23675": 2.645728658950792e-19, "17000": 2.127923623982189e-14, "38259": 2.038184176881884e-20, "37432": -5.756714549498554e-12, "49443": 1.1932117767527377e-24, "11446": 4.376507405905975e-22, "40943": 4.405430005372641e-16, "49100": 4.3865145545616974e-20, "19928": -3.867079954034125e-07, "5429": 2.3980761634575714e-21, "45577": 3.155950979867575e-19, "8715": 2.2566429434600415e-16, "37491": 8.338410440618992e-24, "5943": 2.9598196469314826e-21, "35980": -3.439361295765053e-11, "7286": 5.448080980481994e-25, "36171": 1.1254720520060963e-28, "30459": 1.0570429420841608e-22, "6780": -2.643901808596638e-08, "7009": 3.075538581172187e-17, "38293": 1.863359160215541e-18, "18522": -4.211022179692386e-16, "26181": 2.87351116208881e-14, "6459": 3.69828243177502e-16, "21839": 1.1519417266180358e-15, "40785": -1.0088091306624713e-24, "47596": 3.6617905152525054e-08, "47479": 1.7365926715166297e-20, "39120": 3.9525310150114836e-20, "42646": 1.2260389914680453e-13, "28391": 7.023511171848953e-18, "21243": 7.911297550124939e-21, "37341": 2.4724300924872317e-15, "30188": 4.91133288532273e-22, "6273": -2.583124683042115e-07, "22549": -5.250199257075404e-16, "49558": 4.28120375522284e-13, "47429": 4.034626975503615e-14, "21914": -2.436588264487227e-09, "35684": 1.018938178276585e-07, "23402": 1.0339237790441469e-15, "19537": -1.0290146672494366e-16, "25061": -7.624852138565785e-11, "25819": 9.717499937047288e-15, "32827": 8.665603469932688e-22, "37159": -4.3895298734636975e-17, "46331": 2.97776179612703e-16, "22363": -5.810930865866174e-25, "3095": -2.4139437115877627e-09, "28089": 3.033700381359296e-16, "46145": -2.1489698041887717e-12, "30348": 1.5297893596633466e-23, "14095": -1.9427192710330546e-24, "25587": -3.554551528537806e-16, "7820": 2.3417511419571158e-12, "27554": -9.252495577905385e-16, "11298": -3.142719345022437e-16, "9333": 7.844523718294023e-23, "44220": 3.730044148717868e-21, "27766": 4.54127152462512e-17, "17042": 1.8645653963437964e-19, "13355": 8.013299562332972e-23, "39558": 1.085915338359728e-26, "16527": -2.4507901576165054e-18, "46077": -8.46992663558469e-18, "5762": 6.095191844352772e-23, "49629": -2.489426419860362e-19, "3212": 5.176636021643929e-22, "48789": 1.2392164863163878e-14, "18920": 1.4698876061862223e-25, "40837": 9.726566077006282e-07, "22752": 3.0990678340646087e-23, "33900": -3.5795786624350865e-22, "26680": 9.97516507918142e-22, "32687": 2.0595081953418077e-23, "1192": 1.1553964828423105e-16, "15583": 6.758175161560753e-23, "48413": 8.705495818810917e-24, "42941": 5.23849899870234e-23, "20977": -3.34830275727067e-24, "1482": 2.1295695076813513e-19, "13730": 2.9962446340625476e-19, "46871": 8.16845641691058e-14, "6797": 1.2234021939174593e-19, "15039": 1.7293485437067102e-14, "28182": 3.9479933154285194e-21, "28904": 6.491233179635068e-15, "41565": 6.669795842484322e-27, "18491": 1.299801887762564e-19, "24545": 8.207564405893208e-09, "1922": 2.8645777399170317e-27, "38778": 1.946040941846165e-20, "26943": -5.81175522551213e-26, "21611": 6.519317456973791e-17, "17168": 1.2677505518813008e-18, "30148": 1.50852719205119e-10, "13390": 1.303283803221481e-16, "49606": 4.460261777450377e-19, "21407": -6.970232767702922e-14, "31215": 9.914856221215166e-22, "9532": -6.941594676845853e-08, "40222": -7.845606830869656e-08, "30288": -3.5582070267992094e-07, "20228": -4.248014192853589e-06, "14435": -1.3561527900662895e-08, "45983": 5.514011556378984e-13, "20870": -2.097719331572989e-09, "31438": -3.734603069460718e-06, "2215": -3.757588337705009e-11, "14502": 1.7218612811120693e-06, "43848": -2.7096397348103096e-10, "32434": -1.0256574114464456e-06, "3170": 4.836573452848825e-07, "6385": -2.3781471725214942e-07, "37304": 7.197695595095865e-07, "27702": -2.557981766942302e-13, "15964": -1.3897658845962724e-07, "38597": -4.950335696918273e-09, "11209": -1.2453073168217088e-06, "5041": -3.758902522577046e-09, "1233": -1.956979822637095e-08, "4353": -9.301607400979961e-11, "12684": -5.369489297635255e-09, "25849": -7.154329573211271e-09, "33782": 7.559132356518838e-13, "44782": -1.4820297877804478e-08, "30397": -9.583635968146709e-11, "40675": -1.6284941173339007e-09, "47892": -3.392653411538049e-07, "30442": -5.815254056074082e-08, "20211": -1.1061840723414207e-06, "22655": -8.998643497015735e-10, "35031": -1.098662778531434e-07, "11674": -3.4138891800289395e-13, "33398": -1.3155942113485253e-08, "2267": -8.556969022244232e-10, "13702": -1.6939753636271981e-12, "46881": -1.7529906692903552e-10, "13882": -3.426669792361281e-08, "36350": 3.3945768494779695e-17, "46254": 1.348115233668068e-06, "28158": -4.446071115438155e-12, "38132": 6.600896540476242e-08, "19079": -4.01392732385375e-08, "40392": 1.7904734761486907e-07, "29893": -5.581684420219446e-11, "29126": 1.2497082479967503e-07, "31757": -1.7993826872952923e-08, "15939": -2.1040293631813256e-06, "32807": -4.232016213162604e-12, "28556": -8.375985203201708e-07, "7090": 1.4451140284421626e-10, "12596": -5.1497842434855556e-08, "39948": -3.728516162482265e-09, "32997": -5.692047011507384e-08, "28065": 7.372143784323271e-08, "45893": -3.764913572013029e-07, "27688": -5.071028486014484e-09, "29116": -7.938927987227729e-11, "11375": -1.9815203700090933e-08, "32542": -3.742166021503124e-10, "22536": -1.2795564430234663e-07, "41552": -4.5776120671803255e-09, "4527": -2.926592648777593e-11, "43162": -6.964784802221402e-07, "23604": 1.028890437737573e-06, "44160": -4.608894599300584e-09, "15596": 1.41891143812245e-06, "16331": -1.3865775372323697e-07, "23493": -1.4383844809673363e-11, "34271": -1.4265470582586204e-08, "20183": 7.977637538649269e-18, "17423": -2.804043504056608e-07, "8851": -4.469329724088311e-07, "31331": -6.752979970769957e-07, "35852": -2.2252586404647445e-06, "36951": -1.8997138084841936e-08, "38960": -2.8358710778969565e-12, "34756": -2.5271329917586627e-08, "41263": -2.7972810130449943e-06, "41804": -8.44724915016748e-11, "41422": -2.0928200683556497e-06, "13939": -8.974123527627498e-12, "3907": -5.485056298049074e-10, "7756": 5.627274504149682e-07, "46364": 1.1874730911592388e-16, "36239": -1.1576838376825549e-09, "15692": -1.8585248357655404e-12, "24336": -3.0839802933613214e-11, "45091": -8.378900702155079e-07, "2017": -9.332058681366107e-08, "30572": -1.8735519802248746e-08, "19776": -3.838870554773166e-08, "25915": 4.111868747713743e-07, "38964": 8.393660522187929e-08, "7526": -3.2291549700858013e-07, "41732": -6.776530625529631e-08, "49453": -1.1599558646935293e-08, "18190": -2.9273198265400424e-07, "25999": -3.990673569376213e-09, "34579": 4.240951691836923e-18, "34100": -4.532655500932847e-11, "1662": 7.297835689372465e-21, "5704": 1.2918679695622814e-26, "19437": 1.4782186908454502e-14, "6432": -8.283214812296845e-15, "33438": -9.707957899138231e-16, "34634": -8.203477502334577e-14, "6080": -1.4537263615110874e-09, "3065": 2.5854067775554768e-09, "2401": 3.135556050914978e-14, "13563": 1.813720988722015e-24, "36315": -2.2616969061473036e-12, "25178": 9.009386661186503e-14, "47929": -1.973023740914348e-12, "161": -3.72861854239237e-12, "35904": -1.7623751312377197e-17, "40609": -5.323309251556434e-17, "17204": -6.0628356025487486e-18, "20570": 6.4226813275946505e-22, "21127": -1.228086331296427e-25, "47681": 2.6574350901233112e-14, "13244": 2.879741741927159e-27, "38728": -4.762585881223913e-10, "39781": -1.2927440368182275e-11, "9062": 3.273722837073326e-15, "45871": 1.8228076233018639e-16, "44925": 2.0992046648560887e-16, "14046": 1.2960509449567446e-29, "19637": 1.8644282759371425e-14, "7532": 1.3549903851193313e-25, "27082": -9.611371106019989e-27, "17966": -3.0443070032903385e-23, "24631": 1.5178530565133734e-14, "11569": -2.3557348072245077e-08, "36647": 3.884429666811684e-09, "12859": -5.514332740430561e-11, "4683": 4.5027856913784697e-26, "2598": 1.7300441152515946e-18, "1776": -7.062576977238944e-13, "33297": 1.066178370159117e-16, "23": 2.417109735427343e-15, "29701": -3.427775313228867e-16, "37602": -1.4576539975053038e-09, "4573": -3.526673556661299e-16, "27834": 3.8991484618159765e-21, "8013": -2.6210034320683917e-07, "12260": -7.29300907859054e-12, "19872": 2.1682311436739543e-13, "38153": 1.5383665259566789e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_166.json <==
{"43597": -3.3030537940209603e-12, "38589": -2.8472200725576657e-12, "38838": 1.7621765591863126e-13, "20462": -1.8558302117277492e-10, "36162": 4.683911811298458e-06, "8119": 4.995321749290665e-15, "4616": 1.9649998858964346e-14, "47637": -6.705905969406345e-11, "14317": 3.3896999411808793e-06, "13937": -3.3285568745711203e-10, "24962": 5.493654142707527e-12, "46925": 2.61299445622476e-13, "14887": -1.6787493617442806e-09, "49456": -7.750701122577475e-13, "18395": -8.610255737562245e-12, "34670": -7.864948275981831e-12, "45657": -8.012045782379573e-08, "6573": -4.384258798020846e-13, "10738": 3.4160354666495918e-12, "9498": -4.0313358207200167e-10, "8350": -9.902906402889378e-13, "27458": -1.1405390520913272e-10, "29359": -3.664386502566508e-11, "25546": 6.523103726011753e-14, "23347": -8.097912531507268e-13, "43221": 5.829718489631236e-14, "24904": -2.4083557370602193e-10, "49304": -6.200841085046704e-08, "19032": -2.54949761389206e-13, "34140": 9.429922442905081e-08, "19429": -5.655608360105591e-13, "15606": -3.3841394964095883e-11, "31999": -3.3394630810645864e-11, "17786": -4.155289090590486e-08, "45735": -7.655781564253061e-11, "18511": 9.486198138120017e-08, "13345": 9.232055475649759e-08, "22702": -4.078067744606173e-12, "37208": -1.4562335712287044e-12, "19567": -1.665199922395999e-10, "19787": -9.982688009557705e-10, "25356": -2.968399137603939e-11, "45357": 9.54240382728972e-15, "25260": -4.6588013447035337e-07, "14109": 1.0774414249681286e-08, "29715": -4.436054579226578e-10, "19411": -5.665309643632099e-08, "36149": -1.7234080829098275e-10, "1713": 1.6184648022818382e-12, "18623": -1.329527377080808e-09, "31859": -5.671091116710159e-07, "10792": -3.464893302829175e-11, "8919": 8.812122587187332e-09, "37584": -2.359260356521453e-12, "49226": -1.1566161361997729e-08, "34126": -1.6591904739016172e-07, "14847": -1.300358154487924e-10, "41761": -2.7137484967520997e-11, "36771": 7.867901885560968e-10, "7734": 3.7068950204310544e-14, "24076": -1.59507038688389e-08, "20407": -1.201445964937875e-08, "25863": -2.0500741382267762e-10, "22617": -1.797137216819067e-09, "14911": -1.4437809454925787e-11, "31002": -7.849049410424414e-08, "7360": -2.6481099979491773e-08, "29977": -2.1403273819942115e-08, "33419": 5.692219815500721e-07, "35756": -7.489496522961048e-11, "19308": -2.8751403480242743e-09, "1843": -2.0547781254265374e-09, "25810": -7.339367869008129e-08, "47182": -3.827508621156994e-08, "15003": -2.130999803701128e-12, "44947": 7.612063654960366e-07, "27049": 8.027799935916846e-08, "49207": -1.9311536902932858e-07, "7175": -2.1204591860168875e-08, "18865": -4.862832359009417e-10, "30962": -2.2686572620500556e-09, "32473": -6.746709857452515e-08, "12275": -3.987806529437421e-09, "37499": 3.302216944334191e-09, "27053": -7.974371163399496e-10, "4585": -6.619402803664798e-09, "33075": 2.64880270606227e-07, "49695": -4.8535184760112315e-09, "39323": -6.934193663710175e-09, "14000": -2.0592045757439337e-07, "21890": -7.918484756785915e-10, "42695": 6.459276225001531e-09, "43732": -8.127040151961751e-10, "47654": -5.719038576046387e-09, "42307": -4.343525539241e-10, "34010": -1.2167006957497506e-08, "22216": -1.4116981889022995e-11, "49079": 9.901214070850983e-08, "16780": 1.2886095185696278e-14, "2062": 2.573649453552207e-06, "5267": -3.669946977424843e-07, "25996": 2.0120524690803165e-10, "44492": 1.6861512186494565e-10, "1611": -1.5667370178995554e-10, "44516": -1.113053427204136e-09, "47642": -5.829594446060682e-11, "8820": -1.3320931024907168e-08, "24269": -5.810578060372329e-11, "45363": -1.1766758400977295e-10, "11580": 8.177123618224869e-07, "49051": -2.0047832838265833e-10, "13639": -2.3118357006524093e-08, "48466": -1.5889307886668576e-15, "8492": -1.6248578871280728e-10, "33636": -2.3359887357798925e-09, "11547": -9.512699250535661e-08, "18814": -1.708787111809329e-09, "6094": -6.305688610153126e-11, "46765": -1.0328610796500604e-12, "46700": -3.0758183129364625e-06, "23520": -7.603216389817646e-10, "30494": -1.5459917790394684e-08, "17140": -3.8044557726379935e-08, "1469": -4.482008542083804e-09, "22416": 2.2697531246000657e-13, "7473": -2.2254699819090895e-11, "34499": -4.234376044243149e-11, "3493": -8.841497560752032e-07, "35015": -1.34623007186363e-11, "41648": -8.931865663752703e-11, "11930": -3.011151994414263e-09, "42007": -1.1173304503842019e-09, "45652": -1.285160888299386e-12, "29854": -4.243521534164074e-09, "7257": -4.8703492627755196e-11, "1190": -5.121349566650224e-09, "34508": 1.4775085332985327e-07, "39920": 3.155619481276517e-07, "41733": 2.4848443344171328e-14, "8918": -2.8903105603328427e-11, "40248": -1.0120568662633223e-12, "18471": -9.636850206717895e-10, "48706": -1.2487347267331472e-10, "21161": -4.701981026755675e-10, "31279": -4.459703273340665e-09, "17701": 3.5140610066264344e-07, "8595": -5.0063325013338655e-11, "27990": 3.529242746935779e-07, "13688": -1.0735413252804804e-10, "34909": -1.7196529711327457e-07, "31601": -4.271336706551665e-08, "40058": -7.207175412027311e-10, "20748": 2.983249942190014e-06, "49436": 2.0963982478861e-06, "11653": -1.2932459547698727e-08, "35304": 1.3045969859959428e-10, "7297": -1.0056228738619666e-08, "41462": -1.0163914848648758e-10, "17309": -5.551993353947182e-08, "14841": -8.68074234716687e-09, "24183": -7.3666086564116995e-09, "35384": -4.1298579139814606e-11, "29868": 2.7373687084414344e-13, "23614": 1.4438224837931557e-08, "17234": -4.127753694405101e-09, "8943": -4.2436596459083376e-07, "31854": -2.6090751781282506e-09, "3685": -8.820770780459952e-09, "41357": -1.827801909826121e-08, "9545": -3.476096210874857e-08, "29134": -2.2151155576466408e-08, "40062": -2.7232692545453574e-08, "4640": -8.157036157641073e-10, "6354": -5.789791389376742e-12, "46655": -1.7825246345637424e-07, "34053": -1.7142663466529484e-07, "16472": -6.042238265280275e-09, "37955": -9.32875998671534e-10, "17598": -7.659880729704582e-09, "24774": 8.429434217305243e-08, "28596": -2.9050872818459084e-09, "8072": -1.5718013557375343e-08, "31110": -5.083382603743303e-10, "33837": -3.583753027669445e-08, "30752": -2.184498271162738e-08, "25435": 1.1379245279385941e-07, "18788": -3.3646405106502186e-11, "7364": -3.0880413781630978e-09, "12381": -1.4416601246125538e-10, "49872": -3.694985428737141e-10, "1933": 3.6035423534030997e-09, "11650": -2.530264282540884e-07, "10962": -6.893480453129541e-09, "40125": -9.79805008682888e-07, "21194": 1.663382098726629e-09, "40158": -1.8804300339070323e-08, "15442": 1.4560314759437532e-13, "38038": -1.5309319367773355e-09, "47978": 8.208821213884221e-07, "1597": -1.501661642255847e-11, "21027": -6.529843072505814e-12, "45178": 4.869456888493412e-15, "9633": -1.1196309515071334e-06, "2673": -5.679726220592096e-12, "46650": 3.9014257082403084e-15, "49563": -1.8148170966014732e-07, "13489": -7.913659727520894e-10, "25201": 7.534092044542004e-17, "17112": -1.9448299307806005e-12, "16793": -4.199980207370002e-12, "11185": -4.969783473640632e-10, "21265": -3.1067746032037435e-12, "10196": -9.4775653991519e-10, "15790": -3.959370158124198e-12, "27637": 3.355683515348512e-13, "46169": -2.6895843191487856e-11, "47448": -1.0960972129936408e-09, "27558": -1.2935425175442106e-08, "28094": -2.062861881313438e-08, "48083": -1.1770832086810401e-09, "26097": 1.0732263195549832e-13, "17281": -4.4700000645381266e-11, "22824": -2.005679107242031e-07, "6992": -1.4476182919054281e-08, "17859": -9.812106682716148e-11, "1730": -2.4884927452006878e-11, "40686": 1.0416070495011809e-07, "1966": -8.556931163639092e-09, "43998": 1.1119231785689735e-16, "13732": -1.818762328242851e-11, "44601": -4.575300494025214e-08, "22687": -1.9649247506858813e-12, "33658": -9.804084299958049e-08, "15590": 2.1295270234700237e-13, "34476": 1.0458849091692438e-13, "21481": 3.899297199147153e-14, "16757": -1.27637911351286e-09, "45205": -2.81658252276884e-09, "7314": -6.72294220294134e-09, "575": -1.737839738780167e-08, "27760": -1.2555141822023774e-11, "18817": -9.103179365865799e-08, "23448": -2.937638630615136e-12, "43783": -7.633190080014174e-08, "28476": -6.246194117487391e-10, "42936": -5.0839540910452286e-12, "48347": -4.7341575282189297e-07, "26605": -5.806302660893436e-10, "18485": -5.630026294056734e-07, "17193": -2.2927985465076572e-12, "23675": 2.6257400979423896e-19, "17000": -1.3906149121112321e-08, "38259": 2.0556594982330605e-20, "37432": -5.801708939656702e-12, "49443": 7.88689168308679e-21, "11446": 1.2118319162420815e-21, "40943": 4.421890502515752e-16, "49100": 4.5893320814081005e-15, "19928": -3.8467345575554646e-07, "5429": 2.5134044471137135e-21, "45577": -9.695451168158807e-20, "8715": -2.2461124536109328e-23, "37491": 1.0994809527880775e-15, "5943": 2.943613490443014e-21, "35980": -2.8939066254451973e-08, "7286": 5.444436443099873e-25, "36171": -4.923232788969116e-24, "30459": -1.1283968940199032e-24, "6780": -2.012975741649825e-08, "7009": 3.081414210499274e-17, "38293": 1.8653508043354155e-18, "18522": -4.1616597465043655e-16, "26181": 2.3244701655026137e-16, "6459": 6.664712895757645e-18, "21839": -4.447515272731906e-12, "40785": -9.885982184478695e-25, "47596": -9.094884489968535e-08, "47479": 1.6932794266918217e-20, "39120": 2.538831849896623e-19, "42646": 1.8510358557614687e-20, "28391": 7.150752229574922e-18, "21243": 1.1136173905766655e-13, "37341": 2.4733141831259284e-15, "30188": 1.1882416177839606e-21, "6273": -2.609513956031151e-07, "22549": 1.0269066632127415e-21, "49558": 2.7687018462944045e-14, "47429": 4.048574897639462e-14, "21914": -2.4415685029310907e-09, "35684": 1.0423383400848252e-07, "23402": 7.860271991733223e-16, "19537": -1.0246797114440667e-16, "25061": 8.938775750066074e-16, "25819": 9.762855163240967e-15, "32827": 8.647276653382594e-22, "37159": -4.69024079724551e-17, "46331": 3.3162322161983265e-18, "22363": 7.046291196006083e-21, "3095": -2.428698575585031e-09, "28089": 3.0429097470783184e-16, "46145": 1.414876100954856e-18, "30348": 1.3946193057311746e-23, "14095": -3.484258448001989e-18, "25587": -3.464199582845374e-16, "7820": 2.3130685734840117e-12, "27554": 1.7873639266707017e-17, "11298": -3.200627811252661e-16, "9333": 4.028951653586686e-16, "44220": 1.120662239061956e-22, "27766": 1.275162633007053e-19, "17042": 1.3057114790576506e-16, "13355": 3.7607955115089883e-25, "39558": 1.055644727051816e-26, "16527": -2.4268633793719803e-17, "46077": -8.554449604936584e-18, "5762": 7.730477806925408e-21, "49629": 6.4723647719038796e-21, "3212": -5.2540373472003044e-20, "48789": 1.1942153198946613e-14, "18920": 1.1910879541477428e-22, "40837": 9.756547569850227e-07, "22752": -4.254568947491511e-22, "33900": 1.1314085945620815e-19, "26680": -1.5524338328287692e-21, "32687": 2.2043989720013475e-22, "1192": 1.4647291391000846e-18, "15583": 6.819334600909452e-23, "48413": 8.979764611755442e-24, "42941": 3.547245588958357e-24, "20977": -3.372952688406563e-24, "1482": 2.6197074697350403e-17, "13730": -3.912312518612854e-25, "46871": 8.588531903892804e-14, "6797": 1.2259081634325829e-19, "15039": 1.7261352395180063e-14, "28182": 3.939888722571347e-21, "28904": 1.6776766540121772e-15, "41565": 6.583464877169198e-27, "18491": -1.048486388726282e-23, "24545": 6.02510397129663e-09, "1922": 2.9026553008475117e-27, "38778": 1.980586556854051e-20, "26943": -9.724925383840378e-25, "21611": 6.466207167691966e-17, "17168": -2.3800426736829883e-16, "30148": -2.3022407005975076e-13, "13390": 1.0254174351875585e-20, "49606": 4.391101723422701e-19, "21407": 1.4710083194938162e-12, "31215": 9.800583723751023e-22, "9532": -3.644017709802938e-08, "40222": -7.964352022327148e-08, "30288": -3.5707981282939727e-07, "20228": -9.036168648890452e-07, "14435": -4.508293045546452e-07, "45983": 5.50196173343398e-13, "20870": -2.3486892430923945e-09, "31438": -3.759822959636949e-07, "2215": -3.7758688536948526e-11, "14502": 2.622217323278164e-07, "43848": -8.474380641665391e-10, "32434": -1.0412029496364994e-06, "3170": 4.396389670091594e-07, "6385": -4.68096672534557e-09, "37304": 7.227573632917483e-07, "27702": -6.323459117441033e-12, "15964": -1.3992207925639377e-07, "38597": -5.856353624267285e-09, "11209": -2.5878302949422505e-06, "5041": -5.734593688799805e-09, "1233": -1.960726336847074e-08, "4353": -9.354762797730842e-11, "12684": -7.47181161386834e-09, "25849": -1.1403769421824972e-11, "33782": -7.656552614143664e-10, "44782": -1.4856738062007935e-08, "30397": -9.590622740418553e-11, "40675": -1.6578960426727463e-09, "47892": -3.8273216773632157e-07, "30442": -5.829715732375007e-08, "20211": 2.1804885363962967e-06, "22655": -8.985273636241686e-10, "35031": -1.0999785615695146e-07, "11674": -5.678089942673381e-12, "33398": -1.3265404774642775e-08, "2267": -1.5095786842778125e-09, "13702": -1.7169841937114683e-12, "46881": -1.7811363495212618e-10, "13882": -1.0786475046486999e-09, "36350": 3.029914607306212e-17, "46254": 2.1778671452921117e-06, "28158": -3.282961793041328e-12, "38132": 5.17012495038216e-08, "19079": 8.099085135881978e-08, "40392": 1.811229282111526e-07, "29893": -7.662247919482112e-11, "29126": 1.2167843976840231e-07, "31757": -1.7897701098945618e-08, "15939": -2.1484311218955554e-06, "32807": -4.2389217136395985e-12, "28556": -8.4174757830624e-07, "7090": -8.873101142725659e-10, "12596": -5.1224887442913314e-08, "39948": -3.66265995310755e-09, "32997": 6.212459169319118e-08, "28065": 7.460118212065936e-08, "45893": -6.366308724636838e-08, "27688": -2.7856779105661644e-09, "29116": -1.3510291496654503e-10, "11375": -1.0894012358875216e-09, "32542": -3.761153055670263e-10, "22536": -1.2801748994206719e-07, "41552": -4.8190726964492114e-09, "4527": -2.9117826205737884e-11, "43162": -8.23286114837174e-08, "23604": 9.982072697312105e-07, "44160": -1.2090670509223855e-07, "15596": 1.1785415381382336e-06, "16331": -1.3690767275420512e-07, "23493": -2.559144562930271e-10, "34271": -6.781270940336981e-07, "20183": 7.889503925923581e-18, "17423": -2.775508392005577e-07, "8851": -4.4540504973156203e-07, "31331": -7.045288157314644e-07, "35852": -2.7380002620702726e-07, "36951": -2.9656524702659226e-07, "38960": -2.8569809278761182e-12, "34756": -5.083516274595468e-09, "41263": -7.282857268364751e-07, "41804": -5.818157067238872e-10, "41422": -1.0173427966719828e-07, "13939": -8.81608154534863e-12, "3907": -5.555302884374669e-10, "7756": 1.1499945884452245e-08, "46364": 2.6895751147382093e-17, "36239": -1.167685614866798e-09, "15692": -2.041797069959883e-12, "24336": -6.704475197238935e-08, "45091": -3.914054786946508e-07, "2017": -1.1133570296806283e-06, "30572": -6.110399408676415e-10, "19776": -3.8119967626926154e-08, "25915": 3.976815321493632e-07, "38964": 1.174345509724617e-09, "7526": -3.216032666841784e-07, "41732": -4.598307867809126e-08, "49453": -1.1539507127622528e-08, "18190": -2.909330305556068e-07, "25999": -3.989732544340541e-09, "34579": 4.252570684311149e-18, "34100": -4.56150117678078e-11, "1662": 7.247330012186281e-21, "5704": 1.3271699233977413e-24, "19437": 1.2388865669834322e-14, "6432": 6.707200746680023e-16, "33438": -2.436850923524068e-17, "34634": -6.2986326224145905e-12, "6080": -4.71566813375901e-11, "3065": -8.826073760737074e-10, "2401": 3.0784765334785844e-14, "13563": 2.334523156039364e-22, "36315": 3.848478102223916e-15, "25178": 8.937872008263001e-14, "47929": 6.499747300710984e-14, "161": -3.7494534387005896e-12, "35904": -1.8117998345822532e-17, "40609": -4.036454115568093e-17, "17204": 1.8130682063229446e-24, "20570": 6.408628243884681e-22, "21127": 3.2643686718603494e-26, "47681": 2.6306278525954283e-14, "13244": 5.897373134524644e-26, "38728": -4.780938422932479e-10, "39781": -1.2964608553378554e-11, "9062": -4.502783562676527e-12, "45871": 1.758777623492053e-16, "44925": 1.164258136242529e-14, "14046": 1.1663070631344528e-30, "19637": -7.543100866147512e-11, "7532": 8.061286074696117e-20, "27082": 2.4709373037697134e-28, "17966": -4.800738372943089e-22, "24631": 1.5035885134618426e-14, "11569": -2.3734859411206344e-08, "36647": 3.946335258575573e-09, "12859": -5.515924383914239e-10, "4683": 4.48747285350224e-26, "2598": -1.0906616457412657e-15, "1776": 3.6941112603779136e-14, "33297": 1.3492072720557372e-14, "23": -1.95770743366408e-12, "29701": -3.3733835901527884e-14, "37602": -1.465204291228872e-09, "4573": -3.623140550837315e-16, "27834": 1.5800255019856353e-18, "8013": -2.6318554091631086e-07, "12260": -5.512789336137303e-09, "19872": 2.1798834709974707e-13, "38153": 1.5405425494599244e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_168.json <==
{"43597": -3.3299986032520046e-12, "38589": 4.548593793285427e-11, "38838": 1.764412726167064e-13, "20462": -1.8613396934874515e-10, "36162": 4.5695774133491796e-06, "8119": 5.8184154278731904e-15, "4616": 1.9773564025309803e-14, "47637": -6.738001129269477e-11, "14317": 3.346015091665322e-06, "13937": -2.5853128665653813e-11, "24962": 6.540341157545981e-09, "46925": 2.6135988989359205e-13, "14887": -2.656863395955611e-09, "49456": -7.798229835313808e-13, "18395": -8.563948161732782e-12, "34670": -7.906396891355083e-12, "45657": 1.898752932660841e-09, "6573": 1.238247107930232e-13, "10738": 3.5009471450325735e-12, "9498": -2.4430213407811152e-09, "8350": -2.4018748144907787e-13, "27458": -1.1434948127275746e-10, "29359": 8.3096038730468e-12, "25546": 4.3621031266261046e-13, "23347": 3.0694975098992383e-13, "43221": -1.4039722075892547e-12, "24904": -2.4482571525652475e-10, "49304": 1.2108320106563042e-06, "19032": -2.500363739839362e-13, "34140": 9.469866313338571e-08, "19429": -2.5905015979543755e-13, "15606": -4.77767159168252e-09, "31999": -3.3450162778558834e-11, "17786": 1.1589188275706874e-08, "45735": -8.303288612232507e-12, "18511": 1.1718645964720054e-07, "13345": 9.325337657628552e-08, "22702": -4.155609450301467e-12, "37208": -4.132831230019285e-11, "19567": -1.6912693467929785e-10, "19787": -7.036428772977388e-09, "25356": -3.045717844596396e-11, "45357": -1.9646121535155103e-11, "25260": -4.6268348796729697e-07, "14109": 1.0829541707835233e-08, "29715": -1.926642456684391e-10, "19411": -1.8237985344171648e-08, "36149": -1.7528034579328278e-10, "1713": 2.417630440461338e-13, "18623": -1.3331624693080357e-10, "31859": -5.689989279744623e-07, "10792": -2.255424957908758e-09, "8919": -2.8746038438498545e-08, "37584": 1.8533239450491817e-13, "49226": -1.596610399445808e-09, "34126": -9.651429166979142e-08, "14847": -2.274574129046414e-08, "41761": -2.988985725593807e-10, "36771": 7.911480359723555e-10, "7734": 3.7440062443556965e-14, "24076": -1.2248911218648573e-08, "20407": -1.2107377322934099e-08, "25863": -2.0704926662062917e-10, "22617": -2.1420848383968405e-07, "14911": -1.4532421273305562e-11, "31002": -8.072656498825381e-08, "7360": 1.126894176195492e-06, "29977": -2.1469460875778168e-08, "33419": 5.687749649041507e-07, "35756": -7.506348320696077e-11, "19308": -3.699149786484668e-08, "1843": -2.0618540208516833e-09, "25810": -8.586499689045013e-08, "47182": -2.6640600481186993e-07, "15003": -3.394529449196604e-12, "44947": 8.663344885917468e-08, "27049": 5.0543036422823207e-08, "49207": -4.188968816265515e-08, "7175": -2.1237941183471776e-08, "18865": -5.351779019946434e-10, "30962": -2.2454107906355603e-08, "32473": -6.855842826780645e-08, "12275": -3.994264474727061e-09, "37499": 3.3312181901834492e-09, "27053": -8.036573073688658e-10, "4585": -6.65046595571539e-09, "33075": -1.6446508599443632e-09, "49695": -6.971539789901726e-09, "39323": -6.949842479286872e-09, "14000": -1.014384021225112e-09, "21890": -7.957053904661393e-10, "42695": -2.198830451050071e-09, "43732": -8.176168631024439e-10, "47654": -1.272346672465119e-10, "42307": -4.3576986463733647e-10, "34010": 5.052247331605031e-08, "22216": -7.98249313871402e-12, "49079": 9.735281736311663e-08, "16780": 1.2887314913140324e-14, "2062": 2.578720796009293e-06, "5267": -3.661218102024577e-07, "25996": -1.9181486954344962e-10, "44492": -4.70836436505806e-09, "1611": -3.1178706283441215e-09, "44516": -2.384236141850238e-09, "47642": -5.839523309347783e-11, "8820": -9.78330472189981e-11, "24269": -5.817786183359708e-11, "45363": -1.1703070457169673e-10, "11580": 8.079820759121503e-07, "49051": -2.04561270700232e-10, "13639": -2.2714708336479816e-08, "48466": -1.5955902675772893e-15, "8492": -1.6240861433480802e-10, "33636": -2.3441553143044302e-09, "11547": -9.611390794361796e-08, "18814": -1.5146048859548955e-09, "6094": -6.331157820227418e-11, "46765": -4.873071043909327e-11, "46700": -2.020554802584229e-06, "23520": -7.453571093662958e-10, "30494": 5.536461458177655e-07, "17140": -2.814450184018824e-08, "1469": -4.4557415534995926e-09, "22416": 2.3061682229673364e-13, "7473": -8.197192230552375e-11, "34499": -4.2493515650665614e-11, "3493": -2.387770052791893e-07, "35015": -1.3911942778332964e-11, "41648": -8.965137660021938e-11, "11930": -2.2909659946890315e-08, "42007": -1.1172749392329706e-09, "45652": -6.278735309450667e-10, "29854": -1.8993766559560754e-08, "7257": -7.832382520334136e-10, "1190": -2.0457682770036456e-10, "34508": 1.5084258109254733e-07, "39920": 7.311626859518583e-08, "41733": 4.105133767640101e-12, "8918": -2.879751298534572e-11, "40248": -1.013309987134281e-12, "18471": -9.780787291191473e-10, "48706": -1.5926410190658657e-10, "21161": -4.716343426913738e-10, "31279": -4.442033851859151e-09, "17701": 3.428371826430521e-07, "8595": -4.9203585650303694e-11, "27990": 3.5361318850846146e-07, "13688": -5.94306115431209e-09, "34909": -2.641363749944503e-08, "31601": -4.403058539992344e-08, "40058": -7.262951351449942e-10, "20748": 2.7486798899190035e-06, "49436": -1.14280226171104e-07, "11653": -7.494361575766106e-09, "35304": -1.4867851394484433e-10, "7297": -9.985654969568714e-09, "41462": -1.0312851961291614e-10, "17309": -2.685842215299772e-09, "14841": -8.692062181125948e-09, "24183": -7.40194261439342e-09, "35384": 2.1195889553064784e-13, "29868": -1.9834706099786104e-10, "23614": 1.4670446191189512e-08, "17234": -4.147232779416754e-09, "8943": -9.932899729392375e-07, "31854": -2.000670074053801e-09, "3685": -1.3668271847677715e-08, "41357": -1.3170168289278195e-09, "9545": -3.475450682799419e-08, "29134": -3.5146836829813566e-11, "40062": -9.283934510051495e-09, "4640": -4.999601843636015e-10, "6354": 6.952096775862671e-13, "46655": -1.6846593453578862e-08, "34053": -4.735834124858229e-08, "16472": -1.3142038568503267e-09, "37955": -9.418315016773704e-10, "17598": -7.754969111317678e-09, "24774": 8.486196634294174e-08, "28596": -2.937600607211266e-09, "8072": -1.577343766712147e-08, "31110": -5.273247949411086e-10, "33837": -3.605556386787612e-08, "30752": -4.372676443153978e-09, "25435": 9.218382501785527e-08, "18788": -3.4265628529039915e-11, "7364": -3.13425441156312e-09, "12381": -1.6603822483585162e-10, "49872": -3.811004567477738e-10, "1933": 3.267800252615416e-09, "11650": -2.525333115954709e-07, "10962": -1.6995094220817464e-09, "40125": 1.904777491290588e-08, "21194": 1.6483852061099924e-09, "40158": -1.866996157673384e-08, "15442": 3.7703569650063273e-13, "38038": -1.2060357157395174e-09, "47978": -3.8782559386163484e-09, "1597": -1.5214017545783776e-11, "21027": -6.614160174417405e-12, "45178": -2.030172037426059e-11, "9633": -1.1230517884541769e-06, "2673": -5.6812800991457024e-12, "46650": -1.6984331692795895e-12, "49563": -1.803243208087224e-07, "13489": -7.985462957549316e-09, "25201": 2.017643068271584e-17, "17112": -8.131281065137941e-11, "16793": 1.622015472070137e-15, "11185": -4.983153889526193e-10, "21265": -3.0968101347172983e-12, "10196": -9.502374442860173e-10, "15790": -2.2387938725110246e-10, "27637": 3.3475360070728266e-13, "46169": -7.193771186381204e-12, "47448": -3.4364070700121374e-08, "27558": -1.106371869119549e-10, "28094": -1.7191312262632152e-10, "48083": -9.017420410373234e-08, "26097": 1.0707700595332173e-13, "17281": -4.496460148661896e-11, "22824": -2.567188346347393e-07, "6992": -1.3947866861485636e-08, "17859": -9.828461655647658e-11, "1730": -2.486335443085963e-11, "40686": 1.0154154495012335e-07, "1966": -8.563134201722278e-09, "43998": 1.1112550813318267e-16, "13732": -1.815849380581991e-11, "44601": -4.553897881010016e-08, "22687": -1.9553299951402536e-12, "33658": -1.3422445022115426e-07, "15590": 2.1365110472893606e-13, "34476": 1.0407927503782582e-13, "21481": 3.891317132344481e-14, "16757": -1.2954713968227338e-09, "45205": -2.8562585629998694e-09, "7314": -5.737558872453974e-09, "575": -1.7337395519234633e-08, "27760": -1.2581093285224387e-11, "18817": -9.289059335060301e-07, "23448": -2.1210549914612567e-15, "43783": -5.857396558894834e-07, "28476": -6.260305607241889e-10, "42936": -5.076112273572075e-12, "48347": -4.777957656187937e-07, "26605": -5.817737958047076e-10, "18485": -2.3110322544539486e-08, "17193": -1.8293944917952e-12, "23675": 1.9482531200721645e-18, "17000": 2.1358559181266362e-14, "38259": 1.609283504171192e-23, "37432": 2.5213302590986493e-19, "49443": 7.750969914131702e-21, "11446": 3.881824218056658e-22, "40943": 4.426541772187362e-16, "49100": 4.567312189394804e-15, "19928": -1.916011882485691e-07, "5429": 2.3163966823912916e-20, "45577": 3.1600602580543735e-19, "8715": -2.3088488259091684e-23, "37491": 8.574979570903006e-24, "5943": 1.0201043306305745e-15, "35980": -3.4514537061713924e-11, "7286": 3.4361671695779307e-29, "36171": -4.923194529215213e-24, "30459": 1.0325187080449052e-22, "6780": -2.6633214744720135e-08, "7009": 4.0660210937241022e-22, "38293": 1.8703537994752894e-18, "18522": -4.186689040700138e-16, "26181": 2.865323402807471e-14, "6459": 3.7031541947107123e-16, "21839": -4.463857668918214e-12, "40785": -1.0041361158751683e-24, "47596": 3.5615592253179784e-08, "47479": 1.7273012683508997e-20, "39120": 3.9732712764015437e-20, "42646": 1.8489307457260066e-20, "28391": 7.112597696640301e-18, "21243": 7.928068152368312e-21, "37341": 2.4539370339080654e-15, "30188": 1.1892336892583665e-21, "6273": -5.455477491977945e-08, "22549": 1.0289775429958043e-21, "49558": 2.7549722892523595e-14, "47429": 4.04383083550848e-14, "21914": -2.450162739364714e-09, "35684": 1.0868947697417752e-07, "23402": 7.874462440577692e-16, "19537": 1.1450831949649993e-15, "25061": 8.984576939106482e-16, "25819": -1.9402454642936107e-10, "32827": 8.655679725962753e-22, "37159": 1.7422587604849202e-17, "46331": 2.9816091785921366e-16, "22363": 7.056160817807033e-21, "3095": -2.4426736189298026e-09, "28089": 2.9173295317029904e-14, "46145": 1.4097347598575326e-18, "30348": 1.3808016181153233e-23, "14095": -1.9411861198637576e-24, "25587": 9.696178847215476e-16, "7820": 2.463427248647343e-12, "27554": 1.7870067500822013e-17, "11298": -3.233507512682705e-16, "9333": 7.795290593654817e-23, "44220": 3.757589909350737e-21, "27766": 1.2806274534226727e-19, "17042": 1.8528768173005393e-19, "13355": 7.969864880891503e-23, "39558": 9.805411629404914e-27, "16527": -2.4424565197401868e-18, "46077": -8.511617365637975e-18, "5762": 6.123989053925684e-23, "49629": 6.466191613465276e-21, "3212": 5.71528993769703e-22, "48789": 1.1818073883602172e-14, "18920": 1.441972407200296e-25, "40837": 9.783382211026037e-07, "22752": 3.1081110199377e-23, "33900": 1.130577148799495e-19, "26680": -1.5558921990372581e-21, "32687": 2.0348570809145563e-23, "1192": 1.1549607902700665e-16, "15583": -1.4231839338656784e-21, "48413": 8.979704658326646e-24, "42941": 4.985191975503528e-23, "20977": -3.384420359385761e-24, "1482": 2.6357883571514387e-17, "13730": 3.015208008099267e-19, "46871": -7.789164634602408e-16, "6797": 1.282183344611968e-20, "15039": 5.204215422320579e-13, "28182": 3.94176482313058e-21, "28904": 6.495196446795271e-15, "41565": 6.53211419224799e-27, "18491": -1.0537856407431946e-23, "24545": 6.778760734960088e-07, "1922": 2.8504660660285175e-27, "38778": 1.897242132466938e-20, "26943": -1.006043778759219e-24, "21611": 6.439673860619225e-17, "17168": 1.2663728825710937e-18, "30148": -2.331013257850928e-13, "13390": 1.3158646247683715e-16, "49606": -4.1360472034297404e-22, "21407": -6.288647716717194e-14, "31215": 9.79947502708039e-22, "9532": -3.6589675289633306e-08, "40222": -8.015736341349111e-08, "30288": -8.239579756263993e-07, "20228": -4.280819211999187e-06, "14435": -4.556179078463174e-07, "45983": -3.7892323827282137e-13, "20870": -2.2496928764326185e-09, "31438": -3.7829181565030012e-06, "2215": -6.858043022361926e-10, "14502": 1.7065150359485415e-06, "43848": -8.500370962671866e-10, "32434": -1.031340275403636e-06, "3170": 4.4061553694518807e-07, "6385": -4.697973565725988e-09, "37304": 7.402236406051088e-07, "27702": -2.618881402970813e-13, "15964": -1.3981836843868223e-07, "38597": -8.008768048739512e-08, "11209": -1.322031039308058e-06, "5041": -3.755687316697731e-09, "1233": -1.958623485620592e-08, "4353": -2.027305079366215e-08, "12684": -5.45027178944224e-09, "25849": -1.1473549541007877e-11, "33782": -7.699682003092789e-10, "44782": -1.222813637014042e-07, "30397": -1.1997778326389152e-09, "40675": 2.189017891396361e-07, "47892": -5.933073907726794e-07, "30442": -5.81937698029833e-08, "20211": -1.0953951914416393e-06, "22655": -9.01126617769421e-10, "35031": -1.1050039461224515e-07, "11674": -3.5225338271271944e-13, "33398": -1.464865473366217e-08, "2267": -8.528822093012423e-10, "13702": -5.66296121107257e-10, "46881": -5.278533721231327e-10, "13882": -3.442874429993026e-08, "36350": 2.875959420825598e-17, "46254": 1.3595788459497271e-06, "28158": -4.517726037017722e-12, "38132": 4.7629669097659644e-08, "19079": 8.246291116620341e-08, "40392": 1.8163319737141137e-07, "29893": -5.67950027285935e-11, "29126": 1.0075609679915942e-08, "31757": -2.157180915673962e-06, "15939": -2.150838781744824e-06, "32807": -4.26006625808828e-12, "28556": -1.2899140529043507e-06, "7090": -8.882595770032253e-10, "12596": -5.172136852138465e-08, "39948": -2.653234520977321e-09, "32997": -5.7581857504374057e-08, "28065": 7.751003749945085e-08, "45893": -6.219255510586663e-08, "27688": -2.693450795732133e-09, "29116": -1.3292184020130549e-10, "11375": -1.0973130182279078e-09, "32542": -1.871329757818785e-09, "22536": -4.612927000380296e-07, "41552": -4.323391422644818e-09, "4527": -2.8632880788581616e-11, "43162": -6.915200145840572e-08, "23604": 1.0359572115703486e-06, "44160": -4.42438308212445e-09, "15596": 1.4443974123423686e-06, "16331": -1.3291742106957827e-07, "23493": -2.551633904168682e-10, "34271": -6.634726901211252e-07, "20183": 7.621789733084876e-17, "17423": -2.645897438924294e-07, "8851": -5.272205498840776e-07, "31331": -7.009219871179084e-07, "35852": -2.730841117681848e-07, "36951": -1.6113268941353454e-08, "38960": -2.8519393877740606e-12, "34756": -2.471158921935057e-08, "41263": -7.101530741238093e-07, "41804": -8.373480381296261e-11, "41422": -2.097943024637061e-06, "13939": -8.779318418083992e-12, "3907": -5.453889007078772e-10, "7756": 5.446936484077014e-07, "46364": 2.6984084110635406e-17, "36239": -1.4830067729398877e-11, "15692": -2.044956001409637e-12, "24336": -6.584406975207457e-08, "45091": -8.262703659056569e-07, "2017": -1.1197341791557847e-06, "30572": -6.021363962993576e-10, "19776": -3.3286255529674236e-07, "25915": 4.262365393969958e-07, "38964": 1.361302182090185e-09, "7526": -3.2390451565333933e-07, "41732": -6.538105168374386e-08, "49453": -8.557806836506643e-07, "18190": -2.7512717792887997e-07, "25999": -4.853630275469811e-10, "34579": 4.267275060470198e-18, "34100": -4.1386880901550516e-12, "1662": 7.241570444053954e-21, "5704": 1.3302537778914765e-24, "19437": 1.464718679732111e-14, "6432": -8.499535168564332e-15, "33438": -2.459579861523555e-17, "34634": -6.3043272859053534e-12, "6080": -1.470087385158081e-09, "3065": 2.570380353006385e-09, "2401": 3.020361264154288e-14, "13563": 1.7646439796559528e-24, "36315": -2.281413773175256e-12, "25178": 1.6815359055264573e-14, "47929": -1.9683681767856953e-12, "161": -7.198745072267698e-12, "35904": -1.838143882730842e-17, "40609": -5.4834907919438575e-17, "17204": 1.7795368846856203e-24, "20570": -1.2990952714606041e-12, "21127": -1.2358085400014422e-25, "47681": 2.160434559030734e-16, "13244": 6.308833121926609e-26, "38728": -4.79627948468675e-10, "39781": 2.440766264501324e-14, "9062": 3.2700592078182145e-15, "45871": 5.658720732907091e-17, "44925": 1.1430311517711574e-14, "14046": 7.611696437393691e-30, "19637": 1.8516770419491763e-14, "7532": 7.928524878851063e-20, "27082": -9.875111034092288e-27, "17966": -3.078055734993142e-23, "24631": 1.473014181604341e-14, "11569": -2.3789020531239657e-08, "36647": -4.5254772151892553e-10, "12859": -5.512587053502216e-10, "4683": 4.4919225220457524e-26, "2598": -1.1049575501876686e-15, "1776": -7.467158944125807e-13, "33297": 1.3704017304619343e-14, "23": -1.9666167565962622e-12, "29701": -3.467974438114372e-16, "37602": -3.446949670138366e-11, "4573": -3.8227369827150944e-16, "27834": 1.1253566051585197e-21, "8013": -2.640583147694997e-07, "12260": -7.326268064433705e-12, "19872": 2.4350310044154652e-14, "38153": 1.5372562042325803e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_170.json <==
{"43597": -3.298417962371847e-12, "38589": -2.839008542143695e-12, "38838": -6.139974596461317e-13, "20462": -3.707432624788787e-11, "36162": 4.698510110756615e-06, "8119": 5.808732147220179e-15, "4616": 1.304784459730396e-13, "47637": -6.657714657354319e-11, "14317": 3.379453801244381e-06, "13937": -2.5821823845806335e-11, "24962": 6.379403227896319e-09, "46925": 2.617713988281589e-13, "14887": -2.638958829237481e-09, "49456": -7.982706834962217e-13, "18395": -8.489625669128031e-12, "34670": -7.940263897776578e-12, "45657": 1.886052647392944e-09, "6573": -4.366876597741015e-13, "10738": 3.332856777019111e-12, "9498": -2.4896813499708514e-09, "8350": -2.3522183549909426e-13, "27458": -1.1329386734315605e-10, "29359": -3.5576392526381895e-11, "25546": 6.548411715222996e-14, "23347": -8.075541645981288e-13, "43221": -1.3973954372109576e-12, "24904": -2.4258664521603635e-10, "49304": -5.8325667851022445e-08, "19032": 8.864302284002871e-15, "34140": 1.3562332696892554e-06, "19429": -5.655896757883472e-13, "15606": -3.3688118267205525e-11, "31999": -3.3101733160068036e-11, "17786": -4.131331365897495e-08, "45735": -7.661593581786974e-11, "18511": 1.1696076995804106e-07, "13345": 9.271546730360569e-08, "22702": -4.133185113608384e-12, "37208": -4.196238148623799e-11, "19567": -1.6775314470862668e-10, "19787": -1.0161896879523624e-09, "25356": -2.9155511338530005e-11, "45357": -1.95471069885933e-11, "25260": -4.552312589112262e-07, "14109": 1.089026913092539e-08, "29715": -4.41819247853914e-10, "19411": -1.7984410405347262e-08, "36149": -1.7248696915217465e-10, "1713": 2.420832631577774e-13, "18623": -1.3253694808312844e-09, "31859": -7.383096090052277e-08, "10792": -3.49954162870425e-11, "8919": 8.660112627012495e-09, "37584": 1.8346203733716343e-13, "49226": -1.1625498785861055e-08, "34126": -9.563347447283377e-08, "14847": -2.282508226869595e-08, "41761": -2.9799418488352103e-10, "36771": -6.9287128118267205e-12, "7734": 3.703831810480604e-14, "24076": -1.5965651911642453e-08, "20407": -1.205894850642153e-08, "25863": -2.071413179871584e-10, "22617": -1.8067987106462624e-09, "14911": -7.110621813577467e-11, "31002": -8.098908210740774e-08, "7360": 1.1200629614904756e-06, "29977": -2.144291855188385e-08, "33419": -1.1365566265908456e-08, "35756": -3.927067872278034e-12, "19308": -3.704089124312304e-08, "1843": -2.056491421598139e-09, "25810": -8.56407567084716e-08, "47182": -2.624333319545258e-07, "15003": -2.1362807356428704e-12, "44947": 7.531858727816143e-07, "27049": 6.217902637217776e-08, "49207": -1.934324700414436e-07, "7175": -5.510330325364521e-08, "18865": -5.362346122694817e-10, "30962": -2.2235377983292892e-08, "32473": -6.767916005401275e-08, "12275": -1.107765962293783e-10, "37499": 4.979809696114418e-14, "27053": -6.576983935246972e-08, "4585": -6.63701982261955e-09, "33075": -1.646369263141878e-09, "49695": -7.295952286767715e-09, "39323": -7.91374951680801e-12, "14000": -1.0122744864560218e-09, "21890": -7.968320447915289e-10, "42695": 6.401586372106749e-09, "43732": -8.159968256649108e-10, "47654": -1.2671501348204828e-10, "42307": -2.64205081423885e-11, "34010": -1.2117040704140436e-08, "22216": -1.4064292265525413e-11, "49079": 1.5502753569762717e-07, "16780": 1.2905012819540256e-14, "2062": -1.2055681963829556e-07, "5267": -3.671602826216258e-07, "25996": -1.9281239105328751e-10, "44492": 1.374584335245288e-10, "1611": -1.5652239226948694e-10, "44516": -2.3856061570626252e-09, "47642": -2.7470749199703937e-12, "8820": -9.73601130271895e-11, "24269": -5.809939335188474e-11, "45363": -4.88690997391128e-11, "11580": 8.082903946160513e-07, "49051": -9.249897514607142e-10, "13639": -2.2640110231009203e-08, "48466": -1.607292663018318e-15, "8492": -3.7235631245025047e-10, "33636": -2.759102724070317e-09, "11547": -9.607132511746386e-08, "18814": -1.5114828277873471e-09, "6094": -4.575793355332536e-10, "46765": -1.0363428865067803e-12, "46700": -2.0164270608802326e-06, "23520": -7.528390133515472e-10, "30494": -1.531215865213653e-08, "17140": -3.817397598027128e-08, "1469": -4.46114079011295e-09, "22416": 2.2725286821616286e-13, "7473": -8.166894938099745e-11, "34499": -6.525557004477545e-12, "3493": -2.3815957206352323e-07, "35015": -3.3865386050990764e-09, "41648": -8.930361311554336e-11, "11930": -2.284421540821313e-08, "42007": -3.9212894042961466e-10, "45652": -6.258327189812007e-10, "29854": -4.21788337590101e-09, "7257": -4.897482419607968e-11, "1190": -5.12615994097132e-09, "34508": 2.4921061481109064e-07, "39920": 3.173295795022568e-07, "41733": 2.4784194201056195e-14, "8918": -2.2553466039187953e-10, "40248": -6.065846436253963e-11, "18471": -9.732201711187827e-10, "48706": -1.586686615429045e-10, "21161": -1.5750284632076728e-08, "31279": -7.328056217392742e-11, "17701": 3.430538129123306e-07, "8595": -5.013570461565031e-11, "27990": 2.5416991888960183e-07, "13688": -1.0705838993096961e-10, "34909": -2.659007769523214e-08, "31601": -2.3604382448638717e-08, "40058": -3.3312438918464693e-10, "20748": 2.8798349376302212e-06, "49436": -7.205943575172569e-08, "11653": -7.490422504474736e-09, "35304": 1.222277001833305e-10, "7297": -1.0087873647535162e-08, "41462": -1.0251159643370755e-10, "17309": -6.492371085187187e-08, "14841": -7.949890523661907e-09, "24183": -7.3980723769295764e-09, "35384": 2.1328541688868385e-13, "29868": 2.754167879003011e-13, "23614": 1.435398377935826e-08, "17234": -1.9747870005915047e-09, "8943": -4.509672066888015e-07, "31854": -2.618421479638755e-09, "3685": -1.3777704310768968e-08, "41357": -1.8459411776916568e-08, "9545": -3.444765894755619e-08, "29134": -3.5159979094867566e-11, "40062": -9.922012544905101e-09, "4640": -8.27601376318654e-10, "6354": 6.611521768430662e-13, "46655": -1.811035588161758e-07, "34053": -1.7216034109424072e-07, "16472": -6.130878027477138e-09, "37955": -2.4112571939127747e-09, "17598": -7.746405294994929e-09, "24774": 7.604549523421156e-08, "28596": -2.933557841089396e-09, "8072": -1.5799662023141536e-08, "31110": -5.095687760636736e-10, "33837": -6.075273173422602e-09, "30752": -2.4061570513822517e-08, "25435": 1.1397560228942893e-07, "18788": -3.855752175874194e-11, "7364": -3.2201399324804925e-09, "12381": -1.4920581437039004e-10, "49872": 1.8634885634583043e-08, "1933": 2.267876553219139e-09, "11650": -2.553571789576381e-07, "10962": -7.086544684398177e-09, "40125": -2.2794210963184014e-11, "21194": 1.6391571433516106e-09, "40158": -3.135162955913984e-07, "15442": 3.7585483770447015e-13, "38038": -1.2024786721909209e-09, "47978": 8.197788474717527e-07, "1597": -1.515512541849784e-11, "21027": -6.530673137689069e-12, "45178": 4.860959453966557e-15, "9633": -5.0435229326240005e-08, "2673": -5.675013844269605e-12, "46650": 3.870617849399249e-15, "49563": -2.4831342670950107e-07, "13489": -7.992489337027564e-09, "25201": 2.017007628125021e-17, "17112": -1.9418928270953373e-12, "16793": -4.2158832848360195e-12, "11185": 7.461120886701963e-14, "21265": 5.298742130829814e-13, "10196": -9.502569842112507e-10, "15790": -3.966754008599693e-12, "27637": -5.950598347403968e-10, "46169": -2.6940633751637577e-11, "47448": -3.429607886573649e-08, "27558": -1.1116095544050353e-10, "28094": -1.7191298384844345e-10, "48083": -1.1777919750599608e-09, "26097": 1.070762131304831e-13, "17281": -4.4767342610718686e-11, "22824": -1.9952538821144117e-07, "6992": -1.4635121559081199e-08, "17859": -1.3294344791692225e-10, "1730": -1.0177783962839193e-11, "40686": 1.2896413181806565e-07, "1966": -8.566108711249854e-09, "43998": 1.1083246120321228e-16, "13732": -1.81930182724388e-11, "44601": -2.0477204998314846e-07, "22687": -5.255173900209353e-12, "33658": -1.3530673470540933e-07, "15590": 2.1331089563973726e-13, "34476": 1.0438981764507999e-13, "21481": -1.7910103399811604e-14, "16757": -1.6244819933675103e-09, "45205": -2.8547262331812817e-09, "7314": -6.728029688929382e-09, "575": -5.618806114826569e-11, "27760": -1.182786313336237e-09, "18817": -9.063876404979965e-08, "23448": -1.952701899238544e-15, "43783": -7.700567294932625e-08, "28476": -6.262644847154775e-10, "42936": -9.21481207311059e-12, "48347": -4.858072202296171e-07, "26605": -1.961837775565911e-10, "18485": -5.618435352516826e-07, "17193": -1.8285830748893117e-12, "23675": 2.623548069319124e-19, "17000": -1.391115578286417e-08, "38259": 2.059729970016903e-20, "37432": 2.522338126976257e-19, "49443": 7.856798949337339e-21, "11446": 1.204282479513793e-21, "40943": 4.0799688802804425e-24, "49100": 4.592777811437531e-15, "19928": -1.929775095277364e-07, "5429": 2.2910075690234554e-20, "45577": -9.815494462085858e-20, "8715": 2.2526211251473597e-16, "37491": 8.30249833676971e-24, "5943": 2.9237861973423166e-21, "35980": -3.436408796408941e-11, "7286": 5.444071594931208e-25, "36171": 1.116463273949982e-28, "30459": 1.0604979004135392e-22, "6780": -1.9838720888287753e-08, "7009": 4.06530215744952e-22, "38293": 1.870755395662684e-18, "18522": -1.6293050842465145e-21, "26181": 2.8739770302098e-14, "6459": 3.704492506767374e-16, "21839": -4.463142095484374e-12, "40785": 1.5998154491741455e-20, "47596": -8.890163627484071e-08, "47479": 1.737958650438336e-20, "39120": 3.963789395512728e-20, "42646": 1.8475353631184635e-20, "28391": 4.851554847153192e-16, "21243": 7.932887448788713e-21, "37341": 2.4627029778792e-15, "30188": 4.848447670748897e-22, "6273": -5.4185647968552075e-08, "22549": -5.415416209810908e-16, "49558": 2.7545387777899548e-14, "47429": 4.0508727286187735e-14, "21914": -6.568855182020883e-11, "35684": 1.0888902579608839e-07, "23402": 7.862268871906375e-16, "19537": -1.0323454919656161e-16, "25061": -7.676885516172405e-11, "25819": -1.9247078930639816e-10, "32827": 3.652786158052011e-18, "37159": 1.736984326027037e-17, "46331": 3.3132901415546285e-18, "22363": 6.99805218756875e-21, "3095": -2.4372330820199295e-09, "28089": 2.906831066541542e-14, "46145": 1.4406596308408635e-18, "30348": 1.3675277712075314e-23, "14095": -3.3734363050497374e-18, "25587": 9.605858665258566e-16, "7820": -1.8058198165971096e-12, "27554": -9.078209019887156e-16, "11298": -1.431711004858627e-17, "9333": 7.734921277388788e-23, "44220": 3.766421112521378e-21, "27766": 4.4997970195839564e-17, "17042": 1.8444282013190758e-19, "13355": 8.006317827777404e-23, "39558": 2.296214050319987e-28, "16527": -2.422167433675486e-18, "46077": -8.2507146742714e-18, "5762": 7.953465182113104e-21, "49629": 6.434270438977042e-21, "3212": 6.764288644249599e-22, "48789": -5.889827928623253e-15, "18920": 1.4470723929525498e-25, "40837": 8.645990305922169e-07, "22752": -4.264956163020482e-22, "33900": -3.347251931436043e-22, "26680": 1.0029884005664404e-21, "32687": 2.176023203478441e-22, "1192": 1.147464681035764e-16, "15583": 6.664014199558677e-23, "48413": 9.344298024918977e-24, "42941": 3.4692284287233565e-24, "20977": -3.31619848501089e-24, "1482": 2.618719816083652e-17, "13730": -3.515498226954383e-25, "46871": 8.884047469036316e-14, "6797": 1.227403033895831e-19, "15039": 5.26673106168718e-13, "28182": 3.935654672590198e-21, "28904": 1.685544637180104e-15, "41565": 2.083289398643863e-19, "18491": 1.2467201568913877e-19, "24545": 6.725348384861718e-07, "1922": 1.9895779231149497e-26, "38778": 6.3602630742480625e-19, "26943": -6.144872696859497e-26, "21611": 6.440976835520119e-17, "17168": -2.1196459521534991e-16, "30148": -2.2938411153167193e-13, "13390": 1.0311151263326576e-20, "49606": 4.372413645433597e-19, "21407": -6.448595997465834e-14, "31215": 9.722306507630008e-22, "9532": -6.973316146741126e-08, "40222": -7.973240201408771e-08, "30288": -3.574257902982936e-07, "20228": -4.247444394422928e-06, "14435": -1.3566275214316192e-08, "45983": 5.511965124778417e-13, "20870": -2.18399520690582e-09, "31438": -3.7358540794230066e-06, "2215": -6.883868475249244e-10, "14502": 2.714683091653569e-07, "43848": -2.721229908075884e-10, "32434": -1.4035001072443265e-07, "3170": 4.6327079417096684e-07, "6385": -2.3958412498359394e-07, "37304": 1.0227493021375267e-06, "27702": -2.6260422872695366e-13, "15964": 1.3633341495733475e-06, "38597": -7.832777271232771e-08, "11209": -1.3107332961226348e-06, "5041": -3.823236394140395e-09, "1233": 6.805210972515852e-08, "4353": -2.0134239164804058e-08, "12684": -7.416193437137508e-09, "25849": -1.149815138934418e-11, "33782": 7.570773435244815e-13, "44782": -1.4891504029890257e-08, "30397": -1.1947383082855367e-09, "40675": -1.6472894159846874e-09, "47892": -5.93781237512303e-07, "30442": -1.5659207974749734e-07, "20211": 2.2059584807720967e-06, "22655": -9.036564274644832e-10, "35031": -1.0997931809697548e-07, "11674": -3.473673714123049e-13, "33398": -1.3498933526534529e-08, "2267": -1.4374494927693604e-09, "13702": -1.7154615401804296e-12, "46881": -1.7884206615637055e-10, "13882": -3.4157039863202954e-08, "36350": 3.045958271595046e-17, "46254": 1.3566605048254132e-06, "28158": -4.498782422979186e-12, "38132": 5.512072220881237e-08, "19079": -4.0197779327399985e-08, "40392": 1.8113586008894345e-07, "29893": -5.640994268918398e-11, "29126": 1.0017163987185995e-08, "31757": -2.1468449631356634e-06, "15939": 6.36633856743174e-09, "32807": -2.0181725214618584e-12, "28556": -1.2850673556386027e-06, "7090": -8.885507329914333e-10, "12596": -1.489682688315952e-07, "39948": -2.6703261823968205e-09, "32997": 6.034833432977393e-08, "28065": 4.621134053195419e-08, "45893": -3.7303686895029387e-07, "27688": -5.286381998814704e-09, "29116": -1.3450889013721934e-10, "11375": -1.9818079621813922e-08, "32542": -1.873242228001004e-09, "22536": -4.685271335347352e-07, "41552": 4.879867621099265e-09, "4527": -2.881172384006092e-11, "43162": -6.982348850215203e-07, "23604": 1.2110795069020241e-06, "44160": -1.2148366579367575e-07, "15596": 1.426863377673726e-06, "16331": -1.641508617922227e-07, "23493": -1.435684991030195e-11, "34271": -6.635772251684102e-07, "20183": 7.931335276681e-18, "17423": 8.892556024875375e-07, "8851": -5.246913588052848e-07, "31331": -3.194698550146313e-08, "35852": -2.232454562545172e-06, "36951": -2.886765173570893e-07, "38960": -6.25284803860808e-16, "34756": -5.059349383884637e-09, "41263": -7.104143833203125e-07, "41804": -8.395478062750428e-11, "41422": -8.587358024669811e-08, "13939": -8.86517595444225e-12, "3907": -7.122767653466866e-12, "7756": 1.1568694446850714e-08, "46364": 2.661639074782701e-17, "36239": -1.5336319020287092e-11, "15692": -2.037940129151483e-12, "24336": -3.085871488894831e-11, "45091": -3.925244413949258e-07, "2017": -9.137038148310239e-08, "30572": -1.9048677302180295e-08, "19776": -3.7736459290727e-08, "25915": -3.911338808393339e-09, "38964": 1.2509424607287656e-09, "7526": -1.0484450641001786e-08, "41732": -4.582856760748655e-08, "49453": -1.1383834319644848e-08, "18190": -2.820899851485592e-07, "25999": -4.861093194641342e-10, "34579": 4.269344666362805e-18, "34100": -4.0980821167102555e-12, "1662": -2.6048326943698055e-18, "5704": 1.2708787228051626e-26, "19437": 1.4530834963554472e-14, "6432": 6.211169782438433e-16, "33438": -2.5450041268708864e-17, "34634": -6.31137850315433e-12, "6080": -1.4643213308573877e-09, "3065": 2.5749338217195827e-09, "2401": 3.040353613401742e-14, "13563": 2.3748239770943155e-22, "36315": 3.817236138997388e-15, "25178": 8.83066135406313e-14, "47929": 6.430335322375746e-14, "161": -3.7747435385759864e-12, "35904": -7.059437280213356e-18, "40609": -4.09615207124829e-17, "17204": 1.7701811915649254e-24, "20570": -1.2955097064559773e-12, "21127": -1.239705266354201e-25, "47681": 2.13226462548522e-16, "13244": 6.260093227638012e-26, "38728": -4.785193907785867e-10, "39781": -1.2995372139501526e-11, "9062": 3.2367096148606814e-15, "45871": 1.714567929950197e-16, "44925": 1.1232837644520495e-14, "14046": 2.21312221028183e-30, "19637": -7.520069289501663e-11, "7532": 7.98637582294149e-20, "27082": -9.727121806793595e-27, "17966": -4.614226411399875e-22, "24631": 1.4804523167273598e-14, "11569": -5.570221617290372e-08, "36647": -4.490430527415157e-10, "12859": -5.5284665734234295e-11, "4683": 4.4902184592309585e-26, "2598": -1.1075999753457468e-15, "1776": -7.421593721523845e-13, "33297": 1.3455361465590423e-14, "23": -1.967903921415437e-12, "29701": -3.4341185312126174e-16, "37602": -3.42965864041922e-11, "4573": -1.710178155231272e-14, "27834": 1.5665430783864803e-18, "8013": -2.6290379651072726e-07, "12260": -5.533270286406378e-09, "19872": 2.2940606662566476e-14, "38153": 1.5374905205733342e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_172.json <==
{"43597": -6.928572299225166e-12, "38589": -2.853958389059663e-12, "38838": -6.129759785693245e-13, "20462": -1.8460437345435565e-10, "36162": 4.699982127931435e-06, "8119": 4.974793905813957e-15, "4616": 1.2802336502113626e-13, "47637": -8.822022279364461e-11, "14317": 3.3902385894180043e-06, "13937": -2.5956998703224876e-11, "24962": 7.067447960196205e-09, "46925": 2.5992863460569393e-13, "14887": -1.6342543984748659e-09, "49456": -7.961809922289731e-13, "18395": -8.565614363631457e-12, "34670": 2.9066802946769305e-14, "45657": 1.848961428407847e-09, "6573": -4.3868993724119343e-13, "10738": 3.509076059241001e-12, "9498": -4.035889400455517e-10, "8350": -9.827574951742912e-13, "27458": -1.1379615305617818e-10, "29359": 8.658658859350687e-12, "25546": 4.305623782854817e-13, "23347": -7.977319434367136e-13, "43221": 5.865222722648347e-14, "24904": -7.417942128606914e-12, "49304": 1.2203007599964621e-06, "19032": 8.80534286164334e-15, "34140": 9.72873976934352e-08, "19429": -2.6084830909850476e-13, "15606": -3.3689006445625225e-11, "31999": -7.925493594740374e-11, "17786": -4.152507671051353e-08, "45735": -8.185100167090731e-12, "18511": 9.511346377166774e-08, "13345": 1.580378068410937e-07, "22702": -3.994906402210452e-12, "37208": -4.103745468442277e-11, "19567": -1.654281434060323e-10, "19787": -6.993636780805446e-09, "25356": -2.9129105377778686e-11, "45357": 9.5810031186961e-15, "25260": -4.6168895551090827e-07, "14109": 1.0812078343747089e-08, "29715": -4.394703767562902e-10, "19411": -5.657041768358795e-08, "36149": -7.184539629889741e-10, "1713": 2.4034512444495726e-13, "18623": -1.3625049699594882e-10, "31859": -7.807845747720421e-08, "10792": -2.24468266196709e-09, "8919": -2.9032445780785565e-08, "37584": 1.8366856429849476e-13, "49226": -1.5811235654084044e-09, "34126": -1.6156634785602364e-07, "14847": -2.2831791568478366e-08, "41761": -2.949020749820619e-10, "36771": -6.961182498488316e-12, "7734": -7.731234272570497e-13, "24076": -1.5801807862203532e-08, "20407": -1.197983756640042e-08, "25863": -2.069789895031704e-10, "22617": -2.1536570216085238e-07, "14911": -7.086482789464554e-11, "31002": -9.8698267336772e-09, "7360": 1.1295620652163052e-06, "29977": -2.122101605550597e-08, "33419": 5.63982496259996e-07, "35756": -7.590769679488574e-11, "19308": -2.957480704779414e-09, "1843": -2.0521975230280987e-09, "25810": -7.31634983708318e-08, "47182": -3.850397689575402e-08, "15003": -3.36541341669494e-12, "44947": 7.511929425163544e-07, "27049": 2.1926775843894575e-06, "49207": -1.9249858951297938e-07, "7175": -5.504915989718029e-08, "18865": -6.946181407840868e-10, "30962": -2.2662047793886586e-09, "32473": -8.175796040177374e-08, "12275": -3.982441931782432e-09, "37499": 3.2692195617300968e-09, "27053": -6.181095102419931e-08, "4585": -6.538325880711682e-09, "33075": 2.6316087087252527e-07, "49695": -5.053383489439511e-08, "39323": -7.907669311024712e-12, "14000": -2.0686738366748614e-07, "21890": -2.443714564037691e-08, "42695": -2.1984181142187253e-09, "43732": -8.07848454797977e-10, "47654": -1.261295512478e-10, "42307": -4.3390779858043516e-10, "34010": 2.8281888830861135e-08, "22216": -1.4132987315174095e-11, "49079": 9.765834363406611e-08, "16780": -4.060448591941546e-12, "2062": -1.2339840793629264e-07, "5267": -4.137727671604807e-07, "25996": 2.0779292175809871e-10, "44492": -4.697203515036108e-09, "1611": -3.1325793070635655e-09, "44516": -1.1099869912101212e-09, "47642": -5.7539202569234504e-11, "8820": -1.3507920115785055e-08, "24269": -1.4912860876736822e-11, "45363": -4.897254476943225e-11, "11580": 2.050701596090221e-06, "49051": -1.8378944199870517e-10, "13639": -2.3272267668517088e-08, "48466": -2.082746782927202e-14, "8492": -1.6179986517261824e-10, "33636": -2.7457021101184864e-09, "11547": 1.1721717783075292e-06, "18814": -1.5059513636117572e-09, "6094": -4.566572953113024e-10, "46765": -1.031311104224275e-12, "46700": -2.014665597016574e-06, "23520": -5.137848813063783e-09, "30494": -1.5575903233866484e-08, "17140": -2.798966214356824e-08, "1469": -1.526465354118045e-08, "22416": 2.293775792135827e-13, "7473": -2.2208946487412007e-11, "34499": -6.5139039995276704e-12, "3493": -2.3711484686828044e-07, "35015": -3.1915143861027673e-09, "41648": -1.367895352544224e-09, "11930": -3.016971117375533e-09, "42007": -1.109140335131542e-09, "45652": -6.276684172412672e-10, "29854": -1.891822343225158e-08, "7257": -7.848726668591155e-10, "1190": -2.0425844349247768e-10, "34508": 2.500930236237764e-07, "39920": 3.1625233987142565e-07, "41733": 2.4744410757589555e-14, "8918": -2.8698581705510762e-11, "40248": -6.068970326289502e-11, "18471": -9.527710842505144e-10, "48706": -1.2666236115510543e-10, "21161": -1.5827838595328103e-08, "31279": -7.298443793768428e-11, "17701": 1.1834827091661282e-06, "8595": -2.2009245120857557e-11, "27990": 2.5320647978333e-07, "13688": -1.0849710019300574e-10, "34909": -2.6422281251825552e-08, "31601": -4.205529791079243e-08, "40058": -7.218936559638678e-10, "20748": 3.0346925541380187e-06, "49436": -1.5840043943171622e-08, "11653": -1.2723443632012277e-08, "35304": -1.418104939032716e-10, "7297": -1.0063341271404624e-08, "41462": -4.597978886522469e-09, "17309": -2.5409971904366557e-09, "14841": -8.404031248687716e-09, "24183": -5.449566353732394e-10, "35384": 2.1399445800443506e-13, "29868": -1.9218170110857358e-10, "23614": 8.520647298837503e-08, "17234": -1.949489236707791e-09, "8943": -4.233064885283966e-07, "31854": -1.985042796803782e-09, "3685": -1.3385267116916566e-08, "41357": -1.2727631171216558e-09, "9545": -3.4469245235868584e-08, "29134": -3.4652329616857713e-11, "40062": -7.702147364341272e-09, "4640": -4.844700196571239e-10, "6354": 6.829069644845309e-13, "46655": -1.7173658051206075e-08, "34053": -4.636434880467277e-08, "16472": -1.3028280676508075e-09, "37955": -2.3772210866468413e-09, "17598": -4.56355930822383e-09, "24774": 8.169507026423162e-08, "28596": -1.8117869871048242e-08, "8072": -1.553539874521448e-08, "31110": -3.628140288203241e-10, "33837": -3.554703198460629e-08, "30752": -2.3544222571558748e-08, "25435": 1.222883838636335e-07, "18788": -3.457761160730044e-11, "7364": -1.0410051487497185e-08, "12381": -1.6104952094142533e-10, "49872": -3.591417996329227e-10, "1933": -2.7353257436857348e-09, "11650": -2.529595235500892e-07, "10962": -6.823196674332621e-09, "40125": -9.637577704779687e-07, "21194": -1.8509067542527013e-11, "40158": -1.877273447803418e-08, "15442": 1.457634468855773e-13, "38038": -1.535218951964623e-09, "47978": -1.3569419365921931e-08, "1597": -1.4792332289625953e-11, "21027": -6.580808814549144e-12, "45178": 4.856712430769024e-15, "9633": -5.0404601381615066e-08, "2673": -5.669119687579105e-12, "46650": 3.8888637861160535e-15, "49563": -1.8157146541852853e-07, "13489": -7.72445751806572e-09, "25201": 2.0149173427170993e-17, "17112": -8.16502282452447e-11, "16793": 1.6203090183187748e-15, "11185": 7.478310234520363e-14, "21265": 5.289904256820799e-13, "10196": -2.1619589452015475e-10, "15790": -3.957419895256331e-12, "27637": 3.3429398030131174e-13, "46169": -7.131824644734941e-12, "47448": -3.4084049360672e-08, "27558": -1.1097889968114671e-10, "28094": -2.0755308582920406e-08, "48083": -8.937040263390372e-08, "26097": 2.9977617474951854e-14, "17281": -1.0734879651863594e-10, "22824": -2.5722607688294374e-07, "6992": -1.3834529966061382e-08, "17859": -1.3049593350356048e-10, "1730": -2.485169535437759e-11, "40686": 1.144100210126453e-07, "1966": -8.560368414123332e-09, "43998": 8.277914757739285e-14, "13732": 3.207464065939185e-14, "44601": -4.5872472043129164e-08, "22687": -5.244954644212374e-12, "33658": -9.796697497677087e-08, "15590": -1.7153632680955155e-10, "34476": 1.0441551323656789e-13, "21481": 3.8937975836272204e-14, "16757": -1.2748820887864554e-09, "45205": -4.0161030057106473e-10, "7314": -6.7432015526947e-09, "575": -1.7348314784726426e-08, "27760": -1.2441374319660525e-11, "18817": -9.171539261387807e-08, "23448": -1.8686048683451114e-15, "43783": -5.845728878739465e-07, "28476": -6.227396376345951e-10, "42936": -9.179953672222574e-12, "48347": -4.898343490822299e-07, "26605": -5.799941638073847e-10, "18485": -2.3116015768209763e-08, "17193": -2.2958141464302084e-12, "23675": 1.9346807405813944e-18, "17000": 2.1304430387805023e-14, "38259": 1.630909652571283e-23, "37432": 2.507465161068612e-19, "49443": 7.755474978854562e-21, "11446": 4.20266063775052e-22, "40943": 4.393076823930325e-16, "49100": 4.561553212386422e-15, "19928": -3.809571182955551e-07, "5429": 2.2772574684856086e-20, "45577": 3.145517130415984e-19, "8715": 2.2443959058339284e-16, "37491": 8.153988171613708e-24, "5943": 3.0247422178553498e-21, "35980": -2.9126329792461547e-08, "7286": 5.454395318990222e-25, "36171": -4.998190352183217e-24, "30459": -1.5437211165660928e-24, "6780": -2.0532162636754947e-08, "7009": 4.051041066896062e-22, "38293": 1.8561397346243313e-18, "18522": -4.1918236485472752e-16, "26181": 2.316927337107314e-16, "6459": 3.695210613852243e-16, "21839": 1.1688175875426568e-15, "40785": 1.6012310266208622e-20, "47596": -9.183490590203292e-08, "47479": 1.6650008357350187e-20, "39120": 3.955193179490712e-20, "42646": 1.8415242480693892e-20, "28391": 4.828157150172068e-16, "21243": 7.889845784161113e-21, "37341": -5.095134869570472e-10, "30188": 1.1916664605594212e-21, "6273": -5.56419728070523e-08, "22549": -5.102305186902435e-16, "49558": 2.7476696794009013e-14, "47429": -2.022723785341518e-12, "21914": -6.595732987557668e-11, "35684": -1.987410513937249e-10, "23402": 7.81942012208274e-16, "19537": 1.133584934464259e-15, "25061": -7.70523853055316e-11, "25819": -1.9536106066198045e-10, "32827": 8.697367932468935e-22, "37159": 1.7393436105701608e-17, "46331": 2.9758329432874543e-16, "22363": 7.049434320775071e-21, "3095": -2.4101849405155917e-09, "28089": 3.038504646357004e-16, "46145": 1.4193616946215778e-18, "30348": 4.8584057281960573e-26, "14095": -2.0204575689380593e-24, "25587": 9.642922709448046e-16, "7820": 2.292891787894491e-12, "27554": 1.7951389281203326e-17, "11298": -3.157916174887363e-16, "9333": 4.0443208017168194e-16, "44220": 3.734993903799331e-21, "27766": 1.2993190210799862e-19, "17042": 1.3115398598281483e-16, "13355": 8.056044463798916e-23, "39558": 1.045353481875384e-26, "16527": -2.438190956116404e-18, "46077": -7.788754154495235e-18, "5762": 7.7364239753717e-21, "49629": 6.504200724170801e-21, "3212": 5.620535247423248e-22, "48789": -5.8456335610837865e-15, "18920": 1.2067037397565187e-22, "40837": 8.556414172744553e-07, "22752": 3.097947336034833e-23, "33900": 1.1346917261120927e-19, "26680": 9.954493641803263e-22, "32687": 2.2370923971395823e-22, "1192": 1.470215311115266e-18, "15583": -1.3879300050686156e-21, "48413": 8.976307823268764e-24, "42941": 3.663878279364831e-24, "20977": -3.34942688406061e-24, "1482": 2.6342810686392446e-17, "13730": 3.0089346186348767e-19, "46871": -7.738716411055126e-16, "6797": 1.2839494236873828e-20, "15039": 1.725021391192367e-14, "28182": 3.95986666917228e-21, "28904": 6.469464856407106e-15, "41565": 2.1076651188260936e-19, "18491": -1.057345612236276e-23, "24545": 6.693474574603897e-07, "1922": 2.8790576516109127e-27, "38778": 6.245841248065134e-19, "26943": -6.000302842621267e-26, "21611": 6.465444838039437e-17, "17168": -2.308707411749803e-16, "30148": 1.514918468448201e-10, "13390": 1.0268623355407553e-20, "49606": 4.497285347692485e-19, "21407": -7.204071459385522e-14, "31215": 9.98951553189822e-22, "9532": -3.6436937023154314e-08, "40222": -7.996209205884952e-08, "30288": -8.097587738120637e-07, "20228": -4.3857653508894145e-06, "14435": -1.3606064719340338e-08, "45983": -3.709942780500547e-13, "20870": -2.2632402618683045e-09, "31438": -3.7270211805662257e-07, "2215": -6.869634860962037e-10, "14502": 2.591730492440547e-07, "43848": -2.71944300411775e-10, "32434": -1.0518000408410444e-06, "3170": 4.3483910872055276e-07, "6385": -2.377782379880955e-07, "37304": 7.326535182983207e-07, "27702": -6.352151877414558e-12, "15964": -1.3909061635786202e-07, "38597": -6.170782551606635e-09, "11209": -1.3386136288318085e-06, "5041": -3.729378583727794e-09, "1233": -1.9706341447545128e-08, "4353": -9.348902901828993e-11, "12684": -5.514984025012382e-09, "25849": -7.2189556554747014e-09, "33782": 7.547540066890623e-13, "44782": -1.2149519079684978e-07, "30397": -9.589438965118546e-11, "40675": -1.6617169862342962e-09, "47892": -3.963371852933051e-07, "30442": -5.837079797288425e-08, "20211": 2.1711668978241505e-06, "22655": -3.3202172122770435e-09, "35031": -2.2048176617772697e-08, "11674": -5.675567654739311e-12, "33398": -1.3428154588268626e-08, "2267": -1.5333908587322753e-09, "13702": -1.7165253593520724e-12, "46881": -5.27485943813133e-10, "13882": -1.082688605436033e-09, "36350": 3.024611056090767e-17, "46254": 1.3500994100468233e-06, "28158": -3.2664509118374152e-12, "38132": 1.495791252636991e-06, "19079": 8.15254281860689e-08, "40392": 6.498119091702392e-07, "29893": -7.672552870818805e-11, "29126": 8.317370792099155e-09, "31757": -1.805594251891307e-08, "15939": 5.735573793685944e-09, "32807": -2.0077628795633906e-12, "28556": -1.3528040199162206e-06, "7090": 1.5764334282408754e-10, "12596": -1.4814858673162234e-07, "39948": -2.6746556081036488e-09, "32997": -5.914536771456369e-08, "28065": 7.443565408493669e-08, "45893": -6.37981401041543e-08, "27688": -5.5988724767530584e-09, "29116": -1.3613825344815922e-10, "11375": -1.9737782963602513e-08, "32542": -3.762056777212308e-10, "22536": -4.660509489440301e-07, "41552": -5.147982484743352e-09, "4527": -9.443818643761759e-11, "43162": -7.362358473983477e-07, "23604": 1.1695822195179062e-06, "44160": -4.510896101095341e-09, "15596": 1.1451070349721704e-06, "16331": -1.4098766598635848e-07, "23493": -1.4384747733242609e-11, "34271": -6.890456916153198e-07, "20183": 7.92828628894313e-18, "17423": -2.902613687183475e-07, "8851": -4.4480708538685576e-07, "31331": -3.569953932469616e-08, "35852": -2.2366268694895552e-06, "36951": -2.81391123735375e-08, "38960": -2.8198457024258827e-12, "34756": -5.102990030536603e-09, "41263": -7.2103779302779e-07, "41804": -8.533598827575872e-11, "41422": -2.111848516506143e-06, "13939": -9.05520623761813e-12, "3907": -5.582491691136227e-10, "7756": 5.326331802280038e-07, "46364": 2.6970316516520073e-17, "36239": -1.1754474060765574e-09, "15692": -1.8776122150121477e-12, "24336": -3.0867898515030134e-11, "45091": -3.9284316244447837e-07, "2017": -9.151128921303098e-08, "30572": -6.056473655924322e-10, "19776": -3.874387033420135e-08, "25915": -5.736366048836317e-09, "38964": 7.852806049868377e-08, "7526": -3.1969980796020536e-07, "41732": -4.620291349510808e-08, "49453": -1.1493646923099732e-08, "18190": -4.782021392202296e-07, "25999": -3.972767004256639e-09, "34579": 4.255548948106646e-18, "34100": -4.11128726549026e-12, "1662": 7.197176532995285e-21, "5704": 1.3316832924593502e-24, "19437": 1.2357694010342417e-14, "6432": 6.91850899724037e-16, "33438": -9.71237199958461e-16, "34634": -8.274839689327573e-14, "6080": -1.4639307543973246e-09, "3065": -8.782249372174533e-10, "2401": 5.3873219904229663e-14, "13563": 2.321582303096884e-22, "36315": 3.9847864557443404e-15, "25178": 8.929516197644927e-14, "47929": -1.9797715983954634e-12, "161": -3.744577564690488e-12, "35904": -1.8034234728272962e-17, "40609": -4.05808588120309e-17, "17204": -5.973943878791656e-18, "20570": -1.2836367168853058e-12, "21127": -1.2172578595175879e-25, "47681": 2.131079573452452e-16, "13244": 2.8535722058428252e-27, "38728": -2.091306077964261e-12, "39781": -1.289281008343135e-11, "9062": -4.500794702211319e-12, "45871": 1.7562269955296336e-16, "44925": 2.047904379103428e-16, "14046": 3.42770992970964e-30, "19637": -7.519345562867485e-11, "7532": 1.2600918973354408e-25, "27082": 2.5233779687429474e-28, "17966": -3.052178888491358e-23, "24631": 1.5062407430262853e-14, "11569": -2.3672933835428012e-08, "36647": -3.772830936554783e-10, "12859": -5.52646053919581e-11, "4683": 4.4889097513151485e-26, "2598": -1.1084687135122745e-15, "1776": 3.7428996805134035e-14, "33297": 1.3289340466829738e-14, "23": -1.9548553314291395e-12, "29701": -3.297841126158503e-14, "37602": -3.4598768294813453e-11, "4573": -1.5819019610397757e-14, "27834": 1.6090591278959403e-18, "8013": -3.7472066338750665e-08, "12260": -7.280917188601244e-12, "19872": 2.1615959619036146e-13, "38153": 1.9724380200268368e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_174.json <==
{"43597": -6.8312538785419985e-12, "38589": -2.8568031187198306e-12, "38838": -6.17685535966167e-13, "20462": -3.7101599570377175e-11, "36162": 4.570421879179776e-06, "8119": 5.823521342479239e-15, "4616": 1.3030998806048966e-13, "47637": -6.708615607475821e-11, "14317": 3.3518526834086515e-06, "13937": -2.5888367838344806e-11, "24962": 6.524051965328681e-09, "46925": 2.6135433335745806e-13, "14887": -1.6774502897831667e-09, "49456": -7.938659495401734e-13, "18395": -8.50268640217866e-12, "34670": 2.8724845581567376e-14, "45657": -7.952795755272746e-08, "6573": -4.354470885432893e-13, "10738": -2.4452592728430034e-11, "9498": -2.3070541033121117e-09, "8350": -2.3548760055662477e-13, "27458": -1.135134555796391e-10, "29359": -3.588311592306326e-11, "25546": 6.533966076527342e-14, "23347": -8.060617060975939e-13, "43221": 5.827459283354319e-14, "24904": -7.268184318287574e-12, "49304": -5.999635988018781e-08, "19032": 8.864557240919994e-15, "34140": 1.3516544186131796e-06, "19429": -2.534167537274201e-13, "15606": -4.6492116823060314e-09, "31999": -8.040400983899687e-11, "17786": 1.15400649036701e-08, "45735": -8.228925353626071e-12, "18511": 1.17120620757305e-07, "13345": 9.311307280768233e-08, "22702": -6.2744826695437794e-12, "37208": -4.1457802468780613e-11, "19567": -1.6842480188294928e-10, "19787": -6.932296958694906e-09, "25356": -3.0340702172892975e-11, "45357": -1.9536795792252093e-11, "25260": 7.652904088217838e-08, "14109": 2.0353299046149687e-09, "29715": -1.9293459885272313e-10, "19411": -5.632534083588325e-08, "36149": -7.169330129563889e-10, "1713": 2.4180822817167213e-13, "18623": -1.328545384815527e-09, "31859": -5.693432285625022e-07, "10792": -2.2563209078896307e-09, "8919": 8.313303823115348e-09, "37584": -2.3655274787592884e-12, "49226": -1.1684072376283439e-08, "34126": -1.666497553287627e-07, "14847": -1.302064983610407e-10, "41761": -2.989281044918357e-10, "36771": 7.838973359319823e-10, "7734": -7.738866513763709e-13, "24076": -1.2192925780141195e-08, "20407": -4.137946874038789e-09, "25863": -7.566420268112495e-10, "22617": -2.1443814546273643e-07, "14911": -7.079468955506485e-11, "31002": -8.031486942172705e-08, "7360": -2.7995810114589403e-08, "29977": -1.0564028229964606e-07, "33419": 5.643178155878559e-07, "35756": -7.52903225875734e-11, "19308": -3.702704276520308e-08, "1843": -1.1776644104344314e-09, "25810": -8.512863303167251e-08, "47182": -3.834129813640175e-08, "15003": -2.1618496923170305e-12, "44947": 8.590650679707323e-08, "27049": 5.613233611256874e-08, "49207": -1.9456665256711858e-07, "7175": -2.1225595503437944e-08, "18865": -5.356128873756916e-10, "30962": -2.2734352178588324e-09, "32473": -6.83546019786263e-08, "12275": -1.1100357438786901e-10, "37499": 4.995990397099227e-14, "27053": -7.982202676615202e-10, "4585": -2.386338238125063e-08, "33075": -1.6394789970064494e-09, "49695": -5.2322185695174994e-08, "39323": -6.917111328164083e-09, "14000": -2.0763019392688875e-07, "21890": -2.4677287768781753e-08, "42695": -2.1898103330642016e-09, "43732": -2.0143313406162378e-10, "47654": -5.7833302591348e-09, "42307": -4.368253536668476e-10, "34010": 4.07425275739115e-08, "22216": -1.4096514754091682e-11, "49079": 1.5540859976681531e-07, "16780": 1.287307290116519e-14, "2062": -1.2172856145298283e-07, "5267": -4.2416095880071225e-07, "25996": 1.9238480253314094e-10, "44492": -4.783323959145491e-09, "1611": -1.559655876670618e-10, "44516": -2.381042474297601e-09, "47642": -2.745676082327453e-12, "8820": -9.732239319992786e-11, "24269": -5.801827768214807e-11, "45363": -4.8694381860059366e-11, "11580": 8.112476734822849e-07, "49051": -9.251526211784267e-10, "13639": -5.8533498048518595e-09, "48466": -1.597123503090938e-15, "8492": -1.6152888748788286e-10, "33636": -2.3438730956115705e-09, "11547": 1.195753384308773e-06, "18814": -1.7216448267021178e-09, "6094": -6.310255096231288e-11, "46765": -1.0339098284115056e-12, "46700": -2.0217939891153947e-06, "23520": -5.2478892342833205e-09, "30494": -1.5253114327151707e-08, "17140": -2.8189568013203825e-08, "1469": -4.451530699611794e-09, "22416": 2.277421957616599e-13, "7473": -8.148460378665234e-11, "34499": -4.219808530381286e-11, "3493": -2.387993447428016e-07, "35015": -1.3932579048803184e-11, "41648": -8.922659139320999e-11, "11930": -2.2815482836335832e-08, "42007": -1.1185098403032612e-09, "45652": -1.2863162141343865e-12, "29854": -4.179590451514059e-09, "7257": -4.881546555868255e-11, "1190": -5.1173438819773764e-09, "34508": 2.506799887669331e-07, "39920": 7.307079386009718e-08, "41733": 4.094916246366598e-12, "8918": -2.873434823413845e-11, "40248": -1.0076800505132155e-12, "18471": -1.6171472147497035e-11, "48706": -1.5808078457357766e-10, "21161": -4.70712857580935e-10, "31279": -7.300251375630396e-11, "17701": 3.4184719766017224e-07, "8595": -4.93659141342917e-11, "27990": 3.514828108563961e-07, "13688": -5.897748067695829e-09, "34909": -2.6541718156636307e-08, "31601": -4.3498832980048974e-08, "40058": -3.316744934256377e-10, "20748": 2.845051540134591e-06, "49436": 2.0637871784856543e-06, "11653": -7.467292562068906e-09, "35304": 1.253236264764368e-10, "7297": -4.180575174927981e-08, "41462": -1.0325529320454052e-10, "17309": -2.6815984988104447e-09, "14841": -8.73849614890787e-09, "24183": -5.412913450797419e-10, "35384": -4.1274941797730946e-11, "29868": 2.783998617576777e-13, "23614": 1.492925427726277e-08, "17234": -1.9755872493476545e-09, "8943": -4.2679073430917924e-07, "31854": -2.619377825752167e-09, "3685": -1.3693363776212664e-08, "41357": -1.8584648486807964e-08, "9545": -4.967497080343719e-09, "29134": -2.2502046448380497e-08, "40062": -2.722461722726166e-08, "4640": -4.968615519018726e-10, "6354": 6.887489710505346e-13, "46655": -1.775388795977051e-07, "34053": -4.713593426686202e-08, "16472": -1.3104416440867794e-09, "37955": -9.357571384427388e-10, "17598": -7.657425804552531e-09, "24774": 9.020735092235554e-08, "28596": -2.957616596077628e-09, "8072": -8.689942987416543e-09, "31110": -5.117735124571254e-10, "33837": -6.090552062687493e-09, "30752": -4.547450416225729e-09, "25435": 1.0748553336270561e-07, "18788": -3.5999307701484184e-11, "7364": -3.0574909271052775e-09, "12381": -1.6581332140663818e-10, "49872": -3.8384784240008685e-10, "1933": -2.743982818742552e-09, "11650": -2.5167861394947977e-07, "10962": -1.6834958982414605e-09, "40125": -9.774281579666422e-07, "21194": 1.6476031650114464e-09, "40158": -1.8869352302886e-08, "15442": 1.4644921831220153e-13, "38038": -1.1982302927648902e-09, "47978": 8.351502742698358e-07, "1597": -1.5167735123444714e-11, "21027": -6.5172598220919475e-12, "45178": 4.854000654788389e-15, "9633": -5.0298897491529715e-08, "2673": -5.642394537708206e-12, "46650": -1.6968692076457792e-12, "49563": -2.4764801764831645e-07, "13489": -8.052724709273207e-09, "25201": 7.44884942805719e-17, "17112": -8.125165124051037e-11, "16793": -4.209313019670757e-12, "11185": 7.464364684076769e-14, "21265": -3.1117688720910808e-12, "10196": -9.494031116830115e-10, "15790": -3.963422905844949e-12, "27637": 3.3460370975693654e-13, "46169": -7.179219024822103e-12, "47448": -1.0961753726945744e-09, "27558": -1.2975323926411875e-08, "28094": -1.730572907199246e-10, "48083": -9.03822510167629e-08, "26097": 2.990360373602077e-14, "17281": -1.072689853609532e-10, "22824": -1.9789990801655222e-07, "6992": 9.118082289205631e-09, "17859": -9.82375986113837e-11, "1730": -2.485428182708027e-11, "40686": 1.0351150336873616e-07, "1966": -3.320506536397261e-08, "43998": 1.1091263816562582e-16, "13732": 3.208183027504814e-14, "44601": -4.5611237453613285e-08, "22687": -1.9580732434770765e-12, "33658": -1.340717545872394e-07, "15590": -1.7173180932861243e-10, "34476": 1.0412967011005567e-13, "21481": -1.7831727441202164e-14, "16757": -1.3022364298009848e-09, "45205": -4.3786987924399057e-10, "7314": -5.728451935027579e-09, "575": -5.610199804717553e-11, "27760": -1.180257225286141e-09, "18817": -9.125825073397209e-08, "23448": -2.0682706510454472e-15, "43783": -7.693020620536117e-08, "28476": -6.255427287271687e-10, "42936": -5.072576907128035e-12, "48347": -4.847237278227112e-07, "26605": -5.816997439289651e-10, "18485": -2.3143757132970677e-08, "17193": -2.2882002282537117e-12, "23675": 1.9525261283214603e-18, "17000": 2.125717950187539e-14, "38259": 2.0557893914386255e-20, "37432": -5.7446317668075064e-12, "49443": 7.766363228343431e-21, "11446": 4.133232295284422e-22, "40943": 4.049908941056543e-24, "49100": 4.3948858808546754e-20, "19928": -3.8756178355470183e-07, "5429": 2.3400555827180853e-21, "45577": -9.899536012321246e-20, "8715": -2.320947743384724e-23, "37491": 1.0208909066012186e-15, "5943": 2.9756822892056075e-21, "35980": -2.862399384184755e-08, "7286": 5.446537278298089e-25, "36171": -4.995550823594347e-24, "30459": 1.024596398854824e-22, "6780": -1.9419712060653183e-08, "7009": 4.052676343998149e-22, "38293": 1.8715356337754745e-18, "18522": -1.6515501034930822e-21, "26181": 2.3137012003694593e-16, "6459": 3.699000027500022e-16, "21839": 1.129683818346561e-15, "40785": 1.6319134496741842e-20, "47596": 3.611673804471138e-08, "47479": 1.767912766811699e-20, "39120": 3.962843630804547e-20, "42646": 1.840532600686606e-20, "28391": 4.833589807737521e-16, "21243": 7.918837495278816e-21, "37341": 2.4504929979445294e-15, "30188": 4.850404550664824e-22, "6273": -2.6400806518722675e-07, "22549": 1.0281705572224249e-21, "49558": 4.2783024302092687e-13, "47429": 4.038256681089189e-14, "21914": -2.4376096696698824e-09, "35684": 9.741367534843448e-08, "23402": 7.865365306724181e-16, "19537": -1.0345991951753536e-16, "25061": 8.914047681962169e-16, "25819": 9.766298352171555e-15, "32827": 8.571847919327023e-22, "37159": -4.41788463224528e-17, "46331": 3.3024083738013403e-18, "22363": -5.792157455436111e-25, "3095": -4.2397292787654806e-08, "28089": 3.032299071227182e-16, "46145": 1.4075553457386085e-18, "30348": 1.428337114086493e-23, "14095": -3.3094387886225816e-18, "25587": 9.687274413357466e-16, "7820": -1.8142160950612718e-12, "27554": 1.7928595492243815e-17, "11298": -1.4158759555202794e-17, "9333": 4.0332609337058423e-16, "44220": 1.140778065927347e-22, "27766": 4.599579816876228e-17, "17042": 1.303144439831878e-16, "13355": 3.8130794866738068e-25, "39558": 2.3445250400099684e-28, "16527": -2.418887373033499e-17, "46077": 7.080961372781992e-20, "5762": 7.763556145698293e-21, "49629": 6.488554974469401e-21, "3212": 7.127648327049473e-22, "48789": -5.772200886754522e-15, "18920": 1.198051260912565e-22, "40837": 8.660090315970592e-07, "22752": -4.268724015139307e-22, "33900": 1.1512540791739064e-19, "26680": -1.5371711792264938e-21, "32687": 2.091265526575471e-23, "1192": 1.4736739600515034e-18, "15583": -1.380365321236751e-21, "48413": 9.196856766289549e-24, "42941": 3.560523695715037e-24, "20977": 3.289478351755006e-19, "1482": 2.6422610454446662e-17, "13730": -4.0255340265537324e-25, "46871": 8.686435360068245e-14, "6797": 1.3403414118165484e-20, "15039": 1.7277452797441473e-14, "28182": 6.35663097587713e-20, "28904": 6.490236645372623e-15, "41565": 6.736553966960628e-27, "18491": 1.3110282796385572e-19, "24545": 6.682370212729438e-09, "1922": 2.0317687311462564e-26, "38778": 1.90878259448176e-20, "26943": -9.485371992751914e-25, "21611": 6.412053969093835e-17, "17168": -2.297865390024948e-16, "30148": 1.5126838670553866e-10, "13390": 1.0260589848384272e-20, "49606": -3.5656565927442564e-22, "21407": -6.679376561395667e-14, "31215": 9.816812296510975e-22, "9532": -3.6726309105006294e-08, "40222": -1.45816103636065e-09, "30288": -3.5728646707866574e-07, "20228": -9.254010819859104e-07, "14435": -1.3625776063008743e-08, "45983": -3.848762129311789e-13, "20870": 2.9229820786014216e-09, "31438": -3.767956684441742e-07, "2215": -3.800519621233178e-11, "14502": 2.64344265588079e-07, "43848": -2.764063422588947e-10, "32434": -1.4204348985913384e-07, "3170": -7.475494356867785e-08, "6385": -4.6923651630947916e-09, "37304": 7.238118087116163e-07, "27702": -2.708645482386862e-13, "15964": 1.3353578651731368e-06, "38597": -6.668313901059264e-09, "11209": -1.3570182773037232e-06, "5041": -5.783043377505237e-09, "1233": -1.947732286566861e-08, "4353": -2.0669546074714162e-08, "12684": -7.44059347468351e-09, "25849": -1.1545155456649248e-11, "33782": 7.550542222706236e-13, "44782": -1.5041885959021783e-08, "30397": -9.640729881077448e-11, "40675": 2.1733576716087555e-07, "47892": -3.6498568078968674e-07, "30442": -5.818294823711767e-08, "20211": -1.099527366932307e-06, "22655": -9.079881291285119e-10, "35031": -1.1043540837363253e-07, "11674": -5.725500802633565e-12, "33398": -1.345574762723345e-08, "2267": -8.561060749201488e-10, "13702": -1.736027229089221e-12, "46881": -1.8153892278327532e-10, "13882": -3.427084038776229e-08, "36350": -1.9013044472160345e-09, "46254": 2.1924461179878563e-06, "28158": -4.5127473806416685e-12, "38132": -2.5888766685966402e-09, "19079": -3.985756791280437e-08, "40392": 6.771071525690786e-07, "29893": -5.704552455410017e-11, "29126": 1.0410506234848071e-08, "31757": -1.8020173797594907e-08, "15939": -2.145819280485739e-06, "32807": -2.033502055978631e-12, "28556": -8.217602953664027e-07, "7090": -8.856077537977569e-10, "12596": -5.156107363291085e-08, "39948": -2.65569655155673e-09, "32997": 6.236561489458836e-08, "28065": 4.6682295362643345e-08, "45893": -3.693194798870536e-07, "27688": -5.594706031786245e-09, "29116": -1.3283882327463914e-10, "11375": -1.9780449278528067e-08, "32542": -3.7253955476046485e-10, "22536": -1.2665013571222516e-07, "41552": 4.928418118055333e-09, "4527": -2.8695682982582404e-11, "43162": -6.956403240110376e-07, "23604": 1.1995077784376917e-06, "44160": -4.48652226481272e-09, "15596": 1.2179956456748187e-06, "16331": -1.302670966651931e-07, "23493": -2.55226229040062e-10, "34271": -6.653655759691901e-07, "20183": 7.915780972442553e-18, "17423": -2.6488473281460756e-07, "8851": -4.4263111931286403e-07, "31331": -3.24640900828399e-08, "35852": -2.237248963865568e-06, "36951": -2.8349626290946617e-07, "38960": -1.1644958136875286e-15, "34756": -5.01346120174162e-09, "41263": -7.147548899411049e-07, "41804": -5.702972538657036e-10, "41422": -2.102864982589381e-06, "13939": -8.811674480357912e-12, "3907": -7.1112902892689345e-12, "7756": 1.162267171395115e-08, "46364": 1.1797744881109832e-16, "36239": -1.4855099789157222e-11, "15692": -1.7948548463458947e-12, "24336": -6.602293467494746e-08, "45091": -3.882751968831144e-07, "2017": -1.1308766261208802e-06, "30572": -1.90198683469589e-08, "19776": -3.7452572598795086e-08, "25915": -4.394365760163055e-09, "38964": 1.2985867936521345e-09, "7526": -1.0458692578652062e-08, "41732": -6.526140339246922e-08, "49453": -1.1702553592840559e-08, "18190": -4.354913585302711e-07, "25999": -4.833752842436922e-10, "34579": 4.263848464782697e-18, "34100": -4.100383661082008e-12, "1662": -2.5561080339776757e-18, "5704": 1.32048610216303e-24, "19437": 1.4646617591180557e-14, "6432": 6.310490218855512e-16, "33438": -2.4630608029773008e-17, "34634": -6.293796213363567e-12, "6080": -1.4595070707557056e-09, "3065": -8.852377164636493e-10, "2401": 5.3536466709455666e-14, "13563": 1.7510562449939735e-24, "36315": -2.2654614729306077e-12, "25178": 1.682098335403434e-14, "47929": 6.404954827144219e-14, "161": -7.173399894921939e-12, "35904": -1.8306133958702818e-17, "40609": -5.454214553959891e-17, "17204": 1.802449744108217e-24, "20570": -1.2945703536937359e-12, "21127": -1.2313126491392646e-25, "47681": 2.6446470949054342e-14, "13244": 6.238805076553524e-26, "38728": -4.784721507888889e-10, "39781": 2.4427574695537295e-14, "9062": 3.2592898191685865e-15, "45871": 1.7573147711223653e-16, "44925": 2.0270505602909252e-16, "14046": -3.527099951902174e-31, "19637": 1.9164316943272308e-14, "7532": 1.360711105796381e-25, "27082": 2.4592490756784703e-28, "17966": -4.711403977503516e-22, "24631": 1.4768131243727764e-14, "11569": -2.3715426067383305e-08, "36647": -4.757106375485876e-10, "12859": -5.5229470302675665e-11, "4683": 4.5392760549231813e-26, "2598": 1.6398264209725798e-18, "1776": -7.422985837113316e-13, "33297": 1.0446080805872452e-16, "23": 2.3805356997978495e-15, "29701": -3.4385379256149167e-16, "37602": -1.4622582034107268e-09, "4573": -1.689356052508688e-14, "27834": -1.3217441459802402e-22, "8013": -3.74116631007837e-08, "12260": -5.5146585076215615e-09, "19872": 2.1886438245511536e-13, "38153": 1.5375602854596397e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_176.json <==
{"43597": -6.843282884805291e-12, "38589": 4.6142235865520576e-11, "38838": -6.153459903082692e-13, "20462": -3.715874136167585e-11, "36162": 4.572613306663698e-06, "8119": 5.805433377407097e-15, "4616": 1.2949393619031413e-13, "47637": -6.666599217108882e-11, "14317": 3.363159748914768e-06, "13937": -2.5831762076600207e-11, "24962": 5.3720751805319544e-12, "46925": -3.256855896083266e-11, "14887": -2.653732789070773e-09, "49456": -7.991357684096478e-13, "18395": 1.8823229433473365e-11, "34670": 2.879019586751394e-14, "45657": -7.974945503974595e-08, "6573": 1.2345446930364656e-13, "10738": 3.4297152791407104e-12, "9498": -2.523643516383345e-09, "8350": -2.3461042678897537e-13, "27458": -1.6143772429977332e-10, "29359": -3.585589464227823e-11, "25546": 6.507268953282602e-14, "23347": 3.0558490308509045e-13, "43221": 5.819430088640706e-14, "24904": -2.44540609983801e-10, "49304": 1.217997919411573e-06, "19032": -2.5449054755904976e-13, "34140": 1.3464650692185387e-06, "19429": -2.5827549734319666e-13, "15606": -4.804014963610825e-09, "31999": -3.3216526751367326e-11, "17786": 1.1597533600138377e-08, "45735": -8.25155829081714e-12, "18511": 1.16945528816359e-07, "13345": 1.5631088956524763e-07, "22702": -4.1053410670954804e-12, "37208": -4.140340154057398e-11, "19567": -1.2925328862767316e-10, "19787": -1.0105933867521344e-09, "25356": -2.970033941007699e-11, "45357": 9.550055922935216e-15, "25260": 7.464016960057052e-08, "14109": 1.0830015995111353e-08, "29715": -4.4395537246444405e-10, "19411": -5.623051890779607e-08, "36149": -1.7371537541777116e-10, "1713": 2.4114101015472456e-13, "18623": -1.324807208380463e-10, "31859": -7.477325425497838e-08, "10792": -2.251216546511614e-09, "8919": 8.149267927137771e-09, "37584": 1.8370199838298878e-13, "49226": -1.1611426486979326e-08, "34126": -1.6433843086360866e-07, "14847": -2.27668301988615e-08, "41761": -2.976654478459295e-10, "36771": 7.895714082550853e-10, "7734": 3.710405463777655e-14, "24076": -1.5978404377392508e-08, "20407": -4.120813024144354e-09, "25863": -7.564214254962565e-10, "22617": -1.8011637736847774e-09, "14911": -7.078681391048391e-11, "31002": -7.972052884497316e-08, "7360": -3.203975040833029e-08, "29977": -2.1346584944126334e-08, "33419": -1.0295979180341419e-08, "35756": -7.555272379944356e-11, "19308": -3.702473350131186e-08, "1843": -2.0545265488891573e-09, "25810": -7.363583165442833e-08, "47182": -2.604945734674402e-07, "15003": -3.3833667204691276e-12, "44947": 8.553959673918143e-08, "27049": 6.241842243071005e-08, "49207": -1.933975966039725e-07, "7175": -5.504856659399593e-08, "18865": -5.850659956507798e-10, "30962": -2.2687700607093575e-09, "32473": -8.172373355819218e-08, "12275": -3.964446548820888e-09, "37499": 3.3217459893819523e-09, "27053": -6.436976462964594e-08, "4585": -6.613330327809308e-09, "33075": 2.625011177315173e-07, "49695": -5.14015070507412e-08, "39323": -7.915404443004093e-12, "14000": -1.0115579485159287e-09, "21890": -7.93067278515025e-10, "42695": -2.1955806062123884e-09, "43732": -1.9944387807946384e-10, "47654": -5.735010688567854e-09, "42307": -4.3510334224450276e-10, "34010": -1.2213133615546212e-08, "22216": -7.965275140853212e-12, "49079": 1.5859731661294063e-07, "16780": -4.06640129554936e-12, "2062": 2.5841911792667815e-06, "5267": -4.1992376509369933e-07, "25996": 1.9708143450536397e-10, "44492": 1.371897595525695e-10, "1611": -1.5714579637560178e-10, "44516": -2.3860433628897226e-09, "47642": -2.7463122921622674e-12, "8820": -1.3217333005854925e-08, "24269": -1.5078787177214004e-11, "45363": -4.902132172412976e-11, "11580": 8.016602919269644e-07, "49051": -1.9553329788646323e-10, "13639": -2.2642094421598813e-08, "48466": -2.0885723367252383e-14, "8492": -1.619903655658561e-10, "33636": -2.3350255062837277e-09, "11547": 1.193884259009792e-06, "18814": -1.7366726945411415e-09, "6094": -6.325721890743097e-11, "46765": -4.881554535596244e-11, "46700": -3.0787264222453814e-06, "23520": -5.182673401549209e-09, "30494": 5.44310751138255e-07, "17140": -3.783007684887707e-08, "1469": -1.530562165896754e-08, "22416": -7.446271247171787e-13, "7473": -2.2175112440736555e-11, "34499": -6.416393458219538e-12, "3493": -8.858628461894114e-07, "35015": -1.3570146742414302e-11, "41648": -8.937385553853261e-11, "11930": -2.2916818664953098e-08, "42007": -3.896683531401379e-10, "45652": -6.266493435269638e-10, "29854": -4.256529795299002e-09, "7257": -4.892522498245455e-11, "1190": -2.046078029227516e-10, "34508": 1.502977369227665e-07, "39920": 7.26464151057371e-08, "41733": 4.0752700693202915e-12, "8918": -2.250144515159036e-10, "40248": -6.064104773884083e-11, "18471": -1.6076716347068754e-11, "48706": -1.2543399652287235e-10, "21161": -1.575424590782859e-08, "31279": -7.305796245749008e-11, "17701": 3.43868578056572e-07, "8595": -4.9709139582354567e-11, "27990": 2.5402502501492563e-07, "13688": -5.8244955525310615e-09, "34909": -1.7360929405185743e-07, "31601": -2.2386414499919738e-08, "40058": -3.330280773372607e-10, "20748": -7.111235618140199e-07, "49436": 2.0772513380507007e-06, "11653": -7.492258369268257e-09, "35304": 1.2683801231538894e-10, "7297": -4.1996290889301235e-08, "41462": -4.606390824335449e-09, "17309": -6.117170414654538e-08, "14841": -7.788141687115058e-09, "24183": -7.375309696300292e-09, "35384": -4.148476007159729e-11, "29868": -1.9491155911488534e-10, "23614": 8.606532730937033e-08, "17234": -4.1227994351800135e-09, "8943": -9.870034318737453e-07, "31854": -2.614618965779414e-09, "3685": -1.3664298137427977e-08, "41357": -1.3105325713524962e-09, "9545": -4.935443609355161e-09, "29134": -2.229207218817919e-08, "40062": -9.192622663078964e-09, "4640": -8.22521883936389e-10, "6354": 6.670968031446955e-13, "46655": -1.6188369755809617e-08, "34053": -1.719303668323846e-07, "16472": -1.3102309237567056e-09, "37955": -9.40800437554401e-10, "17598": -4.561587552132096e-09, "24774": 2.810264447816735e-07, "28596": -1.8355729380914454e-08, "8072": -8.637978332615148e-09, "31110": -3.746950527627746e-10, "33837": -6.068816116311382e-09, "30752": -6.107221395268425e-09, "25435": 4.805689968634397e-06, "18788": -3.5722355629097535e-11, "7364": -1.0558667717930348e-08, "12381": -1.6529341784199403e-10, "49872": -3.777933244020204e-10, "1933": -2.7454434281537488e-09, "11650": -1.792038339942792e-08, "10962": -1.690619200189758e-09, "40125": -9.75233206190751e-07, "21194": -2.0058336935857568e-11, "40158": -1.8983904226388404e-08, "15442": 1.4642008037881599e-13, "38038": -1.5327548119614676e-09, "47978": 8.243588354162057e-07, "1597": -1.5108379824990692e-11, "21027": -6.52745175619418e-12, "45178": -2.02971198876023e-11, "9633": -5.036597272578547e-08, "2673": -5.630125272243491e-12, "46650": 3.872693503636495e-15, "49563": -2.475688063441339e-07, "13489": -7.907766108594672e-10, "25201": 2.0185741427690738e-17, "17112": -1.9406624744700007e-12, "16793": -4.209284830414273e-12, "11185": -4.966200783940167e-10, "21265": -3.080443452402326e-12, "10196": -2.1888352241816733e-10, "15790": -3.960764008437145e-12, "27637": -5.938547431583174e-10, "46169": -2.6875543457371975e-11, "47448": -3.424158379061737e-08, "27558": -1.2954470385295735e-08, "28094": -2.0675038570061588e-08, "48083": -1.1767787855276879e-09, "26097": 2.993061053451103e-14, "17281": -1.0736445066328315e-10, "22824": -2.562333634159586e-07, "6992": -1.4207420129253023e-08, "17859": -1.3184224545437218e-10, "1730": -2.4828240158258907e-11, "40686": 1.2968146734237962e-07, "1966": -3.322537267536063e-08, "43998": 8.318038369637543e-14, "13732": -1.817113473578935e-11, "44601": -4.563154476500131e-08, "22687": -5.242066329624873e-12, "33658": -9.758832675288431e-08, "15590": -1.7186949086145376e-10, "34476": 1.0436101174860976e-13, "21481": 3.870276833934684e-14, "16757": -1.6259450452693613e-09, "45205": -4.2458034310577375e-10, "7314": -5.7179203594159844e-09, "575": -1.7364756743631915e-08, "27760": -1.1811114308812876e-09, "18817": -9.062856776154149e-08, "23448": -1.905109235514693e-15, "43783": -5.85771658734302e-07, "28476": -3.207157561746499e-08, "42936": -5.071717785326557e-12, "48347": -4.861881279794034e-07, "26605": -5.816518933166037e-10, "18485": -5.621489549412217e-07, "17193": -1.82565182589578e-12, "23675": 2.6223799351978343e-19, "17000": -1.3951637178877263e-08, "38259": 2.0519257148079212e-20, "37432": 2.508111395922169e-19, "49443": 7.781094151830264e-21, "11446": 4.092260248262436e-22, "40943": 4.4229424115571235e-16, "49100": 4.3873039304353173e-20, "19928": -1.9365731418474752e-07, "5429": 2.286261458700219e-20, "45577": 3.155570735279742e-19, "8715": -2.2987099122387248e-23, "37491": 1.0494611161538693e-15, "5943": 2.9287086893908957e-21, "35980": -2.8831241394300378e-08, "7286": 5.4543011487196615e-25, "36171": 1.1327765024320495e-28, "30459": 1.0443924530636746e-22, "6780": -2.0141385448368965e-08, "7009": 3.082123600592599e-17, "38293": 1.864573461354769e-18, "18522": -4.198073957604624e-16, "26181": 2.86734747273823e-14, "6459": 3.7006745057576254e-16, "21839": -4.455944294101677e-12, "40785": 1.607163462576516e-20, "47596": 3.562251293942609e-08, "47479": 2.8658243076522305e-18, "39120": 3.956822337556529e-20, "42646": 1.8427907068236476e-20, "28391": 4.829286880365469e-16, "21243": 1.1127484025354184e-13, "37341": -5.111412404446014e-10, "30188": 4.8015244570579235e-22, "6273": -5.4340077326742176e-08, "22549": 1.034903112706139e-21, "49558": 2.7477167744327687e-14, "47429": -2.02410917887752e-12, "21914": -6.585406525649873e-11, "35684": -1.9976872933646916e-10, "23402": 7.838086081262264e-16, "19537": 1.1391923984542009e-15, "25061": -7.704037408018394e-11, "25819": -1.9426818487211506e-10, "32827": 8.620369049667612e-22, "37159": -4.7835487555749617e-17, "46331": 2.979493449108573e-16, "22363": -5.773503360217963e-25, "3095": -2.418554467809031e-09, "28089": 2.9106166261894106e-14, "46145": -2.1429125834915297e-12, "30348": 4.9103300320919016e-26, "14095": -3.2807833910473665e-18, "25587": -3.3569355655698255e-16, "7820": -1.832199756496289e-12, "27554": -9.071835096959068e-16, "11298": -3.1523839909506084e-16, "9333": 4.043348566712049e-16, "44220": 1.146968541440542e-22, "27766": 4.550632231309015e-17, "17042": 1.8541987553169756e-19, "13355": 3.809546375894548e-25, "39558": 2.327812060693819e-28, "16527": -2.411017742121792e-17, "46077": -7.728949823388264e-18, "5762": 6.11337414158503e-23, "49629": 6.447730703183068e-21, "3212": -5.138215259336688e-20, "48789": 1.2441985647055481e-14, "18920": 1.4468384463903452e-25, "40837": 9.761131423147162e-07, "22752": -4.243841448922464e-22, "33900": 1.1335665019850792e-19, "26680": 1.0009959777335673e-21, "32687": 2.1957644160771604e-22, "1192": 1.152223418012557e-16, "15583": 6.701796219297694e-23, "48413": 8.724091636929692e-25, "42941": 5.310080868330819e-23, "20977": -3.3297053614300844e-24, "1482": 2.1203578175848077e-19, "13730": 3.014590983061091e-19, "46871": 8.813266685458315e-14, "6797": 1.2339214756166903e-19, "15039": 5.143587921037363e-13, "28182": 6.855718153279242e-20, "28904": 6.478700480147493e-15, "41565": 6.690963353317093e-27, "18491": 1.280208563990597e-19, "24545": 6.268141561349694e-09, "1922": 2.8286416204917158e-27, "38778": 6.290089723970009e-19, "26943": -6.132598514212324e-26, "21611": 8.084428038037522e-15, "17168": -2.1588349902494034e-16, "30148": -2.298235386721803e-13, "13390": 1.321113846761184e-16, "49606": -3.8580392413489032e-22, "21407": -7.038480583955453e-14, "31215": 9.792731970280305e-22, "9532": -3.651097557622052e-08, "40222": -1.4485069810277196e-09, "30288": -3.5738455039791006e-07, "20228": -4.285231170797488e-06, "14435": -1.3564248391162437e-08, "45983": 5.510725881695266e-13, "20870": -2.337960047782417e-09, "31438": -3.758759248739807e-06, "2215": -3.784275323659436e-11, "14502": 1.695593482509139e-06, "43848": -8.485203650820949e-10, "32434": -1.4004105253206944e-07, "3170": 4.46767018047467e-07, "6385": -4.676739440157007e-09, "37304": 1.0356861821492203e-06, "27702": -2.666563530314553e-13, "15964": -1.3878133131584036e-07, "38597": -5.906581446168957e-09, "11209": -1.2991915809834609e-06, "5041": -5.748901799051964e-09, "1233": -1.9439131193621506e-08, "4353": -9.348741225601032e-11, "12684": -5.45803224838437e-09, "25849": -1.1481366204990628e-11, "33782": 7.564805986487455e-13, "44782": -1.4955602978261595e-08, "30397": -9.617263235783824e-11, "40675": -1.657878945238167e-09, "47892": -5.978823196528538e-07, "30442": -1.5687095356042846e-07, "20211": -1.0991578847097117e-06, "22655": -9.010387991281732e-10, "35031": -2.1443989695058008e-08, "11674": -5.708255049197142e-12, "33398": -1.3415986543918734e-08, "2267": -1.4986651919457472e-09, "13702": -5.704366978775965e-10, "46881": -1.7944569441485925e-10, "13882": -3.415699012521145e-08, "36350": -1.863266874124747e-09, "46254": 2.1633109099639114e-06, "28158": -4.502513813176012e-12, "38132": 1.4903391729603754e-06, "19079": 8.33680715572882e-08, "40392": 1.7733387380758359e-07, "29893": -7.677097846325864e-11, "29126": 1.1837377655865566e-07, "31757": -2.1488647234946257e-06, "15939": -2.1359792299335822e-06, "32807": -2.0174671395284394e-12, "28556": -1.2934228834637906e-06, "7090": 1.443667407841076e-10, "12596": -5.1567148773301597e-08, "39948": -2.6720059498330784e-09, "32997": 5.950064974058478e-08, "28065": 7.530651657816634e-08, "45893": -3.743911634046526e-07, "27688": -5.359309440677862e-09, "29116": -1.348457179251028e-10, "11375": -1.0919907200701573e-09, "32542": -1.8787715827528473e-09, "22536": -4.6870462711012806e-07, "41552": -4.811381515423818e-09, "4527": -2.9158939152118535e-11, "43162": -7.784228728269227e-08, "23604": 1.0077669685415458e-06, "44160": -4.575197110057161e-09, "15596": 1.187731982099649e-06, "16331": -1.3457395198201993e-07, "23493": -2.5562094108089184e-10, "34271": -1.4114523771979748e-08, "20183": 7.601611820094503e-17, "17423": 8.6993446757333e-07, "8851": -5.230339183981414e-07, "31331": -6.845135658295476e-07, "35852": -2.744542371146963e-07, "36951": -1.9912050674975035e-08, "38960": -2.8435706480450795e-12, "34756": -5.087687604543589e-09, "41263": -2.8004878913634457e-06, "41804": -8.436342596729318e-11, "41422": -2.0833538201259216e-06, "13939": -9.031717214391666e-12, "3907": -5.552600601532731e-10, "7756": 1.1514083020358612e-08, "46364": 2.678727137312944e-17, "36239": -1.5391530064357006e-11, "15692": -1.8465892877295165e-12, "24336": -3.095531470043156e-11, "45091": -8.296430564769253e-07, "2017": -1.1208752539459965e-06, "30572": -6.062029767051058e-10, "19776": -3.8140104408057596e-08, "25915": -4.764643790622358e-09, "38964": 8.224475323004299e-08, "7526": -1.0364464841927656e-08, "41732": -4.5884227972692315e-08, "49453": -8.542847353965044e-07, "18190": -2.868036403924634e-07, "25999": -4.867578562439689e-10, "34579": 4.267449595579446e-18, "34100": -4.1137171793992344e-12, "1662": 7.242026847419278e-21, "5704": 1.2756263712296705e-26, "19437": 1.4524229800631783e-14, "6432": -8.921227133223096e-15, "33438": -2.5230259379953524e-17, "34634": -8.283655608242596e-14, "6080": -4.712352730251723e-11, "3065": 2.5678026371878104e-09, "2401": 3.008088434374931e-14, "13563": 2.3660197845210697e-22, "36315": -2.282392157215707e-12, "25178": 1.679448985751012e-14, "47929": -1.9661004595217246e-12, "161": -3.77590623698576e-12, "35904": -1.847799396585051e-17, "40609": -5.4262075419078253e-17, "17204": 1.7636652004878e-24, "20570": -1.2929978268627629e-12, "21127": -1.2309013321329017e-25, "47681": 2.1297440407226485e-16, "13244": 6.09187110478996e-26, "38728": -2.104658461399289e-12, "39781": 2.4306887747146608e-14, "9062": 3.2426617153810374e-15, "45871": 1.7086486254867675e-16, "44925": 2.0173656649813583e-16, "14046": 8.402988829169491e-30, "19637": 1.627870608493856e-14, "7532": 8.003815762934435e-20, "27082": -9.784242577828187e-27, "17966": -3.051974731289087e-23, "24631": -2.4477084803464777e-09, "11569": -2.3658675019078146e-08, "36647": -4.2298803348828073e-10, "12859": -5.503126843109385e-10, "4683": 4.498767122993709e-26, "2598": 1.5348733312615454e-18, "1776": -7.426685677026923e-13, "33297": 1.3390656618749667e-14, "23": -1.967295900837107e-12, "29701": -3.29021308624871e-14, "37602": -1.4679091275837663e-09, "4573": -1.7037459564364123e-14, "27834": 2.2652147204308596e-22, "8013": -2.638916498653998e-07, "12260": -5.524631419007164e-09, "19872": 2.261511900599096e-14, "38153": 1.5365495574248253e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_178.json <==
{"43597": -6.8703025039862364e-12, "38589": -2.8473395516370736e-12, "38838": 1.7589212421634248e-13, "20462": -1.8375138910453614e-10, "36162": 4.701320904132444e-06, "8119": 4.99858240262112e-15, "4616": 1.958439954533129e-14, "47637": -8.665747286418224e-11, "14317": 2.920062570410664e-06, "13937": -3.2296854080016146e-10, "24962": 5.498651013680078e-12, "46925": 2.6025110343684543e-13, "14887": -1.5791509211382504e-09, "49456": -7.714203082744009e-13, "18395": 1.88451788896149e-11, "34670": -7.843663218931596e-12, "45657": -7.960267112139263e-08, "6573": -4.366067511869798e-13, "10738": 3.4680730509606406e-12, "9498": -2.7292199611395063e-09, "8350": -2.304367092108295e-13, "27458": -1.1392720794534128e-10, "29359": -3.57556761976241e-11, "25546": 6.485842407848857e-14, "23347": -8.049695350391406e-13, "43221": -1.3823486626207693e-12, "24904": -7.328929997607592e-12, "49304": 1.2284036756682326e-06, "19032": 8.855909034528528e-15, "34140": 9.725022209750023e-08, "19429": -5.61121299164774e-13, "15606": -4.6357531147123154e-09, "31999": -7.94308577245495e-11, "17786": -4.2065124716827995e-08, "45735": -8.209015064930547e-12, "18511": 1.169202903383848e-07, "13345": 1.5546633846952318e-07, "22702": -6.2664738849360635e-12, "37208": -4.1332211958566845e-11, "19567": -1.671341121056713e-10, "19787": -6.9072463304564735e-09, "25356": -2.9407476453968684e-11, "45357": -1.9521752270268422e-11, "25260": 8.623457858902839e-08, "14109": 2.033661239408957e-09, "29715": -1.847145769673375e-10, "19411": -1.7998534218577333e-08, "36149": -1.7284779163517783e-10, "1713": 2.421830639677547e-13, "18623": -1.3172299362373963e-10, "31859": -7.581740391060521e-08, "10792": -2.255828412955907e-09, "8919": -2.8248921424278706e-08, "37584": 1.8600062896140246e-13, "49226": -1.5917125395503717e-09, "34126": -9.840839965136183e-08, "14847": -2.287128708644559e-08, "41761": -2.98307434309919e-10, "36771": 7.896187592670856e-10, "7734": -7.733779437170407e-13, "24076": -1.2219578238159556e-08, "20407": -4.108766660237961e-09, "25863": -7.565015835986344e-10, "22617": -1.807256122532408e-09, "14911": -7.21398496494885e-11, "31002": -9.955842372733059e-09, "7360": 1.1260976862104144e-06, "29977": -1.0452349386014248e-07, "33419": 5.652670438394125e-07, "35756": -7.672888713283754e-11, "19308": -3.756461097736974e-08, "1843": -1.1785307174605464e-09, "25810": -7.404658930454389e-08, "47182": -3.870914966341843e-08, "15003": -3.392986629505157e-12, "44947": 8.344753155142826e-08, "27049": 6.087699944146152e-08, "49207": -4.147824483879958e-08, "7175": -5.543191505807954e-08, "18865": -6.820304321308868e-10, "30962": -2.229435480671782e-08, "32473": -6.801637653097714e-08, "12275": -1.1044370279433835e-10, "37499": 4.9796450329094716e-14, "27053": -6.533807805908509e-08, "4585": -2.3178627017728104e-08, "33075": 2.613961669339915e-07, "49695": -7.593598638777621e-09, "39323": -7.956465347680464e-12, "14000": -1.0160184915619652e-09, "21890": -7.96017363136059e-10, "42695": -2.1972268449133026e-09, "43732": -1.9869486611590048e-10, "47654": -5.709671846432229e-09, "42307": -4.3562864426860415e-10, "34010": 2.8987216182940756e-08, "22216": -1.4138261741902802e-11, "49079": 9.170136650027416e-08, "16780": 1.2774283448526921e-14, "2062": 2.582536581030581e-06, "5267": -4.034066307667672e-07, "25996": -1.923756709487634e-10, "44492": -4.777628070939954e-09, "1611": -1.5893569793590245e-10, "44516": -2.3936559401249724e-09, "47642": -5.740690561806261e-11, "8820": -9.813910795131164e-11, "24269": -5.841131744954708e-11, "45363": -1.1710798997199845e-10, "11580": 2.093436251016101e-06, "49051": -9.027057434884966e-10, "13639": -6.052004675183298e-09, "48466": -1.6062768587563232e-15, "8492": -1.6277454384372447e-10, "33636": -2.3412853877857742e-09, "11547": -9.550326041107837e-08, "18814": -1.7340929803211225e-09, "6094": -6.368080368579498e-11, "46765": -1.0329356727595274e-12, "46700": -3.0806008908257354e-06, "23520": -5.104206834971592e-09, "30494": 5.261194360173249e-07, "17140": -3.8051460649057844e-08, "1469": -1.533437909984059e-08, "22416": -7.439525883355669e-13, "7473": -8.201733042723092e-11, "34499": -6.642257056876932e-12, "3493": -2.3747762156745011e-07, "35015": -1.3443666319057357e-11, "41648": -8.970935799768043e-11, "11930": -3.0268094697305514e-09, "42007": -3.90175697306816e-10, "45652": -6.279870512493346e-10, "29854": -1.892290590888024e-08, "7257": -7.864296436288498e-10, "1190": -5.134791258853966e-09, "34508": 2.5157970640066196e-07, "39920": 3.162723203331552e-07, "41733": 2.4656304084482057e-14, "8918": -2.894443712486705e-11, "40248": -1.0206436390491902e-12, "18471": -1.6085124551756813e-11, "48706": -1.2607877242221122e-10, "21161": -1.5872050340703936e-08, "31279": -4.474553172428841e-09, "17701": 3.4578391705508693e-07, "8595": -2.1992711471408022e-11, "27990": 2.5334432507406746e-07, "13688": -1.0264668282022882e-10, "34909": -1.772222759655051e-07, "31601": -2.063496218340788e-08, "40058": -3.4088298850321053e-10, "20748": -7.073654160194565e-07, "49436": 2.1178273073019227e-06, "11653": -7.497588327964877e-09, "35304": 1.1143708872340952e-10, "7297": -4.1923456706172146e-08, "41462": -4.587920265919365e-09, "17309": -2.625962558511219e-09, "14841": -7.913787847257936e-09, "24183": -6.106529726324084e-10, "35384": 2.1752413238707025e-13, "29868": -1.9349119528833114e-10, "23614": 1.441167896132356e-08, "17234": -1.9678458862415482e-09, "8943": -9.852068387772306e-07, "31854": -1.9902239856151027e-09, "3685": -1.371979507780452e-08, "41357": -1.2875815968982351e-09, "9545": -4.912402040702091e-09, "29134": -3.4924244052270126e-11, "40062": -2.7182627704291917e-08, "4640": -8.304379406354201e-10, "6354": 6.750971309754661e-13, "46655": -2.017495681627679e-08, "34053": -4.6721712720909636e-08, "16472": -6.196941626512853e-09, "37955": -9.463838601675434e-10, "17598": -4.696524946723457e-09, "24774": 2.797946763166692e-07, "28596": -1.8305964744058656e-08, "8072": -1.5735947656025928e-08, "31110": -5.030676986095273e-10, "33837": -3.556528938020165e-08, "30752": -6.5973413398978664e-09, "25435": 4.898749466519803e-06, "18788": -4.929824992672138e-09, "7364": -1.1136287447754967e-08, "12381": -1.6490928067547372e-10, "49872": 1.851594433333048e-08, "1933": 1.7419541364915858e-09, "11650": -1.790584214234059e-08, "10962": -1.704602015095702e-09, "40125": -1.0049614047602518e-06, "21194": -1.9206213008882145e-11, "40158": -3.14636025677828e-07, "15442": 3.781116045264987e-13, "38038": -1.2124297121829386e-09, "47978": 8.233001267399231e-07, "1597": -6.724072409980408e-10, "21027": -6.5458289830178096e-12, "45178": 4.8779992157664716e-15, "9633": -1.1234508292545797e-06, "2673": -5.677178779167624e-12, "46650": -1.696664076594745e-12, "49563": -1.8168414328556537e-07, "13489": -7.854543682128678e-09, "25201": 2.0215240342695604e-17, "17112": -1.9448075962158473e-12, "16793": 1.6253888866616956e-15, "11185": -4.974058942508464e-10, "21265": 5.309795029877218e-13, "10196": -9.504719233888181e-10, "15790": -3.9673312378363246e-12, "27637": 3.349689232587383e-13, "46169": -7.1619962564717365e-12, "47448": -1.0960830021389256e-09, "27558": -1.1097101709767188e-10, "28094": -2.0754017171498162e-08, "48083": -9.053399452341182e-08, "26097": 1.0723618716103334e-13, "17281": -1.0751953494203548e-10, "22824": -2.010974640143104e-07, "6992": 9.528733357910824e-09, "17859": -9.827660213401757e-11, "1730": -1.0180597684317227e-11, "40686": 1.3033924517458217e-07, "1966": -8.565715248209926e-09, "43998": 8.321318081209311e-14, "13732": -1.8219249026119044e-11, "44601": -2.051489076393409e-07, "22687": -5.2588250594454156e-12, "33658": -9.76681988618111e-08, "15590": 2.1379825806879665e-13, "34476": 1.0431193804777764e-13, "21481": -1.7825393328822596e-14, "16757": -1.2882577227202319e-09, "45205": -2.8025455289792944e-09, "7314": -5.753813425712906e-09, "575": -5.623254986653059e-11, "27760": -1.1829797141871268e-09, "18817": -9.297117458118009e-07, "23448": -2.9326766709525387e-12, "43783": -5.88172952120658e-07, "28476": -6.263147223073418e-10, "42936": -5.083923733384399e-12, "48347": -4.7200427388816024e-07, "26605": -1.957594919499428e-10, "18485": -2.319747949286466e-08, "17193": -1.8281355162325097e-12, "23675": 1.9355004765684345e-18, "17000": 2.1333742809977706e-14, "38259": 1.1971103076248173e-23, "37432": -5.7837458780629625e-12, "49443": 7.769101648535379e-21, "11446": 4.434204566296095e-22, "40943": 4.0659452999683286e-24, "49100": 4.580170573050598e-15, "19928": -3.839774365133053e-07, "5429": 2.2917053411065837e-20, "45577": 3.161165319653956e-19, "8715": 2.248087645994977e-16, "37491": 8.097300626964526e-24, "5943": 1.0133239377669223e-15, "35980": -3.459715847142775e-11, "7286": 2.436428972508669e-29, "36171": -5.059766467862053e-24, "30459": 1.0314584158794157e-22, "6780": -2.667626120000932e-08, "7009": 3.088857512523271e-17, "38293": -6.473510128518501e-24, "18522": -1.6276824289189111e-21, "26181": 2.8686823966631025e-14, "6459": 3.703675649368866e-16, "21839": 1.150720305108095e-15, "40785": -1.0120404035378697e-24, "47596": 3.55626994519298e-08, "47479": 1.7220940694596504e-20, "39120": 3.9600376790704023e-20, "42646": 1.230686830656219e-13, "28391": 4.826583257076951e-16, "21243": 1.1125260733274231e-13, "37341": 2.458934316538629e-15, "30188": 1.1898456938595242e-21, "6273": -2.575150688244321e-07, "22549": -5.377500897509437e-16, "49558": 4.280593891500817e-13, "47429": 4.0383752657018046e-14, "21914": -6.595493595717983e-11, "35684": 1.0891741908380936e-07, "23402": 7.860631980735806e-16, "19537": -1.0311963064842084e-16, "25061": -7.643850136185293e-11, "25819": -1.9420381969226241e-10, "32827": 3.666746485250069e-18, "37159": 1.7448332774234302e-17, "46331": 2.97642004299902e-16, "22363": -5.794267165319511e-25, "3095": -2.444235924770055e-09, "28089": 2.915682899653528e-14, "46145": 1.4604372090942767e-18, "30348": 4.985565175737027e-26, "14095": -1.670358929833485e-24, "25587": -3.269607262801295e-16, "7820": 2.269373057528501e-12, "27554": 1.797180906180481e-17, "11298": -1.39970209300303e-17, "9333": 7.784685147645026e-23, "44220": 3.7845944482937525e-21, "27766": 1.2378222784397314e-19, "17042": 1.2821580074235707e-16, "13355": 3.8431518504569633e-25, "39558": 2.3008237636418776e-28, "16527": -2.4133158152995868e-17, "46077": -7.789969282815075e-18, "5762": 8.140475855209712e-21, "49629": -2.521336721447185e-19, "3212": 7.078228021494677e-22, "48789": -5.882255877591273e-15, "18920": 1.1958159446515307e-22, "40837": 8.61909768445912e-07, "22752": -4.2284650983756407e-22, "33900": 1.1298303598027244e-19, "26680": 1.0091546927597251e-21, "32687": 2.2036499959034944e-22, "1192": 1.4612780381869368e-18, "15583": -1.4210915465788957e-21, "48413": 8.694408773218488e-25, "42941": 3.60957664452349e-24, "20977": 3.2908786134356934e-19, "1482": 2.6200797010106892e-17, "13730": -3.668437895397008e-25, "46871": -7.678717891027552e-16, "6797": 1.2624997902985731e-19, "15039": 5.222878336416659e-13, "28182": 3.935801691019382e-21, "28904": 6.513667270759572e-15, "41565": 6.541468819173867e-27, "18491": -1.0233772616574593e-23, "24545": 6.743533162989479e-07, "1922": 1.9954513931477485e-26, "38778": 6.372896707141161e-19, "26943": -6.02114232906591e-26, "21611": 8.064181409499303e-15, "17168": -1.7928823463220635e-16, "30148": -2.2682794227971148e-13, "13390": 1.3289406958916098e-16, "49606": 4.473813063835527e-19, "21407": -6.822291348388201e-14, "31215": 9.88476994981425e-22, "9532": -3.658971436948377e-08, "40222": -1.4445022955555942e-09, "30288": -3.5866924008587375e-07, "20228": -4.283159341866849e-06, "14435": -4.5013246108283056e-07, "45983": -3.8312167566049993e-13, "20870": 2.8957090059122947e-09, "31438": -3.7428108043968678e-06, "2215": -6.952028952511569e-10, "14502": 1.6963813322945498e-06, "43848": -2.7305635530439076e-10, "32434": -1.0573346571618458e-06, "3170": 4.5575399099107017e-07, "6385": -4.664882258254011e-09, "37304": 7.235429393404047e-07, "27702": -2.7032553712863505e-13, "15964": -1.40065026243974e-07, "38597": -5.6548450366733505e-09, "11209": -1.2667766213780851e-06, "5041": -3.805223247610456e-09, "1233": 6.772657457077003e-08, "4353": -9.333699785285532e-11, "12684": -5.449327655782099e-09, "25849": -1.1517866521648656e-11, "33782": 7.561913335091264e-13, "44782": -1.2279441818918713e-07, "30397": -9.610783002766965e-11, "40675": 2.0919722487633408e-07, "47892": -3.737511065082799e-07, "30442": -5.826919391438423e-08, "20211": -1.1220267879252788e-06, "22655": -3.3412699274038005e-09, "35031": -1.1022214607692149e-07, "11674": -3.503314175215544e-13, "33398": -1.3525386144408458e-08, "2267": -1.5136768505286113e-09, "13702": -1.7292588801870457e-12, "46881": -1.8003909474373359e-10, "13882": -3.425914485433168e-08, "36350": 3.323504167758433e-17, "46254": 1.3547844446293311e-06, "28158": -4.502332534572773e-12, "38132": 1.4933131069483352e-06, "19079": 8.658945205297641e-08, "40392": 1.7014649245084001e-07, "29893": -7.666271784056988e-11, "29126": 1.2251027214915666e-07, "31757": -1.8200905671506007e-08, "15939": -2.1171515527385054e-06, "32807": -4.292122646881724e-12, "28556": -8.572234833081893e-07, "7090": 1.692417317400441e-10, "12596": -1.494925925271673e-07, "39948": -3.732473441431239e-09, "32997": 5.815094183958536e-08, "28065": 4.4506414553779905e-08, "45893": -3.7610413983202307e-07, "27688": -5.383086421062444e-09, "29116": -1.3617670879817467e-10, "11375": -1.0974052777612542e-09, "32542": -1.8863086648224225e-09, "22536": -1.2858330933340767e-07, "41552": 4.563666777812614e-09, "4527": -2.969833406973876e-11, "43162": -8.630814818388899e-08, "23604": 1.0119333637703676e-06, "44160": -4.685426713280094e-09, "15596": 1.3766457414021716e-06, "16331": -1.4049913943381398e-07, "23493": -1.4462960343242237e-11, "34271": -6.891667680974933e-07, "20183": 7.98946373986694e-18, "17423": -2.8532480200738064e-07, "8851": -4.4832708567810187e-07, "31331": -6.975094493100187e-07, "35852": -2.2343272121361224e-06, "36951": -3.0368181569429e-07, "38960": -2.8393192744863294e-12, "34756": -2.508363294850824e-08, "41263": -7.185380468399671e-07, "41804": -8.50725809242725e-11, "41422": -9.225195185535995e-08, "13939": -9.106277364112625e-12, "3907": -5.559721016901165e-10, "7756": 5.521012553799665e-07, "46364": 1.194401820667779e-16, "36239": -1.174594199682133e-09, "15692": -2.0488734406992615e-12, "24336": -3.0919225513237336e-11, "45091": -8.337920007761568e-07, "2017": -1.16142120987206e-06, "30572": -1.921677039717906e-08, "19776": -3.6499707789516833e-07, "25915": 3.981515703799232e-07, "38964": 8.205485357848374e-08, "7526": -3.239637749175017e-07, "41732": -6.891291803867716e-08, "49453": -8.5221768131305e-07, "18190": -2.952521640509076e-07, "25999": -4.016476484736131e-09, "34579": 4.270951051112383e-18, "34100": -4.072686198702824e-12, "1662": -2.64382433408433e-18, "5704": 1.342307178092801e-24, "19437": 1.4697722477020198e-14, "6432": 6.906477953015806e-16, "33438": -9.827231784814662e-16, "34634": -8.153652313871648e-14, "6080": -4.7115346346604525e-11, "3065": -8.603658341321818e-10, "2401": 5.3999322781285095e-14, "13563": 1.8023034104102987e-24, "36315": 3.753685374547266e-15, "25178": 1.6936244209364917e-14, "47929": -1.9758444012862864e-12, "161": -3.743282593615671e-12, "35904": 1.5998334791265598e-19, "40609": -5.379204161652357e-17, "17204": -6.1620592257469345e-18, "20570": -1.28770312555343e-12, "21127": 3.272144190306225e-26, "47681": 2.6393248480846565e-14, "13244": 2.8607518800825064e-27, "38728": -4.768719308323455e-10, "39781": -1.2918410265128077e-11, "9062": 3.255244601570737e-15, "45871": 1.7906316209625312e-16, "44925": 1.1460120301191347e-14, "14046": 2.8300457197176713e-30, "19637": -7.523034972756193e-11, "7532": 8.072229415706252e-20, "27082": -9.663951304617694e-27, "17966": -3.060123979984382e-23, "24631": -2.414117128424209e-09, "11569": -2.362367901298512e-08, "36647": 3.858312780380402e-09, "12859": -5.5167790474763834e-11, "4683": 4.562118200361196e-26, "2598": 1.558256899997807e-18, "1776": 3.7207606109644284e-14, "33297": 1.339203474135485e-14, "23": -1.963301483193236e-12, "29701": -3.276008682536434e-14, "37602": -1.4615094690029196e-09, "4573": -1.625067607064802e-14, "27834": 1.604267167209844e-18, "8013": -3.742507459492117e-08, "12260": -5.5154436573445764e-09, "19872": 2.4015728641857415e-14, "38153": 1.5455131127199155e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_180.json <==
{"43597": -3.3310305468797763e-12, "38589": -2.87381772025308e-12, "38838": 1.7633201214277416e-13, "20462": -3.72935259063123e-11, "36162": 4.565905328490771e-06, "8119": 5.033512347299993e-15, "4616": 1.980322711912265e-14, "47637": -8.744598101184664e-11, "14317": 2.9026898573647486e-06, "13937": -3.177937357712324e-10, "24962": 6.5089391654282736e-09, "46925": 2.6214997512173654e-13, "14887": -1.7330079593591563e-09, "49456": -7.997474210652555e-13, "18395": 1.8248322991576416e-11, "34670": 2.8736117896029437e-14, "45657": -7.987545558307829e-08, "6573": -4.4053942351712783e-13, "10738": -2.5196315520115142e-11, "9498": -4.028128663957631e-10, "8350": -2.3980134284534715e-13, "27458": -1.1398506444271206e-10, "29359": -3.59291901785852e-11, "25546": 4.364426571881741e-13, "23347": -8.127137743167701e-13, "43221": -1.4014317050586866e-12, "24904": -7.328471163248196e-12, "49304": -6.183245204738341e-08, "19032": -2.5363408205289484e-13, "34140": 9.74047225099639e-08, "19429": -5.658729778160176e-13, "15606": -3.4018954320202965e-11, "31999": -8.112299720863803e-11, "17786": -4.257444885524819e-08, "45735": -7.706525695372335e-11, "18511": 9.430903702423166e-08, "13345": 9.285853508345099e-08, "22702": -6.32936324879152e-12, "37208": -4.2246435516535286e-11, "19567": -1.3025722167547826e-10, "19787": -1.027986362700517e-09, "25356": -5.373753872439657e-11, "45357": 9.603281779274782e-15, "25260": -4.6265449782367796e-07, "14109": 2.044122648925395e-09, "29715": -1.936727861417964e-10, "19411": -1.8164687531907475e-08, "36149": -7.230173126870909e-10, "1713": 2.422264320546541e-13, "18623": -1.3231515882949907e-10, "31859": -5.683762083208421e-07, "10792": -3.4897480738482756e-11, "8919": 8.135270235243297e-09, "37584": -2.383058160526641e-12, "49226": -1.1629978757810022e-08, "34126": -9.579387949543161e-08, "14847": -1.2995440834551175e-10, "41761": -2.979069768649367e-10, "36771": -6.9818981325575624e-12, "7734": -7.730986532374085e-13, "24076": -1.209306965677115e-08, "20407": -4.118866581137581e-09, "25863": -7.571232529812733e-10, "22617": -2.1335148403522908e-07, "14911": -1.4318214149044994e-11, "31002": -8.040186116886616e-08, "7360": 1.1264752401984879e-06, "29977": -1.057070591059528e-07, "33419": -1.1085017348477777e-08, "35756": -3.903551093475954e-12, "19308": -2.8445110711317056e-09, "1843": -1.1766146945646483e-09, "25810": -7.352380748670839e-08, "47182": -3.834955464299128e-08, "15003": -2.152017713336063e-12, "44947": 7.575672498205677e-07, "27049": 2.088632754748687e-06, "49207": -4.18112833244777e-08, "7175": -2.1126730587184284e-08, "18865": -5.511606726571472e-10, "30962": -2.2717348002743165e-09, "32473": -6.755307424555212e-08, "12275": -3.964256478639072e-09, "37499": 4.995687836930468e-14, "27053": -7.970618609576263e-10, "4585": -6.627136173165127e-09, "33075": -1.628433943245966e-09, "49695": -5.1625413277633925e-08, "39323": -7.90259958166617e-12, "14000": -2.0649720511300984e-07, "21890": -2.4318151048419168e-08, "42695": 6.424881071609434e-09, "43732": -8.152425956531317e-10, "47654": -1.2706789787042538e-10, "42307": -2.6501075639506766e-11, "34010": 5.1936371647798296e-08, "22216": -1.406077511367787e-11, "49079": 9.53910586076745e-08, "16780": 1.2847428131654119e-14, "2062": -1.1732677762665844e-07, "5267": -3.640768113655213e-07, "25996": -1.9325578637374718e-10, "44492": -4.68052263613572e-09, "1611": -1.5701395739142754e-10, "44516": -1.112712588735576e-09, "47642": -2.746830323960281e-12, "8820": -1.3135381671247615e-08, "24269": -1.4948849449969437e-11, "45363": -4.903026942781885e-11, "11580": 8.058794946919079e-07, "49051": -2.0721037385929009e-10, "13639": -5.933340929686892e-09, "48466": -1.5851668918866147e-15, "8492": -1.6184421858245202e-10, "33636": -2.3408843752292796e-09, "11547": -9.637926012828757e-08, "18814": -1.5133484465579272e-09, "6094": -6.334646696082302e-11, "46765": -1.0357217470821634e-12, "46700": -3.074743972319993e-06, "23520": -7.507741095480469e-10, "30494": 5.531755959964357e-07, "17140": -3.820060712200757e-08, "1469": -4.457059166185218e-09, "22416": 2.319269179918565e-13, "7473": -2.2183650749685313e-11, "34499": -6.393721489750259e-12, "3493": -8.933658364185249e-07, "35015": -3.4077474175830957e-09, "41648": -8.96478724587979e-11, "11930": -3.014016147773191e-09, "42007": -1.1218551643210617e-09, "45652": -6.279639586104224e-10, "29854": -1.895862666856374e-08, "7257": -7.842572147254145e-10, "1190": -2.0465580619077883e-10, "34508": 1.4952659910250077e-07, "39920": 3.143949527384393e-07, "41733": 2.4713934512147345e-14, "8918": -2.874645660400077e-11, "40248": -1.0136849042455265e-12, "18471": -1.6170962138795097e-11, "48706": -1.2569129070882923e-10, "21161": -1.5719930246405056e-08, "31279": -7.388381573214531e-11, "17701": 3.4159015172008367e-07, "8595": -4.935788583404488e-11, "27990": 2.5589176289031457e-07, "13688": -5.967971006271e-09, "34909": -2.6436897115900138e-08, "31601": -2.2656861276004747e-08, "40058": -3.3302516300182106e-10, "20748": -7.142897402445669e-07, "49436": -1.2470883348214556e-07, "11653": -1.2800299487025768e-08, "35304": 1.3243076080193816e-10, "7297": -4.167710798697044e-08, "41462": -1.0274192607795385e-10, "17309": -2.673668397790152e-09, "14841": -8.597469403071045e-09, "24183": -5.376337153251143e-10, "35384": -4.169445344537337e-11, "29868": 2.749942201035749e-13, "23614": 1.472702493288125e-08, "17234": -4.124581565179142e-09, "8943": -4.354913585302711e-07, "31854": -2.6198025970813887e-09, "3685": -1.3551184174787068e-08, "41357": -1.852827047343908e-08, "9545": -4.950555076987939e-09, "29134": -2.256880193840516e-08, "40062": -9.11156927685397e-09, "4640": -8.207003965310378e-10, "6354": 6.999107239960556e-13, "46655": -1.6928090929013706e-08, "34053": -4.7394109969900455e-08, "16472": -6.077298664308728e-09, "37955": -2.3933446335888675e-09, "17598": -4.535647413206334e-09, "24774": 8.288343167350831e-08, "28596": -2.9289584091429788e-09, "8072": -1.5726040913932593e-08, "31110": -5.27345056511308e-10, "33837": -3.598464104470622e-08, "30752": -4.450010138157268e-09, "25435": 8.93268179424922e-08, "18788": -3.2782956904675586e-11, "7364": -3.0811651008377794e-09, "12381": -1.486758216540096e-10, "49872": -3.7959380083663063e-10, "1933": 3.820593619252577e-09, "11650": -1.7814045349950902e-08, "10962": -7.101993659830441e-09, "40125": -9.780018217497854e-07, "21194": -2.0421548133087164e-11, "40158": -1.8438065296777495e-08, "15442": 3.7638834648849595e-13, "38038": -1.5336074632443797e-09, "47978": 4.96243046654854e-10, "1597": -1.5190952662447188e-11, "21027": -6.523307501810072e-12, "45178": 4.858029990518478e-15, "9633": -1.1232585848119925e-06, "2673": -5.641876289069758e-12, "46650": -1.6981445546612739e-12, "49563": -1.79606857386716e-07, "13489": -8.00283572743865e-09, "25201": 2.0168299497294445e-17, "17112": -8.126266326513587e-11, "16793": 1.6209328580844276e-15, "11185": -4.971889566718346e-10, "21265": 5.320248365123237e-13, "10196": -2.2050102022053153e-10, "15790": -3.966934853522064e-12, "27637": -5.951225623412881e-10, "46169": -2.6943157774295123e-11, "47448": -1.0947389661453144e-09, "27558": -1.2961076656381465e-08, "28094": -1.7293486087588406e-10, "48083": -1.1732411708820223e-09, "26097": 2.992332943929643e-14, "17281": -1.0717356863088057e-10, "22824": -1.9836868148104259e-07, "6992": -1.397578586193049e-08, "17859": -1.3242440477512218e-10, "1730": -2.4838891360401405e-11, "40686": 1.0465132760373308e-07, "1966": -8.558671993341704e-09, "43998": 8.326962708769814e-14, "13732": 3.2039620929220566e-14, "44601": -4.552360266529831e-08, "22687": -1.9616571821784445e-12, "33658": -1.3415611022082885e-07, "15590": -1.7269337349024028e-10, "34476": -1.4849819507736783e-12, "21481": -1.7857334941263556e-14, "16757": -1.2989322950573978e-09, "45205": -4.3744785571675493e-10, "7314": -5.741264352820963e-09, "575": -1.7312959954551843e-08, "27760": -1.2597823825788446e-11, "18817": -9.276319019591028e-07, "23448": -1.928474639364703e-15, "43783": -7.690370296131732e-08, "28476": -3.2394535054436346e-08, "42936": -5.066933851660682e-12, "48347": -4.829662429983728e-07, "26605": -5.817067938451714e-10, "18485": -2.3058252196506146e-08, "17193": -1.8284351897129847e-12, "23675": 2.6199627583515895e-19, "17000": 2.134050721509448e-14, "38259": 2.060570883120094e-20, "37432": -5.801180716358267e-12, "49443": 7.742869360242365e-21, "11446": 3.9727595593717224e-22, "40943": 4.405935048767441e-16, "49100": 4.3985125508528376e-20, "19928": -3.884555894728692e-07, "5429": 2.304740544337683e-20, "45577": 3.1581321517453006e-19, "8715": 2.26491554367896e-16, "37491": 1.045655185363619e-15, "5943": 1.0183034327055935e-15, "35980": -3.4453127850664345e-11, "7286": 1.271503764109314e-29, "36171": -4.968298834762582e-24, "30459": -1.291475545158301e-24, "6780": -2.6683279585881792e-08, "7009": 4.071115494341147e-22, "38293": -6.5142816155439436e-24, "18522": -1.6190365133976888e-21, "26181": 2.3056684163537324e-16, "6459": 6.670557340375639e-18, "21839": 1.1755403821658958e-15, "40785": 1.650404975332579e-20, "47596": -8.95215350737999e-08, "47479": 1.7056997374597615e-20, "39120": 3.9629628611350283e-20, "42646": 1.8450024456099466e-20, "28391": 7.067912572769574e-18, "21243": 1.116621037170265e-13, "37341": 2.4528155622859007e-15, "30188": 1.1884065086458135e-21, "6273": -5.469924246881419e-08, "22549": -5.158579938335643e-16, "49558": 2.750719506230785e-14, "47429": 4.039790149536898e-14, "21914": -6.572258015591359e-11, "35684": -1.9729234912446714e-10, "23402": 7.861657949393168e-16, "19537": -1.0287126470641812e-16, "25061": -7.76979244831999e-11, "25819": 9.752378212716378e-15, "32827": 3.660210517639981e-18, "37159": 1.7438507522918397e-17, "46331": 2.9828736399637097e-16, "22363": -5.814174070262764e-25, "3095": -2.405426968721258e-09, "28089": 3.030376571134711e-16, "46145": 1.4014906642825228e-18, "30348": 1.3739161245901922e-23, "14095": -3.3385607160632767e-18, "25587": 9.68833743970627e-16, "7820": 2.5270920338965608e-12, "27554": 1.7932693344998403e-17, "11298": -1.4405256069021146e-17, "9333": 7.804426865114725e-23, "44220": 3.759295161570561e-21, "27766": 1.2810294115015852e-19, "17042": 1.2971637254797727e-16, "13355": 7.970585584214513e-23, "39558": 9.507450237336787e-27, "16527": -2.452321268930341e-18, "46077": -8.42255152036194e-18, "5762": 7.718859312052019e-21, "49629": -2.5313859319139385e-19, "3212": 5.571770264399637e-22, "48789": -5.826386431423327e-15, "18920": 1.1928900911085021e-22, "40837": 9.778524372450192e-07, "22752": 3.104350993319055e-23, "33900": 1.1349525464989883e-19, "26680": 9.923043209016167e-22, "32687": 2.165155855648116e-22, "1192": 1.467670179768017e-18, "15583": 6.714115071193625e-23, "48413": 8.95043239671661e-24, "42941": 5.1233335106934866e-23, "20977": -3.399679295875451e-24, "1482": 2.1091810565455677e-19, "13730": 3.013651874571902e-19, "46871": 8.655810714453677e-14, "6797": 1.1827266212709299e-19, "15039": 1.73323252858305e-14, "28182": 3.940410961112378e-21, "28904": 1.6873024423038935e-15, "41565": 6.540975010736126e-27, "18491": -1.0640837465443118e-23, "24545": 6.788816335756565e-07, "1922": 1.9960738537057745e-26, "38778": 6.301125864305115e-19, "26943": -6.0056868182994e-26, "21611": 8.076269416689569e-15, "17168": 1.2650838249840064e-18, "30148": 1.5212578419188105e-10, "13390": 1.31334337826131e-16, "49606": -4.0986269237474213e-22, "21407": 1.4768076084942239e-12, "31215": 7.726667444670122e-21, "9532": -3.673187976005465e-08, "40222": -8.01470747546773e-08, "30288": -3.5784569263341837e-07, "20228": -9.373364946441143e-07, "14435": -4.5471483645087574e-07, "45983": 5.509825993892103e-13, "20870": 2.8987159339521895e-09, "31438": -3.7935983527859207e-06, "2215": -6.816415210053606e-10, "14502": 1.7123254565376556e-06, "43848": -8.492618830402421e-10, "32434": -1.0202759312960552e-06, "3170": -7.335016505294334e-08, "6385": -4.704747702533041e-09, "37304": 7.311651870622882e-07, "27702": -6.450858944240245e-12, "15964": -1.3906085882808839e-07, "38597": -5.99128124889603e-09, "11209": -1.332286728938925e-06, "5041": -3.7618379522541545e-09, "1233": 6.91361350391162e-08, "4353": -9.442881199195341e-11, "12684": -5.444995121450802e-09, "25849": -7.212174857329501e-09, "33782": 7.567236225657081e-13, "44782": -1.2187874176561309e-07, "30397": -9.630339581345737e-11, "40675": -1.6564304372579386e-09, "47892": -3.950408995478938e-07, "30442": -5.8340301478665424e-08, "20211": -1.091401372832479e-06, "22655": -3.3980236402442188e-09, "35031": -2.279445787678469e-08, "11674": -3.52987550213818e-13, "33398": -1.4574481177476173e-08, "2267": -1.5159948851817262e-09, "13702": -1.7245225429965427e-12, "46881": -1.8066445561792932e-10, "13882": -3.403708959126561e-08, "36350": -1.8517803956896728e-09, "46254": 1.3553294593293685e-06, "28158": -4.503285331441953e-12, "38132": 1.483712139815907e-06, "19079": 7.648620936606676e-08, "40392": 1.8329842532693874e-07, "29893": -5.6838287548766075e-11, "29126": 9.628324804111799e-09, "31757": -1.818682626719692e-08, "15939": 5.113916401455754e-09, "32807": -2.0256693458037267e-12, "28556": -1.2802045148418983e-06, "7090": -8.88172368984641e-10, "12596": -5.147136050709378e-08, "39948": -3.6326639474282274e-09, "32997": 6.34314147873738e-08, "28065": 7.64307159784039e-08, "45893": -6.257977247514646e-08, "27688": -5.471707975601703e-09, "29116": -1.3312460855896546e-10, "11375": -1.9891462699206386e-08, "32542": -1.8625019304607804e-09, "22536": -4.618828768343519e-07, "41552": 5.127074320654401e-09, "4527": -2.875744260777413e-11, "43162": -7.299581739061978e-08, "23604": 1.0317958185623866e-06, "44160": -4.48530723673457e-09, "15596": 1.2114167020627065e-06, "16331": -1.3283194277846633e-07, "23493": -2.5523927416060133e-10, "34271": -6.633133580180584e-07, "20183": 7.617710078303765e-17, "17423": 8.84011399193696e-07, "8851": -4.417941852352669e-07, "31331": -3.3725669368323e-08, "35852": -2.2197054931893945e-06, "36951": -2.762045596682583e-07, "38960": -5.100781586388561e-16, "34756": -2.4668267428751278e-08, "41263": -2.7896894607692957e-06, "41804": -8.344454988096217e-11, "41422": -2.103956148857833e-06, "13939": -8.992866347423689e-12, "3907": -7.0499526355627395e-12, "7756": 5.400012241807417e-07, "46364": 2.7035595956101533e-17, "36239": -1.482287903531443e-11, "15692": -2.0485880786874633e-12, "24336": -6.648236450246259e-08, "45091": -8.222933161050605e-07, "2017": -9.06922821286571e-08, "30572": -6.043469058525375e-10, "19776": -3.7676880282333514e-08, "25915": 4.233390313856944e-07, "38964": 8.568325426949741e-08, "7526": -1.0328550459348662e-08, "41732": -6.575199762437478e-08, "49453": -8.59720444168488e-07, "18190": -4.391976631268335e-07, "25999": -4.857473312469551e-10, "34579": 4.258079293600446e-18, "34100": -4.1463950328779475e-12, "1662": -2.6519524175784293e-18, "5704": 1.329486512053536e-24, "19437": 1.242548459821002e-14, "6432": -8.598028159671062e-15, "33438": -2.4360042214490588e-17, "34634": -8.306863633371006e-14, "6080": -1.4649239599151542e-09, "3065": 2.579022773119277e-09, "2401": 3.011876704528231e-14, "13563": 2.402103670721072e-22, "36315": 4.011985530713623e-15, "25178": 1.683010251074448e-14, "47929": 6.433060057960474e-14, "161": -7.20162905004651e-12, "35904": -7.030843300798623e-18, "40609": -4.055894514324314e-17, "17204": -6.014000513544843e-18, "20570": -1.296014294147052e-12, "21127": 3.258400754223078e-26, "47681": 2.657055111143173e-14, "13244": 6.292112352223834e-26, "38728": -2.1100959521347384e-12, "39781": -1.3044493436809024e-11, "9062": 3.2229701051815062e-15, "45871": 1.7542449384330585e-16, "44925": 1.1188398907975745e-14, "14046": 2.930783892871276e-31, "19637": 1.8564343177941353e-14, "7532": 1.4899166613102674e-25, "27082": 2.4861805577970523e-28, "17966": -4.677340837398328e-22, "24631": 1.469912855171264e-14, "11569": -5.5712121138640214e-08, "36647": 3.8792746792637445e-09, "12859": -5.546114956178627e-11, "4683": 4.559521738647371e-26, "2598": -1.113493842350979e-15, "1776": -7.473832750598541e-13, "33297": 1.034652399432353e-16, "23": -1.9682090159067744e-12, "29701": -3.326528099202933e-14, "37602": -1.4623704469585164e-09, "4573": -1.705299923081445e-14, "27834": 5.633778518082353e-22, "8013": -2.649857151482138e-07, "12260": -7.297543645756743e-12, "19872": 2.1913463339913453e-13, "38153": 2.0022597390345774e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_182.json <==
{"43597": -6.8767292207838615e-12, "38589": 4.5779078444718735e-11, "38838": 1.7592893288009837e-13, "20462": -3.718852656375837e-11, "36162": 4.566370535030728e-06, "8119": 5.0150728635547405e-15, "4616": 1.9732025529576452e-14, "47637": -8.76190647813857e-11, "14317": 2.914568767664605e-06, "13937": -2.5828851210607517e-11, "24962": 6.425724841108149e-09, "46925": 2.6120831842987857e-13, "14887": -2.6533040209386627e-09, "49456": -7.799943416847421e-13, "18395": -8.534704193374765e-12, "34670": 2.8820031756048026e-14, "45657": -7.965931558828743e-08, "6573": -4.3640343617458444e-13, "10738": -2.457530880184411e-11, "9498": -2.4706521273287763e-09, "8350": -9.729696432217438e-13, "27458": -1.6184110995798306e-10, "29359": -3.6008279691301937e-11, "25546": 6.524706312347958e-14, "23347": 3.0740758246231015e-13, "43221": 5.825282747493055e-14, "24904": -7.313489223947922e-12, "49304": -6.206190050761506e-08, "19032": 8.857750484155859e-15, "34140": 1.3477005040840595e-06, "19429": -5.650578204126344e-13, "15606": -3.376986884573441e-11, "31999": -3.329903019988478e-11, "17786": 1.1524998733136727e-08, "45735": -8.207464222143024e-12, "18511": 1.1649223097265349e-07, "13345": 9.292097047364223e-08, "22702": -4.124545757017151e-12, "37208": -1.5279359808634263e-12, "19567": -1.6784496015276318e-10, "19787": -6.931176965707664e-09, "25356": -2.986854860664856e-11, "45357": 9.558987885364013e-15, "25260": -4.618549951374007e-07, "14109": 2.0253199117803433e-09, "29715": -4.4348705263708155e-10, "19411": -5.629520671845967e-08, "36149": -1.7198852064748138e-10, "1713": 2.415805457154502e-13, "18623": -1.3198443726825104e-10, "31859": -7.230867993257561e-08, "10792": -2.2496779994440885e-09, "8919": -2.816526212257031e-08, "37584": 1.831442034702993e-13, "49226": -1.5941943320996188e-09, "34126": -1.644762619434914e-07, "14847": -2.2784618636251253e-08, "41761": -2.7253354087375392e-11, "36771": -6.943273213322332e-12, "7734": 3.707833532936612e-14, "24076": -1.6064182872810306e-08, "20407": -1.2045808794880486e-08, "25863": -7.550790548371822e-10, "22617": -1.798954318843471e-09, "14911": -1.4499007897073035e-11, "31002": -8.023398834211548e-08, "7360": 1.1289329222563538e-06, "29977": -2.141107913189444e-08, "33419": 5.664323907694779e-07, "35756": -7.482884450960015e-11, "19308": -3.677997995055193e-08, "1843": -1.173664276876707e-09, "25810": -7.389694900439281e-08, "47182": -2.550369231357763e-07, "15003": -2.1412819434241115e-12, "44947": 7.613361958647147e-07, "27049": 6.492311399597384e-08, "49207": -4.168199296827879e-08, "7175": -2.124144948822959e-08, "18865": -4.6513204399190045e-10, "30962": -2.2244661224135598e-08, "32473": -6.757345971664108e-08, "12275": -3.979815588195379e-09, "37499": 3.3402325350095907e-09, "27053": -7.993153361418592e-10, "4585": -6.6513115015709445e-09, "33075": 2.6461304969416233e-07, "49695": -5.292229943165694e-08, "39323": -7.908151564151034e-12, "14000": -2.0631546249205712e-07, "21890": -7.93555998690465e-10, "42695": -2.1961876761622534e-09, "43732": -8.137276408248795e-10, "47654": -5.733980401601002e-09, "42307": -2.640946142329348e-11, "34010": 4.4413802413600934e-08, "22216": -1.4088077059104531e-11, "49079": 1.5934796238070703e-07, "16780": 1.290517206173434e-14, "2062": -1.2483866385082365e-07, "5267": -3.67037273463211e-07, "25996": 1.9093920888835214e-10, "44492": -4.6684189847212565e-09, "1611": -1.569984420246584e-10, "44516": -1.1115696141317244e-09, "47642": -2.74788286742933e-12, "8820": -1.321583820157457e-08, "24269": -1.5140548537129206e-11, "45363": -1.1741438377121938e-10, "11580": 2.056719040410826e-06, "49051": -2.0436878578333761e-10, "13639": -5.987146334263116e-09, "48466": -1.6050749190041694e-15, "8492": -3.7306632783007387e-10, "33636": -2.771634033393866e-09, "11547": -9.572838166604924e-08, "18814": -1.5106511597196004e-09, "6094": -6.336429991815606e-11, "46765": -1.0332071569835177e-12, "46700": -3.069500507990597e-06, "23520": -7.480848163154974e-10, "30494": 5.446397608466214e-07, "17140": -3.8265692836603193e-08, "1469": -4.48231673999544e-09, "22416": -7.531113319775296e-13, "7473": -2.224179694587658e-11, "34499": -4.219908103508807e-11, "3493": -2.3835497131585726e-07, "35015": -3.363905376474463e-09, "41648": -8.925649108704192e-11, "11930": -3.0174827081452804e-09, "42007": -3.882799359811173e-10, "45652": -1.2897562792074657e-12, "29854": -1.8933954848421308e-08, "7257": -4.8848973477344515e-11, "1190": -5.118630852507522e-09, "34508": 2.4988264613057254e-07, "39920": 3.1633001640329894e-07, "41733": 4.100410115615016e-12, "8918": -2.8999108669935936e-11, "40248": -1.0175640711984624e-12, "18471": -1.6136239913699946e-11, "48706": -1.585269693293867e-10, "21161": -4.719501456307285e-10, "31279": -7.295714726796021e-11, "17701": 1.1603266329984763e-06, "8595": -2.1824687890248384e-11, "27990": 2.544943527027499e-07, "13688": -5.9017342124434435e-09, "34909": -1.765203307968477e-07, "31601": -2.2604330851550003e-08, "40058": -3.325276720644865e-10, "20748": 2.8673032375081675e-06, "49436": 2.071462859021267e-06, "11653": -7.514083577575548e-09, "35304": -1.4802907510880203e-10, "7297": -1.0015037688049233e-08, "41462": -4.609325365834138e-09, "17309": -2.645439423076823e-09, "14841": -8.607417001371687e-09, "24183": -7.377326305402221e-09, "35384": 2.123021403859296e-13, "29868": -1.960743511997265e-10, "23614": 8.539417706288077e-08, "17234": -1.969208573981973e-09, "8943": -4.348905520146218e-07, "31854": -1.990377418437106e-09, "3685": -8.868466849776269e-09, "41357": -1.3062642079120224e-09, "9545": -3.470558596063711e-08, "29134": -2.237207397115526e-08, "40062": -2.7284812631478417e-08, "4640": -4.918044860247051e-10, "6354": -5.82704197393813e-12, "46655": -1.7855012401923887e-07, "34053": -1.7298268062404532e-07, "16472": -6.055621781797527e-09, "37955": -2.3951092220642067e-09, "17598": -4.538276421328646e-09, "24774": 8.4168121361472e-08, "28596": -1.842792052286768e-08, "8072": -8.679900354024994e-09, "31110": -5.17792420051677e-10, "33837": -6.075517422488019e-09, "30752": -4.637952244479493e-09, "25435": 1.0108479386872204e-07, "18788": -3.677160659298906e-11, "7364": -1.0431691954693179e-08, "12381": -1.6435955374483058e-10, "49872": 1.9179800858637464e-08, "1933": 3.0510669546401914e-09, "11650": -1.786120762403698e-08, "10962": -1.6905519206744657e-09, "40125": -9.720391744849621e-07, "21194": -2.0237880815621168e-11, "40158": -1.888970047048133e-08, "15442": 3.7520231062695975e-13, "38038": -1.2005978433649034e-09, "47978": 8.171751915142522e-07, "1597": -6.816485154104157e-10, "21027": -6.527911891596183e-12, "45178": 4.867094937119993e-15, "9633": -5.0329401091175896e-08, "2673": -5.638398602181294e-12, "46650": 3.886172762442627e-15, "49563": -2.4870948323041375e-07, "13489": -7.971340032497665e-09, "25201": 7.540533465408077e-17, "17112": -8.138836826709905e-11, "16793": 1.622102398826349e-15, "11185": 7.471253433630198e-14, "21265": -3.118071339319739e-12, "10196": -9.486167407146695e-10, "15790": -3.960267877523016e-12, "27637": 3.351284636084195e-13, "46169": -7.169358856584651e-12, "47448": -1.0963034924316162e-09, "27558": -1.1084827500340566e-10, "28094": -1.7217277603620573e-10, "48083": -1.1727561144425636e-09, "26097": 1.0742407939752507e-13, "17281": -4.471754910806425e-11, "22824": -1.9958862651492382e-07, "6992": 9.114121013453769e-09, "17859": -9.813923979029582e-11, "1730": -2.4868739012529062e-11, "40686": 1.0533783978416977e-07, "1966": -8.560148145875246e-09, "43998": 8.37141499784172e-14, "13732": -1.8176205332509632e-11, "44601": -4.574314260707979e-08, "22687": -1.963616335504126e-12, "33658": -9.764721653482411e-08, "15590": -1.7228594939577846e-10, "34476": 1.0452348622042029e-13, "21481": -1.7689893468250326e-14, "16757": -1.623388756755162e-09, "45205": -2.848866698101915e-09, "7314": -6.711838196338249e-09, "575": -1.733983090446145e-08, "27760": -1.179877973100929e-09, "18817": -9.304631021223031e-07, "23448": -2.9336136384700007e-12, "43783": -5.842733798999689e-07, "28476": -6.248638828587616e-10, "42936": -9.214250022704373e-12, "48347": -4.861889806306863e-07, "26605": -5.808770131565666e-10, "18485": -5.610832545244193e-07, "17193": -2.2895279422341375e-12, "23675": 2.6251703772954937e-19, "17000": 2.135294504689196e-14, "38259": 1.5850466994913628e-23, "37432": 2.52502387902764e-19, "49443": 7.823248859121358e-21, "11446": 3.973541099647743e-22, "40943": 4.4204603403238724e-16, "49100": 4.390098573059525e-20, "19928": -1.9298605025142024e-07, "5429": 2.2979195354583883e-20, "45577": -9.773535725514106e-20, "8715": -2.2693698085908397e-23, "37491": 8.541225790490409e-24, "5943": 1.0122754168573399e-15, "35980": -3.4333091925020653e-11, "7286": 5.442800049759605e-25, "36171": -4.983382644131313e-24, "30459": -1.3392907712064622e-24, "6780": -2.0106579512457756e-08, "7009": 4.052455462944687e-22, "38293": 1.866446198261589e-18, "18522": -4.1971911904549073e-16, "26181": 2.880857648246936e-14, "6459": 3.7031226956729863e-16, "21839": -4.456751807879744e-12, "40785": 1.6401519747047563e-20, "47596": 3.759043920581462e-08, "47479": 2.874579600845798e-18, "39120": 3.962024205010237e-20, "42646": 1.8440342242406048e-20, "28391": 4.849952896091698e-16, "21243": 7.918107249894297e-21, "37341": -5.091685406632962e-10, "30188": 1.1829127045970116e-21, "6273": -5.422920068554049e-08, "22549": 1.037006001309292e-21, "49558": 2.7585733651243165e-14, "47429": 4.0497424478539573e-14, "21914": -6.575046063161949e-11, "35684": 1.0295576657881611e-07, "23402": 1.036388962558012e-15, "19537": 1.141068258795014e-15, "25061": -7.704734766855736e-11, "25819": -1.930094833957341e-10, "32827": 8.595296147091557e-22, "37159": -4.581015567824823e-17, "46331": 3.322087414164283e-18, "22363": -5.827042363779181e-25, "3095": -4.341620041259375e-08, "28089": 2.903489013344855e-14, "46145": -2.127045501537639e-12, "30348": 1.3583096159856618e-23, "14095": -3.4375854023241435e-18, "25587": -3.462583867498486e-16, "7820": -1.821186430828181e-12, "27554": -9.18489917234094e-16, "11298": -1.436146512739259e-17, "9333": 4.021435294970988e-16, "44220": 1.1290851278280542e-22, "27766": 1.2360191539513365e-19, "17042": 1.265408857333903e-16, "13355": 3.7525400821358504e-25, "39558": 9.714109453717337e-27, "16527": -2.4395024509776068e-18, "46077": -8.665973403843433e-18, "5762": 6.089171889012849e-23, "49629": 6.421124406468557e-21, "3212": -5.144521219037698e-20, "48789": -5.98461218597043e-15, "18920": 1.1830644183263037e-22, "40837": 8.696890745341079e-07, "22752": -4.316851850986989e-22, "33900": -3.4222356217233244e-22, "26680": 9.966833698280327e-22, "32687": 2.1515033870602544e-22, "1192": 1.4629837880075977e-18, "15583": 6.690357736171989e-23, "48413": 9.076688795736327e-24, "42941": 3.4550245936943995e-24, "20977": 3.2641281094136113e-19, "1482": 2.0801334461130318e-19, "13730": 2.999442204117948e-19, "46871": -7.780885946334182e-16, "6797": 1.2144785953186314e-19, "15039": 1.7301718597314414e-14, "28182": 6.793757155520192e-20, "28904": 1.6832592364092935e-15, "41565": 2.0851871319148186e-19, "18491": -1.0717139247639715e-23, "24545": 6.778815730967835e-09, "1922": 2.8486298844195387e-27, "38778": 6.367108510804822e-19, "26943": -9.989250979505046e-25, "21611": 6.44677901120881e-17, "17168": -2.2635692906884176e-16, "30148": 1.510862546183489e-10, "13390": 1.315420858913349e-16, "49606": 4.372444664706568e-19, "21407": 1.4736881420035486e-12, "31215": 9.741687494784967e-22, "9532": -3.658296066078037e-08, "40222": -1.450153774840146e-09, "30288": -3.5751449445342587e-07, "20228": -4.3060435928055085e-06, "14435": -1.3581161084630367e-08, "45983": 5.497773460441668e-13, "20870": 2.881399785437111e-09, "31438": -3.7746883663203334e-07, "2215": -6.874443236881689e-10, "14502": 1.702734039099596e-06, "43848": -8.498122205935488e-10, "32434": -1.4043575902178418e-07, "3170": 4.4767523377231555e-07, "6385": -2.3837505125356984e-07, "37304": 7.294311217265204e-07, "27702": -6.40066732254807e-12, "15964": -1.395891189304166e-07, "38597": -7.888731801131144e-08, "11209": -1.3151803841537912e-06, "5041": -5.743182818207515e-09, "1233": 6.84078287349621e-08, "4353": -9.369238718193174e-11, "12684": -7.426589121450888e-09, "25849": -1.1463224466878863e-11, "33782": 7.554233931103549e-13, "44782": -1.2198069043733994e-07, "30397": -9.598924433085188e-11, "40675": -1.6518129086762201e-09, "47892": -3.6645127465817495e-07, "30442": -1.5796634045273095e-07, "20211": 2.169392246287316e-06, "22655": -8.965495013057989e-10, "35031": -1.100922659702519e-07, "11674": -5.7014679435973825e-12, "33398": -1.4557972605189207e-08, "2267": -1.469553811972446e-09, "13702": -5.692953886082819e-10, "46881": -5.261828195379792e-10, "13882": -3.454238850508773e-08, "36350": -1.8399135548463619e-09, "46254": 1.362597231491236e-06, "28158": -3.2886479997551454e-12, "38132": 1.4837073649687227e-06, "19079": 8.592020606101869e-08, "40392": 6.725612138325232e-07, "29893": -7.67968189041568e-11, "29126": 1.1938138300138235e-07, "31757": -1.792746218143293e-08, "15939": 5.24910603871831e-09, "32807": -4.248926297606426e-12, "28556": -8.284150112558564e-07, "7090": -8.8684637411518e-10, "12596": -5.1241173082416935e-08, "39948": -3.6467382447114005e-09, "32997": -5.7065587810711804e-08, "28065": 4.6042980983429516e-08, "45893": -6.298536447957304e-08, "27688": -5.411923797993268e-09, "29116": -1.3310767765783993e-10, "11375": -1.9823456653966787e-08, "32542": -1.8619811248399287e-09, "22536": -1.2682370709171664e-07, "41552": 4.787844343212555e-09, "4527": -2.8900205145676594e-11, "43162": -6.983031539675721e-07, "23604": 1.205160060635535e-06, "44160": -4.459789426647376e-09, "15596": 1.4126201222097734e-06, "16331": -1.6418107406934723e-07, "23493": -1.4325176461715827e-11, "34271": -6.734173325639858e-07, "20183": 7.918739797493655e-18, "17423": 8.778920914664923e-07, "8851": -4.434870959357795e-07, "31331": -3.27236122643626e-08, "35852": -2.7344796649231284e-07, "36951": -1.8761589615223784e-08, "38960": -2.8576509648187143e-12, "34756": -2.4794276853867814e-08, "41263": -2.7936666811001487e-06, "41804": -5.74695346866605e-10, "41422": -2.089498138957424e-06, "13939": -9.002363091092924e-12, "3907": -7.093403989189007e-12, "7756": 1.1483926698474534e-08, "46364": 2.6952844807621728e-17, "36239": -1.4850697060975193e-11, "15692": -2.0420819982908123e-12, "24336": -3.0623215768743606e-11, "45091": -3.9024843090373906e-07, "2017": -9.122480548739986e-08, "30572": -6.026233401179582e-10, "19776": -3.3284112532783183e-07, "25915": 4.1026692088053096e-07, "38964": 1.2635428259244463e-09, "7526": -3.237382770748809e-07, "41732": -4.573556466880291e-08, "49453": -1.1654337939148718e-08, "18190": -2.814546178342425e-07, "25999": -4.852059865001479e-10, "34579": 3.616507091720232e-17, "34100": -4.109880838432112e-12, "1662": 7.267637134665744e-21, "5704": 1.3266333007669647e-24, "19437": 1.2421189294134494e-14, "6432": 6.544495776028721e-16, "33438": -2.4342079160308386e-17, "34634": -6.304586193384143e-12, "6080": -4.711403489565669e-11, "3065": -8.797089723344698e-10, "2401": 3.087024451169096e-14, "13563": 2.374600571685957e-22, "36315": -2.272135604663994e-12, "25178": 8.914018205215604e-14, "47929": 6.525360899409596e-14, "161": -3.7618770945546665e-12, "35904": -1.8103481326072226e-17, "40609": -5.360793768194887e-17, "17204": 1.7721044344518542e-24, "20570": 6.413481063738111e-22, "21127": -1.2489104103015152e-25, "47681": 2.6604252858337084e-14, "13244": 2.8794992673471606e-27, "38728": -4.782221840748946e-10, "39781": 2.4411498010198408e-14, "9062": -4.492484509399652e-12, "45871": 1.777838511783235e-16, "44925": 1.1463864186818211e-14, "14046": 3.0832332850316783e-30, "19637": 1.9343386484585445e-14, "7532": 8.008423417440296e-20, "27082": 2.4663068867009204e-28, "17966": -3.051043244332202e-23, "24631": -2.4400681475356123e-09, "11569": -2.364714291047676e-08, "36647": -4.4704365209646824e-10, "12859": -5.49718714992764e-10, "4683": 4.5047865014790947e-26, "2598": -1.0665052189976387e-15, "1776": 3.71848954622625e-14, "33297": 1.3577683187569311e-14, "23": 2.3921807087567016e-15, "29701": -3.4598273046507655e-16, "37602": -3.4097644846520225e-11, "4573": -3.6857913427809793e-16, "27834": 2.3258670926114568e-21, "8013": -2.634692179981357e-07, "12260": -7.322205342052968e-12, "19872": 2.1732157631619564e-13, "38153": 2.0022476221310732e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_184.json <==
{"43597": -6.861639294947208e-12, "38589": 4.6239997941732724e-11, "38838": -6.118087807205352e-13, "20462": -1.848818598215729e-10, "36162": 4.572404577629641e-06, "8119": 5.009118645452016e-15, "4616": 1.293596306461975e-13, "47637": -6.58145898890794e-11, "14317": 2.9237485250632744e-06, "13937": -3.2774852276595823e-10, "24962": 5.388588880661516e-12, "46925": 2.612521473027013e-13, "14887": -1.5977739131756152e-09, "49456": -7.802363356096409e-13, "18395": 1.9021680064401636e-11, "34670": 2.891727113839282e-14, "45657": 1.8448113037194958e-09, "6573": -4.393921749883123e-13, "10738": -2.371799978639899e-11, "9498": -4.029996891752319e-10, "8350": -1.0244131931624878e-12, "27458": -1.613609662554083e-10, "29359": 8.855878703972753e-12, "25546": 4.3282399691223217e-13, "23347": 3.048916371109489e-13, "43221": 5.836671613688657e-14, "24904": -2.4285395916479047e-10, "49304": -5.69320235399573e-08, "19032": -2.567364994644078e-13, "34140": 1.3509633163266699e-06, "19429": -5.62407433991885e-13, "15606": -4.919033180783572e-09, "31999": -3.310928614608244e-11, "17786": 1.1637045105317156e-08, "45735": -7.620646474970627e-11, "18511": 9.542497991787968e-08, "13345": 1.5789561302881339e-07, "22702": -4.055951321330076e-12, "37208": -1.474833384758345e-12, "19567": -1.653841369408937e-10, "19787": -1.0093006430622609e-09, "25356": -5.261499569364503e-11, "45357": 9.573559393155628e-15, "25260": 8.764948233874748e-08, "14109": 1.0738873790216985e-08, "29715": -4.365502681569211e-10, "19411": -1.7880260827496386e-08, "36149": -1.7168692856284196e-10, "1713": 1.627153598492137e-12, "18623": -1.3345065330572226e-10, "31859": -5.682481400981487e-07, "10792": -2.2449508918498395e-09, "8919": 8.6922042896731e-09, "37584": -2.37656075374737e-12, "49226": -1.1518418219225168e-08, "34126": -9.428091374275027e-08, "14847": -1.302739582875745e-10, "41761": -2.9487873254296915e-10, "36771": 7.940720303523108e-10, "7734": 3.699022018592915e-14, "24076": -1.205619071242836e-08, "20407": -4.10595601962882e-09, "25863": -2.0580961934690833e-10, "22617": -2.1518630433092767e-07, "14911": -1.4528479114206405e-11, "31002": -7.813994784555689e-08, "7360": -2.9844017035429715e-08, "29977": -1.0373300796118201e-07, "33419": 5.665370963470195e-07, "35756": -7.550889774554648e-11, "19308": -2.9346010066433337e-09, "1843": -1.1692138368601945e-09, "25810": -7.346082497861062e-08, "47182": -3.8451162254204974e-08, "15003": -2.117877271126667e-12, "44947": 7.540928095295385e-07, "27049": 8.085206104624376e-08, "49207": -1.920115835218894e-07, "7175": -5.504953293211656e-08, "18865": -5.867639152334903e-10, "30962": -2.2623074524830145e-09, "32473": -8.226973591263231e-08, "12275": -1.0989668203231773e-10, "37499": 4.978719395304712e-14, "27053": -6.35425223549646e-08, "4585": -2.2988647430111087e-08, "33075": 2.6375624884167337e-07, "49695": -7.49820117107447e-09, "39323": -6.962277865341093e-09, "14000": -2.0641357423301088e-07, "21890": -7.943286584044529e-10, "42695": 6.36399732911741e-09, "43732": -8.090221825796107e-10, "47654": -1.2609394084428516e-10, "42307": -4.3315886988359864e-10, "34010": 3.430069028809157e-08, "22216": -1.412933312017195e-11, "49079": 1.5763335170504433e-07, "16780": -4.071203010130864e-12, "2062": -1.2341615729383193e-07, "5267": -4.1627626501394843e-07, "25996": -1.9131833617347382e-10, "44492": 1.5627293903364148e-10, "1611": -1.5804225983462317e-10, "44516": -2.3802053661370337e-09, "47642": -5.7873875830560806e-11, "8820": -1.3460846659540948e-08, "24269": -5.826851501300467e-11, "45363": -1.1692381785000094e-10, "11580": 2.0491418126766803e-06, "49051": -1.863819654168708e-10, "13639": -2.32311236914029e-08, "48466": -2.0869262128955443e-14, "8492": -3.709044182897969e-10, "33636": -2.7450677286822156e-09, "11547": -9.420055846476316e-08, "18814": -1.7293765308679099e-09, "6094": -6.320478862509304e-11, "46765": -4.8693157145285326e-11, "46700": -2.0157067410764284e-06, "23520": -7.548074387742076e-10, "30494": -1.5588014434797515e-08, "17140": -2.7920719958274276e-08, "1469": -4.501554684566145e-09, "22416": -7.397126531097364e-13, "7473": -8.171054111105747e-11, "34499": -4.2484619988680805e-11, "3493": -2.3683217875714035e-07, "35015": -1.313143864478672e-11, "41648": -1.3692822431465856e-09, "11930": -2.296446410809949e-08, "42007": -3.908204870839427e-10, "45652": -6.272053432176961e-10, "29854": -1.8923511646562474e-08, "7257": -4.88754106631184e-11, "1190": -5.12538855801381e-09, "34508": 2.496648789929168e-07, "39920": 3.164262807331397e-07, "41733": 2.4826146048867806e-14, "8918": -2.2488058637470942e-10, "40248": -6.081730258289397e-11, "18471": -1.603696342389327e-11, "48706": -1.596962284633463e-10, "21161": -4.704563960622465e-10, "31279": -7.358939152490862e-11, "17701": 3.5645814477902604e-07, "8595": -2.1990100712576677e-11, "27990": 2.5331320330224116e-07, "13688": -5.788147738883254e-09, "34909": -2.6478694792331225e-08, "31601": -4.2100101182995786e-08, "40058": -7.198542317787826e-10, "20748": -6.917701966813183e-07, "49436": 2.1167038539715577e-06, "11653": -1.2846012253930894e-08, "35304": -1.4269481429796116e-10, "7297": -1.0112322534894247e-08, "41462": -1.0057368132754263e-10, "17309": -5.683205017703585e-08, "14841": -8.444925647665968e-09, "24183": -5.625380716800521e-10, "35384": 2.1238383501962638e-13, "29868": 2.697478742111348e-13, "23614": 1.3795657061166366e-08, "17234": -4.0976533277614635e-09, "8943": -4.458205467017251e-07, "31854": -1.979537422869271e-09, "3685": -8.746805058024165e-09, "41357": -1.8099264309512364e-08, "9545": -4.933341291035731e-09, "29134": -3.490677191742009e-11, "40062": -2.737312243539236e-08, "4640": -4.909332940172817e-10, "6354": 6.56366237403172e-13, "46655": -1.8190645789673e-07, "34053": -1.6949020675838256e-07, "16472": -6.093530124928748e-09, "37955": -2.3916808533641642e-09, "17598": -4.585690938085918e-09, "24774": 2.7186851525584643e-07, "28596": -1.8305293281173363e-08, "8072": -8.540702367554331e-09, "31110": -5.000148628475642e-10, "33837": -6.058141543974216e-09, "30752": -2.4972729661953963e-08, "25435": 1.2648916936086607e-07, "18788": -3.673786275193436e-11, "7364": -3.2239044767123914e-09, "12381": -1.449233233419278e-10, "49872": 1.934653326429725e-08, "1933": -2.7448876505076214e-09, "11650": -1.7946344854635754e-08, "10962": -1.6925789658728263e-09, "40125": 4.9897266762855e-08, "21194": 1.668233551299636e-09, "40158": -3.071955632094614e-07, "15442": 3.7404313587424687e-13, "38038": -1.2007899119481635e-09, "47978": 8.031551033127471e-07, "1597": -1.4882737403576485e-11, "21027": -6.568958051123008e-12, "45178": -2.026317308390091e-11, "9633": -1.121632976719411e-06, "2673": -5.625212969040394e-12, "46650": -1.6934009533162153e-12, "49563": -2.487228982772649e-07, "13489": -7.800108892119795e-10, "25201": 7.604952968024727e-17, "17112": -8.150518454597133e-11, "16793": -4.198054230630799e-12, "11185": 7.488637937839646e-14, "21265": -3.0717587761602827e-12, "10196": -2.173160540408503e-10, "15790": -3.9602995362264526e-12, "27637": 3.3355864728287776e-13, "46169": -2.684638449046428e-11, "47448": -1.0944336548135425e-09, "27558": -1.2946912875122507e-08, "28094": -2.073207383546105e-08, "48083": -1.1777490094289078e-09, "26097": 1.0793103878085214e-13, "17281": -4.4532551257692177e-11, "22824": -2.5729701746968203e-07, "6992": 9.39655819820473e-09, "17859": -9.785784682581067e-11, "1730": -2.4825995426080993e-11, "40686": 1.0771195491088292e-07, "1966": -8.548687091547436e-09, "43998": 8.403688308384824e-14, "13732": -1.8183284739015093e-11, "44601": -4.578338774763324e-08, "22687": -1.9585888900303106e-12, "33658": -9.774328191269888e-08, "15590": -1.7231063798028856e-10, "34476": -1.479504344557847e-12, "21481": 3.887858866227431e-14, "16757": -1.6290663262807925e-09, "45205": -2.786570529877963e-09, "7314": -6.748092751251988e-09, "575": -5.5993095576800656e-11, "27760": -1.2513594327412392e-11, "18817": -9.094792119412887e-08, "23448": -1.6650795800206113e-15, "43783": -7.588936057345563e-08, "28476": -3.188962338640522e-08, "42936": -9.18006729661025e-12, "48347": -4.730308091893676e-07, "26605": -5.809013270408059e-10, "18485": -2.316394365209362e-08, "17193": -1.8246352779388575e-12, "23675": 1.9306517506128018e-18, "17000": -1.3921985342335574e-08, "38259": 2.035888589123336e-20, "37432": 2.511723073271729e-19, "49443": 1.1904812333369283e-24, "11446": 4.276507106156835e-22, "40943": 4.4113070905376056e-16, "49100": 4.577122948506377e-15, "19928": -3.808341944022686e-07, "5429": 2.4429444512884294e-21, "45577": 3.151495578293211e-19, "8715": 2.2338540514097566e-16, "37491": 1.0385915658582285e-15, "5943": 2.9950772107995968e-21, "35980": -2.9013669688993105e-08, "7286": 3.850270996570352e-30, "36171": 1.139490896071291e-28, "30459": 1.058731735510058e-22, "6780": -2.0867378935918168e-08, "7009": 3.0744695329485236e-17, "38293": 1.857879088657377e-18, "18522": -1.6109003156172097e-21, "26181": 2.3162899448145053e-16, "6459": 3.702866468206442e-16, "21839": 1.152281175071648e-15, "40785": 1.580096400411419e-20, "47596": -9.022402025493648e-08, "47479": 1.703347119475387e-20, "39120": 3.9552212907068416e-20, "42646": 1.8454420468690788e-20, "28391": 4.844189895676816e-16, "21243": 7.89794633805045e-21, "37341": 2.463217550394657e-15, "30188": 1.18820839727352e-21, "6273": -5.451781248666521e-08, "22549": 1.0328295066197878e-21, "49558": 4.2893206347871526e-13, "47429": 4.03960447991486e-14, "21914": -6.587298762017468e-11, "35684": -1.9864157541071847e-10, "23402": 7.837317398862631e-16, "19537": 1.1390653435121127e-15, "25061": 8.908732550218148e-16, "25819": 9.80278260230864e-15, "32827": 8.654591224131293e-22, "37159": -4.5806655049895905e-17, "46331": 2.979960640718543e-16, "22363": -5.80019742717451e-25, "3095": -2.4109203522471034e-09, "28089": 2.9101311069040445e-14, "46145": 1.4400560991864295e-18, "30348": 4.862322299330963e-26, "14095": -3.2758523606207848e-18, "25587": 9.571001141896684e-16, "7820": 2.252097380112117e-12, "27554": -9.151839476409605e-16, "11298": -1.4315864314583765e-17, "9333": 4.1048190711832737e-16, "44220": 1.1339499383672435e-22, "27766": 1.2632220223709085e-19, "17042": 1.8636941425142308e-19, "13355": 3.776692784382422e-25, "39558": 9.745956631277724e-27, "16527": -2.424618576625634e-18, "46077": -7.783501557605523e-18, "5762": 6.099672574294427e-23, "49629": 6.474702930383406e-21, "3212": -5.1699040316157117e-20, "48789": -5.9123772162285836e-15, "18920": 1.195798905255978e-22, "40837": 8.547169159101031e-07, "22752": -4.2269641169540586e-22, "33900": -3.3374824255502963e-22, "26680": -1.546691834206523e-21, "32687": 2.040934938644922e-23, "1192": 1.151288373048127e-16, "15583": 6.720671451949098e-23, "48413": 8.691633954984373e-25, "42941": 3.565693890087855e-24, "20977": -3.339323153586539e-24, "1482": 2.6177862600443247e-17, "13730": 2.998195746332407e-19, "46871": 8.815726469137142e-14, "6797": 1.2456419786617132e-19, "15039": 1.7212664941371886e-14, "28182": 3.9506412627409694e-21, "28904": 6.458807911381226e-15, "41565": 6.614870631586331e-27, "18491": 1.2559093580150276e-19, "24545": 7.39009564654225e-09, "1922": 1.9949743788191227e-26, "38778": 2.2628414229311713e-20, "26943": -1.0131806033687535e-24, "21611": 8.117293763423936e-15, "17168": -2.0339010716007423e-16, "30148": -2.2782315855889024e-13, "13390": 1.0290071890197112e-20, "49606": -3.883876771023171e-22, "21407": 1.472575533734144e-12, "31215": 9.846971269332915e-22, "9532": -3.656951719221979e-08, "40222": -1.4337869780334245e-09, "30288": -3.586269201605319e-07, "20228": -4.3582090256677475e-06, "14435": -1.3544403820731077e-08, "45983": 5.509900261740919e-13, "20870": 2.8606779167716923e-09, "31438": -3.740065608326404e-07, "2215": -3.775274884376678e-11, "14502": 1.6919709651119774e-06, "43848": -2.694026668415006e-10, "32434": -1.4110625556895684e-07, "3170": -7.018062575525619e-08, "6385": -2.3852209096730803e-07, "37304": 7.298043556147604e-07, "27702": -6.322314199946888e-12, "15964": 1.3699536793865263e-06, "38597": -5.553530968427367e-09, "11209": -2.582241449999856e-06, "5041": -5.700599992053412e-09, "1233": -1.9542738982636365e-08, "4353": -2.0057658645100673e-08, "12684": -5.476567643825092e-09, "25849": -1.1456465984216457e-11, "33782": 7.554721279980081e-13, "44782": -1.4825975114263201e-08, "30397": -9.581635485034212e-11, "40675": 1.9590710564898473e-07, "47892": -3.754408339773363e-07, "30442": -1.569954974911525e-07, "20211": -1.0938604191323975e-06, "22655": -3.3143550126624177e-09, "35031": -2.094254902829107e-08, "11674": -3.402131007468334e-13, "33398": -1.4672432158135962e-08, "2267": -8.713716415087447e-10, "13702": -5.62705826379073e-10, "46881": -5.239096934062104e-10, "13882": -1.0790490723167068e-09, "36350": 3.0235234790213826e-17, "46254": 2.1459666186274262e-06, "28158": -3.2527836760914974e-12, "38132": 1.1015879408660112e-07, "19079": 8.886679125907904e-08, "40392": 6.595772674700129e-07, "29893": -5.620777107639974e-11, "29126": 8.834585507599968e-09, "31757": -1.8033203375011908e-08, "15939": 6.05969852074395e-09, "32807": -2.00527528609884e-12, "28556": -8.482961106892617e-07, "7090": 1.314439668220757e-10, "12596": -1.4811838866535254e-07, "39948": -3.683487515004913e-09, "32997": -5.7716711410193966e-08, "28065": 4.5070137844049896e-08, "45893": -6.374213512572169e-08, "27688": -1.278708694485431e-09, "29116": -7.96128996061185e-11, "11375": -1.9810082463322942e-08, "32542": -1.8840489168781005e-09, "22536": -1.2782420810708572e-07, "41552": -4.976867362671555e-09, "4527": -9.404266254620097e-11, "43162": -7.215251116576837e-07, "23604": 1.2040379715472227e-06, "44160": -4.613505133477247e-09, "15596": 1.3819400237480295e-06, "16331": -1.4006199933191965e-07, "23493": -2.5496799116453417e-10, "34271": -6.831384098404669e-07, "20183": 7.922302464391921e-18, "17423": -2.8276076591282617e-07, "8851": -4.448645256616146e-07, "31331": -6.779458772143698e-07, "35852": -2.751086185526219e-07, "36951": -3.0339668910528417e-07, "38960": 2.4120110206013456e-17, "34756": -5.096195021536687e-09, "41263": -2.824351440722239e-06, "41804": -8.496349457320918e-11, "41422": -2.094716819556197e-06, "13939": -8.904225447248226e-12, "3907": -7.220844148309036e-12, "7756": 5.407104026744491e-07, "46364": 1.1880918222574284e-16, "36239": -1.1775060926311198e-09, "15692": -1.8641930447232946e-12, "24336": -3.101545409389672e-11, "45091": -8.171109584509395e-07, "2017": -9.147980506440945e-08, "30572": -6.076705250102066e-10, "19776": -3.4947566973642097e-07, "25915": 4.043291710331687e-07, "38964": 7.983645389231242e-08, "7526": -3.1968997404874244e-07, "41732": -6.8327672408941e-08, "49453": -8.554796977477963e-07, "18190": -4.690152763942024e-07, "25999": -4.880228443582268e-10, "34579": 4.2490746054521934e-18, "34100": -4.5320681235638816e-11, "1662": -2.6693604335696078e-18, "5704": 1.2831888047864992e-26, "19437": 1.2306870339441264e-14, "6432": -8.966904231936731e-15, "33438": -2.51823193003724e-17, "34634": -6.310039296630876e-12, "6080": -4.708260517571894e-11, "3065": -8.711521504167763e-10, "2401": 5.3643267399709066e-14, "13563": 2.324693065636096e-22, "36315": -2.282229960570703e-12, "25178": 1.6761318353229748e-14, "47929": -1.976587513455308e-12, "161": -3.774955174840056e-12, "35904": -4.319358487739599e-18, "40609": -5.3322887934140645e-17, "17204": -6.1161957830936256e-18, "20570": -1.293592837015023e-12, "21127": 3.30302039102585e-26, "47681": 2.1218224297812487e-16, "13244": 2.84342756245376e-27, "38728": -2.0947924384701055e-12, "39781": 2.4308773242487196e-14, "9062": 3.2126693375099467e-15, "45871": 1.7376269461013172e-16, "44925": 1.128075768647846e-14, "14046": 8.763775693063983e-30, "19637": 1.5887553046160102e-14, "7532": 8.076760168264541e-20, "27082": 2.5001433091526167e-28, "17966": -4.745354531380311e-22, "24631": 1.5110491796612585e-14, "11569": -2.371126939237911e-08, "36647": -4.0340220053280973e-10, "12859": -5.523227986081736e-10, "4683": 4.4874374163912634e-26, "2598": 1.4938476544207529e-18, "1776": -7.45084603823859e-13, "33297": 1.0200270521090274e-16, "23": -1.9678330145933565e-12, "29701": -3.3821012532459296e-14, "37602": -3.4674072640905607e-11, "4573": -3.545507598941294e-16, "27834": 3.466804420089237e-21, "8013": -2.629798245834536e-07, "12260": -5.527007740369072e-09, "19872": 2.1459117577511677e-13, "38153": 1.5394597146079922e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_186.json <==
{"43597": -6.911426726069481e-12, "38589": 4.6347814475211635e-11, "38838": 1.7656296075804073e-13, "20462": -1.8390822198455226e-10, "36162": 4.578576863423223e-06, "8119": 5.7774829842136e-15, "4616": 1.957632562727806e-14, "47637": -8.772522985811548e-11, "14317": 2.9258585527713876e-06, "13937": -3.307191742685234e-10, "24962": 5.4184365327891726e-12, "46925": 2.6093875866474436e-13, "14887": -1.5375970496833702e-09, "49456": -7.722677749025242e-13, "18395": -8.568112365436864e-12, "34670": -7.797883866400568e-12, "45657": 1.868843746422044e-09, "6573": -4.3772082312931726e-13, "10738": 3.4322523122243265e-12, "9498": -2.629998885339546e-09, "8350": -1.0052836384513708e-12, "27458": -1.1387206455548693e-10, "29359": 9.044045894135433e-12, "25546": 4.3304056629618615e-13, "23347": 3.073044748357068e-13, "43221": 5.845609505348084e-14, "24904": -7.331105340846467e-12, "49304": -5.775855882461656e-08, "19032": -2.5446121989028403e-13, "34140": 9.652370636104024e-08, "19429": -2.5849591564486296e-13, "15606": -4.866349545551429e-09, "31999": -7.943314755953779e-11, "17786": 1.165273122438748e-08, "45735": -7.627570797197336e-11, "18511": 9.526664968007026e-08, "13345": 9.290469904499332e-08, "22702": -6.260774017274873e-12, "37208": -4.151885432679414e-11, "19567": -1.6531205571101992e-10, "19787": -6.954257170121991e-09, "25356": -2.9161957570966734e-11, "45357": 9.569726569069303e-15, "25260": -4.6148431920300936e-07, "14109": 1.0896155089312742e-08, "29715": -4.37561292754296e-10, "19411": -5.6274064519357125e-08, "36149": -1.7239994154483185e-10, "1713": 1.642861519567107e-12, "18623": -1.3243240948312973e-09, "31859": -7.283513525635499e-08, "10792": -2.2485608930367107e-09, "8919": -2.790314468370525e-08, "37584": 1.849565151642446e-13, "49226": -1.5863526048320864e-09, "34126": -9.831781966340714e-08, "14847": -1.3045287072799283e-10, "41761": -2.96033531022033e-10, "36771": -7.026455372399765e-12, "7734": -7.72860074549353e-13, "24076": -1.589837061999333e-08, "20407": -4.132174602489158e-09, "25863": -7.564796011827468e-10, "22617": -2.1470691535796504e-07, "14911": -1.4565508521524606e-11, "31002": -9.925948063482792e-09, "7360": 1.1198593483641162e-06, "29977": -1.0382051129909087e-07, "33419": -9.064432759942065e-09, "35756": -7.534187856927943e-11, "19308": -3.691297933983151e-08, "1843": -1.1737056881955255e-09, "25810": -7.415945901811938e-08, "47182": -3.846187013323288e-08, "15003": -3.3788976391141423e-12, "44947": 7.565543569398869e-07, "27049": 9.250931043425226e-08, "49207": -1.9230839143347112e-07, "7175": -5.505150113549462e-08, "18865": -5.21308995971026e-10, "30962": -2.2690223033805523e-09, "32473": -6.79581972917731e-08, "12275": -1.1006336120278348e-10, "37499": 4.983360458229308e-14, "27053": -6.393310769681193e-08, "4585": -2.328826020914221e-08, "33075": -1.6539023484085646e-09, "49695": -5.060913821353097e-08, "39323": -6.9778001154929825e-09, "14000": -2.0644964138227806e-07, "21890": -7.981681982016653e-10, "42695": 6.405330488234995e-09, "43732": -1.9769395842583748e-10, "47654": -1.2663758930386848e-10, "42307": -4.356040528286087e-10, "34010": -1.221764112102619e-08, "22216": -1.4168815426485182e-11, "49079": 9.628276131934399e-08, "16780": -4.093331576471293e-12, "2062": 2.583085915830452e-06, "5267": -3.6564210859069135e-07, "25996": 1.900897217410602e-10, "44492": -4.661850461218364e-09, "1611": -1.5807255504540763e-10, "44516": -2.388029773925382e-09, "47642": -5.82721162989408e-11, "8820": -1.3508551610641462e-08, "24269": -5.837862138147187e-11, "45363": -4.897671157522154e-11, "11580": 8.08363211035612e-07, "49051": -9.060681649408764e-10, "13639": -2.3290233741590782e-08, "48466": -1.608649503920701e-15, "8492": -1.6208366593328805e-10, "33636": -2.332628090684352e-09, "11547": -9.46270048984843e-08, "18814": -1.5140252385137387e-09, "6094": -6.325582418975628e-11, "46765": -4.889496446613961e-11, "46700": -3.09017559629865e-06, "23520": -5.1859840866086415e-09, "30494": 5.175016326575133e-07, "17140": -3.7964642984888997e-08, "1469": -4.497794581226344e-09, "22416": -7.421086314907122e-13, "7473": -8.197181822211519e-11, "34499": -4.2588210735772236e-11, "3493": -8.893574658941361e-07, "35015": -3.258594283295224e-09, "41648": -8.959785691153854e-11, "11930": -2.29730261480654e-08, "42007": -3.906999723746196e-10, "45652": -1.2874974524013094e-12, "29854": -4.318541080294835e-09, "7257": -4.9000869334347996e-11, "1190": -5.16415976647977e-09, "34508": 1.4936198056147987e-07, "39920": 7.297594351030057e-08, "41733": 4.148727368591398e-12, "8918": -2.2497570473234418e-10, "40248": -6.080889958237634e-11, "18471": -1.6073808950523016e-11, "48706": -1.2686092454305964e-10, "21161": -4.71647831901123e-10, "31279": -4.476635062644618e-09, "17701": 3.6070906617169385e-07, "8595": -5.0450990607409096e-11, "27990": 2.5403812742297305e-07, "13688": -5.787947010560401e-09, "34909": -2.647089658580626e-08, "31601": -2.006187216352373e-08, "40058": -3.2742264455265513e-10, "20748": 3.0344758670253213e-06, "49436": 2.122221303579863e-06, "11653": -7.521890665884712e-09, "35304": -1.4369513912093623e-10, "7297": -4.27244692957629e-08, "41462": -1.0151392226820377e-10, "17309": -5.935822855462902e-08, "14841": -7.644383792637655e-09, "24183": -7.421089520676105e-09, "35384": 2.0985345622684393e-13, "29868": -1.9338129708668106e-10, "23614": 1.4093484601573891e-08, "17234": -4.119518504097641e-09, "8943": -4.3562033624766627e-07, "31854": -1.991325548900136e-09, "3685": -1.3426519451797958e-08, "41357": -1.8260095657751663e-08, "9545": -3.476329979434922e-08, "29134": -2.1991379384189713e-08, "40062": -8.856313016281092e-09, "4640": -8.188274502884951e-10, "6354": 6.709379146013772e-13, "46655": -1.8001085777541448e-07, "34053": -4.6842909995348236e-08, "16472": -6.0909393084784824e-09, "37955": -2.416699729224092e-09, "17598": -7.728162998432708e-09, "24774": 2.766196303127799e-07, "28596": -2.8775535287905996e-09, "8072": -8.613502799903472e-09, "31110": -5.080083020914117e-10, "33837": -6.109969419298977e-09, "30752": -4.830059907590112e-09, "25435": 1.1717833103830344e-07, "18788": -4.870719827465564e-09, "7364": -3.21115800616667e-09, "12381": -1.4520626367975353e-10, "49872": 1.830983364925487e-08, "1933": -2.73831601838026e-09, "11650": -1.792657045029955e-08, "10962": -6.8876331305034455e-09, "40125": 6.249257467061398e-08, "21194": -1.916927207246122e-11, "40158": -3.0993419386504684e-07, "15442": 3.758332620812377e-13, "38038": -1.2020140438551152e-09, "47978": -2.4456028313579736e-09, "1597": -6.727859935828917e-10, "21027": -6.541606666077282e-12, "45178": -2.0293098798584985e-11, "9633": -1.1240684898439213e-06, "2673": -5.677801111214631e-12, "46650": 3.8977851606330095e-15, "49563": -1.816120942521593e-07, "13489": -7.848544925082024e-09, "25201": 2.0222054656581816e-17, "17112": -1.945010775702971e-12, "16793": -4.20263303324564e-12, "11185": -4.968696010188012e-10, "21265": 5.303816739098133e-13, "10196": -9.46407063828758e-10, "15790": -3.963465840250979e-12, "27637": 3.352644496659035e-13, "46169": -2.6909176276124214e-11, "47448": -1.0964825714054882e-09, "27558": -1.2952460437531954e-08, "28094": -2.073584326467426e-08, "48083": -1.178074526819728e-09, "26097": 3.004827696341181e-14, "17281": -4.472280532019646e-11, "22824": -2.0173881409846217e-07, "6992": -1.4258358049801245e-08, "17859": -1.3165216139476854e-10, "1730": -2.4877084767171986e-11, "40686": 1.3062293646726175e-07, "1966": -3.337006759807082e-08, "43998": 1.1116265846885365e-16, "13732": 3.2102372518084954e-14, "44601": -2.0453448712487443e-07, "22687": -5.244510555002524e-12, "33658": -9.794705135846016e-08, "15590": -1.728175380577568e-10, "34476": -1.4832759586552724e-12, "21481": -1.7847966756866923e-14, "16757": -1.6304928518451334e-09, "45205": -4.0783240673469834e-10, "7314": -6.758271275941752e-09, "575": -1.746225031240556e-08, "27760": -1.17891230111411e-09, "18817": -9.296296639149659e-07, "23448": -1.8757980838914317e-15, "43783": -7.631616938397201e-08, "28476": -6.24993612419189e-10, "42936": -5.085050002601177e-12, "48347": -4.875719810115697e-07, "26605": -1.9610268964243005e-10, "18485": -2.3200932730560453e-08, "17193": -2.29800380113776e-12, "23675": 2.6404822659156745e-19, "17000": 2.1407026406508253e-14, "38259": 2.0461262416733868e-20, "37432": 2.5211175185848584e-19, "49443": 7.779427673701654e-21, "11446": 1.2046866792198537e-21, "40943": 4.424747915223755e-16, "49100": 4.413593410512872e-20, "19928": -3.804950097219262e-07, "5429": 2.4847790703786204e-21, "45577": 3.1625136240524174e-19, "8715": -2.2609073821161718e-23, "37491": 8.369463950153017e-24, "5943": 2.9548551496174223e-21, "35980": -3.448073770950799e-11, "7286": 5.463185201626647e-25, "36171": 1.1681111780098575e-28, "30459": 1.0406819038010046e-22, "6780": -2.043334745849279e-08, "7009": 3.083168164270131e-17, "38293": -6.702013944907535e-24, "18522": -1.6129735178067774e-21, "26181": 2.875427489428678e-14, "6459": 6.676549850323279e-18, "21839": 1.1461037637873223e-15, "40785": -1.0085275073193074e-24, "47596": -9.122141619855029e-08, "47479": 1.7283985751322396e-20, "39120": 2.532812042988768e-19, "42646": 1.8550026068513152e-20, "28391": 7.02658828372765e-18, "21243": 7.93023788588913e-21, "37341": -5.144770165443902e-10, "30188": 4.908403623900591e-22, "6273": -2.631745701364707e-07, "22549": -5.374018533305038e-16, "49558": 4.292378898065191e-13, "47429": -2.0291452979687152e-12, "21914": -2.45784637087354e-09, "35684": -1.976813990278714e-10, "23402": 7.849833369449498e-16, "19537": 1.1421553197036964e-15, "25061": -7.731400936128452e-11, "25819": 9.832853118969115e-15, "32827": 3.676167658836741e-18, "37159": -4.3290987048885335e-17, "46331": 2.9876260241933983e-16, "22363": 7.045976156514974e-21, "3095": -2.424386469357387e-09, "28089": 3.033793025587902e-16, "46145": -2.1203468668351544e-12, "30348": 1.4324385597049182e-23, "14095": -3.2975908739138315e-18, "25587": 9.755357862866582e-16, "7820": 2.2590429960694935e-12, "27554": 1.8003030166845012e-17, "11298": -3.166307889114489e-16, "9333": 7.847925286517336e-23, "44220": 3.780070804318853e-21, "27766": 4.628440810192693e-17, "17042": 1.3065520269089025e-16, "13355": 8.079399795303251e-23, "39558": 1.0529552044030782e-26, "16527": -2.447853252851636e-18, "46077": 7.166887990085206e-20, "5762": 6.135000289985121e-23, "49629": 6.511808120087518e-21, "3212": 5.947445264998587e-22, "48789": 1.240047510340939e-14, "18920": 1.440280054039564e-25, "40837": 9.726552434585756e-07, "22752": 3.104894360710571e-23, "33900": 1.141034133458843e-19, "26680": 9.961759744937945e-22, "32687": 2.056518570283201e-23, "1192": 1.4671684947265035e-18, "15583": -1.3891343243027367e-21, "48413": 8.718189971282507e-25, "42941": 3.6903366741259434e-24, "20977": -3.3511091299409935e-24, "1482": 2.6478921601826822e-17, "13730": 3.008248317220399e-19, "46871": 8.424961032635347e-14, "6797": 1.2757440181930555e-20, "15039": 5.125188468069197e-13, "28182": 7.005087584860712e-20, "28904": 6.521924994962354e-15, "41565": 2.1084086766485963e-19, "18491": -1.0489600208137767e-23, "24545": 6.747345651092473e-07, "1922": 2.0351156892408103e-26, "38778": 6.26179187521457e-19, "26943": -9.679143841205877e-25, "21611": 6.500946106441233e-17, "17168": 1.2639186376936489e-18, "30148": -2.287368970448067e-13, "13390": 1.3285891772184992e-16, "49606": 4.47723810855938e-19, "21407": 1.4878395824396984e-12, "31215": 7.785088691018814e-21, "9532": -7.156553039067148e-08, "40222": -1.426601503595748e-09, "30288": -8.058116236497881e-07, "20228": -9.928819508786546e-07, "14435": -4.5183256247582904e-07, "45983": -3.728221615977023e-13, "20870": -2.0538557521376788e-09, "31438": -3.7300154076547187e-07, "2215": -6.831089027770076e-10, "14502": 2.657497191194125e-07, "43848": -8.450746213917171e-10, "32434": -1.0502792520128423e-06, "3170": 4.741691270737647e-07, "6385": -2.3428304984918213e-07, "37304": 7.385829121631104e-07, "27702": -2.5989946956725407e-13, "15964": -1.3981626523218438e-07, "38597": -5.485710552477485e-09, "11209": -2.5812425974436337e-06, "5041": -3.74615405362988e-09, "1233": -1.970455443256469e-08, "4353": -9.375171472481014e-11, "12684": -5.4889763845267225e-09, "25849": -1.147762700853816e-11, "33782": 7.568534557758633e-13, "44782": -1.4860506603042722e-08, "30397": -9.602485473436673e-11, "40675": -1.655304004977154e-09, "47892": -5.930867814640806e-07, "30442": -1.577100761096517e-07, "20211": 2.1985983948979992e-06, "22655": -3.3098705998213518e-09, "35031": -1.9795820094259398e-08, "11674": -5.699353315680167e-12, "33398": -1.3358109285377395e-08, "2267": -1.5038716938420293e-09, "13702": -1.7153418442605872e-12, "46881": -5.263999791615959e-10, "13882": -3.407144788525329e-08, "36350": -1.8219132869035093e-09, "46254": 1.357736664431286e-06, "28158": -3.27667428780265e-12, "38132": 1.3688850231119432e-07, "19079": -3.9530327455850056e-08, "40392": 6.512810273306968e-07, "29893": -7.683704367211774e-11, "29126": 1.1749564521323919e-07, "31757": -2.168174432881642e-06, "15939": -2.135389649993158e-06, "32807": -2.0113951736816515e-12, "28556": -8.555609838367673e-07, "7090": 1.3264822573688662e-10, "12596": -1.4871721987219644e-07, "39948": -3.698858774825453e-09, "32997": 6.171401167875956e-08, "28065": 4.450470925121408e-08, "45893": -3.78190577521309e-07, "27688": -2.3817809946535817e-09, "29116": -1.3588646874396204e-10, "11375": -1.089053291991604e-09, "32542": -3.796111480713904e-10, "22536": -4.716827675110835e-07, "41552": -5.08510877850199e-09, "4527": -9.420589308639649e-11, "43162": -8.729648470762186e-08, "23604": 1.1914489732589573e-06, "44160": -4.623693428129627e-09, "15596": 1.1828091146526276e-06, "16331": -1.6645788036839804e-07, "23493": -1.4422513530676362e-11, "34271": -6.910661340953084e-07, "20183": 7.958378292447196e-18, "17423": -2.825085800850502e-07, "8851": -5.112430017106817e-07, "31331": -3.499104650472873e-08, "35852": -2.23044776248571e-06, "36951": -2.4968990430807025e-08, "38960": 1.1725815902020181e-16, "34756": -5.1102975184846855e-09, "41263": -2.847360065061366e-06, "41804": -8.476487567410373e-11, "41422": -9.881460272254117e-08, "13939": -9.081463879512253e-12, "3907": -5.52926371355511e-10, "7756": 1.1334713612143332e-08, "46364": 2.7275774464401205e-17, "36239": -1.5072642786662094e-11, "15692": -2.051873428110529e-12, "24336": -6.856074463712503e-08, "45091": -8.108648898996762e-07, "2017": -9.087229813076192e-08, "30572": -6.083389902933334e-10, "19776": -3.862302122570327e-08, "25915": 4.006619747087825e-07, "38964": 1.1096564778156903e-09, "7526": -1.0334514577436948e-08, "41732": -6.83318788219367e-08, "49453": -8.653522627355414e-07, "18190": -4.705809999450139e-07, "25999": -4.898949024223498e-10, "34579": 3.6340400119839057e-17, "34100": -4.548478607646622e-11, "1662": 7.238565451984913e-21, "5704": 1.3301721307877862e-24, "19437": 1.4690568436747688e-14, "6432": 6.9525448986434155e-16, "33438": -2.448439723905936e-17, "34634": -8.343786815981358e-14, "6080": -1.4647427715175354e-09, "3065": 2.588809611125953e-09, "2401": 3.211731417927452e-14, "13563": 1.7850924376106393e-24, "36315": -2.2772608451737675e-12, "25178": 1.69021612976333e-14, "47929": 6.583604240115518e-14, "161": -3.760729574975308e-12, "35904": -1.7949953295659934e-17, "40609": -4.0662412202983726e-17, "17204": 1.7964362574277174e-24, "20570": -1.2928863708794314e-12, "21127": -1.2501697527809907e-25, "47681": 2.6445983058076723e-14, "13244": 6.179047630387868e-26, "38728": -2.0942603120438497e-12, "39781": 2.453512077478428e-14, "9062": -4.5042914710580195e-12, "45871": 1.80636922842472e-16, "44925": 1.1596635754267375e-14, "14046": 3.999446307825296e-30, "19637": -7.529381285120706e-11, "7532": 1.492344380746085e-25, "27082": -9.676640871835272e-27, "17966": -3.0705098071181597e-23, "24631": 1.524830066899907e-14, "11569": -5.5654481911915354e-08, "36647": 3.921959645936113e-09, "12859": -5.535006480927862e-11, "4683": 4.5735166241440575e-26, "2598": 1.824022999775888e-18, "1776": 3.729514188254533e-14, "33297": 1.333077393047763e-14, "23": -1.95993655333071e-12, "29701": -3.361690808535711e-14, "37602": -3.4388110414784734e-11, "4573": -1.598137041539799e-14, "27834": 4.330526382436648e-21, "8013": -2.632711186834058e-07, "12260": -5.522085899656304e-09, "19872": 2.423121382363891e-14, "38153": 1.9891288021683754e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_188.json <==
{"43597": -3.329845297064815e-12, "38589": -2.834042245672408e-12, "38838": 1.7601812206131245e-13, "20462": -1.8440206306369333e-10, "36162": 4.689338311436586e-06, "8119": 5.812525584274458e-15, "4616": 1.9787106388070505e-14, "47637": -8.669285428419826e-11, "14317": 2.9081331831548596e-06, "13937": -2.5616108192960674e-11, "24962": 6.160821186540488e-09, "46925": -3.254644470596091e-11, "14887": -1.6742753849996461e-09, "49456": -7.957858547472108e-13, "18395": 1.874791294431688e-11, "34670": 2.8685993874342716e-14, "45657": 1.899846058250887e-09, "6573": 1.2335264916712302e-13, "10738": 3.470022663307204e-12, "9498": -2.337711579869506e-09, "8350": -9.608206157779575e-13, "27458": -1.1372103952966839e-10, "29359": -3.569402065584093e-11, "25546": 4.3639202494671903e-13, "23347": 3.0633788149388164e-13, "43221": -1.3969738994062952e-12, "24904": -2.429302037310066e-10, "49304": -5.750062470610828e-08, "19032": 8.876519887234067e-15, "34140": 1.3476440017257119e-06, "19429": -2.535488637621375e-13, "15606": -4.650051010912648e-09, "31999": -3.324881689414916e-11, "17786": -4.2045602555162986e-08, "45735": -8.236116649795733e-12, "18511": 1.1673365918341005e-07, "13345": 1.5870202219048224e-07, "22702": -4.154212130541568e-12, "37208": -4.184270291363035e-11, "19567": -1.3002882104373725e-10, "19787": -6.912827199556659e-09, "25356": -5.356409413237451e-11, "45357": -1.960258691480199e-11, "25260": 7.475582464167019e-08, "14109": 2.0295662928049296e-09, "29715": -1.977195768221307e-10, "19411": -5.652094614561065e-08, "36149": -7.237103138990619e-10, "1713": 1.647372342705733e-12, "18623": -1.293494478193935e-10, "31859": -5.676480441252352e-07, "10792": -3.479436183617679e-11, "8919": 8.989776034695751e-09, "37584": -2.3622479840279542e-12, "49226": -1.59621194040227e-09, "34126": -1.6755238618770818e-07, "14847": -1.2978870755908645e-10, "41761": -2.9712435289930283e-10, "36771": 7.87940490631911e-10, "7734": -7.735721243261329e-13, "24076": -1.2123352988169245e-08, "20407": -4.119777408106984e-09, "25863": -2.0512073983791623e-10, "22617": -1.790640302701263e-09, "14911": -1.4405259970984297e-11, "31002": -8.104004223241645e-08, "7360": 1.1289457688690163e-06, "29977": -1.0545127793193387e-07, "33419": -9.616449858640408e-09, "35756": -3.903346396105789e-12, "19308": -3.670316317538891e-08, "1843": -2.0516646159762786e-09, "25810": -7.345904862177122e-08, "47182": -2.533286647121713e-07, "15003": -2.1400038859031856e-12, "44947": 8.65920526393893e-08, "27049": 7.754189823572233e-08, "49207": -4.184744994972789e-08, "7175": -2.1166831842833744e-08, "18865": -4.2499237462578776e-10, "30962": -2.2320882919757423e-08, "32473": -8.142773566532924e-08, "12275": -1.1096290553069821e-10, "37499": 3.360399070118092e-09, "27053": -8.007791096886763e-10, "4585": -6.653959161440071e-09, "33075": 2.628615618505137e-07, "49695": -6.8238499295603106e-09, "39323": -6.9086176779364905e-09, "14000": -1.0088956337028776e-09, "21890": -7.968553039638948e-10, "42695": 6.50521680967131e-09, "43732": -8.153875352689965e-10, "47654": -1.2673662119766504e-10, "42307": -4.349313686979883e-10, "34010": 5.788431067799138e-08, "22216": -7.949625333014687e-12, "49079": 1.5662959640394547e-07, "16780": 1.2880128685615819e-14, "2062": 2.5810147690208396e-06, "5267": -4.2608414219102997e-07, "25996": 1.878499578111814e-10, "44492": -4.786627094688356e-09, "1611": -1.5632331540338384e-10, "44516": -1.1144902778426058e-09, "47642": -2.754075396557698e-12, "8820": -1.314188047274456e-08, "24269": -1.520152406730979e-11, "45363": -4.886633112044514e-11, "11580": 8.076196991169127e-07, "49051": -2.1185200815843075e-10, "13639": -2.2812900013491344e-08, "48466": -2.0939101689522455e-14, "8492": -1.6172102546008205e-10, "33636": -2.7668025648353023e-09, "11547": -9.706793946406833e-08, "18814": -1.513575931255673e-09, "6094": -4.5535619719316855e-10, "46765": -4.907418915678363e-11, "46700": -2.032157681242097e-06, "23520": -7.674663127232861e-10, "30494": 5.549469506149762e-07, "17140": -3.835428330489776e-08, "1469": -4.459513203158849e-09, "22416": 2.28187504698954e-13, "7473": -2.2180196915244643e-11, "34499": -4.2415924939032124e-11, "3493": -2.398190872554551e-07, "35015": -1.4056960456754197e-11, "41648": -1.4120782321214165e-09, "11930": -3.004611226486986e-09, "42007": -1.1246890085914174e-09, "45652": -6.279432529510132e-10, "29854": -4.241791806691708e-09, "7257": -7.816265412685652e-10, "1190": -2.0425641733545774e-10, "34508": 1.4767229572498763e-07, "39920": 3.1566389679937856e-07, "41733": 4.108784493195294e-12, "8918": -2.885738176194863e-11, "40248": -6.059984458683942e-11, "18471": -9.811280676785827e-10, "48706": -1.253316062044263e-10, "21161": -4.71002126190001e-10, "31279": -4.485435578516217e-09, "17701": 3.4335261034357245e-07, "8595": -2.1804280603276993e-11, "27990": 2.5521387669869e-07, "13688": -1.0935857774896363e-10, "34909": -1.751491538470873e-07, "31601": -2.2838127833324506e-08, "40058": -7.203878604755687e-10, "20748": 2.7553112431633053e-06, "49436": 2.0768140984728234e-06, "11653": -1.2955484685051033e-08, "35304": 1.3008455423957344e-10, "7297": -9.99315741267992e-09, "41462": -1.0353137791518918e-10, "17309": -2.591679315600004e-09, "14841": -7.835142312728749e-09, "24183": -5.389895196827865e-10, "35384": -4.1673383494034155e-11, "29868": 2.768471216163526e-13, "23614": 1.4444839990801484e-08, "17234": -1.974821861594478e-09, "8943": -9.961102023225976e-07, "31854": -1.9941379658661162e-09, "3685": -1.3631936468527783e-08, "41357": -1.3209846549955273e-09, "9545": -4.9804036450495914e-09, "29134": -3.512924673376716e-11, "40062": -2.7593344498200167e-08, "4640": -8.236202830858019e-10, "6354": -5.81684873879329e-12, "46655": -1.789199757240567e-07, "34053": -1.724723546203677e-07, "16472": -6.1014899799261e-09, "37955": -9.365324071808345e-10, "17598": -7.671577151313613e-09, "24774": 8.072709078987828e-08, "28596": -2.9384279454092166e-09, "8072": -1.5806646658234058e-08, "31110": -5.32475175063496e-10, "33837": -6.111884776061061e-09, "30752": -3.4779557012143414e-09, "25435": 4.779919436259661e-06, "18788": -3.548927818286529e-11, "7364": -3.138009851966217e-09, "12381": -1.485200712414425e-10, "49872": -3.7658542950680385e-10, "1933": -2.732665649318733e-09, "11650": -1.7837148647004142e-08, "10962": -1.7079913039452777e-09, "40125": -9.820475952437846e-07, "21194": -2.0083889412658706e-11, "40158": -3.1191993343782087e-07, "15442": 3.7504306843287594e-13, "38038": -1.5340143599829048e-09, "47978": 4.72749661639682e-09, "1597": -1.5171273959335707e-11, "21027": -6.516184727217711e-12, "45178": -2.0319444044014645e-11, "9633": -5.044703499379466e-08, "2673": -5.676471011989426e-12, "46650": 3.874374017003848e-15, "49563": -2.4758386985013203e-07, "13489": -8.03435096230487e-09, "25201": 7.470313110591716e-17, "17112": -1.9423473246460432e-12, "16793": 1.6229278324334483e-15, "11185": 7.479407311593647e-14, "21265": 5.309589573565532e-13, "10196": -9.509977250132806e-10, "15790": -3.964904359693433e-12, "27637": -5.967780714044579e-10, "46169": -2.691715426939023e-11, "47448": -1.095886270618962e-09, "27558": -1.297527862931247e-08, "28094": -2.0711629744596394e-08, "48083": -1.1731513538393301e-09, "26097": 1.0677030548751631e-13, "17281": -1.0717277759697552e-10, "22824": -1.9844988230488525e-07, "6992": -1.44523744083358e-08, "17859": -1.3255184450056134e-10, "1730": -1.0182521492652086e-11, "40686": 1.2795612747140694e-07, "1966": -8.56152837513946e-09, "43998": 8.369653169311431e-14, "13732": 3.214186797034953e-14, "44601": -4.5566245887584955e-08, "22687": -5.24736244039703e-12, "33658": -9.770050013457876e-08, "15590": -1.7251877704183016e-10, "34476": -1.4844809409497728e-12, "21481": 3.8766593965988347e-14, "16757": -1.6217522880168644e-09, "45205": -2.872550197707824e-09, "7314": -5.727464280624872e-09, "575": -5.6072424481357075e-11, "27760": -1.1804093258405146e-09, "18817": -9.128923039725123e-08, "23448": -2.9330147251899197e-12, "43783": -7.69520553944858e-08, "28476": -3.2384583903422026e-08, "42936": -5.070899429526765e-12, "48347": -4.837011147174053e-07, "26605": -1.962876666761204e-10, "18485": -2.3182465724858048e-08, "17193": -1.829052968110867e-12, "23675": 2.6267011784165996e-19, "17000": -1.3948622701320801e-08, "38259": 1.6275702465873014e-23, "37432": 2.515055060176669e-19, "49443": 1.1903417035643173e-24, "11446": 3.9689046170089607e-22, "40943": 4.08784802300179e-24, "49100": 4.392362333751535e-20, "19928": -1.9104595594399143e-07, "5429": 2.4650424521058128e-21, "45577": 3.158850764902456e-19, "8715": -2.2968560891114554e-23, "37491": 1.0282450584075172e-15, "5943": 1.01632857538907e-15, "35980": -2.8607487934095843e-08, "7286": 3.259065874129372e-29, "36171": -5.00633928533415e-24, "30459": 1.0354215899583737e-22, "6780": -1.9891277958095088e-08, "7009": 4.055712890503398e-22, "38293": -6.496608764684277e-24, "18522": -1.636688216474208e-21, "26181": 2.86898868377683e-14, "6459": 3.700370103292206e-16, "21839": 1.137874097550918e-15, "40785": 1.6239657303277128e-20, "47596": -8.953587382620753e-08, "47479": 2.8852481627962007e-18, "39120": 2.5123274321067753e-19, "42646": 1.8483617359374496e-20, "28391": 7.051640275759431e-18, "21243": 1.1155365639472364e-13, "37341": 2.4554347999170478e-15, "30188": 4.981041431182362e-22, "6273": -2.6348504889028845e-07, "22549": -5.6053622894415e-16, "49558": 2.751131672462919e-14, "47429": -2.0234001106567145e-12, "21914": -2.450779579277196e-09, "35684": 1.0318035492673516e-07, "23402": 1.0339254731100414e-15, "19537": 1.1440370033960218e-15, "25061": 8.966651604360213e-16, "25819": 9.794587558543955e-15, "32827": 3.667054196437938e-18, "37159": -4.6423917075317676e-17, "46331": 2.9808876124001943e-16, "22363": -5.8383842114439965e-25, "3095": -4.261492136947709e-08, "28089": 2.919940087246428e-14, "46145": -2.124333261382949e-12, "30348": 1.4024741515366412e-23, "14095": -3.4072622018388684e-18, "25587": -3.469693385601706e-16, "7820": 2.480417997732798e-12, "27554": -9.233876734933552e-16, "11298": -3.230530191873106e-16, "9333": 7.79471377856092e-23, "44220": 1.1063371561118666e-22, "27766": 4.5850455917691813e-17, "17042": 1.8419471764692996e-19, "13355": 3.7570898374067126e-25, "39558": 9.881105298451199e-27, "16527": -2.4449798341987798e-18, "46077": -8.84363111990451e-18, "5762": 6.104605794851317e-23, "49629": -2.5408930805855285e-19, "3212": -5.3792117458645984e-20, "48789": 1.1887190078032229e-14, "18920": 1.4537450468750716e-25, "40837": 9.77293893811293e-07, "22752": -4.317145181025987e-22, "33900": -3.5484922416240956e-22, "26680": 9.923881294841874e-22, "32687": 2.0383305932524254e-23, "1192": 1.1528097236307346e-16, "15583": -1.4119160214003443e-21, "48413": 8.873177670546505e-24, "42941": 4.8643649905500845e-23, "20977": 3.2862489869448106e-19, "1482": 2.6333243515427658e-17, "13730": -3.843050531134449e-25, "46871": 8.590583756504233e-14, "6797": 1.1850870586970324e-19, "15039": 5.241502219234528e-13, "28182": 6.252834026168504e-20, "28904": 1.6894670350006019e-15, "41565": 6.486538215672032e-27, "18491": 1.2815346379100961e-19, "24545": 7.735987850310266e-09, "1922": 2.8501557987144767e-27, "38778": 1.7822711359054564e-20, "26943": -5.989425190295368e-26, "21611": 6.468038214695913e-17, "17168": 1.2662097211952676e-18, "30148": 1.5200556091610196e-10, "13390": 1.3038875788941957e-16, "49606": 4.365818431012135e-19, "21407": -6.350658659972502e-14, "31215": 7.699991677708854e-21, "9532": -3.684607463583234e-08, "40222": -1.4345045151742397e-09, "30288": -8.312858312820026e-07, "20228": -9.252686936633836e-07, "14435": -1.371831448437888e-08, "45983": 5.502772716658999e-13, "20870": 2.912966756696278e-09, "31438": -3.7674212194360734e-07, "2215": -3.781367580169004e-11, "14502": 1.709559342089051e-06, "43848": -8.513402760534916e-10, "32434": -1.026380914481706e-06, "3170": -7.235632892843569e-08, "6385": -2.376934560288646e-07, "37304": 1.0125454537046608e-06, "27702": -6.433462269861412e-12, "15964": -1.4004042725446197e-07, "38597": -8.009544671949698e-08, "11209": -1.315584768235567e-06, "5041": -3.768255485425698e-09, "1233": 6.916682337987368e-08, "4353": -2.018449407614753e-08, "12684": -7.439245663931615e-09, "25849": -7.212452857174867e-09, "33782": 7.565444581567049e-13, "44782": -1.4886449406503743e-08, "30397": -9.628775554659796e-11, "40675": -1.6453345352829274e-09, "47892": -3.6918825685461343e-07, "30442": -5.837248551188168e-08, "20211": 2.204278189310571e-06, "22655": -3.3581735170429283e-09, "35031": -2.1728947530164078e-08, "11674": -3.4840885601919447e-13, "33398": -1.3445681901202988e-08, "2267": -1.4844404594427374e-09, "13702": -1.7191090131291054e-12, "46881": -5.276092340800176e-10, "13882": -3.4504431312143424e-08, "36350": 2.9491774781818515e-17, "46254": 2.1818786990479566e-06, "28158": -3.2979244335429314e-12, "38132": 1.4722636478836648e-06, "19079": -4.041827494916106e-08, "40392": 6.80192727031681e-07, "29893": -5.664135133143233e-11, "29126": 1.0203264899644182e-08, "31757": -1.8001777846166078e-08, "15939": -2.1539951831073267e-06, "32807": -2.022738964171933e-12, "28556": -8.149704058268981e-07, "7090": 1.704332230900718e-10, "12596": -1.4868606967866071e-07, "39948": -3.6359186772472185e-09, "32997": 6.413488051748573e-08, "28065": 7.645633104402805e-08, "45893": -3.722512929016375e-07, "27688": -2.3297341833483642e-09, "29116": -1.3257350772732934e-10, "11375": -1.9894100589112895e-08, "32542": -3.729934139329316e-10, "22536": -4.625389067314245e-07, "41552": 5.257941193548277e-09, "4527": -2.8400996832100844e-11, "43162": -7.358096354437293e-08, "23604": 1.2429439948391519e-06, "44160": -1.1913402175878218e-07, "15596": 1.2422970030456781e-06, "16331": -1.3263058917800663e-07, "23493": -2.5489887978125125e-10, "34271": -6.693463774354314e-07, "20183": 7.612029663601241e-17, "17423": 8.940648967836751e-07, "8851": -4.4025722445439897e-07, "31331": -6.824283218520577e-07, "35852": -2.2115582396509126e-06, "36951": -1.879285171924039e-08, "38960": -2.8817983156043114e-12, "34756": -4.984371138050392e-09, "41263": -7.079033252921363e-07, "41804": -8.304477244758246e-11, "41422": -9.365476927314376e-08, "13939": -8.941048422472786e-12, "3907": -5.395633939642153e-10, "7756": 1.1635596486314626e-08, "46364": 2.687308970732059e-17, "36239": -1.136712501903503e-09, "15692": -2.0404502740212216e-12, "24336": -3.0565872749521716e-11, "45091": -8.213518754018878e-07, "2017": -9.055796112988901e-08, "30572": -1.9024412267754087e-08, "19776": -3.7435874844504724e-08, "25915": -2.2646382547009125e-09, "38964": 1.4225294275860279e-09, "7526": -3.2331729471479775e-07, "41732": -4.584692447906491e-08, "49453": -8.571707894589053e-07, "18190": -2.7682710879162187e-07, "25999": -4.847781065464574e-10, "34579": 4.253148469969017e-18, "34100": -4.157863723458499e-12, "1662": -2.5918763576402343e-18, "5704": 1.3256264184290632e-24, "19437": 1.2403727709926846e-14, "6432": -8.5666887876556e-15, "33438": -9.677254013591447e-16, "34634": -6.315506277665417e-12, "6080": -1.467992838399823e-09, "3065": -8.863706990602793e-10, "2401": 5.358129846928794e-14, "13563": 1.7635512100869954e-24, "36315": -2.2728977987912513e-12, "25178": 1.689986922647803e-14, "47929": -1.962779331426967e-12, "161": -7.195794741315931e-12, "35904": -1.8467741889338528e-17, "40609": -5.439895395812108e-17, "17204": 1.7733352546792253e-24, "20570": -1.2996014854549376e-12, "21127": -1.2508760298101964e-25, "47681": 2.6605248969083055e-14, "13244": 2.876001971161148e-27, "38728": -2.1103316576870368e-12, "39781": 2.430306762855449e-14, "9062": 3.2340857185483244e-15, "45871": 5.646484415541716e-17, "44925": 1.1388476560446684e-14, "14046": 9.9281688633162e-31, "19637": 1.918278903778603e-14, "7532": 1.4453746163730945e-25, "27082": -9.708061263319983e-27, "17966": -3.0523521223461445e-23, "24631": -2.461495451910878e-09, "11569": -5.580195505672236e-08, "36647": -4.688226473703594e-10, "12859": -5.510025768984406e-10, "4683": 4.546573326445267e-26, "2598": -1.0843751789649811e-15, "1776": -7.484090929453513e-13, "33297": 1.0297059255437349e-16, "23": 2.36892838380515e-15, "29701": -3.328498297838246e-14, "37602": -3.439930978954564e-11, "4573": -3.8841209310070215e-16, "27834": 1.5782375510916019e-18, "8013": -3.7590123014297205e-08, "12260": -7.321450737340918e-12, "19872": 2.1843530944535422e-13, "38153": 2.0077557645156884e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_190.json <==
{"43597": -3.303797339870851e-12, "38589": -2.8479976623557723e-12, "38838": 1.7583093455623283e-13, "20462": -1.8560647463417013e-10, "36162": 4.5829233386029955e-06, "8119": 5.842473704674054e-15, "4616": 1.304226095611566e-13, "47637": -6.671183744311193e-11, "14317": 3.3694650483084843e-06, "13937": -3.2393002169506246e-10, "24962": 6.516164052783324e-09, "46925": -3.266888148889535e-11, "14887": -2.666842080500942e-09, "49456": -7.866770928253997e-13, "18395": 1.87673505208652e-11, "34670": 2.8871060408922414e-14, "45657": -7.987760142214029e-08, "6573": -4.3551539328015587e-13, "10738": -2.434080194346766e-11, "9498": -2.5802657788176475e-09, "8350": -1.0097844869300099e-12, "27458": -1.6182795381514126e-10, "29359": 8.75986436166265e-12, "25546": 6.576469512194205e-14, "23347": -8.11206624876798e-13, "43221": 5.813335517178622e-14, "24904": -7.288004401362347e-12, "49304": 1.2266394833204686e-06, "19032": 8.877494822156357e-15, "34140": 1.0728766142165114e-07, "19429": -5.673092746440178e-13, "15606": -3.378657076336111e-11, "31999": -8.032828568982353e-11, "17786": -4.165123002053406e-08, "45735": -7.729998585670472e-11, "18511": 1.1715233938502934e-07, "13345": 9.25722147826491e-08, "22702": -6.269042576723116e-12, "37208": -4.2265170530075835e-11, "19567": -1.3070647342239283e-10, "19787": -1.021280615631781e-09, "25356": -2.972111098897834e-11, "45357": 9.559376673486802e-15, "25260": -4.6084619498287793e-07, "14109": 2.025428047502942e-09, "29715": -4.4350959016448144e-10, "19411": -1.80417600859073e-08, "36149": -1.741741750826975e-10, "1713": 1.6301079409919428e-12, "18623": -1.3371461715649957e-09, "31859": -7.440909399747397e-08, "10792": -2.2607791194673155e-09, "8919": -2.8091642789718207e-08, "37584": 1.842399795009761e-13, "49226": -1.1676026367979375e-08, "34126": -1.6885472575722815e-07, "14847": -1.3065976078863173e-10, "41761": -2.9907465393108623e-10, "36771": -7.032425856923208e-12, "7734": -7.784104307309581e-13, "24076": -1.2218134060049124e-08, "20407": -4.149803167763366e-09, "25863": -2.0649784659987347e-10, "22617": -2.1473768185842346e-07, "14911": -7.12353856457959e-11, "31002": -9.947214607564092e-09, "7360": 1.1170075140398694e-06, "29977": -1.0575787712241436e-07, "33419": -1.090078427523622e-08, "35756": -7.57433490927717e-11, "19308": -3.7007410469414026e-08, "1843": -1.180009534529347e-09, "25810": -8.644440185889835e-08, "47182": -2.618045868985064e-07, "15003": -3.407740669508774e-12, "44947": 7.554815510957269e-07, "27049": 6.781627348573238e-08, "49207": -1.938150830937957e-07, "7175": -5.513292222758537e-08, "18865": -5.011387971265435e-10, "30962": -2.2390489462509322e-08, "32473": -8.277078933360826e-08, "12275": -3.977877582883593e-09, "37499": 3.3000406851613207e-09, "27053": -6.611718106341868e-08, "4585": -2.3989308317595714e-08, "33075": 2.620468251279817e-07, "49695": -5.2291468932708085e-09, "39323": -7.952928246512947e-12, "14000": -1.0138030415163257e-09, "21890": -7.975711202590219e-10, "42695": 6.3344787193386765e-09, "43732": -8.202815648949979e-10, "47654": -5.772776479062713e-09, "42307": -2.6569134045639764e-11, "34010": 3.976649054493464e-08, "22216": -7.965256058894976e-12, "49079": 1.5817276732832397e-07, "16780": -4.092447301179414e-12, "2062": -1.2313751085457625e-07, "5267": -3.6392555102793267e-07, "25996": 1.8702936421810534e-10, "44492": 1.5550921661500183e-10, "1611": -3.117315738876414e-09, "44516": -1.1126715104836649e-09, "47642": -5.8459126428545e-11, "8820": -1.3187477776455125e-08, "24269": -1.55004238611145e-11, "45363": -1.1754699991151085e-10, "11580": 8.14143845673243e-07, "49051": -2.0368631781231272e-10, "13639": -5.9203673075103325e-09, "48466": -1.6005997263064697e-15, "8492": -3.727406716613757e-10, "33636": -2.759890094239381e-09, "11547": -9.566338121658191e-08, "18814": -1.5152453736178018e-09, "6094": -6.33528091098512e-11, "46765": -4.900608391311678e-11, "46700": -3.077151404795586e-06, "23520": -7.513241140344462e-10, "30494": -1.537814853236341e-08, "17140": -2.8372566518442e-08, "1469": -1.5373217365777236e-08, "22416": -7.490559279614561e-13, "7473": -8.180380678401988e-11, "34499": -4.254005134263217e-11, "3493": -2.387022846050968e-07, "35015": -3.3917810782213564e-09, "41648": -1.4091026123708161e-09, "11930": -2.282386901697464e-08, "42007": -3.9318648337172135e-10, "45652": -1.288139408507638e-12, "29854": -1.8943376645097487e-08, "7257": -7.835982973602995e-10, "1190": -2.0452248228330916e-10, "34508": 1.515346639280324e-07, "39920": 7.294066506347008e-08, "41733": 2.4818329628830543e-14, "8918": -2.254044451088788e-10, "40248": -6.079357156574261e-11, "18471": -9.778611254063208e-10, "48706": -1.5926496232943066e-10, "21161": -1.576112040879707e-08, "31279": -7.314041733375021e-11, "17701": 3.471315039860201e-07, "8595": -2.1849695663878066e-11, "27990": 2.5572779804861057e-07, "13688": -1.0709949593845636e-10, "34909": -1.7450588529754896e-07, "31601": -4.369551831473473e-08, "40058": -7.238968868783502e-10, "20748": -7.179903036558244e-07, "49436": 2.0729651168949204e-06, "11653": -7.51863638015493e-09, "35304": -1.5104491268846942e-10, "7297": -1.0107236825263044e-08, "41462": -4.6232360162434816e-09, "17309": -2.747948091297303e-09, "14841": -7.947357438808922e-09, "24183": -5.628355004283492e-10, "35384": 2.0965258066933667e-13, "29868": 2.7609853422636e-13, "23614": 1.4238801249177868e-08, "17234": -4.154657506916237e-09, "8943": -4.5439543328029686e-07, "31854": -1.992791043292641e-09, "3685": -8.947748320053961e-09, "41357": -1.8480829311329217e-08, "9545": -3.4807392523816816e-08, "29134": -3.532184267296401e-11, "40062": -2.758622485998785e-08, "4640": -8.294094300254073e-10, "6354": -5.897019851597296e-12, "46655": -1.806780574042932e-07, "34053": -4.740129355695899e-08, "16472": -1.3163254930503854e-09, "37955": -2.4303550283377717e-09, "17598": -7.718048422589163e-09, "24774": 2.77859243169587e-07, "28596": -2.9541971091617825e-09, "8072": -8.733419321060865e-09, "31110": -3.819466409815675e-10, "33837": -3.638910683889662e-08, "30752": -6.763764659467597e-09, "25435": 4.801571321877418e-06, "18788": -3.715124388681268e-11, "7364": -1.0726926902293599e-08, "12381": -1.484721096067787e-10, "49872": -3.8356101628167494e-10, "1933": 2.9524382938461713e-09, "11650": -2.55665554504958e-07, "10962": -1.701006446808151e-09, "40125": -2.5799522518354934e-09, "21194": 1.6360601762244187e-09, "40158": -1.9386733995929717e-08, "15442": 1.4668919291055404e-13, "38038": -1.2021341699863797e-09, "47978": 8.095815928754746e-07, "1597": -1.5299757988307405e-11, "21027": -6.543472361175695e-12, "45178": -2.0344677331696204e-11, "9633": -1.1247705060668522e-06, "2673": -5.64106920897256e-12, "46650": 3.877571142863259e-15, "49563": -1.8092046616402513e-07, "13489": -8.009153340537978e-10, "25201": 2.0240782025650016e-17, "17112": -8.153830388657468e-11, "16793": -4.225566944959791e-12, "11185": 7.502002762494603e-14, "21265": -3.10478400801506e-12, "10196": -2.2002065447335184e-10, "15790": -2.2358762064023097e-10, "27637": -5.94710392043396e-10, "46169": -2.7003529620706068e-11, "47448": -3.428855066545111e-08, "27558": -1.3014828326163297e-08, "28094": -1.7226674253745244e-10, "48083": -1.1815051159658196e-09, "26097": 1.073955648803887e-13, "17281": -1.076692901502696e-10, "22824": -2.566872865372716e-07, "6992": -1.4624442989941144e-08, "17859": -1.3380510588412164e-10, "1730": -1.0190261828801894e-11, "40686": 1.0552143692166283e-07, "1966": -3.32873000274958e-08, "43998": 8.390508475725547e-14, "13732": 3.226737792434188e-14, "44601": -4.572288503368327e-08, "22687": -5.258765211485494e-12, "33658": -9.791111210688541e-08, "15590": 2.1350752925624467e-13, "34476": 1.0473722990246223e-13, "21481": 3.872184013318722e-14, "16757": -1.629927970370204e-09, "45205": -4.2665176946954375e-10, "7314": -6.750936254462658e-09, "575": -1.7419131026485957e-08, "27760": -1.1845080472028258e-09, "18817": -9.315459692516015e-07, "23448": -2.93853374792874e-12, "43783": -7.744361596451199e-08, "28476": -6.279601283409875e-10, "42936": -5.087224044797445e-12, "48347": -4.849047741117829e-07, "26605": -1.9638066173222057e-10, "18485": -2.3176315977480044e-08, "17193": -1.8316518007183147e-12, "23675": 2.6293181710795643e-19, "17000": -1.390671489076567e-08, "38259": 1.7199090976704986e-23, "37432": -5.760650637065545e-12, "49443": 7.877954255062096e-21, "11446": 4.1444947046560815e-22, "40943": 4.100043418166054e-24, "49100": 4.607537360543437e-15, "19928": -3.838914608422783e-07, "5429": 2.3081785137586065e-20, "45577": 3.179421712760884e-19, "8715": -2.2887925107104673e-23, "37491": 8.483011011128719e-24, "5943": 2.8727473764019475e-21, "35980": -3.439650647640846e-11, "7286": 5.451287700061717e-25, "36171": 1.1491934903898708e-28, "30459": -1.4231492492293977e-24, "6780": -2.6583869328078436e-08, "7009": 4.104159299939045e-22, "38293": 1.879725755815515e-18, "18522": -4.1719972542300122e-16, "26181": 2.3248595359605547e-16, "6459": 6.669881947405489e-18, "21839": -4.463103931567902e-12, "40785": -9.981073450146299e-25, "47596": -8.906997095436964e-08, "47479": 1.730540682113068e-20, "39120": 3.9791116238905655e-20, "42646": 1.2330143416700023e-13, "28391": 7.09143676220997e-18, "21243": 7.966226704883722e-21, "37341": 2.4673298953535767e-15, "30188": 4.913514432824464e-22, "6273": -2.7485083364808816e-07, "22549": -5.195966913836263e-16, "49558": 2.7610773639229896e-14, "47429": 4.0645062321246e-14, "21914": -2.4449928748282446e-09, "35684": 1.1840552360808942e-07, "23402": 1.0371228107276895e-15, "19537": -1.0280671814885938e-16, "25061": 8.939526433015578e-16, "25819": -1.9277957008512203e-10, "32827": 8.557672151969074e-22, "37159": 1.7400766580290053e-17, "46331": 3.349065703047547e-18, "22363": 7.022963733379808e-21, "3095": -2.425253553539619e-09, "28089": 3.0518689733801047e-16, "46145": 1.4334595405964722e-18, "30348": 4.9111644990182057e-26, "14095": -3.217590928151378e-18, "25587": -3.446589238476365e-16, "7820": 2.468256501964028e-12, "27554": -9.167028894736242e-16, "11298": -1.431475423820172e-17, "9333": 4.1000928920353907e-16, "44220": 1.173859989284185e-22, "27766": 1.280432936731752e-19, "17042": 1.8784944716243359e-19, "13355": 3.830977508018107e-25, "39558": 1.0191101441555813e-26, "16527": -2.434810682543206e-18, "46077": 7.41031238095793e-20, "5762": 6.126398550674591e-23, "49629": 6.500112077031702e-21, "3212": -5.054385674133267e-20, "48789": 1.2064618916526534e-14, "18920": 1.4446722836484149e-25, "40837": 9.772020348464139e-07, "22752": -4.233137679289446e-22, "33900": -3.380302300356672e-22, "26680": 1.0027030474889166e-21, "32687": 2.2256002714723226e-22, "1192": 1.1562257810372316e-16, "15583": -1.4019558257457003e-21, "48413": 9.3012246417721e-24, "42941": 5.529972374673193e-23, "20977": 3.313688118826843e-19, "1482": 2.671702554115021e-17, "13730": -3.92114356992777e-25, "46871": 8.80424476813052e-14, "6797": 1.3280976847223431e-20, "15039": 5.19809781156233e-13, "28182": 3.973719521051842e-21, "28904": 6.5001698007450745e-15, "41565": 6.75672615719814e-27, "18491": -1.0243787994627279e-23, "24545": 6.717096994179883e-07, "1922": 2.8571161095334922e-27, "38778": 6.321808481546238e-19, "26943": -9.715230283315212e-25, "21611": 8.153634864992935e-15, "17168": 1.273531200194551e-18, "30148": -2.293415837014562e-13, "13390": 1.0323196273203313e-20, "49606": -3.6183338209867844e-22, "21407": -6.473490634598816e-14, "31215": 7.741915356039801e-21, "9532": -7.030953952380514e-08, "40222": -7.959169323612514e-08, "30288": -8.17314116829948e-07, "20228": -4.263803930371068e-06, "14435": -1.3529279030422003e-08, "45983": 5.528111605632158e-13, "20870": 2.933871146026945e-09, "31438": -3.754758211016451e-07, "2215": -6.872562519077974e-10, "14502": 2.6758470994536765e-07, "43848": -2.710766056068792e-10, "32434": -1.0348986734243226e-06, "3170": 4.7240689582395134e-07, "6385": -2.3679709215684852e-07, "37304": 7.346496317950368e-07, "27702": -6.3919780926569025e-12, "15964": -1.3797205156151904e-07, "38597": -7.674520219325132e-08, "11209": -1.298640654567862e-06, "5041": -5.748286291407112e-09, "1233": -1.942487237727164e-08, "4353": -9.351777685573381e-11, "12684": -7.438835325501714e-09, "25849": -7.21054860264303e-09, "33782": -7.58267948430813e-10, "44782": -1.2226807655224547e-07, "30397": -1.1984124803632312e-09, "40675": -1.6563175275763342e-09, "47892": -3.483656030311977e-07, "30442": -5.8137054281814926e-08, "20211": 2.220085889348411e-06, "22655": -3.3649667496860047e-09, "35031": -1.1048783932210426e-07, "11674": -5.720811845078e-12, "33398": -1.3394126696653075e-08, "2267": -8.661636963225305e-10, "13702": -1.7209780692542531e-12, "46881": -5.237381639489058e-10, "13882": -1.0740124345431923e-09, "36350": -1.8453782946181718e-09, "46254": 1.3530984688259196e-06, "28158": -3.296989851270249e-12, "38132": 1.5031168913992587e-06, "19079": 9.134284795209169e-08, "40392": 6.506344334411551e-07, "29893": -5.6809834614313104e-11, "29126": 1.282375592381868e-07, "31757": -1.816407824151156e-08, "15939": -2.1378943984018406e-06, "32807": -4.246939171864694e-12, "28556": -1.2784661294062971e-06, "7090": -8.900425951807733e-10, "12596": -5.1615224094803125e-08, "39948": -2.675451638012305e-09, "32997": -5.744747255675975e-08, "28065": 7.494265474861095e-08, "45893": -6.237115712792729e-08, "27688": -1.1863785509547142e-09, "29116": -7.934892326533216e-11, "11375": -1.9813679585922728e-08, "32542": -3.779897506106522e-10, "22536": -4.722502637832804e-07, "41552": 4.808755615925975e-09, "4527": -9.460945221695383e-11, "43162": -7.367442833583482e-08, "23604": 1.210949676533346e-06, "44160": -4.630829053553498e-09, "15596": 1.2080744227205287e-06, "16331": -1.644544624923583e-07, "23493": -2.5576479822930764e-10, "34271": -6.582424703083234e-07, "20183": 7.625601381347521e-17, "17423": -2.596203501070704e-07, "8851": -5.228104100751807e-07, "31331": -3.300415585272276e-08, "35852": -2.731839288117044e-07, "36951": -1.8347675379004613e-08, "38960": -2.8400018881741262e-12, "34756": -2.4914589502600393e-08, "41263": -7.17226384949754e-07, "41804": -8.38024510896318e-11, "41422": -9.063522554697556e-08, "13939": -9.007121437587529e-12, "3907": -7.147989231764962e-12, "7756": 5.440771815301559e-07, "46364": 1.1871410277741355e-16, "36239": -1.1740088901035506e-09, "15692": -1.8430092521559693e-12, "24336": -3.098347967078752e-11, "45091": -8.275619052255934e-07, "2017": -1.1086610811616993e-06, "30572": -1.927760706621484e-08, "19776": -3.359176901085448e-07, "25915": -4.080680682250204e-09, "38964": 8.322189160026028e-08, "7526": -3.229486651434854e-07, "41732": -6.640836858196053e-08, "49453": -8.551478458684869e-07, "18190": -4.431104798641172e-07, "25999": -4.888157101312629e-10, "34579": 4.2712939174762866e-18, "34100": -4.576490228447305e-11, "1662": -2.626705624512392e-18, "5704": 1.275160219145931e-26, "19437": 1.2386025568362179e-14, "6432": -8.840026319734563e-15, "33438": -9.856293485234957e-16, "34634": -8.310640045063045e-14, "6080": -4.714402132566242e-11, "3065": -8.83814910146441e-10, "2401": 3.102264267956095e-14, "13563": 2.3730114902784797e-22, "36315": 3.830646364618318e-15, "25178": 8.882568210697231e-14, "47929": -1.9669107922254403e-12, "161": -7.218638013728462e-12, "35904": -6.113870578391739e-18, "40609": -5.4135582959806644e-17, "17204": 1.7891830758346628e-24, "20570": 6.403859232613822e-22, "21127": 3.2869331752375814e-26, "47681": 2.1370801401392588e-16, "13244": 6.277906692954034e-26, "38728": -4.791099739165361e-10, "39781": 2.44676156370199e-14, "9062": -4.5101314176398954e-12, "45871": 5.657072327382395e-17, "44925": 2.0261300737052762e-16, "14046": 1.8899752397379566e-30, "19637": 1.8489675529574992e-14, "7532": 1.471223616084924e-25, "27082": 2.5391388164428403e-28, "17966": -3.069979061501127e-23, "24631": -2.4589839053845708e-09, "11569": -2.370534346596287e-08, "36647": -4.288351340697716e-10, "12859": -5.5385161734644583e-11, "4683": 4.501075773736645e-26, "2598": -1.1195863385823424e-15, "1776": -7.41271681623662e-13, "33297": 1.0181469036639189e-16, "23": 2.3984881395984307e-15, "29701": -3.449681967525027e-16, "37602": -1.4680900939367802e-09, "4573": -1.7066141794024048e-14, "27834": 1.5877700838682395e-18, "8013": -3.7568980815194664e-08, "12260": -5.5441731205974065e-09, "19872": 2.371216219795684e-14, "38153": 1.541105598931026e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_192.json <==
{"43597": -3.3250836979636933e-12, "38589": 4.561939714875507e-11, "38838": -6.183170837316398e-13, "20462": -3.718187563395148e-11, "36162": 4.688717126555275e-06, "8119": 5.820703687380198e-15, "4616": 1.9837035592179357e-14, "47637": -6.758014980956517e-11, "14317": 3.3507810712762875e-06, "13937": -2.58255812568553e-11, "24962": 5.576357084424721e-12, "46925": 2.6209210583078013e-13, "14887": -1.6409694714170087e-09, "49456": -7.812497393802631e-13, "18395": 1.8620318828488358e-11, "34670": 2.8690998144995095e-14, "45657": -7.954359659834154e-08, "6573": -4.3591554519696596e-13, "10738": 3.3642409604656143e-12, "9498": -3.997639719255375e-10, "8350": -2.3919901432842283e-13, "27458": -1.134573407446382e-10, "29359": -3.575902421393273e-11, "25546": 4.354881798056265e-13, "23347": -8.039287009535545e-13, "43221": 5.809302962723334e-14, "24904": -2.425673828465591e-10, "49304": 1.214546728078858e-06, "19032": -2.4863414820920637e-13, "34140": 1.3523606412491063e-06, "19429": -2.5572705303171517e-13, "15606": -3.376582000114148e-11, "31999": -8.044068189327902e-11, "17786": -4.1598802624776e-08, "45735": -8.249104524460371e-12, "18511": 9.457929905920537e-08, "13345": 9.25654433103773e-08, "22702": -4.16207172893035e-12, "37208": -4.171953060794209e-11, "19567": -1.6840331906742279e-10, "19787": -6.888180248409981e-09, "25356": -5.377995965227811e-11, "45357": 9.562104966609909e-15, "25260": -4.5463332298822934e-07, "14109": 1.087702727886608e-08, "29715": -1.9618096036566612e-10, "19411": -1.798856708035146e-08, "36149": -7.17352399703941e-10, "1713": 2.425947084275931e-13, "18623": -1.2912537705744853e-10, "31859": -6.99515680935292e-08, "10792": -3.495897321625918e-11, "8919": 9.284892854566351e-09, "37584": 1.8408619897533618e-13, "49226": -1.599296917120796e-09, "34126": -9.776857012866458e-08, "14847": -1.29975114004921e-10, "41761": -2.9831154213511013e-10, "36771": 7.819626057781193e-10, "7734": 3.712946562619418e-14, "24076": -1.2214519173880944e-08, "20407": -4.149748544790555e-09, "25863": -2.0580923076884972e-10, "22617": -2.1463689847678324e-07, "14911": -7.107440330722525e-11, "31002": -9.928365685141216e-09, "7360": 1.1044403436244465e-06, "29977": -2.1383810278052806e-08, "33419": 5.667384357366245e-07, "35756": -7.451290973126135e-11, "19308": -3.6832574323852896e-08, "1843": -2.0598247552072735e-09, "25810": -8.581611155022983e-08, "47182": -2.6164659061578277e-07, "15003": -2.139896766728544e-12, "44947": 8.436738596628857e-08, "27049": 6.847983513580402e-08, "49207": -1.9307327647766215e-07, "7175": -2.1142849249145e-08, "18865": -4.215094939752362e-10, "30962": -2.267095400299013e-09, "32473": -6.813215236434189e-08, "12275": -1.1070297456505784e-10, "37499": 3.3276594813003157e-09, "27053": -8.050676791881983e-10, "4585": -6.722944423387389e-09, "33075": 2.60998405110513e-07, "49695": -7.1332486584196886e-09, "39323": -7.903668171327372e-12, "14000": -2.0654832155742042e-07, "21890": -2.417591815628839e-08, "42695": 6.359797577459858e-09, "43732": -8.17612810788404e-10, "47654": -1.269011840054901e-10, "42307": -4.3571404817477344e-10, "34010": -1.1782641529123339e-08, "22216": -7.92828476481322e-12, "49079": 1.522413839438741e-07, "16780": -4.088454401418584e-12, "2062": -1.2571348406709149e-07, "5267": -4.3335717236914206e-07, "25996": 1.8074253205213608e-10, "44492": -4.712698675746196e-09, "1611": -1.5607493075719958e-10, "44516": -1.1117261555781965e-09, "47642": -2.7493562981817377e-12, "8820": -1.3043068847196082e-08, "24269": -1.558881149166247e-11, "45363": -1.179266129192058e-10, "11580": 2.056541006822954e-06, "49051": -9.311703630388024e-10, "13639": -5.888383114438511e-09, "48466": -1.5883281247248862e-15, "8492": -3.739720477735631e-10, "33636": -2.340625471219937e-09, "11547": -9.664600497671927e-08, "18814": -1.7713901456772874e-09, "6094": -4.557949295769248e-10, "46765": -1.037374396453683e-12, "46700": -3.0657761271868367e-06, "23520": -5.268952829595719e-09, "30494": 5.551827371164109e-07, "17140": -3.847795682077049e-08, "1469": -1.5305568368262357e-08, "22416": -7.564144623162239e-13, "7473": -8.175755211725644e-11, "34499": -4.2541435651966e-11, "3493": -2.382144259627239e-07, "35015": -3.449813990030748e-09, "41648": -8.91818563442115e-11, "11930": -3.000047321677357e-09, "42007": -3.9135711338289525e-10, "45652": -6.263130014616536e-10, "29854": -1.8931455514348272e-08, "7257": -4.8892237480835377e-11, "1190": -2.039546032062134e-10, "34508": 1.4811539017500763e-07, "39920": 3.146136009490874e-07, "41733": 2.4786667537262178e-14, "8918": -2.8923086148324728e-11, "40248": -1.0140124417218344e-12, "18471": -9.807453738019944e-10, "48706": -1.2486565947877892e-10, "21161": -4.699016731279926e-10, "31279": -4.453406532434201e-09, "17701": 3.3925959996849997e-07, "8595": -2.1762959490079226e-11, "27990": 2.547635631344747e-07, "13688": -1.0837595404433742e-10, "34909": -2.655556663455627e-08, "31601": -4.3465242072215915e-08, "40058": -3.287567995613472e-10, "20748": -7.157101435950608e-07, "49436": 2.047771431534784e-06, "11653": -7.485399855511332e-09, "35304": 1.278931960335683e-10, "7297": -4.2466453464840015e-08, "41462": -1.03346532720483e-10, "17309": -2.6949571463319444e-09, "14841": -8.657184302762744e-09, "24183": -5.385136780944322e-10, "35384": 2.1553836189805442e-13, "29868": 2.7700373462016814e-13, "23614": 1.4091509292768478e-08, "17234": -4.14499368162069e-09, "8943": -9.935876050803927e-07, "31854": -2.619008121484967e-09, "3685": -8.920604699369505e-09, "41357": -1.856766296270962e-08, "9545": -4.978976342329133e-09, "29134": -3.528300915323079e-11, "40062": -2.734258686132307e-08, "4640": -8.190615963243886e-10, "6354": 6.841547727648445e-13, "46655": -1.6469860142365178e-08, "34053": -1.7243996808247175e-07, "16472": -1.3035890145118856e-09, "37955": -2.410501576122215e-09, "17598": -4.509885798142932e-09, "24774": 7.24896906945105e-08, "28596": -2.9386233446615506e-09, "8072": -8.760258296547363e-09, "31110": -4.050481061668165e-10, "33837": -3.597979159053466e-08, "30752": -2.066608928430469e-08, "25435": 4.733253717859043e-06, "18788": -3.549481888964756e-11, "7364": -1.0529864091779473e-08, "12381": -1.4819262483811713e-10, "49872": 1.855211095858067e-08, "1933": -2.7224218435151215e-09, "11650": -1.77558270308964e-08, "10962": -1.6988159767805655e-09, "40125": -1.448711373086553e-09, "21194": 1.6292160953668144e-09, "40158": -1.863815057845386e-08, "15442": 1.4574051600962923e-13, "38038": -1.5272640929708814e-09, "47978": 8.112925797831849e-07, "1597": -1.5231912953161952e-11, "21027": -6.602114688281091e-12, "45178": 4.8543500558791315e-15, "9633": -1.12147336039925e-06, "2673": -5.6456722977160645e-12, "46650": -1.697570144350291e-12, "49563": -2.476758425018488e-07, "13489": -8.05982480756029e-09, "25201": 2.0163907168241788e-17, "17112": -1.9409686531635106e-12, "16793": 1.6182433167186584e-15, "11185": 7.464261007244025e-14, "21265": -3.1192522523260102e-12, "10196": -9.50297618373952e-10, "15790": -3.963763345327109e-12, "27637": -5.968319727323035e-10, "46169": -2.6951250259310555e-11, "47448": -1.0954382956285258e-09, "27558": -1.1068397587354895e-10, "28094": -1.7354273573744194e-10, "48083": -1.1722296466842863e-09, "26097": 1.0669489922641995e-13, "17281": -4.4904548829327595e-11, "22824": -2.5676905579530285e-07, "6992": 9.080778795578226e-09, "17859": -1.3275631982612168e-10, "1730": -2.4830436318179494e-11, "40686": 1.0205884848346614e-07, "1966": -8.558526332080874e-09, "43998": 8.360270077134926e-14, "13732": -1.8151962571932856e-11, "44601": -2.0345497375728883e-07, "22687": -1.9656327347045144e-12, "33658": -1.3460200420922774e-07, "15590": -1.7358059434258166e-10, "34476": 1.0418041754799157e-13, "21481": 3.8698129986927676e-14, "16757": -1.3017034117268622e-09, "45205": -4.3834735841130623e-10, "7314": -6.714169664689962e-09, "575": -1.738242616511343e-08, "27760": -1.1801041255310452e-09, "18817": -9.277526373807632e-07, "23448": -2.932551554021834e-12, "43783": -5.858064469066449e-07, "28476": -6.265875596156434e-10, "42936": -9.22271113645845e-12, "48347": -4.841454028792214e-07, "26605": -5.813124426268246e-10, "18485": -2.3140186655723483e-08, "17193": -1.8282179155976186e-12, "23675": 1.9603940635129116e-18, "17000": -1.3927435205118854e-08, "38259": 2.0694695370535747e-20, "37432": -5.757811762097109e-12, "49443": 7.833198452485436e-21, "11446": 3.96192124162271e-22, "40943": 4.098895231118505e-24, "49100": 4.4101509174479734e-20, "19928": -3.886603110458964e-07, "5429": 2.305000330748813e-20, "45577": 3.1656920655561525e-19, "8715": 2.249518337582449e-16, "37491": 8.627687312285347e-24, "5943": 1.0117901728576816e-15, "35980": -3.421582461804462e-11, "7286": 5.4391352978167875e-25, "36171": 1.1606569865307282e-28, "30459": 1.052657632757601e-22, "6780": -2.6399709085467293e-08, "7009": 4.0715052547371987e-22, "38293": -5.775901497369835e-24, "18522": -4.183349613305588e-16, "26181": 2.31573672642083e-16, "6459": 6.6574200578870716e-18, "21839": -4.460882618156914e-12, "40785": -1.0033520867429918e-24, "47596": 3.690515626431079e-08, "47479": 1.7689730766476727e-20, "39120": 2.5241773113694803e-19, "42646": 1.2297084737208225e-13, "28391": 4.866597622900837e-16, "21243": 1.1142792960029679e-13, "37341": 2.4585995267662267e-15, "30188": 1.1846217938362783e-21, "6273": -5.3996153326352214e-08, "22549": 1.0344220716370224e-21, "49558": 4.2920045772651405e-13, "47429": -2.0232056047869706e-12, "21914": -2.439733748360595e-09, "35684": -1.9735610368165624e-10, "23402": 7.871928753274218e-16, "19537": 1.1460731647221028e-15, "25061": -7.687840641867894e-11, "25819": 9.767933125759756e-15, "32827": 3.6610252905433456e-18, "37159": -4.516341293579507e-17, "46331": 3.3100500750952583e-18, "22363": 7.015813144725199e-21, "3095": -4.384516216759948e-08, "28089": 3.03198355145433e-16, "46145": -2.1309262947938334e-12, "30348": 4.8708429215537234e-26, "14095": -1.5572141879194456e-24, "25587": 9.708429061215142e-16, "7820": 2.4133293020228708e-12, "27554": 1.7847377936619683e-17, "11298": -1.4193061080844143e-17, "9333": 4.0723110054588377e-16, "44220": 3.778600620027011e-21, "27766": 1.273950684162692e-19, "17042": 1.8463873269011194e-19, "13355": 3.7903585669702115e-25, "39558": 1.0044689936067562e-26, "16527": -2.4190640588123403e-17, "46077": -8.552310515872521e-18, "5762": 6.090920004778819e-23, "49629": -2.521920659260859e-19, "3212": 6.448247489117522e-22, "48789": 1.2137103760987821e-14, "18920": 1.1807240889015664e-22, "40837": 8.656218142277794e-07, "22752": 3.084181082150002e-23, "33900": 1.137244870771526e-19, "26680": -1.5364391163064487e-21, "32687": 2.0612783992131236e-23, "1192": 1.4599483453522578e-18, "15583": -1.398678001399424e-21, "48413": 8.708969173376605e-25, "42941": 5.21714800498599e-23, "20977": -3.315798532531943e-24, "1482": 2.1040631349993373e-19, "13730": -3.671250677562187e-25, "46871": 8.799341463805455e-14, "6797": 1.3345412116678038e-20, "15039": 1.7282887360831056e-14, "28182": 6.904992914628114e-20, "28904": 1.6951675667356233e-15, "41565": 6.504921602177197e-27, "18491": -9.96685048524039e-24, "24545": 6.762200541743368e-07, "1922": 2.008593939088247e-26, "38778": 1.9323113592649187e-20, "26943": -9.524477799975982e-25, "21611": 6.416026421267559e-17, "17168": -2.122592303320964e-16, "30148": -2.3001899321882513e-13, "13390": 1.0268776836185273e-20, "49606": 4.385739008113944e-19, "21407": -6.412055673747641e-14, "31215": 9.710629851619799e-22, "9532": -6.864497947844939e-08, "40222": -1.4360388433942717e-09, "30288": -3.558682237780886e-07, "20228": -4.247554898029193e-06, "14435": -4.4386536046658875e-07, "45983": 5.490728856825944e-13, "20870": -1.9588179966945063e-09, "31438": -3.7352467643358978e-06, "2215": -6.804977137342405e-10, "14502": 1.7160181187136914e-06, "43848": -8.513880156435505e-10, "32434": -1.3917906471760944e-07, "3170": 4.932534238832886e-07, "6385": -4.680483112196043e-09, "37304": 7.336499265875318e-07, "27702": -2.619986476035119e-13, "15964": 1.3670402267962345e-06, "38597": -7.83400935233658e-08, "11209": -2.5263411771447863e-06, "5041": -3.757051114661181e-09, "1233": 6.82347121028215e-08, "4353": -1.9886876145847054e-08, "12684": -7.319828743135304e-09, "25849": -1.1410418616908391e-11, "33782": 7.563352613475238e-13, "44782": -1.2151011219430075e-07, "30397": -1.1925096465859042e-09, "40675": -1.6256889168175803e-09, "47892": -5.840173571414198e-07, "30442": -5.802398561627342e-08, "20211": 2.1999933323968435e-06, "22655": -8.912241500347307e-10, "35031": -1.9570959963743917e-08, "11674": -5.689773738964954e-12, "33398": -1.448175446228106e-08, "2267": -8.252646344075742e-10, "13702": -5.694942295519922e-10, "46881": -5.219973897574448e-10, "13882": -3.412719706830103e-08, "36350": 3.0450616078110383e-17, "46254": 1.358331701339921e-06, "28158": -3.271246988567622e-12, "38132": 1.4600964277633466e-06, "19079": -3.865832098881583e-08, "40392": 6.910379397595534e-07, "29893": -7.650081262911002e-11, "29126": 1.0428230723391607e-08, "31757": -2.155016090910067e-06, "15939": -2.1395835574367084e-06, "32807": -4.209919305525611e-12, "28556": -1.2525933925644495e-06, "7090": 1.5090906302361873e-10, "12596": -5.1292587954776536e-08, "39948": -2.663879339337427e-09, "32997": -5.6450499386073716e-08, "28065": 4.656741481312565e-08, "45893": -3.6968810945836594e-07, "27688": -5.217538845414538e-09, "29116": -1.3208922844398785e-10, "11375": -1.0922963644688366e-09, "32542": -1.8514014765713682e-09, "22536": -1.2617036304618523e-07, "41552": 5.0839874532471185e-09, "4527": -2.8623756143097978e-11, "43162": -6.85012025769538e-07, "23604": 1.2177977168903453e-06, "44160": -1.19358347205889e-07, "15596": 1.4505088756777695e-06, "16331": -1.6332255370343773e-07, "23493": -1.4281811844263359e-11, "34271": -6.588998644474486e-07, "20183": 7.590164963905749e-17, "17423": -2.600568222987931e-07, "8851": -4.419266019795032e-07, "31331": -3.110875468337326e-08, "35852": -2.700908510178124e-07, "36951": -2.7914427391806385e-07, "38960": -2.871590768990795e-12, "34756": -2.4652317520690303e-08, "41263": -7.160258519434137e-07, "41804": -5.677518455371455e-10, "41422": -8.949216123710357e-08, "13939": -8.753596805743946e-12, "3907": -5.39204458860354e-10, "7756": 1.1628899621030087e-08, "46364": 2.676121849255647e-17, "36239": -1.4819298566060013e-11, "15692": -2.033975852328007e-12, "24336": -3.0487432023385e-11, "45091": -3.882185524162196e-07, "2017": -8.996674694117246e-08, "30572": -1.883002198610484e-08, "19776": -3.2377468528466125e-07, "25915": 4.218583171677892e-07, "38964": 8.502176740421419e-08, "7526": -1.0492954949370414e-08, "41732": -6.439790212198204e-08, "49453": -1.1609454730887592e-08, "18190": -2.701519008496689e-07, "25999": -3.974082396496215e-09, "34579": 4.252623210280046e-18, "34100": -4.111858423194725e-12, "1662": -2.539644865041186e-18, "5704": 1.3189957466978412e-24, "19437": 1.4649853257039068e-14, "6432": -8.402971718511447e-15, "33438": -9.627505651016834e-16, "34634": -8.301593733186369e-14, "6080": -1.4625387567690495e-09, "3065": -8.72770911097831e-10, "2401": 5.3889449055499056e-14, "13563": 2.3954779964236845e-22, "36315": 3.79474317908305e-15, "25178": 1.686799198854106e-14, "47929": 6.51902644821685e-14, "161": -3.765074189920892e-12, "35904": -4.099394619249498e-18, "40609": -5.401699834719104e-17, "17204": -5.92435357388849e-18, "20570": 6.410311483729806e-22, "21127": 3.219854421944134e-26, "47681": 2.660817800901466e-14, "13244": 6.354339919098964e-26, "38728": -4.782060858410375e-10, "39781": -1.302078410370111e-11, "9062": -4.495776147195318e-12, "45871": 1.7920137405044338e-16, "44925": 2.036330732670382e-16, "14046": 1.0084494189489682e-29, "19637": 2.107205198092349e-14, "7532": 1.603776900065342e-25, "27082": 2.5215594093929597e-28, "17966": -3.049031649023888e-23, "24631": -2.461735038039592e-09, "11569": -2.3540019711276727e-08, "36647": -4.737690240119719e-10, "12859": -5.481556319963943e-10, "4683": 4.4728012732602937e-26, "2598": -1.0804275819143025e-15, "1776": -7.479294961143523e-13, "33297": 1.3705768968754264e-14, "23": 2.399114943979399e-15, "29701": -3.3433803279083255e-14, "37602": -3.410184981622599e-11, "4573": -1.679401213092787e-14, "27834": 1.5170363187251816e-21, "8013": -2.6307964162697317e-07, "12260": -5.52043744050934e-09, "19872": 2.177652047401224e-13, "38153": 1.9871252216868588e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_194.json <==
{"43597": -6.855320998366832e-12, "38589": -2.8510568472056574e-12, "38838": 1.7590414530792992e-13, "20462": -3.700946146767414e-11, "36162": 4.573944352159742e-06, "8119": 4.995933307078582e-15, "4616": 1.9566168008174588e-14, "47637": -8.664632206167866e-11, "14317": 2.9245970836200286e-06, "13937": -3.218048050257494e-10, "24962": 6.7178609342022355e-09, "46925": -3.2542673417124135e-11, "14887": -1.521224368694618e-09, "49456": -7.964468928117752e-13, "18395": 1.8985138114380185e-11, "34670": -7.763454809572856e-12, "45657": 1.9069077428213177e-09, "6573": 1.2405168851783305e-13, "10738": 3.5225238524672076e-12, "9498": -2.6336832714690672e-09, "8350": -2.2796613772038676e-13, "27458": -1.1320261394942577e-10, "29359": -3.5695821298808994e-11, "25546": 4.321646393610351e-13, "23347": -7.933316004994639e-13, "43221": -1.3707003197402368e-12, "24904": -7.33843801697942e-12, "49304": 1.2271112836970133e-06, "19032": -2.515332235032697e-13, "34140": 1.3565504559664987e-06, "19429": -2.565565490088295e-13, "15606": -3.335808018700703e-11, "31999": -7.947749403047766e-11, "17786": -4.0969133863200113e-08, "45735": -7.566572368666868e-11, "18511": 1.1657437681833471e-07, "13345": 1.582667437105556e-07, "22702": -6.268653131302759e-12, "37208": -1.431579247507253e-12, "19567": -1.659635900930212e-10, "19787": -6.860985113377183e-09, "25356": -2.8855626221790942e-11, "45357": -1.9486259827949937e-11, "25260": -4.591601339143381e-07, "14109": 2.0363462027717105e-09, "29715": -1.8560336600970118e-10, "19411": -1.7822303632897274e-08, "36149": -1.707800567629647e-10, "1713": 1.6422065530347085e-12, "18623": -1.3220693984017373e-10, "31859": -5.670299287885427e-07, "10792": -3.4499229861761904e-11, "8919": 9.287877134056544e-09, "37584": 1.8467192564649432e-13, "49226": -1.151548190136964e-08, "34126": -1.630201040825341e-07, "14847": -2.2792365328427877e-08, "41761": -2.6937556352191194e-11, "36771": 7.852504202432442e-10, "7734": -7.728036418262751e-13, "24076": -1.5949389364777744e-08, "20407": -1.1994059967435078e-08, "25863": -2.0650994803084188e-10, "22617": -2.1466084376697836e-07, "14911": -7.064775153775571e-11, "31002": -7.903153687038866e-08, "7360": -3.115005142717564e-08, "29977": -2.116444441924159e-08, "33419": -9.474604212300619e-09, "35756": -7.511033461859995e-11, "19308": -3.680124649463323e-08, "1843": -1.1731591254005025e-09, "25810": -7.365670740000496e-08, "47182": -3.8378832556418274e-08, "15003": -2.1377092804253373e-12, "44947": 8.538196993868041e-08, "27049": 9.200272188536474e-08, "49207": -1.9231703163313796e-07, "7175": -5.5011735611287804e-08, "18865": -5.824730697767677e-10, "30962": -2.2214251771401905e-08, "32473": -6.72184796712827e-08, "12275": -3.972996154288921e-09, "37499": 4.998980084589856e-14, "27053": -6.433188559640257e-08, "4585": -2.3417907613065836e-08, "33075": -1.627826651251496e-09, "49695": -4.9657984391160426e-09, "39323": -6.945266139979367e-09, "14000": -1.0114304949127018e-09, "21890": -7.929353840196995e-10, "42695": -2.198742299341916e-09, "43732": -8.085299652016431e-10, "47654": -1.263208149193673e-10, "42307": -2.6216341597606885e-11, "34010": -1.1859098592026385e-08, "22216": -1.4110303203640484e-11, "49079": 1.6031999905408156e-07, "16780": 1.2838696916033822e-14, "2062": 2.5710842237458564e-06, "5267": -4.1990170984718134e-07, "25996": -1.9295476327840788e-10, "44492": 1.2170209284789735e-10, "1611": -3.1561853131023554e-09, "44516": -1.1113900910686425e-09, "47642": -5.828565408094732e-11, "8820": -9.847830884091024e-11, "24269": -5.839153466302704e-11, "45363": -4.9145992830901264e-11, "11580": 8.02615261363826e-07, "49051": -1.8932404255433966e-10, "13639": -6.1340426071865295e-09, "48466": -1.617491786736207e-15, "8492": -1.6226325838530897e-10, "33636": -2.767011064719327e-09, "11547": 1.1650665783236036e-06, "18814": -1.7564260046398772e-09, "6094": -6.355729137430544e-11, "46765": -1.0333190466477182e-12, "46700": -2.028890776273329e-06, "23520": -7.598457418822591e-10, "30494": -1.563604179466438e-08, "17140": -3.818171023795003e-08, "1469": -4.5343102605954755e-09, "22416": 2.2874700723006514e-13, "7473": -2.240262662878134e-11, "34499": -4.241022116824311e-11, "3493": -8.844803005558788e-07, "35015": -3.250458124881561e-09, "41648": -8.968786824326003e-11, "11930": -2.287964306901813e-08, "42007": -3.8755187947714376e-10, "45652": -6.296061449972967e-10, "29854": -4.418046817278309e-09, "7257": -7.849250138747266e-10, "1190": -2.038771790280336e-10, "34508": 1.4772481904401502e-07, "39920": 3.1496335850533796e-07, "41733": 2.4902655146861498e-14, "8918": -2.9077337759808586e-11, "40248": -6.107404859623244e-11, "18471": -1.6104156203011755e-11, "48706": -1.6011947323590903e-10, "21161": -4.720722701634372e-10, "31279": -4.473345249778049e-09, "17701": 3.478594408079516e-07, "8595": -2.2061508869741786e-11, "27990": 3.527451610807475e-07, "13688": -1.0975812619884451e-10, "34909": -2.6638105055099004e-08, "31601": -4.241182693931478e-08, "40058": -3.2505292901774396e-10, "20748": -6.88654779423814e-07, "49436": -4.837573897020775e-08, "11653": -7.476693042463012e-09, "35304": 1.348449962801368e-10, "7297": -1.0003459394170022e-08, "41462": -4.639332473743707e-09, "17309": -2.5244064616458672e-09, "14841": -8.53152393176515e-09, "24183": -7.372092714064138e-09, "35384": 2.1154554345238774e-13, "29868": 2.6997089459801504e-13, "23614": 1.3949695620851799e-08, "17234": -1.9620403080011783e-09, "8943": -4.3226438606325246e-07, "31854": -1.9917596461027642e-09, "3685": -1.3442766011451113e-08, "41357": -1.2917195091333156e-09, "9545": -3.4994044995073637e-08, "29134": -2.18754294678547e-08, "40062": -2.7226093379795202e-08, "4640": -4.860714608589944e-10, "6354": -5.843031787577946e-12, "46655": -1.7889485093292024e-07, "34053": -1.7144245134659286e-07, "16472": -6.077595315900908e-09, "37955": -9.348122276264803e-10, "17598": -7.641776988975835e-09, "24774": 7.759462761214309e-08, "28596": -2.871269888515826e-09, "8072": -8.639002402333062e-09, "31110": -3.82216092109644e-10, "33837": -3.5766259287584035e-08, "30752": -4.8249280126810845e-09, "25435": 1.1160770441165369e-07, "18788": -4.815739362840077e-09, "7364": -1.0421994822706893e-08, "12381": -1.439062480290687e-10, "49872": 1.840425767341003e-08, "1933": 3.485862265506512e-09, "11650": -2.5433269001950976e-07, "10962": -1.6807385483375015e-09, "40125": 6.033678801031783e-08, "21194": -1.892063589137294e-11, "40158": -3.0740397960471455e-07, "15442": 3.7423086548041273e-13, "38038": -1.1954088829924103e-09, "47978": -9.893014407680312e-09, "1597": -6.733161805883014e-10, "21027": -6.582419938977457e-12, "45178": 4.8778641140113845e-15, "9633": -1.1245504083490232e-06, "2673": -5.678347549109564e-12, "46650": -1.6980214977146968e-12, "49563": -2.493983686235879e-07, "13489": -7.828538706178279e-09, "25201": 7.585624734959568e-17, "17112": -1.944005720289077e-12, "16793": 1.6202292913426145e-15, "11185": 7.482744621405829e-14, "21265": -3.1078791883770718e-12, "10196": -2.1855513232527102e-10, "15790": -2.2343822625447984e-10, "27637": -5.937593194893509e-10, "46169": -2.6903078723106155e-11, "47448": -3.4181027785962215e-08, "27558": -1.2956922645912528e-08, "28094": -1.7011989039694697e-10, "48083": -8.995833411518106e-08, "26097": 3.000410588927839e-14, "17281": -1.0733331584633632e-10, "22824": -2.57513875112636e-07, "6992": -1.4204167619880081e-08, "17859": -9.802223616128813e-11, "1730": -1.0150078694204367e-11, "40686": 1.0451045540094128e-07, "1966": -8.545018914674074e-09, "43998": 8.340482709860708e-14, "13732": -1.8208063529145946e-11, "44601": -4.583434431992828e-08, "22687": -1.963786121564337e-12, "33658": -1.3608033100354078e-07, "15590": 2.1292683057266143e-13, "34476": -1.486259032512649e-12, "21481": 3.890750975522536e-14, "16757": -1.6314303241671269e-09, "45205": -2.817726718618019e-09, "7314": -6.734339752512142e-09, "575": -5.611576828212783e-11, "27760": -1.1814029754475541e-09, "18817": -9.184109472926139e-08, "23448": -1.8581632814460708e-15, "43783": -5.860319447492657e-07, "28476": -6.261974272447901e-10, "42936": -5.0859056549557025e-12, "48347": -4.898540737485746e-07, "26605": -5.80350933976348e-10, "18485": -5.635907314172073e-07, "17193": -2.29382571964587e-12, "23675": 1.9554818514452654e-18, "17000": -1.3944540633303859e-08, "38259": 1.829898869280197e-23, "37432": 2.5227977292041067e-19, "49443": 7.862610216257951e-21, "11446": 4.1904500806796574e-22, "40943": 4.427585210899261e-16, "49100": 4.58095661962565e-15, "19928": -1.9642615711745748e-07, "5429": 2.3052022791405495e-20, "45577": 3.1643949429580927e-19, "8715": 2.2376900518696345e-16, "37491": 1.0339030267369391e-15, "5943": 2.942616875129794e-21, "35980": -2.886766381493544e-08, "7286": 5.459608210459536e-25, "36171": -5.0143710726406575e-24, "30459": 1.0518665630418454e-22, "6780": -1.9955329833010182e-08, "7009": 3.083918582521839e-17, "38293": 1.869491877277009e-18, "18522": -1.6126897803163875e-21, "26181": 2.3274633681799736e-16, "6459": 6.6797721323994795e-18, "21839": 1.153815787013836e-15, "40785": -9.960531512174344e-25, "47596": 3.573691742531082e-08, "47479": 2.875750475002867e-18, "39120": 2.544461847940812e-19, "42646": 1.2315020151646566e-13, "28391": 7.090173657414601e-18, "21243": 7.919602475786714e-21, "37341": -5.069823449943556e-10, "30188": 4.923991010516778e-22, "6273": -2.6076543235831195e-07, "22549": -5.302913293756591e-16, "49558": 2.7622505045549368e-14, "47429": -2.020202364769186e-12, "21914": -2.434157542197113e-09, "35684": 1.0049009802060027e-07, "23402": 7.883178409604939e-16, "19537": -1.0261103368570894e-16, "25061": -7.719696409891341e-11, "25819": 9.785238855905109e-15, "32827": 8.652448551694968e-22, "37159": 1.7425806991793258e-17, "46331": 2.9847413476124054e-16, "22363": -5.821092380401552e-25, "3095": -4.2710837533377344e-08, "28089": 3.046024710741846e-16, "46145": 1.4294384088436988e-18, "30348": 4.919981252229215e-26, "14095": -3.236842522932784e-18, "25587": -3.2503025878399816e-16, "7820": -1.838320728281273e-12, "27554": -9.123074237520849e-16, "11298": -3.1566315964832927e-16, "9333": 7.754609983405656e-23, "44220": 1.1387834469057137e-22, "27766": 1.274905560782308e-19, "17042": 1.8707602036499943e-19, "13355": 8.081523408860106e-23, "39558": 2.321465640044577e-28, "16527": -2.435183327409161e-18, "46077": -8.093536295815911e-18, "5762": 7.839711692015724e-21, "49629": -2.541944375445295e-19, "3212": 6.2866453568240355e-22, "48789": -5.706486800157113e-15, "18920": 1.195488283385938e-22, "40837": 9.769905773282517e-07, "22752": 3.096049967785595e-23, "33900": -3.3941496491425597e-22, "26680": 9.996588774318795e-22, "32687": 2.226743046934062e-22, "1192": 1.151772108270348e-16, "15583": -1.4182438723070182e-21, "48413": 8.714914226373577e-25, "42941": 5.585804163012391e-23, "20977": -3.331787165358963e-24, "1482": 2.630458667028637e-17, "13730": 3.0125879135090054e-19, "46871": 8.876998799662444e-14, "6797": 1.2565468040745763e-19, "15039": 5.213018059758989e-13, "28182": 6.891421336468562e-20, "28904": 6.47971946078304e-15, "41565": 6.637089700168738e-27, "18491": -1.0372949768360925e-23, "24545": 7.037375127083578e-09, "1922": 2.018656691936077e-26, "38778": 6.314959943062182e-19, "26943": -5.909267061563598e-26, "21611": 8.087213929401042e-15, "17168": 1.2677492077128054e-18, "30148": 1.5116799478853693e-10, "13390": 1.334139890000975e-16, "49606": 4.435127377550071e-19, "21407": 1.4921499365966318e-12, "31215": 9.856539584133394e-22, "9532": -7.149041891807428e-08, "40222": -1.4103420653555077e-09, "30288": -3.5640096029965207e-07, "20228": -9.730623560244567e-07, "14435": -1.3483405503222912e-08, "45983": -3.704922924441939e-13, "20870": -2.1267974048555516e-09, "31438": -3.7509175854211207e-06, "2215": -3.7547496362089205e-11, "14502": 1.6917447283049114e-06, "43848": -8.488904579273537e-10, "32434": -1.040267079588375e-06, "3170": -6.849735711966787e-08, "6385": -4.687190191532409e-09, "37304": 7.338771297327185e-07, "27702": -6.3079064541171626e-12, "15964": -1.3935098763795395e-07, "38597": -5.658492341353849e-09, "11209": -2.5654239834693726e-06, "5041": -5.7080189463931674e-09, "1233": 6.719983502989635e-08, "4353": -9.354855085019764e-11, "12684": -5.454814377969797e-09, "25849": -7.165280813126174e-09, "33782": 7.544703794007401e-13, "44782": -1.2178834651876969e-07, "30397": -1.1975623825932757e-09, "40675": 2.122218063504988e-07, "47892": -5.883314884158608e-07, "30442": -1.5777514761339262e-07, "20211": -1.0891072861340945e-06, "22655": -8.820296715228437e-10, "35031": -1.1008397393652558e-07, "11674": -5.670327922480123e-12, "33398": -1.3023177203308478e-08, "2267": -8.703823772826524e-10, "13702": -1.7039953432648747e-12, "46881": -1.7429863108375798e-10, "13882": -1.0805396577495685e-09, "36350": 3.070891480490864e-17, "46254": 1.3557170177591615e-06, "28158": -3.2472464387561795e-12, "38132": 1.52136203723785e-06, "19079": -3.9196887513526235e-08, "40392": 1.7863857237898628e-07, "29893": -7.656434514169419e-11, "29126": 1.1799251353750151e-07, "31757": -1.802457916255662e-08, "15939": 5.326006302652786e-09, "32807": -4.192781972306436e-12, "28556": -8.47895364586293e-07, "7090": 1.4710077600454952e-10, "12596": -5.08927371356549e-08, "39948": -3.6824192584106186e-09, "32997": 6.094204962892036e-08, "28065": 4.496151007060689e-08, "45893": -6.376625805160074e-08, "27688": -5.40051336983538e-09, "29116": -7.895033238281002e-11, "11375": -1.9704671672116092e-08, "32542": -1.8738195439738092e-09, "22536": -1.2764739665271918e-07, "41552": -4.936181685621932e-09, "4527": -2.9087220479451226e-11, "43162": -7.160404038586421e-07, "23604": 9.934357194651966e-07, "44160": -4.4619348216201615e-09, "15596": 1.1841934792755637e-06, "16331": -1.3601075465885515e-07, "23493": -2.549461752821003e-10, "34271": -1.4267706127668589e-08, "20183": 7.90411276272188e-18, "17423": -2.783971240205574e-07, "8851": -4.446915795597306e-07, "31331": -3.373240886617168e-08, "35852": -2.2306280698103365e-06, "36951": -2.9476825602614554e-07, "38960": -4.650278643061889e-16, "34756": -2.5185526553173077e-08, "41263": -2.8438266781449784e-06, "41804": -5.80762382629274e-10, "41422": -1.0252675508581888e-07, "13939": -9.013027303661492e-12, "3907": -7.143352749594545e-12, "7756": 5.277681793813827e-07, "46364": 2.6918366265329293e-17, "36239": -1.1494983853665985e-09, "15692": -2.036482744591228e-12, "24336": -6.771787042225696e-08, "45091": -8.205395829463669e-07, "2017": -1.1137668707306148e-06, "30572": -1.8901676668292566e-08, "19776": -3.849825702673115e-08, "25915": -3.733131137551027e-09, "38964": 1.1935529231621445e-09, "7526": -1.0221965496270968e-08, "41732": -4.57957796129449e-08, "49453": -1.186228004712575e-08, "18190": -2.928870230789471e-07, "25999": -4.867356517834764e-10, "34579": 3.608948646154967e-17, "34100": -4.5460850361944694e-11, "1662": 7.211909072069252e-21, "5704": 1.3259825891277705e-24, "19437": 1.468397174415447e-14, "6432": -8.451416073863762e-15, "33438": -2.4460455323409625e-17, "34634": -6.2888366389457495e-12, "6080": -1.4642218548743813e-09, "3065": -8.71134553381836e-10, "2401": 5.40014505280486e-14, "13563": 2.3108505131245124e-22, "36315": 3.826156242964923e-15, "25178": 8.880499417426857e-14, "47929": 6.537848197931198e-14, "161": -7.168398687140698e-12, "35904": -1.8030720865030837e-17, "40609": -4.090770103310775e-17, "17204": -5.966640287573119e-18, "20570": 6.400812336253496e-22, "21127": -1.2393446090090953e-25, "47681": 2.1150609892797912e-16, "13244": 2.848242002128739e-27, "38728": -2.096820547053957e-12, "39781": -1.2942051944020427e-11, "9062": 3.2421619659421573e-15, "45871": 5.698653042414211e-17, "44925": 1.1586531498239579e-14, "14046": 1.9246299416747745e-30, "19637": -7.529954437757169e-11, "7532": 8.045782900559283e-20, "27082": -9.769432946927827e-27, "17966": -3.0633094003196644e-23, "24631": -2.4220812022690552e-09, "11569": -2.366239471029985e-08, "36647": 3.894869315956839e-09, "12859": -5.5299528844976464e-11, "4683": 4.470321599938296e-26, "2598": 1.6178895911276735e-18, "1776": 3.6660880223509523e-14, "33297": 1.0510142966464479e-16, "23": 2.412244801694788e-15, "29701": -3.3576694349153266e-14, "37602": -3.386218735967894e-11, "4573": -3.569948999332113e-16, "27834": 1.5874699207034594e-18, "8013": -3.740375120742101e-08, "12260": -7.319419376150549e-12, "19872": 2.4071300779460875e-14, "38153": 1.54455575605572e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_196.json <==
{"43597": -3.27162298988104e-12, "38589": -2.8308163105283946e-12, "38838": 1.7419838358248563e-13, "20462": -1.8508991561638766e-10, "36162": 4.726327915705042e-06, "8119": 5.820261536181731e-15, "4616": 1.3039433898950903e-13, "47637": -8.392946754254282e-11, "14317": 2.9148773137421813e-06, "13937": -2.981777325050672e-10, "24962": 5.517372583113689e-12, "46925": 2.6338740216624856e-13, "14887": -1.550619410650711e-09, "49456": -7.982273696194309e-13, "18395": 1.8566611789672116e-11, "34670": 2.84262156456834e-14, "45657": -7.856596795363657e-08, "6573": -4.337586333950233e-13, "10738": 3.2580440081919626e-12, "9498": -4.066493808352334e-10, "8350": -2.3754454891826426e-13, "27458": -1.1246778508500199e-10, "29359": -3.4339437543495777e-11, "25546": 6.569753557362015e-14, "23347": -8.083454153436087e-13, "43221": -1.4033297093818398e-12, "24904": -2.476999438894012e-10, "49304": 1.2317136679484975e-06, "19032": -2.537514198330121e-13, "34140": 1.0990081023010134e-07, "19429": -2.510083070214608e-13, "15606": -4.921456131512514e-09, "31999": -8.017406183391529e-11, "17786": -4.0541703327789946e-08, "45735": -8.244900422116341e-12, "18511": 1.1664739218986142e-07, "13345": 9.251699140122582e-08, "22702": -4.1353314002290364e-12, "37208": -1.5636956790174295e-12, "19567": -1.2973790097792204e-10, "19787": -1.0238949688101684e-09, "25356": -2.989724440238817e-11, "45357": -1.955659245655994e-11, "25260": -4.471876025036181e-07, "14109": 2.010402289087665e-09, "29715": -1.9250835647799391e-10, "19411": -1.7824731912696734e-08, "36149": -7.136652380168584e-10, "1713": 1.6432246188746724e-12, "18623": -1.2359348267043657e-10, "31859": -7.398939771974256e-08, "10792": -2.2496462470655842e-09, "8919": -2.7973996452601568e-08, "37584": 1.8476317481183613e-13, "49226": -1.607694977145968e-09, "34126": -9.737608763771277e-08, "14847": -2.2998959181563805e-08, "41761": -2.9937941015134584e-10, "36771": -6.748739588002817e-12, "7734": -7.789613138547979e-13, "24076": -1.6070794472966554e-08, "20407": -1.2108007929612086e-08, "25863": -2.0562285207859077e-10, "22617": -1.798966087207532e-09, "14911": -1.4541142595581036e-11, "31002": -9.88386972267108e-09, "7360": -3.072369736401015e-08, "29977": -2.145082333981918e-08, "33419": -1.176536912339543e-08, "35756": -7.652306566185985e-11, "19308": -2.9729074757511853e-09, "1843": -1.1729350823941331e-09, "25810": -8.80034178862843e-08, "47182": -2.828017500178248e-07, "15003": -2.1328138907761307e-12, "44947": 8.10819642538263e-08, "27049": 2.051443516393192e-06, "49207": -4.17651300210764e-08, "7175": -2.1242236414309446e-08, "18865": -6.827477472270971e-10, "30962": -2.267281695722545e-09, "32473": -6.8526091467902e-08, "12275": -1.1069146987896517e-10, "37499": 3.2462306176483935e-09, "27053": -6.920934936260892e-08, "4585": -6.657570938983781e-09, "33075": 2.5688373739285453e-07, "49695": -1.1517371945046762e-08, "39323": -6.998760238019486e-09, "14000": -2.0787396692867333e-07, "21890": -8.007519647357242e-10, "42695": -2.1942589967238746e-09, "43732": -2.0040968884416088e-10, "47654": -1.2683593064721776e-10, "42307": -4.3558695539402947e-10, "34010": 3.25412798929392e-08, "22216": -1.4139809982605112e-11, "49079": 1.457800493653849e-07, "16780": -4.091933823030525e-12, "2062": -1.0916116366388451e-07, "5267": -3.9512968896815437e-07, "25996": -1.900517243580424e-10, "44492": 9.092337993621413e-11, "1611": -3.0907707504468362e-09, "44516": -2.3920243563679833e-09, "47642": -2.7184209744346433e-12, "8820": -1.3040961199806134e-08, "24269": -5.807500313981251e-11, "45363": -1.1590960136143025e-10, "11580": 8.253109626821242e-07, "49051": -2.0868398675766286e-10, "13639": -5.864985386239141e-09, "48466": -1.5981222608148693e-15, "8492": -3.687707916810723e-10, "33636": -2.3330977150237686e-09, "11547": -9.695616398630591e-08, "18814": -1.5149549392745598e-09, "6094": -6.335901248100129e-11, "46765": -1.0346584700116068e-12, "46700": -3.0719897949893493e-06, "23520": -7.492376163931169e-10, "30494": -1.5253750262900212e-08, "17140": -2.79486105370097e-08, "1469": -4.421389476760851e-09, "22416": -7.477352070850429e-13, "7473": -2.192361917008334e-11, "34499": -6.466638856339468e-12, "3493": -2.3715951158465032e-07, "35015": -1.4082983043617325e-11, "41648": -1.3940313348115296e-09, "11930": -2.98611846361041e-09, "42007": -1.131628457606837e-09, "45652": -1.286326514055025e-12, "29854": -1.885626232933646e-08, "7257": -7.79752262758393e-10, "1190": -5.172759109939307e-09, "34508": 2.5235391376554617e-07, "39920": 7.30176665797444e-08, "41733": 2.4552971147114716e-14, "8918": -2.2487448014807399e-10, "40248": -1.0099462498941447e-12, "18471": -1.612782130067103e-11, "48706": -1.5825139809688693e-10, "21161": -1.5638061512390777e-08, "31279": -4.4694639100839595e-09, "17701": 3.4397518788864545e-07, "8595": -2.1635377517315035e-11, "27990": 3.5701529554899025e-07, "13688": -5.758928445231959e-09, "34909": -2.6391376195533667e-08, "31601": -4.342443560290121e-08, "40058": -3.477930443640531e-10, "20748": 2.8710533115372527e-06, "49436": 2.077493036267697e-06, "11653": -7.498393905791545e-09, "35304": -1.4873242915047769e-10, "7297": -4.3519172265860107e-08, "41462": -4.597094704905658e-09, "17309": -6.807695740462805e-08, "14841": -8.72875283164376e-09, "24183": -6.676312835907083e-10, "35384": 2.1543414296422425e-13, "29868": 2.763885854125542e-13, "23614": 1.378693870179859e-08, "17234": -1.962230600227599e-09, "8943": -9.936769629348419e-07, "31854": -2.610090588106573e-09, "3685": -8.937136364295384e-09, "41357": -1.8385097888540258e-08, "9545": -4.964476829627529e-09, "29134": -3.5443804141666035e-11, "40062": -1.0053762267148159e-08, "4640": -8.404851814525216e-10, "6354": -5.866490019462711e-12, "46655": -1.9095465120244626e-07, "34053": -1.7221233861164364e-07, "16472": -1.325002108032436e-09, "37955": -9.580760629290808e-10, "17598": -7.962298376185117e-09, "24774": 6.412493291918508e-08, "28596": -1.8593054207372006e-08, "8072": -8.698501474668774e-09, "31110": -5.134004887885624e-10, "33837": -6.095352667045972e-09, "30752": -8.592534683771191e-09, "25435": 4.783916665473953e-06, "18788": -5.005025727200518e-09, "7364": -3.410996374242359e-09, "12381": -1.6820903003811338e-10, "49872": -3.7967623489620905e-10, "1933": -2.7678797032137936e-09, "11650": -1.8066600659949472e-08, "10962": -1.7258641182849033e-09, "40125": -2.3046368369250558e-08, "21194": -1.993079312700985e-11, "40158": -3.1450633741769707e-07, "15442": 1.472748247140221e-13, "38038": -1.2158000162187932e-09, "47978": -1.7203035440616077e-08, "1597": -1.5223360766425387e-11, "21027": -6.5342418975600225e-12, "45178": 4.868220220390421e-15, "9633": -5.032106997759911e-08, "2673": -5.667777011608699e-12, "46650": 3.8394707538628135e-15, "49563": -1.813713055298649e-07, "13489": -8.08348765701794e-09, "25201": 2.014699463343753e-17, "17112": -8.128041989463597e-11, "16793": -4.220684132055785e-12, "11185": -4.959396227022239e-10, "21265": -3.089120105548293e-12, "10196": -2.199207899122868e-10, "15790": -3.9695009432239026e-12, "27637": 3.315193985217041e-13, "46169": -7.184895907397237e-12, "47448": -3.420437266754561e-08, "27558": -1.3052142477931739e-08, "28094": -2.078799887783589e-08, "48083": -8.954522456861014e-08, "26097": 1.067391211225302e-13, "17281": -4.471318454379869e-11, "22824": -2.0000068445824581e-07, "6992": 9.031627001832021e-09, "17859": -9.809159734475159e-11, "1730": -1.0158941396443133e-11, "40686": 1.0033353703420289e-07, "1966": -3.318707797461684e-08, "43998": 1.1042918749353553e-16, "13732": -1.81615417149672e-11, "44601": -2.0426138291895768e-07, "22687": -5.2558317940876176e-12, "33658": -9.726437610879657e-08, "15590": 2.1360795348247114e-13, "34476": 1.0467949613677738e-13, "21481": 3.840773321129101e-14, "16757": -1.2919603165073568e-09, "45205": -2.8568498677827847e-09, "7314": -5.725904195230669e-09, "575": -5.626017013371509e-11, "27760": -1.1841246871924227e-09, "18817": -9.040600446041935e-08, "23448": -1.587448586888281e-15, "43783": -7.731961204626714e-08, "28476": -3.237433077174501e-08, "42936": -5.06603353017665e-12, "48347": -4.814541512132564e-07, "26605": -1.9544396656634433e-10, "18485": -2.3207768151678465e-08, "17193": -2.2946930813838584e-12, "23675": 2.6406756193838588e-19, "17000": -1.3855225411418814e-08, "38259": 2.0486129533898744e-20, "37432": 2.5209554428835863e-19, "49443": 7.85028328642635e-21, "11446": 4.471732131061524e-22, "40943": 4.075180494585751e-24, "49100": 4.417302152337436e-20, "19928": -1.9348513546901813e-07, "5429": 2.25689719318944e-20, "45577": -9.780467240553359e-20, "8715": -2.2315174224590767e-23, "37491": 9.893317295359442e-16, "5943": 1.0150954012969862e-15, "35980": -2.8497506576741216e-08, "7286": 4.838923059397235e-30, "36171": 1.122088193093808e-28, "30459": -1.9378981476107964e-24, "6780": -2.63083492768601e-08, "7009": 4.0736236933665154e-22, "38293": 1.872743317469802e-18, "18522": -4.1814527888993304e-16, "26181": 2.307956464102503e-16, "6459": 3.709531823407945e-16, "21839": -4.461197470467804e-12, "40785": -1.0097504389376262e-24, "47596": 4.044262880142924e-08, "47479": 1.7214596283921708e-20, "39120": 3.958214327431091e-20, "42646": 1.2273926178803934e-13, "28391": 4.871709996133108e-16, "21243": 7.928197399339023e-21, "37341": -5.125965762964313e-10, "30188": 4.909196776209136e-22, "6273": -2.7222358767176047e-07, "22549": 1.0535425453666417e-21, "49558": 2.7299826150226948e-14, "47429": 4.046258093122132e-14, "21914": -2.4307995616368316e-09, "35684": -1.9774064330402297e-10, "23402": 7.865363718537405e-16, "19537": 1.1498001096900217e-15, "25061": -7.692063652697811e-11, "25819": -1.920064801597121e-10, "32827": 8.596163515434066e-22, "37159": 1.7448182227362817e-17, "46331": 2.987196949066055e-16, "22363": -5.761282425681892e-25, "3095": -2.419585198865093e-09, "28089": 3.037692024123232e-16, "46145": 1.4325329949128363e-18, "30348": 4.975870198471377e-26, "14095": -1.78302936912826e-24, "25587": 9.702258426194394e-16, "7820": -1.8419484687504095e-12, "27554": -9.14191648543252e-16, "11298": -3.135483036674925e-16, "9333": 4.070737641759313e-16, "44220": 3.767109352640416e-21, "27766": 1.23463905479808e-19, "17042": 1.2945237620111974e-16, "13355": 3.818806863364744e-25, "39558": 2.3131964190871073e-28, "16527": -2.4421566667681363e-18, "46077": -7.728029171366492e-18, "5762": 8.088183338653442e-21, "49629": 6.472427779802101e-21, "3212": 6.0491702040131575e-22, "48789": 1.2702819278767076e-14, "18920": 1.1989096677951902e-22, "40837": 8.568349016968568e-07, "22752": -4.220085502296021e-22, "33900": -3.441986174435162e-22, "26680": 9.966727675374665e-22, "32687": 2.0574200805256876e-23, "1192": 1.4557476120089839e-18, "15583": 6.60302136763316e-23, "48413": 8.773984130956526e-25, "42941": 5.2463459558987544e-23, "20977": 3.3130152590973195e-19, "1482": 2.634801530680663e-17, "13730": -3.811422139215744e-25, "46871": -7.658095815135462e-16, "6797": 1.3299159472621826e-20, "15039": 5.234378468860212e-13, "28182": 3.9724359370739645e-21, "28904": 1.7036975061518293e-15, "41565": 6.657225682923296e-27, "18491": -9.517600510604266e-24, "24545": 6.718133249705716e-07, "1922": 1.9840236952297324e-26, "38778": 1.9195483824658803e-20, "26943": -9.487701104574579e-25, "21611": 8.13454358939477e-15, "17168": 1.2753105690897292e-18, "30148": 1.4942744264168084e-10, "13390": 1.3043318741448102e-16, "49606": 4.499709503875148e-19, "21407": -6.734594300413996e-14, "31215": 9.83455548220895e-22, "9532": -7.045484551326808e-08, "40222": -1.4388237268292414e-09, "30288": -8.237220754381269e-07, "20228": -4.184986210020725e-06, "14435": -4.439646659193386e-07, "45983": -3.6864332116429144e-13, "20870": -2.2101964702869736e-09, "31438": -3.740630290849367e-06, "2215": -6.8391647900512e-10, "14502": 2.823838656240696e-07, "43848": -8.326977996020446e-10, "32434": -1.395335971210443e-07, "3170": 4.906171398033621e-07, "6385": -4.659325369971157e-09, "37304": 7.220662610052386e-07, "27702": -6.3637012326367426e-12, "15964": 1.3759649846178945e-06, "38597": -6.907063720973383e-08, "11209": -2.51605251833098e-06, "5041": -3.793673819529886e-09, "1233": 6.750215675310756e-08, "4353": -9.308199350188673e-11, "12684": -5.328399943493878e-09, "25849": -7.174094651674068e-09, "33782": 7.586249337054873e-13, "44782": -1.4866075481734242e-08, "30397": -9.632518394031564e-11, "40675": -1.6318135731552275e-09, "47892": -5.832034730701707e-07, "30442": -1.5614487836046465e-07, "20211": -1.118210775530315e-06, "22655": -9.024417324532408e-10, "35031": -1.1002688893313461e-07, "11674": -3.438445546084107e-13, "33398": -1.3572300616715438e-08, "2267": -8.4017898194233e-10, "13702": -5.641390132815616e-10, "46881": -5.156197691036368e-10, "13882": -1.068788391123121e-09, "36350": 3.2144539697553625e-17, "46254": 2.174227574869292e-06, "28158": -3.265457999487853e-12, "38132": 1.4730424027220579e-06, "19079": 1.0123537919071168e-07, "40392": 6.624683237532736e-07, "29893": -5.5861159448111763e-11, "29126": 1.211632678632668e-07, "31757": -1.8190718265032046e-08, "15939": -2.1018217921664473e-06, "32807": -4.247488211844841e-12, "28556": -1.267418610950699e-06, "7090": -8.911324456128966e-10, "12596": -5.2057512078818036e-08, "39948": -2.6967255095655673e-09, "32997": -5.752183440677072e-08, "28065": 4.5964938522047305e-08, "45893": -6.240971117676963e-08, "27688": -4.917939833148921e-09, "29116": -1.3503480278398428e-10, "11375": -1.1000688138196324e-09, "32542": -1.866276910789111e-09, "22536": -4.690077162194939e-07, "41552": -4.602739522852062e-09, "4527": -9.592176358763638e-11, "43162": -7.792169753884082e-08, "23604": 1.2435873486538185e-06, "44160": -4.768064165716623e-09, "15596": 1.2207261761432164e-06, "16331": -1.3622975814087113e-07, "23493": -2.563839696101411e-10, "34271": -6.654042863374343e-07, "20183": 8.017304984924249e-18, "17423": -2.746396319253108e-07, "8851": -4.4630675688495103e-07, "31331": -3.1458871063705374e-08, "35852": -2.7039334327128017e-07, "36951": -2.909990257649042e-07, "38960": 6.063366768307293e-16, "34756": -2.486842198834438e-08, "41263": -2.7733146907849004e-06, "41804": -5.702833205667446e-10, "41422": -8.550954788688614e-08, "13939": -9.087636893001516e-12, "3907": -5.506100020369331e-10, "7756": 5.673932150784822e-07, "46364": 2.6789554391620085e-17, "36239": -1.1677117051078767e-09, "15692": -2.051295548352594e-12, "24336": -3.104204046588954e-11, "45091": -4.0187848071582266e-07, "2017": -9.33972685857043e-08, "30572": -6.103685334934994e-10, "19776": -3.808165516261397e-08, "25915": -3.478632493170153e-09, "38964": 8.418146535404958e-08, "7526": -3.2479155720466224e-07, "41732": -4.5816879179483294e-08, "49453": -1.1763273022324938e-08, "18190": -4.473291426165815e-07, "25999": -4.087898020088687e-09, "34579": 3.610345588773447e-17, "34100": -4.0861107900025395e-12, "1662": -2.665751651352192e-18, "5704": 1.2858967393255054e-26, "19437": 1.4627151079986758e-14, "6432": 6.606421296011299e-16, "33438": -9.68368087607874e-16, "34634": -8.273481726106535e-14, "6080": -4.70632630089618e-11, "3065": -8.688081365448852e-10, "2401": 5.361525432607747e-14, "13563": 2.408053575212611e-22, "36315": 3.6945311346098676e-15, "25178": 8.920205611488707e-14, "47929": 6.520530778731173e-14, "161": -3.768875402737626e-12, "35904": -5.0451267571936255e-18, "40609": -5.378985124226153e-17, "17204": -6.267356422592791e-18, "20570": 6.387060660518194e-22, "21127": 3.2925457973187125e-26, "47681": 2.6690196209297294e-14, "13244": 6.377064043549986e-26, "38728": -4.771187889218709e-10, "39781": 2.414868232139024e-14, "9062": 3.2467759661640883e-15, "45871": 5.711791317519513e-17, "44925": 1.1323441370756498e-14, "14046": 5.478789209295589e-30, "19637": 1.7553331428362198e-14, "7532": 1.5680498827059482e-25, "27082": 2.5377011097393552e-28, "17966": -4.596902268614752e-22, "24631": -2.445192937017282e-09, "11569": -2.351688266344354e-08, "36647": 3.757016919792022e-09, "12859": -5.5076318505875577e-11, "4683": 4.563330457705391e-26, "2598": 1.5017757670017674e-18, "1776": -6.892153948251378e-13, "33297": 1.3450745136027887e-14, "23": -1.9710893073981994e-12, "29701": -3.3703673905309105e-16, "37602": -3.4959882211360593e-11, "4573": -3.7626381422228297e-16, "27834": 1.61930675831213e-18, "8013": -2.630845301609952e-07, "12260": -5.5111488705961165e-09, "19872": 2.1586092559689601e-13, "38153": 2.1011372057256619e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_198.json <==
{"43597": -3.311992824092669e-12, "38589": -2.8589608978835113e-12, "38838": 1.7595086086903688e-13, "20462": -3.734753825646031e-11, "36162": 4.683792212745175e-06, "8119": 4.997005650789806e-15, "4616": 1.2918336647800566e-13, "47637": -6.776477989856033e-11, "14317": 3.3541800803504884e-06, "13937": -3.259851277803705e-10, "24962": 6.649550243764679e-09, "46925": -3.286705282934399e-11, "14887": -1.7171309929508993e-09, "49456": -7.965376947437208e-13, "18395": -8.5777209987703e-12, "34670": 2.886216995110803e-14, "45657": -7.995169681862535e-08, "6573": -4.3656110627551814e-13, "10738": -2.412419049246939e-11, "9498": -4.035659029177907e-10, "8350": -2.3520481352498623e-13, "27458": -1.6230333743649794e-10, "29359": -3.638899251368066e-11, "25546": 4.3267451253770073e-13, "23347": 3.0795488771898083e-13, "43221": -1.3891873762439388e-12, "24904": -2.4129329090349927e-10, "49304": -6.198165181103832e-08, "19032": -2.5054256087321536e-13, "34140": 9.763874686541385e-08, "19429": -2.6068524509176294e-13, "15606": -3.39893529988089e-11, "31999": -3.3379906477781773e-11, "17786": -4.162347977398895e-08, "45735": -8.246782597087776e-12, "18511": 9.441512105468064e-08, "13345": 9.267083100894524e-08, "22702": -6.29208751073973e-12, "37208": -4.1132229566809286e-11, "19567": -1.2991058229161467e-10, "19787": -7.01006275249938e-09, "25356": -3.035343157375969e-11, "45357": 9.55269527759886e-15, "25260": -4.617552349373e-07, "14109": 1.0847177378536799e-08, "29715": -4.477617721043714e-10, "19411": -1.8092322306983988e-08, "36149": -7.167059168367018e-10, "1713": 2.406727974465367e-13, "18623": -1.340289684792495e-10, "31859": -7.523736655912217e-08, "10792": -3.489931954536729e-11, "8919": 8.787107930174898e-09, "37584": 1.8349083645737008e-13, "49226": -1.593616349992999e-09, "34126": -1.6506436395502533e-07, "14847": -1.2991030473585852e-10, "41761": -2.727715622818927e-11, "36771": -6.970096375069623e-12, "7734": 3.7221937907111827e-14, "24076": -1.2121183168289917e-08, "20407": -1.205971944528983e-08, "25863": -7.572024673940803e-10, "22617": -1.8060174467038337e-09, "14911": -7.07992206527841e-11, "31002": -9.90107373866067e-09, "7360": -3.495259548458307e-08, "29977": -1.048573707862488e-07, "33419": -1.1716490888602493e-08, "35756": -3.940027124005319e-12, "19308": -3.689014249630418e-08, "1843": -1.17646914432612e-09, "25810": -8.591044320382935e-08, "47182": -2.60633100879204e-07, "15003": -3.389436301071136e-12, "44947": 7.519631708419183e-07, "27049": 6.671123742307827e-08, "49207": -4.144129661654006e-08, "7175": -5.4939345517368565e-08, "18865": -5.824410953536585e-10, "30962": -2.231105433736502e-08, "32473": -6.776559047239061e-08, "12275": -3.987185248632841e-09, "37499": 3.3190565851271003e-09, "27053": -7.979940042091016e-10, "4585": -6.642477679008607e-09, "33075": -1.63943303377323e-09, "49695": -5.142862136153781e-09, "39323": -6.941502039836678e-09, "14000": -2.0672919731623551e-07, "21890": -7.920799571792259e-10, "42695": -2.198280002474462e-09, "43732": -8.162337472583658e-10, "47654": -5.7471210013204654e-09, "42307": -4.367786687886621e-10, "34010": -1.2027030926731186e-08, "22216": -1.4101193303306392e-11, "49079": 9.749497564826015e-08, "16780": -4.067766522924954e-12, "2062": 2.575669213911169e-06, "5267": -4.1942666939576156e-07, "25996": 1.9717913413153099e-10, "44492": 1.8018941894126783e-10, "1611": -1.5684940846139028e-10, "44516": -2.3802111392967618e-09, "47642": -2.745410886476063e-12, "8820": -9.750285301368677e-11, "24269": -1.5189186713948644e-11, "45363": -4.879328538431871e-11, "11580": 2.0675054202001775e-06, "49051": -1.983471858979513e-10, "13639": -5.914189138422898e-09, "48466": -1.5877605067711074e-15, "8492": -3.722384622761865e-10, "33636": -2.755314643110296e-09, "11547": -9.453287930227816e-08, "18814": -1.7292389742351588e-09, "6094": -4.5498682599287577e-10, "46765": -4.8746472136596e-11, "46700": -3.069242666242644e-06, "23520": -7.440907889844084e-10, "30494": -1.5321948154678466e-08, "17140": -3.804738923918194e-08, "1469": -4.4612389338283265e-09, "22416": -7.46438826547402e-13, "7473": -2.2179695580160086e-11, "34499": -6.483356386477457e-12, "3493": -8.849328310134297e-07, "35015": -3.3289133671843274e-09, "41648": -1.3911203300409625e-09, "11930": -3.0035256504135077e-09, "42007": -3.885205490661292e-10, "45652": -6.258694673633158e-10, "29854": -4.250070073652523e-09, "7257": -7.808166335721012e-10, "1190": -2.0358531527264745e-10, "34508": 1.49177751040952e-07, "39920": 3.153955390189367e-07, "41733": 4.102332189226399e-12, "8918": -2.2417473433122836e-10, "40248": -1.010399121141592e-12, "18471": -1.6073642417069323e-11, "48706": -1.2524593862028865e-10, "21161": -4.696641964230253e-10, "31279": -4.412701315459344e-09, "17701": 3.5119660424243193e-07, "8595": -4.92361013071374e-11, "27990": 2.5437222461732745e-07, "13688": -1.047763334427465e-10, "34909": -1.7045866229636886e-07, "31601": -4.315210588856644e-08, "40058": -7.236043431113615e-10, "20748": 2.9067402920190943e-06, "49436": 2.0797078832401894e-06, "11653": -7.501628651596093e-09, "35304": -1.4861137320743012e-10, "7297": -9.987863869298508e-09, "41462": -4.6090073979598856e-09, "17309": -5.882890263819718e-08, "14841": -7.799444645684162e-09, "24183": -7.376072197473604e-09, "35384": 2.1499580002588836e-13, "29868": 2.744261523753011e-13, "23614": 8.697118403233617e-08, "17234": -1.960015705293472e-09, "8943": -4.3053566400885757e-07, "31854": -1.991134812584505e-09, "3685": -1.352549716671092e-08, "41357": -1.2983447650327662e-09, "9545": -3.483444999119456e-08, "29134": -2.2206638305988236e-08, "40062": -2.7234086985572503e-08, "4640": -8.169720455697416e-10, "6354": 6.840594171837744e-13, "46655": -1.6344220199471238e-08, "34053": -1.7339233693292044e-07, "16472": -1.3065066806206005e-09, "37955": -9.402869594055119e-10, "17598": -4.512801687894807e-09, "24774": 8.284183650175692e-08, "28596": -2.921858088811291e-09, "8072": -8.657955241631043e-09, "31110": -5.123051427524672e-10, "33837": -3.587168961871612e-08, "30752": -5.1537476508656255e-09, "25435": 1.0286925089530996e-07, "18788": -3.4360778111697243e-11, "7364": -1.0381046244845038e-08, "12381": -1.61707452983606e-10, "49872": -3.786230218238984e-10, "1933": 3.2372824421145197e-09, "11650": -1.770446544924198e-08, "10962": -1.6822658821524783e-09, "40125": 1.8460127648722846e-08, "21194": -2.0623449129009153e-11, "40158": -3.1268558586816653e-07, "15442": 3.753978464887675e-13, "38038": -1.527881599017178e-09, "47978": -7.530942980338295e-09, "1597": -6.864885326862691e-10, "21027": -6.591948341350129e-12, "45178": 4.850832751565658e-15, "9633": -1.118393697652209e-06, "2673": -5.6680424243005234e-12, "46650": 3.882327656378566e-15, "49563": -2.476532188211422e-07, "13489": -7.946079350062973e-10, "25201": 7.506211425687537e-17, "17112": -8.129828754643853e-11, "16793": -4.198272805788772e-12, "11185": -4.961930866187458e-10, "21265": -3.1044897555454476e-12, "10196": -2.182487385260501e-10, "15790": -2.2288787482338535e-10, "27637": -5.922784485079546e-10, "46169": -2.6881035591896918e-11, "47448": -3.418785965436655e-08, "27558": -1.2932107829044526e-08, "28094": -1.7107654182169085e-10, "48083": -8.988638455775799e-08, "26097": 1.0687296588072354e-13, "17281": -1.0712544740165697e-10, "22824": -1.9926568484152085e-07, "6992": -1.4208641374580111e-08, "17859": -1.3160170175829933e-10, "1730": -1.0169184938568776e-11, "40686": 1.2974101082363632e-07, "1966": -3.318960750675615e-08, "43998": 8.262635638623533e-14, "13732": -1.8146845137678724e-11, "44601": -4.561146482728873e-08, "22687": -1.9598825600625203e-12, "33658": -9.775325082728159e-08, "15590": -1.7303090904530194e-10, "34476": 1.041951830263281e-13, "21481": -1.7801484976853396e-14, "16757": -1.2859238118778649e-09, "45205": -4.254934737879523e-10, "7314": -5.7279105902807714e-09, "575": -5.6027103095823705e-11, "27760": -1.2514158112542084e-11, "18817": -9.104006437610224e-08, "23448": -1.9792860282881203e-15, "43783": -5.85511543249595e-07, "28476": -3.2063052657349544e-08, "42936": -9.20129424042404e-12, "48347": -4.74678870432399e-07, "26605": -5.804756120220134e-10, "18485": -2.307219304498176e-08, "17193": -1.8240962126186977e-12, "23675": 2.630450891530879e-19, "17000": 2.1301110018651787e-14, "38259": 2.0565813522516596e-20, "37432": -5.768913124981623e-12, "49443": 1.1921501671895365e-24, "11446": 1.2064208100596957e-21, "40943": 4.4040657529319694e-16, "49100": 4.568892329357907e-15, "19928": -3.8700494542354136e-07, "5429": 2.2921903403641782e-20, "45577": -9.87088454385394e-20, "8715": 2.256772115984498e-16, "37491": 1.0637893137313862e-15, "5943": 1.0123648847123936e-15, "35980": -2.878905291936462e-08, "7286": 3.5266449509528126e-29, "36171": -4.970360128307925e-24, "30459": 1.0436911241644969e-22, "6780": -1.9824653918476542e-08, "7009": 4.0562738021614466e-22, "38293": -6.2102009801302106e-24, "18522": -1.6207877088766326e-21, "26181": 2.874537766020882e-14, "6459": 3.6961206448749495e-16, "21839": -4.447439378579832e-12, "40785": 1.653880103257582e-20, "47596": -9.036289583264079e-08, "47479": 2.8771604043569635e-18, "39120": 3.958599806521238e-20, "42646": 1.2278229106175986e-13, "28391": 4.84971413867969e-16, "21243": 1.1157783410317007e-13, "37341": -5.099405342434693e-10, "30188": 4.893349885909567e-22, "6273": -5.4973494201249196e-08, "22549": -5.273513838948579e-16, "49558": 2.759235236669301e-14, "47429": 4.0381103137959035e-14, "21914": -6.572972721663461e-11, "35684": -1.9848599153160507e-10, "23402": 7.842140722101652e-16, "19537": -1.0295958112605918e-16, "25061": -7.660500012107718e-11, "25819": 9.763325266526693e-15, "32827": 3.657719049634971e-18, "37159": -4.561607263676369e-17, "46331": 2.9806845891906493e-16, "22363": -5.804366557058603e-25, "3095": -2.4106054929973197e-09, "28089": 2.9014120885581876e-14, "46145": -2.13331002169026e-12, "30348": 4.8735537064690473e-26, "14095": -3.307066848216086e-18, "25587": 9.687216179842342e-16, "7820": 2.4208228737582216e-12, "27554": -9.250603518059456e-16, "11298": -3.218270184054988e-16, "9333": 4.034147936020295e-16, "44220": 3.738844251836181e-21, "27766": 1.2996055616140534e-19, "17042": 1.329114337645797e-16, "13355": 3.81480018952332e-25, "39558": 1.084856770225095e-26, "16527": -2.423644985044659e-17, "46077": 7.135380163565178e-20, "5762": 6.113675170906462e-23, "49629": 6.5041304461304765e-21, "3212": 6.436338592456816e-22, "48789": -5.637723818466061e-15, "18920": 1.202074577746937e-22, "40837": 9.7506210749998e-07, "22752": 3.101435363413358e-23, "33900": 1.1463142599533163e-19, "26680": -1.5378194335639682e-21, "32687": 2.0957470453780315e-23, "1192": 1.1586625889473638e-16, "15583": -1.3699332731648145e-21, "48413": 9.049386319806628e-24, "42941": 5.895900967233702e-23, "20977": 3.297299602940636e-19, "1482": 2.6549754732040963e-17, "13730": 3.0194343840415303e-19, "46871": -7.675860743017345e-16, "6797": 1.2210704493188548e-19, "15039": 1.7286756607334114e-14, "28182": 3.9718700776803186e-21, "28904": 6.484505620451501e-15, "41565": 2.107050032492478e-19, "18491": 1.3112753998465574e-19, "24545": 5.53740875375297e-09, "1922": 2.9185353636109622e-27, "38778": 2.0214559030214196e-20, "26943": -5.77393427548744e-26, "21611": 6.441988642845394e-17, "17168": -2.273324463262827e-16, "30148": 1.518511427711644e-10, "13390": 1.3244556564358983e-16, "49606": -3.757385133681516e-22, "21407": 1.4580187101057018e-12, "31215": 7.756836918808433e-21, "9532": -3.637955359181433e-08, "40222": -7.967484094706379e-08, "30288": -8.137462828017306e-07, "20228": -9.114136219068314e-07, "14435": -1.3520031316716086e-08, "45983": -3.7702859497640295e-13, "20870": -2.2932908905204386e-09, "31438": -3.7426050880640105e-07, "2215": -3.7794666701840285e-11, "14502": 1.6976682672975585e-06, "43848": -8.50081838255079e-10, "32434": -1.4154150562717405e-07, "3170": -7.23303514860163e-08, "6385": -2.356610053766417e-07, "37304": 1.0308172022632789e-06, "27702": -6.425838160184494e-12, "15964": 1.3577061963587767e-06, "38597": -6.36171781920325e-09, "11209": -1.3440539987641387e-06, "5041": -3.744610843625651e-09, "1233": 6.762109450164644e-08, "4353": -2.0476694118087835e-08, "12684": -5.436913141920741e-09, "25849": -7.193351247991586e-09, "33782": 7.543653202102263e-13, "44782": -1.2199690502257e-07, "30397": -1.1965195501062453e-09, "40675": -1.65302749266516e-09, "47892": -5.988257498756866e-07, "30442": -5.813359749140545e-08, "20211": -1.098075927075115e-06, "22655": -3.357961464445225e-09, "35031": -2.1482090772906304e-08, "11674": -3.5581685709808186e-13, "33398": -1.4647864254868637e-08, "2267": -1.466245791448273e-09, "13702": -5.716702666802576e-10, "46881": -5.261157065561406e-10, "13882": -3.41188055585917e-08, "36350": -1.8504322518708705e-09, "46254": 2.180895080527989e-06, "28158": -4.502891982893775e-12, "38132": 1.4437488289331668e-06, "19079": 8.378445670587098e-08, "40392": 1.823459285787976e-07, "29893": -7.70616070955299e-11, "29126": 1.22356070164642e-07, "31757": -2.1537359771173215e-06, "15939": 5.171710171225641e-09, "32807": -4.250945949413332e-12, "28556": -1.2911989415442804e-06, "7090": -8.855303712529405e-10, "12596": -1.4861691965961654e-07, "39948": -3.649659685578399e-09, "32997": 6.228722071455195e-08, "28065": 7.471611240816856e-08, "45893": -3.7049923662380024e-07, "27688": -2.6293842658731137e-09, "29116": -7.848419830702724e-11, "11375": -1.0875709222091245e-09, "32542": -1.865962051539327e-09, "22536": -1.2781859481947322e-07, "41552": -4.778256457171892e-09, "4527": -9.452831573053544e-11, "43162": -7.495333420592942e-08, "23604": 9.950072126230225e-07, "44160": -1.200042873961138e-07, "15596": 1.385390191899205e-06, "16331": -1.326441179116955e-07, "23493": -1.4311243162756782e-11, "34271": -6.635419254052977e-07, "20183": 7.905574390864261e-18, "17423": -2.7208784558752086e-07, "8851": -5.242440010988503e-07, "31331": -7.018065844022203e-07, "35852": -2.2347242065734463e-06, "36951": -1.9486554592162975e-08, "38960": -2.847311362380589e-12, "34756": -5.0618540470281914e-09, "41263": -2.7946146019530715e-06, "41804": -8.414619695473746e-11, "41422": -9.603107287148305e-08, "13939": -8.973441781301439e-12, "3907": -7.16404279649252e-12, "7756": 1.1383278319954115e-08, "46364": 1.1831910749130723e-16, "36239": -1.1545820965963571e-09, "15692": -2.038206192364611e-12, "24336": -6.705194266487524e-08, "45091": -3.863861479658226e-07, "2017": -9.163800029909908e-08, "30572": -6.045777767305083e-10, "19776": -3.3311661695734074e-07, "25915": -5.236707067979296e-09, "38964": 1.2263837723125448e-09, "7526": -3.226552962587448e-07, "41732": -4.576089196461908e-08, "49453": -8.523193173459731e-07, "18190": -2.7959887916040316e-07, "25999": -4.859938007584219e-10, "34579": 3.62412178556715e-17, "34100": -4.095185995867112e-12, "1662": -2.663428514601837e-18, "5704": 1.3259905763444359e-24, "19437": 1.2427049915096546e-14, "6432": 6.803356985643516e-16, "33438": -2.390413665679831e-17, "34634": -8.288894337614774e-14, "6080": -4.700222849818303e-11, "3065": 2.565057721781727e-09, "2401": 5.4209132842319985e-14, "13563": 1.7440677262346205e-24, "36315": 3.811433963308696e-15, "25178": 8.92237672633911e-14, "47929": -1.9702492675549577e-12, "161": -7.169840242349235e-12, "35904": -8.032519317930937e-19, "40609": -4.0306400284785803e-17, "17204": -5.917454473989491e-18, "20570": 6.405273881097937e-22, "21127": -1.2274659661501806e-25, "47681": 2.1571078371303927e-16, "13244": 2.8775330854669357e-27, "38728": -4.773069717245448e-10, "39781": -1.3001284077107655e-11, "9062": -4.505396056231348e-12, "45871": 1.7902357654085878e-16, "44925": 1.1543007557277864e-14, "14046": 8.737631194068926e-30, "19637": 1.970018386702327e-14, "7532": 7.968276077163065e-20, "27082": -9.760847921607727e-27, "17966": -3.042074842472925e-23, "24631": 1.4925247385113964e-14, "11569": -2.3610731147982733e-08, "36647": 3.911595491956632e-09, "12859": -5.524420504388061e-11, "4683": 4.500066278296995e-26, "2598": -1.0876207974606228e-15, "1776": -7.414824505259932e-13, "33297": 1.0630865013782918e-16, "23": 2.4513618419901755e-15, "29701": -3.2923584512975154e-14, "37602": -3.456738020823913e-11, "4573": -3.61332926233015e-16, "27834": 1.6200377791784737e-18, "8013": -3.741719467598159e-08, "12260": -5.5078315241985365e-09, "19872": 2.1769851275398738e-13, "38153": 1.5391695617062906e-25}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/classic_influence_function_contribution_200.json <==
{"43597": -3.264806393982189e-12, "38589": -2.841768487193974e-12, "38838": -6.116170395663312e-13, "20462": -1.828175388851605e-10, "36162": 4.694307790487073e-06, "8119": 4.975849308866236e-15, "4616": 1.2809089726395495e-13, "47637": -8.678480850621284e-11, "14317": 2.9281152365001617e-06, "13937": -2.582080035895551e-11, "24962": 5.370896435930028e-12, "46925": 2.589113819173594e-13, "14887": -1.5857903878924162e-09, "49456": -7.658618747866108e-13, "18395": -8.508816914942763e-12, "34670": -7.724661188479587e-12, "45657": 1.886659273253599e-09, "6573": -4.37851577911319e-13, "10738": 3.5404981897635412e-12, "9498": -4.030429046064654e-10, "8350": -2.2847151145803657e-13, "27458": -1.136599703244201e-10, "29359": -3.5835924505622785e-11, "25546": 6.435619452713898e-14, "23347": -7.938525054332346e-13, "43221": -1.374386390286253e-12, "24904": -2.424558331881599e-10, "49304": 1.2296194427108276e-06, "19032": -2.515159033735642e-13, "34140": 9.532948297419352e-08, "19429": -2.5636968676440164e-13, "15606": -4.756165239427901e-09, "31999": -7.91946647149544e-11, "17786": -4.156366628649266e-08, "45735": -8.192764175407596e-12, "18511": 9.533444256248913e-08, "13345": 9.286287649956648e-08, "22702": -6.234786558562133e-12, "37208": -1.4380727511587033e-12, "19567": -1.657694675971655e-10, "19787": -9.768581499258744e-10, "25356": -2.86280582573184e-11, "45357": 9.535757159752616e-15, "25260": -4.5610778443005984e-07, "14109": 1.0814080297905093e-08, "29715": -1.7908709237790532e-10, "19411": -5.6199368714260345e-08, "36149": -7.161482518114326e-10, "1713": 2.4032859036182685e-13, "18623": -1.3289604139377076e-10, "31859": -5.695434879271488e-07, "10792": -3.455026542642514e-11, "8919": -2.8664086215712814e-08, "37584": 1.8551552980437813e-13, "49226": -1.1522136134090033e-08, "34126": -1.6050566387093568e-07, "14847": -1.3024722966825664e-10, "41761": -2.70698741200448e-11, "36771": -6.695836159836821e-12, "7734": 3.710515916873977e-14, "24076": -1.2157253870270779e-08, "20407": -4.0889220898066014e-09, "25863": -7.553108138935727e-10, "22617": -2.149796500816592e-07, "14911": -7.16932208044696e-11, "31002": -7.713755678651069e-08, "7360": 1.135005504693254e-06, "29977": -1.0327698163337118e-07, "33419": 5.662851663146284e-07, "35756": -3.920331507339947e-12, "19308": -3.735795672810127e-08, "1843": -2.054513226212862e-09, "25810": -7.350379860326939e-08, "47182": -2.6869224711845163e-07, "15003": -2.120735011212904e-12, "44947": 7.522670557591482e-07, "27049": 7.0681835495634e-08, "49207": -1.9122556693673687e-07, "7175": -2.1251748805184434e-08, "18865": -5.910336109415937e-10, "30962": -2.2677393296532955e-09, "32473": -8.231014447801499e-08, "12275": -3.968029904655168e-09, "37499": 4.9780492228368445e-14, "27053": -8.023895992081975e-10, "4585": -2.2788704256981873e-08, "33075": 2.6379251494290656e-07, "49695": -6.84801904071719e-09, "39323": -7.911725961873284e-12, "14000": -1.0120716487094228e-09, "21890": -2.422902589671594e-08, "42695": 6.386910555988834e-09, "43732": -1.9710116871962668e-10, "47654": -1.2624998269039622e-10, "42307": -4.3425443796429875e-10, "34010": -1.2365553025972531e-08, "22216": -1.407880322740196e-11, "49079": 1.620669962676402e-07, "16780": 1.275005491810366e-14, "2062": 2.57695205618802e-06, "5267": -3.606634777497675e-07, "25996": -1.908123381522131e-10, "44492": -4.6706847278699115e-09, "1611": -1.5879719761358047e-10, "44516": -2.38243824668416e-09, "47642": -5.715766054903426e-11, "8820": -1.3427688294598283e-08, "24269": -5.825875892817578e-11, "45363": -4.91352236675624e-11, "11580": 8.291909239233064e-07, "49051": -1.8363845166735615e-10, "13639": -2.3039127938773163e-08, "48466": -2.0821655489187962e-14, "8492": -1.6134485414376343e-10, "33636": -2.327465553619845e-09, "11547": 1.2056107152602635e-06, "18814": -1.5100023453840095e-09, "6094": -4.5768014378388955e-10, "46765": -4.847987983280788e-11, "46700": -1.9788028566836147e-06, "23520": -5.021145277339656e-09, "30494": -1.5458647695254513e-08, "17140": -2.8041542421419763e-08, "1469": -1.5244701501160307e-08, "22416": -7.360424119154385e-13, "7473": -2.216437797186721e-11, "34499": -4.2430309266094923e-11, "3493": -2.3639384494344995e-07, "35015": -3.198558751194014e-09, "41648": -8.924938565968432e-11, "11930": -2.2970667146182677e-08, "42007": -1.1087870621651064e-09, "45652": -1.2874844419752396e-12, "29854": -4.2396908206399075e-09, "7257": -4.879781995148491e-11, "1190": -2.0509662024270625e-10, "34508": 2.525136153508356e-07, "39920": 7.276115354670765e-08, "41733": 4.032270611159516e-12, "8918": -2.252632663735099e-10, "40248": -6.072141400803588e-11, "18471": -1.598492865850787e-11, "48706": -1.259699011768589e-10, "21161": -4.683208265632288e-10, "31279": -4.447398893603349e-09, "17701": 3.589402695070021e-07, "8595": -5.043204395760448e-11, "27990": 2.532566725221841e-07, "13688": -5.5061493142716245e-09, "34909": -2.6491097315783918e-08, "31601": -1.878968092228206e-08, "40058": -7.213342700929104e-10, "20748": -6.999012498454249e-07, "49436": 2.123627837136155e-06, "11653": -1.2717402242401477e-08, "35304": -1.4067344511481394e-10, "7297": -4.180461843361627e-08, "41462": -4.591173663470727e-09, "17309": -2.522254405334934e-09, "14841": -7.788750089332552e-09, "24183": -7.359985509935996e-09, "35384": 2.1666934739428267e-13, "29868": -1.9242837878685748e-10, "23614": 8.570397369567218e-08, "17234": -4.080655813254452e-09, "8943": -9.740799669089029e-07, "31854": -1.9835748599206227e-09, "3685": -1.3594343428735556e-08, "41357": -1.2837577667568212e-09, "9545": -3.432759143606745e-08, "29134": -3.447823276880868e-11, "40062": -2.697721690481103e-08, "4640": -8.290229058793841e-10, "6354": -5.69113809897881e-12, "46655": -1.9622703462118807e-08, "34053": -1.7052425960173423e-07, "16472": -6.185648881995576e-09, "37955": -2.396331133525109e-09, "17598": -4.695167810098155e-09, "24774": 2.815824018398416e-07, "28596": -2.8379185668114815e-09, "8072": -1.5554608268075754e-08, "31110": -4.935403197237065e-10, "33837": -3.544313287306977e-08, "30752": -6.541245767266446e-09, "25435": 4.889809133601375e-06, "18788": -4.77568518064686e-09, "7364": -3.2252689408096558e-09, "12381": -1.6037114691780374e-10, "49872": 1.8975702786860893e-08, "1933": 2.1463044674874254e-09, "11650": -2.5252580826418125e-07, "10962": -1.6884063036570751e-09, "40125": 3.821048721874831e-08, "21194": -1.8597566195377446e-11, "40158": -3.10253682300754e-07, "15442": 1.468646168220622e-13, "38038": -1.2097407520172965e-09, "47978": 8.043016919145884e-07, "1597": -6.662889684427853e-10, "21027": -6.5833822768257555e-12, "45178": 4.868902505429434e-15, "9633": -1.1179704415553715e-06, "2673": -5.624332596876336e-12, "46650": 3.88634132199913e-15, "49563": -1.8225846076802554e-07, "13489": -7.695037496091572e-09, "25201": 7.466706603120985e-17, "17112": -1.942063263676852e-12, "16793": -4.1933644057134956e-12, "11185": -4.968569444763205e-10, "21265": -3.059923191564562e-12, "10196": -2.171535451456208e-10, "15790": -3.961160392751406e-12, "27637": 3.341411349000456e-13, "46169": -7.124774294847702e-12, "47448": -3.412044691231131e-08, "27558": -1.2940408744555043e-08, "28094": -2.079812411182047e-08, "48083": -8.983873556189792e-08, "26097": 2.994960101318847e-14, "17281": -4.4668917870138714e-11, "22824": -2.0170176640021964e-07, "6992": -1.3862543113418724e-08, "17859": -1.3106488117031745e-10, "1730": -2.481730446146635e-11, "40686": 1.0799196559219126e-07, "1966": -8.551628738473482e-09, "43998": 1.1076144278454093e-16, "13732": -1.819006924252964e-11, "44601": -4.584653723327392e-08, "22687": -1.9549884714559207e-12, "33658": -1.3582371138909366e-07, "15590": -1.7271285790432245e-10, "34476": 1.0406676605526077e-13, "21481": -1.802021598888877e-14, "16757": -1.632019186459388e-09, "45205": -2.774261709248549e-09, "7314": -5.733963526211028e-09, "575": -5.601560881807188e-11, "27760": -1.2481711844647414e-11, "18817": -9.211008489273809e-08, "23448": -2.0230229980360698e-15, "43783": -5.853866014149389e-07, "28476": -3.173827778368832e-08, "42936": -5.073463784505128e-12, "48347": -4.887984914603294e-07, "26605": -1.9526644190470677e-10, "18485": -5.646360818900575e-07, "17193": -1.8240207521474927e-12, "23675": 1.9173362107022294e-18, "17000": -1.3953435740177156e-08, "38259": 1.222124534726742e-23, "37432": -5.817187877232843e-12, "49443": 1.1922387168261476e-24, "11446": 1.195065151018152e-21, "40943": 4.394733038040003e-16, "49100": 4.383930907617176e-20, "19928": -3.7855565437894256e-07, "5429": 2.368157711170189e-21, "45577": 3.146565581842395e-19, "8715": 2.2306395613749266e-16, "37491": 7.8116241164696e-24, "5943": 1.0166840115895617e-15, "35980": -2.9156424830034666e-08, "7286": 5.453758313809256e-25, "36171": 1.137143187469083e-28, "30459": -1.678690089853524e-24, "6780": -2.7029898319597123e-08, "7009": 4.05645505084303e-22, "38293": -6.723500938243945e-24, "18522": -1.6412034795908503e-21, "26181": 2.860630501466503e-14, "6459": 3.695054706850389e-16, "21839": -4.458751944047545e-12, "40785": 1.589863917105507e-20, "47596": 3.362018929919941e-08, "47479": 1.6577937015307236e-20, "39120": 2.519955846812104e-19, "42646": 1.2275659547027196e-13, "28391": 4.797870428351807e-16, "21243": 7.88556124708203e-21, "37341": 2.4540562537953914e-15, "30188": 1.1935423591702623e-21, "6273": -2.545504571571655e-07, "22549": 1.0260462620897478e-21, "49558": 4.2616629084175905e-13, "47429": 4.0268583281245773e-14, "21914": -6.589782192145677e-11, "35684": -1.9788905236683973e-10, "23402": 1.03090378894983e-15, "19537": 1.1325178847089554e-15, "25061": -7.606118512804017e-11, "25819": 9.75370127817999e-15, "32827": 3.666990503530772e-18, "37159": 1.743011660278466e-17, "46331": 3.2524307415763458e-18, "22363": -5.766314865219136e-25, "3095": -4.150650312340076e-08, "28089": 3.0275792448264036e-16, "46145": -2.1187359592472754e-12, "30348": 1.4496865300810325e-23, "14095": -3.1381052819347793e-18, "25587": -3.3071411455787053e-16, "7820": -1.8426957008876865e-12, "27554": 1.7893387376651108e-17, "11298": -1.4137439802094852e-17, "9333": 4.0751183902833937e-16, "44220": 1.1218383360083319e-22, "27766": 1.2678546215421176e-19, "17042": 1.8731722106174107e-19, "13355": 3.81485836801508e-25, "39558": 2.320848860979887e-28, "16527": -2.408232294127081e-17, "46077": 7.039173888446433e-20, "5762": 7.971450705881164e-21, "49629": -2.4977747401925533e-19, "3212": -5.150919590322766e-20, "48789": 1.2695672014758144e-14, "18920": 1.45056285593912e-25, "40837": 8.566300948587013e-07, "22752": 3.0902442670675306e-23, "33900": 1.1280824237708233e-19, "26680": 1.0000056228204912e-21, "32687": 2.0424362987197387e-23, "1192": 1.4615617611370425e-18, "15583": -1.4043143810127918e-21, "48413": 8.708968187300473e-25, "42941": 3.6350647403711806e-24, "20977": 3.3000747938957516e-19, "1482": 2.6153932265322088e-17, "13730": -3.987095792870707e-25, "46871": 8.552078993974768e-14, "6797": 1.2771077352927743e-20, "15039": 5.145326439220943e-13, "28182": 3.939211791562246e-21, "28904": 1.6783256930080108e-15, "41565": 2.0972385072048627e-19, "18491": -1.0493535046333009e-23, "24545": 5.7770677130974946e-09, "1922": 2.003049571964345e-26, "38778": 2.1431514579103026e-20, "26943": -6.083761861203321e-26, "21611": 6.448568368309885e-17, "17168": -2.0391574404340473e-16, "30148": 1.5047164902970422e-10, "13390": 1.3187682272417796e-16, "49606": 4.479649340044972e-19, "21407": 1.4815650876270903e-12, "31215": 9.941230681175964e-22, "9532": -3.669361348102029e-08, "40222": -1.440445096534404e-09, "30288": -8.188201263692463e-07, "20228": -4.334615368861705e-06, "14435": -1.3704382517687463e-08, "45983": -3.828934239981374e-13, "20870": -2.4255344399648493e-09, "31438": -3.737256292879465e-06, "2215": -6.959822718144437e-10, "14502": 2.5415030791009485e-07, "43848": -8.328993605921653e-10, "32434": -1.4474622389570868e-07, "3170": 4.30088107350457e-07, "6385": -2.3754714106871688e-07, "37304": 1.039835069605033e-06, "27702": -6.464224554941778e-12, "15964": -1.390543218349194e-07, "38597": -5.845704365015081e-09, "11209": -2.5683002604637295e-06, "5041": -5.720377949103295e-09, "1233": 6.67585595692799e-08, "4353": -9.33094435051629e-11, "12684": -5.482560627712019e-09, "25849": -7.29250126951797e-09, "33782": -7.679374913749371e-10, "44782": -1.5043625012367556e-08, "30397": -1.2012849603948439e-09, "40675": 1.9055502775700006e-07, "47892": -6.008436912452453e-07, "30442": -5.8489721510568415e-08, "20211": -1.119937451221631e-06, "22655": -3.3320355363741783e-09, "35031": -2.3167537221979728e-08, "11674": -3.5017347637007756e-13, "33398": -1.4816079918489322e-08, "2267": -8.932458661625731e-10, "13702": -5.739423381001529e-10, "46881": -5.270759384501389e-10, "13882": -3.4046678365484695e-08, "36350": -1.90841142888587e-09, "46254": 1.344979636996868e-06, "28158": -3.3192329093600925e-12, "38132": 1.4847875036139158e-06, "19079": 7.917788735767317e-08, "40392": 6.137266836958588e-07, "29893": -5.6929693598162245e-11, "29126": 1.1416341294534504e-07, "31757": -2.1448536244861316e-06, "15939": 7.981036276305531e-09, "32807": -2.0358749408533328e-12, "28556": -8.737103485145781e-07, "7090": 1.8760282216589985e-10, "12596": -5.161372484963067e-08, "39948": -2.6959199317388993e-09, "32997": -5.8713403916499374e-08, "28065": 7.281101233047593e-08, "45893": -6.336016156183177e-08, "27688": -2.357309458744794e-09, "29116": -7.989671424457612e-11, "11375": -1.969834073634047e-08, "32542": -3.76891517994693e-10, "22536": -1.2986836850359396e-07, "41552": -5.032875893817845e-09, "4527": -2.979701207994623e-11, "43162": -7.227658898045775e-07, "23604": 1.187518023471057e-06, "44160": -1.2348891686997376e-07, "15596": 1.1495239959913306e-06, "16331": -1.414838664004492e-07, "23493": -2.558105671734978e-10, "34271": -1.4191128272500464e-08, "20183": 7.980703897180003e-18, "17423": 8.492060601383855e-07, "8851": -4.4669189946944243e-07, "31331": -7.112190587577061e-07, "35852": -2.7515511646925006e-07, "36951": -3.0773787784710294e-07, "38960": 1.0075626314179353e-15, "34756": -2.5173838125169823e-08, "41263": -7.182078434198047e-07, "41804": -8.595382738896262e-11, "41422": -9.683022739181979e-08, "13939": -9.057135250123416e-12, "3907": -5.576489270353591e-10, "7756": 1.125727067119442e-08, "46364": 2.6952274052999067e-17, "36239": -1.180266107070338e-09, "15692": -1.8263754224256967e-12, "24336": -6.900948079646696e-08, "45091": -3.9647699168199324e-07, "2017": -1.155043491962715e-06, "30572": -6.069900693184138e-10, "19776": -3.9185572120459256e-08, "25915": 3.8457295659100055e-07, "38964": 8.016968422452919e-08, "7526": -1.0692444263327161e-08, "41732": -4.610223314216455e-08, "49453": -1.2001734717159707e-08, "18190": -3.0125380590106943e-07, "25999": -4.88988571856197e-10, "34579": 3.619068704641186e-17, "34100": -4.5010568189285394e-11, "1662": -2.7056598071854254e-18, "5704": 1.3461113612006162e-24, "19437": 1.2332691291805364e-14, "6432": 6.912410889415731e-16, "33438": -9.82610417220363e-16, "34634": -6.255265402876908e-12, "6080": -1.4632772771250302e-09, "3065": 2.603349091856444e-09, "2401": 3.0542686706592354e-14, "13563": 1.7997518398123613e-24, "36315": -2.270079306823658e-12, "25178": 8.93546304656101e-14, "47929": 6.472245834979531e-14, "161": -7.158645204397018e-12, "35904": -1.7875743614185352e-17, "40609": -4.028465866956546e-17, "17204": 1.7928047362505325e-24, "20570": 6.387205053618286e-22, "21127": 3.2929537863181315e-26, "47681": 2.1521114015327764e-16, "13244": 5.749419806560115e-26, "38728": -4.757590432724612e-10, "39781": 2.4336676201835647e-14, "9062": -4.4866484659455974e-12, "45871": 1.7504036440172603e-16, "44925": 2.054549087876842e-16, "14046": 1.041900414670544e-29, "19637": 1.5795900693135398e-14, "7532": 1.2531735871966526e-25, "27082": 2.4941878522820853e-28, "17966": -3.056744499866415e-23, "24631": -2.3983446340025694e-09, "11569": -2.3627958256611237e-08, "36647": -3.701425554947235e-10, "12859": -5.500057631557809e-10, "4683": 4.575530068345118e-26, "2598": -1.117615928188792e-15, "1776": 3.718373672119066e-14, "33297": 1.0527413174165606e-16, "23": -1.953890174655193e-12, "29701": -3.4596372516332253e-16, "37602": -3.450784102909665e-11, "4573": -3.439414340017529e-16, "27834": 1.5971330446193038e-18, "8013": -3.740380449812619e-08, "12260": -7.28168653846284e-12, "19872": 2.1540622475828275e-13, "38153": 2.059409871718581e-22}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_100.json <==
{"20228": -2.7874112129211424e-05, "24631": -1.3003250351175665e-08, "21481": 7.222056286337875e-14, "31601": -2.8227882459759713e-07, "21027": -6.860921075713123e-11, "7756": 3.7789177894592286e-06, "15003": -2.7735532057704402e-11, "10962": -3.748110495507717e-08, "37208": -2.0990102711948567e-10, "1713": 7.76704666805017e-12, "25435": 1.958918571472168e-05, "10196": -6.065086927264929e-09, "8919": -2.1619914099574088e-07, "40058": -4.753708781208843e-09, "1597": -3.3230037661269305e-09, "18522": -8.800485340465514e-16, "44492": -9.23065235838294e-09, "48083": -5.7295061647892e-07, "12260": -3.041607327759266e-08, "7314": -5.977984983474016e-08, "35031": -6.411144137382507e-07, "17309": -2.1208457648754119e-07, "6094": -1.97995119378902e-09, "19429": -3.795439056375472e-12, "38589": 1.90969294635579e-10, "23": -8.05574813966814e-12, "11185": -1.7621665028855206e-09, "17000": -7.367759011685848e-08, "31999": -7.840953185223043e-10, "31002": -3.567053377628326e-07, "5762": 3.7532758341172685e-20, "19308": -1.994572952389717e-07, "16780": -2.2744125089957378e-11, "36171": -3.1086055397493004e-23, "31110": -5.029429448768496e-09, "5943": 4.276797249680442e-15, "22617": -1.31187304854393e-06, "46077": -2.621140283987078e-17, "39120": 1.4201408603774223e-18, "24076": -1.4325780794024467e-07, "49558": -1.4597796393900353e-12, "12596": -9.821174293756484e-07, "2215": -3.097386215813458e-09, "38964": 3.713591769337654e-07, "1966": -1.9267374649643897e-07, "36951": -1.2975150346755981e-06, "19437": 1.3742148752271532e-13, "47182": -3.7686777114868163e-06, "24183": -3.871982917189598e-08, "28182": 1.02197404998252e-18, "5267": -3.1821763515472414e-06, "41565": 9.49078936642901e-19, "35684": -1.4463475346565247e-06, "46765": -1.8940121663035825e-10, "20211": 4.0100359916687015e-06, "25201": 4.427268968099085e-16, "46364": 8.093335723824424e-16, "45205": -2.791488077491522e-08, "12684": -5.2629131823778154e-08, "41732": -4.790059477090835e-07, "17423": 5.68964034318924e-07, "31279": -1.651551341637969e-08, "8492": -2.1417818788904697e-09, "40686": 4.101034253835678e-07, "46925": -1.5350417015724815e-10, "25999": -1.8157155718654395e-08, "46650": -7.403113500004111e-12, "40125": -7.710017561912537e-06, "8943": -7.200976610183716e-06, "13639": -1.0205457918345928e-07, "7734": -5.5640452956140505e-12, "34508": 2.1119016408920287e-06, "36350": -6.682326784357429e-09, "27458": -1.333481486653909e-09, "29134": -7.719151675701141e-08, "42936": -6.340017989714398e-11, "11653": -1.1157738044857979e-07, "20870": 5.305896047502756e-09, "1922": 1.0076182693953932e-25, "18920": 5.691502893199302e-22, "45577": 8.477878230168934e-19, "21611": 7.150811942580049e-14, "49456": -7.949628866299463e-12, "40837": 7.448980212211609e-06, "40222": -3.4684035927057264e-07, "23347": -3.0249813676164193e-12, "21127": -1.705468708499615e-25, "41422": -1.53490948677063e-05, "14911": -4.037954568048008e-10, "20183": 5.097940472542639e-16, "34100": -1.8174279830418526e-10, "33297": 6.743432923173032e-14, "22363": 4.261614610598938e-20, "9062": -1.8605620653033838e-11, "45657": -3.732091933488846e-07, "2267": -4.872580757364631e-09, "17786": -1.312477607280016e-07, "8820": -5.528179462999106e-08, "13390": 3.497895029180853e-16, "3170": 1.6051208972930908e-06, "41357": -6.790939252823591e-08, "18491": 4.754165539976734e-19, "38132": 8.337678909301757e-06, "13939": -9.398205293109641e-11, "46700": -1.9630515575408935e-05, "30148": 5.294029688229784e-10, "8072": -1.0333411395549774e-07, "24269": -4.707021435024216e-10, "15692": -2.3263032744580413e-11, "10792": -9.755316423252224e-09, "19872": 9.51478753563606e-13, "40248": -2.903548011090606e-10, "14046": 3.0086700541247985e-28, "45091": -6.533349752426147e-06, "13882": -1.3265229761600496e-07, "8715": 9.25184512334809e-16, "35304": -5.186424459679984e-10, "30572": -6.880179978907109e-08, "21243": 4.782034324080087e-13, "21890": -1.285980548709631e-07, "7526": -1.9765932857990265e-06, "45652": -2.370948495808989e-09, "1730": -1.8973307305714116e-10, "44601": -1.4093691110610961e-06, "16527": -1.2325144377323128e-16, "6354": -5.7876081882568545e-12, "36162": 3.848203659057617e-05, "18788": -1.7643319442868232e-08, "22216": -1.1612009984673932e-10, "48347": -4.551337957382202e-06, "46331": 1.1820708301080175e-15, "34579": 2.1463553157019533e-16, "11930": -1.192537695169449e-07, "37341": -2.056380035355687e-09, "11650": -1.1348199844360352e-06, "13355": 4.934153860574737e-22, "28158": -3.3495641673653155e-11, "44220": 1.3339381902804102e-20, "31854": -2.151863183826208e-08, "30459": 7.938448368204466e-22, "17168": 7.901593962467146e-16, "43732": -4.82247065519914e-09, "3065": 1.2085700873285533e-08, "19079": 1.9001588225364686e-09, "13730": 1.3354362103992768e-18, "27688": -5.27960155159235e-08, "41804": -3.2821198692545294e-09, "7532": 3.548938622361178e-19, "14887": -2.5392037350684404e-08, "7473": -5.010163295082748e-10, "47479": 8.976237179762758e-18, "16472": -3.314126748591662e-08, "46655": -1.2354642152786255e-06, "47978": 3.933157622814179e-06, "40785": 1.175359604159128e-19, "40609": -3.320641331350238e-16, "39781": -3.178053930241731e-11, "40392": 3.814773857593536e-06, "33438": -2.568963652915812e-15, "13489": -2.7976208366453646e-08, "14317": 2.9590063095092772e-05, "25849": -3.037168411538005e-08, "12275": -1.2473948299884797e-08, "43597": -4.457774139154935e-11, "41263": -1.441859245300293e-05, "42941": 1.1113595046123554e-22, "40675": 8.366213738918305e-07, "1776": -7.401405355267343e-13, "11580": 1.8015561103820802e-05, "23448": -1.2250459349161247e-11, "38728": -2.218210865976289e-09, "49100": 2.7389110979214594e-14, "46145": -1.3035395340921241e-11, "29977": -5.335971340537071e-07, "26680": -3.51066013409566e-21, "26097": 5.861501506387868e-13, "30397": -5.579359130933881e-09, "1662": -4.309915055053515e-18, "14502": 1.1528224945068359e-05, "6797": 6.089590230727929e-19, "10738": -1.8097123756888324e-10, "35904": 1.6502424426967365e-16, "6992": -4.5408252626657487e-08, "35756": -3.794956865021959e-10, "47892": -5.851455330848694e-06, "6459": 2.566948875681874e-15, "30188": 7.862125405700933e-21, "34670": -5.1633141993079333e-11, "18865": -2.6154187507927417e-08, "18190": -3.147753477096558e-06, "16793": -1.4003888963998178e-11, "24774": 1.1958546191453933e-06, "16757": -1.3415277935564519e-08, "30752": -1.592458412051201e-07, "36239": -5.008191801607609e-09, "42646": 3.660639436020574e-13, "13937": -1.2680668442044407e-09, "34140": 5.5779111385345455e-06, "23604": 1.1191530227661133e-05, "14841": -7.16062355786562e-08, "4585": -2.1360334008932113e-07, "11569": -3.5042446106672287e-07, "5704": 1.0604839057938886e-23, "45178": -6.594601927645272e-11, "36647": 1.9355658441781996e-08, "38960": -1.626587618375197e-11, "13563": 8.343795323368521e-22, "15964": 6.454440355300904e-06, "48413": 6.799229834151631e-23, "34271": -2.1773819625377657e-06, "22752": -2.3654395609745283e-21, "27082": -3.6425318326427385e-26, "31438": -1.4151301383972168e-05, "49226": -8.142351172864437e-08, "4573": -4.8273265385034846e-14, "37499": 1.1059946846216917e-08, "9532": -5.36065697669983e-07, "26181": 1.1574314839890576e-13, "39323": -2.9022041708230972e-08, "24904": -1.3046071399003268e-09, "33636": -2.499793190509081e-08, "29715": -3.1923525966703892e-09, "45357": -7.529822596552549e-11, "17193": -1.7525417206343264e-11, "15590": -8.065890870057046e-10, "22687": -3.3228104712179626e-11, "8119": 5.268808944691727e-14, "4616": 6.820933862172751e-13, "22416": -5.185192435419594e-12, "41733": 1.349047579424223e-11, "24336": -2.797512337565422e-07, "36315": -8.13030169410922e-12, "6385": -1.2171433866024018e-06, "13688": -3.057289402931929e-08, "33419": 1.8222492933273315e-06, "11375": -1.0278437286615371e-07, "47637": -8.226643694797531e-10, "3212": -4.308418856055485e-19, "4683": 4.865480886680884e-25, "29868": -1.0836477304110303e-09, "47596": -3.437823802232742e-07, "22655": -2.1105697378516197e-08, "34476": -5.0465490630813295e-12, "31757": -9.97264802455902e-06, "47929": -9.264897471439326e-12, "3493": -4.619467854499817e-06, "35015": -1.736335805617273e-08, "1933": -2.6859687641263008e-08, "29116": -9.372391650686042e-10, "25863": -4.178805684205145e-09, "17112": -4.414160139276646e-10, "30962": -1.1488731950521469e-07, "45735": -3.906488200300373e-10, "23520": -1.748290145769715e-08, "27558": -6.523409392684698e-08, "49207": -1.3140402734279633e-06, "13702": -3.6277866456657648e-09, "14435": -3.037071526050568e-06, "1611": -1.0944347595795989e-08, "14109": 6.109309382736682e-08, "45363": -8.536081440979615e-10, "15442": 2.407209933608101e-12, "46881": -2.981683355756104e-09, "42007": -6.399917765520513e-09, "11446": 1.0708861792799564e-20, "1233": 1.4116656966507434e-07, "27834": 1.0561525612406975e-17, "18817": -5.4008263349533085e-06, "18623": -7.19263800419867e-09, "31859": -2.2740885615348817e-06, "46254": 2.095494747161865e-05, "19637": -3.4647975553525614e-10, "6273": -1.1500735580921174e-06, "33900": 4.44336204657482e-19, "33837": -1.4275453984737396e-07, "5041": -4.425637423992157e-08, "19776": -1.3099823892116546e-06, "17140": -3.117750026285648e-07, "34053": -1.1469489336013793e-06, "15596": 1.1022762060165406e-05, "25178": 4.5338218512824825e-13, "9633": -5.485893487930298e-06, "29126": 2.830573916435242e-07, "7364": -8.027821779251099e-08, "38778": 4.28446449325659e-18, "30442": -1.191854253411293e-06, "39558": 4.5305199137412174e-26, "18814": -1.0699016274884344e-08, "34634": -3.802142828135402e-11, "47448": -1.723823696374893e-07, "44782": -6.16455152630806e-07, "25356": -3.832643051282503e-10, "4640": -6.367632304318249e-09, "8350": -1.2907805739814648e-11, "33658": -1.1908383667469024e-06, "37491": 8.689082786617065e-15, "29359": -1.5609679394401609e-10, "25061": -3.67098327842541e-10, "41552": 1.2462027370929718e-08, "29854": -1.0757839307188988e-07, "23675": 1.1361590921549203e-17, "23614": 5.433399230241775e-07, "49436": 1.0626041889190673e-05, "21407": 7.20413822818955e-12, "49051": -5.179682048037648e-09, "20462": -1.139173546107486e-09, "45983": 1.5405763065245993e-12, "46169": -1.8397446183371358e-10, "13345": 9.806527197360993e-07, "28065": 4.201014339923859e-07, "48706": -1.294419344048947e-09, "33782": -4.427398089319467e-09, "11674": -4.1595376387704164e-11, "39948": -3.111048368737101e-08, "20748": 6.164956092834473e-06, "49695": -7.903776317834854e-07, "13732": -1.0318772183381953e-10, "27990": 3.0195584893226623e-06, "17966": -1.6485865779881492e-21, "41462": -2.2646510042250156e-08, "9498": -8.101573912426829e-09, "39920": 1.685619354248047e-06, "21194": 6.554889841936529e-09, "4353": -1.344548352062702e-07, "3685": -1.1005636304616929e-07, "6780": -2.1175649017095566e-07, "3095": -4.3983232229948046e-07, "15583": -3.480198447032232e-21, "15039": 3.3200169013980484e-12, "6432": -2.5820305893375915e-14, "7009": 1.7025887644184223e-16, "33075": 6.145206093788147e-07, "27554": -3.825939842716508e-15, "30494": 2.2073070704936983e-06, "28556": -8.89965295791626e-06, "49563": -2.0101581513881683e-06, "8595": -3.148272662656382e-10, "7286": 3.430247172917456e-24, "49872": 1.2700810097157955e-07, "49443": 4.9973097356178703e-20, "41761": -1.6635507927276195e-09, "17701": 1.1469552516937255e-05, "11209": -1.1013424396514892e-05, "38293": 5.562839685419041e-18, "32473": -8.598627895116806e-07, "25810": -7.560736685991287e-07, "31331": -2.220633924007416e-06, "8918": -1.0406503133708611e-09, "13244": 4.997282423768405e-25, "28094": -1.834932714700699e-07, "38597": -3.1651604920625686e-07, "17042": 7.583456085313855e-16, "8851": -4.851321280002594e-06, "44925": 7.047688654893136e-14, "49606": 1.5605100761942325e-18, "49629": -1.167751198473052e-18, "5429": 1.0516644182562672e-19, "38153": 7.381409723587986e-22, "36149": -3.432869852986187e-09, "43998": 5.071024133940227e-13, "28596": -8.304629474878312e-08, "47642": -2.17351353057893e-10, "34909": -7.791164517402649e-07, "17281": -8.340518979821354e-10, "26605": -2.8977953479625287e-09, "42695": 2.438446972519159e-10, "46871": 4.356668803495722e-14, "12381": -1.5661376528441906e-09, "19537": 2.9512600696612877e-15, "23402": 9.102835707430757e-15, "32827": 2.144258078387584e-17, "1482": 1.3507153728831156e-16, "40943": 2.248832509099685e-15, "32542": -1.1278082383796572e-08, "1192": 3.5063701941950853e-16, "32434": -4.462119638919831e-06, "18471": -3.906729398295283e-09, "49304": 5.913814902305603e-06, "37584": -1.158210125140613e-11, "19032": -1.1780097253222266e-12, "17598": -5.7084960862994196e-08, "21161": -7.548855617642403e-08, "35852": -1.3067734241485595e-05, "21265": -1.8868721554099467e-11, "575": -6.290205754339695e-08, "45871": 1.0619628787456038e-15, "21914": -1.1191247031092644e-08, "47654": -2.996090333908796e-08, "11547": 4.8716866970062255e-06, "27053": -2.664964646100998e-07, "38259": 8.983478125615656e-20, "34756": -1.386931538581848e-07, "2017": -4.36161458492279e-06, "2598": -5.831070626349799e-15, "37159": -3.1327152677507186e-16, "47429": -1.1020024430763442e-11, "37602": -1.0603372938930988e-08, "2062": 7.135497331619263e-06, "17234": -2.348144305869937e-08, "41648": -7.380911847576499e-09, "27637": -2.5622750399634243e-09, "28089": 1.2200560561836936e-13, "9333": 1.5292588029236498e-15, "14847": -1.6415178775787354e-07, "7257": -3.906261990778148e-09, "27702": -3.263474809500622e-11, "2673": -4.9391546781407666e-11, "1190": -2.2732103243470192e-08, "37432": -2.6064067242259624e-11, "19411": -3.2615985721349716e-07, "6080": -5.981287686154246e-09, "19787": -3.71518568135798e-08, "22549": 5.802816560596113e-16, "34499": -2.6130946935154496e-10, "45893": -1.954598426818848e-06, "44947": 4.2026910185813905e-06, "32807": -2.872405730158789e-11, "42307": -2.087904867948964e-09, "44516": -1.3316129334270954e-08, "7090": -3.4494372084736824e-09, "25546": 1.8773462784338337e-12, "1469": -8.271539583802224e-08, "31215": 4.6846076178646854e-20, "24545": 2.065725773572922e-06, "49453": -2.678627073764801e-06, "43162": -4.466091394424438e-06, "43848": -5.2018935093656185e-09, "48789": 4.493543759309659e-14, "35980": -1.1198279447853566e-07, "43783": -3.86158436536789e-06, "16331": -1.234702095389366e-06, "18511": 8.819606900215149e-07, "25996": 2.5362889573443683e-10, "1843": -1.5503467293456196e-08, "20407": -5.271550267934799e-08, "15939": -5.379980802536011e-06, "22824": -2.1515925228595733e-06, "30348": 7.792671681876287e-23, "17204": -5.171351194488416e-17, "27049": 7.606501579284668e-06, "24962": 2.5766557082533838e-08, "15606": -3.903929842635989e-08, "47681": 1.649876146814222e-13, "40062": -1.6574436798691749e-07, "25260": -1.9536316394805908e-07, "29893": -6.836575630586594e-10, "7297": -2.1044455468654633e-07, "14095": -4.479340075941307e-18, "36771": 4.131459863856435e-09, "28904": 4.545891663099155e-14, "11298": -1.5865266045356208e-15, "38838": -1.4228899658519368e-12, "40158": -1.1846306920051574e-06, "30288": -7.740154266357422e-06, "161": -5.800257895316463e-11, "19567": -1.4161490253172815e-09, "34010": -7.306553423404693e-08, "32687": 1.106407405895572e-21, "17859": -1.1710440594470128e-09, "48466": -1.231913770993742e-13, "37304": 1.1976728439331055e-05, "25587": -1.4183802743428232e-15, "19928": -2.6964253187179564e-06, "6573": -1.6172182881746266e-12, "2401": 4.1186730470599287e-13, "8013": -1.2774887681007384e-06, "27760": -5.00919995829463e-09, "44160": -5.005823075771332e-07, "18485": -3.263687491416931e-06, "7820": 7.86066038926947e-12, "3907": -1.926885452121496e-09, "32997": 5.637110210955143e-08, "25915": 3.1501612067222595e-06, "9545": -1.4485666528344154e-07, "26943": -5.4084387510924816e-24, "20570": -6.515788300021086e-12, "35384": -1.695408354862593e-10, "33398": -1.4346016570925711e-07, "22536": -2.835865318775177e-06, "28391": 2.499015716583841e-15, "49079": 1.043192744255066e-06, "23493": -1.289544306928292e-09, "4527": -7.256670505739749e-10, "20977": 1.3776309194975244e-18, "15790": -6.16090401308611e-10, "27766": 3.139282930830767e-16, "14000": -6.999418884515762e-07, "28476": -1.2476757168769838e-07, "12859": -2.261720219394192e-09, "38038": -1.358614768832922e-08, "7360": 4.0091216564178465e-06, "21839": -1.5155899291130482e-11, "25819": -1.0598420340102166e-09, "37955": -1.4352046418935061e-08, "29701": -1.874164112791732e-13, "18395": 5.798905021947576e-11, "22702": -5.131968464411329e-11, "7175": -3.748772293329239e-07, "34126": -1.3655325770378113e-06, "43221": -5.085441330265894e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_104.json <==
{"20228": -2.7918834686279298e-05, "24631": -1.3046514941379427e-08, "21481": 7.513962785310468e-14, "31601": -2.8196925297379494e-07, "21027": -6.860541816422483e-11, "7756": 3.809937834739685e-06, "15003": -2.7771966415457426e-11, "10962": -3.6823507398366925e-08, "37208": -2.0873729226877914e-10, "1713": 7.610590273543494e-12, "25435": 1.9892561435699464e-05, "10196": -6.0475670034065844e-09, "8919": -2.1905671805143357e-07, "40058": -4.7043123049661515e-09, "1597": -3.354277869220823e-09, "18522": -8.728062717011653e-16, "44492": -9.352099150419236e-09, "48083": -5.736955255270005e-07, "12260": -3.05949104949832e-08, "7314": -5.9481104835867883e-08, "35031": -6.27177283167839e-07, "17309": -2.058439701795578e-07, "6094": -1.9926538516301663e-09, "19429": -3.836318285266316e-12, "38589": 1.873419932962861e-10, "23": -8.05469824172178e-12, "11185": -1.7608451889827848e-09, "17000": -7.362947799265385e-08, "31999": -7.799395098118111e-10, "31002": -3.588937968015671e-07, "5762": 3.798756844703615e-20, "19308": -1.9786644726991654e-07, "16780": -2.2752685708837816e-11, "36171": -3.0822054501142115e-23, "31110": -4.940958460792899e-09, "5943": 4.251808072286423e-15, "22617": -1.3126879930496216e-06, "46077": -2.839284796857244e-17, "39120": 1.418175879465064e-18, "24076": -1.4284994453191757e-07, "49558": -1.448501905088051e-12, "12596": -9.77354422211647e-07, "2215": -3.0979994335211813e-09, "38964": 3.538752719759941e-07, "1966": -1.925596222281456e-07, "36951": -1.3080815970897674e-06, "19437": 1.3668595144622486e-13, "47182": -3.7015151977539063e-06, "24183": -3.8419743068516254e-08, "28182": 1.0139021648083655e-18, "5267": -3.361936807632446e-06, "41565": 9.447032322000212e-19, "35684": -1.4397840201854706e-06, "46765": -1.905461795104202e-10, "20211": 3.927199244499206e-06, "25201": 4.428338945539068e-16, "46364": 7.983694955138176e-16, "45205": -2.7843937277793886e-08, "12684": -5.3035286255180835e-08, "41732": -4.776431992650032e-07, "17423": 6.02731853723526e-07, "31279": -1.6530913999304176e-08, "8492": -2.174790861317888e-09, "40686": 4.648377373814583e-07, "46925": -1.5540772437816486e-10, "25999": -1.826517633162439e-08, "46650": -7.40019345357723e-12, "40125": -7.497044801712036e-06, "8943": -7.101343274116516e-06, "13639": -1.0483027435839176e-07, "7734": -5.549977686314378e-12, "34508": 2.064044624567032e-06, "36350": -6.598653853870928e-09, "27458": -1.3428018428385258e-09, "29134": -7.73552805185318e-08, "42936": -6.34751950201462e-11, "11653": -1.113867200911045e-07, "20870": 6.1236508190631865e-09, "1922": 1.014891077216681e-25, "18920": 5.612341708577978e-22, "45577": 8.5275252028997605e-19, "21611": 7.06556679830328e-14, "49456": -7.990678341229795e-12, "40837": 7.519747018814087e-06, "40222": -3.4480564296245574e-07, "23347": -3.0279147722467315e-12, "21127": -1.8365916989909015e-25, "41422": -1.5344184637069703e-05, "14911": -3.998750980827026e-10, "20183": 5.032948363625778e-16, "34100": -1.8243870727019384e-10, "33297": 6.75507871861214e-14, "22363": 4.2415361181007487e-20, "9062": -1.864325213318807e-11, "45657": -3.7862733006477356e-07, "2267": -4.8672035336494445e-09, "17786": -1.3646185398101807e-07, "8820": -5.601308308541775e-08, "13390": 3.5628944239363135e-16, "3170": 1.6486689448356628e-06, "41357": -6.83469045907259e-08, "18491": 4.615187762123038e-19, "38132": 8.425576090812683e-06, "13939": -9.29541238292586e-11, "46700": -2.016408920288086e-05, "30148": 5.358004273148253e-10, "8072": -1.0403819382190705e-07, "24269": -4.726066617877223e-10, "15692": -2.324138222320471e-11, "10792": -9.790302719920874e-09, "19872": 9.5725674498226e-13, "40248": -2.9183047445258124e-10, "14046": 2.7178100963938455e-28, "45091": -6.348782181739807e-06, "13882": -1.3264380395412444e-07, "8715": 9.315360982586896e-16, "35304": -4.5020642573945225e-10, "30572": -6.998475641012192e-08, "21243": 4.8031292720907e-13, "21890": -1.2958967126905918e-07, "7526": -1.970711350440979e-06, "45652": -2.3800163762643934e-09, "1730": -1.901870382425841e-10, "44601": -1.4064739644527436e-06, "16527": -1.227403161746521e-16, "6354": -6.122921831774875e-12, "36162": 3.833572387695313e-05, "18788": -1.751091331243515e-08, "22216": -1.1602206541283522e-10, "48347": -4.55166757106781e-06, "46331": 1.185591763652738e-15, "34579": 2.1522896312409223e-16, "11930": -1.1934828013181686e-07, "37341": -2.0492679323069753e-09, "11650": -1.138106733560562e-06, "13355": 4.966494968164335e-22, "28158": -3.342532636452233e-11, "44220": 1.3575543158828072e-20, "31854": -2.1605559159070253e-08, "30459": 8.089494195034609e-22, "17168": 7.679478580824295e-16, "43732": -4.8385668196715415e-09, "3065": 1.1995686218142509e-08, "19079": 2.6351585984230044e-09, "13730": 1.3342580892135996e-18, "27688": -5.6110257282853123e-08, "41804": -3.2716066925786437e-09, "7532": 3.560480632113644e-19, "14887": -2.5929852854460477e-08, "7473": -5.060081821284257e-10, "47479": 9.134350177283923e-18, "16472": -3.250302281230688e-08, "46655": -1.1853204667568206e-06, "47978": 4.138206243515015e-06, "40785": 1.226022169393713e-19, "40609": -3.383499730391648e-16, "39781": -3.199902039341396e-11, "40392": 4.049973487854004e-06, "33438": -2.6458757407255007e-15, "13489": -2.820695750415325e-08, "14317": 2.955909729003906e-05, "25849": -3.01706837490201e-08, "12275": -1.2516221031546593e-08, "43597": -4.520244146988261e-11, "41263": -1.4719442129135131e-05, "42941": 7.745734145197577e-23, "40675": 7.860246300697327e-07, "1776": -8.690992103765894e-13, "11580": 1.774843096733093e-05, "23448": -1.2287014214962255e-11, "38728": -2.2253151109907778e-09, "49100": 2.75118594572632e-14, "46145": -1.2905829862575047e-11, "29977": -5.356308445334434e-07, "26680": -3.2964854711022463e-21, "26097": 5.883279641238915e-13, "30397": -5.572990048676729e-09, "1662": -4.2300342915913e-18, "14502": 1.1535277366638184e-05, "6797": 6.406301948343532e-19, "10738": -1.785312815627549e-10, "35904": 1.520793213583005e-16, "6992": -4.585709422826767e-08, "35756": -3.7298676033969967e-10, "47892": -5.726853013038636e-06, "6459": 2.5659285807222433e-15, "30188": 7.828762366095362e-21, "34670": -5.117052751302254e-11, "18865": -2.5650246534496547e-08, "18190": -3.1330201029777528e-06, "16793": -1.3994819028084748e-11, "24774": 1.1990578472614288e-06, "16757": -1.3377900468185544e-08, "30752": -1.3304982334375383e-07, "36239": -5.076674860902131e-09, "42646": 3.6665969815885545e-13, "13937": -1.3676437083631754e-09, "34140": 5.53455114364624e-06, "23604": 1.088154911994934e-05, "14841": -7.182830478996039e-08, "4585": -2.122802287340164e-07, "11569": -3.5355877131223677e-07, "5704": 1.0477437733969234e-23, "45178": -6.592841145902639e-11, "36647": 2.0206377375870943e-08, "38960": -1.6407841485488463e-11, "13563": 8.124230486805917e-22, "15964": 6.422029137611389e-06, "48413": 7.170290235643425e-23, "34271": -2.2221355140209198e-06, "22752": -2.3648167270605e-21, "27082": -3.639921851627935e-26, "31438": -1.4049513339996339e-05, "49226": -8.133468218147754e-08, "4573": -5.228417254699025e-14, "37499": 1.1290868278592825e-08, "9532": -5.301565304398537e-07, "26181": 1.159737905709335e-13, "39323": -2.887153998017311e-08, "24904": -1.2936737039126457e-09, "33636": -2.5145397521555424e-08, "29715": -3.2133783679455517e-09, "45357": -7.563030976598384e-11, "17193": -1.751945546857314e-11, "15590": -8.060314576141536e-10, "22687": -3.3248006729991176e-11, "8119": 5.2659570037860705e-14, "4616": 6.813564823460183e-13, "22416": -5.260350235403166e-12, "41733": 1.3843200576957315e-11, "24336": -2.80450526624918e-07, "36315": -8.140584668581141e-12, "6385": -1.2213217467069627e-06, "13688": -3.1749620102345947e-08, "33419": 1.8350139260292054e-06, "11375": -1.0258087888360024e-07, "47637": -8.336943574249745e-10, "3212": -4.0788580195696977e-19, "4683": 4.85033378794836e-25, "29868": -1.0769229993456974e-09, "47596": -3.486941382288933e-07, "22655": -2.08701123483479e-08, "34476": -5.066002586318064e-12, "31757": -9.99312162399292e-06, "47929": -9.320136769019882e-12, "3493": -4.632250666618347e-06, "35015": -1.7616478726267814e-08, "1933": -2.184063196182251e-08, "29116": -9.409605991095304e-10, "25863": -4.163629491813481e-09, "17112": -4.4165462895762175e-10, "30962": -1.1517581529915333e-07, "45735": -3.931773971999064e-10, "23520": -1.8005643505603076e-08, "27558": -6.497375667095184e-08, "49207": -1.3266760110855104e-06, "13702": -3.620153584051877e-09, "14435": -3.0069711804389954e-06, "1611": -1.1037299409508705e-08, "14109": 6.085369270294905e-08, "45363": -8.57114719110541e-10, "15442": 2.387584743246407e-12, "46881": -2.9727205401286485e-09, "42007": -6.4277928322553635e-09, "11446": 1.0697266970542837e-20, "1233": 1.4166291803121566e-07, "27834": 1.024844271946268e-17, "18817": -5.364296436309815e-06, "18623": -7.224029395729303e-09, "31859": -2.2571881115436553e-06, "46254": 2.1034297943115233e-05, "19637": -3.4868840884882956e-10, "6273": -1.1519880592823029e-06, "33900": 4.410181394338617e-19, "33837": -1.4354971237480641e-07, "5041": -4.4259727001190183e-08, "19776": -1.259012371301651e-06, "17140": -3.1569931656122207e-07, "34053": -1.1428292095661162e-06, "15596": 1.0799659490585327e-05, "25178": 4.4972289003908373e-13, "9633": -5.483433604240418e-06, "29126": 3.040681779384613e-07, "7364": -7.665242999792099e-08, "38778": 4.3637985477733284e-18, "30442": -1.1907915025949479e-06, "39558": 4.627324683113713e-26, "18814": -1.0981657542288304e-08, "34634": -3.818948243861087e-11, "47448": -1.7264293506741524e-07, "44782": -6.18971437215805e-07, "25356": -3.861226650769822e-10, "4640": -6.267656572163105e-09, "8350": -1.261458692169981e-11, "33658": -1.1842356622219087e-06, "37491": 9.405134449025354e-15, "29359": -1.6154466720763593e-10, "25061": -3.6760156945092606e-10, "41552": 1.0266398312523961e-08, "29854": -1.0846841149032117e-07, "23675": 1.1642835133496288e-17, "23614": 5.44750839471817e-07, "49436": 1.0854923725128173e-05, "21407": 7.236344004013518e-12, "49051": -5.232788389548659e-09, "20462": -1.146918220911175e-09, "45983": 1.5447974988092028e-12, "46169": -1.842849815147929e-10, "13345": 9.74568873643875e-07, "28065": 4.206615686416626e-07, "48706": -1.3003725325688719e-09, "33782": -4.448809777386486e-09, "11674": -4.1511693780194035e-11, "39948": -3.104208968579769e-08, "20748": 6.935434937477112e-06, "49695": -7.745809108018875e-07, "13732": -1.032338786899345e-10, "27990": 3.0024877190589904e-06, "17966": -1.6879389346241959e-21, "41462": -2.2688331082463264e-08, "9498": -8.114451775327326e-09, "39920": 1.6889217495918275e-06, "21194": 6.539833266288042e-09, "4353": -1.3402511365711688e-07, "3685": -1.0905150324106216e-07, "6780": -2.1065380424261094e-07, "3095": -4.4229332357645035e-07, "15583": -3.514654953233148e-21, "15039": 3.3437919455536758e-12, "6432": -2.7170026228873213e-14, "7009": 1.7041479338786304e-16, "33075": 6.204152107238769e-07, "27554": -3.772280821046081e-15, "30494": 2.181880623102188e-06, "28556": -8.938968777656556e-06, "49563": -1.999450922012329e-06, "8595": -3.173054938088171e-10, "7286": 3.4307336585152136e-24, "49872": 1.2377618812024594e-07, "49443": 5.0386368966308817e-20, "41761": -1.6642367700114847e-09, "17701": 1.1322441101074218e-05, "11209": -1.155388593673706e-05, "38293": 5.596318764303221e-18, "32473": -8.504795283079147e-07, "25810": -7.433303445577621e-07, "31331": -2.323751151561737e-06, "8918": -1.0453357390360906e-09, "13244": 4.945998518259824e-25, "28094": -1.8254475668072701e-07, "38597": -3.318825364112854e-07, "17042": 7.521799155751907e-16, "8851": -4.84114408493042e-06, "44925": 7.08105396540759e-14, "49606": 1.5197996398701174e-18, "49629": -1.190550208331892e-18, "5429": 1.0710280149469741e-19, "38153": 7.114358102419937e-22, "36149": -3.4256529761478303e-09, "43998": 5.051683871215573e-13, "28596": -8.369032293558121e-08, "47642": -2.2200343664735556e-10, "34909": -7.864655554294586e-07, "17281": -8.335783786606044e-10, "26605": -2.8968160040676593e-09, "42695": 1.2622715439647435e-09, "46871": 6.838226873639997e-14, "12381": -1.5432373038493097e-09, "19537": 2.975661106408012e-15, "23402": 9.121106647747013e-15, "32827": 2.1424661090369e-17, "1482": 1.340277194783468e-16, "40943": 2.2758048223714413e-15, "32542": -1.1296398006379604e-08, "1192": 3.4889417743766413e-16, "32434": -4.455022811889648e-06, "18471": -3.897522110491991e-09, "49304": 5.811819434165955e-06, "37584": -1.1562177633095416e-11, "19032": -1.1971005164923554e-12, "17598": -5.5505530908703805e-08, "21161": -7.660080213099719e-08, "35852": -1.3164457082748414e-05, "21265": -1.8974544673255877e-11, "575": -6.289997138082981e-08, "45871": 1.0482213014251228e-15, "21914": -1.1213464895263314e-08, "47654": -3.008668776601553e-08, "11547": 4.758178591728211e-06, "27053": -2.610539272427559e-07, "38259": 9.11732373084194e-20, "34756": -1.389093045145273e-07, "2017": -4.254257678985596e-06, "2598": -5.829220994790774e-15, "37159": -3.192008116159606e-16, "47429": -1.101762791222427e-11, "37602": -1.065378775820136e-08, "2062": 7.128581404685974e-06, "17234": -2.3635351099073886e-08, "41648": -7.438226602971554e-09, "27637": -2.5654619093984366e-09, "28089": 1.2180601416389436e-13, "9333": 1.5415987930644803e-15, "14847": -1.6349662095308303e-07, "7257": -3.9000599645078185e-09, "27702": -3.203330152246053e-11, "2673": -4.9459736146673093e-11, "1190": -2.2649606689810753e-08, "37432": -2.622662577778101e-11, "19411": -3.2869890332221987e-07, "6080": -5.97925391048193e-09, "19787": -3.7702787667512895e-08, "22549": 6.11464212596502e-16, "34499": -2.6124702344532126e-10, "45893": -1.9526028633117675e-06, "44947": 4.239457845687866e-06, "32807": -2.8398831091180908e-11, "42307": -2.0973113714717327e-09, "44516": -1.3333754613995552e-08, "7090": -3.52220784407109e-09, "25546": 1.875676218787703e-12, "1469": -8.306233212351799e-08, "31215": 4.6139278006139975e-20, "24545": 2.0516522228717806e-06, "49453": -2.680066823959351e-06, "43162": -4.524835348129273e-06, "43848": -5.284665967337787e-09, "48789": 4.358077454469367e-14, "35980": -1.1233162134885788e-07, "43783": -3.8495784997940066e-06, "16331": -1.2031571567058563e-06, "18511": 8.775071799755096e-07, "25996": 2.366759144933894e-10, "1843": -1.5558762243017555e-08, "20407": -5.302668083459139e-08, "15939": -5.438205003738403e-06, "22824": -2.1483279764652253e-06, "30348": 7.110943335415196e-23, "17204": -5.061823789981323e-17, "27049": 7.74182379245758e-06, "24962": 2.5616898201406003e-08, "15606": -3.8217308465391397e-08, "47681": 1.628050938506931e-13, "40062": -1.65917556732893e-07, "25260": -3.2500892877578736e-07, "29893": -6.851095531601459e-10, "7297": -2.0902188494801522e-07, "14095": -5.884137578224258e-18, "36771": 4.1259947465732695e-09, "28904": 4.5428034667338576e-14, "11298": -1.5882599402328168e-15, "38838": -1.3997770054174908e-12, "40158": -1.19669646024704e-06, "30288": -7.633684277534484e-06, "161": -5.808929017803166e-11, "19567": -1.4290829130914063e-09, "34010": -8.06969590485096e-08, "32687": 1.0867271247617104e-21, "17859": -1.1655323032755404e-09, "48466": -1.2478746924671213e-13, "37304": 1.1835558414459229e-05, "25587": -1.4669507275577586e-15, "19928": -2.6897001266479494e-06, "6573": -1.5966020328050945e-12, "2401": 4.0958148872505263e-13, "8013": -1.2823577225208282e-06, "27760": -4.9943069461733104e-09, "44160": -5.018552765250207e-07, "18485": -3.2469898462295534e-06, "7820": 7.219102826638845e-12, "3907": -1.972568279597908e-09, "32997": 5.5287498980760574e-08, "25915": 3.1166476011276247e-06, "9545": -1.440761610865593e-07, "26943": -5.506789491949271e-24, "20570": -6.4818129885679806e-12, "35384": -1.7242644389625639e-10, "33398": -1.426296681165695e-07, "22536": -2.86571741104126e-06, "28391": 2.5084631594118888e-15, "49079": 1.0304128378629684e-06, "23493": -1.2920284643769264e-09, "4527": -7.145458221202716e-10, "20977": 1.3606566502850915e-18, "15790": -6.161064084153622e-10, "27766": 3.111067306549309e-16, "14000": -6.985749304294586e-07, "28476": -1.2352333404123783e-07, "12859": -2.2652294137515128e-09, "38038": -1.3403614284470678e-08, "7360": 4.052271842956543e-06, "21839": -1.5146174519031774e-11, "25819": -1.0567968274699523e-09, "37955": -1.4282199554145336e-08, "29701": -1.8810130342217236e-13, "18395": 5.6781859711918517e-11, "22702": -5.165971288079163e-11, "7175": -3.74351367354393e-07, "34126": -1.3902242481708526e-06, "43221": -5.089856927043001e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_108.json <==
{"20228": -2.7741632461547853e-05, "24631": -1.3132893946021795e-08, "21481": 7.366398602215441e-14, "31601": -2.737954631447792e-07, "21027": -6.862644568172982e-11, "7756": 3.716127872467041e-06, "15003": -2.769897946564015e-11, "10962": -3.675193758681416e-08, "37208": -2.095383024425246e-10, "1713": 7.620975566169363e-12, "25435": 1.953316330909729e-05, "10196": -6.061287713237107e-09, "8919": -2.1304870024323463e-07, "40058": -4.6940409811213615e-09, "1597": -3.3537024864926932e-09, "18522": -8.745598689685608e-16, "44492": -8.945708395913244e-09, "48083": -5.701866373419762e-07, "12260": -3.056938061490655e-08, "7314": -5.962907802313566e-08, "35031": -6.285613775253296e-07, "17309": -2.0879082381725312e-07, "6094": -1.9771918596234172e-09, "19429": -3.839445241737849e-12, "38589": 1.8632363207871095e-10, "23": -8.048214112932328e-12, "11185": -1.7608859343454242e-09, "17000": -7.342970930039882e-08, "31999": -7.806852227076888e-10, "31002": -3.5576988011598587e-07, "5762": 3.730328864543202e-20, "19308": -1.9744191318750382e-07, "16780": -2.274914322697441e-11, "36171": -3.087116628206092e-23, "31110": -5.033554625697434e-09, "5943": 4.262306618763034e-15, "22617": -1.3128282129764558e-06, "46077": -2.776553726518971e-17, "39120": 1.4260152032732204e-18, "24076": -1.4263676479458808e-07, "49558": -1.4437432582781183e-12, "12596": -9.732180088758468e-07, "2215": -3.0493526719510553e-09, "38964": 3.507048636674881e-07, "1966": -1.9289884716272354e-07, "36951": -1.2638150155544282e-06, "19437": 1.3710367952057821e-13, "47182": -3.620101809501648e-06, "24183": -3.8278116844594476e-08, "28182": 1.009343704536786e-18, "5267": -3.3320176601409913e-06, "41565": 9.463996697867821e-19, "35684": -1.4142608642578126e-06, "46765": -1.911937943077646e-10, "20211": 3.945527076721191e-06, "25201": 4.443974008228047e-16, "46364": 8.004022444829673e-16, "45205": -2.7932801749557258e-08, "12684": -5.283647216856479e-08, "41732": -4.743770509958267e-07, "17423": 5.589212477207184e-07, "31279": -1.6503793885931374e-08, "8492": -2.166071790270507e-09, "40686": 4.165128618478775e-07, "46925": -1.5473564417334275e-10, "25999": -1.814526505768299e-08, "46650": -7.40745463190251e-12, "40125": -7.530597448348999e-06, "8943": -7.1688270568847655e-06, "13639": -1.0338667780160904e-07, "7734": -5.565559035858314e-12, "34508": 2.072758376598358e-06, "36350": -6.522265030071139e-09, "27458": -1.3360532466322185e-09, "29134": -7.687699981033801e-08, "42936": -6.340575964713934e-11, "11653": -1.1216777376830577e-07, "20870": 5.6020915508270265e-09, "1922": 1.022280207311609e-25, "18920": 5.626348854198706e-22, "45577": 8.532525407793992e-19, "21611": 7.123869494307655e-14, "49456": -7.99056579126045e-12, "40837": 7.464503049850464e-06, "40222": -3.4293163567781447e-07, "23347": -2.988924734381726e-12, "21127": -1.7343693005029666e-25, "41422": -1.5208251476287842e-05, "14911": -3.9845479477662594e-10, "20183": 5.038885975139351e-16, "34100": -1.8216029275208712e-10, "33297": 6.759864668026693e-14, "22363": 4.262167723113495e-20, "9062": -1.867219339146686e-11, "45657": -3.7548601627349856e-07, "2267": -4.770084633491934e-09, "17786": -1.3068204745650292e-07, "8820": -5.5567570962011814e-08, "13390": 3.522690472657075e-16, "3170": 1.6156518459320068e-06, "41357": -6.78638555109501e-08, "18491": 4.719082790554177e-19, "38132": 8.338205218315125e-06, "13939": -9.26760276342975e-11, "46700": -1.9936259984970093e-05, "30148": 5.335700916475616e-10, "8072": -1.0372599586844444e-07, "24269": -4.721534787677228e-10, "15692": -2.33194032261963e-11, "10792": -9.761798428371549e-09, "19872": 9.545632906338141e-13, "40248": -2.9024440664215943e-10, "14046": 2.957898966264774e-28, "45091": -6.35067105293274e-06, "13882": -1.3118695467710494e-07, "8715": 9.277430906839968e-16, "35304": -4.348165384726599e-10, "30572": -6.932087242603302e-08, "21243": 4.794964425514081e-13, "21890": -1.2963062152266502e-07, "7526": -1.957540214061737e-06, "45652": -2.3777141177561136e-09, "1730": -1.900682400446385e-10, "44601": -1.4094170928001403e-06, "16527": -1.2318576714243078e-16, "6354": -6.025699121892103e-12, "36162": 3.848289966583252e-05, "18788": -1.73789169639349e-08, "22216": -1.1604030078160576e-10, "48347": -4.55766499042511e-06, "46331": 1.1872205996077412e-15, "34579": 2.1553023255016513e-16, "11930": -1.1917850002646446e-07, "37341": -2.0446261623874307e-09, "11650": -1.1342853307723998e-06, "13355": 4.930823300556353e-22, "28158": -3.321081521789893e-11, "44220": 1.3555882465331116e-20, "31854": -2.1497078705579043e-08, "30459": 8.16313444537551e-22, "17168": 7.566775678258253e-16, "43732": -4.836870939470828e-09, "3065": 1.193573698401451e-08, "19079": 8.536009117960929e-09, "13730": 1.3331764620212738e-18, "27688": -5.5332016199827196e-08, "41804": -3.2913050381466747e-09, "7532": 3.570794444092591e-19, "14887": -2.5432035326957702e-08, "7473": -5.03810188092757e-10, "47479": 9.145958729944725e-18, "16472": -3.23686795309186e-08, "46655": -1.1910519003868102e-06, "47978": 3.943407535552979e-06, "40785": 1.2193867673948068e-19, "40609": -3.3182533110132083e-16, "39781": -3.2003079013520616e-11, "40392": 3.952049314975738e-06, "33438": -2.590304637450913e-15, "13489": -2.8151576407253742e-08, "14317": 2.9704804420471192e-05, "25849": -3.005847334861755e-08, "12275": -1.253489637747407e-08, "43597": -4.502843694353942e-11, "41263": -1.4777493476867675e-05, "42941": 1.119225826801612e-22, "40675": 8.289849758148194e-07, "1776": -8.807265317045676e-13, "11580": 1.775824785232544e-05, "23448": -1.229431063620723e-11, "38728": -2.2229607566259803e-09, "49100": 2.7552780057504834e-14, "46145": -1.3003196954741725e-11, "29977": -5.331548303365707e-07, "26680": -3.3761859774829555e-21, "26097": 5.866362329243202e-13, "30397": -5.561820580624044e-09, "1662": -4.300450512188803e-18, "14502": 1.1505106687545777e-05, "6797": 6.290618931792044e-19, "10738": -1.7469024896854535e-10, "35904": 1.6035103800327023e-16, "6992": -4.837307147681713e-08, "35756": -3.74315568478778e-10, "47892": -5.7545721530914305e-06, "6459": 2.5694879557391913e-15, "30188": 7.877149123207265e-21, "34670": -5.13614941155538e-11, "18865": -2.576487371698022e-08, "18190": -3.1398123502731322e-06, "16793": -1.4031505770617515e-11, "24774": 1.1828069388866424e-06, "16757": -1.339118112809956e-08, "30752": -1.3564214110374452e-07, "36239": -5.027694860473275e-09, "42646": 3.667558701181406e-13, "13937": -1.3369983935263008e-09, "34140": 5.6082439422607425e-06, "23604": 1.0855000019073486e-05, "14841": -7.077716290950775e-08, "4585": -2.125474065542221e-07, "11569": -3.5235296934843063e-07, "5704": 1.0474807299621317e-23, "45178": -6.605104772461346e-11, "36647": 1.982904737815261e-08, "38960": -1.634453155929805e-11, "13563": 8.129322610656793e-22, "15964": 6.427988409996033e-06, "48413": 6.97428151769286e-23, "34271": -2.190944254398346e-06, "22752": -2.3603335404893607e-21, "27082": -3.6127464643455107e-26, "31438": -1.4068763256072999e-05, "49226": -8.124087937176227e-08, "4573": -4.9597073115137393e-14, "37499": 1.1166025651618838e-08, "9532": -5.250900611281395e-07, "26181": 1.1616372752598635e-13, "39323": -2.889532595872879e-08, "24904": -1.281658187508583e-09, "33636": -2.500154310837388e-08, "29715": -3.2078425283543766e-09, "45357": -7.540923434135039e-11, "17193": -1.7525094335724133e-11, "15590": -8.073118078755215e-10, "22687": -3.329078708702582e-11, "8119": 5.276586723113041e-14, "4616": 6.810299879589366e-13, "22416": -5.228648660704494e-12, "41733": 1.3674914498551516e-11, "24336": -2.7869338169693945e-07, "36315": -8.156574153872498e-12, "6385": -1.2133654206991196e-06, "13688": -3.133486956357956e-08, "33419": 1.826476752758026e-06, "11375": -1.0297681204974651e-07, "47637": -8.355870522791519e-10, "3212": -4.2326453214731886e-19, "4683": 4.861712691249792e-25, "29868": -1.0740214202087373e-09, "47596": -3.420277684926987e-07, "22655": -2.0689016673713922e-08, "34476": -5.0652283789531794e-12, "31757": -1.0029690265655518e-05, "47929": -9.311747817264404e-12, "3493": -4.604694843292237e-06, "35015": -1.746336929500103e-08, "1933": -2.121235243976116e-08, "29116": -9.366132144350558e-10, "25863": -4.177404625806957e-09, "17112": -4.4185526348883285e-10, "30962": -1.1507943272590638e-07, "45735": -3.917888898286037e-10, "23520": -1.7894720658659936e-08, "27558": -6.505500525236129e-08, "49207": -1.3171717524528504e-06, "13702": -3.5867514088749886e-09, "14435": -3.0085113644599916e-06, "1611": -1.1014528572559357e-08, "14109": 6.068012677133084e-08, "45363": -8.57494305819273e-10, "15442": 2.3814811811462278e-12, "46881": -2.9615816310979425e-09, "42007": -6.392752402462065e-09, "11446": 1.0723539814984296e-20, "1233": 1.4108197763562204e-07, "27834": 1.0453627980605562e-17, "18817": -5.405766367912292e-06, "18623": -7.2043080581352114e-09, "31859": -2.269692122936249e-06, "46254": 2.111973762512207e-05, "19637": -3.480007580947131e-10, "6273": -1.1618565022945405e-06, "33900": 4.438290352099839e-19, "33837": -1.4330217614769936e-07, "5041": -4.399290308356285e-08, "19776": -1.240590438246727e-06, "17140": -3.159169480204582e-07, "34053": -1.142013370990753e-06, "15596": 1.0821692943572999e-05, "25178": 4.5107839241609327e-13, "9633": -5.488698482513428e-06, "29126": 3.218184411525726e-07, "7364": -7.549520581960678e-08, "38778": 4.310260644495994e-18, "30442": -1.1931039392948152e-06, "39558": 4.8906867924677365e-26, "18814": -1.0894953738898039e-08, "34634": -3.8236030377447604e-11, "47448": -1.7231907695531844e-07, "44782": -6.118274852633476e-07, "25356": -3.8297614082694055e-10, "4640": -6.228820420801639e-09, "8350": -1.2817790775443428e-11, "33658": -1.1913111060857773e-06, "37491": 9.509022458331628e-15, "29359": -1.5815694496268406e-10, "25061": -3.6737470509251577e-10, "41552": 9.329818421974777e-09, "29854": -1.0812999680638314e-07, "23675": 1.1592870760579465e-17, "23614": 5.392876267433167e-07, "49436": 1.0781927108764648e-05, "21407": 7.1812951318861454e-12, "49051": -5.211810348555445e-09, "20462": -1.1446720600361005e-09, "45983": 1.5864016233990696e-12, "46169": -1.8441813153913245e-10, "13345": 9.76635068655014e-07, "28065": 4.1784726083278655e-07, "48706": -1.2933561811223626e-09, "33782": -4.4094357872381805e-09, "11674": -4.133719812671188e-11, "39948": -3.0920489225536586e-08, "20748": 6.800081729888916e-06, "49695": -7.716291397809982e-07, "13732": -1.0323962669644971e-10, "27990": 3.0146992206573486e-06, "17966": -1.7044554153511647e-21, "41462": -2.2639187518507243e-08, "9498": -7.662650314159691e-09, "39920": 1.6811038553714752e-06, "21194": 6.53118418995291e-09, "4353": -1.3312148861587047e-07, "3685": -1.0807802900671959e-07, "6780": -2.1180126816034318e-07, "3095": -4.4174179434776307e-07, "15583": -3.413774388006345e-21, "15039": 3.329362527892954e-12, "6432": -2.627594586357418e-14, "7009": 1.6995415491605216e-16, "33075": 6.189462170004845e-07, "27554": -3.847198948303543e-15, "30494": 2.1875739097595215e-06, "28556": -8.870339393615723e-06, "49563": -2.0116890966892243e-06, "8595": -3.1864365155342965e-10, "7286": 3.4283580991935376e-24, "49872": 1.286415569484234e-07, "49443": 5.073100126155817e-20, "41761": -1.6562531527597458e-09, "17701": 1.147568941116333e-05, "11209": -1.1233043670654297e-05, "38293": 5.582936456888232e-18, "32473": -8.521416038274765e-07, "25810": -7.418948411941528e-07, "31331": -2.2464403510093688e-06, "8918": -1.0421296610729768e-09, "13244": 5.029894665653162e-25, "28094": -1.830744743347168e-07, "38597": -3.2695237547159193e-07, "17042": 7.605782670339067e-16, "8851": -4.850925803184509e-06, "44925": 7.037593174885615e-14, "49606": 1.52369016384081e-18, "49629": -1.1740600353894737e-18, "5429": 1.0708149861607397e-19, "38153": 7.105792481740828e-22, "36149": -3.4196279011666773e-09, "43998": 5.076191200714675e-13, "28596": -8.331388235092163e-08, "47642": -2.2201818865141832e-10, "34909": -7.747827470302582e-07, "17281": -8.336771861650049e-10, "26605": -2.897611993830651e-09, "42695": 8.704722858965396e-10, "46871": 4.812652498742409e-14, "12381": -1.5196284221019597e-09, "19537": 2.974792634446999e-15, "23402": 9.122915201054127e-15, "32827": 2.1422687842415077e-17, "1482": 1.353545487497998e-16, "40943": 2.2598670157414345e-15, "32542": -1.1252426775172353e-08, "1192": 3.5025093936269515e-16, "32434": -4.382884502410889e-06, "18471": -3.891957167070359e-09, "49304": 5.859453082084656e-06, "37584": -1.1571313507374725e-11, "19032": -1.195389529584645e-12, "17598": -5.546007305383682e-08, "21161": -7.600237615406514e-08, "35852": -1.3089704513549805e-05, "21265": -1.8999678559339372e-11, "575": -6.29817135632038e-08, "45871": 1.0521847282340956e-15, "21914": -1.1209787335246802e-08, "47654": -2.998974174261093e-08, "11547": 4.739664793014526e-06, "27053": -2.6097385212779047e-07, "38259": 9.08403703008074e-20, "34756": -1.386038027703762e-07, "2017": -4.159804582595825e-06, "2598": -5.7395377339730654e-15, "37159": -3.1253083454529926e-16, "47429": -1.0997828212566674e-11, "37602": -1.0626073926687241e-08, "2062": 7.0653414726257325e-06, "17234": -2.3539257235825062e-08, "41648": -7.3682237416505816e-09, "27637": -2.5655352510511877e-09, "28089": 1.218822553994414e-13, "9333": 1.5393210317515837e-15, "14847": -1.6367100179195403e-07, "7257": -3.8841934292577206e-09, "27702": -3.1666033919464097e-11, "2673": -4.947099114360753e-11, "1190": -2.2798688150942324e-08, "37432": -2.6237453312205617e-11, "19411": -3.2725408673286436e-07, "6080": -6.005889736115933e-09, "19787": -3.7376766558736564e-08, "22549": 6.247308226292602e-16, "34499": -2.608340582810342e-10, "45893": -1.958347856998444e-06, "44947": 4.2097976803779605e-06, "32807": -2.824654529831605e-11, "42307": -2.0963154383935036e-09, "44516": -1.3324918691068887e-08, "7090": -3.591399290598929e-09, "25546": 1.8779387289669103e-12, "1469": -8.284296840429306e-08, "31215": 4.623837662580399e-20, "24545": 2.061365246772766e-06, "49453": -2.683660089969635e-06, "43162": -4.4967082142829895e-06, "43848": -5.257463199086487e-09, "48789": 4.1967562758316035e-14, "35980": -1.1185879819095135e-07, "43783": -3.852504789829254e-06, "16331": -1.205010637640953e-06, "18511": 8.798953145742416e-07, "25996": 2.230166137451306e-10, "1843": -1.5500657027587295e-08, "20407": -5.288502667099238e-08, "15939": -5.4558384418487545e-06, "22824": -2.15808242559433e-06, "30348": 7.372161182595153e-23, "17204": -5.030475602046947e-17, "27049": 7.741718292236328e-06, "24962": 2.4974339175969362e-08, "15606": -3.8310929667204615e-08, "47681": 1.634960078433778e-13, "40062": -1.6567129641771318e-07, "25260": -2.1268069744110107e-07, "29893": -6.839523848611861e-10, "7297": -2.1129723638296128e-07, "14095": -5.8386693917167334e-18, "36771": 4.112274618819356e-09, "28904": 4.524200125644029e-14, "11298": -1.6123627433195509e-15, "38838": -1.404450244990585e-12, "40158": -1.1846897006034851e-06, "30288": -7.626698613166809e-06, "161": -5.816876182507258e-11, "19567": -1.4215346891433e-09, "34010": -5.4727382957935335e-08, "32687": 1.101292716557585e-21, "17859": -1.173457276308909e-09, "48466": -1.2318380093745419e-13, "37304": 1.1899356842041016e-05, "25587": -1.5547324538900398e-15, "19928": -2.6946932077407835e-06, "6573": -1.6008229408726039e-12, "2401": 4.141221054965172e-13, "8013": -1.2806841731071473e-06, "27760": -5.00228488817811e-09, "44160": -4.975973069667816e-07, "18485": -3.2615980505943297e-06, "7820": 7.501566869905219e-12, "3907": -1.936314511112869e-09, "32997": 6.466848775744438e-08, "25915": 3.0698087811470032e-06, "9545": -1.4520755037665368e-07, "26943": -5.36067010469331e-24, "20570": -6.526594233946525e-12, "35384": -1.7294983990723267e-10, "33398": -1.4062615111470223e-07, "22536": -2.847847044467926e-06, "28391": 2.5140303727688717e-15, "49079": 1.0464520752429961e-06, "23493": -1.2846854224335402e-09, "4527": -7.125394040485844e-10, "20977": 1.3658583812581338e-18, "15790": -6.163192301755771e-10, "27766": 3.169179155215751e-16, "14000": -6.984329968690873e-07, "28476": -1.248212531208992e-07, "12859": -2.2716575767844917e-09, "38038": -1.3393469853326678e-08, "7360": 4.005196988582611e-06, "21839": -1.513763322691375e-11, "25819": -1.050218561431393e-09, "37955": -1.4237554278224707e-08, "29701": -1.9200852463541195e-13, "18395": 5.7787838159129026e-11, "22702": -5.152679932507453e-11, "7175": -3.72873991727829e-07, "34126": -1.3900893926620483e-06, "43221": -5.0780295168806335e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_112.json <==
{"20228": -2.777505397796631e-05, "24631": -1.3172170147299766e-08, "21481": 7.471440355288906e-14, "31601": -2.924108877778053e-07, "21027": -6.863317139504943e-11, "7756": 3.841404914855957e-06, "15003": -2.783790250759921e-11, "10962": -3.752709599211812e-08, "37208": -2.0937037334078923e-10, "1713": 7.678264068999852e-12, "25435": 1.9430029392242433e-05, "10196": -6.069386727176607e-09, "8919": -2.1778529509902e-07, "40058": -4.709012864623219e-09, "1597": -3.362811403349042e-09, "18522": -8.74931377348176e-16, "44492": -9.596496820449829e-09, "48083": -5.751483514904976e-07, "12260": -3.055734094232321e-08, "7314": -5.965103860944509e-08, "35031": -6.326024979352951e-07, "17309": -2.2463485598564147e-07, "6094": -1.9905487715732305e-09, "19429": -3.8204825614229775e-12, "38589": 1.8671391444513574e-10, "23": -8.082690783339786e-12, "11185": -1.7626147018745542e-09, "17000": -7.355867885053158e-08, "31999": -7.840010948712006e-10, "31002": -3.6337606608867645e-07, "5762": 3.7731180044231745e-20, "19308": -1.978231221437454e-07, "16780": -2.276903160236543e-11, "36171": -3.069485480244677e-23, "31110": -5.119905108585954e-09, "5943": 4.270053477473112e-15, "22617": -1.3102397322654725e-06, "46077": -3.0000017227360677e-17, "39120": 1.4209160649307495e-18, "24076": -1.434158906340599e-07, "49558": -1.4430349892791128e-12, "12596": -9.759126603603363e-07, "2215": -3.060431045014411e-09, "38964": 3.7961225956678393e-07, "1966": -1.922532729804516e-07, "36951": -1.2907561659812927e-06, "19437": 1.367963076148726e-13, "47182": -3.684832751750946e-06, "24183": -3.844057908281684e-08, "28182": 1.0021904774159055e-18, "5267": -3.3505064249038697e-06, "41565": 9.397205778284568e-19, "35684": -1.4500300586223603e-06, "46765": -1.911007893795613e-10, "20211": 4.068266153335572e-06, "25201": 4.426409933033781e-16, "46364": 8.015516722581495e-16, "45205": -2.81472597271204e-08, "12684": -5.270922090858221e-08, "41732": -4.6360887587070466e-07, "17423": 7.470099627971649e-07, "31279": -1.6633113846182824e-08, "8492": -2.176125562982634e-09, "40686": 4.165058955550194e-07, "46925": -1.5368268577731214e-10, "25999": -1.8106760689988732e-08, "46650": -7.413665343847243e-12, "40125": -7.5567305088043214e-06, "8943": -7.199709415435791e-06, "13639": -1.040363498032093e-07, "7734": -5.554160225074156e-12, "34508": 2.064395695924759e-06, "36350": -6.5825274214148524e-09, "27458": -1.333576947217807e-09, "29134": -7.905269972980022e-08, "42936": -6.360066436172929e-11, "11653": -1.1161819100379944e-07, "20870": 6.0834083706140515e-09, "1922": 9.996783048671646e-26, "18920": 5.580165706238645e-22, "45577": 8.556568268595216e-19, "21611": 7.029852255868719e-14, "49456": -7.977774885148392e-12, "40837": 7.536965608596801e-06, "40222": -3.4684281796216966e-07, "23347": -3.050901398182759e-12, "21127": -1.8582290959164122e-25, "41422": -1.5254403352737427e-05, "14911": -3.9980164729058744e-10, "20183": 5.040727904526143e-16, "34100": -1.8401318811811506e-10, "33297": 6.781296413294058e-14, "22363": 4.239025088928613e-20, "9062": -1.866323827925953e-11, "45657": -3.7486504763364793e-07, "2267": -4.805237404070794e-09, "17786": -1.349874772131443e-07, "8820": -5.5620125494897364e-08, "13390": 3.523916922154591e-16, "3170": 1.6480594873428345e-06, "41357": -6.888856180012226e-08, "18491": 4.613205705026463e-19, "38132": 8.506131768226624e-06, "13939": -9.234578101313672e-11, "46700": -2.0163044929504395e-05, "30148": 5.372230589273386e-10, "8072": -1.0402061045169831e-07, "24269": -4.718337731901556e-10, "15692": -2.3186294129118324e-11, "10792": -9.776159422472119e-09, "19872": 9.585978943960072e-13, "40248": -2.9187940526753664e-10, "14046": 2.7100237237149517e-28, "45091": -6.452329158782959e-06, "13882": -1.3247608207166196e-07, "8715": 9.305861636832447e-16, "35304": -4.67020072392188e-10, "30572": -6.860387511551381e-08, "21243": 4.793164265493033e-13, "21890": -1.2961427681148052e-07, "7526": -1.976260393857956e-06, "45652": -2.3830868303775786e-09, "1730": -1.9040251572732815e-10, "44601": -1.4061087369918823e-06, "16527": -1.2292806529645705e-16, "6354": -6.020579803589499e-12, "36162": 3.840211629867554e-05, "18788": -1.74318952485919e-08, "22216": -1.1591412658162881e-10, "48347": -4.552648067474365e-06, "46331": 1.1875370131697594e-15, "34579": 2.141195554195008e-16, "11930": -1.192174106836319e-07, "37341": -2.0462699467316268e-09, "11650": -1.1384093761444093e-06, "13355": 4.917803146842524e-22, "28158": -3.338297119626077e-11, "44220": 1.359019153485965e-20, "31854": -2.157252049073577e-08, "30459": 8.0813706196748485e-22, "17168": 7.580549382657509e-16, "43732": -4.848317475989461e-09, "3065": 1.1960697593167424e-08, "19079": 7.996652275323868e-09, "13730": 1.3333973682139178e-18, "27688": -5.343782715499401e-08, "41804": -3.2216409454122185e-09, "7532": 3.542254515967805e-19, "14887": -2.557560335844755e-08, "7473": -5.050832260167226e-10, "47479": 9.164355472407459e-18, "16472": -3.260043915361166e-08, "46655": -1.183435469865799e-06, "47978": 4.0826621651649476e-06, "40785": 1.2221770633296519e-19, "40609": -3.415224353320312e-16, "39781": -3.211363491573138e-11, "40392": 4.0815606713294985e-06, "33438": -2.624488959490634e-15, "13489": -2.8688705060631037e-08, "14317": 2.9446325302124023e-05, "25849": -3.010254818946123e-08, "12275": -1.2493511894717812e-08, "43597": -4.471751708479133e-11, "41263": -1.461212158203125e-05, "42941": 5.838225874148243e-23, "40675": 8.500081300735474e-07, "1776": -8.823650432532304e-13, "11580": 1.770670771598816e-05, "23448": -1.2296416116441833e-11, "38728": -2.228641096735373e-09, "49100": 2.7513320510763606e-14, "46145": -1.285529947381292e-11, "29977": -5.385812371969223e-07, "26680": -3.388359693819572e-21, "26097": 5.878772668665988e-13, "30397": -5.572066875174641e-09, "1662": -4.129334678013019e-18, "14502": 1.1604169607162476e-05, "6797": 6.184822483800909e-19, "10738": -1.8071303202304989e-10, "35904": 1.330493701323654e-16, "6992": -4.754248075187206e-08, "35756": -3.713365003932267e-10, "47892": -5.715053081512451e-06, "6459": 2.5695168215378316e-15, "30188": 7.897152865047859e-21, "34670": -5.136366326041752e-11, "18865": -2.561040688306093e-08, "18190": -3.0054444074630736e-06, "16793": -1.4058061879040906e-11, "24774": 1.1898431181907653e-06, "16757": -1.3506205286830664e-08, "30752": -1.2642942368984221e-07, "36239": -4.965366679243743e-09, "42646": 3.6691954363732295e-13, "13937": -1.2872126535512507e-09, "34140": 5.583484172821045e-06, "23604": 1.1316933631896972e-05, "14841": -7.151249796152115e-08, "4585": -2.1615959703922273e-07, "11569": -3.530353307723999e-07, "5704": 1.0468803002349947e-23, "45178": -6.607649993384257e-11, "36647": 1.9926156383007764e-08, "38960": -1.6396741102653323e-11, "13563": 8.264446865056515e-22, "15964": 6.45764946937561e-06, "48413": 7.075742664448001e-23, "34271": -2.171158790588379e-06, "22752": -2.37701479559435e-21, "27082": -3.651345264354906e-26, "31438": -1.4114060401916503e-05, "49226": -8.151914924383163e-08, "4573": -5.407255088130114e-14, "37499": 1.1406036792322993e-08, "9532": -5.264170840382576e-07, "26181": 1.161115115166922e-13, "39323": -2.8817772399634122e-08, "24904": -1.305821497226134e-09, "33636": -2.5184322148561478e-08, "29715": -3.238447243347764e-09, "45357": -7.586261745018418e-11, "17193": -1.7527980844533886e-11, "15590": -8.074319339357316e-10, "22687": -3.330012532387627e-11, "8119": 5.298699257139106e-14, "4616": 6.893368720284343e-13, "22416": -5.294673428579699e-12, "41733": 1.3710993016502471e-11, "24336": -2.7421785518527033e-07, "36315": -8.14522877590207e-12, "6385": -1.2182452529668808e-06, "13688": -3.258825745433569e-08, "33419": 1.830253303050995e-06, "11375": -1.028217002749443e-07, "47637": -8.234262350015342e-10, "3212": -4.1829014481731957e-19, "4683": 4.843489514614337e-25, "29868": -1.0921378998318688e-09, "47596": -3.396451845765114e-07, "22655": -2.0963463466614485e-08, "34476": -5.081410563434474e-12, "31757": -9.993519186973572e-06, "47929": -9.25678136809438e-12, "3493": -4.6607050299644474e-06, "35015": -1.8093879334628582e-08, "1933": -2.1264865063130857e-08, "29116": -9.272426541429013e-10, "25863": -4.163717967458069e-09, "17112": -4.413973874761723e-10, "30962": -1.1527437716722488e-07, "45735": -3.9543181628687307e-10, "23520": -1.822193618863821e-08, "27558": -6.512272637337446e-08, "49207": -1.3306815922260284e-06, "13702": -3.605807723943144e-09, "14435": -3.0218204855918885e-06, "1611": -1.1037365766242146e-08, "14109": 6.099359132349491e-08, "45363": -8.565346797695384e-10, "15442": 2.3873994337009208e-12, "46881": -2.9739036108367147e-09, "42007": -6.453742389567196e-09, "11446": 1.0670696605778653e-20, "1233": 1.4493972063064574e-07, "27834": 1.0292309539361444e-17, "18817": -5.390685796737671e-06, "18623": -7.214931538328529e-09, "31859": -2.251722514629364e-06, "46254": 2.106006622314453e-05, "19637": -3.485605338937603e-10, "6273": -1.1723517626523972e-06, "33900": 4.398840639614418e-19, "33837": -1.4415777288377285e-07, "5041": -4.41870465874672e-08, "19776": -1.2297193706035614e-06, "17140": -3.166799247264862e-07, "34053": -1.143101006746292e-06, "15596": 1.1274864673614502e-05, "25178": 4.486736315811868e-13, "9633": -5.498543381690979e-06, "29126": 3.128121793270111e-07, "7364": -7.706627715379e-08, "38778": 4.3463382849370794e-18, "30442": -1.1905668675899505e-06, "39558": 4.3148899223612686e-26, "18814": -1.1039128294214606e-08, "34634": -3.820823621936142e-11, "47448": -1.7283177003264426e-07, "44782": -6.175258383154869e-07, "25356": -3.857123738271184e-10, "4640": -6.291253957897425e-09, "8350": -1.2665666417888132e-11, "33658": -1.1880826950073242e-06, "37491": 9.379581555890582e-15, "29359": -1.569652886246331e-10, "25061": -3.709833254106343e-10, "41552": 1.5263371169567107e-08, "29854": -1.0860882699489594e-07, "23675": 1.1618809213354008e-17, "23614": 5.371523275971413e-07, "49436": 1.0344457626342773e-05, "21407": 7.292653663171223e-12, "49051": -5.331519641913473e-09, "20462": -1.1381898366380484e-09, "45983": 1.5465258229596656e-12, "46169": -1.8456350517226383e-10, "13345": 9.785612672567368e-07, "28065": 4.3802186846733095e-07, "48706": -1.2995611177757383e-09, "33782": -4.428054962772876e-09, "11674": -4.1430243982176763e-11, "39948": -3.07685905136168e-08, "20748": 5.96467673778534e-06, "49695": -7.860124856233597e-07, "13732": -1.0328330063202884e-10, "27990": 3.006158173084259e-06, "17966": -1.6916449684662295e-21, "41462": -2.2746394388377666e-08, "9498": -7.852711714804172e-09, "39920": 1.68648824095726e-06, "21194": 6.54074945487082e-09, "4353": -1.321554370224476e-07, "3685": -1.0977826081216335e-07, "6780": -2.0916890352964401e-07, "3095": -4.4500350952148436e-07, "15583": -3.6413223777479245e-21, "15039": 3.3612977290431447e-12, "6432": -2.7352369258437646e-14, "7009": 1.70269579685689e-16, "33075": 6.158898025751114e-07, "27554": -3.7709851907763435e-15, "30494": 2.2271206974983216e-06, "28556": -8.66192102432251e-06, "49563": -1.9985994696617126e-06, "8595": -3.1721468985779213e-10, "7286": 3.4231137741099516e-24, "49872": 1.2337409891188143e-07, "49443": 5.0580131988157974e-20, "41761": -1.6645307186990975e-09, "17701": 1.1300867795944215e-05, "11209": -1.1194894313812257e-05, "38293": 5.61264576481868e-18, "32473": -8.520105481147767e-07, "25810": -7.435254752635956e-07, "31331": -2.224518060684204e-06, "8918": -1.0449624096509069e-09, "13244": 5.024290517003115e-25, "28094": -1.828165166079998e-07, "38597": -3.306786343455315e-07, "17042": 7.434915183512914e-16, "8851": -4.819619059562683e-06, "44925": 6.920420680955886e-14, "49606": 1.4983558827268845e-18, "49629": -1.1999914408498957e-18, "5429": 1.0750278739304983e-19, "38153": 7.158479916293515e-22, "36149": -3.4477844019420443e-09, "43998": 5.076542919368876e-13, "28596": -8.45855474472046e-08, "47642": -2.234062776551582e-10, "34909": -7.93008878827095e-07, "17281": -8.344863454112783e-10, "26605": -2.900383260566741e-09, "42695": 1.0213314089924097e-09, "46871": 7.133831747552222e-14, "12381": -1.5718518989160657e-09, "19537": 2.9944263735259825e-15, "23402": 9.129660361040237e-15, "32827": 2.1398900446750747e-17, "1482": 1.3470506828039409e-16, "40943": 2.2709197022852124e-15, "32542": -1.117996871471405e-08, "1192": 3.4849494817690287e-16, "32434": -4.3704384565353395e-06, "18471": -3.945567295886576e-09, "49304": 5.841904878616333e-06, "37584": -1.1573782785490038e-11, "19032": -1.1846485392652539e-12, "17598": -5.555282812565565e-08, "21161": -7.64471059665084e-08, "35852": -1.3043477535247802e-05, "21265": -1.895944251373294e-11, "575": -6.289929151535034e-08, "45871": 1.0465633915046624e-15, "21914": -1.1207940988242626e-08, "47654": -3.01425764337182e-08, "11547": 4.749680757522583e-06, "27053": -2.6628386229276657e-07, "38259": 9.12857741057916e-20, "34756": -1.3713233172893524e-07, "2017": -4.185298681259155e-06, "2598": -5.865142815864033e-15, "37159": -3.1963903746046183e-16, "47429": -1.0999906407960226e-11, "37602": -1.0652374476194383e-08, "2062": 7.0980614423751835e-06, "17234": -2.365045016631484e-08, "41648": -7.52187566831708e-09, "27637": -2.5780114810913803e-09, "28089": 1.2224210976796713e-13, "9333": 1.5316263535236629e-15, "14847": -1.634375751018524e-07, "7257": -3.897781716659665e-09, "27702": -3.229543153793202e-11, "2673": -4.95506401421153e-11, "1190": -2.2768904455006124e-08, "37432": -2.6145658011955674e-11, "19411": -3.2743673771619796e-07, "6080": -6.0127238975837826e-09, "19787": -3.7248432636260984e-08, "22549": 5.799974389653073e-16, "34499": -2.611688250908628e-10, "45893": -1.9400839507579804e-06, "44947": 4.258660674095154e-06, "32807": -2.83159261016408e-11, "42307": -2.0969787146896126e-09, "44516": -1.332953106611967e-08, "7090": -3.520712489262223e-09, "25546": 1.8883639540945296e-12, "1469": -8.319028653204441e-08, "31215": 4.605928844976601e-20, "24545": 2.0772096514701843e-06, "49453": -2.6803058385848997e-06, "43162": -4.387762248516083e-06, "43848": -5.275483126752078e-09, "48789": 4.267249664735573e-14, "35980": -1.1086530983448028e-07, "43783": -3.857845962047577e-06, "16331": -1.1870033293962479e-06, "18511": 8.81107896566391e-07, "25996": 2.2549575078301133e-10, "1843": -1.552806468680501e-08, "20407": -5.306421779096126e-08, "15939": -5.486350059509278e-06, "22824": -2.145584374666214e-06, "30348": 7.090607100055579e-23, "17204": -5.065220378547286e-17, "27049": 7.683636546134949e-06, "24962": 2.4584918282926082e-08, "15606": -3.75745864585042e-08, "47681": 1.6459980045624434e-13, "40062": -1.7026858404278755e-07, "25260": -2.5533586740493776e-07, "29893": -6.836171814939007e-10, "7297": -2.0928017795085908e-07, "14095": -5.842824054441698e-18, "36771": 4.10872686188668e-09, "28904": 4.536766073925946e-14, "11298": -1.600691662551057e-15, "38838": -1.4229259193143661e-12, "40158": -1.192416548728943e-06, "30288": -7.686710357666016e-06, "161": -5.822622370033059e-11, "19567": -1.43294979352504e-09, "34010": -1.513313502073288e-08, "32687": 1.0716717758687552e-21, "17859": -1.1748486576834693e-09, "48466": -1.2442225028053143e-13, "37304": 1.1834791898727416e-05, "25587": -1.4291111349873375e-15, "19928": -2.695097029209137e-06, "6573": -1.592156593233085e-12, "2401": 4.079866755546391e-13, "8013": -1.2849628925323486e-06, "27760": -5.007883883081377e-09, "44160": -4.901579022407532e-07, "18485": -3.2462525367736815e-06, "7820": 7.749628139208653e-12, "3907": -1.913736341521144e-09, "32997": 7.250474765896798e-08, "25915": 3.2900506258010865e-06, "9545": -1.434652879834175e-07, "26943": -5.597610821280296e-24, "20570": -6.5401673055021094e-12, "35384": -1.7302210835623556e-10, "33398": -1.421924028545618e-07, "22536": -2.8269723057746887e-06, "28391": 2.5080060250814994e-15, "49079": 1.0189710557460785e-06, "23493": -1.2860979768447578e-09, "4527": -7.091613224474714e-10, "20977": 1.3609213311404495e-18, "15790": -6.180955097079277e-10, "27766": 3.1058208088685644e-16, "14000": -7.001671195030212e-07, "28476": -1.2497439049184324e-07, "12859": -2.2689740580972283e-09, "38038": -1.3408150989562273e-08, "7360": 4.024004936218262e-06, "21839": -1.5157490906858583e-11, "25819": -1.0515590838622302e-09, "37955": -1.4263417106121779e-08, "29701": -1.9060976796936301e-13, "18395": 5.686902113666292e-11, "22702": -5.1702918426599354e-11, "7175": -3.74000295996666e-07, "34126": -1.386667639017105e-06, "43221": -5.1071117468382e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_116.json <==
{"20228": -2.8867859840393066e-05, "24631": -1.290619606152177e-08, "21481": 7.558933923235145e-14, "31601": -2.575504593551159e-07, "21027": -6.85857548887725e-11, "7756": 3.7415009737014772e-06, "15003": -2.7510991458257194e-11, "10962": -3.630692372098565e-08, "37208": -2.0838015188928693e-10, "1713": 7.539224498032126e-12, "25435": 2.0040597915649414e-05, "10196": -6.024348549544811e-09, "8919": -2.1320492029190064e-07, "40058": -4.654477525036782e-09, "1597": -3.251133020967245e-09, "18522": -8.748521351797933e-16, "44492": -8.678867015987634e-09, "48083": -5.717329308390617e-07, "12260": -3.049751045182347e-08, "7314": -5.97576005384326e-08, "35031": -6.211927533149719e-07, "17309": -1.9440919160842896e-07, "6094": -1.9867382070515306e-09, "19429": -3.84001253905808e-12, "38589": 1.8905580873251892e-10, "23": -8.042607078095898e-12, "11185": -1.7617945559322833e-09, "17000": -7.367296144366264e-08, "31999": -7.738270505797118e-10, "31002": -3.4915242344141007e-07, "5762": 3.760106731320401e-20, "19308": -1.991790160536766e-07, "16780": -2.2748681658413263e-11, "36171": -3.1058679855120565e-23, "31110": -4.874201258644462e-09, "5943": 4.2566403180011034e-15, "22617": -1.3179486989974975e-06, "46077": -2.3428438009065467e-17, "39120": 1.4204085227887547e-18, "24076": -1.407676376402378e-07, "49558": -1.439171626316238e-12, "12596": -9.715574234724044e-07, "2215": -3.0411608167923985e-09, "38964": 3.3108536154031754e-07, "1966": -1.9302858039736747e-07, "36951": -1.4014062285423279e-06, "19437": 1.3682649679935822e-13, "47182": -3.660217225551605e-06, "24183": -3.81606281735003e-08, "28182": 1.0473117192282346e-18, "5267": -3.3423811197280885e-06, "41565": 9.484385119721412e-19, "35684": -1.4088153839111328e-06, "46765": -1.9025617802981288e-10, "20211": 3.9711809158325196e-06, "25201": 4.4332256615708945e-16, "46364": 8.082950281318446e-16, "45205": -2.7337814681231975e-08, "12684": -5.3394469432532784e-08, "41732": -4.860416054725647e-07, "17423": 3.6631017923355103e-07, "31279": -1.658439403399825e-08, "8492": -2.1661314531229438e-09, "40686": 4.635212570428848e-07, "46925": -1.5518935470026917e-10, "25999": -1.8248527776449918e-08, "46650": -7.40005873467453e-12, "40125": -7.269908189773559e-06, "8943": -7.076864242553711e-06, "13639": -1.0648768395185471e-07, "7734": -5.551228241529316e-12, "34508": 2.0643721520900725e-06, "36350": -6.498156581073999e-09, "27458": -1.3421349285636098e-09, "29134": -7.564798928797245e-08, "42936": -6.335710168059449e-11, "11653": -1.1108002625405789e-07, "20870": 6.722803227603436e-09, "1922": 1.0217106320675552e-25, "18920": 5.635195716286083e-22, "45577": 8.557763601490381e-19, "21611": 7.101870647119312e-14, "49456": -7.974721256687189e-12, "40837": 7.394604682922363e-06, "40222": -3.4217894077301024e-07, "23347": -2.9818014013471837e-12, "21127": -1.7023612882062858e-25, "41422": -1.5398313999176026e-05, "14911": -4.013128636870533e-10, "20183": 5.038152187109013e-16, "34100": -1.8049959180643782e-10, "33297": 6.602644653241895e-14, "22363": 4.264013831422036e-20, "9062": -1.8682940208236688e-11, "45657": -3.7960514426231383e-07, "2267": -5.108950426802039e-09, "17786": -1.3151545077562332e-07, "8820": -5.7416665367782116e-08, "13390": 3.590844635525947e-16, "3170": 1.7180402576923371e-06, "41357": -6.641036830842495e-08, "18491": 4.697516654090725e-19, "38132": 9.143948554992676e-06, "13939": -9.347460945718922e-11, "46700": -2.002592086791992e-05, "30148": 5.343027441995218e-10, "8072": -1.0211009532213212e-07, "24269": -4.742931923829019e-10, "15692": -2.3439374672307166e-11, "10792": -9.734017075970769e-09, "19872": 9.407252576920655e-13, "40248": -2.917705387517344e-10, "14046": 2.7786546224691797e-28, "45091": -6.355019807815552e-06, "13882": -1.3108850456774235e-07, "8715": 9.18228271196142e-16, "35304": -3.7386016629170627e-10, "30572": -7.07307318225503e-08, "21243": 4.783111506867499e-13, "21890": -1.292866189032793e-07, "7526": -1.9387823343276976e-06, "45652": -2.3816351313143967e-09, "1730": -1.897090987768024e-10, "44601": -1.4117324352264405e-06, "16527": -1.224510336877982e-16, "6354": -6.688635494356277e-12, "36162": 3.835946798324585e-05, "18788": -1.7363233491778375e-08, "22216": -1.1584710591705516e-10, "48347": -4.551571905612946e-06, "46331": 1.1851487846659126e-15, "34579": 2.1682957512814128e-16, "11930": -1.2021610513329507e-07, "37341": -2.0511615730356424e-09, "11650": -1.1446481943130493e-06, "13355": 5.00821531128355e-22, "28158": -3.318914878036594e-11, "44220": 1.3709351071088202e-20, "31854": -2.1435264497995377e-08, "30459": 8.119368650037575e-22, "17168": 8.088051062227208e-16, "43732": -4.7804857604205606e-09, "3065": 1.2226763647049666e-08, "19079": 4.584500566124916e-09, "13730": 1.3296080816210809e-18, "27688": -5.508347414433956e-08, "41804": -3.3450790215283634e-09, "7532": 3.631828588953126e-19, "14887": -2.5275733787566422e-08, "7473": -5.063964999862947e-10, "47479": 9.052100432074827e-18, "16472": -3.23332310654223e-08, "46655": -1.1847437918186188e-06, "47978": 4.04402881860733e-06, "40785": 1.1950571859409373e-19, "40609": -3.3001906762919476e-16, "39781": -3.1772178772371264e-11, "40392": 3.969667851924896e-06, "33438": -2.6012661469287934e-15, "13489": -2.6988135650753976e-08, "14317": 2.985107183456421e-05, "25849": -3.0104031320661305e-08, "12275": -1.246606232598424e-08, "43597": -4.5295578274817673e-11, "41263": -1.4845763444900513e-05, "42941": 1.8329415784223736e-22, "40675": 7.177343964576721e-07, "1776": -8.786446414887906e-13, "11580": 1.7593889236450197e-05, "23448": -1.2277432688279078e-11, "38728": -2.215967106167227e-09, "49100": 2.737004400898968e-14, "46145": -1.2910768418805673e-11, "29977": -5.254193022847175e-07, "26680": -3.29224130664091e-21, "26097": 5.890772314387504e-13, "30397": -5.561612779274583e-09, "1662": -4.427019460653131e-18, "14502": 1.1383488178253174e-05, "6797": 6.509341134684765e-19, "10738": -1.7224669136339798e-10, "35904": 1.75900544130414e-16, "6992": -4.2810346931219104e-08, "35756": -3.753777127712965e-10, "47892": -5.7554328441619875e-06, "6459": 2.5637300615777292e-15, "30188": 7.856856860769012e-21, "34670": -5.114239229442319e-11, "18865": -2.634612377732992e-08, "18190": -3.342650830745697e-06, "16793": -1.3958862155050156e-11, "24774": 1.1517737805843353e-06, "16757": -1.332645071670413e-08, "30752": -1.3714218512177468e-07, "36239": -5.11803780682385e-09, "42646": 3.6596748742567796e-13, "13937": -1.4298986934591084e-09, "34140": 5.5420684814453125e-06, "23604": 1.0618647336959839e-05, "14841": -6.784102879464626e-08, "4585": -2.084621787071228e-07, "11569": -3.51439043879509e-07, "5704": 1.0525364578660557e-23, "45178": -6.58412091070204e-11, "36647": 1.977361040189862e-08, "38960": -1.6270179230559735e-11, "13563": 7.974780787685756e-22, "15964": 6.5285402536392215e-06, "48413": 7.110583511848735e-23, "34271": -2.3118540644645693e-06, "22752": -2.3242012325418606e-21, "27082": -3.5877012286991234e-26, "31438": -1.3884296417236328e-05, "49226": -8.029861375689507e-08, "4573": -4.506795381331585e-14, "37499": 1.08788488432765e-08, "9532": -5.341954529285431e-07, "26181": 1.1584186054847124e-13, "39323": -2.89774383418262e-08, "24904": -1.2865793542005122e-09, "33636": -2.4908557534217836e-08, "29715": -3.129995311610401e-09, "45357": -7.506826023018221e-11, "17193": -1.75230252352776e-11, "15590": -8.062574488576501e-10, "22687": -3.317270056868438e-11, "8119": 5.2249293780448624e-14, "4616": 6.749277048356816e-13, "22416": -5.125573920850002e-12, "41733": 1.3653656196765952e-11, "24336": -2.8680073097348216e-07, "36315": -8.154260626724863e-12, "6385": -1.2137271463871001e-06, "13688": -3.0964436009526254e-08, "33419": 1.8433471024036408e-06, "11375": -1.0235817171633244e-07, "47637": -8.324040391016752e-10, "3212": -4.1224822492323676e-19, "4683": 4.854123632247045e-25, "29868": -1.0556302004260942e-09, "47596": -3.7041131407022474e-07, "22655": -2.047720830887556e-08, "34476": -5.052838218944089e-12, "31757": -1.0013134479522706e-05, "47929": -9.381252539242269e-12, "3493": -4.5901483297348025e-06, "35015": -1.651755883358419e-08, "1933": -2.0161690190434456e-08, "29116": -9.516938007436693e-10, "25863": -4.168854502495378e-09, "17112": -4.4213989895069974e-10, "30962": -1.1451341211795807e-07, "45735": -3.8960155507083983e-10, "23520": -1.7788572004064918e-08, "27558": -6.469770800322295e-08, "49207": -1.3109461963176728e-06, "13702": -3.5850744461640716e-09, "14435": -3.0180490016937254e-06, "1611": -1.1117138201370836e-08, "14109": 6.051877047866582e-08, "45363": -8.58691637404263e-10, "15442": 2.3704373575128556e-12, "46881": -2.955355157610029e-09, "42007": -6.3869211589917544e-09, "11446": 1.0737347510815725e-20, "1233": 1.3676973059773445e-07, "27834": 1.0494700811505831e-17, "18817": -5.367698669433594e-06, "18623": -7.19173694960773e-09, "31859": -2.282837927341461e-06, "46254": 2.0824618339538574e-05, "19637": -3.4804405004251746e-10, "6273": -1.147635281085968e-06, "33900": 4.414328806461553e-19, "33837": -1.422431878745556e-07, "5041": -4.385028965771198e-08, "19776": -1.3108357787132263e-06, "17140": -3.165273740887642e-07, "34053": -1.117512136697769e-06, "15596": 1.039154052734375e-05, "25178": 4.5316092212033255e-13, "9633": -5.492763519287109e-06, "29126": 2.286556363105774e-07, "7364": -7.604801096022129e-08, "38778": 4.2932682148971725e-18, "30442": -1.1903223395347595e-06, "39558": 4.7276736467611863e-26, "18814": -1.0999733349308372e-08, "34634": -3.8016787584638224e-11, "47448": -1.7154345288872718e-07, "44782": -6.122738122940063e-07, "25356": -3.7790621718158943e-10, "4640": -6.169145344756544e-09, "8350": -1.2941857221449026e-11, "33658": -1.188095510005951e-06, "37491": 9.36824173791706e-15, "29359": -1.5969948435667903e-10, "25061": -3.685883348225616e-10, "41552": 4.748411593027413e-09, "29854": -1.0852751322090626e-07, "23675": 1.1532691034793485e-17, "23614": 5.328977853059769e-07, "49436": 1.129443883895874e-05, "21407": 7.217499842226971e-12, "49051": -5.022102268412709e-09, "20462": -1.139339292421937e-09, "45983": 1.5956996435306792e-12, "46169": -1.8384047507424838e-10, "13345": 9.830088913440704e-07, "28065": 4.07528355717659e-07, "48706": -1.3116118498146534e-09, "33782": -4.408559761941433e-09, "11674": -4.121724487049505e-11, "39948": -3.121037036180496e-08, "20748": 7.528190612792969e-06, "49695": -7.68071636557579e-07, "13732": -1.0319959073967766e-10, "27990": 3.000234365463257e-06, "17966": -1.6552082580533096e-21, "41462": -2.258640481159091e-08, "9498": -9.492150275036693e-09, "39920": 1.672893762588501e-06, "21194": 6.677880883216858e-09, "4353": -1.3161327689886093e-07, "3685": -1.0665962472558022e-07, "6780": -2.1691104397177697e-07, "3095": -4.457050934433937e-07, "15583": -3.4879215346266184e-21, "15039": 3.2562391538704106e-12, "6432": -2.6757620563699903e-14, "7009": 1.6983867437425638e-16, "33075": 6.157216802239418e-07, "27554": -3.798295566959098e-15, "30494": 2.0441415905952456e-06, "28556": -9.249074459075928e-06, "49563": -2.0082050561904907e-06, "8595": -3.2277181162498893e-10, "7286": 3.427854294501705e-24, "49872": 1.2921986170113087e-07, "49443": 5.028420408737574e-20, "41761": -1.640295231482014e-09, "17701": 1.1557071208953857e-05, "11209": -1.1254410743713379e-05, "38293": 5.547698802080281e-18, "32473": -8.481425791978836e-07, "25810": -7.475046813488006e-07, "31331": -2.321781814098358e-06, "8918": -1.0435741569381207e-09, "13244": 4.824862764312836e-25, "28094": -1.8222831189632415e-07, "38597": -3.2339561730623246e-07, "17042": 7.660974632450745e-16, "8851": -4.810410737991333e-06, "44925": 7.04237868021096e-14, "49606": 1.5515196007294395e-18, "49629": -1.1678239755438801e-18, "5429": 1.0735809722499986e-19, "38153": 7.046219595769249e-22, "36149": -3.4231966128572823e-09, "43998": 5.036441308448047e-13, "28596": -8.223961107432842e-08, "47642": -2.2095549866207875e-10, "34909": -7.673540711402893e-07, "17281": -8.328276453539729e-10, "26605": -2.8879911405965686e-09, "42695": 7.384922355413437e-10, "46871": 6.673722019456818e-14, "12381": -1.5045475447550417e-09, "19537": 2.961383638311332e-15, "23402": 9.108206966423893e-15, "32827": 2.1440327811761416e-17, "1482": 1.3575247696795413e-16, "40943": 2.2599308535653506e-15, "32542": -1.1411260347813368e-08, "1192": 3.5054525254762936e-16, "32434": -4.479880332946777e-06, "18471": -3.827718319371342e-09, "49304": 5.884992480278015e-06, "37584": -1.1631263987510465e-11, "19032": -1.2083836509191314e-12, "17598": -5.5554867722094056e-08, "21161": -7.634391076862813e-08, "35852": -1.3047853708267211e-05, "21265": -1.869908942353504e-11, "575": -6.317965686321258e-08, "45871": 1.0615805456914984e-15, "21914": -1.1248032096773386e-08, "47654": -2.960261423140764e-08, "11547": 4.6959400177001956e-06, "27053": -2.5602197274565697e-07, "38259": 9.038536114220134e-20, "34756": -1.398554630577564e-07, "2017": -4.132363200187683e-06, "2598": -5.783388767888198e-15, "37159": -3.0544407281229977e-16, "47429": -1.1013098628609442e-11, "37602": -1.0628226445987821e-08, "2062": 7.056650519371033e-06, "17234": -2.3302645422518255e-08, "41648": -7.313690148293972e-09, "27637": -2.5577325141057373e-09, "28089": 1.2148120731581002e-13, "9333": 1.5640544415163049e-15, "14847": -1.6398822888731956e-07, "7257": -3.92150308471173e-09, "27702": -3.135651240881998e-11, "2673": -4.945954970025923e-11, "1190": -2.2772650700062513e-08, "37432": -2.6516618163441307e-11, "19411": -3.27051505446434e-07, "6080": -5.99985069129616e-09, "19787": -3.756194142624736e-08, "22549": 6.487710368929811e-16, "34499": -2.6457135390955953e-10, "45893": -1.983751654624939e-06, "44947": 4.192246794700623e-06, "32807": -2.808322051350842e-11, "42307": -2.0753256103489546e-09, "44516": -1.3312114169821143e-08, "7090": -3.68512119166553e-09, "25546": 1.8651645916634152e-12, "1469": -8.319010026752949e-08, "31215": 4.67490866710215e-20, "24545": 2.0500826835632325e-06, "49453": -2.677929997444153e-06, "43162": -4.77072536945343e-06, "43848": -5.229056696407497e-09, "48789": 4.7904200606296856e-14, "35980": -1.14024942740798e-07, "43783": -3.818565011024475e-06, "16331": -1.2584832310676575e-06, "18511": 8.777362108230591e-07, "25996": 2.4532950192224234e-10, "1843": -1.5471315709874035e-08, "20407": -5.254059098660946e-08, "15939": -5.388117432594299e-06, "22824": -2.167239338159561e-06, "30348": 7.228448477331415e-23, "17204": -5.065883476595978e-17, "27049": 8.48351001739502e-06, "24962": 2.7099542785435915e-08, "15606": -3.918807953596115e-08, "47681": 1.627351764454943e-13, "40062": -1.5892529860138894e-07, "25260": -2.5812536478042605e-07, "29893": -6.824630690971389e-10, "7297": -2.100846730172634e-07, "14095": -4.907740880355505e-18, "36771": 4.1004118975251915e-09, "28904": 4.546586218623361e-14, "11298": -1.5555820520596341e-15, "38838": -1.387763290949806e-12, "40158": -1.155802607536316e-06, "30288": -7.630820274353028e-06, "161": -5.801534825877752e-11, "19567": -1.3932316505815833e-09, "34010": -1.1589184403419495e-07, "32687": 1.1063873550375237e-21, "17859": -1.157378064817749e-09, "48466": -1.2310218622246794e-13, "37304": 1.2077832221984863e-05, "25587": -1.3431179779477277e-15, "19928": -2.6972904801368714e-06, "6573": -1.61272680543334e-12, "2401": 4.1912244341801854e-13, "8013": -1.2794578075408936e-06, "27760": -4.9785111332312225e-09, "44160": -5.065022781491279e-07, "18485": -3.2612696290016173e-06, "7820": 6.956988727324642e-12, "3907": -1.976962375920266e-09, "32997": 3.254197537899017e-08, "25915": 2.9777249693870544e-06, "9545": -1.4477388933300972e-07, "26943": -5.387439737267058e-24, "20570": -6.466095783252967e-12, "35384": -1.713130041025579e-10, "33398": -1.4251592569053172e-07, "22536": -2.8802433609962464e-06, "28391": 2.508097340925275e-15, "49079": 1.042148917913437e-06, "23493": -1.2881401926279068e-09, "4527": -7.146427378756926e-10, "20977": 1.367162947522177e-18, "15790": -6.181485514389351e-10, "27766": 3.1888040818994765e-16, "14000": -7.015003263950348e-07, "28476": -1.2334222905337811e-07, "12859": -2.274299331475049e-09, "38038": -1.3393985573202372e-08, "7360": 4.0247738361358645e-06, "21839": -1.5149903447309044e-11, "25819": -1.0665920854080468e-09, "37955": -1.421164139173925e-08, "29701": -1.867298138336082e-13, "18395": 5.826811502629425e-11, "22702": -5.089984824735439e-11, "7175": -3.748622536659241e-07, "34126": -1.3721686601638795e-06, "43221": -5.026835765420401e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_12.json <==
{"20228": 1.7787887048731355e-17, "24631": -3.8303540894624177e-16, "21481": 3.7032638240674934e-17, "31601": 4.535918949472029e-17, "21027": -3.610491072780775e-16, "7756": 0.0007923226928710938, "15003": 5.554643862384044e-20, "10962": -4.044929538885023e-18, "37208": 9.29325251490809e-10, "1713": 5.340309791601605e-16, "25435": -1.6867343187332152e-05, "10196": -7.724213724690474e-20, "8919": -5.964990332722664e-07, "40058": -1.6958899796009063e-07, "1597": 1.0346421053350658e-19, "18522": -2.928285391945451e-15, "44492": -1.3138414942659438e-09, "48083": 2.04040517814974e-13, "12260": -3.3216153383364144e-13, "7314": 2.3189603570727968e-14, "35031": 4.781109536056149e-17, "17309": 2.5908960378728806e-09, "6094": -6.856768777652178e-11, "19429": -3.16330510941043e-11, "38589": -8.338297274868011e-15, "23": 1.221450318666939e-13, "11185": 6.608840536458105e-18, "17000": 6.872548308223259e-14, "31999": 4.815520204815016e-16, "31002": -7.841425534067804e-18, "5762": 9.839242051321029e-18, "19308": 4.8820730207262914e-20, "16780": -3.5306574829550855e-18, "36171": -2.1194862531714874e-15, "31110": 1.104935336748627e-19, "5943": 1.0185346473008395e-08, "22617": 3.336365807626862e-11, "46077": -3.635541510231812e-23, "39120": 9.478211548952231e-15, "24076": 1.2929633259773255e-06, "49558": -1.4600434750100534e-15, "12596": 3.494357234123946e-16, "2215": -0.00012453032493591309, "38964": -2.8585633117472755e-10, "1966": -1.9071854826750029e-19, "36951": 0.00017164041519165038, "19437": -4.034281608407284e-22, "47182": 1.6197326146993873e-13, "24183": -1.7241459995820386e-18, "28182": 1.4907004836528947e-20, "5267": -2.2876372560858727e-07, "41565": -9.567956738010252e-13, "35684": -6.8756761081086725e-19, "46765": 1.0184287406422279e-22, "20211": 1.0635259627177555e-18, "25201": -5.488317800228515e-14, "46364": 1.1844182154163718e-10, "45205": -0.0002796354103088379, "12684": 1.2599737383425235e-08, "41732": 2.0390677673276514e-09, "17423": -6.004776423651492e-11, "31279": 1.766961143373491e-18, "8492": -6.400469487743976e-13, "40686": -1.5853306977078317e-08, "46925": -7.025647050795669e-12, "25999": -1.3606078922748567e-06, "46650": 7.117958257143564e-21, "40125": 1.4502870617434383e-08, "8943": 2.701388895511627e-06, "13639": -1.1594341806087095e-16, "7734": 6.4737137872583614e-15, "34508": -2.4258645092700705e-15, "36350": 8.004212323866646e-20, "27458": 5.42845646123169e-11, "29134": -2.0728528875318562e-20, "42936": 2.3861094307006668e-18, "11653": -1.7903731340356e-18, "20870": -3.2113526247934397e-19, "1922": 3.032574801627337e-19, "18920": -6.588685898477284e-23, "45577": 1.2528550419332874e-15, "21611": 4.483522388909478e-12, "49456": -3.4908726229332388e-09, "40837": -1.0784359716353719e-12, "40222": 4.5011402107775213e-11, "23347": 3.690525218758012e-13, "21127": 9.416729618294539e-15, "41422": -6.662406679813901e-20, "14911": 5.560981362895401e-19, "20183": 6.689641245463674e-19, "34100": -5.7396967895329e-09, "33297": -8.311790367088179e-14, "22363": -1.0796974425630878e-16, "9062": -3.0907212553166195e-17, "45657": 0.00028898223876953124, "2267": -4.80865847141132e-15, "17786": 3.5393205293637876e-17, "8820": -3.287472645752132e-09, "13390": 2.556217498957125e-18, "3170": -2.486969208348455e-12, "41357": 3.8256939283165535e-16, "18491": 4.672428258345462e-10, "38132": 2.14950293302536e-07, "13939": 6.318264240690041e-12, "46700": 6.360576953738928e-08, "30148": 3.251426634442306e-18, "8072": 1.1029110127079838e-20, "24269": 2.6282975795766106e-15, "15692": 1.459195999586882e-12, "10792": -1.5425307515679054e-18, "19872": -4.1536462854277476e-19, "40248": -6.037922576069832e-07, "14046": 1.2706574074178301e-17, "45091": 1.1630753249392e-13, "13882": -9.610926732420921e-08, "8715": -1.956106189027196e-11, "35304": -9.197025860885333e-12, "30572": 0.0004103181076049805, "21243": -1.4402141701452818e-13, "21890": -5.574659657503478e-18, "7526": 6.606381379583659e-20, "45652": -2.2240979891119395e-16, "1730": 2.771200424082215e-18, "44601": -3.204711886486966e-19, "16527": 3.10098410438039e-23, "6354": -1.355057017114747e-18, "36162": -2.3431785822086195e-20, "18788": -2.574922109488398e-10, "22216": -7.268459349870682e-07, "48347": 1.2407429528238368e-14, "46331": -1.4229459566195147e-11, "34579": 1.9586709404178452e-20, "11930": 6.194643792696297e-09, "37341": 5.061613766467986e-19, "11650": 2.512932114768773e-09, "13355": 7.033256110844377e-13, "28158": 1.8852625042200088e-07, "44220": -5.1075822021638294e-21, "31854": 7.159946835599839e-10, "30459": 6.513799583261633e-23, "17168": 5.840527367295678e-16, "43732": -1.5656986832618713e-06, "3065": -1.3344288781608205e-17, "19079": 1.2307652831077575e-06, "13730": 3.0170671689042837e-22, "27688": 7.968527171442474e-13, "41804": 4.277845032417751e-19, "7532": 4.2751788220662946e-16, "14887": -6.762093835277483e-10, "7473": -5.985933881902383e-13, "47479": 6.090305126535411e-19, "16472": -2.3779120965627955e-10, "46655": 4.1016092744428076e-14, "47978": 4.520179271697998e-05, "40785": 5.643192857451851e-16, "40609": -7.166125874126516e-18, "39781": 5.264220293611288e-08, "40392": -0.001011514892578125, "33438": 2.770523224171484e-11, "13489": -1.0841303410558113e-14, "14317": -9.446428521187045e-11, "25849": -3.9903268218040466e-07, "12275": -6.292780185823687e-16, "43597": 2.2826530039310455e-06, "41263": -2.2366659322869965e-10, "42941": 6.166631466582821e-23, "40675": -6.1605066751027614e-18, "1776": -3.790021025906754e-12, "11580": -1.0417389830763568e-11, "23448": 8.182168471648765e-12, "38728": -3.9668213576078417e-08, "49100": -6.965135391188981e-18, "46145": -1.0378407022670899e-14, "29977": -1.5414340810704363e-18, "26680": 3.7015263387729646e-11, "26097": -2.777516409956712e-19, "30397": -9.452279657125473e-07, "1662": 3.441694151895547e-15, "14502": -1.2906027026474475e-07, "6797": 1.7814970588406633e-20, "10738": -7.890210326877423e-11, "35904": -6.112640354025719e-24, "6992": -9.253000113080418e-19, "35756": -3.1277406261414284e-22, "47892": -1.7697999282972886e-10, "6459": -8.0422059337761775e-22, "30188": 5.767740986971987e-23, "34670": 2.2553865719476818e-15, "18865": -1.4616733379213543e-14, "18190": 3.107375334820972e-13, "16793": 1.5609507681801915e-09, "24774": -6.9567579474849594e-15, "16757": -8.465661949230707e-14, "30752": -1.3077417388558387e-08, "36239": -1.5869578329393007e-18, "42646": -1.24610391449842e-15, "13937": 8.23400896077242e-17, "34140": -1.646874775223725e-18, "23604": -3.4603399399202315e-10, "14841": 2.8936134185642006e-08, "4585": 1.241890146275182e-14, "11569": 0.000176098575592041, "5704": -6.001046306159114e-26, "45178": 1.3315307114680762e-10, "36647": 8.431445578066348e-20, "38960": 1.6561799043302017e-13, "13563": 5.956606735635361e-19, "15964": -4.4220476150512695e-05, "48413": 7.335548824515061e-25, "34271": -2.8789816017282807e-16, "22752": -1.5952672767091444e-22, "27082": 3.8480241215665955e-14, "31438": -3.247379936510697e-10, "49226": -9.971255821028536e-13, "4573": 2.8068734536645937e-10, "37499": -3.775010360730635e-19, "9532": -5.458988296125344e-18, "26181": 7.193596047727624e-12, "39323": -8.031705789335319e-13, "24904": -4.558558825557002e-17, "33636": -3.3489326597191393e-09, "29715": -8.607685231254436e-14, "45357": 4.168261057202471e-11, "17193": 1.2509858600406875e-16, "15590": -1.0846290770909206e-20, "22687": 7.282644510269165e-08, "8119": -1.871523769292338e-18, "4616": 5.516154924407601e-09, "22416": -2.2113042064120235e-12, "41733": 9.099382225485897e-13, "24336": -1.8293722927557183e-19, "36315": 4.5784433669920284e-21, "6385": 2.4878046289700252e-14, "13688": 1.2027749907161934e-14, "33419": -1.9204539057682268e-10, "11375": -1.3383301831668658e-19, "47637": 7.263464851803292e-13, "3212": 1.971237361431122e-09, "4683": 3.1404379312621786e-23, "29868": 9.843903907845688e-22, "47596": 2.0861506300207112e-13, "22655": 1.4522914588451385e-06, "34476": 2.416726552212367e-13, "31757": -1.890572143281588e-14, "47929": 2.0026150182594903e-15, "3493": -3.8324007618939503e-10, "35015": 6.7554850602391524e-15, "1933": 1.9913636961632618e-13, "29116": -2.3375337852415275e-19, "25863": 6.880626624017339e-15, "17112": -1.7085645347833635e-07, "30962": -7.228684808069375e-11, "45735": 1.2098527041315422e-16, "23520": 6.16987862032568e-20, "27558": 1.1989718107230374e-14, "49207": -4.660705415354682e-18, "13702": 5.455002294600837e-21, "14435": -1.797078875824809e-08, "1611": -3.0834217401576325e-14, "14109": -2.101357313222252e-10, "45363": 7.302759996719032e-13, "15442": -4.0532470713117165e-14, "46881": 3.18518141284585e-10, "42007": -1.5960758551955223e-07, "11446": -5.01768002147962e-16, "1233": 1.443908577772324e-17, "27834": -2.118457522576854e-19, "18817": 1.6401069005951285e-08, "18623": -1.3351957377455513e-19, "31859": -1.881805928860558e-11, "46254": 3.1700560043645963e-12, "19637": 8.893672569113762e-22, "6273": -9.430561220824529e-14, "33900": -4.17318055112581e-16, "33837": 6.171549816330612e-19, "5041": -1.2556631565093995e-05, "19776": 3.747943555936217e-08, "17140": -4.138147830963135e-07, "34053": -7.164657063185586e-12, "15596": -9.941506439684749e-19, "25178": 2.58132695105707e-22, "9633": -6.223078966140747e-06, "29126": -1.8928452139022058e-14, "7364": -7.385371191048761e-11, "38778": 4.467423653231606e-16, "30442": -1.8922597169876098e-06, "39558": 1.0655802906711642e-14, "18814": -3.8544792914763094e-10, "34634": -2.4493566896932604e-17, "47448": -1.3315764491039772e-13, "44782": 3.201216689733416e-19, "25356": 4.4162807091852055e-20, "4640": 1.2208447230932507e-12, "8350": -1.2003126270698771e-14, "33658": 5.9381526708602905e-06, "37491": -1.671675242675974e-14, "29359": 3.9700971683487295e-11, "25061": -9.383402943541341e-15, "41552": -7.825781038819924e-18, "29854": -1.0279979705810546e-05, "23675": -3.454804151092894e-16, "23614": -2.9483375740824157e-14, "49436": -3.590555370386328e-17, "21407": 6.033666804432869e-07, "49051": -1.0288759000331993e-12, "20462": -4.088017088472312e-18, "45983": -7.100802577042486e-12, "46169": 1.0812910896523809e-18, "13345": 1.013241708278656e-08, "28065": 1.504402678820238e-16, "48706": 6.62489420960588e-17, "33782": -2.0254738331004773e-13, "11674": 1.181930553428856e-14, "39948": -5.96663563001698e-14, "20748": -4.390501260331803e-12, "49695": -1.0928999927273253e-13, "13732": -3.523626364767552e-08, "27990": -1.4784281576751824e-14, "17966": 3.5389987260714403e-11, "41462": -9.854336977005005e-06, "9498": -3.111753832174069e-20, "39920": -3.2232865682102485e-16, "21194": -2.6647323236872465e-15, "4353": -9.293635860885275e-15, "3685": -3.182026743888855e-06, "6780": -3.340783905514399e-11, "3095": 9.586055560451001e-16, "15583": -2.294176123133931e-24, "15039": 1.9562552966423395e-16, "6432": 6.301493181426476e-17, "7009": -5.126582209961927e-18, "33075": -5.959840564173646e-10, "27554": -3.533306618731688e-22, "30494": -1.9501675851643087e-08, "28556": -1.2316032525425124e-18, "49563": 2.4906388063072883e-14, "8595": 9.866558684734627e-11, "7286": 1.494465290993556e-19, "49872": -1.1742168348760628e-15, "49443": -9.33540400443891e-25, "41761": 1.3008162795813404e-11, "17701": 3.2282574835562625e-13, "11209": 1.6087800759123637e-10, "38293": -1.5053772352882068e-20, "32473": -1.1543942342838453e-18, "25810": 8.384840131242521e-18, "31331": -1.091188907623291e-05, "8918": -2.4114848572870384e-17, "13244": -2.7413204939707756e-24, "28094": -1.1980785524637935e-20, "38597": -8.806336671113968e-08, "17042": 4.19320203945972e-10, "8851": 7.822651416063309e-08, "44925": 1.6712505157556733e-13, "49606": 1.5059453062349348e-12, "49629": -2.274205542964094e-22, "5429": 9.854737754722009e-12, "38153": 5.753342121700379e-21, "36149": 1.809615991078317e-08, "43998": -6.370890332618728e-10, "28596": 1.5368925576630944e-15, "47642": 7.515417621561937e-14, "34909": -4.319390727931154e-20, "17281": -2.0560008124448357e-09, "26605": -3.398097679018974e-07, "42695": -3.214669419548954e-14, "46871": 4.724890387253731e-19, "12381": 6.699614550197824e-19, "19537": -6.006497642374598e-11, "23402": -3.643959871624247e-12, "32827": -1.311739924858557e-10, "1482": -1.0473389598078183e-18, "40943": 1.957803832789741e-19, "32542": -1.5493640441802124e-17, "1192": -1.4957750238409062e-12, "32434": 3.539638826623559e-08, "18471": 1.2808555364608765e-06, "49304": -0.00013695924758911132, "37584": -7.287354719665018e-13, "19032": -5.260343549640112e-16, "17598": -1.1743982136249542e-06, "21161": -8.014425928459801e-16, "35852": 8.517876267433166e-11, "21265": -9.276027977466583e-07, "575": 9.743239206727593e-10, "45871": -2.265910570287133e-14, "21914": -3.696369252348397e-16, "47654": 4.1770697957379395e-19, "11547": -2.141023287549615e-09, "27053": -2.034480421571061e-09, "38259": 8.524429053068161e-07, "34756": -2.803425894204459e-18, "2017": 2.6163006623391993e-11, "2598": 2.7258602131041698e-12, "37159": -5.163041896143541e-19, "47429": -1.4678847219329327e-09, "37602": 1.081632450222969e-08, "2062": 1.8346956968307495e-05, "17234": 8.135384917259217e-06, "41648": -1.7555221347720363e-10, "27637": -1.1423781979829074e-08, "28089": 6.582719720427121e-12, "9333": -8.062023084676184e-12, "14847": 8.11435286503107e-20, "7257": 4.63601033118266e-13, "27702": 9.481773588504438e-14, "2673": 1.3525890087460025e-20, "1190": 6.038825958967209e-09, "37432": 3.680222446234005e-16, "19411": -3.254839839428314e-11, "6080": -8.471859658243374e-14, "19787": -6.236513008220281e-21, "22549": -4.820499739394829e-19, "34499": 4.980075173079967e-08, "45893": -8.019843101501465e-05, "44947": 6.110290051708489e-15, "32807": -1.045750305056572e-06, "42307": -3.4296977519989013e-06, "44516": -9.232604264441946e-17, "7090": 2.473256245139055e-10, "25546": -5.438674887509563e-20, "1469": 6.874198277273535e-13, "31215": 1.1955656873396948e-11, "24545": 5.313970521092415e-07, "49453": -4.287039126471548e-16, "43162": -1.2764730938918944e-15, "43848": -1.8731725504039786e-13, "48789": -1.448482871055603e-06, "35980": 1.1671642818900096e-15, "43783": -1.4037668704986572e-07, "16331": -2.2793921061747826e-12, "18511": -1.0788412264234326e-17, "25996": 5.645049044097211e-19, "1843": -7.138154469430446e-08, "20407": 1.1147791519761085e-09, "15939": -2.0275320977702904e-13, "22824": -9.36791755279387e-16, "30348": 3.3010064060606393e-25, "17204": -8.757084556581582e-25, "27049": -1.157446876168251e-06, "24962": -3.3884260058403014e-06, "15606": -3.3321073358199075e-20, "47681": 1.2260166297982378e-18, "40062": 9.483582810113772e-19, "25260": 4.109114382089274e-14, "29893": 4.1956536006182435e-09, "7297": 6.795847440344005e-13, "14095": 1.001451458110085e-19, "36771": 1.0186375584453344e-08, "28904": -2.0327845445334073e-19, "11298": 2.8693865775038024e-21, "38838": -4.303890648316155e-12, "40158": 2.2295375820249318e-08, "30288": -2.8536940590129233e-10, "161": 4.76967644039408e-23, "19567": -1.2039507055305875e-10, "34010": 0.0006525151062011719, "32687": -5.271818912786233e-23, "17859": -9.49547211692714e-17, "48466": 4.526875913143158e-08, "37304": -0.0005964604187011719, "25587": -3.569334227054161e-18, "19928": -9.984568350773771e-11, "6573": 3.495934097763609e-16, "2401": 2.111607465488455e-18, "8013": 2.679000379553816e-19, "27760": 5.000565933555023e-18, "44160": -3.129968072917988e-17, "18485": -8.729038825094904e-14, "7820": 2.520756721496582e-06, "3907": -1.610076054930687e-08, "32997": -6.79753725307819e-12, "25915": -2.6725992946508017e-16, "9545": -1.775925397872925e-05, "26943": -1.7542490743361214e-22, "20570": -1.2894479368696921e-11, "35384": -3.5324867814779284e-07, "33398": -5.5674975740771514e-14, "22536": -4.312175576615118e-12, "28391": -7.780343051154551e-22, "49079": 2.9792457818984983e-07, "23493": -3.8087262510533293e-16, "4527": -3.074890375137329e-07, "20977": -1.429759262372432e-16, "15790": 6.351771880872547e-09, "27766": -2.247164644780266e-21, "14000": 2.720803446028242e-20, "28476": 9.294067319681916e-20, "12859": -1.1167250457688738e-14, "38038": 4.1619352996349335e-08, "7360": 1.589464337925506e-14, "21839": -3.339194920570776e-14, "25819": 9.559995669405908e-10, "37955": 1.064050811692141e-09, "29701": 2.0014420442748815e-09, "18395": 3.432628512382507e-07, "22702": -1.4780657586754843e-13, "7175": 1.3029999301750194e-14, "34126": 4.409990594922419e-12, "43221": -2.4223693180829286e-08}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_120.json <==
{"20228": -2.7511427402496337e-05, "24631": -1.3146846322342753e-08, "21481": 7.433409443535766e-14, "31601": -2.775990590453148e-07, "21027": -6.858032975287643e-11, "7756": 3.85440081357956e-06, "15003": -2.7775411126640393e-11, "10962": -3.728113602846861e-08, "37208": -2.0830666471738367e-10, "1713": 7.629666924913181e-12, "25435": 1.9609832763671875e-05, "10196": -6.060869200155139e-09, "8919": -2.1359559148550033e-07, "40058": -4.703958402387798e-09, "1597": -3.3671341952867805e-09, "18522": -8.790419780968506e-16, "44492": -8.998662233352662e-09, "48083": -5.71369081735611e-07, "12260": -3.055317094549537e-08, "7314": -5.962446331977845e-08, "35031": -6.248383596539497e-07, "17309": -2.2154547274112702e-07, "6094": -1.983719994314015e-09, "19429": -3.826855277111463e-12, "38589": 1.8901411749538965e-10, "23": -8.06609250503243e-12, "11185": -1.7614575335755945e-09, "17000": -7.328624837100506e-08, "31999": -7.79336114646867e-10, "31002": -3.6333829164505007e-07, "5762": 3.7122870627666855e-20, "19308": -1.9864059984683992e-07, "16780": -2.2824488041806036e-11, "36171": -3.1201916517941776e-23, "31110": -5.081614363007247e-09, "5943": 4.2564374247433534e-15, "22617": -1.3164931535720825e-06, "46077": -2.7503199370726426e-17, "39120": 1.4252294277487115e-18, "24076": -1.4318132773041725e-07, "49558": -1.4350132460094756e-12, "12596": -9.731945395469665e-07, "2215": -3.0665667145512996e-09, "38964": 3.582307696342468e-07, "1966": -1.9303781911730767e-07, "36951": -1.2765800952911376e-06, "19437": 1.3730264036837526e-13, "47182": -3.753918707370758e-06, "24183": -3.841308644041419e-08, "28182": 1.0074753531430503e-18, "5267": -3.322914242744446e-06, "41565": 9.50924384265743e-19, "35684": -1.4171497523784636e-06, "46765": -1.9105151295661925e-10, "20211": 4.056075215339661e-06, "25201": 4.441037121383218e-16, "46364": 8.004330531719007e-16, "45205": -2.7833841741085052e-08, "12684": -5.271175876259804e-08, "41732": -4.7320369631052015e-07, "17423": 6.499859690666198e-07, "31279": -1.658617053180933e-08, "8492": -2.1611174452118577e-09, "40686": 4.404124990105629e-07, "46925": -1.5442499716300517e-10, "25999": -1.813108683563769e-08, "46650": -7.40765017326339e-12, "40125": -7.649772763252259e-06, "8943": -7.204501628875733e-06, "13639": -1.0323889553546906e-07, "7734": -5.57880866836058e-12, "34508": 2.068378776311874e-06, "36350": -6.449799402616918e-09, "27458": -1.3356241106521338e-09, "29134": -7.839488796889782e-08, "42936": -6.343193490465638e-11, "11653": -1.1235827580094338e-07, "20870": 7.065630052238703e-09, "1922": 1.026669838333752e-25, "18920": 5.671924520716907e-22, "45577": 8.547477911005283e-19, "21611": 7.121462086701059e-14, "49456": -7.990386734491039e-12, "40837": 7.463674545288086e-06, "40222": -3.447277471423149e-07, "23347": -3.000898800564755e-12, "21127": -1.8204219336026237e-25, "41422": -1.5166240930557252e-05, "14911": -4.0218117646872997e-10, "20183": 5.049617321506439e-16, "34100": -1.8183302017860113e-10, "33297": 6.776445182765656e-14, "22363": 4.2557594953510425e-20, "9062": -1.86476415819925e-11, "45657": -3.7572678178548813e-07, "2267": -4.645969020202756e-09, "17786": -1.2994466349482536e-07, "8820": -5.54028619080782e-08, "13390": 3.519890975911544e-16, "3170": 1.7459718883037568e-06, "41357": -6.804980803281069e-08, "18491": 4.737071737474785e-19, "38132": 8.249439597129821e-06, "13939": -9.275028787669725e-11, "46700": -1.9884555339813233e-05, "30148": 5.384902760852128e-10, "8072": -1.047875639051199e-07, "24269": -4.722481389762833e-10, "15692": -2.3287734620680567e-11, "10792": -9.808557806536555e-09, "19872": 9.584091742453892e-13, "40248": -2.902238702517934e-10, "14046": 2.971837191826943e-28, "45091": -6.3358068466186526e-06, "13882": -1.314213126897812e-07, "8715": 9.299869208057032e-16, "35304": -4.671883652918041e-10, "30572": -6.912549026310444e-08, "21243": 4.788368812569388e-13, "21890": -1.2948562391102314e-07, "7526": -1.960064470767975e-06, "45652": -2.372252056375146e-09, "1730": -1.9008315575774759e-10, "44601": -1.4093367755413056e-06, "16527": -1.2320235109886113e-16, "6354": -6.5224185163970106e-12, "36162": 3.849568367004395e-05, "18788": -1.7736877780407667e-08, "22216": -1.1613386050157714e-10, "48347": -4.559095501899719e-06, "46331": 1.1892969942195463e-15, "34579": 2.1523128765355004e-16, "11930": -1.19217149913311e-07, "37341": -2.040560357272625e-09, "11650": -1.1462756991386413e-06, "13355": 4.926202338782387e-22, "28158": -3.316031779831974e-11, "44220": 1.3513344470720006e-20, "31854": -2.1595328580588104e-08, "30459": 8.2007466787005415e-22, "17168": 7.470456891978117e-16, "43732": -4.847501986660063e-09, "3065": 1.205798937007785e-08, "19079": 5.882170982658863e-08, "13730": 1.335871110995715e-18, "27688": -4.94284788146615e-08, "41804": -3.2605475280433893e-09, "7532": 3.590797974174949e-19, "14887": -2.5400537997484208e-08, "7473": -5.032075932831503e-10, "47479": 9.149634175309451e-18, "16472": -3.2604187726974486e-08, "46655": -1.2099307775497436e-06, "47978": 3.981471657752991e-06, "40785": 1.2102009491917182e-19, "40609": -3.3266944754473117e-16, "39781": -3.211955572623992e-11, "40392": 4.094757735729217e-06, "33438": -2.6001967246003234e-15, "13489": -2.8489967808127402e-08, "14317": 2.9730987548828125e-05, "25849": -3.001044970005751e-08, "12275": -1.2540105963125824e-08, "43597": -4.497131158132106e-11, "41263": -1.4634891748428344e-05, "42941": 1.237925086650114e-22, "40675": 8.692120015621185e-07, "1776": -8.606960477663961e-13, "11580": 1.7724441289901734e-05, "23448": -1.2289181086089229e-11, "38728": -2.221679606009275e-09, "49100": 2.7527056190024267e-14, "46145": -1.30053388147644e-11, "29977": -5.374670401215553e-07, "26680": -3.368487771481394e-21, "26097": 5.867238428436394e-13, "30397": -5.543856532312929e-09, "1662": -4.324281275940034e-18, "14502": 1.1627277135848999e-05, "6797": 6.309736804224752e-19, "10738": -1.7438387658330612e-10, "35904": 1.6446365103117698e-16, "6992": -4.832989536225796e-08, "35756": -3.7503639759961515e-10, "47892": -5.590919256210327e-06, "6459": 2.5684790405655632e-15, "30188": 7.86313178672139e-21, "34670": -5.1277138481964356e-11, "18865": -2.5712407659739255e-08, "18190": -3.135822117328644e-06, "16793": -1.4059917248232524e-11, "24774": 1.1063655465841292e-06, "16757": -1.3415272114798427e-08, "30752": -1.4882882125675678e-07, "36239": -5.047724698670209e-09, "42646": 3.664815295678636e-13, "13937": -1.3425176439341157e-09, "34140": 5.6264889240264896e-06, "23604": 1.1010501384735108e-05, "14841": -7.17618130147457e-08, "4585": -2.138964831829071e-07, "11569": -3.5144895315170286e-07, "5704": 1.044032937771434e-23, "45178": -6.607274826819776e-11, "36647": 1.991508062928915e-08, "38960": -1.627472556720022e-11, "13563": 8.242683412268e-22, "15964": 6.473653316497803e-06, "48413": 6.909631562557552e-23, "34271": -2.1875652670860292e-06, "22752": -2.3556049790613135e-21, "27082": -3.610747175267318e-26, "31438": -1.3983488082885743e-05, "49226": -8.134245872497559e-08, "4573": -4.975352574376757e-14, "37499": 1.1046826839447021e-08, "9532": -5.205180868506432e-07, "26181": 1.1619871287393836e-13, "39323": -2.895291894674301e-08, "24904": -1.2923064059577882e-09, "33636": -2.497735433280468e-08, "29715": -3.2064368133433164e-09, "45357": -7.537865712947678e-11, "17193": -1.753673927851196e-11, "15590": -8.074092329479754e-10, "22687": -3.333208042022306e-11, "8119": 5.2659010485456293e-14, "4616": 6.809892738601775e-13, "22416": -5.228635018283967e-12, "41733": 1.371703319819062e-11, "24336": -2.7831418439745903e-07, "36315": -8.157918500728557e-12, "6385": -1.2173610925674438e-06, "13688": -3.172473050653934e-08, "33419": 1.8202856183052064e-06, "11375": -1.026419922709465e-07, "47637": -8.311441342812031e-10, "3212": -4.237625197576686e-19, "4683": 4.849241327928422e-25, "29868": -1.0762908641481773e-09, "47596": -3.413243964314461e-07, "22655": -2.082355087623e-08, "34476": -5.081919880467467e-12, "31757": -1.0000594854354858e-05, "47929": -9.298599366047711e-12, "3493": -4.628898203372956e-06, "35015": -1.7518125241622327e-08, "1933": -2.310611307621002e-08, "29116": -9.377939568366855e-10, "25863": -4.17645467678085e-09, "17112": -4.417311356519349e-10, "30962": -1.152836624532938e-07, "45735": -3.9094826206564906e-10, "23520": -1.7999429255723954e-08, "27558": -6.511203944683075e-08, "49207": -1.3221237063407898e-06, "13702": -3.5727338399738074e-09, "14435": -2.975522875785828e-06, "1611": -1.100967638194561e-08, "14109": 6.08392246067524e-08, "45363": -8.532893843948841e-10, "15442": 2.3771826818119734e-12, "46881": -2.9443317907862366e-09, "42007": -6.459867581725121e-09, "11446": 1.0734103374627742e-20, "1233": 1.4125073328614235e-07, "27834": 1.0479042763730794e-17, "18817": -5.40350079536438e-06, "18623": -7.190660107880831e-09, "31859": -2.2752343118190765e-06, "46254": 2.1109180450439453e-05, "19637": -3.4777280234266074e-10, "6273": -1.1647646874189376e-06, "33900": 4.457186640713547e-19, "33837": -1.4307934790849686e-07, "5041": -4.4134198687970635e-08, "19776": -1.2364691495895385e-06, "17140": -3.146503120660782e-07, "34053": -1.1440736055374145e-06, "15596": 1.0946441888809205e-05, "25178": 4.5427611894410804e-13, "9633": -5.496994853019715e-06, "29126": 3.266309201717377e-07, "7364": -7.778399158269167e-08, "38778": 4.307022674707867e-18, "30442": -1.1857394874095916e-06, "39558": 5.023484015905876e-26, "18814": -1.0847996454685927e-08, "34634": -3.826972260867478e-11, "47448": -1.723344810307026e-07, "44782": -6.101357564330101e-07, "25356": -3.8130518078105525e-10, "4640": -6.265751435421407e-09, "8350": -1.2659104413614842e-11, "33658": -1.1936277151107787e-06, "37491": 9.45092337722997e-15, "29359": -1.5746967619634232e-10, "25061": -3.673377796076238e-10, "41552": 1.117464853450656e-08, "29854": -1.078285090625286e-07, "23675": 1.1676369506691264e-17, "23614": 5.234010517597199e-07, "49436": 1.070919394493103e-05, "21407": 7.181698720160057e-12, "49051": -5.247698863968253e-09, "20462": -1.1405426630517467e-09, "45983": 1.5796808838786092e-12, "46169": -1.8451237338013016e-10, "13345": 9.80568528175354e-07, "28065": 4.27250973880291e-07, "48706": -1.297252019867301e-09, "33782": -4.372639523353428e-09, "11674": -4.1263460843765644e-11, "39948": -3.0988894868642094e-08, "20748": 6.8357431888580325e-06, "49695": -7.923772931098938e-07, "13732": -1.0332099918741732e-10, "27990": 3.0035841464996336e-06, "17966": -1.6697933713116407e-21, "41462": -2.2687490563839675e-08, "9498": -8.204820333048701e-09, "39920": 1.6847941279411317e-06, "21194": 6.5085309324786065e-09, "4353": -1.3145795091986657e-07, "3685": -1.0903008282184601e-07, "6780": -2.1032731980085374e-07, "3095": -4.4352348893880843e-07, "15583": -3.3396039479800223e-21, "15039": 3.3228130291718117e-12, "6432": -2.6483384374387243e-14, "7009": 1.699558549450586e-16, "33075": 6.172302365303039e-07, "27554": -3.842637874562626e-15, "30494": 2.210977375507355e-06, "28556": -8.806084394454956e-06, "49563": -2.0118707418441774e-06, "8595": -3.157342871418223e-10, "7286": 3.42742648702865e-24, "49872": 1.245741080492735e-07, "49443": 5.06075631501548e-20, "41761": -1.6627386503387242e-09, "17701": 1.1391603946685792e-05, "11209": -1.1353793144226074e-05, "38293": 5.597998193468401e-18, "32473": -8.550645411014557e-07, "25810": -7.488910108804702e-07, "31331": -2.1871855854988098e-06, "8918": -1.0426326480228454e-09, "13244": 5.069546990032569e-25, "28094": -1.8318278715014459e-07, "38597": -3.199845924973488e-07, "17042": 7.651969335942255e-16, "8851": -4.840246438980103e-06, "44925": 6.99738533782579e-14, "49606": 1.544013804614594e-18, "49629": -1.169020663691761e-18, "5429": 1.0653081708607553e-19, "38153": 7.105481461830508e-22, "36149": -3.4244853304699065e-09, "43998": 5.060412888724386e-13, "28596": -8.34876298904419e-08, "47642": -2.2129202989162878e-10, "34909": -7.651888579130173e-07, "17281": -8.343435911228881e-10, "26605": -2.9007557895965876e-09, "42695": 4.4868094846606256e-10, "46871": 5.0278079477550366e-14, "12381": -1.5514895494561642e-09, "19537": 2.976243695940184e-15, "23402": 9.117502308697567e-15, "32827": 2.140777572573471e-17, "1482": 1.3576098578660378e-16, "40943": 2.2650659126099983e-15, "32542": -1.125313574448228e-08, "1192": 3.5197927905628036e-16, "32434": -4.340977668762207e-06, "18471": -3.90075147151947e-09, "49304": 5.869600772857666e-06, "37584": -1.1575648386497051e-11, "19032": -1.1849294878629735e-12, "17598": -5.5800103582441804e-08, "21161": -7.58867198601365e-08, "35852": -1.3109753131866454e-05, "21265": -1.89954857887642e-11, "575": -6.314584519714117e-08, "45871": 1.0589451537867945e-15, "21914": -1.1178283020853996e-08, "47654": -3.007898572832346e-08, "11547": 4.751383066177368e-06, "27053": -2.6495324447751045e-07, "38259": 9.095911584968298e-20, "34756": -1.3885823078453541e-07, "2017": -4.1954070329666134e-06, "2598": -5.706743966271688e-15, "37159": -3.083475488829812e-16, "47429": -1.0998214747814927e-11, "37602": -1.0604265844449401e-08, "2062": 7.0744138956069945e-06, "17234": -2.3690634407103062e-08, "41648": -7.426191004924476e-09, "27637": -2.569587086327374e-09, "28089": 1.2193130949356147e-13, "9333": 1.5375825612728988e-15, "14847": -1.6397600993514062e-07, "7257": -3.890575608238578e-09, "27702": -3.169653609802481e-11, "2673": -4.9469690566184e-11, "1190": -2.2697076201438903e-08, "37432": -2.6263619474775622e-11, "19411": -3.2757334411144256e-07, "6080": -5.98871149122715e-09, "19787": -3.724816488102078e-08, "22549": 6.137590435884022e-16, "34499": -2.623440377647057e-10, "45893": -1.9561469554901123e-06, "44947": 4.194872379302979e-06, "32807": -2.8186780127725796e-11, "42307": -2.1020448184572162e-09, "44516": -1.3325723120942712e-08, "7090": -3.621013020165265e-09, "25546": 1.8782773736347736e-12, "1469": -8.293755352497101e-08, "31215": 4.6508148149175014e-20, "24545": 2.068610340356827e-06, "49453": -2.6654744148254394e-06, "43162": -4.4962912797927854e-06, "43848": -5.236864672042429e-09, "48789": 4.336071057764457e-14, "35980": -1.1162342503666878e-07, "43783": -3.875602781772614e-06, "16331": -1.217249557375908e-06, "18511": 8.810746669769288e-07, "25996": 2.2366453777067364e-10, "1843": -1.557576353661716e-08, "20407": -5.3119808435440064e-08, "15939": -5.418340563774109e-06, "22824": -2.1576830744743345e-06, "30348": 7.518663968065033e-23, "17204": -5.0431846199128216e-17, "27049": 7.765735387802124e-06, "24962": 2.509691519662738e-08, "15606": -3.8477897178381683e-08, "47681": 1.6439530625689258e-13, "40062": -1.690066419541836e-07, "25260": -2.3184806108474732e-07, "29893": -6.812343781348318e-10, "7297": -2.141101658344269e-07, "14095": -5.96159623403314e-18, "36771": 4.103283863514662e-09, "28904": 4.5497952072537374e-14, "11298": -1.5920503804167651e-15, "38838": -1.4020362471001136e-12, "40158": -1.2032843381166459e-06, "30288": -7.65201210975647e-06, "161": -5.8079540394828655e-11, "19567": -1.4228789950720966e-09, "34010": -6.154447793960572e-08, "32687": 1.1076640586821625e-21, "17859": -1.1725108197424561e-09, "48466": -1.2281100580935344e-13, "37304": 1.191357970237732e-05, "25587": -1.5152007426522118e-15, "19928": -2.6996657252311708e-06, "6573": -1.5976604572642827e-12, "2401": 4.1623280822022935e-13, "8013": -1.2806156277656554e-06, "27760": -5.0108099821954965e-09, "44160": -4.985432326793671e-07, "18485": -3.2546448707580564e-06, "7820": 7.790162044329917e-12, "3907": -1.9412444089539348e-09, "32997": 5.406426265835762e-08, "25915": 3.189346492290497e-06, "9545": -1.4545295387506485e-07, "26943": -5.276262527036868e-24, "20570": -6.508925025627832e-12, "35384": -1.727593189571053e-10, "33398": -1.4098701067268847e-07, "22536": -2.846513092517853e-06, "28391": 2.5134169745477664e-15, "49079": 1.0086867958307265e-06, "23493": -1.2861036520916968e-09, "4527": -7.117351196939126e-10, "20977": 1.3681823686148565e-18, "15790": -6.175622547743842e-10, "27766": 3.168301732081602e-16, "14000": -7.009552419185638e-07, "28476": -1.2424448505043983e-07, "12859": -2.2715149680152535e-09, "38038": -1.3456696178764105e-08, "7360": 3.957897424697876e-06, "21839": -1.5157323787207134e-11, "25819": -1.0515932808630168e-09, "37955": -1.4385449467226863e-08, "29701": -1.878073518923884e-13, "18395": 5.769642029918032e-11, "22702": -5.131842499395134e-11, "7175": -3.754708170890808e-07, "34126": -1.411592960357666e-06, "43221": -5.0923119943036e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_124.json <==
{"20228": -2.8407657146453858e-05, "24631": -1.2867548502981663e-08, "21481": 7.46247952321255e-14, "31601": -2.624063566327095e-07, "21027": -6.856104391772532e-11, "7756": 3.853400945663452e-06, "15003": -2.7643927751341834e-11, "10962": -3.701538313180208e-08, "37208": -2.0954194042133167e-10, "1713": 7.57411498852889e-12, "25435": 2.0186607837677e-05, "10196": -6.059333099983633e-09, "8919": -2.1805699914693833e-07, "40058": -4.719802236650139e-09, "1597": -3.259008517488837e-09, "18522": -8.752169822212607e-16, "44492": -9.118521120399237e-09, "48083": -5.74369765818119e-07, "12260": -3.050043247640133e-08, "7314": -5.991642363369465e-08, "35031": -6.266472488641739e-07, "17309": -2.0340248942375183e-07, "6094": -1.9964562670793383e-09, "19429": -3.807624011642474e-12, "38589": 1.914154927362688e-10, "23": -8.067022463364993e-12, "11185": -1.7599693092051893e-09, "17000": -7.348739542067051e-08, "31999": -7.720816938672214e-10, "31002": -3.549635037779808e-07, "5762": 3.834169174645949e-20, "19308": -2.0229624584317208e-07, "16780": -2.2812678253103514e-11, "36171": -3.142402071626686e-23, "31110": -4.845773801207542e-09, "5943": 4.2680661782590335e-15, "22617": -1.33054256439209e-06, "46077": -2.3278666320958318e-17, "39120": 1.4298393198608483e-18, "24076": -1.4221861958503722e-07, "49558": -1.4365912193170516e-12, "12596": -9.769143164157868e-07, "2215": -3.084090421907604e-09, "38964": 3.4506242722272875e-07, "1966": -1.9252005964517593e-07, "36951": -1.4162716269493104e-06, "19437": 1.36894611202365e-13, "47182": -3.84763240814209e-06, "24183": -3.849467495456338e-08, "28182": 1.0721721362301484e-18, "5267": -3.236340880393982e-06, "41565": 9.468206112802496e-19, "35684": -1.4237487316131592e-06, "46765": -1.8907088815467432e-10, "20211": 3.945209681987762e-06, "25201": 4.475112294621831e-16, "46364": 8.070846768681861e-16, "45205": -2.7435000520199538e-08, "12684": -5.283466540277004e-08, "41732": -4.908957332372665e-07, "17423": 4.399803280830383e-07, "31279": -1.6664506401866674e-08, "8492": -2.1555929561145606e-09, "40686": 4.3932277709245683e-07, "46925": -1.5322624676628038e-10, "25999": -1.8318203510716558e-08, "46650": -7.403372137559927e-12, "40125": -7.572780847549438e-06, "8943": -7.1024644374847415e-06, "13639": -1.06046749278903e-07, "7734": -5.552112156692601e-12, "34508": 2.0997604727745057e-06, "36350": -6.548981182277202e-09, "27458": -1.3367175415623933e-09, "29134": -7.616929709911346e-08, "42936": -6.341444986901479e-11, "11653": -1.1100798845291138e-07, "20870": 6.872080266475678e-09, "1922": 1.0046003526292818e-25, "18920": 5.65043172142482e-22, "45577": 8.618407772382e-19, "21611": 7.061543350062038e-14, "49456": -7.973153515195008e-12, "40837": 7.4491780996322636e-06, "40222": -3.425472602248192e-07, "23347": -3.034299993487366e-12, "21127": -1.7437010933470438e-25, "41422": -1.5411157608032228e-05, "14911": -4.070006252732128e-10, "20183": 5.08161221435266e-16, "34100": -1.8017497495748102e-10, "33297": 6.578557698588839e-14, "22363": 4.26530216853481e-20, "9062": -1.8597161215438973e-11, "45657": -3.742889687418938e-07, "2267": -4.9929559463635085e-09, "17786": -1.3281362131237984e-07, "8820": -5.721691995859146e-08, "13390": 3.56333157425226e-16, "3170": 1.7486606538295745e-06, "41357": -6.629494484513998e-08, "18491": 4.623877642535509e-19, "38132": 9.011512398719787e-06, "13939": -9.470627446717117e-11, "46700": -1.9933780431747436e-05, "30148": 5.295794835546986e-10, "8072": -1.0259212926030159e-07, "24269": -4.742908640764654e-10, "15692": -2.33579294217634e-11, "10792": -9.755283244885505e-09, "19872": 9.430731751081112e-13, "40248": -2.9292430554050954e-10, "14046": 3.0569054274910803e-28, "45091": -6.493839025497436e-06, "13882": -1.2991512194275855e-07, "8715": 9.173733300782415e-16, "35304": -4.518470814218745e-10, "30572": -6.997440941631794e-08, "21243": 4.772695660903992e-13, "21890": -1.30523145198822e-07, "7526": -1.9630223512649536e-06, "45652": -2.373779134359211e-09, "1730": -1.8990291209775022e-10, "44601": -1.4139607548713685e-06, "16527": -1.222146168988747e-16, "6354": -6.531475946758292e-12, "36162": 3.847623348236084e-05, "18788": -1.7546304734423756e-08, "22216": -1.1672306754917372e-10, "48347": -4.54504519701004e-06, "46331": 1.1846670866511033e-15, "34579": 2.146222088938998e-16, "11930": -1.19931623339653e-07, "37341": -2.0438918727450075e-09, "11650": -1.1495781689882278e-06, "13355": 5.001605145572516e-22, "28158": -3.3209105367859595e-11, "44220": 1.3610925842617253e-20, "31854": -2.1409355103969573e-08, "30459": 8.1231121386177445e-22, "17168": 8.35722741010514e-16, "43732": -4.7943630488589404e-09, "3065": 1.2425347231328487e-08, "19079": 3.959745168685913e-08, "13730": 1.327043807957881e-18, "27688": -4.879691638052464e-08, "41804": -3.3317404449917374e-09, "7532": 3.6113829076723015e-19, "14887": -2.4783588014543056e-08, "7473": -5.049757601227611e-10, "47479": 8.984278707276084e-18, "16472": -3.291607368737459e-08, "46655": -1.2479828298091888e-06, "47978": 4.0485811233520505e-06, "40785": 1.1853086837509877e-19, "40609": -3.3144566952136854e-16, "39781": -3.184080924256705e-11, "40392": 3.894180655479431e-06, "33438": -2.618230632300822e-15, "13489": -2.7474837843328714e-08, "14317": 2.973524570465088e-05, "25849": -3.028729930520058e-08, "12275": -1.2478918069973588e-08, "43597": -4.4688058551400897e-11, "41263": -1.4623255729675294e-05, "42941": 1.4615359944609615e-22, "40675": 7.778798043727875e-07, "1776": -7.904603194219817e-13, "11580": 1.7894930839538575e-05, "23448": -1.226195422532328e-11, "38728": -2.2108948905952277e-09, "49100": 2.747121641277772e-14, "46145": -1.2939094631292391e-11, "29977": -5.299779772758484e-07, "26680": -3.316716853047415e-21, "26097": 5.895714849657452e-13, "30397": -5.544479936361313e-09, "1662": -4.404622825325555e-18, "14502": 1.1536424160003662e-05, "6797": 6.503463403657178e-19, "10738": -1.775488635757938e-10, "35904": 1.704898722199033e-16, "6992": -4.427120089530945e-08, "35756": -3.811814531218261e-10, "47892": -5.6806045770645145e-06, "6459": 2.570593460315962e-15, "30188": 7.93743139927217e-21, "34670": -5.1301190069352744e-11, "18865": -2.7423629071563483e-08, "18190": -3.339797854423523e-06, "16793": -1.4038088238521595e-11, "24774": 1.1130756884813308e-06, "16757": -1.3387532671913505e-08, "30752": -1.6485702246427536e-07, "36239": -5.15976280439645e-09, "42646": 3.6690789073645647e-13, "13937": -1.3280851999297738e-09, "34140": 5.598678588867187e-06, "23604": 1.0928916931152343e-05, "14841": -6.941929925233125e-08, "4585": -2.1028317511081695e-07, "11569": -3.5019926726818084e-07, "5704": 1.0601265637692657e-23, "45178": -6.599124390049837e-11, "36647": 1.9443274941295385e-08, "38960": -1.6239412161667132e-11, "13563": 8.121778723470309e-22, "15964": 6.562209129333496e-06, "48413": 7.11632000939679e-23, "34271": -2.3115098476409914e-06, "22752": -2.3247962731873067e-21, "27082": -3.596935116962887e-26, "31438": -1.3775235414505004e-05, "49226": -8.095389232039452e-08, "4573": -4.667108921552199e-14, "37499": 1.0747279739007355e-08, "9532": -5.369610711932182e-07, "26181": 1.1602574900848594e-13, "39323": -2.9157060198485853e-08, "24904": -1.314140681643039e-09, "33636": -2.500083763152361e-08, "29715": -3.1254562782123685e-09, "45357": -7.521018687839387e-11, "17193": -1.7554939404362814e-11, "15590": -8.097894169623032e-10, "22687": -3.327770627947757e-11, "8119": 5.230943678213862e-14, "4616": 6.803332297522502e-13, "22416": -5.141022256793804e-12, "41733": 1.344000793324085e-11, "24336": -2.8863757848739623e-07, "36315": -8.139248848237913e-12, "6385": -1.2160183489322662e-06, "13688": -3.0452655628323555e-08, "33419": 1.799408495426178e-06, "11375": -1.0234243236482143e-07, "47637": -8.16594620118849e-10, "3212": -4.0788952890193767e-19, "4683": 4.847890697084488e-25, "29868": -1.0577026114333421e-09, "47596": -3.628129884600639e-07, "22655": -2.0659947767853737e-08, "34476": -5.0671269491431304e-12, "31757": -9.954100847244263e-06, "47929": -9.316386240243446e-12, "3493": -4.610665142536163e-06, "35015": -1.6752840019762516e-08, "1933": -2.497846260666847e-08, "29116": -9.562108607497067e-10, "25863": -4.180693940725177e-09, "17112": -4.428979445947334e-10, "30962": -1.148261409252882e-07, "45735": -3.8800644688308237e-10, "23520": -1.750021590851247e-08, "27558": -6.510197184979916e-08, "49207": -1.308378279209137e-06, "13702": -3.6061197170056405e-09, "14435": -2.9981541633605957e-06, "1611": -1.111239893361926e-08, "14109": 6.046710535883904e-08, "45363": -8.496745431330055e-10, "15442": 2.3886474309620097e-12, "46881": -2.9484444530680774e-09, "42007": -6.412125658243895e-09, "11446": 1.0794940457273099e-20, "1233": 1.38452360406518e-07, "27834": 1.0518452428498471e-17, "18817": -5.404613614082336e-06, "18623": -7.185289287008345e-09, "31859": -2.3036834597587584e-06, "46254": 2.0854933261871338e-05, "19637": -3.469647344900295e-10, "6273": -1.1688549816608428e-06, "33900": 4.395796742015165e-19, "33837": -1.4153743162751198e-07, "5041": -4.397421609610319e-08, "19776": -1.3639399409294128e-06, "17140": -3.143627569079399e-07, "34053": -1.1185500770807267e-06, "15596": 1.0495680570602417e-05, "25178": 4.549803378495199e-13, "9633": -5.514792799949646e-06, "29126": 2.490136027336121e-07, "7364": -8.135734125971794e-08, "38778": 4.319235399029287e-18, "30442": -1.186981201171875e-06, "39558": 4.4390207325164246e-26, "18814": -1.082489499822259e-08, "34634": -3.797284989559557e-11, "47448": -1.7157487571239473e-07, "44782": -6.137476861476899e-07, "25356": -3.780179031309672e-10, "4640": -6.2763987807556985e-09, "8350": -1.2867802752225544e-11, "33658": -1.1977222561836243e-06, "37491": 8.979008647713727e-15, "29359": -1.5475638065254316e-10, "25061": -3.6835983337368816e-10, "41552": 6.765350699424744e-09, "29854": -1.0813051834702491e-07, "23675": 1.1538837376909306e-17, "23614": 5.219825357198715e-07, "49436": 1.1194913387298584e-05, "21407": 7.266696684382623e-12, "49051": -5.067029851488769e-09, "20462": -1.1287193046882748e-09, "45983": 1.569838161685766e-12, "46169": -1.8415898011880926e-10, "13345": 9.72420796751976e-07, "28065": 4.041163623332977e-07, "48706": -1.3103202218189836e-09, "33782": -4.361704923212528e-09, "11674": -4.128065484110266e-11, "39948": -3.1488765962421896e-08, "20748": 7.286528944969177e-06, "49695": -7.956429570913315e-07, "13732": -1.0338176252844278e-10, "27990": 3.0052179098129273e-06, "17966": -1.657442042753897e-21, "41462": -2.243597060441971e-08, "9498": -9.86329629085958e-09, "39920": 1.6807165741920472e-06, "21194": 6.67450251057744e-09, "4353": -1.306883990764618e-07, "3685": -1.0818258859217166e-07, "6780": -2.1394256502389907e-07, "3095": -4.4778451323509216e-07, "15583": -3.559388086666628e-21, "15039": 3.308702503090899e-12, "6432": -2.703047119467783e-14, "7009": 1.6988905074399874e-16, "33075": 6.026057898998261e-07, "27554": -3.7570790922814016e-15, "30494": 2.066277861595154e-06, "28556": -9.239511489868165e-06, "49563": -2.012738436460495e-06, "8595": -3.174231824232265e-10, "7286": 3.4229571267814496e-24, "49872": 1.2629937380552292e-07, "49443": 5.039851541877244e-20, "41761": -1.6519833297934384e-09, "17701": 1.1507456302642823e-05, "11209": -1.0693297386169434e-05, "38293": 5.582451276416045e-18, "32473": -8.618952333927154e-07, "25810": -7.616859674453735e-07, "31331": -2.2950151562690735e-06, "8918": -1.045919125317596e-09, "13244": 4.827416361336666e-25, "28094": -1.8361875787377358e-07, "38597": -3.0138436704874037e-07, "17042": 7.57007373453078e-16, "8851": -4.827016294002533e-06, "44925": 6.872245883471351e-14, "49606": 1.555570044520574e-18, "49629": -1.1704923326156386e-18, "5429": 1.0616799899344862e-19, "38153": 7.316168996059194e-22, "36149": -3.4188287099823357e-09, "43998": 5.089442112193864e-13, "28596": -8.241713047027588e-08, "47642": -2.16388471017126e-10, "34909": -7.886102795600891e-07, "17281": -8.342458750121296e-10, "26605": -2.89148127194494e-09, "42695": -6.625673267990351e-10, "46871": 6.858587475733203e-14, "12381": -1.5433334920089691e-09, "19537": 2.979754498699805e-15, "23402": 9.113452215103735e-15, "32827": 2.14274431531436e-17, "1482": 1.344827374460955e-16, "40943": 2.260630849182377e-15, "32542": -1.1409391881898046e-08, "1192": 3.4936921411432564e-16, "32434": -4.4906258583068845e-06, "18471": -3.852635563816875e-09, "49304": 5.952898263931274e-06, "37584": -1.1706047189363744e-11, "19032": -1.193227348039727e-12, "17598": -5.71937020868063e-08, "21161": -7.637732662260532e-08, "35852": -1.3032870292663575e-05, "21265": -1.873333758339868e-11, "575": -6.298457272350788e-08, "45871": 1.0625052920820722e-15, "21914": -1.1162018636241556e-08, "47654": -2.9686861671507357e-08, "11547": 4.827352166175842e-06, "27053": -2.640478312969208e-07, "38259": 9.042085182269129e-20, "34756": -1.4047996141016484e-07, "2017": -4.336267113685608e-06, "2598": -5.880052000861724e-15, "37159": -3.1201631556232457e-16, "47429": -1.101003590520122e-11, "37602": -1.0588173754513263e-08, "2062": 7.122504115104675e-06, "17234": -2.3291856050491334e-08, "41648": -7.331050001084804e-09, "27637": -2.5630678283050655e-09, "28089": 1.2211874178547078e-13, "9333": 1.5584131207724284e-15, "14847": -1.645839773118496e-07, "7257": -3.918214351870119e-09, "27702": -3.189881454090937e-11, "2673": -4.939272912451997e-11, "1190": -2.2806497290730476e-08, "37432": -2.659176061570179e-11, "19411": -3.2504186034202574e-07, "6080": -5.961423739790917e-09, "19787": -3.681940957903862e-08, "22549": 7.241202082397535e-16, "34499": -2.6294281269656494e-10, "45893": -1.9859790802001954e-06, "44947": 4.135174751281739e-06, "32807": -2.8412996471161023e-11, "42307": -2.0844241953454913e-09, "44516": -1.330931205302477e-08, "7090": -3.63546481821686e-09, "25546": 1.871550949772427e-12, "1469": -8.31199437379837e-08, "31215": 4.6850921207105145e-20, "24545": 2.064382582902908e-06, "49453": -2.672003507614136e-06, "43162": -4.673846364021301e-06, "43848": -5.1451788749545814e-09, "48789": 4.8733070912021505e-14, "35980": -1.127040944993496e-07, "43783": -3.869043886661529e-06, "16331": -1.270892322063446e-06, "18511": 8.799973130226135e-07, "25996": 2.6529414753895254e-10, "1843": -1.551578170619905e-08, "20407": -5.2667465060949325e-08, "15939": -5.322390794754028e-06, "22824": -2.1653810143470764e-06, "30348": 7.552919998772692e-23, "17204": -5.156482879575819e-17, "27049": 8.054542541503906e-06, "24962": 2.746972255408764e-08, "15606": -3.828160697594285e-08, "47681": 1.6343870257173877e-13, "40062": -1.5842227265238763e-07, "25260": -1.4901235699653625e-07, "29893": -6.790448969695717e-10, "7297": -2.1050773561000823e-07, "14095": -4.153168694370768e-18, "36771": 4.120421654079109e-09, "28904": 4.562814126529702e-14, "11298": -1.5228927841004492e-15, "38838": -1.3895881068037852e-12, "40158": -1.1822335422039033e-06, "30288": -7.66678273677826e-06, "161": -5.789501756225945e-11, "19567": -1.3971679436508565e-09, "34010": -1.575474441051483e-07, "32687": 1.106814378756948e-21, "17859": -1.1706149234669283e-09, "48466": -1.236525903891561e-13, "37304": 1.2008790969848632e-05, "25587": -1.3343073868021804e-15, "19928": -2.703631520271301e-06, "6573": -1.597708347844673e-12, "2401": 4.154001231881921e-13, "8013": -1.278543472290039e-06, "27760": -5.0112977623939515e-09, "44160": -5.149788036942482e-07, "18485": -3.2565271854400636e-06, "7820": 6.7058647346129876e-12, "3907": -1.9811681704595683e-09, "32997": 2.4036262184381485e-08, "25915": 3.0282166600227356e-06, "9545": -1.4186231419444084e-07, "26943": -5.420608645854668e-24, "20570": -6.478314844571287e-12, "35384": -1.6759813661337831e-10, "33398": -1.438168715685606e-07, "22536": -2.884153425693512e-06, "28391": 2.507028196152561e-15, "49079": 9.383238852024079e-07, "23493": -1.2950150994583965e-09, "4527": -7.222640124382452e-10, "20977": 1.3693991145029282e-18, "15790": -6.176224997034296e-10, "27766": 3.1185470872330255e-16, "14000": -7.067106664180755e-07, "28476": -1.2349258176982404e-07, "12859": -2.2669389727525413e-09, "38038": -1.3539339415729046e-08, "7360": 3.929196298122406e-06, "21839": -1.5160917428147514e-11, "25819": -1.063652744051069e-09, "37955": -1.4360195491462945e-08, "29701": -1.859384113345186e-13, "18395": 5.6696294450375715e-11, "22702": -5.098886504129041e-11, "7175": -3.7766795605421065e-07, "34126": -1.407342553138733e-06, "43221": -5.037611572333845e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_128.json <==
{"20228": -2.8083384037017822e-05, "24631": -1.2892610393464565e-08, "21481": 7.336424800996611e-14, "31601": -2.65889335423708e-07, "21027": -6.853052582300734e-11, "7756": 3.7981444597244263e-06, "15003": -2.7629514534055488e-11, "10962": -3.6870292387902734e-08, "37208": -2.0832521840929986e-10, "1713": 7.634607186446373e-12, "25435": 2.0153725147247315e-05, "10196": -6.054939585737884e-09, "8919": -2.1301846951246263e-07, "40058": -4.737747367471456e-09, "1597": -3.2763555645942688e-09, "18522": -8.890253117010971e-16, "44492": -8.878905791789294e-09, "48083": -5.752084404230118e-07, "12260": -3.048781305551529e-08, "7314": -5.979282781481743e-08, "35031": -6.311429291963578e-07, "17309": -2.1092139184474945e-07, "6094": -1.9869592506438494e-09, "19429": -3.787427829138324e-12, "38589": 1.9358471035957335e-10, "23": -8.065268275458949e-12, "11185": -1.7622979066800326e-09, "17000": -7.36684538424015e-08, "31999": -7.73039209889248e-10, "31002": -3.54742594063282e-07, "5762": 3.7814108804932675e-20, "19308": -2.001374587416649e-07, "16780": -2.2756025828130077e-11, "36171": -3.162181614434054e-23, "31110": -4.857274470850825e-09, "5943": 4.261300201591211e-15, "22617": -1.3207049667835236e-06, "46077": -2.348052308143167e-17, "39120": 1.418519842604285e-18, "24076": -1.4215094968676567e-07, "49558": -1.434632252994561e-12, "12596": -9.811869263648986e-07, "2215": -3.1082326313480737e-09, "38964": 3.476310148835182e-07, "1966": -1.933230459690094e-07, "36951": -1.4017416536808013e-06, "19437": 1.3718310931665202e-13, "47182": -3.810606002807617e-06, "24183": -3.8550919853150844e-08, "28182": 1.0388964807785812e-18, "5267": -3.2236969470977783e-06, "41565": 9.539288440109719e-19, "35684": -1.4479966461658478e-06, "46765": -1.8922019080491737e-10, "20211": 3.957002460956573e-06, "25201": 4.434071165793085e-16, "46364": 8.054414774028018e-16, "45205": -2.7465939056128264e-08, "12684": -5.304827354848385e-08, "41732": -4.90395687520504e-07, "17423": 4.593434929847717e-07, "31279": -1.661591581068933e-08, "8492": -2.1464181190822274e-09, "40686": 4.353295266628265e-07, "46925": -1.5342387996497564e-10, "25999": -1.8347306177020073e-08, "46650": -7.409933004964842e-12, "40125": -7.67043650150299e-06, "8943": -7.172239422798156e-06, "13639": -1.0475936345756054e-07, "7734": -5.554743438551668e-12, "34508": 2.1004033088684082e-06, "36350": -6.61953235976398e-09, "27458": -1.3348052743822336e-09, "29134": -7.569970563054085e-08, "42936": -6.335557827696903e-11, "11653": -1.1170601472258568e-07, "20870": 6.236108019948006e-09, "1922": 1.0220095156873253e-25, "18920": 5.74294161589928e-22, "45577": 8.536674513982822e-19, "21611": 7.162074489031056e-14, "49456": -7.929618277557893e-12, "40837": 7.422918081283569e-06, "40222": -3.432704880833626e-07, "23347": -3.003337383233884e-12, "21127": -1.8031619700163953e-25, "41422": -1.5436975955963136e-05, "14911": -4.049716517329216e-10, "20183": 5.087956445049002e-16, "34100": -1.798909215722233e-10, "33297": 6.626535764553409e-14, "22363": 4.263265054296663e-20, "9062": -1.8570372048998252e-11, "45657": -3.733493760228157e-07, "2267": -5.067793535999954e-09, "17786": -1.292177475988865e-07, "8820": -5.6417309679090974e-08, "13390": 3.543447479881223e-16, "3170": 1.6835641860961914e-06, "41357": -6.671998184174299e-08, "18491": 4.762051755528851e-19, "38132": 8.798709511756897e-06, "13939": -9.444242095923983e-11, "46700": -1.9670780897140503e-05, "30148": 5.294558286550455e-10, "8072": -1.0278521105647087e-07, "24269": -4.722851736005396e-10, "15692": -2.325247351109283e-11, "10792": -9.781004628166557e-09, "19872": 9.437756887109573e-13, "40248": -2.908194801420905e-10, "14046": 3.1542988259383903e-28, "45091": -6.475626230239868e-06, "13882": -1.3125616125762462e-07, "8715": 9.207985068870884e-16, "35304": -4.935985271004028e-10, "30572": -6.948580965399742e-08, "21243": 4.774511097593858e-13, "21890": -1.2886302545666695e-07, "7526": -1.959889084100723e-06, "45652": -2.371120936004445e-09, "1730": -1.8951202946482226e-10, "44601": -1.4146940410137176e-06, "16527": -1.2282657529949503e-16, "6354": -6.929254823262454e-12, "36162": 3.851149559020996e-05, "18788": -1.8006052123382686e-08, "22216": -1.1615875337156467e-10, "48347": -4.544543623924255e-06, "46331": 1.183140946325878e-15, "34579": 2.1531196964241772e-16, "11930": -1.1962917633354664e-07, "37341": -2.0430964650586247e-09, "11650": -1.1454489827156068e-06, "13355": 4.976358600660662e-22, "28158": -3.344619244671776e-11, "44220": 1.3464166796593605e-20, "31854": -2.1469376515597104e-08, "30459": 7.980338117913132e-22, "17168": 7.942242002956235e-16, "43732": -4.799047310370952e-09, "3065": 1.2228243285790086e-08, "19079": 3.908935002982617e-08, "13730": 1.3336734331920869e-18, "27688": -5.201004445552826e-08, "41804": -3.322885895613581e-09, "7532": 3.5937734315120635e-19, "14887": -2.4656986352056264e-08, "7473": -5.034750938648358e-10, "47479": 8.999106798288081e-18, "16472": -3.311132546514273e-08, "46655": -1.241624355316162e-06, "47978": 4.04657244682312e-06, "40785": 1.1714568151513591e-19, "40609": -3.250703872748062e-16, "39781": -3.180963631166378e-11, "40392": 3.82668823003769e-06, "33438": -2.6133234465319787e-15, "13489": -2.751366700977087e-08, "14317": 2.984090328216553e-05, "25849": -3.051930805668235e-08, "12275": -1.250184839591384e-08, "43597": -4.4710500333167146e-11, "41263": -1.4626162052154541e-05, "42941": 1.5514533394595583e-22, "40675": 7.404480874538421e-07, "1776": -7.991602046786284e-13, "11580": 1.7924951314926146e-05, "23448": -1.225821733896737e-11, "38728": -2.211603132309392e-09, "49100": 2.737401416652574e-14, "46145": -1.2941052318637957e-11, "29977": -5.286934226751328e-07, "26680": -3.40847354994331e-21, "26097": 5.875747177697122e-13, "30397": -5.558477132581174e-09, "1662": -4.222205267703783e-18, "14502": 1.146508812904358e-05, "6797": 6.446714906696571e-19, "10738": -1.7418293282389642e-10, "35904": 1.8295680942470583e-16, "6992": -4.4733555987477306e-08, "35756": -3.820386700681411e-10, "47892": -5.823660492897033e-06, "6459": 2.564925216663738e-15, "30188": 7.825959745831136e-21, "34670": -5.110000529384706e-11, "18865": -2.640371210873127e-08, "18190": -3.341469764709473e-06, "16793": -1.4023264611751074e-11, "24774": 1.1519116163253783e-06, "16757": -1.3385822530835867e-08, "30752": -1.722123846411705e-07, "36239": -5.13267470523715e-09, "42646": 3.6764308930514746e-13, "13937": -1.315844419877976e-09, "34140": 5.607872009277344e-06, "23604": 1.0924544334411622e-05, "14841": -7.171012461185455e-08, "4585": -2.1004043519496918e-07, "11569": -3.5033863037824633e-07, "5704": 1.0567556993755356e-23, "45178": -6.600852884730557e-11, "36647": 1.942699309438467e-08, "38960": -1.6290161966026063e-11, "13563": 8.17872249858295e-22, "15964": 6.471577882766723e-06, "48413": 6.796105986568325e-23, "34271": -2.2886765003204348e-06, "22752": -2.349540223158973e-21, "27082": -3.610191817190043e-26, "31438": -1.38931143283844e-05, "49226": -8.07139091193676e-08, "4573": -4.5349475286116105e-14, "37499": 1.0837633162736893e-08, "9532": -5.34849688410759e-07, "26181": 1.1581729353338234e-13, "39323": -2.908496418967843e-08, "24904": -1.2870559294242411e-09, "33636": -2.491098828613758e-08, "29715": -3.134409780614078e-09, "45357": -7.496159469155827e-11, "17193": -1.754452341629076e-11, "15590": -8.091072959359735e-10, "22687": -3.3276032809226306e-11, "8119": 5.226198585006614e-14, "4616": 6.782931905036094e-13, "22416": -5.1382153287704565e-12, "41733": 1.3601018054032465e-11, "24336": -2.845846489071846e-07, "36315": -8.12785629022983e-12, "6385": -1.2176354229450225e-06, "13688": -2.9867237899452446e-08, "33419": 1.8248629570007323e-06, "11375": -1.025473140180111e-07, "47637": -8.18198750494048e-10, "3212": -4.2492993444689237e-19, "4683": 4.849278163315074e-25, "29868": -1.0595012281555682e-09, "47596": -3.5481784492731093e-07, "22655": -2.0781117491424085e-08, "34476": -5.062778996034467e-12, "31757": -9.962041974067689e-06, "47929": -9.327463885711041e-12, "3493": -4.615377783775329e-06, "35015": -1.665084040723741e-08, "1933": -2.7694064192473888e-08, "29116": -9.55718569457531e-10, "25863": -4.177246300969273e-09, "17112": -4.4226548197912054e-10, "30962": -1.1475867591798306e-07, "45735": -3.858821946778335e-10, "23520": -1.737985759973526e-08, "27558": -6.508410908281803e-08, "49207": -1.3069385290145874e-06, "13702": -3.634642926044762e-09, "14435": -3.0023327469825743e-06, "1611": -1.1056042276322842e-08, "14109": 6.113534327596426e-08, "45363": -8.542785508325324e-10, "15442": 2.396949412286631e-12, "46881": -2.9677036218345166e-09, "42007": -6.387927569448948e-09, "11446": 1.0814731382085695e-20, "1233": 1.39847956597805e-07, "27834": 1.0542105383093415e-17, "18817": -5.404260158538819e-06, "18623": -7.147361757233739e-09, "31859": -2.296726405620575e-06, "46254": 2.091900110244751e-05, "19637": -3.4665372368181127e-10, "6273": -1.1319677531719207e-06, "33900": 4.455117847443173e-19, "33837": -1.4167245477437973e-07, "5041": -4.430926404893398e-08, "19776": -1.3627710938453674e-06, "17140": -3.127161785960197e-07, "34053": -1.1217299103736877e-06, "15596": 1.0637962818145752e-05, "25178": 4.560346766879775e-13, "9633": -5.499528646469116e-06, "29126": 3.1369805335998534e-07, "7364": -8.127848617732525e-08, "38778": 4.2921970231507565e-18, "30442": -1.1892183125019074e-06, "39558": 4.829611136458059e-26, "18814": -1.0709944181144238e-08, "34634": -3.796692226387677e-11, "47448": -1.712292432785034e-07, "44782": -6.159285083413124e-07, "25356": -3.755046418518759e-10, "4640": -6.326851435005665e-09, "8350": -1.2812304248654983e-11, "33658": -1.1960317939519883e-06, "37491": 8.768312742546414e-15, "29359": -1.5388355677714572e-10, "25061": -3.649781865533441e-10, "41552": 6.695774500258267e-09, "29854": -1.0766411200165748e-07, "23675": 1.1385183160822488e-17, "23614": 5.313948541879654e-07, "49436": 1.1220941543579101e-05, "21407": 7.265978183568222e-12, "49051": -5.0557637587189674e-09, "20462": -1.1261655890848488e-09, "45983": 1.5473958114853304e-12, "46169": -1.8391900084679946e-10, "13345": 9.80638936161995e-07, "28065": 4.009149968624115e-07, "48706": -1.3039106852374972e-09, "33782": -4.405257350299508e-09, "11674": -4.141912086197408e-11, "39948": -3.1514409929513933e-08, "20748": 7.276145815849304e-06, "49695": -7.861460745334625e-07, "13732": -1.0331608791602775e-10, "27990": 3.0048102140426638e-06, "17966": -1.641113100415406e-21, "41462": -2.256772480905056e-08, "9498": -9.39311576075852e-09, "39920": 1.6844742000102996e-06, "21194": 6.638899212703109e-09, "4353": -1.3179246336221694e-07, "3685": -1.0892725549638271e-07, "6780": -2.1409139037132264e-07, "3095": -4.4080711901187897e-07, "15583": -3.3833034365200557e-21, "15039": 3.315605283660261e-12, "6432": -2.652050579143861e-14, "7009": 1.7001563351604076e-16, "33075": 6.15379884839058e-07, "27554": -3.794695668801751e-15, "30494": 2.116672694683075e-06, "28556": -9.281088709831237e-06, "49563": -2.018610090017319e-06, "8595": -3.172404831275344e-10, "7286": 3.4319666746158e-24, "49872": 1.219419948756695e-07, "49443": 5.0003493133490924e-20, "41761": -1.6536269686184824e-09, "17701": 1.1545811891555786e-05, "11209": -1.0802321434020996e-05, "38293": 5.570934880939904e-18, "32473": -8.559077978134155e-07, "25810": -7.616232335567474e-07, "31331": -2.2696669399738313e-06, "8918": -1.0438342724228278e-09, "13244": 4.937090493920967e-25, "28094": -1.834321580827236e-07, "38597": -3.0809495598077773e-07, "17042": 7.646176747311273e-16, "8851": -4.832340180873871e-06, "44925": 6.921256900938033e-14, "49606": 1.5703455517272063e-18, "49629": -1.1652331389274544e-18, "5429": 1.053149859935867e-19, "38153": 7.365455725677553e-22, "36149": -3.4114468144252896e-09, "43998": 5.066412001042408e-13, "28596": -8.285610005259514e-08, "47642": -2.1720306904171592e-10, "34909": -7.753012329339981e-07, "17281": -8.336274186149239e-10, "26605": -2.895105571951717e-09, "42695": 3.1666946597397327e-10, "46871": 4.244486984106288e-14, "12381": -1.5437018009833992e-09, "19537": 2.961422218561438e-15, "23402": 9.096030040289804e-15, "32827": 2.1519459391522443e-17, "1482": 1.3443731371187705e-16, "40943": 2.2568061308625433e-15, "32542": -1.1439661029726267e-08, "1192": 3.5302941125969766e-16, "32434": -4.548428654670716e-06, "18471": -3.841188736259937e-09, "49304": 5.953312516212463e-06, "37584": -1.1634057273113285e-11, "19032": -1.1765363439053545e-12, "17598": -5.737456493079662e-08, "21161": -7.578448392450809e-08, "35852": -1.310138463973999e-05, "21265": -1.8773679357764195e-11, "575": -6.318675354123116e-08, "45871": 1.0650805931655683e-15, "21914": -1.1184802278876304e-08, "47654": -2.9718545265495777e-08, "11547": 4.854336082935333e-06, "27053": -2.6331964880228044e-07, "38259": 8.969985737798842e-20, "34756": -1.4024844393134117e-07, "2017": -4.357652962207794e-06, "2598": -5.679068326713832e-15, "37159": -2.9739662121830434e-16, "47429": -1.0997516710631316e-11, "37602": -1.0574298212304712e-08, "2062": 7.1349012851715085e-06, "17234": -2.351737814024091e-08, "41648": -7.329175132326782e-09, "27637": -2.5641676620580255e-09, "28089": 1.221656908967361e-13, "9333": 1.5536280595362939e-15, "14847": -1.640717498958111e-07, "7257": -3.9116677362471815e-09, "27702": -3.218485289835371e-11, "2673": -4.939230620948365e-11, "1190": -2.2673956118524074e-08, "37432": -2.6326158604206285e-11, "19411": -3.2472826540470125e-07, "6080": -5.973270162940026e-09, "19787": -3.6755092442035675e-08, "22549": 5.673167491337949e-16, "34499": -2.628762922540773e-10, "45893": -1.9816353917121886e-06, "44947": 4.1707095503807064e-06, "32807": -2.8618785563594428e-11, "42307": -2.0892993779852986e-09, "44516": -1.3305465690791607e-08, "7090": -3.5357446176931264e-09, "25546": 1.8704935200730688e-12, "1469": -8.274041116237641e-08, "31215": 4.7132898475246104e-20, "24545": 2.0660334825515746e-06, "49453": -2.674489915370941e-06, "43162": -4.65442955493927e-06, "43848": -5.165966576896608e-09, "48789": 4.792235941408762e-14, "35980": -1.1302100494503975e-07, "43783": -3.8550364971160885e-06, "16331": -1.2664715945720674e-06, "18511": 8.80940705537796e-07, "25996": 2.0909188606310635e-10, "1843": -1.5531242825090886e-08, "20407": -5.2692596800625327e-08, "15939": -5.3216218948364256e-06, "22824": -2.1672587096691133e-06, "30348": 7.943680120142741e-23, "17204": -5.211312284481018e-17, "27049": 8.049969077110291e-06, "24962": 2.6903050020337104e-08, "15606": -3.839637618511915e-08, "47681": 1.636974822361026e-13, "40062": -1.6183365136384964e-07, "25260": -1.2965202331542968e-07, "29893": -6.836523971287534e-10, "7297": -2.1291803568601608e-07, "14095": -4.468397223414411e-18, "36771": 4.112645110581071e-09, "28904": 4.560278821230668e-14, "11298": -1.538449367899375e-15, "38838": -1.3893763650685287e-12, "40158": -1.2041769921779633e-06, "30288": -7.686710357666016e-06, "161": -5.7858210311678703e-11, "19567": -1.394120481563732e-09, "34010": -1.333220861852169e-07, "32687": 1.124207803282121e-21, "17859": -1.167819573311135e-09, "48466": -1.2309910424335158e-13, "37304": 1.202908754348755e-05, "25587": -1.3744058668940794e-15, "19928": -2.7043139934539795e-06, "6573": -1.6145978065651434e-12, "2401": 4.1703849262830775e-13, "8013": -1.2753869593143463e-06, "27760": -5.0116603961214425e-09, "44160": -5.186262354254723e-07, "18485": -3.2578271627426146e-06, "7820": 7.141759397200076e-12, "3907": -1.9732130749616773e-09, "32997": 3.4169768914580344e-08, "25915": 3.0250048637390136e-06, "9545": -1.434178464114666e-07, "26943": -5.246476787154599e-24, "20570": -6.4979428771039235e-12, "35384": -1.696835897746496e-10, "33398": -1.439478062093258e-07, "22536": -2.8870773315429688e-06, "28391": 2.495858242301807e-15, "49079": 1.0146331787109375e-06, "23493": -1.2922829773742705e-09, "4527": -7.254216325236484e-10, "20977": 1.3755333948695796e-18, "15790": -6.187318649608641e-10, "27766": 3.156616634747422e-16, "14000": -7.019653916358948e-07, "28476": -1.235652156174183e-07, "12859": -2.2691448975820094e-09, "38038": -1.3584677362814546e-08, "7360": 3.994816243648529e-06, "21839": -1.520693103884696e-11, "25819": -1.0643338464433328e-09, "37955": -1.4420512598007918e-08, "29701": -1.8413214064594285e-13, "18395": 5.890510692552198e-11, "22702": -5.085591965325875e-11, "7175": -3.7644889205694197e-07, "34126": -1.3852356374263764e-06, "43221": -5.037035180066596e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_132.json <==
{"20228": -2.7594356536865234e-05, "24631": -1.3026135275140404e-08, "21481": 7.222134890128018e-14, "31601": -2.8629496693611145e-07, "21027": -6.859681889181957e-11, "7756": 3.808861970901489e-06, "15003": -2.7700402824848423e-11, "10962": -3.7270765751600264e-08, "37208": -2.124068487319164e-10, "1713": 7.618332347192336e-12, "25435": 1.9699535369873046e-05, "10196": -6.072759279049933e-09, "8919": -2.2182494401931762e-07, "40058": -4.7358276788145304e-09, "1597": -3.3424131106585266e-09, "18522": -8.89390922020894e-16, "44492": -9.161633206531405e-09, "48083": -5.735752359032631e-07, "12260": -3.0456441454589364e-08, "7314": -5.968071054667235e-08, "35031": -6.375683099031448e-07, "17309": -2.1248236298561095e-07, "6094": -1.982947869691998e-09, "19429": -3.811032911471557e-12, "38589": 1.9241953850723803e-10, "23": -8.079093731794273e-12, "11185": -1.7643594765104352e-09, "17000": -7.349615916609763e-08, "31999": -7.797685248078778e-10, "31002": -3.6239199340343473e-07, "5762": 3.820486204416003e-20, "19308": -1.9975457340478896e-07, "16780": -2.275205588375684e-11, "36171": -3.125564396667863e-23, "31110": -4.9645849503576755e-09, "5943": 4.265678921200333e-15, "22617": -1.3148628175258637e-06, "46077": -2.6711978982907335e-17, "39120": 1.4172403485154806e-18, "24076": -1.4355067163705825e-07, "49558": -1.4372045598065598e-12, "12596": -9.806214272975922e-07, "2215": -3.1080734333954753e-09, "38964": 3.637763112783432e-07, "1966": -1.923452876508236e-07, "36951": -1.2792368233203888e-06, "19437": 1.3706370260990752e-13, "47182": -3.753768801689148e-06, "24183": -3.867986612021923e-08, "28182": 1.0507930246414499e-18, "5267": -3.2487958669662475e-06, "41565": 9.418061084698684e-19, "35684": -1.4259189367294312e-06, "46765": -1.907437399495393e-10, "20211": 3.971197605133057e-06, "25201": 4.4172603075320893e-16, "46364": 8.020317049384218e-16, "45205": -2.7945861220359803e-08, "12684": -5.2334340289235116e-08, "41732": -4.774453863501549e-07, "17423": 6.307262927293778e-07, "31279": -1.656343461945653e-08, "8492": -2.1500891307368872e-09, "40686": 4.030222073197365e-07, "46925": -1.538823198643513e-10, "25999": -1.8244853708893062e-08, "46650": -7.418507266265805e-12, "40125": -7.793604135513305e-06, "8943": -7.191606760025025e-06, "13639": -1.0215506888926029e-07, "7734": -5.556613587032188e-12, "34508": 2.108507752418518e-06, "36350": -6.6919787786901e-09, "27458": -1.3361920719034969e-09, "29134": -7.693100720643997e-08, "42936": -6.343104359984864e-11, "11653": -1.1187482625246048e-07, "20870": 5.630790255963802e-09, "1922": 1.0120927995214223e-25, "18920": 5.652740547950578e-22, "45577": 8.545836699966683e-19, "21611": 7.135706692196208e-14, "49456": -7.967029205246944e-12, "40837": 7.459721565246582e-06, "40222": -3.445570170879364e-07, "23347": -3.019938787929277e-12, "21127": -1.7712754498721831e-25, "41422": -1.5226693153381348e-05, "14911": -4.0358310798183085e-10, "20183": 5.09576617013785e-16, "34100": -1.8148599338019267e-10, "33297": 6.759472093165186e-14, "22363": 4.2461380481031813e-20, "9062": -1.8594764696899803e-11, "45657": -3.7537556141614915e-07, "2267": -4.557612701319158e-09, "17786": -1.3707778416574e-07, "8820": -5.499402992427349e-08, "13390": 3.527355491028672e-16, "3170": 1.6130000352859497e-06, "41357": -6.795208901166915e-08, "18491": 4.703881598469573e-19, "38132": 8.246853351593018e-06, "13939": -9.41247162700165e-11, "46700": -1.9697811603546144e-05, "30148": 5.242987390374765e-10, "8072": -1.0338939726352692e-07, "24269": -4.719471689895726e-10, "15692": -2.3148343188950094e-11, "10792": -9.783671703189611e-09, "19872": 9.508165277338776e-13, "40248": -2.905949259002227e-10, "14046": 3.22571913685348e-28, "45091": -6.480151414871216e-06, "13882": -1.3016216456890106e-07, "8715": 9.27281793017265e-16, "35304": -5.118447734275833e-10, "30572": -6.823399569839239e-08, "21243": 4.781895768246613e-13, "21890": -1.2925467453896999e-07, "7526": -1.9764243066310884e-06, "45652": -2.3776345187798144e-09, "1730": -1.8953878679894843e-10, "44601": -1.4107048511505127e-06, "16527": -1.2300438445578266e-16, "6354": -5.98503788751259e-12, "36162": 3.8532252311706545e-05, "18788": -1.780960010364652e-08, "22216": -1.1582096703932621e-10, "48347": -4.543987214565277e-06, "46331": 1.1819063783224948e-15, "34579": 2.1465614008508994e-16, "11930": -1.1881304904818535e-07, "37341": -2.0526077423710374e-09, "11650": -1.1361957341432572e-06, "13355": 4.9424068069823e-22, "28158": -3.343389607834979e-11, "44220": 1.3531842611496856e-20, "31854": -2.1475609391927718e-08, "30459": 8.024270011118068e-22, "17168": 8.130767586989052e-16, "43732": -4.835516447201371e-09, "3065": 1.2231660075485706e-08, "19079": 1.1182725429534912e-08, "13730": 1.331726477140846e-18, "27688": -5.0986618734896184e-08, "41804": -3.2695330446586013e-09, "7532": 3.5768083780180966e-19, "14887": -2.5335242971777917e-08, "7473": -5.012425390304997e-10, "47479": 8.975770972828589e-18, "16472": -3.29638784751296e-08, "46655": -1.2375004589557649e-06, "47978": 4.031245410442353e-06, "40785": 1.1737726879324472e-19, "40609": -3.2904394486887864e-16, "39781": -3.2026189273892667e-11, "40392": 3.890316784381867e-06, "33438": -2.594384151954898e-15, "13489": -2.8021386824548243e-08, "14317": 2.9550340175628663e-05, "25849": -3.057307098060846e-08, "12275": -1.2481589801609517e-08, "43597": -4.4797748159908225e-11, "41263": -1.4455991983413696e-05, "42941": 1.061679202458543e-22, "40675": 8.251692354679108e-07, "1776": -7.763193821119785e-13, "11580": 1.8014594316482543e-05, "23448": -1.2258911965545848e-11, "38728": -2.2162582899909465e-09, "49100": 2.7420059556249042e-14, "46145": -1.311126879954827e-11, "29977": -5.349534749984741e-07, "26680": -3.3707077918965884e-21, "26097": 5.840219330366381e-13, "30397": -5.558790289796889e-09, "1662": -4.075631976005467e-18, "14502": 1.1564502716064453e-05, "6797": 6.307955324530087e-19, "10738": -1.79830240085721e-10, "35904": 1.632111459870522e-16, "6992": -4.5637795701622966e-08, "35756": -3.804291191045195e-10, "47892": -5.784175992012024e-06, "6459": 2.563850243220145e-15, "30188": 7.873152186487408e-21, "34670": -5.153528945811558e-11, "18865": -2.6346887461841106e-08, "18190": -3.18144291639328e-06, "16793": -1.406028218298161e-11, "24774": 1.2091298401355744e-06, "16757": -1.3460469199344516e-08, "30752": -1.692696660757065e-07, "36239": -5.0498818745836615e-09, "42646": 3.666094627874372e-13, "13937": -1.2905981566291302e-09, "34140": 5.596957206726074e-06, "23604": 1.1092988252639771e-05, "14841": -7.297663018107414e-08, "4585": -2.1435409784317016e-07, "11569": -3.5022720694541933e-07, "5704": 1.0546996385654584e-23, "45178": -6.612691322516185e-11, "36647": 1.9579916261136532e-08, "38960": -1.6307991472785942e-11, "13563": 8.303120536543574e-22, "15964": 6.413397192955017e-06, "48413": 6.934073508887575e-23, "34271": -2.187061607837677e-06, "22752": -2.3586609151163297e-21, "27082": -3.5832478627645485e-26, "31438": -1.3932855129241944e-05, "49226": -8.141933009028434e-08, "4573": -4.917808382742805e-14, "37499": 1.1052900226786733e-08, "9532": -5.384117364883422e-07, "26181": 1.1558676682454915e-13, "39323": -2.894631354138255e-08, "24904": -1.2926949420943856e-09, "33636": -2.498983405530453e-08, "29715": -3.1828595092520116e-09, "45357": -7.519207429140806e-11, "17193": -1.754530217112915e-11, "15590": -8.080062252702191e-10, "22687": -3.3269452615058984e-11, "8119": 5.2667967764818966e-14, "4616": 6.839302102434886e-13, "22416": -5.215938472247217e-12, "41733": 1.3398296232480789e-11, "24336": -2.8028491884469987e-07, "36315": -8.125992962959572e-12, "6385": -1.229303628206253e-06, "13688": -3.054275410249829e-08, "33419": 1.8230149149894713e-06, "11375": -1.0304059833288192e-07, "47637": -8.268157398561016e-10, "3212": -4.2173279164682207e-19, "4683": 4.851476331169448e-25, "29868": -1.0722178558353334e-09, "47596": -3.5362940281629563e-07, "22655": -2.1018879488110543e-08, "34476": -5.067585675533337e-12, "31757": -9.970279932022095e-06, "47929": -9.257827287001419e-12, "3493": -4.645785391330719e-06, "35015": -1.7565188463777302e-08, "1933": -2.7656620368361472e-08, "29116": -9.405118180438876e-10, "25863": -4.17923292843625e-09, "17112": -4.4124004489276556e-10, "30962": -1.1509199626743793e-07, "45735": -3.893703978974372e-10, "23520": -1.756264711730182e-08, "27558": -6.52211206033826e-08, "49207": -1.3146282732486724e-06, "13702": -3.6422867560759187e-09, "14435": -3.0030053853988647e-06, "1611": -1.098096603527665e-08, "14109": 6.137255113571882e-08, "45363": -8.57627164805308e-10, "15442": 2.4060054215624405e-12, "46881": -2.9828373226337134e-09, "42007": -6.4185273367911574e-09, "11446": 1.0730733242288854e-20, "1233": 1.433166302740574e-07, "27834": 1.0439797897693336e-17, "18817": -5.364126563072204e-06, "18623": -7.1937392931431535e-09, "31859": -2.2880518436431886e-06, "46254": 2.106297492980957e-05, "19637": -3.4602198866195976e-10, "6273": -1.1837643384933472e-06, "33900": 4.466889572530934e-19, "33837": -1.4264827594161033e-07, "5041": -4.459960851818323e-08, "19776": -1.3031908869743346e-06, "17140": -3.152092546224594e-07, "34053": -1.1445094645023346e-06, "15596": 1.0971171855926514e-05, "25178": 4.534826203439479e-13, "9633": -5.489352345466614e-06, "29126": 3.367920219898224e-07, "7364": -8.033772930502891e-08, "38778": 4.343539959129894e-18, "30442": -1.1910854279994964e-06, "39558": 4.567381957581678e-26, "18814": -1.0735044488683343e-08, "34634": -3.80682786271791e-11, "47448": -1.7235828563570976e-07, "44782": -6.148913875222206e-07, "25356": -3.829468914773315e-10, "4640": -6.36378419585526e-09, "8350": -1.2749278539558872e-11, "33658": -1.192900985479355e-06, "37491": 8.684601926489677e-15, "29359": -1.5732040992588735e-10, "25061": -3.644339813035913e-10, "41552": 1.065679476596415e-08, "29854": -1.071457378566265e-07, "23675": 1.1293812022736271e-17, "23614": 5.366543680429459e-07, "49436": 1.0687776803970337e-05, "21407": 7.225509079944459e-12, "49051": -5.245644715614617e-09, "20462": -1.1386335245333613e-09, "45983": 1.522320474123262e-12, "46169": -1.8421394997858442e-10, "13345": 9.780673682689666e-07, "28065": 4.1444934904575347e-07, "48706": -1.2955775309819727e-09, "33782": -4.4112274190410975e-09, "11674": -4.153098871029215e-11, "39948": -3.122757654637098e-08, "20748": 6.600892543792725e-06, "49695": -7.853244990110398e-07, "13732": -1.0326803021598607e-10, "27990": 3.0121055245399476e-06, "17966": -1.6376761318830238e-21, "41462": -2.260338980704546e-08, "9498": -8.36043618619442e-09, "39920": 1.6801583766937255e-06, "21194": 6.58963224850595e-09, "4353": -1.3387197628617288e-07, "3685": -1.1021180078387261e-07, "6780": -2.1124254912137986e-07, "3095": -4.352466017007828e-07, "15583": -3.46535551812058e-21, "15039": 3.331322773192369e-12, "6432": -2.6952347020881008e-14, "7009": 1.7005986896467816e-16, "33075": 6.140867620706558e-07, "27554": -3.810483595323433e-15, "30494": 2.2260215878486635e-06, "28556": -8.934146761894226e-06, "49563": -2.0057594776153565e-06, "8595": -3.1744566513225434e-10, "7286": 3.4301484282318324e-24, "49872": 1.2812766246497631e-07, "49443": 5.0001960003856395e-20, "41761": -1.6669613250996918e-09, "17701": 1.1395033597946167e-05, "11209": -1.0764511823654176e-05, "38293": 5.567734316126727e-18, "32473": -8.573087304830551e-07, "25810": -7.579951733350754e-07, "31331": -2.1598917245864868e-06, "8918": -1.045326716848649e-09, "13244": 5.036960920659382e-25, "28094": -1.832004450261593e-07, "38597": -3.15244235098362e-07, "17042": 7.491291614813989e-16, "8851": -4.86582338809967e-06, "44925": 6.742238767287745e-14, "49606": 1.5372477054319267e-18, "49629": -1.1713789389421885e-18, "5429": 1.0470977248244403e-19, "38153": 7.450605697933762e-22, "36149": -3.4185932599939404e-09, "43998": 5.090299737275927e-13, "28596": -8.348098956048488e-08, "47642": -2.1958796423859893e-10, "34909": -7.891018688678742e-07, "17281": -8.344955858774483e-10, "26605": -2.895318903028965e-09, "42695": 7.173034828156233e-10, "46871": 4.190298774631174e-14, "12381": -1.569376327097416e-09, "19537": 2.9578445248645837e-15, "23402": 9.09128605730558e-15, "32827": 2.144150308691639e-17, "1482": 1.3468913484526723e-16, "40943": 2.2417027956134206e-15, "32542": -1.1199833825230598e-08, "1192": 3.511681917478526e-16, "32434": -4.440265297889709e-06, "18471": -3.903082688339055e-09, "49304": 5.8753103017807e-06, "37584": -1.1584090771066258e-11, "19032": -1.175562402977448e-12, "17598": -5.726329050958157e-08, "21161": -7.534476928412914e-08, "35852": -1.3018076419830323e-05, "21265": -1.8823780010279733e-11, "575": -6.287575699388981e-08, "45871": 1.047072498150392e-15, "21914": -1.1175581021234394e-08, "47654": -3.0011781491339206e-08, "11547": 4.888182282447815e-06, "27053": -2.702702581882477e-07, "38259": 8.956790658546516e-20, "34756": -1.3883184641599655e-07, "2017": -4.324703216552734e-06, "2598": -5.795405821906741e-15, "37159": -3.0729380845473386e-16, "47429": -1.0992685020028147e-11, "37602": -1.0574439074844123e-08, "2062": 7.209905982017517e-06, "17234": -2.3588843178004027e-08, "41648": -7.4319110717624425e-09, "27637": -2.577126433607191e-09, "28089": 1.2245212843708942e-13, "9333": 1.547281192060268e-15, "14847": -1.6358572989702225e-07, "7257": -3.895210684277118e-09, "27702": -3.223711701139109e-11, "2673": -4.943555723002646e-11, "1190": -2.2810413502156736e-08, "37432": -2.6274676656612427e-11, "19411": -3.261702507734299e-07, "6080": -5.985622992739082e-09, "19787": -3.718059509992599e-08, "22549": 6.37406794012918e-16, "34499": -2.619643782963976e-10, "45893": -1.964580416679382e-06, "44947": 4.16731595993042e-06, "32807": -2.8767683488695183e-11, "42307": -2.0997825777158142e-09, "44516": -1.33404356893152e-08, "7090": -3.3741927472874522e-09, "25546": 1.881028879324731e-12, "1469": -8.296321146190166e-08, "31215": 4.663114580344581e-20, "24545": 2.0640112459659577e-06, "49453": -2.673565149307251e-06, "43162": -4.427057206630707e-06, "43848": -5.191710079088807e-09, "48789": 4.6380548290869685e-14, "35980": -1.1211667209863663e-07, "43783": -3.847654461860657e-06, "16331": -1.2249494343996048e-06, "18511": 8.802132308483124e-07, "25996": 2.0648367353715004e-10, "1843": -1.5544089255854486e-08, "20407": -5.2868039347231386e-08, "15939": -5.3857004642486575e-06, "22824": -2.151309847831726e-06, "30348": 7.713060511001733e-23, "17204": -5.199020467611115e-17, "27049": 7.51073956489563e-06, "24962": 2.555349376052618e-08, "15606": -3.8653407245874404e-08, "47681": 1.6391231483225965e-13, "40062": -1.664772443473339e-07, "25260": -2.103210985660553e-07, "29893": -6.843832670710981e-10, "7297": -2.1276282146573066e-07, "14095": -4.569139120877419e-18, "36771": 4.111393354833126e-09, "28904": 4.5419281669012436e-14, "11298": -1.5656960450360913e-15, "38838": -1.406747998089486e-12, "40158": -1.2088513374328613e-06, "30288": -7.736124396324157e-06, "161": -5.788622729596682e-11, "19567": -1.4170835493132473e-09, "34010": -9.565846994519234e-08, "32687": 1.098749301610107e-21, "17859": -1.171663316199556e-09, "48466": -1.220700696080712e-13, "37304": 1.1831017732620238e-05, "25587": -1.5002127318197722e-15, "19928": -2.6907068490982055e-06, "6573": -1.6096726085379487e-12, "2401": 4.110548701419248e-13, "8013": -1.2794362008571624e-06, "27760": -5.014847265556455e-09, "44160": -5.062051117420196e-07, "18485": -3.2517731189727784e-06, "7820": 7.44204044167418e-12, "3907": -1.9440837786532938e-09, "32997": 4.080822691321373e-08, "25915": 3.109249770641327e-06, "9545": -1.4366296119987966e-07, "26943": -5.320607679675836e-24, "20570": -6.536469072671025e-12, "35384": -1.6962334484560414e-10, "33398": -1.4369633980095386e-07, "22536": -2.8421980142593385e-06, "28391": 2.5005075787731814e-15, "49079": 1.0105974972248077e-06, "23493": -1.290479558520019e-09, "4527": -7.257500692503527e-10, "20977": 1.3697300672160795e-18, "15790": -6.198002665769309e-10, "27766": 3.1169077735482277e-16, "14000": -7.027354091405869e-07, "28476": -1.2475932016968728e-07, "12859": -2.263612987007946e-09, "38038": -1.3567889109253883e-08, "7360": 4.035662710666656e-06, "21839": -1.5200899952105828e-11, "25819": -1.0615876817610115e-09, "37955": -1.4374449383467435e-08, "29701": -1.8453754080383079e-13, "18395": 5.513962150871521e-11, "22702": -5.135786977916723e-11, "7175": -3.732874244451523e-07, "34126": -1.3968025147914887e-06, "43221": -5.089969477012346e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_136.json <==
{"20228": -2.8169875144958496e-05, "24631": -1.298269140534103e-08, "21481": 7.475565944048412e-14, "31601": -2.785356715321541e-07, "21027": -6.839698471594602e-11, "7756": 3.7939727306365965e-06, "15003": -2.7700941700459224e-11, "10962": -3.6589859519153836e-08, "37208": -2.0841174773522653e-10, "1713": 7.662616781090037e-12, "25435": 1.966616153717041e-05, "10196": -6.026637856848538e-09, "8919": -2.206350490450859e-07, "40058": -4.704556486103684e-09, "1597": -3.311055188532919e-09, "18522": -8.877674984031359e-16, "44492": -9.218929335474968e-09, "48083": -5.742678418755532e-07, "12260": -3.043284639716148e-08, "7314": -5.956689827144146e-08, "35031": -6.285253167152405e-07, "17309": -2.0896866917610168e-07, "6094": -1.9725914171431215e-09, "19429": -3.81382108116668e-12, "38589": 1.902243820950389e-10, "23": -8.060884510996403e-12, "11185": -1.759114529704675e-09, "17000": -7.389598526060581e-08, "31999": -7.743677997495979e-10, "31002": -3.579875826835632e-07, "5762": 3.6986591496783115e-20, "19308": -1.998129114508629e-07, "16780": -2.2765443645766936e-11, "36171": -3.1195001288020836e-23, "31110": -4.965399275533855e-09, "5943": 4.266307862543783e-15, "22617": -1.3154348731040954e-06, "46077": -2.318203354972903e-17, "39120": 1.4129196673328543e-18, "24076": -1.4279501512646676e-07, "49558": -1.433787133464648e-12, "12596": -9.691402316093444e-07, "2215": -3.061220922973007e-09, "38964": 3.5233180969953537e-07, "1966": -1.9215911626815797e-07, "36951": -1.2988334894180298e-06, "19437": 1.3695249378997686e-13, "47182": -3.7347182631492615e-06, "24183": -3.8275048136711123e-08, "28182": 1.0063378217762057e-18, "5267": -3.3296743035316467e-06, "41565": 9.531728840462064e-19, "35684": -1.434142291545868e-06, "46765": -1.894214074127376e-10, "20211": 3.977004289627075e-06, "25201": 4.423390126406801e-16, "46364": 8.08150074638192e-16, "45205": -2.756207250058651e-08, "12684": -5.2671157754957676e-08, "41732": -4.7421772032976153e-07, "17423": 5.477474629878998e-07, "31279": -1.6510135028511285e-08, "8492": -2.1605452639050782e-09, "40686": 4.477284848690033e-07, "46925": -1.5434919987455942e-10, "25999": -1.8195072188973426e-08, "46650": -7.399938795060733e-12, "40125": -7.453982830047607e-06, "8943": -7.137601375579834e-06, "13639": -1.039297878742218e-07, "7734": -5.546341412809852e-12, "34508": 2.0729292929172516e-06, "36350": -6.560836918652058e-09, "27458": -1.3347607455216347e-09, "29134": -7.710398174822331e-08, "42936": -6.328114068310242e-11, "11653": -1.1101237498223781e-07, "20870": 6.939428858458996e-09, "1922": 1.0320856095239869e-25, "18920": 5.741095348772062e-22, "45577": 8.488886947977808e-19, "21611": 7.134286938992318e-14, "49456": -7.965559234435204e-12, "40837": 7.432458996772766e-06, "40222": -3.4242767840623856e-07, "23347": -2.991752410252957e-12, "21127": -1.8109804423921553e-25, "41422": -1.5221846103668213e-05, "14911": -4.01943689212203e-10, "20183": 5.037295580656575e-16, "34100": -1.8140490283258258e-10, "33297": 6.68494237743289e-14, "22363": 4.2541069340709496e-20, "9062": -1.865892954810988e-11, "45657": -3.770790249109268e-07, "2267": -4.739040741696954e-09, "17786": -1.3502932153642177e-07, "8820": -5.595176946371794e-08, "13390": 3.5648105994878777e-16, "3170": 1.6366632282733917e-06, "41357": -6.775425747036934e-08, "18491": 4.8382162805196e-19, "38132": 8.687529563903808e-06, "13939": -9.313324881077278e-11, "46700": -1.991063594818115e-05, "30148": 5.321823482518084e-10, "8072": -1.0216024704277516e-07, "24269": -4.726333645521663e-10, "15692": -2.3225015866046306e-11, "10792": -9.755607461556793e-09, "19872": 9.452376303897836e-13, "40248": -2.9058373911539093e-10, "14046": 2.8964549059014716e-28, "45091": -6.461117267608642e-06, "13882": -1.303032971918583e-07, "8715": 9.22554324600533e-16, "35304": -4.2706964450189843e-10, "30572": -6.857750006020069e-08, "21243": 4.792791941099495e-13, "21890": -1.3094577938318252e-07, "7526": -1.9572317600250244e-06, "45652": -2.3756134032737464e-09, "1730": -1.8932987586595118e-10, "44601": -1.4038138091564178e-06, "16527": -1.2259283865834192e-16, "6354": -7.014732545940206e-12, "36162": 3.832518339157104e-05, "18788": -1.7504761926829814e-08, "22216": -1.1626550985965878e-10, "48347": -4.5400729775428775e-06, "46331": 1.1802618604672688e-15, "34579": 2.1406588307515407e-16, "11930": -1.197325810790062e-07, "37341": -2.0694959675893186e-09, "11650": -1.1393069475889206e-06, "13355": 4.96346285491096e-22, "28158": -3.342306399645168e-11, "44220": 1.3526955231391199e-20, "31854": -2.1456843242049218e-08, "30459": 7.92571772770503e-22, "17168": 7.562833692631443e-16, "43732": -4.820366157218814e-09, "3065": 1.2005263706669212e-08, "19079": 9.078243747353554e-09, "13730": 1.342142813987729e-18, "27688": -5.4634679108858106e-08, "41804": -3.289271262474358e-09, "7532": 3.5814633322830277e-19, "14887": -2.5387932546436787e-08, "7473": -5.032025364926085e-10, "47479": 9.049260906585087e-18, "16472": -3.235563402995467e-08, "46655": -1.1913253366947175e-06, "47978": 4.0524309873580936e-06, "40785": 1.182524062936889e-19, "40609": -3.295653680512878e-16, "39781": -3.2017896955949256e-11, "40392": 4.048007130622863e-06, "33438": -2.55359455803017e-15, "13489": -2.745723817497492e-08, "14317": 2.9549989700317384e-05, "25849": -3.032676409929991e-08, "12275": -1.2539883609861135e-08, "43597": -4.504706339503173e-11, "41263": -1.4647090435028077e-05, "42941": 1.6431024697885961e-22, "40675": 8.330567181110382e-07, "1776": -8.950195251600235e-13, "11580": 1.7625025510787965e-05, "23448": -1.2232599146955181e-11, "38728": -2.213595143985003e-09, "49100": 2.7278159731025652e-14, "46145": -1.2952203860550072e-11, "29977": -5.319713056087494e-07, "26680": -3.3707758192301645e-21, "26097": 5.866188246272941e-13, "30397": -5.546093452721834e-09, "1662": -4.0962852142396866e-18, "14502": 1.1494276523590088e-05, "6797": 6.390377051308793e-19, "10738": -1.7657122953096405e-10, "35904": 1.714461905777398e-16, "6992": -4.361476749181748e-08, "35756": -3.757090598810464e-10, "47892": -5.562435388565064e-06, "6459": 2.5571758599518545e-15, "30188": 7.801845247218397e-21, "34670": -5.146361672814237e-11, "18865": -2.6604386512190105e-08, "18190": -3.2055872678756715e-06, "16793": -1.3986356179884751e-11, "24774": 1.1765842139720918e-06, "16757": -1.3439676258713006e-08, "30752": -1.404922641813755e-07, "36239": -5.035497015342116e-09, "42646": 3.6844479467390555e-13, "13937": -1.3635990035254508e-09, "34140": 5.573982000350952e-06, "23604": 1.0931742191314697e-05, "14841": -7.039741147309542e-08, "4585": -2.1385723724961282e-07, "11569": -3.518643230199814e-07, "5704": 1.0438734987083644e-23, "45178": -6.595783361262875e-11, "36647": 1.9522982183843852e-08, "38960": -1.6307349142152815e-11, "13563": 8.166491475173495e-22, "15964": 6.434648036956787e-06, "48413": 6.925982441725888e-23, "34271": -2.2522667050361635e-06, "22752": -2.345659224073772e-21, "27082": -3.627038352028708e-26, "31438": -1.3932080268859864e-05, "49226": -8.126161992549897e-08, "4573": -4.673724074422125e-14, "37499": 1.1085227597504854e-08, "9532": -5.284835770726204e-07, "26181": 1.1532937271852007e-13, "39323": -2.8950392734259368e-08, "24904": -1.2900869478471577e-09, "33636": -2.4966960772871972e-08, "29715": -3.1376452534459533e-09, "45357": -7.534978976764251e-11, "17193": -1.7497716271464015e-11, "15590": -8.03972507128492e-10, "22687": -3.314098876217031e-11, "8119": 5.257377644340977e-14, "4616": 6.832805610201831e-13, "22416": -5.160046612218139e-12, "41733": 1.3735927950619953e-11, "24336": -2.803342789411545e-07, "36315": -8.168693739207811e-12, "6385": -1.222451776266098e-06, "13688": -3.1551732681691644e-08, "33419": 1.8161332607269288e-06, "11375": -1.0267597623169422e-07, "47637": -8.277460437966511e-10, "3212": -4.2515141662194043e-19, "4683": 4.8356797664091e-25, "29868": -1.067324192263186e-09, "47596": -3.655451163649559e-07, "22655": -2.070158952847123e-08, "34476": -5.04758190800203e-12, "31757": -9.999419450759887e-06, "47929": -9.300674719270319e-12, "3493": -4.6088951826095585e-06, "35015": -1.7133519286289813e-08, "1933": -2.2652847692370414e-08, "29116": -9.35625794227235e-10, "25863": -4.174774512648583e-09, "17112": -4.4036303734174e-10, "30962": -1.1494096368551255e-07, "45735": -3.897138230968267e-10, "23520": -1.7790045822039245e-08, "27558": -6.481395103037358e-08, "49207": -1.3191156089305877e-06, "13702": -3.614936722442508e-09, "14435": -3.015360236167908e-06, "1611": -1.1056109797209501e-08, "14109": 6.095148157328368e-08, "45363": -8.457015792373567e-10, "15442": 2.3832740225770976e-12, "46881": -2.971210633404553e-09, "42007": -6.372845964506269e-09, "11446": 1.077866789556516e-20, "1233": 1.4202461577951908e-07, "27834": 1.0528313247257226e-17, "18817": -5.354930162429809e-06, "18623": -7.185020949691534e-09, "31859": -2.293826937675476e-06, "46254": 2.0856966972351073e-05, "19637": -3.4667496947804466e-10, "6273": -1.158042848110199e-06, "33900": 4.486179223245345e-19, "33837": -1.4285239391028882e-07, "5041": -4.416346549987793e-08, "19776": -1.2957656383514403e-06, "17140": -3.1096059828996656e-07, "34053": -1.1350055783987046e-06, "15596": 1.0756828784942627e-05, "25178": 4.5215834632017504e-13, "9633": -5.492159724235535e-06, "29126": 2.7920439839363096e-07, "7364": -7.655785884708166e-08, "38778": 4.275221669736151e-18, "30442": -1.1873630434274674e-06, "39558": 4.8230373124102503e-26, "18814": -1.0769801447167992e-08, "34634": -3.8104813029349314e-11, "47448": -1.7124319449067116e-07, "44782": -6.175661459565162e-07, "25356": -3.814516094280407e-10, "4640": -6.233102758415043e-09, "8350": -1.2819530184060568e-11, "33658": -1.17902971804142e-06, "37491": 9.150120661161055e-15, "29359": -1.5802124835317953e-10, "25061": -3.651589577202685e-10, "41552": 8.314439910463989e-09, "29854": -1.0819768533110618e-07, "23675": 1.1343366567231893e-17, "23614": 5.345049500465393e-07, "49436": 1.083003282546997e-05, "21407": 7.202617666735023e-12, "49051": -5.101956194266677e-09, "20462": -1.1374212044756859e-09, "45983": 1.5316639689899604e-12, "46169": -1.834464455896523e-10, "13345": 9.882549941539765e-07, "28065": 4.191549867391586e-07, "48706": -1.2991794210392982e-09, "33782": -4.430826229508966e-09, "11674": -4.141279532632325e-11, "39948": -3.099961671978235e-08, "20748": 6.806232333183288e-06, "49695": -7.813029736280441e-07, "13732": -1.029700524668442e-10, "27990": 3.007403016090393e-06, "17966": -1.6973383533607586e-21, "41462": -2.271805889904499e-08, "9498": -9.025096078403294e-09, "39920": 1.6916440427303314e-06, "21194": 6.570557598024607e-09, "4353": -1.3132787309587e-07, "3685": -1.0834981687366963e-07, "6780": -2.1761616691946983e-07, "3095": -4.4578708708286284e-07, "15583": -3.4208304371547696e-21, "15039": 3.288650134436466e-12, "6432": -2.6421913545959796e-14, "7009": 1.702231411382371e-16, "33075": 6.131905317306519e-07, "27554": -3.791237879191556e-15, "30494": 2.173532247543335e-06, "28556": -9.000400900840759e-06, "49563": -1.998475939035416e-06, "8595": -3.1338076951215046e-10, "7286": 3.4283208760659734e-24, "49872": 1.261510979384184e-07, "49443": 4.9643283902341565e-20, "41761": -1.6508741828147322e-09, "17701": 1.1467819213867187e-05, "11209": -1.1115491390228271e-05, "38293": 5.556013006439986e-18, "32473": -8.568668365478516e-07, "25810": -7.524821162223816e-07, "31331": -2.2004647552967073e-06, "8918": -1.0379863670095802e-09, "13244": 5.076715027028224e-25, "28094": -1.823044940829277e-07, "38597": -3.2722946256399155e-07, "17042": 7.720207806372059e-16, "8851": -4.818292856216431e-06, "44925": 6.868154045491793e-14, "49606": 1.5700197489743744e-18, "49629": -1.1679734599184116e-18, "5429": 1.0594821935462455e-19, "38153": 7.082099382019349e-22, "36149": -3.4165868419222533e-09, "43998": 5.045204432008177e-13, "28596": -8.303899317979813e-08, "47642": -2.213998232036829e-10, "34909": -7.788213342428208e-07, "17281": -8.314494334626943e-10, "26605": -2.8909495449624954e-09, "42695": 9.302236139774323e-10, "46871": 5.15971843029206e-14, "12381": -1.5473862004000694e-09, "19537": 2.969611223591073e-15, "23402": 9.071368656243805e-15, "32827": 2.1441006522321392e-17, "1482": 1.357099762427927e-16, "40943": 2.2506888019968583e-15, "32542": -1.1275424621999264e-08, "1192": 3.5440674700515373e-16, "32434": -4.4481772184371946e-06, "18471": -3.8802321068942545e-09, "49304": 5.858150124549866e-06, "37584": -1.1627702178884647e-11, "19032": -1.1734260141338381e-12, "17598": -5.587812513113022e-08, "21161": -7.576804608106614e-08, "35852": -1.3130688667297364e-05, "21265": -1.8693431229621637e-11, "575": -6.299673579633236e-08, "45871": 1.0600469113608568e-15, "21914": -1.126712653785944e-08, "47654": -2.983972197398543e-08, "11547": 4.757181406021118e-06, "27053": -2.634468674659729e-07, "38259": 8.967295561158363e-20, "34756": -1.3832220807671548e-07, "2017": -4.1852563619613646e-06, "2598": -5.716568329816596e-15, "37159": -2.9594760669882093e-16, "47429": -1.0991632279910845e-11, "37602": -1.0599909583106638e-08, "2062": 7.117925882339478e-06, "17234": -2.354677300900221e-08, "41648": -7.324900943785906e-09, "27637": -2.5673600612208247e-09, "28089": 1.2230480628261375e-13, "9333": 1.5452220059053446e-15, "14847": -1.6311347484588624e-07, "7257": -3.8952744216658174e-09, "27702": -3.204627773811808e-11, "2673": -4.9364812184649057e-11, "1190": -2.2675849031656982e-08, "37432": -2.6359130060882308e-11, "19411": -3.2546404749155044e-07, "6080": -5.983174778521061e-09, "19787": -3.735053585842252e-08, "22549": 4.973130240948365e-16, "34499": -2.6013240130851045e-10, "45893": -1.9604881107807157e-06, "44947": 4.171963930130005e-06, "32807": -2.8322444904915755e-11, "42307": -2.0875006157439204e-09, "44516": -1.3287997571751475e-08, "7090": -3.5735679557546974e-09, "25546": 1.8781118171773414e-12, "1469": -8.286521770060062e-08, "31215": 4.703959356094131e-20, "24545": 2.056646645069122e-06, "49453": -2.681097686290741e-06, "43162": -4.525291323661804e-06, "43848": -5.247080698609352e-09, "48789": 4.70101868543793e-14, "35980": -1.1255916208028794e-07, "43783": -3.8050195574760436e-06, "16331": -1.2128187716007232e-06, "18511": 8.767428994178772e-07, "25996": 2.5357992853969335e-10, "1843": -1.548978267237544e-08, "20407": -5.290173925459385e-08, "15939": -5.422430038452149e-06, "22824": -2.1532440185546874e-06, "30348": 7.812591018207176e-23, "17204": -5.000006485234021e-17, "27049": 7.880154848098756e-06, "24962": 2.7088657952845096e-08, "15606": -3.7896609865128995e-08, "47681": 1.645027403185395e-13, "40062": -1.6814311966300012e-07, "25260": -2.3737803101539612e-07, "29893": -6.854678940726444e-10, "7297": -2.103327214717865e-07, "14095": -4.818714871568375e-18, "36771": 4.158274969086051e-09, "28904": 4.5622843281023504e-14, "11298": -1.5597803604272542e-15, "38838": -1.3982064217543665e-12, "40158": -1.1811175197362899e-06, "30288": -7.5954806804656985e-06, "161": -5.7972874856204725e-11, "19567": -1.3976790069136769e-09, "34010": -1.0202977806329727e-07, "32687": 1.117077638750812e-21, "17859": -1.1625257320702076e-09, "48466": -1.2316862196826152e-13, "37304": 1.2011945247650146e-05, "25587": -1.391270987305404e-15, "19928": -2.6989492774009706e-06, "6573": -1.5985706625087915e-12, "2401": 4.156826349799303e-13, "8013": -1.278037577867508e-06, "27760": -4.98497043736279e-09, "44160": -5.002604424953461e-07, "18485": -3.2384011149406434e-06, "7820": 6.348990382321063e-12, "3907": -1.9357533892616628e-09, "32997": 4.882656969130039e-08, "25915": 3.084390163421631e-06, "9545": -1.4550242573022844e-07, "26943": -5.3075992305676735e-24, "20570": -6.520019155686896e-12, "35384": -1.704847818473354e-10, "33398": -1.418489683419466e-07, "22536": -2.8412333130836488e-06, "28391": 2.4932236830643716e-15, "49079": 9.762022644281388e-07, "23493": -1.2861477443948387e-09, "4527": -7.123839895939455e-10, "20977": 1.3750567524895008e-18, "15790": -6.182037759572268e-10, "27766": 3.2010897405010396e-16, "14000": -7.064568251371384e-07, "28476": -1.2367991730570792e-07, "12859": -2.2655355860479176e-09, "38038": -1.3414965942502023e-08, "7360": 3.99183452129364e-06, "21839": -1.51814811033546e-11, "25819": -1.0719992860686034e-09, "37955": -1.4265576610341668e-08, "29701": -1.8919184441301695e-13, "18395": 5.673689884133637e-11, "22702": -5.108932782604825e-11, "7175": -3.7405088543891905e-07, "34126": -1.3836425542831421e-06, "43221": -5.0695717845883335e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_140.json <==
{"20228": -2.7516846656799315e-05, "24631": -1.2981435284018517e-08, "21481": 7.27618232332361e-14, "31601": -2.8294891119003295e-07, "21027": -6.854079401819036e-11, "7756": 3.9053720235824586e-06, "15003": -2.7649182356981328e-11, "10962": -3.782780608162284e-08, "37208": -2.113333175657317e-10, "1713": 7.78323510530754e-12, "25435": 1.9762909412384033e-05, "10196": -6.0626165941357614e-09, "8919": -2.0938403904438019e-07, "40058": -4.75036446005106e-09, "1597": -3.3715169411152603e-09, "18522": -8.838083043194444e-16, "44492": -9.26430569961667e-09, "48083": -5.736467242240906e-07, "12260": -3.046293742954731e-08, "7314": -5.967574194073677e-08, "35031": -6.256116926670075e-07, "17309": -2.1953985095024108e-07, "6094": -1.985999260796234e-09, "19429": -3.818871618932462e-12, "38589": 1.9284845620859414e-10, "23": -8.062667689046065e-12, "11185": -1.7643616592977196e-09, "17000": -7.335900329053402e-08, "31999": -7.777022256050259e-10, "31002": -3.7022020667791366e-07, "5762": 3.7999164328084057e-20, "19308": -2.0069466903805732e-07, "16780": -2.2869733129482483e-11, "36171": -3.153209186329691e-23, "31110": -5.015736678615213e-09, "5943": 4.25061097431012e-15, "22617": -1.3182488083839416e-06, "46077": -2.7031428311008465e-17, "39120": 1.423593637720974e-18, "24076": -1.442574616521597e-07, "49558": -1.4313934570964192e-12, "12596": -9.801696240901947e-07, "2215": -3.107142692897469e-09, "38964": 3.6439791321754454e-07, "1966": -1.9295880571007728e-07, "36951": -1.305515170097351e-06, "19437": 1.3759843042748797e-13, "47182": -3.916715383529663e-06, "24183": -3.88924777507782e-08, "28182": 1.0590505794376425e-18, "5267": -3.2139408588409424e-06, "41565": 9.496720629938865e-19, "35684": -1.4074987173080445e-06, "46765": -1.9075585441896692e-10, "20211": 4.1023027896881104e-06, "25201": 4.463367175855381e-16, "46364": 7.995536871474584e-16, "45205": -2.7749121654778717e-08, "12684": -5.1945229060947895e-08, "41732": -4.831705987453461e-07, "17423": 6.690073758363723e-07, "31279": -1.6685149166733027e-08, "8492": -2.1491642110049723e-09, "40686": 4.204011708498001e-07, "46925": -1.5392277418868616e-10, "25999": -1.8363745184615254e-08, "46650": -7.426141905853e-12, "40125": -7.857505679130554e-06, "8943": -7.191917896270752e-06, "13639": -1.0220544412732124e-07, "7734": -5.577169304160634e-12, "34508": 2.1085597574710846e-06, "36350": -6.4801535336300734e-09, "27458": -1.3361017045099288e-09, "29134": -7.810069248080253e-08, "42936": -6.339933861454483e-11, "11653": -1.125028170645237e-07, "20870": 7.265622261911631e-09, "1922": 1.0215229816219536e-25, "18920": 5.713969780380733e-22, "45577": 8.60397026520264e-19, "21611": 7.166955473536518e-14, "49456": -7.96542167336156e-12, "40837": 7.459368705749512e-06, "40222": -3.433246538043022e-07, "23347": -3.0744251944270216e-12, "21127": -1.7467417898917433e-25, "41422": -1.5199820995330811e-05, "14911": -4.08914711442776e-10, "20183": 5.106103734275891e-16, "34100": -1.8031478248303755e-10, "33297": 6.75303368780078e-14, "22363": 4.254955661084098e-20, "9062": -1.8561460137789253e-11, "45657": -3.761244937777519e-07, "2267": -4.309124196879566e-09, "17786": -1.344219036400318e-07, "8820": -5.5048093199729917e-08, "13390": 3.5239183099333716e-16, "3170": 1.8217270076274872e-06, "41357": -6.81440019980073e-08, "18491": 4.665513038838026e-19, "38132": 8.160125017166137e-06, "13939": -9.433998457097914e-11, "46700": -1.966747522354126e-05, "30148": 5.286819578032009e-10, "8072": -1.0426854714751243e-07, "24269": -4.733697278425097e-10, "15692": -2.3172947294369806e-11, "10792": -9.816198144108057e-09, "19872": 9.526274880045094e-13, "40248": -2.9086877475492657e-10, "14046": 3.2944724668201985e-28, "45091": -6.473494172096252e-06, "13882": -1.3138698413968087e-07, "8715": 9.209766282936016e-16, "35304": -5.742735447711311e-10, "30572": -6.82243425399065e-08, "21243": 4.78301913631185e-13, "21890": -1.2928729876875877e-07, "7526": -1.9739559292793275e-06, "45652": -2.3651510127820073e-09, "1730": -1.8948292563436554e-10, "44601": -1.4090637862682343e-06, "16527": -1.2284700166842465e-16, "6354": -7.169808213802753e-12, "36162": 3.85041356086731e-05, "18788": -1.842471188865602e-08, "22216": -1.1618062671914231e-10, "48347": -4.545882344245911e-06, "46331": 1.185753439880699e-15, "34579": 2.1427627033832054e-16, "11930": -1.1878203600645065e-07, "37341": -2.0468290313147007e-09, "11650": -1.1539387702941895e-06, "13355": 4.937694524468709e-22, "28158": -3.3184246603923386e-11, "44220": 1.3488925569641848e-20, "31854": -2.1563158370554448e-08, "30459": 8.1427467593817935e-22, "17168": 8.333114059899672e-16, "43732": -4.844414652325213e-09, "3065": 1.230805879458785e-08, "19079": 9.147191420197487e-08, "13730": 1.331106449023456e-18, "27688": -4.40759863704443e-08, "41804": -3.269391309004277e-09, "7532": 3.587580943041277e-19, "14887": -2.526268130168319e-08, "7473": -5.006528954254463e-10, "47479": 9.034416552540504e-18, "16472": -3.3367527648806574e-08, "46655": -1.2853091955184936e-06, "47978": 3.896135687828064e-06, "40785": 1.169385311375554e-19, "40609": -3.2444394393316145e-16, "39781": -3.200515038770391e-11, "40392": 3.93889307975769e-06, "33438": -2.5580901286126336e-15, "13489": -2.7952059172093868e-08, "14317": 2.972198486328125e-05, "25849": -3.030275693163276e-08, "12275": -1.2531973188742996e-08, "43597": -4.4752573558071165e-11, "41263": -1.4413285255432128e-05, "42941": 1.1197070804819956e-22, "40675": 9.320232272148133e-07, "1776": -7.262062240442902e-13, "11580": 1.8007094860076905e-05, "23448": -1.2264493989277981e-11, "38728": -2.2074690787121655e-09, "49100": 2.7538791247394557e-14, "46145": -1.3051958376308903e-11, "29977": -5.378740280866623e-07, "26680": -3.314034670280375e-21, "26097": 5.862191088112923e-13, "30397": -5.555856041610241e-09, "1662": -4.167742268922775e-18, "14502": 1.17000412940979e-05, "6797": 6.294639966599249e-19, "10738": -1.7824819224188105e-10, "35904": 1.853375786176059e-16, "6992": -4.758722148835659e-08, "35756": -3.8241538277361544e-10, "47892": -5.415093898773193e-06, "6459": 2.5676430426280206e-15, "30188": 7.86529225013248e-21, "34670": -5.1833476391038856e-11, "18865": -2.607319038361311e-08, "18190": -3.197442293167114e-06, "16793": -1.4054115808903588e-11, "24774": 1.051083654165268e-06, "16757": -1.3396702706813813e-08, "30752": -1.9021691754460336e-07, "36239": -5.0657428801059725e-09, "42646": 3.666995240791948e-13, "13937": -1.302498858422041e-09, "34140": 5.559945106506348e-06, "23604": 1.1171290874481201e-05, "14841": -7.322541438043118e-08, "4585": -2.152707614004612e-07, "11569": -3.4953944385051725e-07, "5704": 1.0554234216014424e-23, "45178": -6.604605914617423e-11, "36647": 1.9583094399422407e-08, "38960": -1.622993409000628e-11, "13563": 8.286433325738175e-22, "15964": 6.468641757965088e-06, "48413": 7.036833742794732e-23, "34271": -2.188148498535156e-06, "22752": -2.338656114484551e-21, "27082": -3.5734178228483787e-26, "31438": -1.3934326171875e-05, "49226": -8.141795173287391e-08, "4573": -4.603618819487565e-14, "37499": 1.08383281622082e-08, "9532": -5.339253321290016e-07, "26181": 1.160457152593608e-13, "39323": -2.9149833135306836e-08, "24904": -1.2992293341085314e-09, "33636": -2.4966199416667224e-08, "29715": -3.1834031688049435e-09, "45357": -7.50787785364082e-11, "17193": -1.75537775248813e-11, "15590": -8.093837095657363e-10, "22687": -3.328704906380153e-11, "8119": 5.2600364064403496e-14, "4616": 6.815061226461694e-13, "22416": -5.212599489823333e-12, "41733": 1.3467204098560615e-11, "24336": -2.83060222864151e-07, "36315": -8.122960934997537e-12, "6385": -1.2173733115196228e-06, "13688": -3.022641409188509e-08, "33419": 1.8096208572387694e-06, "11375": -1.0262123309075832e-07, "47637": -8.265332144219428e-10, "3212": -4.1620556285280887e-19, "4683": 4.853275125884325e-25, "29868": -1.0725755419116467e-09, "47596": -3.38980033993721e-07, "22655": -2.099899807944894e-08, "34476": -5.0668774065343315e-12, "31757": -9.94791328907013e-06, "47929": -9.288249884775724e-12, "3493": -4.63533490896225e-06, "35015": -1.7429384170100094e-08, "1933": -3.215036820620298e-08, "29116": -9.453317034058273e-10, "25863": -4.173904890194535e-09, "17112": -4.4135493226349353e-10, "30962": -1.1468249373137951e-07, "45735": -3.9045127778081224e-10, "23520": -1.756532583385706e-08, "27558": -6.524115800857544e-08, "49207": -1.3105663657188416e-06, "13702": -3.593768924474716e-09, "14435": -2.95642226934433e-06, "1611": -1.0988055728375912e-08, "14109": 6.089298985898494e-08, "45363": -8.5350991867017e-10, "15442": 2.403708947440464e-12, "46881": -2.9382650973275305e-09, "42007": -6.494641420431435e-09, "11446": 1.0773206650637737e-20, "1233": 1.379090454429388e-07, "27834": 1.0669876440716486e-17, "18817": -5.368109345436096e-06, "18623": -7.195778889581561e-09, "31859": -2.2786539793014526e-06, "46254": 2.1041932106018066e-05, "19637": -3.459349318291061e-10, "6273": -1.16985522210598e-06, "33900": 4.462211917783016e-19, "33837": -1.4336859807372092e-07, "5041": -4.425951279699803e-08, "19776": -1.2994246184825898e-06, "17140": -3.1449206173419955e-07, "34053": -1.140986829996109e-06, "15596": 1.1043941974639892e-05, "25178": 4.567913691744252e-13, "9633": -5.490912199020386e-06, "29126": 3.175383806228638e-07, "7364": -8.388257585465908e-08, "38778": 4.316395873539547e-18, "30442": -1.1835043132305146e-06, "39558": 4.815860470464716e-26, "18814": -1.0781361488625406e-08, "34634": -3.8104883515188704e-11, "47448": -1.7170853912830354e-07, "44782": -6.09758123755455e-07, "25356": -3.820079655270092e-10, "4640": -6.417991244234145e-09, "8350": -1.3017815945204348e-11, "33658": -1.1969724297523499e-06, "37491": 8.82234729715492e-15, "29359": -1.5490237274207174e-10, "25061": -3.6668719985755163e-10, "41552": 1.0896605672314763e-08, "29854": -1.071184128522873e-07, "23675": 1.1490851672957269e-17, "23614": 5.136589705944061e-07, "49436": 1.0751646757125854e-05, "21407": 7.231664085338707e-12, "49051": -5.260288598947227e-09, "20462": -1.1388512211851775e-09, "45983": 1.5495336924686854e-12, "46169": -1.8415148588246665e-10, "13345": 9.789520502090454e-07, "28065": 4.0908880531787873e-07, "48706": -1.2966760550625622e-09, "33782": -4.3239811202511194e-09, "11674": -4.134414211875992e-11, "39948": -3.144433256238699e-08, "20748": 6.788298487663269e-06, "49695": -8.139857649803162e-07, "13732": -1.0337779713154305e-10, "27990": 3.0114030838012694e-06, "17966": -1.6363538340430209e-21, "41462": -2.2697960957884787e-08, "9498": -8.802043739706278e-09, "39920": 1.683707982301712e-06, "21194": 6.506057688966393e-09, "4353": -1.3191012665629386e-07, "3685": -1.1124490760266781e-07, "6780": -2.1184129640460015e-07, "3095": -4.433043673634529e-07, "15583": -3.337898500080285e-21, "15039": 3.3494842455183972e-12, "6432": -2.5445041629268416e-14, "7009": 1.6943458788776232e-16, "33075": 6.209643930196762e-07, "27554": -3.833579287348954e-15, "30494": 2.2098267078399657e-06, "28556": -8.871684670448304e-06, "49563": -2.015006095170975e-06, "8595": -3.165252928738482e-10, "7286": 3.424006870677567e-24, "49872": 1.2298773042857648e-07, "49443": 5.0511704431514036e-20, "41761": -1.6710255295038222e-09, "17701": 1.1388113498687745e-05, "11209": -1.0885477066040038e-05, "38293": 5.59747452381909e-18, "32473": -8.64839106798172e-07, "25810": -7.699811458587646e-07, "31331": -2.109372615814209e-06, "8918": -1.0457536700414494e-09, "13244": 5.0503580154084725e-25, "28094": -1.8351217731833459e-07, "38597": -2.9785215854644777e-07, "17042": 7.601334839346663e-16, "8851": -4.86547976732254e-06, "44925": 7.071210283982055e-14, "49606": 1.5549227758236001e-18, "49629": -1.1568536113868572e-18, "5429": 1.048422230244062e-19, "38153": 7.453969345176648e-22, "36149": -3.4255447098985312e-09, "43998": 5.119397172848039e-13, "28596": -8.390330709517002e-08, "47642": -2.1840734916622751e-10, "34909": -7.887287437915802e-07, "17281": -8.339139458257705e-10, "26605": -2.8991998988203706e-09, "42695": -3.2735406421124935e-10, "46871": 4.081393889521223e-14, "12381": -1.5817947860341518e-09, "19537": 2.978935709219144e-15, "23402": 9.107795073681757e-15, "32827": 2.137616689559807e-17, "1482": 1.338729647970549e-16, "40943": 2.2572452240687823e-15, "32542": -1.1265764478594065e-08, "1192": 3.5277385179721674e-16, "32434": -4.429422616958618e-06, "18471": -3.903616743627936e-09, "49304": 5.899332165718078e-06, "37584": -1.153597850134247e-11, "19032": -1.1813240519131797e-12, "17598": -5.78302051872015e-08, "21161": -7.523264735937118e-08, "35852": -1.3071502447128295e-05, "21265": -1.889641112029494e-11, "575": -6.328843999654054e-08, "45871": 1.0769357627893328e-15, "21914": -1.1160516878589988e-08, "47654": -2.994018606841564e-08, "11547": 4.89797592163086e-06, "27053": -2.7745360508561135e-07, "38259": 9.000138416655201e-20, "34756": -1.395648531615734e-07, "2017": -4.383647441864014e-06, "2598": -5.705864669636184e-15, "37159": -2.9398223438947825e-16, "47429": -1.1009159379682388e-11, "37602": -1.0574283078312875e-08, "2062": 7.180086970329285e-06, "17234": -2.3704434279352427e-08, "41648": -7.436418673023581e-09, "27637": -2.5700361584313212e-09, "28089": 1.2186765374622155e-13, "9333": 1.5548559662015294e-15, "14847": -1.644694060087204e-07, "7257": -3.891647211275995e-09, "27702": -3.207378995284671e-11, "2673": -4.9404625315219163e-11, "1190": -2.279662759974599e-08, "37432": -2.6151562906306934e-11, "19411": -3.254745155572891e-07, "6080": -5.949019105173648e-09, "19787": -3.7072207778692244e-08, "22549": 6.41903474818406e-16, "34499": -2.62511930486653e-10, "45893": -1.9644308090209963e-06, "44947": 4.159506559371949e-06, "32807": -2.856491164493491e-11, "42307": -2.1076793200336395e-09, "44516": -1.334257423877716e-08, "7090": -3.5616394598037003e-09, "25546": 1.8801264900503157e-12, "1469": -8.27232003211975e-08, "31215": 4.682410414399507e-20, "24545": 2.077582627534866e-06, "49453": -2.677638828754425e-06, "43162": -4.469870328903198e-06, "43848": -5.139855202287436e-09, "48789": 4.6689003774247336e-14, "35980": -1.1238235980272293e-07, "43783": -3.859906792640686e-06, "16331": -1.2402083724737168e-06, "18511": 8.787436783313752e-07, "25996": 1.9908169633708894e-10, "1843": -1.5572768170386552e-08, "20407": -5.308248102664947e-08, "15939": -5.284746289253235e-06, "22824": -2.1554049849510194e-06, "30348": 8.022992678816164e-23, "17204": -5.1778963061632765e-17, "27049": 7.532827854156494e-06, "24962": 2.5184336118400095e-08, "15606": -4.028123337775469e-08, "47681": 1.6462090357549643e-13, "40062": -1.7173094674944878e-07, "25260": -2.096635103225708e-07, "29893": -6.777863745810464e-10, "7297": -2.173974923789501e-07, "14095": -4.7497281715352944e-18, "36771": 4.097105411347002e-09, "28904": 4.566244271586584e-14, "11298": -1.5453958945865765e-15, "38838": -1.3887040495319525e-12, "40158": -1.2202006578445434e-06, "30288": -7.726230025291443e-06, "161": -5.769667950517032e-11, "19567": -1.4150449715089054e-09, "34010": -9.408533573150634e-08, "32687": 1.1092059233439613e-21, "17859": -1.1707696103258058e-09, "48466": -1.2232759694086327e-13, "37304": 1.1803750991821288e-05, "25587": -1.549973205339228e-15, "19928": -2.6925647258758546e-06, "6573": -1.607091917321668e-12, "2401": 4.212571269590626e-13, "8013": -1.2726423144340515e-06, "27760": -5.0130259478464725e-09, "44160": -5.147004872560501e-07, "18485": -3.2457718253135683e-06, "7820": 7.470101763829007e-12, "3907": -1.948176941368729e-09, "32997": 3.5934560000896455e-08, "25915": 3.1785449385643004e-06, "9545": -1.459901500493288e-07, "26943": -5.27861378792805e-24, "20570": -6.510507546408917e-12, "35384": -1.689553027972579e-10, "33398": -1.432718988507986e-07, "22536": -2.8588500618934633e-06, "28391": 2.5140672876844404e-15, "49079": 9.849024564027787e-07, "23493": -1.291560911340639e-09, "4527": -7.237069075927138e-10, "20977": 1.3732111693413874e-18, "15790": -6.198029586812481e-10, "27766": 3.1008022538525636e-16, "14000": -7.033035904169082e-07, "28476": -1.2399822473526e-07, "12859": -2.263134811073542e-09, "38038": -1.3663358986377717e-08, "7360": 3.949378132820129e-06, "21839": -1.520909563623718e-11, "25819": -1.0602455586194993e-09, "37955": -1.4593751402571797e-08, "29701": -1.8616729491327533e-13, "18395": 5.759481609857175e-11, "22702": -5.115351541462587e-11, "7175": -3.7672534584999085e-07, "34126": -1.4077526330947876e-06, "43221": -5.090722083878063e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_144.json <==
{"20228": -2.8288912773132323e-05, "24631": -1.302079763263464e-08, "21481": 7.489568965013405e-14, "31601": -2.6284512132406235e-07, "21027": -6.853308150311932e-11, "7756": 3.7729096412658693e-06, "15003": -2.7468404368846678e-11, "10962": -3.645913675427437e-08, "37208": -2.0761190171469935e-10, "1713": 7.49072739836265e-12, "25435": 2.0099804401397704e-05, "10196": -6.049107178114355e-09, "8919": -2.2090915590524673e-07, "40058": -4.670621419791133e-09, "1597": -3.2589881448075176e-09, "18522": -8.867612200091912e-16, "44492": -8.829331491142511e-09, "48083": -5.705764144659042e-07, "12260": -3.052083309739828e-08, "7314": -5.965115036815405e-08, "35031": -6.287786364555359e-07, "17309": -2.0487986505031585e-07, "6094": -1.9833217083942146e-09, "19429": -3.806464974331902e-12, "38589": 1.9191302271792666e-10, "23": -8.074454171946855e-12, "11185": -1.765004126355052e-09, "17000": -7.331655826419592e-08, "31999": -7.731085497653112e-10, "31002": -3.4655667841434477e-07, "5762": 3.77331366903399e-20, "19308": -1.9865376874804498e-07, "16780": -2.270194727316266e-11, "36171": -3.137103979803284e-23, "31110": -4.8590765800327065e-09, "5943": 4.261031527619252e-15, "22617": -1.3144181668758392e-06, "46077": -2.6419730118909524e-17, "39120": 1.419379343876523e-18, "24076": -1.4070448465645312e-07, "49558": -1.4233185652301472e-12, "12596": -9.740862995386125e-07, "2215": -3.067667712457478e-09, "38964": 3.4133996814489367e-07, "1966": -1.9302014261484147e-07, "36951": -1.4240908622741699e-06, "19437": 1.3626296535562688e-13, "47182": -3.676580786705017e-06, "24183": -3.833757946267724e-08, "28182": 1.0218875848592643e-18, "5267": -3.319179117679596e-06, "41565": 9.454778268896263e-19, "35684": -1.4745251834392548e-06, "46765": -1.9087119653704577e-10, "20211": 3.994117975234986e-06, "25201": 4.42940892297905e-16, "46364": 8.019528791036734e-16, "45205": -2.7451247442513704e-08, "12684": -5.3655104711651803e-08, "41732": -4.839327558875084e-07, "17423": 4.3007060885429384e-07, "31279": -1.6609312733635307e-08, "8492": -2.1571246907114983e-09, "40686": 4.53663095831871e-07, "46925": -1.544841506984085e-10, "25999": -1.815747004002333e-08, "46650": -7.416958851536038e-12, "40125": -7.402342557907105e-06, "8943": -7.11611270904541e-06, "13639": -1.0630851611495019e-07, "7734": -5.539695848710835e-12, "34508": 2.0684826374053957e-06, "36350": -6.598515901714563e-09, "27458": -1.3368634972721339e-09, "29134": -7.575721014291047e-08, "42936": -6.333023975457763e-11, "11653": -1.109924353659153e-07, "20870": 6.201365031301975e-09, "1922": 1.0246533432525839e-25, "18920": 5.666012495442868e-22, "45577": 8.518140077844183e-19, "21611": 7.124242529243929e-14, "49456": -7.945491233840585e-12, "40837": 7.4260306358337404e-06, "40222": -3.457627445459366e-07, "23347": -2.9528399636546966e-12, "21127": -1.8148985643092717e-25, "41422": -1.5367624759674073e-05, "14911": -3.994034341303632e-10, "20183": 5.036807082525741e-16, "34100": -1.8079212168231606e-10, "33297": 6.625390902570416e-14, "22363": 4.250980535462634e-20, "9062": -1.865314743554336e-11, "45657": -3.7505045533180236e-07, "2267": -5.200037849135697e-09, "17786": -1.2905668467283248e-07, "8820": -5.680808797478676e-08, "13390": 3.566365258667048e-16, "3170": 1.5895366668701171e-06, "41357": -6.689198315143585e-08, "18491": 4.714333307412333e-19, "38132": 8.710935711860657e-06, "13939": -9.320465323980898e-11, "46700": -2.0002598762512207e-05, "30148": 5.349129423848354e-10, "8072": -1.029464416205883e-07, "24269": -4.729198190034367e-10, "15692": -2.3261709429789333e-11, "10792": -9.777827654033899e-09, "19872": 9.435940029334233e-13, "40248": -2.9100152460159735e-10, "14046": 2.894626010778807e-28, "45091": -6.323915123939514e-06, "13882": -1.3001125305891038e-07, "8715": 9.225895741815648e-16, "35304": -4.044620436616242e-10, "30572": -6.9463225081563e-08, "21243": 4.79239048445379e-13, "21890": -1.2973705306649209e-07, "7526": -1.943015158176422e-06, "45652": -2.3818945919629185e-09, "1730": -1.895708373922389e-10, "44601": -1.415126919746399e-06, "16527": -1.225232068580162e-16, "6354": -6.892111059642047e-12, "36162": 3.8530073165893556e-05, "18788": -1.7702621407806873e-08, "22216": -1.1582706065382809e-10, "48347": -4.556266665458679e-06, "46331": 1.1824624612799539e-15, "34579": 2.1524221641144869e-16, "11930": -1.1999620124697686e-07, "37341": -2.0473352924454958e-09, "11650": -1.139625832438469e-06, "13355": 4.952826635722508e-22, "28158": -3.327113063278375e-11, "44220": 1.3592200061735828e-20, "31854": -2.1502545569092034e-08, "30459": 8.128631087664698e-22, "17168": 7.6375870905476265e-16, "43732": -4.800125025212765e-09, "3065": 1.2250497238710523e-08, "19079": 1.3676863163709641e-08, "13730": 1.3335231356659261e-18, "27688": -5.4828398860991e-08, "41804": -3.327226731926203e-09, "7532": 3.6164244477743594e-19, "14887": -2.484140219166875e-08, "7473": -5.043263081461191e-10, "47479": 9.04753214622106e-18, "16472": -3.2529816962778565e-08, "46655": -1.1948276311159134e-06, "47978": 4.041609466075897e-06, "40785": 1.1851580812929658e-19, "40609": -3.320622943281393e-16, "39781": -3.1932729598338484e-11, "40392": 3.968044817447662e-06, "33438": -2.6897012395110665e-15, "13489": -2.7451547794044016e-08, "14317": 2.9816420078277587e-05, "25849": -3.031663596630096e-08, "12275": -1.2533882400020956e-08, "43597": -4.4984899432165545e-11, "41263": -1.4820171594619751e-05, "42941": 1.2888643576962322e-22, "40675": 6.785809993743897e-07, "1776": -8.880084578777314e-13, "11580": 1.7649892568588257e-05, "23448": -1.2279110706003849e-11, "38728": -2.2163725225254895e-09, "49100": 2.742643223641039e-14, "46145": -1.2814559795515378e-11, "29977": -5.27077317237854e-07, "26680": -3.3489001345761384e-21, "26097": 5.886465004323327e-13, "30397": -5.549471825361252e-09, "1662": -4.314879616801326e-18, "14502": 1.138838529586792e-05, "6797": 6.487436862668769e-19, "10738": -1.6974283425952308e-10, "35904": 1.6123057750005998e-16, "6992": -4.4523905962705614e-08, "35756": -3.7643781979568303e-10, "47892": -5.850095152854919e-06, "6459": 2.5573784756538486e-15, "30188": 7.886339430684974e-21, "34670": -5.0818762247217817e-11, "18865": -2.6564127765595914e-08, "18190": -3.3215451240539552e-06, "16793": -1.401783492838149e-11, "24774": 1.1736634373664857e-06, "16757": -1.3362218160182238e-08, "30752": -1.4317795634269716e-07, "36239": -5.12284692376852e-09, "42646": 3.6719633556003826e-13, "13937": -1.3677864626515657e-09, "34140": 5.61607301235199e-06, "23604": 1.0796102285385131e-05, "14841": -7.036470342427492e-08, "4585": -2.0722324028611182e-07, "11569": -3.5349465906620027e-07, "5704": 1.0469444067324675e-23, "45178": -6.601858785870718e-11, "36647": 1.9860470201820136e-08, "38960": -1.6275454299830018e-11, "13563": 8.038065398501982e-22, "15964": 6.427279710769654e-06, "48413": 6.931198642668647e-23, "34271": -2.30715811252594e-06, "22752": -2.3525233673200842e-21, "27082": -3.616175951933981e-26, "31438": -1.3859208822250365e-05, "49226": -8.0485250800848e-08, "4573": -4.8071062686005915e-14, "37499": 1.0934753809124232e-08, "9532": -5.278246104717254e-07, "26181": 1.1593977333745896e-13, "39323": -2.886859932914376e-08, "24904": -1.2713923933915795e-09, "33636": -2.4920194409787654e-08, "29715": -3.137678140774369e-09, "45357": -7.496973012166564e-11, "17193": -1.7537515759613597e-11, "15590": -8.050226460909471e-10, "22687": -3.329466608192888e-11, "8119": 5.228760535658239e-14, "4616": 6.79656722013533e-13, "22416": -5.173201316210907e-12, "41733": 1.3876192497264128e-11, "24336": -2.8139190748333933e-07, "36315": -8.170738965418423e-12, "6385": -1.2288151681423186e-06, "13688": -3.122740425169468e-08, "33419": 1.8248288333415986e-06, "11375": -1.0257640853524208e-07, "47637": -8.242118201451376e-10, "3212": -4.2361513602484637e-19, "4683": 4.850316016489887e-25, "29868": -1.0593442857498303e-09, "47596": -3.6660492420196535e-07, "22655": -2.0575702656060458e-08, "34476": -5.0744449708872705e-12, "31757": -9.988887310028077e-06, "47929": -9.350308118882821e-12, "3493": -4.626601040363312e-06, "35015": -1.6803690232336522e-08, "1933": -2.2378368303179742e-08, "29116": -9.486369526712224e-10, "25863": -4.168040468357504e-09, "17112": -4.4230157072888687e-10, "30962": -1.1468337848782539e-07, "45735": -3.8678888813592495e-10, "23520": -1.781230210326612e-08, "27558": -6.489162798970938e-08, "49207": -1.3177716732025147e-06, "13702": -3.581582277547568e-09, "14435": -3.018283545970917e-06, "1611": -1.1111212661489845e-08, "14109": 6.11766055226326e-08, "45363": -8.560229616705328e-10, "15442": 2.376470149556553e-12, "46881": -2.9667597846128046e-09, "42007": -6.398437544703483e-09, "11446": 1.076135665970565e-20, "1233": 1.4211544767022134e-07, "27834": 1.0306476809149311e-17, "18817": -5.405947566032409e-06, "18623": -7.1676605148240926e-09, "31859": -2.2986188530921936e-06, "46254": 2.106826305389404e-05, "19637": -3.479456063359976e-10, "6273": -1.191588044166565e-06, "33900": 4.428666024939958e-19, "33837": -1.420645974576473e-07, "5041": -4.420612007379532e-08, "19776": -1.285121887922287e-06, "17140": -3.137022256851196e-07, "34053": -1.1265979707241058e-06, "15596": 1.0611339807510376e-05, "25178": 4.5150557070883223e-13, "9633": -5.494235754013062e-06, "29126": 3.146378695964813e-07, "7364": -7.683743257075548e-08, "38778": 4.303416889332723e-18, "30442": -1.187777742743492e-06, "39558": 4.804788447939366e-26, "18814": -1.0709583293646574e-08, "34634": -3.808368546742713e-11, "47448": -1.716209575533867e-07, "44782": -6.130760908126831e-07, "25356": -3.733299672603607e-10, "4640": -6.211063591763377e-09, "8350": -1.2633347523660632e-11, "33658": -1.1946338415145873e-06, "37491": 8.966758446860012e-15, "29359": -1.5690937289036812e-10, "25061": -3.668314457172528e-10, "41552": 6.62781239952892e-09, "29854": -1.0813764296472072e-07, "23675": 1.1547203080872203e-17, "23614": 5.336643382906914e-07, "49436": 1.1223222017288208e-05, "21407": 7.2341458690061696e-12, "49051": -5.089053302071989e-09, "20462": -1.1305834777886048e-09, "45983": 1.5726256208381529e-12, "46169": -1.8383630958851426e-10, "13345": 9.871290624141693e-07, "28065": 4.173868149518967e-07, "48706": -1.3118787319399416e-09, "33782": -4.436603339854628e-09, "11674": -4.115809133509174e-11, "39948": -3.115068655461073e-08, "20748": 7.39902913570404e-06, "49695": -7.692427188158035e-07, "13732": -1.0345354894525371e-10, "27990": 2.9966503381729126e-06, "17966": -1.6700660100415382e-21, "41462": -2.2655301727354527e-08, "9498": -8.60885833390057e-09, "39920": 1.6840000450611115e-06, "21194": 6.676261546090245e-09, "4353": -1.3285130262374878e-07, "3685": -1.0757849551737308e-07, "6780": -2.1501041948795318e-07, "3095": -4.4489018619060517e-07, "15583": -3.411046147822798e-21, "15039": 3.3040998914657393e-12, "6432": -2.848721702974899e-14, "7009": 1.6979346748047242e-16, "33075": 6.220905482769013e-07, "27554": -3.8190742235322264e-15, "30494": 2.109033465385437e-06, "28556": -9.294372200965882e-06, "49563": -2.012495398521423e-06, "8595": -3.213152740499936e-10, "7286": 3.429962054100067e-24, "49872": 1.2539375573396684e-07, "49443": 5.020136426513427e-20, "41761": -1.6414656420238315e-09, "17701": 1.1521925926208495e-05, "11209": -1.1554379463195801e-05, "38293": 5.573724533129709e-18, "32473": -8.463079482316971e-07, "25810": -7.397691905498504e-07, "31331": -2.2688911855220794e-06, "8918": -1.0436042794026435e-09, "13244": 4.859841841348745e-25, "28094": -1.8291648477315903e-07, "38597": -3.311906009912491e-07, "17042": 7.51624734673939e-16, "8851": -4.809029698371887e-06, "44925": 6.624430337609511e-14, "49606": 1.5347258511787253e-18, "49629": -1.177316707665077e-18, "5429": 1.0623394050839236e-19, "38153": 7.115383806379503e-22, "36149": -3.418405831325799e-09, "43998": 5.050542029039207e-13, "28596": -8.257308974862099e-08, "47642": -2.2155481929075905e-10, "34909": -7.705558836460113e-07, "17281": -8.338129555340857e-10, "26605": -2.8920889599248767e-09, "42695": 1.4375313185155392e-09, "46871": 5.590002238875513e-14, "12381": -1.523299579275772e-09, "19537": 2.9637106657709467e-15, "23402": 9.096614572712269e-15, "32827": 2.144600035752786e-17, "1482": 1.3435893023161506e-16, "40943": 2.25631749395383e-15, "32542": -1.1376397451385856e-08, "1192": 3.517557772836355e-16, "32434": -4.502792954444885e-06, "18471": -3.841300494968891e-09, "49304": 5.8950769901275634e-06, "37584": -1.1634174370556138e-11, "19032": -1.185644009638054e-12, "17598": -5.5975997820496557e-08, "21161": -7.637706585228443e-08, "35852": -1.311169981956482e-05, "21265": -1.8726375401456608e-11, "575": -6.303575821220874e-08, "45871": 1.0382790460727875e-15, "21914": -1.1195850092917681e-08, "47654": -2.972297603264451e-08, "11547": 4.733037948608399e-06, "27053": -2.5385674089193343e-07, "38259": 9.025243626178872e-20, "34756": -1.3947451487183572e-07, "2017": -4.2009615898132325e-06, "2598": -5.8513788259162425e-15, "37159": -3.053657327001247e-16, "47429": -1.098726102100045e-11, "37602": -1.056803623214364e-08, "2062": 7.125756740570068e-06, "17234": -2.350985538214445e-08, "41648": -7.309982320293784e-09, "27637": -2.5598512729629875e-09, "28089": 1.2227559409438983e-13, "9333": 1.55641999288747e-15, "14847": -1.632506586611271e-07, "7257": -3.903686883859336e-09, "27702": -3.16331261274172e-11, "2673": -4.945852197124623e-11, "1190": -2.2681369446218014e-08, "37432": -2.6686288947530558e-11, "19411": -3.270347416400909e-07, "6080": -6.016894476488233e-09, "19787": -3.7078920286148785e-08, "22549": 6.178679790025399e-16, "34499": -2.6165920644416474e-10, "45893": -1.979767382144928e-06, "44947": 4.198111295700073e-06, "32807": -2.8256622499611693e-11, "42307": -2.088889159495011e-09, "44516": -1.3322767335921526e-08, "7090": -3.501939354464412e-09, "25546": 1.8743996577086363e-12, "1469": -8.295738138258457e-08, "31215": 4.6463416339230513e-20, "24545": 2.0650891959667206e-06, "49453": -2.6678094267845153e-06, "43162": -4.68814492225647e-06, "43848": -5.241071921773255e-09, "48789": 4.4891605988084395e-14, "35980": -1.1311770416796207e-07, "43783": -3.8422387838363646e-06, "16331": -1.2552420794963837e-06, "18511": 8.816736936569214e-07, "25996": 2.1724510588683187e-10, "1843": -1.5474052634090185e-08, "20407": -5.270342342555523e-08, "15939": -5.380269289016724e-06, "22824": -2.1664747595787047e-06, "30348": 7.480339863104838e-23, "17204": -5.123578211002622e-17, "27049": 8.295258283615112e-06, "24962": 2.619421109557152e-08, "15606": -3.785646287724376e-08, "47681": 1.616973221985063e-13, "40062": -1.6153182834386825e-07, "25260": -1.7938330769538879e-07, "29893": -6.826383469160646e-10, "7297": -2.1055635064840316e-07, "14095": -5.556252073019019e-18, "36771": 4.135667695663869e-09, "28904": 4.528163621841941e-14, "11298": -1.5660289731656007e-15, "38838": -1.384065910770005e-12, "40158": -1.1886200308799744e-06, "30288": -7.613707780838012e-06, "161": -5.8053865359397605e-11, "19567": -1.3948988635092973e-09, "34010": -1.0685019195079803e-07, "32687": 1.1051315625187701e-21, "17859": -1.1641222226899118e-09, "48466": -1.230365587190363e-13, "37304": 1.19678795337677e-05, "25587": -1.4263601411101945e-15, "19928": -2.697502374649048e-06, "6573": -1.6154861270933908e-12, "2401": 4.0904676978925637e-13, "8013": -1.2810757756233216e-06, "27760": -5.00582973472774e-09, "44160": -5.053878203034401e-07, "18485": -3.261560499668121e-06, "7820": 7.126457148842747e-12, "3907": -1.9814410188701004e-09, "32997": 4.3421974405646323e-08, "25915": 3.0679455399513243e-06, "9545": -1.4211860485374928e-07, "26943": -5.435144277168756e-24, "20570": -6.500024483102606e-12, "35384": -1.7083724742406047e-10, "33398": -1.4226919040083885e-07, "22536": -2.8678107261657716e-06, "28391": 2.4959886935072006e-15, "49079": 1.0231761634349824e-06, "23493": -1.2872151273768395e-09, "4527": -7.13827321305871e-10, "20977": 1.3652355071100408e-18, "15790": -6.204702367540449e-10, "27766": 3.1704420339062623e-16, "14000": -7.014496624469757e-07, "28476": -1.2329697608947753e-07, "12859": -2.2785336477681996e-09, "38038": -1.3424382777884603e-08, "7360": 4.0007829666137695e-06, "21839": -1.5192374576145086e-11, "25819": -1.0637420928105712e-09, "37955": -1.4232974499464034e-08, "29701": -1.8697644321719054e-13, "18395": 5.778857030236395e-11, "22702": -5.0882035793620165e-11, "7175": -3.743704780936241e-07, "34126": -1.3829493522644043e-06, "43221": -5.034898435951618e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_148.json <==
{"20228": -2.749117612838745e-05, "24631": -1.2999483151361346e-08, "21481": 7.426236958707477e-14, "31601": -2.8049517422914504e-07, "21027": -6.831547580077313e-11, "7756": 3.880642652511597e-06, "15003": -2.770972741927835e-11, "10962": -3.743424313142896e-08, "37208": -2.0924911950714887e-10, "1713": 7.595867259624357e-12, "25435": 1.9867241382598877e-05, "10196": -6.066067144274712e-09, "8919": -2.138787880539894e-07, "40058": -4.741028824355453e-09, "1597": -3.333321656100452e-09, "18522": -8.854671162961126e-16, "44492": -9.119535097852349e-09, "48083": -5.748766660690308e-07, "12260": -3.042238298803568e-08, "7314": -5.96768083050847e-08, "35031": -6.299760937690735e-07, "17309": -2.1771334111690522e-07, "6094": -1.9796894048340617e-09, "19429": -3.795150007590564e-12, "38589": 1.9086426618741826e-10, "23": -8.077097390923881e-12, "11185": -1.7628527712076902e-09, "17000": -7.334796711802483e-08, "31999": -7.749626820441335e-10, "31002": -3.661208599805832e-07, "5762": 3.767492435103985e-20, "19308": -2.0089235156774522e-07, "16780": -2.28003091251594e-11, "36171": -3.153575213750746e-23, "31110": -4.929526476189494e-09, "5943": 4.249029461611542e-15, "22617": -1.3217690587043763e-06, "46077": -2.396353514927396e-17, "39120": 1.4207785067801155e-18, "24076": -1.4361695386469363e-07, "49558": -1.4220177035895177e-12, "12596": -9.76753756403923e-07, "2215": -3.1039121677167712e-09, "38964": 3.5677313804626466e-07, "1966": -1.9192807376384735e-07, "36951": -1.289588510990143e-06, "19437": 1.369959523600528e-13, "47182": -3.884001672267914e-06, "24183": -3.861656878143549e-08, "28182": 1.0421669766318835e-18, "5267": -3.2000601291656493e-06, "41565": 9.514695346705958e-19, "35684": -1.4045292139053345e-06, "46765": -1.8863203877117485e-10, "20211": 4.0708127617835996e-06, "25201": 4.456016458598278e-16, "46364": 8.023240405385935e-16, "45205": -2.759731840342283e-08, "12684": -5.238418001681566e-08, "41732": -4.857622087001801e-07, "17423": 6.345999985933304e-07, "31279": -1.661060843616724e-08, "8492": -2.146557380910963e-09, "40686": 4.1332986205816267e-07, "46925": -1.5359109966084362e-10, "25999": -1.837695250287652e-08, "46650": -7.411931619571987e-12, "40125": -7.822065353393555e-06, "8943": -7.210842370986939e-06, "13639": -1.026075892150402e-07, "7734": -5.557377562581678e-12, "34508": 2.1074074506759645e-06, "36350": -6.520668976008892e-09, "27458": -1.336574787274003e-09, "29134": -7.733010221272707e-08, "42936": -6.328968083835207e-11, "11653": -1.1110665276646614e-07, "20870": 6.75352755934e-09, "1922": 1.0197178053378986e-25, "18920": 5.732585314630117e-22, "45577": 8.589385713103637e-19, "21611": 7.147836100784843e-14, "49456": -7.993459121280467e-12, "40837": 7.430316209793091e-06, "40222": -3.4338101744651795e-07, "23347": -2.9974452786518667e-12, "21127": -1.8589116814804818e-25, "41422": -1.5221118927001953e-05, "14911": -4.0649669244885443e-10, "20183": 5.072734940436697e-16, "34100": -1.8003853256232106e-10, "33297": 6.717619793761287e-14, "22363": 4.256565023683882e-20, "9062": -1.8582777556730434e-11, "45657": -3.758983314037323e-07, "2267": -4.754652036353945e-09, "17786": -1.3182513415813445e-07, "8820": -5.5315038189291953e-08, "13390": 3.550719093747823e-16, "3170": 1.8051879107952118e-06, "41357": -6.758209317922592e-08, "18491": 4.773214294520947e-19, "38132": 8.412494659423828e-06, "13939": -9.421508366358467e-11, "46700": -1.9563060998916627e-05, "30148": 5.303657962940634e-10, "8072": -1.0326698422431946e-07, "24269": -4.723099118564278e-10, "15692": -2.320766270713648e-11, "10792": -9.799335384741426e-09, "19872": 9.485150087584771e-13, "40248": -2.905363362515345e-10, "14046": 3.1106287484028034e-28, "45091": -6.503244638442993e-06, "13882": -1.2949155643582345e-07, "8715": 9.182379856476075e-16, "35304": -5.177867205929942e-10, "30572": -6.907603703439236e-08, "21243": 4.784228480048114e-13, "21890": -1.2945577502250672e-07, "7526": -1.9706110656261446e-06, "45652": -2.363906241953373e-09, "1730": -1.8927388737211003e-10, "44601": -1.4048263430595399e-06, "16527": -1.2282798042551057e-16, "6354": -6.950946271899739e-12, "36162": 3.8310039043426516e-05, "18788": -1.794603420421481e-08, "22216": -1.163331307907356e-10, "48347": -4.535256028175354e-06, "46331": 1.184043141311264e-15, "34579": 2.1455644552692554e-16, "11930": -1.1913670226931572e-07, "37341": -2.050938492175192e-09, "11650": -1.1477236449718475e-06, "13355": 4.960570369744985e-22, "28158": -3.3364435694238635e-11, "44220": 1.3475183518863831e-20, "31854": -2.1468647755682467e-08, "30459": 8.096899115878184e-22, "17168": 7.993790351878971e-16, "43732": -4.833448911085725e-09, "3065": 1.236788579262793e-08, "19079": 5.2102245390415195e-08, "13730": 1.335186572849062e-18, "27688": -4.8244125209748746e-08, "41804": -3.278215299360454e-09, "7532": 3.577138043241168e-19, "14887": -2.5180806405842304e-08, "7473": -5.006966966902837e-10, "47479": 9.030493366979364e-18, "16472": -3.293836954981089e-08, "46655": -1.2543407082557678e-06, "47978": 4.035751819610596e-06, "40785": 1.1785916277759663e-19, "40609": -3.3029561724573496e-16, "39781": -3.201093250027043e-11, "40392": 4.012382924556732e-06, "33438": -2.608619431576642e-15, "13489": -2.75867385789752e-08, "14317": 2.9508838653564454e-05, "25849": -3.042379161342978e-08, "12275": -1.2519075535237789e-08, "43597": -4.473354692891007e-11, "41263": -1.450171709060669e-05, "42941": 1.4823536489370835e-22, "40675": 8.299799263477326e-07, "1776": -7.81382709647005e-13, "11580": 1.7989410161972047e-05, "23448": -1.2238411954967887e-11, "38728": -2.2099720081314445e-09, "49100": 2.735366821937646e-14, "46145": -1.3047756510786712e-11, "29977": -5.365743860602379e-07, "26680": -3.3635122470096632e-21, "26097": 5.859169149857735e-13, "30397": -5.538270343095064e-09, "1662": -4.0643681996355154e-18, "14502": 1.1658982038497924e-05, "6797": 6.308567898757541e-19, "10738": -1.7774855223251507e-10, "35904": 1.7650589323459088e-16, "6992": -4.5362524688243864e-08, "35756": -3.805294545600191e-10, "47892": -5.687748789787292e-06, "6459": 2.557901113142691e-15, "30188": 7.898508117763466e-21, "34670": -5.155789949640166e-11, "18865": -2.6543247513473034e-08, "18190": -3.2176041603088377e-06, "16793": -1.3991189007356298e-11, "24774": 1.0927173495292663e-06, "16757": -1.3387904036790133e-08, "30752": -1.7416954040527342e-07, "36239": -5.1043787971138954e-09, "42646": 3.678239579585352e-13, "13937": -1.3140817463863641e-09, "34140": 5.638974905014038e-06, "23604": 1.109511375427246e-05, "14841": -7.247403264045715e-08, "4585": -2.1324528381228448e-07, "11569": -3.498713672161102e-07, "5704": 1.0539067859483264e-23, "45178": -6.601519544346956e-11, "36647": 1.926391152665019e-08, "38960": -1.628735617487109e-11, "13563": 8.318617269011388e-22, "15964": 6.538379192352295e-06, "48413": 7.042089648406894e-23, "34271": -2.2061750292778015e-06, "22752": -2.349683424666618e-21, "27082": -3.5917466588823907e-26, "31438": -1.385026454925537e-05, "49226": -8.135647512972355e-08, "4573": -4.718535784320466e-14, "37499": 1.0877883760258555e-08, "9532": -5.260288342833519e-07, "26181": 1.1585454373630455e-13, "39323": -2.9112903866916896e-08, "24904": -1.2960794265381992e-09, "33636": -2.4907588958740233e-08, "29715": -3.151713463012129e-09, "45357": -7.516117420891533e-11, "17193": -1.75015043168969e-11, "15590": -8.088182948995381e-10, "22687": -3.323080818518065e-11, "8119": 5.247111634076873e-14, "4616": 6.867276880484496e-13, "22416": -5.143814973962435e-12, "41733": 1.3662064475283842e-11, "24336": -2.816460281610489e-07, "36315": -8.14605755294906e-12, "6385": -1.215185821056366e-06, "13688": -3.0183638446033e-08, "33419": 1.810411810874939e-06, "11375": -1.027209497988224e-07, "47637": -8.230542880482972e-10, "3212": -4.188737843992957e-19, "4683": 4.855137897849703e-25, "29868": -1.0663449938874692e-09, "47596": -3.5352781414985657e-07, "22655": -2.0974504295736552e-08, "34476": -5.0532497652966415e-12, "31757": -9.974720478057861e-06, "47929": -9.28266842947778e-12, "3493": -4.630353450775146e-06, "35015": -1.7142985016107558e-08, "1933": -2.76759872213006e-08, "29116": -9.487918578088283e-10, "25863": -4.184058052487671e-09, "17112": -4.4067102862754837e-10, "30962": -1.1490649543702602e-07, "45735": -3.8645990571239965e-10, "23520": -1.7482279799878597e-08, "27558": -6.513317115604878e-08, "49207": -1.3151589035987854e-06, "13702": -3.6361342063173653e-09, "14435": -2.9666852951049804e-06, "1611": -1.0989105794578791e-08, "14109": 6.105799227952957e-08, "45363": -8.496575173921883e-10, "15442": 2.394298519448057e-12, "46881": -2.9606890166178345e-09, "42007": -6.4344477141276e-09, "11446": 1.0818562088589653e-20, "1233": 1.4174016192555428e-07, "27834": 1.0549798881709372e-17, "18817": -5.397725105285645e-06, "18623": -7.175744976848364e-09, "31859": -2.3004403710365296e-06, "46254": 2.0951862335205077e-05, "19637": -3.4568969567772e-10, "6273": -1.2051583081483842e-06, "33900": 4.481440582125226e-19, "33837": -1.4254639856517315e-07, "5041": -4.428622312843799e-08, "19776": -1.3344842195510863e-06, "17140": -3.1156266108155253e-07, "34053": -1.1352063715457917e-06, "15596": 1.0848968029022217e-05, "25178": 4.549442422785432e-13, "9633": -5.506274104118347e-06, "29126": 3.2534360885620116e-07, "7364": -8.215982466936112e-08, "38778": 4.293612991188023e-18, "30442": -1.186584010720253e-06, "39558": 4.7110375421467104e-26, "18814": -1.0772169334813952e-08, "34634": -3.8032599150028544e-11, "47448": -1.7085330560803413e-07, "44782": -6.118003651499749e-07, "25356": -3.827112232102081e-10, "4640": -6.3371990108862516e-09, "8350": -1.2812117802241118e-11, "33658": -1.1852134019136429e-06, "37491": 8.935476802918174e-15, "29359": -1.5583129425067456e-10, "25061": -3.658672721940093e-10, "41552": 1.0177609510719776e-08, "29854": -1.0734956711530686e-07, "23675": 1.13696769013516e-17, "23614": 5.236582085490227e-07, "49436": 1.0846903324127197e-05, "21407": 7.160018640206545e-12, "49051": -5.165055044926703e-09, "20462": -1.1330261622788384e-09, "45983": 1.532528415282286e-12, "46169": -1.833167698350735e-10, "13345": 9.78313684463501e-07, "28065": 4.087410494685173e-07, "48706": -1.2957144645042717e-09, "33782": -4.349722294136882e-09, "11674": -4.1379244066774846e-11, "39948": -3.139256034046411e-08, "20748": 6.832093596458435e-06, "49695": -8.054499328136444e-07, "13732": -1.0284646123182028e-10, "27990": 3.0109286308288575e-06, "17966": -1.6505723408538684e-21, "41462": -2.2517773322761058e-08, "9498": -9.436958935111761e-09, "39920": 1.6824592649936675e-06, "21194": 6.543481140397489e-09, "4353": -1.3101181015372275e-07, "3685": -1.0933998972177505e-07, "6780": -2.1496448665857315e-07, "3095": -4.4138558208942415e-07, "15583": -3.3738913122892846e-21, "15039": 3.3105220609286334e-12, "6432": -2.6899056315698998e-14, "7009": 1.6969713828585142e-16, "33075": 6.079196184873581e-07, "27554": -3.823288352577947e-15, "30494": 2.1900951862335203e-06, "28556": -8.971766233444215e-06, "49563": -2.002670615911484e-06, "8595": -3.126542651443742e-10, "7286": 3.419811514008275e-24, "49872": 1.2228438630700112e-07, "49443": 4.988821618453435e-20, "41761": -1.6658396634738892e-09, "17701": 1.143355131149292e-05, "11209": -1.0849385261535645e-05, "38293": 5.578791009881734e-18, "32473": -8.6112841963768e-07, "25810": -7.649733126163482e-07, "31331": -2.2029925882816314e-06, "8918": -1.0401759209344164e-09, "13244": 5.061333668161286e-25, "28094": -1.8242238089442253e-07, "38597": -3.0306534841656687e-07, "17042": 7.72123892600618e-16, "8851": -4.853363037109375e-06, "44925": 6.60381838102353e-14, "49606": 1.586789646077294e-18, "49629": -1.1592847992333844e-18, "5429": 1.0524951034676395e-19, "38153": 7.412467377739147e-22, "36149": -3.4068487002514303e-09, "43998": 5.084106646791043e-13, "28596": -8.312567137181759e-08, "47642": -2.1810066755278966e-10, "34909": -7.772017270326614e-07, "17281": -8.301877096528187e-10, "26605": -2.886361035052687e-09, "42695": -1.9994447939097882e-10, "46871": 4.661186103760428e-14, "12381": -1.5674688620492815e-09, "19537": 2.9796320966113398e-15, "23402": 9.082766205814607e-15, "32827": 2.1431203166277778e-17, "1482": 1.3540498583486383e-16, "40943": 2.2482986306027186e-15, "32542": -1.134396530687809e-08, "1192": 3.5381152868607657e-16, "32434": -4.417118430137634e-06, "18471": -3.8841553032398226e-09, "49304": 5.912100076675415e-06, "37584": -1.1631429970293538e-11, "19032": -1.171954977507994e-12, "17598": -5.7068229652941226e-08, "21161": -7.530685048550367e-08, "35852": -1.311084747314453e-05, "21265": -1.8665436982701066e-11, "575": -6.306199356913567e-08, "45871": 1.0602736744136364e-15, "21914": -1.113981707021594e-08, "47654": -2.9971888288855556e-08, "11547": 4.898801147937774e-06, "27053": -2.693204581737518e-07, "38259": 9.064646751852194e-20, "34756": -1.393209584057331e-07, "2017": -4.396546483039856e-06, "2598": -5.82301984408673e-15, "37159": -3.0149497481923857e-16, "47429": -1.0982871572196017e-11, "37602": -1.0520522482693195e-08, "2062": 7.150516510009766e-06, "17234": -2.3587150499224662e-08, "41648": -7.358741713687777e-09, "27637": -2.5728248874656856e-09, "28089": 1.2190019660351937e-13, "9333": 1.5590115309827014e-15, "14847": -1.641984283924103e-07, "7257": -3.887461498379707e-09, "27702": -3.2249477044388186e-11, "2673": -4.930667273583822e-11, "1190": -2.2747833281755447e-08, "37432": -2.6505549612920733e-11, "19411": -3.2586261630058287e-07, "6080": -5.9308164054527875e-09, "19787": -3.6961922887712716e-08, "22549": 6.726877388452124e-16, "34499": -2.613818651298061e-10, "45893": -1.9579245150089265e-06, "44947": 4.136666357517243e-06, "32807": -2.8616707368200876e-11, "42307": -2.09815931157209e-09, "44516": -1.3309653149917721e-08, "7090": -3.5994965583086016e-09, "25546": 1.881649467350144e-12, "1469": -8.269367739558219e-08, "31215": 4.701367011759059e-20, "24545": 2.0766131579875946e-06, "49453": -2.6850104331970213e-06, "43162": -4.495088458061218e-06, "43848": -5.179012077860534e-09, "48789": 4.8092250182207866e-14, "35980": -1.1235146783292294e-07, "43783": -3.8435494899749756e-06, "16331": -1.235426962375641e-06, "18511": 8.772067725658417e-07, "25996": 2.2229192836675794e-10, "1843": -1.5594002325087785e-08, "20407": -5.3097372874617576e-08, "15939": -5.335565209388733e-06, "22824": -2.1543432772159574e-06, "30348": 7.921149374618022e-23, "17204": -5.140266684522388e-17, "27049": 7.5118422508239746e-06, "24962": 2.671824535354972e-08, "15606": -3.882523626089096e-08, "47681": 1.644683678136971e-13, "40062": -1.6630353406071663e-07, "25260": -1.4288827776908874e-07, "29893": -6.804763688705862e-10, "7297": -2.1123575046658515e-07, "14095": -4.311895892422646e-18, "36771": 4.098172066733241e-09, "28904": 4.554976396065058e-14, "11298": -1.5502495120944815e-15, "38838": -1.3974099033475795e-12, "40158": -1.2098874151706696e-06, "30288": -7.662168741226196e-06, "161": -5.7837587519316e-11, "19567": -1.4067679876461625e-09, "34010": -1.1421537026762963e-07, "32687": 1.1185209034835946e-21, "17859": -1.1643407196970656e-09, "48466": -1.226011470123467e-13, "37304": 1.2019270658493042e-05, "25587": -1.416208261773022e-15, "19928": -2.705742120742798e-06, "6573": -1.597948653397907e-12, "2401": 4.155555899387764e-13, "8013": -1.27738356590271e-06, "27760": -4.989480366930366e-09, "44160": -5.13530857861042e-07, "18485": -3.243049085140228e-06, "7820": 7.009781484157429e-12, "3907": -1.9595588673837484e-09, "32997": 2.8089601546525954e-08, "25915": 3.095203638076782e-06, "9545": -1.4110964722931386e-07, "26943": -5.210223528857931e-24, "20570": -6.504885732283583e-12, "35384": -1.6893460269784556e-10, "33398": -1.4303102158010007e-07, "22536": -2.8650766611099244e-06, "28391": 2.50215043129387e-15, "49079": 9.702350944280624e-07, "23493": -1.2927214265801012e-09, "4527": -7.242598803713918e-10, "20977": 1.378296484106159e-18, "15790": -6.191097054397687e-10, "27766": 3.1610741801912924e-16, "14000": -7.052032649517059e-07, "28476": -1.2403052300214768e-07, "12859": -2.263382775709033e-09, "38038": -1.3535467442125083e-08, "7360": 3.876459002494812e-06, "21839": -1.5199141216726275e-11, "25819": -1.0605793795548379e-09, "37955": -1.4504482969641686e-08, "29701": -1.8594921158410215e-13, "18395": 5.3969397413311524e-11, "22702": -5.120888545206981e-11, "7175": -3.75879667699337e-07, "34126": -1.4075413346290588e-06, "43221": -5.078657636659045e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_152.json <==
{"20228": -2.7735049724578856e-05, "24631": -1.3057374162599445e-08, "21481": 7.445395411309618e-14, "31601": -2.7633577585220337e-07, "21027": -6.836099146312335e-11, "7756": 3.7979722023010254e-06, "15003": -2.7744222279579845e-11, "10962": -3.696175990626216e-08, "37208": -2.086483254970517e-10, "1713": 7.613800789840752e-12, "25435": 1.9594924449920656e-05, "10196": -6.037864368408918e-09, "8919": -2.158258855342865e-07, "40058": -4.681474238168448e-09, "1597": -3.3656950108706952e-09, "18522": -8.845908727739271e-16, "44492": -8.99196369573474e-09, "48083": -5.717265605926513e-07, "12260": -3.050514496862888e-08, "7314": -5.949943326413632e-08, "35031": -6.259456276893616e-07, "17309": -2.0214565098285676e-07, "6094": -1.9777419220190496e-09, "19429": -3.835201312085701e-12, "38589": 1.899488052004017e-10, "23": -8.055033617893059e-12, "11185": -1.76257555722259e-09, "17000": -7.359640672802925e-08, "31999": -7.75766238803044e-10, "31002": -3.647807985544205e-07, "5762": 3.6648295007979217e-20, "19308": -2.0012050867080688e-07, "16780": -2.2799249563831836e-11, "36171": -3.115884522344614e-23, "31110": -5.0280545838177205e-09, "5943": 4.252075636035357e-15, "22617": -1.3235311210155488e-06, "46077": -2.3899445790454e-17, "39120": 1.4185489805376705e-18, "24076": -1.430835947394371e-07, "49558": -1.4179613572196103e-12, "12596": -9.70974862575531e-07, "2215": -3.0447228346019985e-09, "38964": 3.557664155960083e-07, "1966": -1.9235886633396148e-07, "36951": -1.2730665504932403e-06, "19437": 1.3710264923361136e-13, "47182": -3.764854073524475e-06, "24183": -3.834653180092573e-08, "28182": 1.0113323346090316e-18, "5267": -3.31323504447937e-06, "41565": 9.538536274852557e-19, "35684": -1.4114411175251006e-06, "46765": -1.899975904962048e-10, "20211": 4.085449278354645e-06, "25201": 4.456576774281018e-16, "46364": 8.03973138063796e-16, "45205": -2.756134606897831e-08, "12684": -5.2308430895209315e-08, "41732": -4.700552299618721e-07, "17423": 6.29289448261261e-07, "31279": -1.6588782891631125e-08, "8492": -2.1574870334006846e-09, "40686": 4.6293716877698897e-07, "46925": -1.5521611203439535e-10, "25999": -1.816638745367527e-08, "46650": -7.41850556096324e-12, "40125": -7.573803663253784e-06, "8943": -7.199221849441528e-06, "13639": -1.041990052908659e-07, "7734": -5.55727467599354e-12, "34508": 2.073765993118286e-06, "36350": -6.271408637985587e-09, "27458": -1.3371412933338433e-09, "29134": -7.75999203324318e-08, "42936": -6.328112249320838e-11, "11653": -1.113324984908104e-07, "20870": 7.923231460154057e-09, "1922": 1.0384523960805877e-25, "18920": 5.737040178537082e-22, "45577": 8.5355089966474e-19, "21611": 7.113474254083485e-14, "49456": -7.987272852005844e-12, "40837": 7.417102456092834e-06, "40222": -3.3762533217668535e-07, "23347": -2.9730793471571815e-12, "21127": -1.8155073175413224e-25, "41422": -1.5079487562179565e-05, "14911": -4.03570375056006e-10, "20183": 5.04511848964384e-16, "34100": -1.8088754586642607e-10, "33297": 6.777493233300902e-14, "22363": 4.2581214467244615e-20, "9062": -1.8648607920113135e-11, "45657": -3.777679055929184e-07, "2267": -4.507683916017413e-09, "17786": -1.332258339971304e-07, "8820": -5.6006405502557756e-08, "13390": 3.5796358932582704e-16, "3170": 1.7604152858257294e-06, "41357": -6.762966979295015e-08, "18491": 4.821707269564435e-19, "38132": 8.683639168739318e-06, "13939": -9.296960342908278e-11, "46700": -1.9763433933258057e-05, "30148": 5.375673936214298e-10, "8072": -1.0437121614813805e-07, "24269": -4.730960063170642e-10, "15692": -2.3309710286412155e-11, "10792": -9.796657832339405e-09, "19872": 9.530614875075117e-13, "40248": -2.9092334443703295e-10, "14046": 2.8078778169309114e-28, "45091": -6.436841487884521e-06, "13882": -1.299289148300886e-07, "8715": 9.18055978460508e-16, "35304": -4.5068649342283605e-10, "30572": -6.802172400057315e-08, "21243": 4.797767516606655e-13, "21890": -1.305644027888775e-07, "7526": -1.955847442150116e-06, "45652": -2.3764854995533826e-09, "1730": -1.894484375952743e-10, "44601": -1.4027605950832367e-06, "16527": -1.228976122258363e-16, "6354": -6.888319603604032e-12, "36162": 3.837127447128296e-05, "18788": -1.7769539263099433e-08, "22216": -1.1624073522398249e-10, "48347": -4.543475508689881e-06, "46331": 1.18488829858876e-15, "34579": 2.1536172151170875e-16, "11930": -1.1914210394024849e-07, "37341": -2.053587813861668e-09, "11650": -1.1438798904418946e-06, "13355": 4.958385289438865e-22, "28158": -3.301597644167487e-11, "44220": 1.356396210085674e-20, "31854": -2.1493365056812763e-08, "30459": 8.065286258099877e-22, "17168": 7.58989329718851e-16, "43732": -4.839470784645528e-09, "3065": 1.210203510709107e-08, "19079": 4.7342972829937937e-08, "13730": 1.3434465671001428e-18, "27688": -4.990280605852604e-08, "41804": -3.267988795414567e-09, "7532": 3.577758071358558e-19, "14887": -2.5321017019450663e-08, "7473": -5.03402879985515e-10, "47479": 9.128040120640058e-18, "16472": -3.245060099288821e-08, "46655": -1.2059556692838668e-06, "47978": 3.880793154239654e-06, "40785": 1.209649700149645e-19, "40609": -3.296989764534075e-16, "39781": -3.220051439711824e-11, "40392": 4.067808985710144e-06, "33438": -2.6160518196149953e-15, "13489": -2.7667912654578686e-08, "14317": 2.9598460197448732e-05, "25849": -2.999577904120088e-08, "12275": -1.2573550920933484e-08, "43597": -4.514236024988349e-11, "41263": -1.4776972532272339e-05, "42941": 1.7486459183028097e-22, "40675": 8.849471807479858e-07, "1776": -9.105025355893304e-13, "11580": 1.7652987241744995e-05, "23448": -1.2261539268365595e-11, "38728": -2.212778344983235e-09, "49100": 2.737498894234136e-14, "46145": -1.2974315950486925e-11, "29977": -5.335824564099312e-07, "26680": -3.3501688311124476e-21, "26097": 5.867660135550068e-13, "30397": -5.5299565428867934e-09, "1662": -4.17300850992508e-18, "14502": 1.1591432094573974e-05, "6797": 6.38512138127767e-19, "10738": -1.7630123693379573e-10, "35904": 1.8107276095191692e-16, "6992": -4.454868845641613e-08, "35756": -3.7675978092011063e-10, "47892": -5.429960489273071e-06, "6459": 2.559771283827672e-15, "30188": 7.84204913666423e-21, "34670": -5.1522642934287435e-11, "18865": -2.6506842114031314e-08, "18190": -3.190249502658844e-06, "16793": -1.401911276843748e-11, "24774": 1.1204525083303452e-06, "16757": -1.337484223768115e-08, "30752": -1.5506835654377937e-07, "36239": -5.0274498062208296e-09, "42646": 3.689253702532369e-13, "13937": -1.3933985610492527e-09, "34140": 5.601338148117066e-06, "23604": 1.0857280492782593e-05, "14841": -7.168878335505724e-08, "4585": -2.1571587771177293e-07, "11569": -3.511820733547211e-07, "5704": 1.0416267727670938e-23, "45178": -6.614710855501472e-11, "36647": 1.9875094294548036e-08, "38960": -1.625892195988854e-11, "13563": 8.21461088751142e-22, "15964": 6.436477303504944e-06, "48413": 6.911555998252657e-23, "34271": -2.208026647567749e-06, "22752": -2.324757362611292e-21, "27082": -3.61818412674141e-26, "31438": -1.3869727849960328e-05, "49226": -8.137082681059838e-08, "4573": -4.749805437853638e-14, "37499": 1.090643461793661e-08, "9532": -5.219372361898422e-07, "26181": 1.156716677996883e-13, "39323": -2.9007913544774057e-08, "24904": -1.2832572974730283e-09, "33636": -2.4957491550594568e-08, "29715": -3.155847080051899e-09, "45357": -7.517044195992639e-11, "17193": -1.7517563719593453e-11, "15590": -8.073888602666557e-10, "22687": -3.326628757349681e-11, "8119": 5.2605479972100964e-14, "4616": 6.820147291364265e-13, "22416": -5.151737241249066e-12, "41733": 1.3646331353811548e-11, "24336": -2.7878407388925554e-07, "36315": -8.154567012752523e-12, "6385": -1.217644512653351e-06, "13688": -3.088465426117182e-08, "33419": 1.8071714043617249e-06, "11375": -1.0244477540254593e-07, "47637": -8.328252442879603e-10, "3212": -4.202589204372817e-19, "4683": 4.828715616509742e-25, "29868": -1.0665852460078895e-09, "47596": -3.518548607826233e-07, "22655": -2.0430251024663448e-08, "34476": -5.076549882687686e-12, "31757": -1.0013734102249145e-05, "47929": -9.321613561041886e-12, "3493": -4.619521200656891e-06, "35015": -1.713561359792948e-08, "1933": -2.3078168742358684e-08, "29116": -9.396630775881931e-10, "25863": -4.1798723395913836e-09, "17112": -4.4042310037184506e-10, "30962": -1.152524258941412e-07, "45735": -3.888188803102821e-10, "23520": -1.7838873900473117e-08, "27558": -6.48464635014534e-08, "49207": -1.3209833204746247e-06, "13702": -3.5610602935776115e-09, "14435": -2.9629182815551756e-06, "1611": -1.1064944555982948e-08, "14109": 6.072099320590497e-08, "45363": -8.468301530228928e-10, "15442": 2.3816137684207207e-12, "46881": -2.9212847584858535e-09, "42007": -6.401336286216974e-09, "11446": 1.080557072076114e-20, "1233": 1.4172145165503024e-07, "27834": 1.0487087543850637e-17, "18817": -5.362201929092407e-06, "18623": -7.1843306068331e-09, "31859": -2.299647182226181e-06, "46254": 2.090757369995117e-05, "19637": -3.4708093153312804e-10, "6273": -1.1625121533870697e-06, "33900": 4.496949755389452e-19, "33837": -1.4347774907946588e-07, "5041": -4.390286281704903e-08, "19776": -1.2809431552886962e-06, "17140": -3.111612424254417e-07, "34053": -1.1429647356271743e-06, "15596": 1.0851972103118896e-05, "25178": 4.5352933852882417e-13, "9633": -5.495164394378662e-06, "29126": 3.2210469245910645e-07, "7364": -7.773638237267733e-08, "38778": 4.262607519560369e-18, "30442": -1.1846384406089783e-06, "39558": 5.003609466881512e-26, "18814": -1.0848860256373883e-08, "34634": -3.814071078522829e-11, "47448": -1.7143215984106064e-07, "44782": -6.115806475281715e-07, "25356": -3.815700620179996e-10, "4640": -6.259315414354205e-09, "8350": -1.274262672268378e-11, "33658": -1.1845795065164566e-06, "37491": 9.365419550988463e-15, "29359": -1.5867713955231012e-10, "25061": -3.652068335213698e-10, "41552": 9.638842893764377e-09, "29854": -1.0786117985844612e-07, "23675": 1.1511800627334035e-17, "23614": 5.262675136327743e-07, "49436": 1.0657179355621338e-05, "21407": 7.165724582591793e-12, "49051": -5.129993660375476e-09, "20462": -1.1384484241716564e-09, "45983": 1.56633262804462e-12, "46169": -1.8379896573605947e-10, "13345": 9.829252958297729e-07, "28065": 4.1957620531320573e-07, "48706": -1.3006785593461246e-09, "33782": -4.3680635280907155e-09, "11674": -4.11913651987561e-11, "39948": -3.1161345541477204e-08, "20748": 6.7816543579101565e-06, "49695": -7.842828333377839e-07, "13732": -1.0303760063834488e-10, "27990": 2.9991430044174195e-06, "17966": -1.687567034220792e-21, "41462": -2.26870970800519e-08, "9498": -9.284826228395105e-09, "39920": 1.6856484115123749e-06, "21194": 6.550777470692992e-09, "4353": -1.2965199537575245e-07, "3685": -1.0853988118469715e-07, "6780": -2.1382149308919906e-07, "3095": -4.415225237607956e-07, "15583": -3.3997941092119126e-21, "15039": 3.280644591541204e-12, "6432": -2.5829407501731794e-14, "7009": 1.6976097610976737e-16, "33075": 6.059503182768821e-07, "27554": -3.819613514366438e-15, "30494": 2.1806347370147706e-06, "28556": -8.885408639907837e-06, "49563": -2.0008249580860137e-06, "8595": -3.159177504130639e-10, "7286": 3.4281298490432615e-24, "49872": 1.2222759425640107e-07, "49443": 5.0079747274567496e-20, "41761": -1.658085675444454e-09, "17701": 1.135751724243164e-05, "11209": -1.0959841012954712e-05, "38293": 5.5847107537435045e-18, "32473": -8.582836389541625e-07, "25810": -7.57979080080986e-07, "31331": -2.1747830510139463e-06, "8918": -1.0399652819614857e-09, "13244": 4.986448296448522e-25, "28094": -1.821046508848667e-07, "38597": -3.1896967440843583e-07, "17042": 7.732077478284083e-16, "8851": -4.855775535106659e-06, "44925": 6.940572561120462e-14, "49606": 1.579647057690231e-18, "49629": -1.1663142240186942e-18, "5429": 1.0686608119692825e-19, "38153": 7.104850157587007e-22, "36149": -3.4154116292484104e-09, "43998": 5.055295559941442e-13, "28596": -8.328917436301709e-08, "47642": -2.218665031250566e-10, "34909": -7.747083902359009e-07, "17281": -8.322847133968025e-10, "26605": -2.89195217192173e-09, "42695": 4.413293208926916e-10, "46871": 5.3358499840783223e-14, "12381": -1.5435209206771106e-09, "19537": 2.9804345103023875e-15, "23402": 9.089193842015674e-15, "32827": 2.14550816349246e-17, "1482": 1.367444612404567e-16, "40943": 2.257493220136908e-15, "32542": -1.125030219554901e-08, "1192": 3.543101922964809e-16, "32434": -4.3639892339706424e-06, "18471": -3.884961770381778e-09, "49304": 5.865143537521362e-06, "37584": -1.1649084399323329e-11, "19032": -1.1782160669326914e-12, "17598": -5.58512844145298e-08, "21161": -7.595902308821678e-08, "35852": -1.3132303953170776e-05, "21265": -1.8776100887407665e-11, "575": -6.310047581791878e-08, "45871": 1.0678639916772426e-15, "21914": -1.1227757204324007e-08, "47654": -3.0014244839549065e-08, "11547": 4.767631292343139e-06, "27053": -2.6790983974933624e-07, "38259": 9.055090526141271e-20, "34756": -1.4007600955665112e-07, "2017": -4.202549457550049e-06, "2598": -5.72366487539e-15, "37159": -2.929288062114566e-16, "47429": -1.098194388760021e-11, "37602": -1.059211092069745e-08, "2062": 7.0560604333877565e-06, "17234": -2.368305576965213e-08, "41648": -7.400603499263525e-09, "27637": -2.5773365632630886e-09, "28089": 1.222493395403035e-13, "9333": 1.5587617308021607e-15, "14847": -1.6328761354088784e-07, "7257": -3.89477179851383e-09, "27702": -3.137505700578913e-11, "2673": -4.93842799187405e-11, "1190": -2.272434998303652e-08, "37432": -2.626690502438578e-11, "19411": -3.2630346715450287e-07, "6080": -5.974655505269766e-09, "19787": -3.744035726413131e-08, "22549": 5.656486390392956e-16, "34499": -2.608543036330957e-10, "45893": -1.9598734378814697e-06, "44947": 4.1296494007110595e-06, "32807": -2.7935761863773223e-11, "42307": -2.0991938072256746e-09, "44516": -1.3309505302459002e-08, "7090": -3.733027842827141e-09, "25546": 1.879102313750991e-12, "1469": -8.30753892660141e-08, "31215": 4.6907329366227545e-20, "24545": 2.0662063360214235e-06, "49453": -2.6799046993255615e-06, "43162": -4.476001858711242e-06, "43848": -5.226072971709072e-09, "48789": 4.704419964696171e-14, "35980": -1.1257744394242763e-07, "43783": -3.823457360267639e-06, "16331": -1.2128592282533645e-06, "18511": 8.779607713222504e-07, "25996": 2.254746505059302e-10, "1843": -1.5580676263198255e-08, "20407": -5.316613707691431e-08, "15939": -5.434871912002563e-06, "22824": -2.1559722721576692e-06, "30348": 7.756487493160766e-23, "17204": -4.999470455679944e-17, "27049": 7.77557373046875e-06, "24962": 2.6539699174463748e-08, "15606": -3.8334622513502836e-08, "47681": 1.638372815193634e-13, "40062": -1.708550378680229e-07, "25260": -2.5621429085731507e-07, "29893": -6.795905937906355e-10, "7297": -2.0977605134248733e-07, "14095": -5.080458623241136e-18, "36771": 4.1190747288055716e-09, "28904": 4.5660288883198064e-14, "11298": -1.5640609640765747e-15, "38838": -1.399299662807607e-12, "40158": -1.1949842423200607e-06, "30288": -7.529760003089905e-06, "161": -5.7866463976097295e-11, "19567": -1.4063411799725145e-09, "34010": -7.000129669904709e-08, "32687": 1.1310149041533915e-21, "17859": -1.1664495104923844e-09, "48466": -1.2278082550665204e-13, "37304": 1.1991776227951049e-05, "25587": -1.3892258177161665e-15, "19928": -2.6962715387344362e-06, "6573": -1.6014362813621118e-12, "2401": 4.1739291134490484e-13, "8013": -1.2785987555980683e-06, "27760": -4.990400047972798e-09, "44160": -4.985827580094337e-07, "18485": -3.243934512138367e-06, "7820": 6.817947451054351e-12, "3907": -1.931635633809492e-09, "32997": 4.585813730955124e-08, "25915": 3.085271418094635e-06, "9545": -1.4600167982280255e-07, "26943": -5.246541927627837e-24, "20570": -6.518066015814838e-12, "35384": -1.710935976007022e-10, "33398": -1.3897716999053954e-07, "22536": -2.832978367805481e-06, "28391": 2.5017812821381826e-15, "49079": 9.625110030174255e-07, "23493": -1.2863609299529344e-09, "4527": -7.131911115720868e-10, "20977": 1.3758040388368864e-18, "15790": -6.190172280184924e-10, "27766": 3.204819742919085e-16, "14000": -7.070973515510559e-07, "28476": -1.2390663847327234e-07, "12859": -2.2733608784619717e-09, "38038": -1.3426882214844226e-08, "7360": 3.9488959312438965e-06, "21839": -1.519476654721075e-11, "25819": -1.0591058526188135e-09, "37955": -1.4389143325388431e-08, "29701": -1.881615929733016e-13, "18395": 5.6295975809916854e-11, "22702": -5.10705285705626e-11, "7175": -3.75111848115921e-07, "34126": -1.424846202135086e-06, "43221": -5.063388925918844e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_156.json <==
{"20228": -2.807650566101074e-05, "24631": -1.3005138607695699e-08, "21481": 7.566777426859516e-14, "31601": -2.6371650397777556e-07, "21027": -6.856751952000195e-11, "7756": 3.815224170684815e-06, "15003": -2.7567893994273617e-11, "10962": -3.669466590508819e-08, "37208": -2.0715575374197215e-10, "1713": 7.595311899422086e-12, "25435": 1.9998958110809326e-05, "10196": -6.0436927014961835e-09, "8919": -2.1358925849199295e-07, "40058": -4.685985040850937e-09, "1597": -3.2966976868920027e-09, "18522": -8.858886541007749e-16, "44492": -9.02295345440507e-09, "48083": -5.709755048155785e-07, "12260": -3.046207595616579e-08, "7314": -5.969408433884382e-08, "35031": -6.213532388210297e-07, "17309": -2.1005526185035705e-07, "6094": -1.981108507607132e-09, "19429": -3.82628059014678e-12, "38589": 1.90807713806862e-10, "23": -8.042737817959278e-12, "11185": -1.7675939307082445e-09, "17000": -7.32335727661848e-08, "31999": -7.730146171525121e-10, "31002": -3.541450947523117e-07, "5762": 3.689495947254914e-20, "19308": -1.9871156662702562e-07, "16780": -2.2770002487959573e-11, "36171": -3.1204662757575454e-23, "31110": -4.930958966724574e-09, "5943": 4.265057751418055e-15, "22617": -1.316760629415512e-06, "46077": -2.6033728124652545e-17, "39120": 1.4220094828217012e-18, "24076": -1.4154920354485512e-07, "49558": -1.4124665881354304e-12, "12596": -9.70209613442421e-07, "2215": -3.068940422963351e-09, "38964": 3.455810993909836e-07, "1966": -1.932283118367195e-07, "36951": -1.386038362979889e-06, "19437": 1.36926621152611e-13, "47182": -3.7079349160194395e-06, "24183": -3.831342561170459e-08, "28182": 1.0068839208579595e-18, "5267": -3.35547536611557e-06, "41565": 9.525201943383702e-19, "35684": -1.4426097273826598e-06, "46765": -1.9154613255523146e-10, "20211": 3.968493938446045e-06, "25201": 4.441573150937295e-16, "46364": 8.051650318696702e-16, "45205": -2.745883772149682e-08, "12684": -5.323409102857113e-08, "41732": -4.825836792588234e-07, "17423": 4.88446056842804e-07, "31279": -1.667648321017623e-08, "8492": -2.1701074729207902e-09, "40686": 4.4186629354953764e-07, "46925": -1.5501507732551544e-10, "25999": -1.8237525364384056e-08, "46650": -7.4244354664188e-12, "40125": -7.449008822441101e-06, "8943": -7.102630734443664e-06, "13639": -1.0563605464994907e-07, "7734": -5.5444593272113704e-12, "34508": 2.0624466240406035e-06, "36350": -6.478349678218365e-09, "27458": -1.337439753115177e-09, "29134": -7.740573026239872e-08, "42936": -6.342467713693623e-11, "11653": -1.1207317933440208e-07, "20870": 7.378151640295982e-09, "1922": 1.0343692419377441e-25, "18920": 5.709067577198498e-22, "45577": 8.599474891944972e-19, "21611": 7.100264376447285e-14, "49456": -7.947989502099517e-12, "40837": 7.437472939491272e-06, "40222": -3.454449400305748e-07, "23347": -3.0032285280867653e-12, "21127": -1.8163674561314069e-25, "41422": -1.5378451347351076e-05, "14911": -4.0230203012470155e-10, "20183": 5.034683780991145e-16, "34100": -1.8119357264367862e-10, "33297": 6.686080578077736e-14, "22363": 4.259192943402738e-20, "9062": -1.86894362741441e-11, "45657": -3.7697933614254e-07, "2267": -4.909452982246876e-09, "17786": -1.294292975217104e-07, "8820": -5.660499446094036e-08, "13390": 3.5650076640747486e-16, "3170": 1.7315739393234252e-06, "41357": -6.710803601890802e-08, "18491": 4.772088757140635e-19, "38132": 8.531535267829895e-06, "13939": -9.32262628339231e-11, "46700": -2.0051045417785643e-05, "30148": 5.403572868090122e-10, "8072": -1.0351970791816712e-07, "24269": -4.719529897556641e-10, "15692": -2.3361881176242605e-11, "10792": -9.808950126171112e-09, "19872": 9.538080547599747e-13, "40248": -2.9091639589751137e-10, "14046": 2.962272411123319e-28, "45091": -6.251506209373474e-06, "13882": -1.3139004819095135e-07, "8715": 9.26433027514939e-16, "35304": -4.2156116251135243e-10, "30572": -7.022263482213021e-08, "21243": 4.799676389666274e-13, "21890": -1.3001086190342902e-07, "7526": -1.9486230611801148e-06, "45652": -2.378470671828836e-09, "1730": -1.898397931654472e-10, "44601": -1.4116577804088593e-06, "16527": -1.2316923522770473e-16, "6354": -6.673898269582424e-12, "36162": 3.846607208251953e-05, "18788": -1.7502469709143042e-08, "22216": -1.1613968126766849e-10, "48347": -4.555479288101196e-06, "46331": 1.1871605087865334e-15, "34579": 2.148595884543525e-16, "11930": -1.1980886571109294e-07, "37341": -2.0411127479746936e-09, "11650": -1.146334633231163e-06, "13355": 4.947730541404692e-22, "28158": -3.317769824207062e-11, "44220": 1.35580233411053e-20, "31854": -2.1527989301830532e-08, "30459": 8.139155472034333e-22, "17168": 7.420518366441087e-16, "43732": -4.822214250452817e-09, "3065": 1.2166840024292469e-08, "19079": 3.374527208507061e-08, "13730": 1.3374072899488554e-18, "27688": -5.272740498185158e-08, "41804": -3.325053257867694e-09, "7532": 3.6170742914514926e-19, "14887": -2.511971164494753e-08, "7473": -5.053610220784321e-10, "47479": 9.113618063341655e-18, "16472": -3.2344674691557884e-08, "46655": -1.1927857995033263e-06, "47978": 4.0052950382232665e-06, "40785": 1.2060329541681639e-19, "40609": -3.31048695401126e-16, "39781": -3.2101131637318756e-11, "40392": 4.0269467234611515e-06, "33438": -2.6258051288863272e-15, "13489": -2.768895821645856e-08, "14317": 2.9865846633911134e-05, "25849": -3.0131908133625984e-08, "12275": -1.2569327373057604e-08, "43597": -4.5107399273547347e-11, "41263": -1.4797999858856201e-05, "42941": 1.5606337207699168e-22, "40675": 7.580673694610596e-07, "1776": -8.849031019053655e-13, "11580": 1.764823079109192e-05, "23448": -1.229549411618791e-11, "38728": -2.2142831585370003e-09, "49100": 2.7464668317378482e-14, "46145": -1.2915337492813706e-11, "29977": -5.305874347686768e-07, "26680": -3.3601537613738e-21, "26097": 5.885296161523002e-13, "30397": -5.546266911551356e-09, "1662": -4.375775458122233e-18, "14502": 1.1476731300354003e-05, "6797": 6.431033277524284e-19, "10738": -1.691810211923439e-10, "35904": 1.6891359838622223e-16, "6992": -4.6000899747014046e-08, "35756": -3.75105555576738e-10, "47892": -5.679568648338318e-06, "6459": 2.5578111850776963e-15, "30188": 7.88379303788729e-21, "34670": -5.1003266889892984e-11, "18865": -2.5825060438364743e-08, "18190": -3.29375684261322e-06, "16793": -1.4017691682965961e-11, "24774": 1.145966351032257e-06, "16757": -1.3364730402827263e-08, "30752": -1.3834351673722267e-07, "36239": -5.126730538904667e-09, "42646": 3.677391191558854e-13, "13937": -1.3878216850571334e-09, "34140": 5.590309500694275e-06, "23604": 1.0823733806610107e-05, "14841": -6.975068245083094e-08, "4585": -2.1024733781814576e-07, "11569": -3.5237155854702e-07, "5704": 1.044608862272924e-23, "45178": -6.612111064896453e-11, "36647": 1.998355146497488e-08, "38960": -1.6306739780702627e-11, "13563": 8.060631547356919e-22, "15964": 6.488170027732849e-06, "48413": 6.789215158475452e-23, "34271": -2.2941741347312926e-06, "22752": -2.3486860433712262e-21, "27082": -3.602982259605047e-26, "31438": -1.3874976634979248e-05, "49226": -8.06093867868185e-08, "4573": -4.728359481731559e-14, "37499": 1.0970485163852572e-08, "9532": -5.244844406843186e-07, "26181": 1.1603730420972624e-13, "39323": -2.8999270871281625e-08, "24904": -1.2788872118107975e-09, "33636": -2.494164276868105e-08, "29715": -3.169171395711601e-09, "45357": -7.518156053265556e-11, "17193": -1.754642994455935e-11, "15590": -8.066483860602602e-10, "22687": -3.330886556796031e-11, "8119": 5.247130729912897e-14, "4616": 6.765356630467068e-13, "22416": -5.179696245249943e-12, "41733": 1.3830397165293106e-11, "24336": -2.8094880282878874e-07, "36315": -8.17442355582898e-12, "6385": -1.2136030197143556e-06, "13688": -3.142296802252531e-08, "33419": 1.8375816941261292e-06, "11375": -1.0250082239508629e-07, "47637": -8.289366087410599e-10, "3212": -4.2842984070362924e-19, "4683": 4.855541794633176e-25, "29868": -1.0628629388520493e-09, "47596": -3.5802841186523435e-07, "22655": -2.0592561922967433e-08, "34476": -5.083798555460817e-12, "31757": -1.0016982555389405e-05, "47929": -9.367425946038565e-12, "3493": -4.623385071754456e-06, "35015": -1.709696603938937e-08, "1933": -2.0794328302145003e-08, "29116": -9.463274909649045e-10, "25863": -4.174256464466452e-09, "17112": -4.4231284846318887e-10, "30962": -1.148398406803608e-07, "45735": -3.905516496160999e-10, "23520": -1.8032675143331288e-08, "27558": -6.480495911091566e-08, "49207": -1.3178464770317077e-06, "13702": -3.5805266816169023e-09, "14435": -2.9936397075653074e-06, "1611": -1.1090056505054236e-08, "14109": 6.08930690214038e-08, "45363": -8.548090409021825e-10, "15442": 2.3730676446120924e-12, "46881": -2.9615088715218007e-09, "42007": -6.446175975725055e-09, "11446": 1.0715649703080623e-20, "1233": 1.3828381896018982e-07, "27834": 1.045066051925947e-17, "18817": -5.400886535644531e-06, "18623": -7.198779494501651e-09, "31859": -2.289411872625351e-06, "46254": 2.0985257625579835e-05, "19637": -3.482430474832654e-10, "6273": -1.1555417627096176e-06, "33900": 4.471238917308495e-19, "33837": -1.433081179857254e-07, "5041": -4.3895505368709567e-08, "19776": -1.2675045430660247e-06, "17140": -3.146587312221527e-07, "34053": -1.1274433135986328e-06, "15596": 1.0610289573669434e-05, "25178": 4.564892819303168e-13, "9633": -5.496939420700073e-06, "29126": 2.9468908905982973e-07, "7364": -7.668484933674336e-08, "38778": 4.2946649383458766e-18, "30442": -1.1844908446073532e-06, "39558": 5.144656282122091e-26, "18814": -1.0703480802476406e-08, "34634": -3.817280230578035e-11, "47448": -1.7140734940767287e-07, "44782": -6.128039583563805e-07, "25356": -3.75722702301573e-10, "4640": -6.207437254488468e-09, "8350": -1.2763944141624961e-11, "33658": -1.1956416070461274e-06, "37491": 9.352629781744781e-15, "29359": -1.5754083506180906e-10, "25061": -3.6816047213505953e-10, "41552": 7.3514814721420405e-09, "29854": -1.0808834806084633e-07, "23675": 1.1586248453709923e-17, "23614": 5.327462404966354e-07, "49436": 1.1194620132446289e-05, "21407": 7.146020379877882e-12, "49051": -5.1530555356293914e-09, "20462": -1.133367622969672e-09, "45983": 1.5789321139436653e-12, "46169": -1.8413695215713234e-10, "13345": 9.839239716529845e-07, "28065": 4.194479435682297e-07, "48706": -1.3075073366053402e-09, "33782": -4.4053528108634055e-09, "11674": -4.114303465030389e-11, "39948": -3.112144768238068e-08, "20748": 7.4200278520584105e-06, "49695": -7.771844416856766e-07, "13732": -1.0323175956727937e-10, "27990": 3.0040526390075682e-06, "17966": -1.678128307861521e-21, "41462": -2.266515512019396e-08, "9498": -8.419527439400553e-09, "39920": 1.68267622590065e-06, "21194": 6.655356264673173e-09, "4353": -1.3150282204151155e-07, "3685": -1.0775623843073845e-07, "6780": -2.1486271172761916e-07, "3095": -4.4502466917037966e-07, "15583": -3.3047945996170147e-21, "15039": 3.2666585525475964e-12, "6432": -2.631166173827637e-14, "7009": 1.6969392904742086e-16, "33075": 6.203576549887657e-07, "27554": -3.825576244675943e-15, "30494": 2.129499912261963e-06, "28556": -9.104502201080322e-06, "49563": -2.01332151889801e-06, "8595": -3.204046151950024e-10, "7286": 3.426501337212298e-24, "49872": 1.2427669949829579e-07, "49443": 5.048922841225864e-20, "41761": -1.6480553313158453e-09, "17701": 1.1523330211639404e-05, "11209": -1.1553685665130616e-05, "38293": 5.5778905799774844e-18, "32473": -8.507037162780761e-07, "25810": -7.443869858980179e-07, "31331": -2.2767814993858335e-06, "8918": -1.0435500007588416e-09, "13244": 4.917127976177163e-25, "28094": -1.8209321424365043e-07, "38597": -3.2646480947732927e-07, "17042": 7.679260005666321e-16, "8851": -4.8161810636520385e-06, "44925": 7.01388191970409e-14, "49606": 1.5525384797210328e-18, "49629": -1.1666027573218468e-18, "5429": 1.0712106352504021e-19, "38153": 7.035149272195329e-22, "36149": -3.4335476811975243e-09, "43998": 5.048038786981124e-13, "28596": -8.299724198877811e-08, "47642": -2.2208514565136284e-10, "34909": -7.633501291275024e-07, "17281": -8.341750071849674e-10, "26605": -2.8941835626028476e-09, "42695": 9.079393930733204e-10, "46871": 5.117783974384338e-14, "12381": -1.5245363465510308e-09, "19537": 2.9758120967393607e-15, "23402": 9.102754661149959e-15, "32827": 2.1411167110130247e-17, "1482": 1.3548240654359667e-16, "40943": 2.25473389958708e-15, "32542": -1.1383906239643692e-08, "1192": 3.533376022324397e-16, "32434": -4.4633287191390995e-06, "18471": -3.870941291097551e-09, "49304": 5.882586240768433e-06, "37584": -1.1601035794228665e-11, "19032": -1.1948085898438876e-12, "17598": -5.564405582845211e-08, "21161": -7.63956131413579e-08, "35852": -1.3092094659805298e-05, "21265": -1.8840722759705386e-11, "575": -6.334360223263502e-08, "45871": 1.0582137943693227e-15, "21914": -1.1242401087656617e-08, "47654": -2.9833910521119834e-08, "11547": 4.729456901550293e-06, "27053": -2.580953575670719e-07, "38259": 9.026164350992537e-20, "34756": -1.3973966240882873e-07, "2017": -4.181177318096161e-06, "2598": -5.6936988457323426e-15, "37159": -3.109567464631979e-16, "47429": -1.0986605047946796e-11, "37602": -1.060674199834466e-08, "2062": 7.055708765983582e-06, "17234": -2.3601346183568238e-08, "41648": -7.355230045504868e-09, "27637": -2.572889789007604e-09, "28089": 1.2210782607269266e-13, "9333": 1.5428919253324125e-15, "14847": -1.6357321292161942e-07, "7257": -3.902889438904822e-09, "27702": -3.16388741339324e-11, "2673": -4.9536674850969574e-11, "1190": -2.2658791858702898e-08, "37432": -2.6450188670423814e-11, "19411": -3.278089314699173e-07, "6080": -6.017216946929693e-09, "19787": -3.723260248079896e-08, "22549": 6.161840482299396e-16, "34499": -2.6240504666930065e-10, "45893": -1.9749090075492857e-06, "44947": 4.207404851913452e-06, "32807": -2.8190174816700165e-11, "42307": -2.09228353924118e-09, "44516": -1.3325531035661697e-08, "7090": -3.6130764055997135e-09, "25546": 1.8764052356345928e-12, "1469": -8.30182060599327e-08, "31215": 4.674789658973061e-20, "24545": 2.059044986963272e-06, "49453": -2.6776978373527527e-06, "43162": -4.676777720451355e-06, "43848": -5.222291219979524e-09, "48789": 4.5896553224622495e-14, "35980": -1.1303295381367207e-07, "43783": -3.842600584030152e-06, "16331": -1.2500929832458496e-06, "18511": 8.804148435592652e-07, "25996": 2.376200427534059e-10, "1843": -1.5531477984040975e-08, "20407": -5.2996398881077764e-08, "15939": -5.428153872489929e-06, "22824": -2.163541167974472e-06, "30348": 7.631257311503914e-23, "17204": -4.956132726441354e-17, "27049": 8.30196738243103e-06, "24962": 2.576180500909686e-08, "15606": -3.8653009105473755e-08, "47681": 1.634279023221552e-13, "40062": -1.6318269073963166e-07, "25260": -2.3198693990707397e-07, "29893": -6.826498429290951e-10, "7297": -2.1431732922792434e-07, "14095": -5.851721017469114e-18, "36771": 4.105537082068622e-09, "28904": 4.552412224967384e-14, "11298": -1.5652583396086327e-15, "38838": -1.3818294064549264e-12, "40158": -1.1963047087192536e-06, "30288": -7.617846131324768e-06, "161": -5.797385256300913e-11, "19567": -1.4024159463588148e-09, "34010": -8.895812556147576e-08, "32687": 1.1122197724494106e-21, "17859": -1.165532012237236e-09, "48466": -1.2301777374545963e-13, "37304": 1.1906299591064453e-05, "25587": -1.4334453068975961e-15, "19928": -2.7097928524017335e-06, "6573": -1.6021303395064025e-12, "2401": 4.173433509890856e-13, "8013": -1.2807545065879821e-06, "27760": -4.997794749215245e-09, "44160": -5.047432333230973e-07, "18485": -3.25860857963562e-06, "7820": 7.234045824588975e-12, "3907": -1.9787628843914716e-09, "32997": 5.2985474467277524e-08, "25915": 3.069950044155121e-06, "9545": -1.4528107829391957e-07, "26943": -5.3089268554508216e-24, "20570": -6.482563321696944e-12, "35384": -1.718820567475632e-10, "33398": -1.4157160185277461e-07, "22536": -2.86834716796875e-06, "28391": 2.509739915890208e-15, "49079": 1.0291028022766113e-06, "23493": -1.2886477634310722e-09, "4527": -7.112159801181406e-10, "20977": 1.3664785449007955e-18, "15790": -6.21748695266433e-10, "27766": 3.1780435921779926e-16, "14000": -7.042336463928223e-07, "28476": -1.2376803904771806e-07, "12859": -2.2811951930634678e-09, "38038": -1.3427669182419777e-08, "7360": 4.0238574147224425e-06, "21839": -1.519779971204116e-11, "25819": -1.0620465036481618e-09, "37955": -1.4304723590612411e-08, "29701": -1.870736987541477e-13, "18395": 5.837907792738406e-11, "22702": -5.0927915253851097e-11, "7175": -3.7527091801166533e-07, "34126": -1.4007972180843353e-06, "43221": -5.05167406572582e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_16.json <==
{"20228": 3.1895278085336545e-16, "24631": 3.8603213507737434e-17, "21481": -1.681392519789146e-18, "31601": -4.589875042438507e-07, "21027": -5.037443712353706e-07, "7756": -1.9655337557196618e-07, "15003": 9.1043729358916e-19, "10962": 5.651338696479798e-06, "37208": -1.716811805566043e-17, "1713": 1.2174116030288401e-21, "25435": 2.221180608330542e-12, "10196": -1.0461555211804808e-09, "8919": -1.4033082607056713e-11, "40058": -1.6178628357010893e-10, "1597": 9.029043623876021e-15, "18522": -3.821565324390805e-20, "44492": -6.888518691994249e-10, "48083": 1.0672921574306215e-15, "12260": 2.115382115351963e-18, "7314": 1.5884889289736748e-07, "35031": -1.9601152298487355e-16, "17309": 2.284637901084352e-12, "6094": -1.558876812357557e-16, "19429": 7.539866508921023e-14, "38589": 2.6499602512330965e-14, "23": -2.7143264560436365e-11, "11185": -7.434348885744686e-20, "17000": 8.086604489195493e-21, "31999": 1.255815282763962e-19, "31002": 2.3409999907016753e-07, "5762": -1.1465851601499821e-14, "19308": 3.215932846069336e-07, "16780": 3.444009053055197e-11, "36171": -1.1813505075691844e-27, "31110": 3.811309288721532e-09, "5943": 8.398528183670151e-18, "22617": -2.068047137981921e-12, "46077": -1.0111247358333847e-22, "39120": -7.238015768962214e-12, "24076": 6.125830259406939e-10, "49558": -4.420738264343527e-13, "12596": -3.0438099056482314e-08, "2215": -2.0347873942228034e-10, "38964": -5.536401204153662e-13, "1966": 8.038529694318063e-18, "36951": -1.0703101754188537e-06, "19437": -2.5276724596502465e-23, "47182": -1.2563572144436153e-17, "24183": -4.987056851387024e-06, "28182": -1.2100579276785742e-20, "5267": -3.1998615264892576e-05, "41565": 2.2936841177599457e-20, "35684": 1.259351824212107e-16, "46765": 1.3402981502430578e-15, "20211": -1.0426854714751243e-07, "25201": -7.790036033838987e-09, "46364": 2.0158076325781786e-19, "45205": -2.1406101891052742e-15, "12684": 6.132162525318563e-11, "41732": 6.411308888345957e-08, "17423": 3.848405968898128e-18, "31279": 4.06381965149194e-09, "8492": -1.5261861219251216e-16, "40686": 5.73407510709445e-17, "46925": 5.2581709623336795e-06, "25999": -2.9883768409490587e-07, "46650": -4.8012926967544444e-14, "40125": 4.655840712963766e-15, "8943": 3.23518382222554e-17, "13639": 5.109248527729315e-19, "7734": -2.3905118420923737e-20, "34508": 3.486549807543704e-17, "36350": -2.0223864703439176e-09, "27458": -1.304950369984681e-13, "29134": -1.4561103582382202e-05, "42936": -2.215535532812396e-15, "11653": -1.8079474102705717e-10, "20870": 2.402486503124237e-06, "1922": -7.57201298167164e-23, "18920": -1.0047914784276981e-18, "45577": -6.104420867073933e-22, "21611": -8.338748833417678e-20, "49456": -4.314454961068385e-22, "40837": -3.966477812866742e-14, "40222": 3.4082140773534776e-07, "23347": 2.080444392049685e-10, "21127": 1.3118397698425738e-18, "41422": 3.0218061804771425e-06, "14911": -7.238727412186563e-09, "20183": 5.689175353040809e-14, "34100": -1.4107991034087442e-18, "33297": -5.708409300808626e-15, "22363": 9.865719352575297e-18, "9062": 8.887199669516121e-12, "45657": 3.5698012471399584e-18, "2267": 2.0589569545842456e-17, "17786": -3.389099597930908e-05, "8820": -9.247499704360962e-07, "13390": -4.488515949977595e-18, "3170": -1.440132346708367e-14, "41357": -4.0607084752022904e-19, "18491": -1.3661743431259361e-24, "38132": -3.7467791003109595e-12, "13939": 1.0015481151640415e-07, "46700": -9.91335604339838e-09, "30148": 1.9242153443538302e-17, "8072": 2.754143625497818e-07, "24269": -7.980439113453031e-09, "15692": 7.025553117046002e-13, "10792": 8.06453341606339e-17, "19872": 3.876573741436005e-06, "40248": 3.376232385635376e-06, "14046": 5.907945222211194e-21, "45091": -6.462697044185006e-15, "13882": -0.00042072036743164064, "8715": -5.384903541951966e-20, "35304": 4.0749785767957294e-14, "30572": 3.2202358113408993e-13, "21243": 8.414789772359654e-10, "21890": 7.85865594821189e-13, "7526": 4.782898344046771e-13, "45652": -2.2173166080996508e-16, "1730": -5.888188157540664e-18, "44601": -2.9370510219450805e-11, "16527": 8.980162573962306e-22, "6354": -3.1748844776302577e-10, "36162": -1.8407537043094635e-06, "18788": -5.9594333379209276e-12, "22216": -1.1272833777553614e-14, "48347": 2.6654283283278347e-09, "46331": 3.340308030175265e-15, "34579": 5.678762988277006e-20, "11930": 4.0139155998986097e-13, "37341": 1.0006027650888426e-11, "11650": 5.869683623313904e-07, "13355": -2.893533581005891e-20, "28158": -1.644091252028801e-15, "44220": 2.8625664309602963e-25, "31854": -3.681587370032991e-18, "30459": -1.6082871145961519e-16, "17168": 4.897405831566504e-17, "43732": -9.537586920325276e-19, "3065": -2.0285570877969558e-20, "19079": 3.602757203680085e-14, "13730": 5.811127810504898e-19, "27688": -8.036014345277897e-19, "41804": -1.8549737745843232e-13, "7532": 5.5081243385823875e-18, "14887": -1.9827490344015431e-16, "7473": -7.833763477314848e-18, "47479": 9.126769164643362e-19, "16472": 1.9803357645287178e-10, "46655": -2.1348736112258848e-13, "47978": 1.7301617845078e-11, "40785": 2.817165614913952e-23, "40609": -1.5970924778230256e-11, "39781": 2.6109808759500197e-16, "40392": -5.254060297943397e-14, "33438": 6.540405717014864e-16, "13489": 3.252264590969389e-13, "14317": 3.437552686946788e-14, "25849": -1.3100150575862806e-18, "12275": -1.2242875983836664e-18, "43597": 6.816588851536742e-18, "41263": 1.4972686424030714e-14, "42941": 1.338758863439544e-24, "40675": -4.030937634524889e-10, "1776": 8.190555789155951e-14, "11580": -1.668434002066732e-15, "23448": -1.7048291862010956e-07, "38728": 2.7040371205657722e-08, "49100": -1.136777954754975e-17, "46145": -7.974018987428818e-21, "29977": -1.113432679389348e-14, "26680": 1.2408824848146596e-23, "26097": -1.4570468920283019e-12, "30397": 5.105324257966004e-18, "1662": -4.374574712686535e-21, "14502": 2.8883936908918882e-15, "6797": -8.865366218913095e-15, "10738": -8.288241806440055e-09, "35904": 1.7909138705363148e-12, "6992": 7.84295902121812e-09, "35756": -1.727614289848134e-11, "47892": 4.522328692080357e-16, "6459": 1.184409484267235e-10, "30188": 2.9306778815671233e-20, "34670": 3.629192215845456e-18, "18865": 3.431267359133017e-13, "18190": -4.917213300359435e-10, "16793": -5.0808559833373515e-20, "24774": 3.2726487120271486e-12, "16757": -2.6553303826559737e-18, "30752": -1.3111875300786392e-16, "36239": 3.653916904287901e-18, "42646": 2.231837054204107e-21, "13937": -2.8413382824510335e-08, "34140": 4.715616092054731e-16, "23604": -4.2979941383691765e-13, "14841": 3.508847951889038e-06, "4585": -5.131976094085999e-16, "11569": 0.0003796017074584961, "5704": -3.653283578430866e-16, "45178": 1.9060450995311838e-14, "36647": -5.174171909070463e-20, "38960": 1.2258094582448335e-20, "13563": 1.6418616988697666e-22, "15964": 1.3421370113064768e-11, "48413": -7.82575480112735e-17, "34271": -6.390961537761087e-14, "22752": -6.361991960806765e-19, "27082": -2.9488771702604642e-24, "31438": -9.022563695907593e-07, "49226": -5.0231550689783245e-17, "4573": 1.9440354816387118e-19, "37499": 1.7973560898099094e-09, "9532": 1.9273954876553034e-12, "26181": 4.950511112156164e-14, "39323": -7.397910580039024e-08, "24904": -8.770662680035457e-10, "33636": -5.422077231642675e-15, "29715": -2.377703242628648e-16, "45357": 7.96058663432575e-15, "17193": -2.2328864018178462e-17, "15590": 1.3977333903312682e-06, "22687": -1.956372143467888e-09, "8119": -2.212663646056212e-18, "4616": 2.4029964151850437e-12, "22416": -4.780750941790757e-12, "41733": -2.4761812528595328e-09, "24336": 0.0011060566711425782, "36315": 1.0376737209565837e-19, "6385": 1.6688650846481324e-05, "13688": -3.3623099963964175e-17, "33419": -3.002143057528883e-10, "11375": -3.2825708331074566e-10, "47637": 1.04134225693997e-09, "3212": 2.7591497904629876e-26, "4683": 2.4097777107101593e-14, "29868": -2.0512284245342018e-08, "47596": -1.634395564906299e-08, "22655": -8.779299509598104e-15, "34476": 1.0088761423499016e-17, "31757": 6.204047275915059e-15, "47929": 3.425384975663803e-15, "3493": -4.6030777320761434e-20, "35015": 5.275179165015187e-18, "1933": 1.1183979040652048e-10, "29116": -9.360413969261572e-11, "25863": 7.039175397949293e-10, "17112": 3.2583978511234804e-19, "30962": 6.732740587267472e-14, "45735": 1.07043422791029e-18, "23520": 3.911566734313965e-07, "27558": 3.940531456692042e-14, "49207": 8.891899022644978e-16, "13702": 5.001761019229889e-10, "14435": -2.8089215220461483e-12, "1611": -2.4261849466711283e-08, "14109": 1.588398856888773e-16, "45363": -2.029435508532629e-15, "15442": -1.2315459230194392e-12, "46881": 1.4250745223633176e-18, "42007": -2.1222927415465164e-13, "11446": -6.995924395347686e-15, "1233": -1.1676056743681328e-12, "27834": -8.183380123227835e-09, "18817": 3.98961678147316e-07, "18623": -9.754103422164917e-07, "31859": 7.642547890113898e-19, "46254": 2.2763670060044204e-13, "19637": -1.0330439235701865e-19, "6273": -8.262032642960549e-08, "33900": -2.4005541998661784e-15, "33837": -1.2581217102706432e-07, "5041": 8.04469511839212e-17, "19776": 5.206295949911066e-15, "17140": 3.0493756639771163e-10, "34053": 8.333915957337012e-12, "15596": 1.3592815761853672e-15, "25178": 4.53700167712956e-16, "9633": 2.0378065554438328e-17, "29126": -3.155774474143982e-06, "7364": -4.085395950824022e-08, "38778": 4.2742783534777115e-13, "30442": 1.3519114255905151e-06, "39558": 3.67651570800417e-25, "18814": -1.1732862503777142e-12, "34634": 1.4889748234294535e-19, "47448": -3.2688244472334205e-16, "44782": -2.374350742684328e-12, "25356": 2.947517161256335e-21, "4640": -3.217291459441185e-07, "8350": 7.921678843558766e-11, "33658": -9.42121602953705e-15, "37491": -3.95868298141977e-13, "29359": -1.1719423174960664e-17, "25061": 1.2472464433596534e-19, "41552": 1.691334960973734e-14, "29854": 3.690131416078657e-10, "23675": -8.643216350967542e-17, "23614": -3.9371165883039794e-13, "49436": -4.6635701437480745e-09, "21407": -9.267731027051695e-15, "49051": 4.656925886581398e-18, "20462": 2.2137072086334228e-05, "45983": -2.5858502393443057e-21, "46169": -1.9108282664492827e-16, "13345": -1.378450955810684e-17, "28065": -8.145937613335263e-12, "48706": -2.9535040084738284e-11, "33782": 3.915935284370953e-17, "11674": -6.857760453254924e-17, "39948": -8.807828999124468e-10, "20748": -4.0682807593839243e-11, "49695": 7.99144500573945e-16, "13732": 1.0320772014793533e-17, "27990": -5.725424271076917e-09, "17966": -4.1513598989695315e-09, "41462": -2.358773644613697e-19, "9498": -8.826578912213278e-15, "39920": -7.062215701125752e-13, "21194": 1.5303320832771305e-14, "4353": 4.071427509188652e-08, "3685": -3.2717260012304907e-13, "6780": 5.213568510953337e-10, "3095": 4.8033566056940314e-18, "15583": 1.3081325788079505e-23, "15039": -3.2256075588321664e-15, "6432": -1.3028436340391637e-07, "7009": -2.3333991666248173e-23, "33075": -2.527014431041863e-15, "27554": 5.760595451174966e-18, "30494": -1.8437945982441307e-08, "28556": 2.2319923687064146e-15, "49563": -7.383097909041681e-11, "8595": 1.6950366443779784e-13, "7286": -2.6686266399938507e-20, "49872": -1.2242943739693147e-10, "49443": -2.03303476484229e-17, "41761": 4.0613565843727884e-14, "17701": -4.68740239739418e-08, "11209": 1.4526278846460626e-13, "38293": 1.9031971094582435e-18, "32473": -5.605460610240698e-09, "25810": 2.262205962324515e-09, "31331": 1.999746635556221e-07, "8918": -7.005601946730167e-10, "13244": -1.427178687729569e-19, "28094": 1.4629513156450002e-14, "38597": 8.22693024815635e-16, "17042": -2.1163467588239435e-20, "8851": 4.062212263615528e-18, "44925": 2.974368953800877e-11, "49606": 3.656314496954856e-23, "49629": 6.1343443345796e-17, "5429": 2.3143824096766297e-17, "38153": -4.250606213074397e-22, "36149": 1.2403276627992454e-12, "43998": -8.810656391965696e-23, "28596": -7.917563198134302e-09, "47642": -6.489270948403415e-22, "34909": -8.400122169405222e-11, "17281": -1.7991681820588023e-18, "26605": -2.183811291522897e-17, "42695": -4.130694397641577e-16, "46871": -2.5622274010058017e-19, "12381": 1.3585566193796693e-10, "19537": -4.1258047644987527e-13, "23402": 4.111379747935573e-18, "32827": -9.093174594454467e-10, "1482": 6.819226444371857e-19, "40943": -3.6039574780434917e-20, "32542": -2.399499862804078e-10, "1192": -3.54347992696984e-24, "32434": 4.852103163699439e-15, "18471": -1.0235187697382742e-15, "49304": -1.0536177486031306e-14, "37584": 5.96740790115291e-13, "19032": 1.333027148029405e-24, "17598": 2.5901903302869185e-20, "21161": -2.7394737116992475e-10, "35852": -0.00047825275421142576, "21265": -2.0688428747916987e-15, "575": -3.1207633810481637e-12, "45871": 2.634283069458121e-15, "21914": -6.1889964854344725e-09, "47654": -3.367527289058767e-20, "11547": 4.296070896089077e-08, "27053": -8.673040063911231e-16, "38259": -1.1448196557406476e-16, "34756": 1.6970915783787178e-14, "2017": -8.516868850796944e-19, "2598": -1.7633061677457816e-16, "37159": 3.296073535157195e-22, "47429": 5.773513112217188e-10, "37602": 1.1887791098730283e-17, "2062": 1.0889087320720137e-12, "17234": 7.99906236354734e-20, "41648": 6.835429644524993e-12, "27637": -5.3428897217600025e-12, "28089": -2.513445201268518e-22, "9333": -9.854827061771468e-26, "14847": -1.6693989246530093e-15, "7257": -5.595125102180544e-22, "27702": 2.2831820878366215e-14, "2673": -1.7779118224848198e-19, "1190": 3.763665437698364e-05, "37432": 1.454342646312057e-14, "19411": -5.091905222798232e-11, "6080": -1.3582272231360548e-11, "19787": -5.327333383320365e-11, "22549": -4.146035032652178e-22, "34499": -3.1232530251145363e-07, "45893": -1.5413444489240645e-08, "44947": 2.807605190002782e-16, "32807": 2.845235440480931e-18, "42307": -6.24920254432837e-16, "44516": -2.2688895207068073e-14, "7090": 8.037281777617533e-17, "25546": 1.7083994919211563e-20, "1469": 1.7677373237087736e-17, "31215": 1.1015934692215623e-15, "24545": -1.683631580817746e-12, "49453": 4.780935369819162e-16, "43162": 6.85233771946514e-13, "43848": 7.130822166800499e-08, "48789": -9.73432921115981e-21, "35980": -7.445128714922422e-17, "43783": -4.625853478046338e-13, "16331": -1.1646330601300382e-16, "18511": 7.970796765677246e-17, "25996": 2.907665446400642e-07, "1843": -1.194420037791133e-08, "20407": 3.745154244825244e-09, "15939": -2.3146200511803272e-14, "22824": -6.92724263368083e-17, "30348": -8.1236874865942e-17, "17204": -4.452642976549015e-15, "27049": 2.2118196163489756e-15, "24962": 2.2106374800205233e-06, "15606": -1.0438009667268488e-10, "47681": -7.74475029174937e-11, "40062": -7.345337653532624e-09, "25260": 1.3593653112875526e-17, "29893": 8.127359896192842e-17, "7297": -1.4622794697061182e-09, "14095": -2.5593166675737688e-23, "36771": -1.3373010006034747e-10, "28904": 1.24290226548307e-18, "11298": -5.728198715360123e-13, "38838": 1.1443631957840094e-18, "40158": -1.5463825966260948e-17, "30288": 2.3524202406406402e-08, "161": -3.1529101107707904e-13, "19567": -7.360159997915616e-11, "34010": -1.924971293476574e-15, "32687": -3.109705282991135e-19, "17859": 4.07319733497502e-14, "48466": 2.0671468703437058e-15, "37304": -6.772543489933014e-07, "25587": -1.59088278032897e-18, "19928": -6.385199591285584e-15, "6573": -1.4338775500277734e-13, "2401": -3.3498868284333184e-18, "8013": -3.420555939187553e-18, "27760": -2.490808123992161e-17, "44160": 5.5190557679551946e-15, "18485": -3.897859573364258e-05, "7820": -1.690143495798111e-06, "3907": -1.2569475220516323e-08, "32997": -2.5817766189575195e-05, "25915": 6.092039257055149e-11, "9545": -6.287746856514787e-13, "26943": -2.5791959679111188e-14, "20570": -4.171304540097836e-21, "35384": -1.61938169185305e-10, "33398": 8.101397752761841e-06, "22536": -2.191924601793289e-06, "28391": 4.535828345322276e-22, "49079": 1.3701026439666748e-05, "23493": -9.517669829955185e-21, "4527": 7.482884212435537e-18, "20977": 6.999489898559201e-25, "15790": 4.0103697814854174e-18, "27766": -6.946895718280822e-21, "14000": -6.3393272284884e-10, "28476": -4.3176488162544045e-13, "12859": -6.191304890990069e-13, "38038": 1.862015541753692e-15, "7360": -2.7938111893388574e-18, "21839": -1.8167842447472382e-17, "25819": -1.1800923160486167e-19, "37955": 1.6550261161540902e-15, "29701": 3.8877487895661033e-14, "18395": 3.476186422631145e-08, "22702": -6.738056293476014e-17, "7175": -3.977345564010193e-14, "34126": 2.2501085439330382e-14, "43221": 2.7886765772565553e-19}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_160.json <==
{"20228": -2.8052618503570556e-05, "24631": -1.2879756977781653e-08, "21481": 7.498000442751617e-14, "31601": -2.70890761166811e-07, "21027": -6.844722975074547e-11, "7756": 3.881694674491883e-06, "15003": -2.7606229195953348e-11, "10962": -3.7294758949428795e-08, "37208": -2.0811370632145554e-10, "1713": 7.71087798057124e-12, "25435": 2.0016312599182128e-05, "10196": -6.03832711931318e-09, "8919": -2.1204393357038498e-07, "40058": -4.720536235254258e-09, "1597": -3.3021948183886705e-09, "18522": -8.863597356079111e-16, "44492": -9.250908624380826e-09, "48083": -5.726595595479011e-07, "12260": -3.040968906134367e-08, "7314": -5.965431220829487e-08, "35031": -6.184037029743194e-07, "17309": -2.2021912038326264e-07, "6094": -1.980170636670664e-09, "19429": -3.8034065141800966e-12, "38589": 1.9376095224288292e-10, "23": -8.036698773139506e-12, "11185": -1.7629435751587153e-09, "17000": -7.337603718042373e-08, "31999": -7.718192500760779e-10, "31002": -3.6196954548358916e-07, "5762": 3.777381544763179e-20, "19308": -2.0156683400273322e-07, "16780": -2.2900535441294777e-11, "36171": -3.163270184120174e-23, "31110": -4.912884905934334e-09, "5943": 4.2522829701852064e-15, "22617": -1.3271526992321014e-06, "46077": -2.5838519691900873e-17, "39120": 1.4217431756630845e-18, "24076": -1.4315038919448852e-07, "49558": -1.4191984121225687e-12, "12596": -9.764754027128219e-07, "2215": -3.107320226263255e-09, "38964": 3.5340290516614914e-07, "1966": -1.9306937232613563e-07, "36951": -1.3963127136230469e-06, "19437": 1.369363644698751e-13, "47182": -3.91589492559433e-06, "24183": -3.862673882395029e-08, "28182": 1.0549902423016843e-18, "5267": -3.262309730052948e-06, "41565": 9.47139502244232e-19, "35684": -1.4567182958126067e-06, "46765": -1.9105284081888385e-10, "20211": 3.928614258766174e-06, "25201": 4.463110783725632e-16, "46364": 8.010489493948114e-16, "45205": -2.7465277817100286e-08, "12684": -5.2644554525613784e-08, "41732": -4.873201623558998e-07, "17423": 5.599145591259002e-07, "31279": -1.6739853890612722e-08, "8492": -2.154077956220135e-09, "40686": 4.5392531901597976e-07, "46925": -1.5422090655192732e-10, "25999": -1.8385762814432383e-08, "46650": -7.411712203975184e-12, "40125": -7.617672085762024e-06, "8943": -7.101528644561767e-06, "13639": -1.042251568287611e-07, "7734": -5.546687020796526e-12, "34508": 2.0987674593925476e-06, "36350": -6.582689238712192e-09, "27458": -1.33543333504349e-09, "29134": -7.735737599432469e-08, "42936": -6.337160812108777e-11, "11653": -1.1199245229363441e-07, "20870": 7.851943373680115e-09, "1922": 1.0261014747800486e-25, "18920": 5.713520455871994e-22, "45577": 8.573766425556267e-19, "21611": 7.143265090547857e-14, "49456": -7.923034672785434e-12, "40837": 7.443705797195434e-06, "40222": -3.426392748951912e-07, "23347": -3.049360657314537e-12, "21127": -1.7506566806345918e-25, "41422": -1.5371696949005126e-05, "14911": -4.0982220525620507e-10, "20183": 5.079752590786413e-16, "34100": -1.8014776287600397e-10, "33297": 6.655787920806233e-14, "22363": 4.251398546222104e-20, "9062": -1.8621462913870346e-11, "45657": -3.765355795621872e-07, "2267": -4.587182775139808e-09, "17786": -1.3273800723254681e-07, "8820": -5.6269047781825066e-08, "13390": 3.557355104932824e-16, "3170": 1.8145743012428283e-06, "41357": -6.719636730849743e-08, "18491": 4.644508654625193e-19, "38132": 8.55803906917572e-06, "13939": -9.401270290254615e-11, "46700": -1.9814200401306152e-05, "30148": 5.349155981093646e-10, "8072": -1.0324962437152862e-07, "24269": -4.730364889837801e-10, "15692": -2.3178172341431492e-11, "10792": -9.821575367823244e-09, "19872": 9.482921115022691e-13, "40248": -2.909963586716913e-10, "14046": 3.150165194795032e-28, "45091": -6.413080096244812e-06, "13882": -1.3087864033877848e-07, "8715": 9.188032279450198e-16, "35304": -5.127631447976455e-10, "30572": -6.950954906642437e-08, "21243": 4.771930406377578e-13, "21890": -1.305980794131756e-07, "7526": -1.9644637405872346e-06, "45652": -2.367281704209745e-09, "1730": -1.8937142158392817e-10, "44601": -1.4100997149944305e-06, "16527": -1.2244914283920938e-16, "6354": -7.244623247970594e-12, "36162": 3.848639726638794e-05, "18788": -1.8026051111519337e-08, "22216": -1.1655419257294853e-10, "48347": -4.538902938365936e-06, "46331": 1.1863093840602802e-15, "34579": 2.1395387198031024e-16, "11930": -1.194958947598934e-07, "37341": -2.0550910267047585e-09, "11650": -1.1531466990709304e-06, "13355": 4.967764855840726e-22, "28158": -3.3338687899231446e-11, "44220": 1.3566011920589095e-20, "31854": -2.1481867879629135e-08, "30459": 8.035413126585892e-22, "17168": 8.273960683258253e-16, "43732": -4.836983280256391e-09, "3065": 1.2412086362019182e-08, "19079": 7.581333629786968e-08, "13730": 1.3306806286202121e-18, "27688": -4.82723256573081e-08, "41804": -3.305293503217399e-09, "7532": 3.615597065991481e-19, "14887": -2.4948418140411378e-08, "7473": -5.026835788157769e-10, "47479": 8.991773796894476e-18, "16472": -3.29743092879653e-08, "46655": -1.2586580216884614e-06, "47978": 4.056068658828735e-06, "40785": 1.17550554793594e-19, "40609": -3.257685093904783e-16, "39781": -3.196257921445067e-11, "40392": 3.906596302986145e-06, "33438": -2.5721136331924298e-15, "13489": -2.7650909032672643e-08, "14317": 2.9854481220245363e-05, "25849": -3.039007540792227e-08, "12275": -1.2557588052004575e-08, "43597": -4.483325028559193e-11, "41263": -1.4615392684936524e-05, "42941": 1.3303803872041461e-22, "40675": 7.858991622924805e-07, "1776": -7.74124941926857e-13, "11580": 1.7880672216415407e-05, "23448": -1.2256059562787414e-11, "38728": -2.2048121900297702e-09, "49100": 2.734546811211658e-14, "46145": -1.2945006346853916e-11, "29977": -5.322615057229996e-07, "26680": -3.2599293819833227e-21, "26097": 5.880532327751098e-13, "30397": -5.545047461055219e-09, "1662": -4.102158608458584e-18, "14502": 1.1571145057678222e-05, "6797": 6.427111853791676e-19, "10738": -1.7152311556856147e-10, "35904": 1.804024638007995e-16, "6992": -4.5680562034249304e-08, "35756": -3.8142439734656364e-10, "47892": -5.548266768455505e-06, "6459": 2.5581600726631847e-15, "30188": 7.859084557420291e-21, "34670": -5.124015387991676e-11, "18865": -2.677238080650568e-08, "18190": -3.2853662967681886e-06, "16793": -1.400285100316978e-11, "24774": 1.0933008790016175e-06, "16757": -1.3388340594246984e-08, "30752": -1.6225427389144898e-07, "36239": -5.133272497914732e-09, "42646": 3.6758905253009287e-13, "13937": -1.349203521385789e-09, "34140": 5.57592511177063e-06, "23604": 1.1049458980560304e-05, "14841": -7.125978358089924e-08, "4585": -2.1228460595011712e-07, "11569": -3.502435609698296e-07, "5704": 1.0535096358567244e-23, "45178": -6.608458534174133e-11, "36647": 1.9830914679914713e-08, "38960": -1.6258811683655948e-11, "13563": 8.173410013816889e-22, "15964": 6.4893180131912235e-06, "48413": 7.015643029862348e-23, "34271": -2.2643139958381655e-06, "22752": -2.322007417208472e-21, "27082": -3.5720805205982993e-26, "31438": -1.3721270561218262e-05, "49226": -8.111574687063694e-08, "4573": -4.5137520388038864e-14, "37499": 1.0721465805545449e-08, "9532": -5.330744385719299e-07, "26181": 1.1589009751844514e-13, "39323": -2.9261745512485505e-08, "24904": -1.2817932292819023e-09, "33636": -2.493829932063818e-08, "29715": -3.1535717425867917e-09, "45357": -7.490839379897807e-11, "17193": -1.753786932567891e-11, "15590": -8.075385267147795e-10, "22687": -3.3244266433030137e-11, "8119": 5.238002920293639e-14, "4616": 6.783918848896065e-13, "22416": -5.178438868824742e-12, "41733": 1.3620024219562765e-11, "24336": -2.83659640699625e-07, "36315": -8.11432187219907e-12, "6385": -1.2114270031452178e-06, "13688": -3.0258465558290485e-08, "33419": 1.816086173057556e-06, "11375": -1.023474894464016e-07, "47637": -8.216782589443028e-10, "3212": -4.110015618314679e-19, "4683": 4.847845460644738e-25, "29868": -1.0628815653035418e-09, "47596": -3.57174351811409e-07, "22655": -2.075605560094118e-08, "34476": -5.067138886261091e-12, "31757": -9.965080022811889e-06, "47929": -9.31205590859463e-12, "3493": -4.6318909525871275e-06, "35015": -1.716180704534054e-08, "1933": -2.8751357458531858e-08, "29116": -9.52609334490262e-10, "25863": -4.175766080152243e-09, "17112": -4.4131440517958254e-10, "30962": -1.150723174214363e-07, "45735": -3.890596781275235e-10, "23520": -1.7592770745977758e-08, "27558": -6.499502807855606e-08, "49207": -1.3072776794433595e-06, "13702": -3.613098815549165e-09, "14435": -2.968213856220245e-06, "1611": -1.1031868634745479e-08, "14109": 6.100988946855068e-08, "45363": -8.472060289932415e-10, "15442": 2.3888819100648107e-12, "46881": -2.959186676889658e-09, "42007": -6.457070121541619e-09, "11446": 1.077020921279564e-20, "1233": 1.373253669589758e-07, "27834": 1.0609482042900353e-17, "18817": -5.372573733329773e-06, "18623": -7.170019671320916e-09, "31859": -2.285030037164688e-06, "46254": 2.0939905643463133e-05, "19637": -3.460955485934392e-10, "6273": -1.1668744683265686e-06, "33900": 4.455657576837163e-19, "33837": -1.433724258095026e-07, "5041": -4.4129798188805583e-08, "19776": -1.3216137886047362e-06, "17140": -3.146792575716972e-07, "34053": -1.1239072680473327e-06, "15596": 1.0772919654846191e-05, "25178": 4.579738543952771e-13, "9633": -5.484671592712403e-06, "29126": 2.930183708667755e-07, "7364": -8.211474865674973e-08, "38778": 4.317907793469078e-18, "30442": -1.1838489025831222e-06, "39558": 4.8970542252591904e-26, "18814": -1.0677762329578399e-08, "34634": -3.787246214415063e-11, "47448": -1.710132509469986e-07, "44782": -6.126163527369499e-07, "25356": -3.7759054976049813e-10, "4640": -6.33752322755754e-09, "8350": -1.2918466154587804e-11, "33658": -1.1920578777790069e-06, "37491": 8.78564776485291e-15, "29359": -1.540594530524686e-10, "25061": -3.6680685298051686e-10, "41552": 8.081728592514992e-09, "29854": -1.0751337744295597e-07, "23675": 1.1488292955830204e-17, "23614": 5.187949538230896e-07, "49436": 1.114713191986084e-05, "21407": 7.2403474860038844e-12, "49051": -5.180987063795328e-09, "20462": -1.1283066851319744e-09, "45983": 1.5406141073981416e-12, "46169": -1.8381901099928655e-10, "13345": 9.842954576015473e-07, "28065": 4.0467318147420884e-07, "48706": -1.3017398305237294e-09, "33782": -4.361142637208104e-09, "11674": -4.123374310438521e-11, "39948": -3.143556416034699e-08, "20748": 7.158622741699219e-06, "49695": -8.031618595123291e-07, "13732": -1.0315832696505822e-10, "27990": 3.0069231986999512e-06, "17966": -1.6409439585237513e-21, "41462": -2.2572414018213748e-08, "9498": -8.754098089411855e-09, "39920": 1.6844721138477325e-06, "21194": 6.631162250414491e-09, "4353": -1.30118727684021e-07, "3685": -1.094021275639534e-07, "6780": -2.1353799849748612e-07, "3095": -4.480479657649994e-07, "15583": -3.355898479605031e-21, "15039": 3.297195121376717e-12, "6432": -2.5938695635829844e-14, "7009": 1.6922260467899797e-16, "33075": 6.128767505288124e-07, "27554": -3.791170710698566e-15, "30494": 2.1393196284770964e-06, "28556": -9.092658162117004e-06, "49563": -2.016714960336685e-06, "8595": -3.180491330567747e-10, "7286": 3.419248514203856e-24, "49872": 1.194550935178995e-07, "49443": 5.023354304680046e-20, "41761": -1.6605845303274692e-09, "17701": 1.1534771919250488e-05, "11209": -1.0954952239990234e-05, "38293": 5.581687455985529e-18, "32473": -8.686990290880203e-07, "25810": -7.620593905448914e-07, "31331": -2.2200378775596618e-06, "8918": -1.0428583482280374e-09, "13244": 4.980999890398182e-25, "28094": -1.828796789050102e-07, "38597": -3.0584223568439484e-07, "17042": 7.657242201419834e-16, "8851": -4.816967248916626e-06, "44925": 7.092841425304641e-14, "49606": 1.5704779599175211e-18, "49629": -1.155474370698184e-18, "5429": 1.0544314207850629e-19, "38153": 7.347591271424368e-22, "36149": -3.4246977884322403e-09, "43998": 5.097044919466498e-13, "28596": -8.360659703612328e-08, "47642": -2.186431265727151e-10, "34909": -7.802684605121612e-07, "17281": -8.33130907267332e-10, "26605": -2.89417861495167e-09, "42695": -5.576980765908956e-10, "46871": 5.222187571263248e-14, "12381": -1.5517427527811379e-09, "19537": 2.9854296812459326e-15, "23402": 9.084274998905073e-15, "32827": 2.1413164210531964e-17, "1482": 1.3410509681899274e-16, "40943": 2.2470943161767564e-15, "32542": -1.1423793621361255e-08, "1192": 3.5246659757515173e-16, "32434": -4.528043866157531e-06, "18471": -3.887527855113149e-09, "49304": 5.920201539993286e-06, "37584": -1.1570843980734936e-11, "19032": -1.1805413180354663e-12, "17598": -5.7218344882130625e-08, "21161": -7.57871102541685e-08, "35852": -1.3040894269943237e-05, "21265": -1.8789945670505403e-11, "575": -6.335871294140816e-08, "45871": 1.072984479044692e-15, "21914": -1.1195904808118939e-08, "47654": -2.986654872074723e-08, "11547": 4.851159155368805e-06, "27053": -2.698315680027008e-07, "38259": 8.97304691487022e-20, "34756": -1.3991402462124824e-07, "2017": -4.3484127521514896e-06, "2598": -5.6895099742604315e-15, "37159": -2.9204083595857354e-16, "47429": -1.1003854751834297e-11, "37602": -1.0556270135566593e-08, "2062": 7.0664685964584354e-06, "17234": -2.3635048419237136e-08, "41648": -7.377038709819317e-09, "27637": -2.5672267656773327e-09, "28089": 1.2164836249439758e-13, "9333": 1.5675327702524556e-15, "14847": -1.6387516632676125e-07, "7257": -3.895762492902577e-09, "27702": -3.208818498023902e-11, "2673": -4.939644441037672e-11, "1190": -2.28700740262866e-08, "37432": -2.64231994151487e-11, "19411": -3.248269855976105e-07, "6080": -5.93449454754591e-09, "19787": -3.712816163897514e-08, "22549": 5.979583495019369e-16, "34499": -2.620857958390843e-10, "45893": -1.9729754328727724e-06, "44947": 4.1191858053207396e-06, "32807": -2.860223276002216e-11, "42307": -2.098683617077768e-09, "44516": -1.334059634245932e-08, "7090": -3.5659887362271546e-09, "25546": 1.877179442999477e-12, "1469": -8.266599848866462e-08, "31215": 4.6899909357609596e-20, "24545": 2.0659387111663817e-06, "49453": -2.679957151412964e-06, "43162": -4.6229761838912965e-06, "43848": -5.1482970593497155e-09, "48789": 4.9861208495372014e-14, "35980": -1.1326290667057038e-07, "43783": -3.836326599121094e-06, "16331": -1.253059208393097e-06, "18511": 8.781611174345016e-07, "25996": 2.2280262783169745e-10, "1843": -1.5560233732685448e-08, "20407": -5.30871981754899e-08, "15939": -5.317267179489136e-06, "22824": -2.1629270911216735e-06, "30348": 7.830236435034157e-23, "17204": -5.041067823591261e-17, "27049": 8.024640083312989e-06, "24962": 2.6062661781907083e-08, "15606": -3.953913226723671e-08, "47681": 1.6404914759959866e-13, "40062": -1.659638248383999e-07, "25260": -1.8875375390052795e-07, "29893": -6.809255864936859e-10, "7297": -2.1586328744888306e-07, "14095": -4.677589695786799e-18, "36771": 4.0817473200149835e-09, "28904": 4.579872481258462e-14, "11298": -1.523041692763627e-15, "38838": -1.3722322478315618e-12, "40158": -1.2136436253786088e-06, "30288": -7.674145102500915e-06, "161": -5.7710963119461664e-11, "19567": -1.3924558879807591e-09, "34010": -1.3471677899360656e-07, "32687": 1.1101669086924009e-21, "17859": -1.1670395178953186e-09, "48466": -1.2292743711839193e-13, "37304": 1.1790860891342164e-05, "25587": -1.4477920251554366e-15, "19928": -2.701014876365662e-06, "6573": -1.5984326751095067e-12, "2401": 4.205205783591737e-13, "8013": -1.272939443588257e-06, "27760": -4.989983281120658e-09, "44160": -5.187046527862549e-07, "18485": -3.2491856813430786e-06, "7820": 7.141226205931161e-12, "3907": -1.970632001757622e-09, "32997": 3.6444542929530144e-08, "25915": 3.089655339717865e-06, "9545": -1.4500502496957778e-07, "26943": -5.307908389321616e-24, "20570": -6.465405704147998e-12, "35384": -1.6874837456271051e-10, "33398": -1.438498217612505e-07, "22536": -2.8843992948532104e-06, "28391": 2.5102958600697887e-15, "49079": 9.224238246679306e-07, "23493": -1.2929463991895318e-09, "4527": -7.18809460522607e-10, "20977": 1.3664792225271533e-18, "15790": -6.200817733770236e-10, "27766": 3.124797642861665e-16, "14000": -7.089553773403168e-07, "28476": -1.2337970547378063e-07, "12859": -2.2655400971416386e-09, "38038": -1.3572047464549541e-08, "7360": 3.99716317653656e-06, "21839": -1.523702849226538e-11, "25819": -1.0616725194267928e-09, "37955": -1.4482790138572455e-08, "29701": -1.851869946278839e-13, "18395": 5.838368451804854e-11, "22702": -5.089930255053332e-11, "7175": -3.7694163620471954e-07, "34126": -1.4463083446025848e-06, "43221": -5.0609889967745405e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_164.json <==
{"20228": -2.7766916751861573e-05, "24631": -1.2939628213644028e-08, "21481": 7.421328884760215e-14, "31601": -2.6554830372333525e-07, "21027": -6.849395049357554e-11, "7756": 3.88230562210083e-06, "15003": -2.75067100119486e-11, "10962": -3.728280309587717e-08, "37208": -2.0862638848484493e-10, "1713": 7.590459745188127e-12, "25435": 2.0025835037231445e-05, "10196": -6.0552521608769896e-09, "8919": -2.0753469318151475e-07, "40058": -4.7063632518984375e-09, "1597": -3.316788643132895e-09, "18522": -8.893087655170718e-16, "44492": -9.288323344662786e-09, "48083": -5.692798271775245e-07, "12260": -3.042917232960462e-08, "7314": -5.959260743111372e-08, "35031": -6.275269389152527e-07, "17309": -1.9852973520755768e-07, "6094": -1.9853599951602517e-09, "19429": -3.822910628059617e-12, "38589": 1.9401399185881018e-10, "23": -8.053608553382218e-12, "11185": -1.7659852164797485e-09, "17000": -7.32417032122612e-08, "31999": -7.748560165055096e-10, "31002": -3.6065686494112016e-07, "5762": 3.765035192524e-20, "19308": -2.0049840211868287e-07, "16780": -2.2745498426957055e-11, "36171": -3.172018032688228e-23, "31110": -4.973739269189536e-09, "5943": 4.262914465869017e-15, "22617": -1.321532130241394e-06, "46077": -2.7006890647440775e-17, "39120": 1.424148613708015e-18, "24076": -1.4257868751883507e-07, "49558": -1.4144887927614035e-12, "12596": -9.762927889823913e-07, "2215": -3.0779503867961467e-09, "38964": 3.5306964069604873e-07, "1966": -1.9368695095181464e-07, "36951": -1.370791345834732e-06, "19437": 1.3781923158262543e-13, "47182": -3.862475156784058e-06, "24183": -3.8626063615083696e-08, "28182": 1.0533331748063118e-18, "5267": -3.2367965579032897e-06, "41565": 9.545394531219886e-19, "35684": -1.4623793959617615e-06, "46765": -1.9067421817453577e-10, "20211": 4.0599620342254635e-06, "25201": 4.463645772445624e-16, "46364": 8.043316013228718e-16, "45205": -2.7412003837525845e-08, "12684": -5.261045880615711e-08, "41732": -4.882881790399551e-07, "17423": 5.356816202402115e-07, "31279": -1.6805410850793124e-08, "8492": -2.145513135474175e-09, "40686": 4.663056880235672e-07, "46925": -1.5518682630499824e-10, "25999": -1.8290881998836994e-08, "46650": -7.432904567394872e-12, "40125": -7.724145650863648e-06, "8943": -7.163513302803039e-06, "13639": -1.0478240437805652e-07, "7734": -5.554196604862227e-12, "34508": 2.097063362598419e-06, "36350": -6.329455063678324e-09, "27458": -1.3392916298471391e-09, "29134": -7.706979289650918e-08, "42936": -6.335720172501169e-11, "11653": -1.129642128944397e-07, "20870": 7.039671763777733e-09, "1922": 1.0209035655148191e-25, "18920": 5.742486997434621e-22, "45577": 8.613222575492088e-19, "21611": 7.14212866625985e-14, "49456": -7.945940296849585e-12, "40837": 7.4249285459518435e-06, "40222": -3.394755348563194e-07, "23347": -3.0371253956218427e-12, "21127": -1.746903187046419e-25, "41422": -1.53214693069458e-05, "14911": -4.0574253944214436e-10, "20183": 5.09470174381299e-16, "34100": -1.799911660782527e-10, "33297": 6.707054467369744e-14, "22363": 4.2598362649261775e-20, "9062": -1.856740709627047e-11, "45657": -3.764757513999939e-07, "2267": -4.708836204372346e-09, "17786": -1.3207742013037204e-07, "8820": -5.6076152250170705e-08, "13390": 3.543374621495232e-16, "3170": 1.776011437177658e-06, "41357": -6.710550747811794e-08, "18491": 4.758746294155485e-19, "38132": 8.436378240585327e-06, "13939": -9.418085028300994e-11, "46700": -1.970377206802368e-05, "30148": 5.315014277584851e-10, "8072": -1.0486707091331482e-07, "24269": -4.72577303298749e-10, "15692": -2.3403649720421527e-11, "10792": -9.826017776504159e-09, "19872": 9.505408371524026e-13, "40248": -2.9094549972796814e-10, "14046": 3.28514876200921e-28, "45091": -6.454792022705078e-06, "13882": -1.3170473277568816e-07, "8715": 9.252463378794928e-16, "35304": -4.905438618152403e-10, "30572": -6.863245740532875e-08, "21243": 4.771243666823466e-13, "21890": -1.2854715809226035e-07, "7526": -1.9601905345916746e-06, "45652": -2.3721379693597555e-09, "1730": -1.8936350898002274e-10, "44601": -1.4140531420707702e-06, "16527": -1.2340045651981768e-16, "6354": -6.985603704379173e-12, "36162": 3.85739517211914e-05, "18788": -1.8197448225691914e-08, "22216": -1.1619646102190018e-10, "48347": -4.551867544651032e-06, "46331": 1.188328463408439e-15, "34579": 2.144935964953909e-16, "11930": -1.1888329870998859e-07, "37341": -2.0391441648826002e-09, "11650": -1.150175854563713e-06, "13355": 4.944800667675029e-22, "28158": -3.2860348255780993e-11, "44220": 1.349078692454344e-20, "31854": -2.1522864699363708e-08, "30459": 8.1425674266249915e-22, "17168": 8.014042207626914e-16, "43732": -4.814896965399385e-09, "3065": 1.229094574227929e-08, "19079": 7.346609607338905e-08, "13730": 1.3307126125843006e-18, "27688": -4.657410085201264e-08, "41804": -3.3122921013273298e-09, "7532": 3.605796894791749e-19, "14887": -2.521360293030739e-08, "7473": -5.033165871282108e-10, "47479": 8.999391401358358e-18, "16472": -3.306013299152255e-08, "46655": -1.2698532640933991e-06, "47978": 3.901437222957611e-06, "40785": 1.1735628778714122e-19, "40609": -3.235004625290472e-16, "39781": -3.207488589396235e-11, "40392": 3.972395360469818e-06, "33438": -2.5982485607478625e-15, "13489": -2.757998649030924e-08, "14317": 2.9999191761016844e-05, "25849": -3.00848763436079e-08, "12275": -1.2587732635438441e-08, "43597": -4.5142710405343677e-11, "41263": -1.4702481031417846e-05, "42941": 1.284651030528132e-22, "40675": 8.168293535709381e-07, "1776": -7.76185231643467e-13, "11580": 1.7899367809295654e-05, "23448": -1.2278756003070158e-11, "38728": -2.2094600717537106e-09, "49100": 2.741177507203929e-14, "46145": -1.304156171499926e-11, "29977": -5.325935035943985e-07, "26680": -3.428677932713285e-21, "26097": 5.87238737637108e-13, "30397": -5.550369969569147e-09, "1662": -4.393043275072867e-18, "14502": 1.1640846729278564e-05, "6797": 6.399317653473651e-19, "10738": -1.7341053535346873e-10, "35904": 1.930180321130237e-16, "6992": -4.571001045405865e-08, "35756": -3.7953563150949774e-10, "47892": -5.601446032524109e-06, "6459": 2.5594076857871072e-15, "30188": 7.892013492640393e-21, "34670": -5.140517714607995e-11, "18865": -2.633445896208286e-08, "18190": -3.344714045524597e-06, "16793": -1.4016127352078911e-11, "24774": 1.079217791557312e-06, "16757": -1.3294776435941458e-08, "30752": -1.7927153035998345e-07, "36239": -5.108879413455725e-09, "42646": 3.675937065850121e-13, "13937": -1.3650491018779575e-09, "34140": 5.5885797739028934e-06, "23604": 1.1032390594482423e-05, "14841": -7.233896292746068e-08, "4585": -2.1118519827723502e-07, "11569": -3.5105757415294647e-07, "5704": 1.0552204521586371e-23, "45178": -6.616576683882158e-11, "36647": 1.975549850612879e-08, "38960": -1.6237868294410874e-11, "13563": 8.214731986753098e-22, "15964": 6.4155656099319456e-06, "48413": 6.650978388866815e-23, "34271": -2.2706225514411924e-06, "22752": -2.3483972580757714e-21, "27082": -3.576843271469015e-26, "31438": -1.3887851238250733e-05, "49226": -8.082767017185688e-08, "4573": -4.5159254113968927e-14, "37499": 1.0676708770915867e-08, "9532": -5.273111537098885e-07, "26181": 1.161005425132089e-13, "39323": -2.9128072783350943e-08, "24904": -1.2760411482304334e-09, "33636": -2.4901810102164746e-08, "29715": -3.156737657263875e-09, "45357": -7.470402579201618e-11, "17193": -1.7554285705045914e-11, "15590": -8.08048207545653e-10, "22687": -3.3342325878038535e-11, "8119": 5.2324735655417956e-14, "4616": 6.728527068844414e-13, "22416": -5.170425652067934e-12, "41733": 1.3540061445382889e-11, "24336": -2.8236769139766693e-07, "36315": -8.132370226121566e-12, "6385": -1.2234248965978622e-06, "13688": -3.0149000231176614e-08, "33419": 1.8219146132469178e-06, "11375": -1.0289965197443963e-07, "47637": -8.301279740408063e-10, "3212": -4.2888456187103323e-19, "4683": 4.858887675587468e-25, "29868": -1.0611795005388557e-09, "47596": -3.563103824853897e-07, "22655": -2.0423857495188715e-08, "34476": -5.080759706288518e-12, "31757": -9.971234798431396e-06, "47929": -9.352750112157083e-12, "3493": -4.619545042514801e-06, "35015": -1.694245729595423e-08, "1933": -2.8682006523013116e-08, "29116": -9.549626702209934e-10, "25863": -4.170719766989351e-09, "17112": -4.423068457981572e-10, "30962": -1.1483484879136086e-07, "45735": -3.8625461456831545e-10, "23520": -1.7661129822954537e-08, "27558": -6.497281137853861e-08, "49207": -1.3106313347816468e-06, "13702": -3.5369768738746644e-09, "14435": -2.9572370648384093e-06, "1611": -1.1048370506614447e-08, "14109": 6.073616910725833e-08, "45363": -8.516514935763553e-10, "15442": 2.391624036590656e-12, "46881": -2.915326040238142e-09, "42007": -6.454926333390176e-09, "11446": 1.0796331708888963e-20, "1233": 1.385426800698042e-07, "27834": 1.0593052043178508e-17, "18817": -5.383102893829346e-06, "18623": -7.162871770560741e-09, "31859": -2.2899487614631653e-06, "46254": 2.1046273708343504e-05, "19637": -3.4715318179223686e-10, "6273": -1.1463729292154313e-06, "33900": 4.469337497748499e-19, "33837": -1.431821659207344e-07, "5041": -4.3999413028359416e-08, "19776": -1.3209934532642364e-06, "17140": -3.1294628977775576e-07, "34053": -1.1373648047447204e-06, "15596": 1.0823010206222535e-05, "25178": 4.593121261109446e-13, "9633": -5.480239391326905e-06, "29126": 3.212067484855652e-07, "7364": -8.206328377127647e-08, "38778": 4.311233986996343e-18, "30442": -1.1863911151885987e-06, "39558": 5.059663878079051e-26, "18814": -1.0682925349101424e-08, "34634": -3.787025661949883e-11, "47448": -1.713000051677227e-07, "44782": -6.066302955150604e-07, "25356": -3.7682322727050634e-10, "4640": -6.335346261039376e-09, "8350": -1.2782916201103944e-11, "33658": -1.1978764832019806e-06, "37491": 8.813541008123592e-15, "29359": -1.5800855180714279e-10, "25061": -3.662490053102374e-10, "41552": 9.204016532748937e-09, "29854": -1.0705592110753059e-07, "23675": 1.137262159445207e-17, "23614": 5.152055621147156e-07, "49436": 1.1020500659942626e-05, "21407": 7.211973525045323e-12, "49051": -5.152225494384766e-09, "20462": -1.1359756172169e-09, "45983": 1.582557160872966e-12, "46169": -1.8397218809695915e-10, "13345": 9.788747131824493e-07, "28065": 4.0744990110397337e-07, "48706": -1.3018488243687899e-09, "33782": -4.339503066148609e-09, "11674": -4.101461854588706e-11, "39948": -3.1610610894858835e-08, "20748": 7.339711785316468e-06, "49695": -8.024352043867111e-07, "13732": -1.034036267810734e-10, "27990": 3.010707199573517e-06, "17966": -1.652670335585099e-21, "41462": -2.264991169795394e-08, "9498": -8.971907664090395e-09, "39920": 1.682465672492981e-06, "21194": 6.667755078524351e-09, "4353": -1.3141758739948274e-07, "3685": -1.0940581560134888e-07, "6780": -2.1398305892944337e-07, "3095": -4.3961189687252043e-07, "15583": -3.2780715042245297e-21, "15039": 3.3180563718815392e-12, "6432": -2.549602973189735e-14, "7009": 1.694984604061478e-16, "33075": 6.238377094268799e-07, "27554": -3.846238882942998e-15, "30494": 2.149452269077301e-06, "28556": -9.150993824005127e-06, "49563": -2.0267988741397856e-06, "8595": -3.1814593967283145e-10, "7286": 3.427262601869788e-24, "49872": 1.2012340128421782e-07, "49443": 5.050950638101591e-20, "41761": -1.6579376824665814e-09, "17701": 1.1433348655700684e-05, "11209": -1.0825955867767334e-05, "38293": 5.569557402079761e-18, "32473": -8.588755130767822e-07, "25810": -7.613839209079743e-07, "31331": -2.182855159044266e-06, "8918": -1.0450700938235969e-09, "13244": 4.998322215647779e-25, "28094": -1.8244415521621704e-07, "38597": -2.962897717952728e-07, "17042": 7.604514240533433e-16, "8851": -4.86015498638153e-06, "44925": 7.071451424423003e-14, "49606": 1.562230705041967e-18, "49629": -1.1587669571707509e-18, "5429": 1.0547350820966535e-19, "38153": 7.406325065382574e-22, "36149": -3.424219903536141e-09, "43998": 5.09400628345702e-13, "28596": -8.361791260540485e-08, "47642": -2.1751719032181426e-10, "34909": -7.763168960809708e-07, "17281": -8.339616761077195e-10, "26605": -2.8952621505595745e-09, "42695": -2.1029030904173852e-10, "46871": 3.998408715233381e-14, "12381": -1.551637687953189e-09, "19537": 2.976861535053388e-15, "23402": 9.102528175652936e-15, "32827": 2.1415612339037437e-17, "1482": 1.3366295917305316e-16, "40943": 2.246452746046401e-15, "32542": -1.1367318220436573e-08, "1192": 3.53639201255973e-16, "32434": -4.440954327583313e-06, "18471": -3.865659818984568e-09, "49304": 5.893000960350037e-06, "37584": -1.1566107787075452e-11, "19032": -1.1850310954741872e-12, "17598": -5.767056252807379e-08, "21161": -7.586782798171043e-08, "35852": -1.3072683811187744e-05, "21265": -1.8885125427914317e-11, "575": -6.338337901979685e-08, "45871": 1.0803380412482965e-15, "21914": -1.12149806227535e-08, "47654": -2.9801586642861368e-08, "11547": 4.848385453224182e-06, "27053": -2.7046844363212584e-07, "38259": 8.935833369365549e-20, "34756": -1.4163989573717117e-07, "2017": -4.386073350906372e-06, "2598": -5.593142060611456e-15, "37159": -2.939408438873414e-16, "47429": -1.0985148719555582e-11, "37602": -1.0576641652733088e-08, "2062": 7.064332962036133e-06, "17234": -2.370795700699091e-08, "41648": -7.361880852840841e-09, "27637": -2.5712617207318545e-09, "28089": 1.2204455224207323e-13, "9333": 1.5532068686763267e-15, "14847": -1.6430888324975967e-07, "7257": -3.897393471561372e-09, "27702": -3.1424631288246017e-11, "2673": -4.941724455420626e-11, "1190": -2.2676046937704088e-08, "37432": -2.632651103340322e-11, "19411": -3.2684605568647386e-07, "6080": -5.963227013126016e-09, "19787": -3.7144641391932965e-08, "22549": 6.476327807369842e-16, "34499": -2.617277641547844e-10, "45893": -1.9921070337295532e-06, "44947": 4.179124534130096e-06, "32807": -2.8229203508089996e-11, "42307": -2.094767696689814e-09, "44516": -1.3357470743358136e-08, "7090": -3.646151744760573e-09, "25546": 1.873873713975627e-12, "1469": -8.277034386992455e-08, "31215": 4.6886416122759837e-20, "24545": 2.080675810575485e-06, "49453": -2.6819390058517455e-06, "43162": -4.599386751651764e-06, "43848": -5.15596941113472e-09, "48789": 4.670856590394124e-14, "35980": -1.1370165273547172e-07, "43783": -3.8528579473495485e-06, "16331": -1.268325448036194e-06, "18511": 8.771784603595734e-07, "25996": 2.2311462089419364e-10, "1843": -1.555697643198073e-08, "20407": -5.2910950034856796e-08, "15939": -5.322946310043335e-06, "22824": -2.1698406338691713e-06, "30348": 8.083994767450112e-23, "17204": -5.097460214348315e-17, "27049": 8.009785413742066e-06, "24962": 2.5683124549686907e-08, "15606": -3.9216438308358195e-08, "47681": 1.6436665362107304e-13, "40062": -1.6748562455177307e-07, "25260": -2.09084153175354e-07, "29893": -6.751150795025751e-10, "7297": -2.172761596739292e-07, "14095": -5.061429790911842e-18, "36771": 4.094147589057684e-09, "28904": 4.5514525481848976e-14, "11298": -1.5425669075419535e-15, "38838": -1.3825443545556481e-12, "40158": -1.2101268768310547e-06, "30288": -7.645097374916077e-06, "161": -5.767843958892627e-11, "19567": -1.4032775652594865e-09, "34010": -9.011158719658852e-08, "32687": 1.120261953236896e-21, "17859": -1.1651322711259126e-09, "48466": -1.223816603612704e-13, "37304": 1.1861675977706909e-05, "25587": -1.4622314470358333e-15, "19928": -2.7145069837570192e-06, "6573": -1.6185644824417977e-12, "2401": 4.205934089895891e-13, "8013": -1.2759219110012054e-06, "27760": -5.0031917635351416e-09, "44160": -5.145318061113358e-07, "18485": -3.2548722624778747e-06, "7820": 7.158757853176212e-12, "3907": -1.9675533985719084e-09, "32997": 2.683272585272789e-08, "25915": 3.0840849876403807e-06, "9545": -1.4625766314566135e-07, "26943": -5.177272789156882e-24, "20570": -6.47503043182951e-12, "35384": -1.696348590485286e-10, "33398": -1.4125468209385873e-07, "22536": -2.865496873855591e-06, "28391": 2.5097071643109813e-15, "49079": 9.962799400091172e-07, "23493": -1.2944929767400026e-09, "4527": -7.200179970823228e-10, "20977": 1.3681654279559112e-18, "15790": -6.203246448421851e-10, "27766": 3.1354942947592335e-16, "14000": -7.028903812170029e-07, "28476": -1.234077289700508e-07, "12859": -2.273252757731825e-09, "38038": -1.3633738271892071e-08, "7360": 3.992927074432373e-06, "21839": -1.523381570223137e-11, "25819": -1.0610502067720518e-09, "37955": -1.4508292078971863e-08, "29701": -1.8443010674218386e-13, "18395": 5.725328264816199e-11, "22702": -5.0874537009804045e-11, "7175": -3.769826143980026e-07, "34126": -1.4092448353767394e-06, "43221": -5.035439585299173e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_168.json <==
{"20228": -2.820091962814331e-05, "24631": -1.3081335928291082e-08, "21481": 7.54437490257942e-14, "31601": -2.7655284851789477e-07, "21027": -6.851536909380229e-11, "7756": 3.7527161836624145e-06, "15003": -2.76190303338808e-11, "10962": -3.691605990752578e-08, "37208": -2.0785941160283982e-10, "1713": 7.567837201349904e-12, "25435": 1.9757921695709227e-05, "10196": -6.042977911420167e-09, "8919": -2.1981868892908095e-07, "40058": -4.710695357061923e-09, "1597": -3.3094282844103872e-09, "18522": -8.820122410213571e-16, "44492": -9.115780703723431e-09, "48083": -5.707190930843354e-07, "12260": -3.042694181203842e-08, "7314": -5.964689422398806e-08, "35031": -6.328917294740677e-07, "17309": -2.1141543984413146e-07, "6094": -1.9773573148995637e-09, "19429": -3.834618098608189e-12, "38589": 1.8673075828701257e-10, "23": -8.061094263212e-12, "11185": -1.7690914683043956e-09, "17000": -7.351252250373363e-08, "31999": -7.796163117745891e-10, "31002": -3.5423971712589266e-07, "5762": 3.695447200742323e-20, "19308": -1.9846577197313309e-07, "16780": -2.2734593585482797e-11, "36171": -3.0527859444481505e-23, "31110": -4.982322570867837e-09, "5943": 4.2858999682593434e-15, "22617": -1.311274766921997e-06, "46077": -2.6744014988699937e-17, "39120": 1.4163880300826355e-18, "24076": -1.425337605178356e-07, "49558": -1.419902559973707e-12, "12596": -9.773740172386168e-07, "2215": -3.0723612871952354e-09, "38964": 3.5857368260622024e-07, "1966": -1.92636176943779e-07, "36951": -1.2967324256896972e-06, "19437": 1.3673318477458451e-13, "47182": -3.7288928031921387e-06, "24183": -3.842737292870879e-08, "28182": 1.0003219904968982e-18, "5267": -3.3387053012847902e-06, "41565": 9.46785645760187e-19, "35684": -1.4209705591201782e-06, "46765": -1.8991424440173431e-10, "20211": 4.030783772468567e-06, "25201": 4.4135490401275844e-16, "46364": 8.092116560165508e-16, "45205": -2.7571585960686207e-08, "12684": -5.347546655684709e-08, "41732": -4.785587266087532e-07, "17423": 5.466329306364059e-07, "31279": -1.659369794651866e-08, "8492": -2.1688456763513388e-09, "40686": 4.364714771509171e-07, "46925": -1.5595780496369116e-10, "25999": -1.8138554878532886e-08, "46650": -7.422456178574065e-12, "40125": -7.393973469734192e-06, "8943": -7.139090299606324e-06, "13639": -1.0488579049706459e-07, "7734": -5.530010867005331e-12, "34508": 2.08406537771225e-06, "36350": -6.624490488320589e-09, "27458": -1.3402532204054296e-09, "29134": -7.735871709883213e-08, "42936": -6.344479515973944e-11, "11653": -1.107997540384531e-07, "20870": 6.358276586979627e-09, "1922": 1.0103621825835965e-25, "18920": 5.676589157627216e-22, "45577": 8.5631256588596795e-19, "21611": 7.044999694727493e-14, "49456": -7.97766574578418e-12, "40837": 7.436134219169617e-06, "40222": -3.474165126681328e-07, "23347": -2.9973804771543654e-12, "21127": -1.8211851369646746e-25, "41422": -1.5329431295394898e-05, "14911": -4.0187973354477436e-10, "20183": 5.048549078789932e-16, "34100": -1.825739673222415e-10, "33297": 6.731812884908095e-14, "22363": 4.263826637140693e-20, "9062": -1.876307123893639e-11, "45657": -3.796543180942535e-07, "2267": -4.9733673222362996e-09, "17786": -1.3357383199036122e-07, "8820": -5.619837436825037e-08, "13390": 3.57329443811949e-16, "3170": 1.5974675118923187e-06, "41357": -6.796046160161496e-08, "18491": 4.637695121597479e-19, "38132": 8.69687557220459e-06, "13939": -9.27591827348806e-11, "46700": -2.000101089477539e-05, "30148": 5.416279236669652e-10, "8072": -1.0302291251718997e-07, "24269": -4.697951226262376e-10, "15692": -2.3317315935855732e-11, "10792": -9.79843083769083e-09, "19872": 9.531664346695835e-13, "40248": -2.9126505978638307e-10, "14046": 2.64084377777069e-28, "45091": -6.397896409034729e-06, "13882": -1.3215715996921063e-07, "8715": 9.242630272243702e-16, "35304": -4.269372584531084e-10, "30572": -7.032370194792748e-08, "21243": 4.798743802325589e-13, "21890": -1.286686584353447e-07, "7526": -1.957087814807892e-06, "45652": -2.384323306614533e-09, "1730": -1.8962902686325834e-10, "44601": -1.4051586389541625e-06, "16527": -1.2318752788675892e-16, "6354": -6.406709189832327e-12, "36162": 3.8339688777923585e-05, "18788": -1.7355561722069977e-08, "22216": -1.1591680959099904e-10, "48347": -4.557650089263916e-06, "46331": 1.185162107342208e-15, "34579": 2.155830722272434e-16, "11930": -1.1992182582616807e-07, "37341": -2.076308592222631e-09, "11650": -1.1341530829668046e-06, "13355": 4.909603470866407e-22, "28158": -3.344912784086773e-11, "44220": 1.356108324762726e-20, "31854": -2.1526888012886047e-08, "30459": 7.951558850041187e-22, "17168": 7.449804662051918e-16, "43732": -4.828233795706183e-09, "3065": 1.2036326806992293e-08, "19079": -9.358637034893036e-09, "13730": 1.334641761257388e-18, "27688": -5.791368428617716e-08, "41804": -3.286799183115363e-09, "7532": 3.5693382250496716e-19, "14887": -2.594460267573595e-08, "7473": -5.056871668784879e-10, "47479": 9.083227876446887e-18, "16472": -3.257133066654205e-08, "46655": -1.1868923902511596e-06, "47978": 3.972052335739135e-06, "40785": 1.2134174721056217e-19, "40609": -3.369150097798368e-16, "39781": -3.22733876600978e-11, "40392": 4.009466469287872e-06, "33438": -2.6090696270131274e-15, "13489": -2.763671102002263e-08, "14317": 2.960367441177368e-05, "25849": -3.0338570941239594e-08, "12275": -1.2605662923306226e-08, "43597": -4.5272931856743525e-11, "41263": -1.4598875045776368e-05, "42941": 1.1278553058240105e-22, "40675": 7.351358234882355e-07, "1776": -9.060875072464115e-13, "11580": 1.763872027397156e-05, "23448": -1.2269431408640231e-11, "38728": -2.2186723072081805e-09, "49100": 2.7275754987954314e-14, "46145": -1.2717227946268394e-11, "29977": -5.320693552494049e-07, "26680": -3.416190020092796e-21, "26097": 5.87216106850974e-13, "30397": -5.568028427660465e-09, "1662": -4.454824096417065e-18, "14502": 1.1454700231552123e-05, "6797": 6.198457003746271e-19, "10738": -1.772409086697735e-10, "35904": 1.5222389321278839e-16, "6992": -4.269440658390522e-08, "35756": -3.744019340956584e-10, "47892": -5.805651545524597e-06, "6459": 2.555071709764434e-15, "30188": 7.887791562793923e-21, "34670": -5.114454324939288e-11, "18865": -2.6247170753777026e-08, "18190": -3.1747183203697204e-06, "16793": -1.4015579381521093e-11, "24774": 1.2109316885471345e-06, "16757": -1.3409289531409741e-08, "30752": -1.3244404457509518e-07, "36239": -5.059716640971601e-09, "42646": 3.685107685669209e-13, "13937": -1.3951641449239105e-09, "34140": 5.5525535345077516e-06, "23604": 1.104032039642334e-05, "14841": -7.039489690214395e-08, "4585": -2.1147681400179862e-07, "11569": -3.5346083343029024e-07, "5704": 1.04588530535567e-23, "45178": -6.628250957874115e-11, "36647": 1.9690413028001787e-08, "38960": -1.6236165265581803e-11, "13563": 8.250442366413747e-22, "15964": 6.4337873458862305e-06, "48413": 6.810097333039353e-23, "34271": -2.219240814447403e-06, "22752": -2.3584700680054014e-21, "27082": -3.66547155435688e-26, "31438": -1.4051655530929565e-05, "49226": -8.08966252952814e-08, "4573": -4.8775103955733814e-14, "37499": 1.103827729821205e-08, "9532": -5.255103111267089e-07, "26181": 1.154666584568531e-13, "39323": -2.8995866887271404e-08, "24904": -1.2928381329402327e-09, "33636": -2.498582238331437e-08, "29715": -3.193577867932618e-09, "45357": -7.548195299023064e-11, "17193": -1.753034439389012e-11, "15590": -8.037200313992798e-10, "22687": -3.319236839161022e-11, "8119": 5.257915880463315e-14, "4616": 6.822535425499154e-13, "22416": -5.1596254024843805e-12, "41733": 1.3785540886601666e-11, "24336": -2.765173837542534e-07, "36315": -8.189432492144988e-12, "6385": -1.2166089564561844e-06, "13688": -3.1566862016916277e-08, "33419": 1.8471476435661316e-06, "11375": -1.0281257331371307e-07, "47637": -8.321204950334504e-10, "3212": -4.314117693724612e-19, "4683": 4.835798350504728e-25, "29868": -1.0789812949951738e-09, "47596": -3.5781856626272204e-07, "22655": -2.0977985113859177e-08, "34476": -5.083946916784044e-12, "31757": -1.0014256238937377e-05, "47929": -9.332084118796047e-12, "3493": -4.609634280204773e-06, "35015": -1.723063993267715e-08, "1933": -2.1439408883452415e-08, "29116": -9.394717199029402e-10, "25863": -4.170118481852114e-09, "17112": -4.40736002929043e-10, "30962": -1.1554189026355744e-07, "45735": -3.925818600691855e-10, "23520": -1.787218265235424e-08, "27558": -6.471119821071625e-08, "49207": -1.320893168449402e-06, "13702": -3.5777996527031064e-09, "14435": -3.0450206995010377e-06, "1611": -1.1067154118791223e-08, "14109": 6.047843955457211e-08, "45363": -8.507634629495442e-10, "15442": 2.391566056303418e-12, "46881": -2.9967084992676974e-09, "42007": -6.394579540938139e-09, "11446": 1.06981732957964e-20, "1233": 1.4166995882987977e-07, "27834": 1.0422391031814081e-17, "18817": -5.359960794448852e-06, "18623": -7.233930518850684e-09, "31859": -2.2863714396953582e-06, "46254": 2.0883307456970216e-05, "19637": -3.4825319744413717e-10, "6273": -1.1386419832706452e-06, "33900": 4.418099119516371e-19, "33837": -1.437753811478615e-07, "5041": -4.428290762007236e-08, "19776": -1.27740740776062e-06, "17140": -3.120432049036026e-07, "34053": -1.1425743997097014e-06, "15596": 1.0846967697143555e-05, "25178": 4.5317712249470787e-13, "9633": -5.485262274742126e-06, "29126": 2.722962200641632e-07, "7364": -7.6267602853477e-08, "38778": 4.2757434420316594e-18, "30442": -1.187639981508255e-06, "39558": 4.538134175903253e-26, "18814": -1.0799214942380786e-08, "34634": -3.7985646486049515e-11, "47448": -1.7173323780298234e-07, "44782": -6.150764599442482e-07, "25356": -3.8315734855132176e-10, "4640": -6.276249187067151e-09, "8350": -1.2694729321083286e-11, "33658": -1.1829786002635956e-06, "37491": 9.231784225960382e-15, "29359": -1.6098960259114392e-10, "25061": -3.7148241972317917e-10, "41552": 1.1259561870247126e-08, "29854": -1.0840251110494137e-07, "23675": 1.1458353797039188e-17, "23614": 5.445546656847001e-07, "49436": 1.0766291618347168e-05, "21407": 7.270302830875153e-12, "49051": -5.128353368490934e-09, "20462": -1.1419923976063728e-09, "45983": 1.5404380349082203e-12, "46169": -1.8399226973997428e-10, "13345": 9.790561348199844e-07, "28065": 4.282579943537712e-07, "48706": -1.307085622102022e-09, "33782": -4.4537230860441925e-09, "11674": -4.124301085539628e-11, "39948": -3.088298486545682e-08, "20748": 6.5263909101486206e-06, "49695": -7.702632248401642e-07, "13732": -1.0293477316736244e-10, "27990": 3.01275372505188e-06, "17966": -1.7063233876976566e-21, "41462": -2.2716387175023557e-08, "9498": -8.895228384062648e-09, "39920": 1.6879023611545564e-06, "21194": 6.651977309957147e-09, "4353": -1.3311978429555894e-07, "3685": -1.0837726294994355e-07, "6780": -2.1470263600349427e-07, "3095": -4.4112425297498706e-07, "15583": -3.55389931316842e-21, "15039": 3.2855200515768958e-12, "6432": -2.7000832680812435e-14, "7009": 1.7008269792562204e-16, "33075": 6.250666826963425e-07, "27554": -3.813359072957212e-15, "30494": 2.1657538414001467e-06, "28556": -9.074153304100037e-06, "49563": -1.9969452917575837e-06, "8595": -3.165888483636081e-10, "7286": 3.427984058460299e-24, "49872": 1.2369830161333085e-07, "49443": 4.97404470517211e-20, "41761": -1.6545494145248085e-09, "17701": 1.1435179710388184e-05, "11209": -1.1483596563339233e-05, "38293": 5.56897464341205e-18, "32473": -8.550643175840378e-07, "25810": -7.45248794555664e-07, "31331": -2.342415153980255e-06, "8918": -1.0408894740976394e-09, "13244": 4.999535844702759e-25, "28094": -1.8151789903640746e-07, "38597": -3.347400575876236e-07, "17042": 7.482547220716284e-16, "8851": -4.8041194677352905e-06, "44925": 6.956398124202678e-14, "49606": 1.5342394509790941e-18, "49629": -1.1772231952277002e-18, "5429": 1.0737008274120351e-19, "38153": 7.0820120317466635e-22, "36149": -3.4589937422424556e-09, "43998": 5.006270242802202e-13, "28596": -8.297272026538849e-08, "47642": -2.2156978957355023e-10, "34909": -7.701852917671203e-07, "17281": -8.329359843628481e-10, "26605": -2.893979544751346e-09, "42695": 1.1698459275066852e-09, "46871": 6.317749878803625e-14, "12381": -1.5411915956065059e-09, "19537": 2.9876598417466482e-15, "23402": 9.082890550793365e-15, "32827": 2.1417485840391492e-17, "1482": 1.3471043724955224e-16, "40943": 2.2512035291466502e-15, "32542": -1.134880818426609e-08, "1192": 3.524815855859842e-16, "32434": -4.498951137065888e-06, "18471": -3.8962636608630415e-09, "49304": 5.83181619644165e-06, "37584": -1.156824055215111e-11, "19032": -1.1818210055025701e-12, "17598": -5.615335889160633e-08, "21161": -7.590501569211484e-08, "35852": -1.3106307983398438e-05, "21265": -1.8708033167058603e-11, "575": -6.301965564489364e-08, "45871": 1.0500726677076245e-15, "21914": -1.1262963525950909e-08, "47654": -2.9962612316012386e-08, "11547": 4.7458627820014955e-06, "27053": -2.598491869866848e-07, "38259": 9.021941044717527e-20, "34756": -1.381680928170681e-07, "2017": -4.205661416053772e-06, "2598": -5.816636616806647e-15, "37159": -3.1448628423635936e-16, "47429": -1.099728251574561e-11, "37602": -1.0614071507006884e-08, "2062": 7.084959149360656e-06, "17234": -2.3583155125379564e-08, "41648": -7.397665758617222e-09, "27637": -2.5658361846581103e-09, "28089": 1.2227470591597012e-13, "9333": 1.544940286812846e-15, "14847": -1.6256460919976236e-07, "7257": -3.9131927769631145e-09, "27702": -3.2242387533187864e-11, "2673": -4.951122718921397e-11, "1190": -2.2725043818354606e-08, "37432": -2.638327714521438e-11, "19411": -3.285554051399231e-07, "6080": -6.025267066434026e-09, "19787": -3.7934170104563235e-08, "22549": 5.856287677019622e-16, "34499": -2.6160201741731725e-10, "45893": -1.9582049548625948e-06, "44947": 4.175224304199219e-06, "32807": -2.8465751711337363e-11, "42307": -2.087841276079416e-09, "44516": -1.3337420532479883e-08, "7090": -3.5348744131624697e-09, "25546": 1.882766014205117e-12, "1469": -8.326124399900436e-08, "31215": 4.654836103834591e-20, "24545": 2.0674581825733183e-06, "49453": -2.686476707458496e-06, "43162": -4.577232599258423e-06, "43848": -5.254484131000936e-09, "48789": 4.405324105505315e-14, "35980": -1.1279566213488579e-07, "43783": -3.821281790733338e-06, "16331": -1.2310748547315597e-06, "18511": 8.79073366522789e-07, "25996": 2.6855333999264984e-10, "1843": -1.5548437368124723e-08, "20407": -5.319386720657349e-08, "15939": -5.50923228263855e-06, "22824": -2.1534083783626556e-06, "30348": 7.379785306301055e-23, "17204": -5.0612842909802946e-17, "27049": 8.024237155914306e-06, "24962": 2.6335280854254962e-08, "15606": -3.843571525067091e-08, "47681": 1.6391359380918402e-13, "40062": -1.6395542770624162e-07, "25260": -2.981756627559662e-07, "29893": -6.859905261080712e-10, "7297": -2.1118830889463424e-07, "14095": -5.963010033666061e-18, "36771": 4.154637863393873e-09, "28904": 4.535864128740741e-14, "11298": -1.5843873435450462e-15, "38838": -1.4165075867822451e-12, "40158": -1.1842141300439835e-06, "30288": -7.691062688827514e-06, "161": -5.8092000472242944e-11, "19567": -1.4095354708842933e-09, "34010": -6.764944642782212e-08, "32687": 1.0946369566511875e-21, "17859": -1.1635528062470258e-09, "48466": -1.2345342526032254e-13, "37304": 1.2068095207214356e-05, "25587": -1.3476042504123598e-15, "19928": -2.697381377220154e-06, "6573": -1.6156067772499228e-12, "2401": 4.122443186815872e-13, "8013": -1.2825338542461395e-06, "27760": -4.9854465760290624e-09, "44160": -4.975501447916031e-07, "18485": -3.245818018913269e-06, "7820": 7.610688044223935e-12, "3907": -1.955520419869572e-09, "32997": 5.390569567680359e-08, "25915": 3.1503382325172423e-06, "9545": -1.4452315866947175e-07, "26943": -5.566710455522612e-24, "20570": -6.518872623928473e-12, "35384": -1.7277952792937866e-10, "33398": -1.4350075274705888e-07, "22536": -2.8465113043785095e-06, "28391": 2.4937543696701425e-15, "49079": 1.0438708961009978e-06, "23493": -1.2861270806752145e-09, "4527": -7.142606773413718e-10, "20977": 1.3669572201599479e-18, "15790": -6.223122909432277e-10, "27766": 3.1400305966489126e-16, "14000": -7.05626979470253e-07, "28476": -1.2425385415554047e-07, "12859": -2.2786890622228383e-09, "38038": -1.3489816337823867e-08, "7360": 4.035470187664032e-06, "21839": -1.5211649042612407e-11, "25819": -1.0675446537788957e-09, "37955": -1.427547773346305e-08, "29701": -1.8894747100262066e-13, "18395": 5.620939646178158e-11, "22702": -5.14370594828506e-11, "7175": -3.736730664968491e-07, "34126": -1.3797718286514283e-06, "43221": -5.114561076879909e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_172.json <==
{"20228": -2.9038662910461427e-05, "24631": -1.28536659758538e-08, "21481": 7.598273121800503e-14, "31601": -2.5120452046394346e-07, "21027": -6.846146789030172e-11, "7756": 3.7045657634735105e-06, "15003": -2.7410685561335414e-11, "10962": -3.604594152420759e-08, "37208": -2.072873030556366e-10, "1713": 7.465554858754331e-12, "25435": 2.02591872215271e-05, "10196": -6.0158257838338615e-09, "8919": -2.2353174164891242e-07, "40058": -4.6722037950530646e-09, "1597": -3.2168638426810505e-09, "18522": -8.85864021027416e-16, "44492": -8.662872714921832e-09, "48083": -5.6615199893713e-07, "12260": -3.039710689336061e-08, "7314": -5.969921126961708e-08, "35031": -6.279221922159195e-07, "17309": -1.8024377524852753e-07, "6094": -1.9829306984320284e-09, "19429": -3.831262347375741e-12, "38589": 1.9244213035563008e-10, "23": -8.031033758015838e-12, "11185": -1.7633200332056731e-09, "17000": -7.332056760787964e-08, "31999": -7.704238669248298e-10, "31002": -3.407476097345352e-07, "5762": 3.698841261761971e-20, "19308": -1.998005621135235e-07, "16780": -2.2674557840218767e-11, "36171": -3.1030024250750194e-23, "31110": -4.752413369715214e-09, "5943": 4.272907028202155e-15, "22617": -1.318518966436386e-06, "46077": -2.271522813596105e-17, "39120": 1.4237503049348982e-18, "24076": -1.4026133343577384e-07, "49558": -1.4129582837085764e-12, "12596": -9.706328809261322e-07, "2215": -3.0682404758408666e-09, "38964": 3.251544013619423e-07, "1966": -1.9308200106024743e-07, "36951": -1.4191941916942597e-06, "19437": 1.3676177523791467e-13, "47182": -3.6904150247573852e-06, "24183": -3.8272107485681775e-08, "28182": 1.0257045186074994e-18, "5267": -3.3053243160247804e-06, "41565": 9.534278748446479e-19, "35684": -1.437717229127884e-06, "46765": -1.8962020476465114e-10, "20211": 3.886895775794983e-06, "25201": 4.445955062437612e-16, "46364": 8.097354037284177e-16, "45205": -2.696068724617362e-08, "12684": -5.392864812165499e-08, "41732": -4.937828332185745e-07, "17423": 2.7215041220188143e-07, "31279": -1.6563693061470984e-08, "8492": -2.1561629546340555e-09, "40686": 5.054554343223572e-07, "46925": -1.5592013369314373e-10, "25999": -1.821161131374538e-08, "46650": -7.401911261695204e-12, "40125": -7.184253931045532e-06, "8943": -7.002136707305908e-06, "13639": -1.0713600553572178e-07, "7734": -5.53259610569512e-12, "34508": 2.080495059490204e-06, "36350": -6.5860000904649495e-09, "27458": -1.3422209303826094e-09, "29134": -7.465941365808249e-08, "42936": -6.326188668026589e-11, "11653": -1.1048718355596065e-07, "20870": 6.214436143636703e-09, "1922": 1.0259133396583068e-25, "18920": 5.731329985332505e-22, "45577": 8.557119856450468e-19, "21611": 7.104144383873745e-14, "49456": -7.96336848907231e-12, "40837": 7.38599956035614e-06, "40222": -3.4558698534965513e-07, "23347": -2.9716835570070544e-12, "21127": -1.6902728190356476e-25, "41422": -1.5454682111740112e-05, "14911": -4.011493729194626e-10, "20183": 5.045818624038745e-16, "34100": -1.7993748770095407e-10, "33297": 6.578386724243046e-14, "22363": 4.26140581697744e-20, "9062": -1.869619609351503e-11, "45657": -3.788483887910843e-07, "2267": -5.315991584211588e-09, "17786": -1.3163898140192033e-07, "8820": -5.753371864557266e-08, "13390": 3.594288061625761e-16, "3170": 1.5806634724140168e-06, "41357": -6.602037698030472e-08, "18491": 4.78536481274272e-19, "38132": 8.912601470947265e-06, "13939": -9.376259185955859e-11, "46700": -2.003706693649292e-05, "30148": 5.337084076018072e-10, "8072": -1.0134683921933174e-07, "24269": -4.712052395916544e-10, "15692": -2.3458255782315974e-11, "10792": -9.767498122528195e-09, "19872": 9.40505486823895e-13, "40248": -2.915214645327069e-10, "14046": 2.910987617041815e-28, "45091": -6.329712867736816e-06, "13882": -1.2993693351745606e-07, "8715": 9.174937892764135e-16, "35304": -3.696979547385126e-10, "30572": -7.113335188478232e-08, "21243": 4.780274664994977e-13, "21890": -1.3004768639802933e-07, "7526": -1.9356340169906617e-06, "45652": -2.3842135851737114e-09, "1730": -1.892680666060187e-10, "44601": -1.411886066198349e-06, "16527": -1.227526413849489e-16, "6354": -6.668385594821302e-12, "36162": 3.850224733352661e-05, "18788": -1.718871993944049e-08, "22216": -1.1613016795308795e-10, "48347": -4.554966390132904e-06, "46331": 1.1861844839700098e-15, "34579": 2.1594087629139836e-16, "11930": -1.203423459082842e-07, "37341": -2.046460867859423e-09, "11650": -1.1379696428775788e-06, "13355": 4.961636109246199e-22, "28158": -3.3150574836327e-11, "44220": 1.3521936561178716e-20, "31854": -2.1391860209405423e-08, "30459": 8.03303481688868e-22, "17168": 7.525531586782819e-16, "43732": -4.775578272528946e-09, "3065": 1.2323531555011868e-08, "19079": -6.232447922229767e-09, "13730": 1.3351001077258063e-18, "27688": -5.6802546605467796e-08, "41804": -3.370631020516157e-09, "7532": 3.6525317682499154e-19, "14887": -2.5261854752898217e-08, "7473": -5.0519680371508e-10, "47479": 8.953572475448036e-18, "16472": -3.2333205454051493e-08, "46655": -1.1900855600833893e-06, "47978": 3.953989744186401e-06, "40785": 1.1837122807552973e-19, "40609": -3.3008422384295243e-16, "39781": -3.2005698358261726e-11, "40392": 3.9106464385986325e-06, "33438": -2.597313752961128e-15, "13489": -2.6676671113818883e-08, "14317": 2.9927997589111327e-05, "25849": -3.038469236344099e-08, "12275": -1.2587927049025893e-08, "43597": -4.539091605693102e-11, "41263": -1.4758719205856323e-05, "42941": 1.7288410637686976e-22, "40675": 6.364856660366059e-07, "1776": -8.76368915214698e-13, "11580": 1.759175181388855e-05, "23448": -1.2268486671018763e-11, "38728": -2.210042584920302e-09, "49100": 2.7282682779627974e-14, "46145": -1.284676386603678e-11, "29977": -5.234462395310402e-07, "26680": -3.3723039196065707e-21, "26097": 5.900417932025448e-13, "30397": -5.557847907766699e-09, "1662": -4.7876860895940124e-18, "14502": 1.13354754447937e-05, "6797": 6.492573948087277e-19, "10738": -1.6976975530269555e-10, "35904": 1.7702655313867056e-16, "6992": -4.1346708312630655e-08, "35756": -3.785981243709102e-10, "47892": -5.910702347755432e-06, "6459": 2.5531723957250563e-15, "30188": 7.918134929942533e-21, "34670": -5.085398697701748e-11, "18865": -2.7042552828788756e-08, "18190": -3.4461492300033568e-06, "16793": -1.3981325537315569e-11, "24774": 1.1822476983070373e-06, "16757": -1.329419668763876e-08, "30752": -1.4798671007156372e-07, "36239": -5.18568733241409e-09, "42646": 3.672433379620088e-13, "13937": -1.4476633805315941e-09, "34140": 5.580071806907654e-06, "23604": 1.0515108108520508e-05, "14841": -6.758607923984527e-08, "4585": -2.0488891750574113e-07, "11569": -3.5260811448097227e-07, "5704": 1.047663743672659e-23, "45178": -6.618541192437988e-11, "36647": 1.970435492694378e-08, "38960": -1.610745812286041e-11, "13563": 8.033912290082476e-22, "15964": 6.4692091941833495e-06, "48413": 6.837048118167249e-23, "34271": -2.356312572956085e-06, "22752": -2.330701945714241e-21, "27082": -3.62194965645373e-26, "31438": -1.3857465982437134e-05, "49226": -8.011113852262497e-08, "4573": -4.3311882969021554e-14, "37499": 1.0783013422042132e-08, "9532": -5.376854166388512e-07, "26181": 1.1594091908762038e-13, "39323": -2.9030223377048968e-08, "24904": -1.281278964597732e-09, "33636": -2.485797740519047e-08, "29715": -3.0854219221509994e-09, "45357": -7.478841780539369e-11, "17193": -1.7542912473800243e-11, "15590": -8.030882599996402e-10, "22687": -3.321281837997958e-11, "8119": 5.2106918779770695e-14, "4616": 6.714897438087065e-13, "22416": -5.0730011480482065e-12, "41733": 1.3810392829327612e-11, "24336": -2.8814278542995454e-07, "36315": -8.177052563951292e-12, "6385": -1.2240054458379746e-06, "13688": -3.072117920964956e-08, "33419": 1.8184420466423035e-06, "11375": -1.0235677473247052e-07, "47637": -8.301759226014838e-10, "3212": -4.2789780236879985e-19, "4683": 4.848595739309718e-25, "29868": -1.0486873361514882e-09, "47596": -3.827565535902977e-07, "22655": -2.057276666164398e-08, "34476": -5.072678845863265e-12, "31757": -9.9973464012146e-06, "47929": -9.372773774884991e-12, "3493": -4.584769606590271e-06, "35015": -1.6174928750842808e-08, "1933": -2.0598210394382475e-08, "29116": -9.56484509515576e-10, "25863": -4.182302218396217e-09, "17112": -4.4256488763494415e-10, "30962": -1.144581101834774e-07, "45735": -3.8668971683364364e-10, "23520": -1.76079326774925e-08, "27558": -6.46173395216465e-08, "49207": -1.3108719885349274e-06, "13702": -3.5493593895807863e-09, "14435": -3.037620782852173e-06, "1611": -1.1131302453577518e-08, "14109": 6.06529600918293e-08, "45363": -8.523461292497814e-10, "15442": 2.377658177010744e-12, "46881": -2.9778567841276528e-09, "42007": -6.363283609971404e-09, "11446": 1.073767361850042e-20, "1233": 1.3684285804629325e-07, "27834": 1.0530428525695745e-17, "18817": -5.384693145751953e-06, "18623": -7.219340186566115e-09, "31859": -2.3272350430488587e-06, "46254": 2.0820395946502687e-05, "19637": -3.470818774076179e-10, "6273": -1.1757205426692962e-06, "33900": 4.438121284323568e-19, "33837": -1.4225674793124198e-07, "5041": -4.389945417642593e-08, "19776": -1.3254170119762421e-06, "17140": -3.112650103867054e-07, "34053": -1.1218508332967758e-06, "15596": 1.016380786895752e-05, "25178": 4.5427544392850905e-13, "9633": -5.471766591072083e-06, "29126": 2.1702438592910768e-07, "7364": -7.575871888548135e-08, "38778": 4.250174973248477e-18, "30442": -1.1869536340236663e-06, "39558": 4.852250358965297e-26, "18814": -1.0581271490082145e-08, "34634": -3.785659373534145e-11, "47448": -1.7061471939086913e-07, "44782": -6.107918918132782e-07, "25356": -3.743917113752104e-10, "4640": -6.16492994595319e-09, "8350": -1.2799030173482607e-11, "33658": -1.1888474225997925e-06, "37491": 9.040983517394353e-15, "29359": -1.6072548532974906e-10, "25061": -3.6927271139575167e-10, "41552": 2.694106078706682e-09, "29854": -1.082003302872181e-07, "23675": 1.143092998728834e-17, "23614": 5.376528948545456e-07, "49436": 1.1520723104476929e-05, "21407": 7.1770693921280326e-12, "49051": -4.948321729898453e-09, "20462": -1.1379299394320697e-09, "45983": 1.5906894645922876e-12, "46169": -1.83550437213853e-10, "13345": 9.87732857465744e-07, "28065": 4.086361825466156e-07, "48706": -1.3179180677980186e-09, "33782": -4.437418538145721e-09, "11674": -4.10323355026776e-11, "39948": -3.120118053629994e-08, "20748": 7.83315658569336e-06, "49695": -7.651727646589279e-07, "13732": -1.0318201020709239e-10, "27990": 3.008122444152832e-06, "17966": -1.6797542140735552e-21, "41462": -2.252653706818819e-08, "9498": -9.396240347996353e-09, "39920": 1.6856181621551513e-06, "21194": 6.77041825838387e-09, "4353": -1.3368075713515282e-07, "3685": -1.0624466463923454e-07, "6780": -2.2072285413742065e-07, "3095": -4.4902004301548003e-07, "15583": -3.4090344445730695e-21, "15039": 3.2254064308290255e-12, "6432": -2.7217619269492842e-14, "7009": 1.6967816041102423e-16, "33075": 6.200311332941056e-07, "27554": -3.839737139355037e-15, "30494": 2.0341816544532775e-06, "28556": -9.48211133480072e-06, "49563": -2.0136819779872894e-06, "8595": -3.2077958167064933e-10, "7286": 3.423644203677751e-24, "49872": 1.304724905639887e-07, "49443": 4.9890503173491937e-20, "41761": -1.6337203851435334e-09, "17701": 1.1609156131744384e-05, "11209": -1.1638253927230835e-05, "38293": 5.537875930397562e-18, "32473": -8.48659947514534e-07, "25810": -7.439082860946655e-07, "31331": -2.377418875694275e-06, "8918": -1.0420331818750128e-09, "13244": 4.8483065492127515e-25, "28094": -1.8228517845273017e-07, "38597": -3.2894503325223924e-07, "17042": 7.625214348827569e-16, "8851": -4.7971481084823605e-06, "44925": 6.816031739020901e-14, "49606": 1.5745059065135765e-18, "49629": -1.1592961833561954e-18, "5429": 1.0619208014013906e-19, "38153": 7.011063757991255e-22, "36149": -3.4277851227670908e-09, "43998": 5.033185246361427e-13, "28596": -8.140040561556816e-08, "47642": -2.1860336346435361e-10, "34909": -7.661502808332443e-07, "17281": -8.331808930961415e-10, "26605": -2.8882615151815115e-09, "42695": 1.0496587492525578e-09, "46871": 5.58497648128764e-14, "12381": -1.4960806583985687e-09, "19537": 2.9657676314798207e-15, "23402": 9.07949049278045e-15, "32827": 2.1382704634698158e-17, "1482": 1.3487445535420584e-16, "40943": 2.238776941609899e-15, "32542": -1.144011039286852e-08, "1192": 3.539492310355996e-16, "32434": -4.554527401924133e-06, "18471": -3.8116885116323825e-09, "49304": 5.887745022773743e-06, "37584": -1.1687338883348275e-11, "19032": -1.1960631240981456e-12, "17598": -5.6076212786138055e-08, "21161": -7.625302299857139e-08, "35852": -1.314251184463501e-05, "21265": -1.8602366935738247e-11, "575": -6.303352303802967e-08, "45871": 1.0518734494535663e-15, "21914": -1.12419412471354e-08, "47654": -2.9556816443800926e-08, "11547": 4.704197645187378e-06, "27053": -2.4925809353590013e-07, "38259": 8.949486693442342e-20, "34756": -1.4025512151420117e-07, "2017": -4.2090082168579106e-06, "2598": -5.816190307150748e-15, "37159": -3.0457331101629846e-16, "47429": -1.09899031031091e-11, "37602": -1.056519104167819e-08, "2062": 7.0951515436172485e-06, "17234": -2.3265285417437555e-08, "41648": -7.242914289236069e-09, "27637": -2.548898628447205e-09, "28089": 1.2196175624978878e-13, "9333": 1.5528110741680479e-15, "14847": -1.6322935000061988e-07, "7257": -3.922494943253696e-09, "27702": -3.159703737765085e-11, "2673": -4.940158760291524e-11, "1190": -2.2621911484748125e-08, "37432": -2.6799586976267165e-11, "19411": -3.282579779624939e-07, "6080": -6.011021323502063e-09, "19787": -3.76546080224216e-08, "22549": 6.855072065548029e-16, "34499": -2.617248901515268e-10, "45893": -1.9937986135482787e-06, "44947": 4.154379963874817e-06, "32807": -2.8284248401178046e-11, "42307": -2.079093537759036e-09, "44516": -1.3318674173206092e-08, "7090": -3.587082028388977e-09, "25546": 1.866089860413922e-12, "1469": -8.308193646371365e-08, "31215": 4.700295515080782e-20, "24545": 2.0412349700927735e-06, "49453": -2.672494649887085e-06, "43162": -4.848584234714508e-06, "43848": -5.207331851124764e-09, "48789": 4.611015125277618e-14, "35980": -1.1448996141552925e-07, "43783": -3.819000422954559e-06, "16331": -1.2822645902633668e-06, "18511": 8.779102563858032e-07, "25996": 2.9217524570412936e-10, "1843": -1.546802814118564e-08, "20407": -5.267111584544182e-08, "15939": -5.422787070274353e-06, "22824": -2.172064781188965e-06, "30348": 7.688783587203914e-23, "17204": -5.028554395797302e-17, "27049": 8.430819511413575e-06, "24962": 2.8039461467415093e-08, "15606": -3.944680094718933e-08, "47681": 1.6195919272377068e-13, "40062": -1.5459029003977776e-07, "25260": -2.5240659713745117e-07, "29893": -6.825946184108034e-10, "7297": -2.1162239834666253e-07, "14095": -4.925520711782094e-18, "36771": 4.132235771976411e-09, "28904": 4.528211583476605e-14, "11298": -1.5501608330303896e-15, "38838": -1.378534904006301e-12, "40158": -1.1623401194810868e-06, "30288": -7.638459801673888e-06, "161": -5.787761892861454e-11, "19567": -1.3828901865053923e-09, "34010": -1.6182634979486464e-07, "32687": 1.124393753483823e-21, "17859": -1.1546940368134528e-09, "48466": -1.2287673101241126e-13, "37304": 1.2118092775344849e-05, "25587": -1.3531070708339143e-15, "19928": -2.7042695879936217e-06, "6573": -1.6211487263717572e-12, "2401": 4.1702097774987125e-13, "8013": -1.2795549631118774e-06, "27760": -4.990305751562118e-09, "44160": -5.072938650846481e-07, "18485": -3.2604607939720155e-06, "7820": 6.684667823719792e-12, "3907": -2.011614851653576e-09, "32997": 2.7333972975611688e-08, "25915": 2.9321330785751343e-06, "9545": -1.4336274936795236e-07, "26943": -5.42190421748908e-24, "20570": -6.444161044782959e-12, "35384": -1.6915353626245632e-10, "33398": -1.4362052083015443e-07, "22536": -2.874011695384979e-06, "28391": 2.4939869613938015e-15, "49079": 1.051548719406128e-06, "23493": -1.2867749319411815e-09, "4527": -7.154510967666283e-10, "20977": 1.3696791097139727e-18, "15790": -6.206664693308994e-10, "27766": 3.1904055786124983e-16, "14000": -7.059466838836669e-07, "28476": -1.2239603325724602e-07, "12859": -2.276217273902148e-09, "38038": -1.3448853278532625e-08, "7360": 4.022629857063293e-06, "21839": -1.5197833818092475e-11, "25819": -1.0770148219307884e-09, "37955": -1.4169947244226932e-08, "29701": -1.8527247291899585e-13, "18395": 5.5967084335861726e-11, "22702": -5.069352027931018e-11, "7175": -3.7485655397176744e-07, "34126": -1.3581430912017822e-06, "43221": -5.019235800318711e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_176.json <==
{"20228": -2.8351662158966066e-05, "24631": -1.3002109481021762e-08, "21481": 7.467124696347582e-14, "31601": -2.736113592982292e-07, "21027": -6.845609277661424e-11, "7756": 3.751370906829834e-06, "15003": -2.756684352789307e-11, "10962": -3.6660181358456614e-08, "37208": -2.0887453501927665e-10, "1713": 7.573311791020387e-12, "25435": 1.995856523513794e-05, "10196": -6.027425988577306e-09, "8919": -2.2141840308904647e-07, "40058": -4.7042832011356946e-09, "1597": -3.3218925818800925e-09, "18522": -8.868002165929311e-16, "44492": -8.981841383501887e-09, "48083": -5.655467510223389e-07, "12260": -3.0530504882335664e-08, "7314": -5.96441375091672e-08, "35031": -6.276031583547593e-07, "17309": -2.0659342408180237e-07, "6094": -1.9867396622430535e-09, "19429": -3.833691835097852e-12, "38589": 1.8991257093148306e-10, "23": -8.074408697211766e-12, "11185": -1.7644040053710341e-09, "17000": -7.344100624322891e-08, "31999": -7.73045831010677e-10, "31002": -3.515713661909103e-07, "5762": 3.7722578424652374e-20, "19308": -1.9912291318178177e-07, "16780": -2.2682265807816293e-11, "36171": -3.0959782141083725e-23, "31110": -4.797575820703059e-09, "5943": 4.2736447714020185e-15, "22617": -1.3099710643291473e-06, "46077": -2.1963108415290476e-17, "39120": 1.420081771359022e-18, "24076": -1.4158252626657485e-07, "49558": -1.4123753544481587e-12, "12596": -9.75044295191765e-07, "2215": -3.0751613667234777e-09, "38964": 3.4002378582954406e-07, "1966": -1.9280167296528815e-07, "36951": -1.338711529970169e-06, "19437": 1.3568605794489486e-13, "47182": -3.6874639987945558e-06, "24183": -3.8299416191875936e-08, "28182": 1.0279268620105517e-18, "5267": -3.3189368247985838e-06, "41565": 9.482451851722599e-19, "35684": -1.3842904567718506e-06, "46765": -1.9028808310395107e-10, "20211": 4.00370180606842e-06, "25201": 4.439735384886845e-16, "46364": 8.033395476614303e-16, "45205": -2.7301281224936247e-08, "12684": -5.3389798849821094e-08, "41732": -4.839750379323959e-07, "17423": 4.718785732984543e-07, "31279": -1.6529966378584505e-08, "8492": -2.1643622312694786e-09, "40686": 4.821707308292389e-07, "46925": -1.5475798136321827e-10, "25999": -1.853973837569356e-08, "46650": -7.4120856652371e-12, "40125": -7.369090318679809e-06, "8943": -7.187699675559998e-06, "13639": -1.0477414354681969e-07, "7734": -5.539801009035728e-12, "34508": 2.076186090707779e-06, "36350": -6.623340887017548e-09, "27458": -1.3340963050723075e-09, "29134": -7.643218152225018e-08, "42936": -6.334904355753678e-11, "11653": -1.1068638414144516e-07, "20870": 5.896501243114471e-09, "1922": 1.0132960080393888e-25, "18920": 5.673801228090668e-22, "45577": 8.551593135876223e-19, "21611": 7.07178759995486e-14, "49456": -8.014222316887753e-12, "40837": 7.421317100524902e-06, "40222": -3.444524854421616e-07, "23347": -2.9943078061478445e-12, "21127": -1.768604238105005e-25, "41422": -1.5222635269165039e-05, "14911": -4.005384835181758e-10, "20183": 5.039134734485806e-16, "34100": -1.8122174878953955e-10, "33297": 6.588073642177506e-14, "22363": 4.2437439094777666e-20, "9062": -1.8707597746470127e-11, "45657": -3.776518628001213e-07, "2267": -5.132739315740764e-09, "17786": -1.3274441473186016e-07, "8820": -5.6393654085695744e-08, "13390": 3.5922910479602166e-16, "3170": 1.6267433762550353e-06, "41357": -6.731749046593904e-08, "18491": 4.687080530554194e-19, "38132": 8.828945755958558e-06, "13939": -9.375679837830831e-11, "46700": -1.9968154430389405e-05, "30148": 5.325189340510406e-10, "8072": -1.0244771838188171e-07, "24269": -4.712189183919691e-10, "15692": -2.3333641365752555e-11, "10792": -9.799371473491192e-09, "19872": 9.360762476262607e-13, "40248": -2.9143551728338933e-10, "14046": 2.8291947318561553e-28, "45091": -6.417078971862793e-06, "13882": -1.310092117637396e-07, "8715": 9.228180025688814e-16, "35304": -4.207251186016947e-10, "30572": -7.037210278213024e-08, "21243": 4.78382204960326e-13, "21890": -1.3025738298892974e-07, "7526": -1.9549290835857392e-06, "45652": -2.3807822435628623e-09, "1730": -1.8935910702566616e-10, "44601": -1.4086046814918518e-06, "16527": -1.223019688995075e-16, "6354": -6.836985448899213e-12, "36162": 3.84530234336853e-05, "18788": -1.745445537380874e-08, "22216": -1.1576147699088324e-10, "48347": -4.547432959079743e-06, "46331": 1.1858435067235717e-15, "34579": 2.1622249130048844e-16, "11930": -1.1990471743047238e-07, "37341": -2.0493080955930055e-09, "11650": -1.1440051347017289e-06, "13355": 4.975452341581549e-22, "28158": -3.340794137329794e-11, "44220": 1.3662559912290692e-20, "31854": -2.1441534627228974e-08, "30459": 8.045279075187935e-22, "17168": 7.759345943547657e-16, "43732": -4.812937404494733e-09, "3065": 1.2082261964678764e-08, "19079": -9.390907362103463e-09, "13730": 1.337797331680407e-18, "27688": -5.2814134396612645e-08, "41804": -3.310565953142941e-09, "7532": 3.6060340640169804e-19, "14887": -2.5377285201102494e-08, "7473": -5.047972081229091e-10, "47479": 9.03988093148983e-18, "16472": -3.2445124816149474e-08, "46655": -1.1776939034461975e-06, "47978": 4.089256227016449e-06, "40785": 1.190671418746644e-19, "40609": -3.3280888461773017e-16, "39781": -3.2207051390287234e-11, "40392": 3.9358651638031006e-06, "33438": -2.6791940888060138e-15, "13489": -2.74458434432745e-08, "14317": 2.9751458168029785e-05, "25849": -3.044169396162033e-08, "12275": -1.2553681153804064e-08, "43597": -4.4982216422795317e-11, "41263": -1.4637526273727417e-05, "42941": 1.3793033227891047e-22, "40675": 6.987568736076355e-07, "1776": -8.944275009525882e-13, "11580": 1.7637211084365845e-05, "23448": -1.2260097719263285e-11, "38728": -2.221191971329972e-09, "49100": 2.737078563797013e-14, "46145": -1.2938464806211414e-11, "29977": -5.294805392622948e-07, "26680": -3.352250149882529e-21, "26097": 5.882520071054386e-13, "30397": -5.560205318033695e-09, "1662": -4.564778459739682e-18, "14502": 1.1402918100357056e-05, "6797": 6.464622538454242e-19, "10738": -1.7475937056588008e-10, "35904": 1.4543907744801744e-16, "6992": -4.322548396885395e-08, "35756": -3.7672336475225167e-10, "47892": -5.8400958776473995e-06, "6459": 2.55438670215824e-15, "30188": 7.790780349949296e-21, "34670": -5.1375600378378295e-11, "18865": -2.6283166371285915e-08, "18190": -3.2864150404930116e-06, "16793": -1.4037632354302332e-11, "24774": 1.1932563036680221e-06, "16757": -1.3372392859309912e-08, "30752": -1.5784170478582383e-07, "36239": -5.201708991080523e-09, "42646": 3.6805289482799707e-13, "13937": -1.4048523735255002e-09, "34140": 5.647445321083069e-06, "23604": 1.0725126266479492e-05, "14841": -6.954239215701818e-08, "4585": -2.0918883383274079e-07, "11569": -3.5307452082633973e-07, "5704": 1.0450155249415705e-23, "45178": -6.633087650698143e-11, "36647": 1.9440087489783764e-08, "38960": -1.6206402051466285e-11, "13563": 8.14113938201548e-22, "15964": 6.4580154418945314e-06, "48413": 6.9493627017397e-23, "34271": -2.270930707454681e-06, "22752": -2.3294726891495386e-21, "27082": -3.6365695083251076e-26, "31438": -1.3961690664291382e-05, "49226": -8.07733740657568e-08, "4573": -4.993195190650113e-14, "37499": 1.0968775022774934e-08, "9532": -5.349637940526009e-07, "26181": 1.1570829627771672e-13, "39323": -2.8929943218827246e-08, "24904": -1.2929720105603338e-09, "33636": -2.49164504930377e-08, "29715": -3.1392392702400684e-09, "45357": -7.534420092270011e-11, "17193": -1.753693140926771e-11, "15590": -8.04814844741486e-10, "22687": -3.322754082546453e-11, "8119": 5.25147436647444e-14, "4616": 6.77678713145724e-13, "22416": -5.106167009216733e-12, "41733": 1.3729760439673554e-11, "24336": -2.9421249404549597e-07, "36315": -8.201945433938818e-12, "6385": -1.228889301419258e-06, "13688": -3.0917092226445677e-08, "33419": 1.8462103605270386e-06, "11375": -1.0264244861900806e-07, "47637": -8.268679812317715e-10, "3212": -4.2251155373852767e-19, "4683": 4.848042562275073e-25, "29868": -1.0609351011225953e-09, "47596": -3.566562756896019e-07, "22655": -2.0779594779014588e-08, "34476": -5.082617917651078e-12, "31757": -9.986829161643981e-06, "47929": -9.331953947366855e-12, "3493": -4.603824019432068e-06, "35015": -1.6862545162439347e-08, "1933": -2.1044150926172732e-08, "29116": -9.52980772126466e-10, "25863": -4.176628426648676e-09, "17112": -4.4134416384622454e-10, "30962": -1.1461628600955009e-07, "45735": -3.9192007534438745e-10, "23520": -1.76955945789814e-08, "27558": -6.481360644102097e-08, "49207": -1.3159334659576416e-06, "13702": -3.6031112540513275e-09, "14435": -3.0137473344802855e-06, "1611": -1.1067476589232683e-08, "14109": 6.059818435460329e-08, "45363": -8.543940202798694e-10, "15442": 2.3886414624030295e-12, "46881": -2.9795538284815847e-09, "42007": -6.414863746613264e-09, "11446": 1.072305912378673e-20, "1233": 1.4060713350772858e-07, "27834": 1.028959036031285e-17, "18817": -5.359833240509033e-06, "18623": -7.220335537567735e-09, "31859": -2.309265434741974e-06, "46254": 2.07761287689209e-05, "19637": -3.473191463854164e-10, "6273": -1.191667839884758e-06, "33900": 4.435110251602669e-19, "33837": -1.434036996215582e-07, "5041": -4.432243295013905e-08, "19776": -1.3153165578842164e-06, "17140": -3.1082680448889734e-07, "34053": -1.1277344822883607e-06, "15596": 1.0566537380218507e-05, "25178": 4.506041051399734e-13, "9633": -5.47265887260437e-06, "29126": 2.660349011421204e-07, "7364": -7.664665579795838e-08, "38778": 4.2723187184193215e-18, "30442": -1.1833342164754868e-06, "39558": 4.625492203407096e-26, "18814": -1.0862683411687613e-08, "34634": -3.800956164923264e-11, "47448": -1.7125692218542098e-07, "44782": -6.164883822202682e-07, "25356": -3.788270987570286e-10, "4640": -6.2561745289713145e-09, "8350": -1.2858604350185487e-11, "33658": -1.1818954348564147e-06, "37491": 9.273564138823076e-15, "29359": -1.5940328012220562e-10, "25061": -3.695480336318724e-10, "41552": 6.475870031863451e-09, "29854": -1.0807099752128125e-07, "23675": 1.1418468167517792e-17, "23614": 5.433101952075958e-07, "49436": 1.1045862436294555e-05, "21407": 7.1485669650428465e-12, "49051": -5.075980443507433e-09, "20462": -1.1435753549449145e-09, "45983": 1.5643918516161647e-12, "46169": -1.8370876205153764e-10, "13345": 9.791521728038788e-07, "28065": 4.162849485874176e-07, "48706": -1.3055923045612873e-09, "33782": -4.444837104529143e-09, "11674": -4.126452040509321e-11, "39948": -3.1180342193692925e-08, "20748": 7.220231890678406e-06, "49695": -7.644031941890716e-07, "13732": -1.0302210284862667e-10, "27990": 3.0072447657585145e-06, "17966": -1.6559107660039387e-21, "41462": -2.2566784173250197e-08, "9498": -9.246511617675423e-09, "39920": 1.6901631653308869e-06, "21194": 6.643292726948857e-09, "4353": -1.3239553198218347e-07, "3685": -1.0818121954798698e-07, "6780": -2.1770138293504714e-07, "3095": -4.456927627325058e-07, "15583": -3.494216312913698e-21, "15039": 3.2551969297855976e-12, "6432": -2.966202394816264e-14, "7009": 1.695504153742533e-16, "33075": 6.204978376626968e-07, "27554": -3.7670741526163455e-15, "30494": 2.1358034014701845e-06, "28556": -9.10218894481659e-06, "49563": -2.0045079290866852e-06, "8595": -3.182471846230328e-10, "7286": 3.421028244990552e-24, "49872": 1.284398138523102e-07, "49443": 5.006588558038568e-20, "41761": -1.6474569565616547e-09, "17701": 1.1456065177917481e-05, "11209": -1.1273036003112792e-05, "38293": 5.556593596703352e-18, "32473": -8.49248543381691e-07, "25810": -7.460228353738785e-07, "31331": -2.2459946572780608e-06, "8918": -1.0438325989525765e-09, "13244": 4.930005498103995e-25, "28094": -1.816820725798607e-07, "38597": -3.2930228859186174e-07, "17042": 7.564573273333153e-16, "8851": -4.837846159934997e-06, "44925": 6.841981647909279e-14, "49606": 1.5501987714328091e-18, "49629": -1.1695675081625085e-18, "5429": 1.0607288566380143e-19, "38153": 7.090636547685386e-22, "36149": -3.428911149967462e-09, "43998": 5.050032214626299e-13, "28596": -8.248012512922287e-08, "47642": -2.2004109268891624e-10, "34909": -7.769687473773956e-07, "17281": -8.336830796906724e-10, "26605": -2.896691148635e-09, "42695": 1.1457456275820732e-09, "46871": 6.25870333337275e-14, "12381": -1.5291861200239509e-09, "19537": 2.9759897324233007e-15, "23402": 9.081023710777458e-15, "32827": 2.1376843437753702e-17, "1482": 1.356501196092541e-16, "40943": 2.2528942600352765e-15, "32542": -1.1416978668421507e-08, "1192": 3.5255610930651215e-16, "32434": -4.510543048381806e-06, "18471": -3.868408384732902e-09, "49304": 5.875439643859863e-06, "37584": -1.1610911769821542e-11, "19032": -1.2088305822999246e-12, "17598": -5.595833994448185e-08, "21161": -7.585502695292235e-08, "35852": -1.3173947334289552e-05, "21265": -1.862503836491669e-11, "575": -6.313304416835308e-08, "45871": 1.0292623697782942e-15, "21914": -1.128350617364049e-08, "47654": -2.981475554406643e-08, "11547": 4.76727843284607e-06, "27053": -2.5639528408646585e-07, "38259": 9.001591078159742e-20, "34756": -1.39407180249691e-07, "2017": -4.209524989128113e-06, "2598": -5.8554805448807204e-15, "37159": -3.163537140582484e-16, "47429": -1.0996315040756599e-11, "37602": -1.0625383583828807e-08, "2062": 7.1271634101867676e-06, "17234": -2.3470453452318906e-08, "41648": -7.310495711863041e-09, "27637": -2.562369336374104e-09, "28089": 1.2204056432096877e-13, "9333": 1.554921191804226e-15, "14847": -1.6279350966215134e-07, "7257": -3.91546607716009e-09, "27702": -3.184005890943809e-11, "2673": -4.93889456265606e-11, "1190": -2.2674519568681716e-08, "37432": -2.642975459821173e-11, "19411": -3.2660432159900664e-07, "6080": -6.019172724336386e-09, "19787": -3.749532625079155e-08, "22549": 5.736530694910869e-16, "34499": -2.6191859433311035e-10, "45893": -1.977717876434326e-06, "44947": 4.1836047172546386e-06, "32807": -2.8332185593171743e-11, "42307": -2.0858806965406985e-09, "44516": -1.3338758144527674e-08, "7090": -3.619065973907709e-09, "25546": 1.8784437827434885e-12, "1469": -8.317504078149796e-08, "31215": 4.664143725375495e-20, "24545": 2.0402640104293825e-06, "49453": -2.6818114519119263e-06, "43162": -4.6222400665283205e-06, "43848": -5.2421749569475655e-09, "48789": 4.729833413819051e-14, "35980": -1.1337226256728172e-07, "43783": -3.8262206315994265e-06, "16331": -1.240929216146469e-06, "18511": 8.804576098918914e-07, "25996": 2.463195414748043e-10, "1843": -1.5496312407776714e-08, "20407": -5.2942214533686635e-08, "15939": -5.467761754989624e-06, "22824": -2.1591219305992126e-06, "30348": 7.395653939172273e-23, "17204": -5.11079026321859e-17, "27049": 7.95895218849182e-06, "24962": 2.716606482863426e-08, "15606": -3.924880176782608e-08, "47681": 1.6283626891322457e-13, "40062": -1.6302147880196571e-07, "25260": -2.7231231331825257e-07, "29893": -6.842182483524084e-10, "7297": -2.1146941930055618e-07, "14095": -4.976670117673443e-18, "36771": 4.137915675528347e-09, "28904": 4.5333203857467196e-14, "11298": -1.5432310984664355e-15, "38838": -1.3880719507142203e-12, "40158": -1.1821004748344421e-06, "30288": -7.632728815078735e-06, "161": -5.825243533763568e-11, "19567": -1.4033143816050142e-09, "34010": -1.3196036219596863e-07, "32687": 1.1093476690137285e-21, "17859": -1.1624339822446928e-09, "48466": -1.2290268358583488e-13, "37304": 1.204638957977295e-05, "25587": -1.3375099638945898e-15, "19928": -2.688809633255005e-06, "6573": -1.607051700602824e-12, "2401": 4.1080198798226777e-13, "8013": -1.2827873229980468e-06, "27760": -4.993297625333071e-09, "44160": -5.079684033989906e-07, "18485": -3.248964548110962e-06, "7820": 7.083725677148322e-12, "3907": -2.0040043455082925e-09, "32997": 2.6254430413246156e-08, "25915": 3.0162858963012696e-06, "9545": -1.4432111755013465e-07, "26943": -5.506535133910911e-24, "20570": -6.481326408902533e-12, "35384": -1.7146914615295827e-10, "33398": -1.4337638393044471e-07, "22536": -2.8888672590255735e-06, "28391": 2.494932593855026e-15, "49079": 1.0417153686285018e-06, "23493": -1.2889080971945076e-09, "4527": -7.173714402597398e-10, "20977": 1.3701751322078847e-18, "15790": -6.208772538229823e-10, "27766": 3.138086318577038e-16, "14000": -7.05350860953331e-07, "28476": -1.235837396234274e-07, "12859": -2.2762955632060765e-09, "38038": -1.342663075774908e-08, "7360": 4.0771597623825074e-06, "21839": -1.5204948340397094e-11, "25819": -1.069942518370226e-09, "37955": -1.4282184420153499e-08, "29701": -1.8495786235916968e-13, "18395": 5.742982011724962e-11, "22702": -5.10723748448072e-11, "7175": -3.742837905883789e-07, "34126": -1.3629966974258423e-06, "43221": -5.094409516459563e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_180.json <==
{"20228": -2.8355910778045656e-05, "24631": -1.3097620103508234e-08, "21481": 7.4932522409199e-14, "31601": -2.819967642426491e-07, "21027": -6.853423656139057e-11, "7756": 3.737507462501526e-06, "15003": -2.7727951419365126e-11, "10962": -3.710884368047118e-08, "37208": -2.1272186131682248e-10, "1713": 7.506752126573702e-12, "25435": 1.975364923477173e-05, "10196": -6.053313845768571e-09, "8919": -2.2190727293491363e-07, "40058": -4.705848405137658e-09, "1597": -3.317937080282718e-09, "18522": -8.880000901267948e-16, "44492": -8.981068385764956e-09, "48083": -5.689410492777824e-07, "12260": -3.0408413149416446e-08, "7314": -5.969414487481118e-08, "35031": -6.357329338788986e-07, "17309": -2.0537920296192168e-07, "6094": -1.981305395020172e-09, "19429": -3.8480126818285494e-12, "38589": 1.8646125681698323e-10, "23": -8.07922162948671e-12, "11185": -1.767199719324708e-09, "17000": -7.325063459575176e-08, "31999": -7.822146289981902e-10, "31002": -3.545885905623436e-07, "5762": 3.6778564440102194e-20, "19308": -1.9797587767243386e-07, "16780": -2.266730007249862e-11, "36171": -3.08904788814125e-23, "31110": -5.0020992057397964e-09, "5943": 4.277491971738101e-15, "22617": -1.3077074289321899e-06, "46077": -2.5949862918206444e-17, "39120": 1.4207958540148752e-18, "24076": -1.4183340594172478e-07, "49558": -1.4102764112067234e-12, "12596": -9.746734797954558e-07, "2215": -3.049079969059676e-09, "38964": 3.595467656850815e-07, "1966": -1.920761913061142e-07, "36951": -1.2613874673843383e-06, "19437": 1.368704172222124e-13, "47182": -3.6085376143455506e-06, "24183": -3.8327404763549565e-08, "28182": 1.0033930609130992e-18, "5267": -3.2901740074157713e-06, "41565": 9.492694174120796e-19, "35684": -1.374945044517517e-06, "46765": -1.9014834833797068e-10, "20211": 4.062637686729431e-06, "25201": 4.441743500782636e-16, "46364": 8.109125870792155e-16, "45205": -2.7650082483887674e-08, "12684": -5.34020084887743e-08, "41732": -4.802668094635009e-07, "17423": 5.90265840291977e-07, "31279": -1.6628161538392306e-08, "8492": -2.165245241485536e-09, "40686": 4.5228831470012663e-07, "46925": -1.5541838365606964e-10, "25999": -1.825147308409214e-08, "46650": -7.424936256938963e-12, "40125": -7.38596260547638e-06, "8943": -7.171646356582642e-06, "13639": -1.0381557978689671e-07, "7734": -5.53168547412497e-12, "34508": 2.074333429336548e-06, "36350": -6.57960248645395e-09, "27458": -1.3424543431028723e-09, "29134": -7.763282395899295e-08, "42936": -6.349629074975382e-11, "11653": -1.1098377406597137e-07, "20870": 5.310275591909885e-09, "1922": 1.0121320582887758e-25, "18920": 5.669047255674203e-22, "45577": 8.563198164879965e-19, "21611": 7.075537933332044e-14, "49456": -8.02857812232105e-12, "40837": 7.44132936000824e-06, "40222": -3.473405167460442e-07, "23347": -3.046531844574929e-12, "21127": -1.8178315011921404e-25, "41422": -1.5324273109436034e-05, "14911": -3.983655187766999e-10, "20183": 5.049841447779535e-16, "34100": -1.831923145800829e-10, "33297": 6.715496603248994e-14, "22363": 4.251309607762642e-20, "9062": -1.8733064734988148e-11, "45657": -3.781820088624954e-07, "2267": -5.246439832262695e-09, "17786": -1.389480661600828e-07, "8820": -5.589885637164116e-08, "13390": 3.565874678868042e-16, "3170": 1.5872408449649812e-06, "41357": -6.795529276132584e-08, "18491": 4.7184031313173e-19, "38132": 8.710898756980896e-06, "13939": -9.313271220889873e-11, "46700": -2.0013415813446046e-05, "30148": 5.373590829549357e-10, "8072": -1.0292171500623226e-07, "24269": -4.706798063125461e-10, "15692": -2.3406782929669134e-11, "10792": -9.789043106138706e-09, "19872": 9.516772792039773e-13, "40248": -2.915808181569446e-10, "14046": 2.7983269201792192e-28, "45091": -6.380612850189209e-06, "13882": -1.3042570091784e-07, "8715": 9.291474534212085e-16, "35304": -3.9256490708794445e-10, "30572": -7.067508995532989e-08, "21243": 4.801214359417827e-13, "21890": -1.2943504378199576e-07, "7526": -1.9580598175525664e-06, "45652": -2.3852751473896206e-09, "1730": -1.8958111468236894e-10, "44601": -1.402265280485153e-06, "16527": -1.2368996452072344e-16, "6354": -6.110373078627163e-12, "36162": 3.841529607772827e-05, "18788": -1.7221060115844013e-08, "22216": -1.157263159257127e-10, "48347": -4.549181759357452e-06, "46331": 1.1880676997755302e-15, "34579": 2.155429654204788e-16, "11930": -1.1961601674556733e-07, "37341": -2.06384138436988e-09, "11650": -1.1364572495222092e-06, "13355": 4.904404144408144e-22, "28158": -3.3389201234967915e-11, "44220": 1.3556251983454356e-20, "31854": -2.1491299849003553e-08, "30459": 8.046288897279739e-22, "17168": 7.415199704263742e-16, "43732": -4.822408664040267e-09, "3065": 1.2123542837798595e-08, "19079": -2.3705167695879937e-08, "13730": 1.3382667912210933e-18, "27688": -5.599025636911392e-08, "41804": -3.2713555265218018e-09, "7532": 3.600784831436256e-19, "14887": -2.5785020552575587e-08, "7473": -5.046970181865618e-10, "47479": 9.099828095909812e-18, "16472": -3.2356756273657087e-08, "46655": -1.1857637763023376e-06, "47978": 3.98358166217804e-06, "40785": 1.2092825113670101e-19, "40609": -3.36601094219624e-16, "39781": -3.2340481084247584e-11, "40392": 4.0314075350761415e-06, "33438": -2.5994228991521593e-15, "13489": -2.789159771054983e-08, "14317": 2.949632406234741e-05, "25849": -3.03930277004838e-08, "12275": -1.2564207427203655e-08, "43597": -4.5212054828880354e-11, "41263": -1.4565253257751464e-05, "42941": 1.2709921279452888e-22, "40675": 7.534494996070861e-07, "1776": -8.992751077130378e-13, "11580": 1.764256238937378e-05, "23448": -1.2267813644939451e-11, "38728": -2.2236304357647898e-09, "49100": 2.735823123600767e-14, "46145": -1.2866394172306173e-11, "29977": -5.341535061597824e-07, "26680": -3.4607317770197555e-21, "26097": 5.864470864480608e-13, "30397": -5.569248460233212e-09, "1662": -4.470255003836965e-18, "14502": 1.1529617309570312e-05, "6797": 6.168538444796534e-19, "10738": -1.7908492736751213e-10, "35904": 1.4506802009650598e-16, "6992": -4.333607852458954e-08, "35756": -3.737087536137551e-10, "47892": -5.955256819725036e-06, "6459": 2.556592160196658e-15, "30188": 7.983388230616635e-21, "34670": -5.149272510607261e-11, "18865": -2.6385532692074776e-08, "18190": -3.1802815198898317e-06, "16793": -1.4049693390916218e-11, "24774": 1.2034291028976441e-06, "16757": -1.3442214112728835e-08, "30752": -1.3471391983330249e-07, "36239": -5.051604239270091e-09, "42646": 3.684295180050867e-13, "13937": -1.3709459744859487e-09, "34140": 5.586305260658264e-06, "23604": 1.101289987564087e-05, "14841": -6.948681548237801e-08, "4585": -2.099798247218132e-07, "11569": -3.5288121551275254e-07, "5704": 1.0439388459767561e-23, "45178": -6.638440027018078e-11, "36647": 1.968095079064369e-08, "38960": -1.626840912649641e-11, "13563": 8.263093597574378e-22, "15964": 6.4204692840576175e-06, "48413": 6.754942997745848e-23, "34271": -2.2189368307590483e-06, "22752": -2.358482244104018e-21, "27082": -3.6188949850803227e-26, "31438": -1.409451961517334e-05, "49226": -8.091317489743232e-08, "4573": -5.037395833795699e-14, "37499": 1.11113372258842e-08, "9532": -5.340076982975006e-07, "26181": 1.158494189468229e-13, "39323": -2.8893689159303902e-08, "24904": -1.3025001680944115e-09, "33636": -2.497749635949731e-08, "29715": -3.1906238291412593e-09, "45357": -7.561508027720266e-11, "17193": -1.754727918523713e-11, "15590": -8.087782771326602e-10, "22687": -3.328311777295312e-11, "8119": 5.2687751939117787e-14, "4616": 6.85300989289317e-13, "22416": -5.137435437063687e-12, "41733": 1.3744935358772636e-11, "24336": -2.793072909116745e-07, "36315": -8.189217055587505e-12, "6385": -1.2197958678007126e-06, "13688": -3.178523387759924e-08, "33419": 1.8356296420097352e-06, "11375": -1.0311646386981011e-07, "47637": -8.322144276462496e-10, "3212": -4.334511875402243e-19, "4683": 4.846767217791579e-25, "29868": -1.0789973748615011e-09, "47596": -3.623495995998383e-07, "22655": -2.099412027746439e-08, "34476": -5.094881885270297e-12, "31757": -1.0027241706848144e-05, "47929": -9.316684668192465e-12, "3493": -4.6479392051696775e-06, "35015": -1.7358020413666965e-08, "1933": -1.9249580800533296e-08, "29116": -9.389665501657873e-10, "25863": -4.181056865490973e-09, "17112": -4.4122280087321995e-10, "30962": -1.1533922515809536e-07, "45735": -3.93984628317412e-10, "23520": -1.8021089490503073e-08, "27558": -6.487649865448475e-08, "49207": -1.3208483159542084e-06, "13702": -3.592258435674012e-09, "14435": -3.0371975898742675e-06, "1611": -1.1043762788176537e-08, "14109": 6.051160395145416e-08, "45363": -8.526755846105516e-10, "15442": 2.388631514804729e-12, "46881": -2.9983778949826958e-09, "42007": -6.436244584619999e-09, "11446": 1.0677486633642081e-20, "1233": 1.4335252344608306e-07, "27834": 1.0410912583413978e-17, "18817": -5.359976887702942e-06, "18623": -7.26535334251821e-09, "31859": -2.3003244400024415e-06, "46254": 2.0826992988586427e-05, "19637": -3.4754684747895226e-10, "6273": -1.1962704360485077e-06, "33900": 4.453480363349541e-19, "33837": -1.4380388893187047e-07, "5041": -4.426929634064436e-08, "19776": -1.2668037414550782e-06, "17140": -3.1364895403385164e-07, "34053": -1.1453841626644135e-06, "15596": 1.0913670063018799e-05, "25178": 4.5359382028209437e-13, "9633": -5.490821003913879e-06, "29126": 2.6966884732246397e-07, "7364": -7.547882851213217e-08, "38778": 4.265172470849926e-18, "30442": -1.1915458738803864e-06, "39558": 4.47996738452815e-26, "18814": -1.0877884924411774e-08, "34634": -3.809807594734593e-11, "47448": -1.7156429588794707e-07, "44782": -6.125527620315552e-07, "25356": -3.870582077070139e-10, "4640": -6.2361534219235185e-09, "8350": -1.2789367929144646e-11, "33658": -1.1851762235164643e-06, "37491": 9.187475225047593e-15, "29359": -1.6082296497188508e-10, "25061": -3.7196492485236376e-10, "41552": 1.128028379753232e-08, "29854": -1.0817166417837142e-07, "23675": 1.136628768536041e-17, "23614": 5.45772910118103e-07, "49436": 1.065403699874878e-05, "21407": 7.226128673210042e-12, "49051": -5.174361867830157e-09, "20462": -1.1462504335213452e-09, "45983": 1.5512726747601845e-12, "46169": -1.8416179955238478e-10, "13345": 9.772838652133942e-07, "28065": 4.231163114309311e-07, "48706": -1.308462960878387e-09, "33782": -4.425474326126278e-09, "11674": -4.126258318137843e-11, "39948": -3.092566970735788e-08, "20748": 6.580252647399902e-06, "49695": -7.677973061800003e-07, "13732": -1.0290558748238254e-10, "27990": 3.0200102925300596e-06, "17966": -1.6812438009206406e-21, "41462": -2.261968329548836e-08, "9498": -8.918017847463488e-09, "39920": 1.6785803437232972e-06, "21194": 6.6799460910260675e-09, "4353": -1.3362265191972254e-07, "3685": -1.0778526775538921e-07, "6780": -2.145194448530674e-07, "3095": -4.4321399182081223e-07, "15583": -3.571944291318489e-21, "15039": 3.2783518122414534e-12, "6432": -2.7692688142622046e-14, "7009": 1.7020116219179648e-16, "33075": 6.190808117389679e-07, "27554": -3.857147934382965e-15, "30494": 2.1780359745025633e-06, "28556": -8.98729681968689e-06, "49563": -1.993217468261719e-06, "8595": -3.1650390155846255e-10, "7286": 3.42079896086451e-24, "49872": 1.2860768474638463e-07, "49443": 4.985455086004573e-20, "41761": -1.6498971672262997e-09, "17701": 1.141089916229248e-05, "11209": -1.155495285987854e-05, "38293": 5.5670073585700756e-18, "32473": -8.502540737390518e-07, "25810": -7.423291355371475e-07, "31331": -2.342492789030075e-06, "8918": -1.0420008038636297e-09, "13244": 5.0286477555032235e-25, "28094": -1.8224589526653289e-07, "38597": -3.279855102300644e-07, "17042": 7.574119109676758e-16, "8851": -4.828131496906281e-06, "44925": 6.771966987173528e-14, "49606": 1.5443508559649654e-18, "49629": -1.1767748776293773e-18, "5429": 1.0731727870727167e-19, "38153": 7.1102314637800325e-22, "36149": -3.4574876190163197e-09, "43998": 5.051441220871311e-13, "28596": -8.324659429490566e-08, "47642": -2.2115516912890598e-10, "34909": -7.768901437520981e-07, "17281": -8.334776794072241e-10, "26605": -2.8959146584384144e-09, "42695": 9.355915244668723e-10, "46871": 5.973598060649011e-14, "12381": -1.5349335444625468e-09, "19537": 2.9843072457680364e-15, "23402": 9.092794295284534e-15, "32827": 2.1376401083267326e-17, "1482": 1.366003143932204e-16, "40943": 2.240929247721013e-15, "32542": -1.1294406140223145e-08, "1192": 3.534729800525049e-16, "32434": -4.44129467010498e-06, "18471": -3.913982363883406e-09, "49304": 5.835671424865722e-06, "37584": -1.1622801139310469e-11, "19032": -1.2026646345475455e-12, "17598": -5.567671731114388e-08, "21161": -7.567549124360084e-08, "35852": -1.3048393726348877e-05, "21265": -1.869225002337771e-11, "575": -6.292276084423065e-08, "45871": 1.048812842130431e-15, "21914": -1.1270648101344705e-08, "47654": -2.991827204823494e-08, "11547": 4.725289344787597e-06, "27053": -2.5691842660307884e-07, "38259": 9.049558553962753e-20, "34756": -1.3813789002597333e-07, "2017": -4.186800122261048e-06, "2598": -5.844515982289522e-15, "37159": -3.149529942403362e-16, "47429": -1.0994679087161786e-11, "37602": -1.0587403085082769e-08, "2062": 7.125344276428223e-06, "17234": -2.346757799386978e-08, "41648": -7.4264011345803735e-09, "27637": -2.5701703270897268e-09, "28089": 1.2233689616891753e-13, "9333": 1.5402079611703813e-15, "14847": -1.6261208802461624e-07, "7257": -3.9198543527163565e-09, "27702": -3.209090664313408e-11, "2673": -4.947807155986084e-11, "1190": -2.279713284224272e-08, "37432": -2.6488442017580382e-11, "19411": -3.2966859638690946e-07, "6080": -6.00741826929152e-09, "19787": -3.7827214691787955e-08, "22549": 6.797884477549587e-16, "34499": -2.618942380649969e-10, "45893": -1.9685789942741396e-06, "44947": 4.192946851253509e-06, "32807": -2.8404751901689452e-11, "42307": -2.091143251163885e-09, "44516": -1.3361856108531355e-08, "7090": -3.5791902337223292e-09, "25546": 1.889129919163679e-12, "1469": -8.337454870343208e-08, "31215": 4.6637706073622294e-20, "24545": 2.0760905742645265e-06, "49453": -2.6975229382514955e-06, "43162": -4.592738151550293e-06, "43848": -5.247807712294161e-09, "48789": 4.310112711181091e-14, "35980": -1.121896505355835e-07, "43783": -3.832734525203705e-06, "16331": -1.229710727930069e-06, "18511": 8.779853582382202e-07, "25996": 2.455156936775893e-10, "1843": -1.5525470953434704e-08, "20407": -5.302217323333025e-08, "15939": -5.565682649612427e-06, "22824": -2.1516695618629454e-06, "30348": 7.384677252443694e-23, "17204": -5.0478826847666356e-17, "27049": 7.908750772476197e-06, "24962": 2.619454637169838e-08, "15606": -3.953637555241585e-08, "47681": 1.6395704349747575e-13, "40062": -1.633693277835846e-07, "25260": -3.0561670660972594e-07, "29893": -6.849461351521313e-10, "7297": -2.0993929356336594e-07, "14095": -5.3006427372381816e-18, "36771": 4.136474162805826e-09, "28904": 4.5339421106405095e-14, "11298": -1.6018632253977927e-15, "38838": -1.431998839507287e-12, "40158": -1.1724276840686798e-06, "30288": -7.736931443214416e-06, "161": -5.815496933792019e-11, "19567": -1.4137262769509107e-09, "34010": -5.335694178938866e-08, "32687": 1.0981489008342916e-21, "17859": -1.166606743936427e-09, "48466": -1.228878332426575e-13, "37304": 1.1998655796051025e-05, "25587": -1.355384693368933e-15, "19928": -2.6927036046981813e-06, "6573": -1.6260629820408212e-12, "2401": 4.1299131225969175e-13, "8013": -1.2879283726215362e-06, "27760": -4.9960188334807754e-09, "44160": -4.983361437916755e-07, "18485": -3.2479438185691835e-06, "7820": 7.995903388291482e-12, "3907": -1.949893485289067e-09, "32997": 5.329543724656105e-08, "25915": 3.147174417972565e-06, "9545": -1.4246567152440548e-07, "26943": -5.493495665529778e-24, "20570": -6.497961066997959e-12, "35384": -1.727785638649948e-10, "33398": -1.4366066083312034e-07, "22536": -2.8483802080154417e-06, "28391": 2.504929319524507e-15, "49079": 1.03818841278553e-06, "23493": -1.286157057620585e-09, "4527": -7.128063589334488e-10, "20977": 1.370635376030105e-18, "15790": -6.2182305555325e-10, "27766": 3.156231526135755e-16, "14000": -7.046446949243546e-07, "28476": -1.2485038489103319e-07, "12859": -2.280404733028263e-09, "38038": -1.3429154641926288e-08, "7360": 4.034093022346497e-06, "21839": -1.521176955066039e-11, "25819": -1.0687198664527386e-09, "37955": -1.4247822109609843e-08, "29701": -1.866167131936436e-13, "18395": 5.3000821935711427e-11, "22702": -5.1645038183778525e-11, "7175": -3.724496811628342e-07, "34126": -1.3778090476989746e-06, "43221": -5.111534164825571e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_184.json <==
{"20228": -2.8799638748168944e-05, "24631": -1.2934899423271417e-08, "21481": 7.584977979036012e-14, "31601": -2.619802579283714e-07, "21027": -6.8343624661793e-11, "7756": 3.752215504646301e-06, "15003": -2.7349540232535218e-11, "10962": -3.665619995445013e-08, "37208": -2.1090381778776645e-10, "1713": 7.520434905927687e-12, "25435": 2.01328444480896e-05, "10196": -6.025967304594815e-09, "8919": -2.1705154329538346e-07, "40058": -4.660681006498635e-09, "1597": -3.2536443904973567e-09, "18522": -8.862054146074882e-16, "44492": -8.976586395874619e-09, "48083": -5.623960494995117e-07, "12260": -3.0554754193872215e-08, "7314": -5.964733194559812e-08, "35031": -6.237049028277397e-07, "17309": -1.9808128476142884e-07, "6094": -1.9846037321258337e-09, "19429": -3.836566975223832e-12, "38589": 1.9020802938030102e-10, "23": -8.085704621407785e-12, "11185": -1.7652777023613453e-09, "17000": -7.325829472392797e-08, "31999": -7.702417497057468e-10, "31002": -3.4751880913972857e-07, "5762": 3.783525074729614e-20, "19308": -1.9984889775514602e-07, "16780": -2.2699523469782436e-11, "36171": -3.136019959610533e-23, "31110": -4.765192861668766e-09, "5943": 4.273298659374092e-15, "22617": -1.3179661333560943e-06, "46077": -2.2866031984536405e-17, "39120": 1.4240404645413097e-18, "24076": -1.408115215599537e-07, "49558": -1.4047118668258917e-12, "12596": -9.704775363206864e-07, "2215": -3.0364046688191595e-09, "38964": 3.3115003257989883e-07, "1966": -1.9320517778396607e-07, "36951": -1.4231108129024505e-06, "19437": 1.3587534652970136e-13, "47182": -3.7236368656158446e-06, "24183": -3.83664108812809e-08, "28182": 1.0544261861214488e-18, "5267": -3.315485119819641e-06, "41565": 9.47482516706552e-19, "35684": -1.3908879458904265e-06, "46765": -1.9008777599083259e-10, "20211": 4.0664103627204894e-06, "25201": 4.477187370843794e-16, "46364": 8.027262188292639e-16, "45205": -2.7105140034109354e-08, "12684": -5.352168343961239e-08, "41732": -4.93384599685669e-07, "17423": 3.951624780893326e-07, "31279": -1.6695025842636823e-08, "8492": -2.160627918783575e-09, "40686": 4.678550362586975e-07, "46925": -1.5431140127475374e-10, "25999": -1.851727720350027e-08, "46650": -7.41115457003616e-12, "40125": -7.283830642700195e-06, "8943": -7.174344658851624e-06, "13639": -1.0675540193915367e-07, "7734": -5.5389716635545486e-12, "34508": 2.0806591212749483e-06, "36350": -6.5087538678199055e-09, "27458": -1.3319724530447274e-09, "29134": -7.569266483187675e-08, "42936": -6.326072252704761e-11, "11653": -1.111375167965889e-07, "20870": 6.277773063629866e-09, "1922": 1.0090401476319322e-25, "18920": 5.667082536283267e-22, "45577": 8.605091736824805e-19, "21611": 7.084174136195998e-14, "49456": -8.008913710000342e-12, "40837": 7.380939722061157e-06, "40222": -3.4499041736125944e-07, "23347": -3.007545785749244e-12, "21127": -1.7489987651177911e-25, "41422": -1.5313606262207033e-05, "14911": -4.0248982259072363e-10, "20183": 5.041018297236022e-16, "34100": -1.8040982467937282e-10, "33297": 6.505866068096111e-14, "22363": 4.258261630677232e-20, "9062": -1.869031052592618e-11, "45657": -3.767158463597298e-07, "2267": -5.136628169566393e-09, "17786": -1.3069944456219673e-07, "8820": -5.725043825805187e-08, "13390": 3.598340375665643e-16, "3170": 1.662963330745697e-06, "41357": -6.637421436607838e-08, "18491": 4.587218056578343e-19, "38132": 9.130661487579346e-06, "13939": -9.37827007874148e-11, "46700": -2.0032382011413575e-05, "30148": 5.3025534725748e-10, "8072": -1.01770693436265e-07, "24269": -4.731819353764877e-10, "15692": -2.3371185307041742e-11, "10792": -9.784275898709893e-09, "19872": 9.281952628725775e-13, "40248": -2.9227636332507247e-10, "14046": 2.974885350364717e-28, "45091": -6.399288773536682e-06, "13882": -1.3097933493554592e-07, "8715": 9.144446311282195e-16, "35304": -3.813647708739154e-10, "30572": -7.021166384220124e-08, "21243": 4.775582951310753e-13, "21890": -1.296990644186735e-07, "7526": -1.934868097305298e-06, "45652": -2.3839218192733822e-09, "1730": -1.890442581498064e-10, "44601": -1.4113125205039978e-06, "16527": -1.2210316958916057e-16, "6354": -7.841766773708514e-12, "36162": 3.846123933792114e-05, "18788": -1.767410081811249e-08, "22216": -1.1594681382121053e-10, "48347": -4.5461028814315795e-06, "46331": 1.1870261718005537e-15, "34579": 2.151957778639968e-16, "11930": -1.200709119439125e-07, "37341": -2.0448170835152266e-09, "11650": -1.1527075618505477e-06, "13355": 4.958758844203494e-22, "28158": -3.3140197501779765e-11, "44220": 1.368460500353417e-20, "31854": -2.136913128197193e-08, "30459": 8.097378218888975e-22, "17168": 8.019038211237728e-16, "43732": -4.784893826581538e-09, "3065": 1.2222067452967167e-08, "19079": 1.72523595392704e-08, "13730": 1.3308492220580338e-18, "27688": -5.014842376112938e-08, "41804": -3.335589717607945e-09, "7532": 3.624151082319213e-19, "14887": -2.499391557648778e-08, "7473": -5.043078999733552e-10, "47479": 9.002105701497176e-18, "16472": -3.2469981815665963e-08, "46655": -1.2046999484300614e-06, "47978": 3.939151763916015e-06, "40785": 1.1746095564843343e-19, "40609": -3.269145024131781e-16, "39781": -3.2059383556770627e-11, "40392": 3.965566158294678e-06, "33438": -2.634761020470222e-15, "13489": -2.6887459680438043e-08, "14317": 2.9960231781005858e-05, "25849": -3.0382901895791293e-08, "12275": -1.2612640857696532e-08, "43597": -4.49871322416584e-11, "41263": -1.4791985750198364e-05, "42941": 1.3126396791705988e-22, "40675": 6.527642905712127e-07, "1776": -8.860416755851475e-13, "11580": 1.7581239938735963e-05, "23448": -1.2260048833923065e-11, "38728": -2.2163530229590835e-09, "49100": 2.735529802677661e-14, "46145": -1.2812743079848587e-11, "29977": -5.254390463232994e-07, "26680": -3.317853200685716e-21, "26097": 5.90180349036018e-13, "30397": -5.551612703129649e-09, "1662": -4.5285612282688904e-18, "14502": 1.1421465873718261e-05, "6797": 6.499025628639924e-19, "10738": -1.7213347746292128e-10, "35904": 1.5502210626294754e-16, "6992": -4.433589987456799e-08, "35756": -3.77089309040457e-10, "47892": -5.795220732688904e-06, "6459": 2.553541267324988e-15, "30188": 7.870517384625856e-21, "34670": -5.1423266995698216e-11, "18865": -2.665467094630003e-08, "18190": -3.3895117044448854e-06, "16793": -1.4000050896356698e-11, "24774": 1.1147292703390122e-06, "16757": -1.3285026652738451e-08, "30752": -1.6119806095957757e-07, "36239": -5.202839383855462e-09, "42646": 3.6861695917878024e-13, "13937": -1.4135304081719368e-09, "34140": 5.653064846992493e-06, "23604": 1.0785845518112182e-05, "14841": -6.832310929894447e-08, "4585": -2.0602690055966376e-07, "11569": -3.5329364240169525e-07, "5704": 1.0462612589440753e-23, "45178": -6.620477051910711e-11, "36647": 1.9118939526379107e-08, "38960": -1.6147432688740083e-11, "13563": 8.04785590823216e-22, "15964": 6.501573324203491e-06, "48413": 7.012054720365093e-23, "34271": -2.325739860534668e-06, "22752": -2.321134179179412e-21, "27082": -3.612144658138136e-26, "31438": -1.3863457441329955e-05, "49226": -8.018426597118378e-08, "4573": -4.6480823634453826e-14, "37499": 1.0724735911935568e-08, "9532": -5.33238984644413e-07, "26181": 1.159435836228795e-13, "39323": -2.9061255045235156e-08, "24904": -1.2883718591183425e-09, "33636": -2.484781201928854e-08, "29715": -3.1084904912859203e-09, "45357": -7.509772331104614e-11, "17193": -1.7532588572066742e-11, "15590": -8.075555524555967e-10, "22687": -3.327407284814399e-11, "8119": 5.231506339242742e-14, "4616": 6.778868311130281e-13, "22416": -5.081493554826011e-12, "41733": 1.3745568594458747e-11, "24336": -2.9395999386906623e-07, "36315": -8.200697152460634e-12, "6385": -1.229035183787346e-06, "13688": -3.0858542304486035e-08, "33419": 1.8427497148513794e-06, "11375": -1.0273808613419532e-07, "47637": -8.251301915151998e-10, "3212": -4.2203748633860838e-19, "4683": 4.845281846980677e-25, "29868": -1.051036742865108e-09, "47596": -3.5963963717222214e-07, "22655": -2.050383947789669e-08, "34476": -5.07295851548406e-12, "31757": -1.0002853870391846e-05, "47929": -9.358224701827567e-12, "3493": -4.588135182857513e-06, "35015": -1.6381640452891588e-08, "1933": -2.2377516143023966e-08, "29116": -9.59765602601692e-10, "25863": -4.160618409514427e-09, "17112": -4.4196302042109894e-10, "30962": -1.1427839286625385e-07, "45735": -3.8989259337540716e-10, "23520": -1.7658029682934284e-08, "27558": -6.48481585085392e-08, "49207": -1.3067275285720825e-06, "13702": -3.550494438968599e-09, "14435": -3.0100947618484498e-06, "1611": -1.1136637767776846e-08, "14109": 6.015409715473651e-08, "45363": -8.499666000716389e-10, "15442": 2.374071925714816e-12, "46881": -2.9591424390673637e-09, "42007": -6.421439466066659e-09, "11446": 1.0772335265493248e-20, "1233": 1.3915427029132844e-07, "27834": 1.0454587499528212e-17, "18817": -5.368062257766723e-06, "18623": -7.200932595878839e-09, "31859": -2.310489118099213e-06, "46254": 2.071779727935791e-05, "19637": -3.4711607440840454e-10, "6273": -1.2141475826501846e-06, "33900": 4.371207036743194e-19, "33837": -1.4310255646705628e-07, "5041": -4.401888698339462e-08, "19776": -1.3243041932582856e-06, "17140": -3.1121114268898963e-07, "34053": -1.11485056579113e-06, "15596": 1.0581196546554566e-05, "25178": 4.5113736746316135e-13, "9633": -5.480726957321167e-06, "29126": 2.6362389326095583e-07, "7364": -7.790398318320513e-08, "38778": 4.271165669408883e-18, "30442": -1.1849743127822875e-06, "39558": 4.5176263167224036e-26, "18814": -1.0822450276464224e-08, "34634": -3.802003448072355e-11, "47448": -1.7036303877830505e-07, "44782": -6.092196702957153e-07, "25356": -3.7367095501394945e-10, "4640": -6.231050938367844e-09, "8350": -1.3058017884759465e-11, "33658": -1.1885128170251846e-06, "37491": 9.164915493187209e-15, "29359": -1.5719455404905603e-10, "25061": -3.711204044520855e-10, "41552": 4.845826188102364e-09, "29854": -1.0827576741576195e-07, "23675": 1.1369822184442713e-17, "23614": 5.235246568918228e-07, "49436": 1.1368887424468994e-05, "21407": 7.209538352981326e-12, "49051": -4.993313923478127e-09, "20462": -1.1388604616513475e-09, "45983": 1.609125206414319e-12, "46169": -1.8351725884713232e-10, "13345": 9.835296869277953e-07, "28065": 4.0863577276468276e-07, "48706": -1.311776286456734e-09, "33782": -4.391518887132406e-09, "11674": -4.092828930879478e-11, "39948": -3.123903181403876e-08, "20748": 7.627609968185425e-06, "49695": -7.765005528926849e-07, "13732": -1.0302681403118185e-10, "27990": 3.013078570365906e-06, "17966": -1.6929032094395961e-21, "41462": -2.2601147647947073e-08, "9498": -1.0163015685975551e-08, "39920": 1.684754341840744e-06, "21194": 6.760256364941597e-09, "4353": -1.313164085149765e-07, "3685": -1.0743073187768459e-07, "6780": -2.2132337093353271e-07, "3095": -4.516133666038513e-07, "15583": -3.498126164058665e-21, "15039": 3.2646963177285217e-12, "6432": -2.990333314301097e-14, "7009": 1.6899988353191731e-16, "33075": 6.232946366071701e-07, "27554": -3.804437320731324e-15, "30494": 2.0477794110774994e-06, "28556": -9.28231656551361e-06, "49563": -2.0138517022132874e-06, "8595": -3.218171332264319e-10, "7286": 3.417013317092373e-24, "49872": 1.2978792190551758e-07, "49443": 5.0281671458863445e-20, "41761": -1.6335968393832444e-09, "17701": 1.1570892333984376e-05, "11209": -1.1357738971710205e-05, "38293": 5.539608485469194e-18, "32473": -8.519052714109421e-07, "25810": -7.468290627002716e-07, "31331": -2.1889027953147888e-06, "8918": -1.043969750753604e-09, "13244": 4.927388570064516e-25, "28094": -1.8193492665886878e-07, "38597": -3.2058574259281157e-07, "17042": 7.519074252115842e-16, "8851": -4.813037812709808e-06, "44925": 6.791136542005915e-14, "49606": 1.5318166656994037e-18, "49629": -1.1658415118714905e-18, "5429": 1.0627419998437537e-19, "38153": 7.085157965052325e-22, "36149": -3.430900687817484e-09, "43998": 5.087357024535777e-13, "28596": -8.227238431572914e-08, "47642": -2.1968551664031112e-10, "34909": -7.833816111087799e-07, "17281": -8.324038935825229e-10, "26605": -2.8922263300046327e-09, "42695": 8.625222835689783e-10, "46871": 6.554449427653707e-14, "12381": -1.5119207091629504e-09, "19537": 2.9866531470190693e-15, "23402": 9.083763741202234e-15, "32827": 2.1357421040035795e-17, "1482": 1.339657551557849e-16, "40943": 2.2465421189998834e-15, "32542": -1.1443821713328362e-08, "1192": 3.520304880932912e-16, "32434": -4.541860222816467e-06, "18471": -3.834622330032289e-09, "49304": 5.901239514350891e-06, "37584": -1.1591765769480844e-11, "19032": -1.2173860852726648e-12, "17598": -5.630102474242449e-08, "21161": -7.623614743351936e-08, "35852": -1.3113281726837158e-05, "21265": -1.8604520164444692e-11, "575": -6.321063730865717e-08, "45871": 1.0418806789536107e-15, "21914": -1.1255008867010474e-08, "47654": -2.9524161946028472e-08, "11547": 4.732500910758972e-06, "27053": -2.550848200917244e-07, "38259": 8.927012368252843e-20, "34756": -1.3951946049928666e-07, "2017": -4.178466796875e-06, "2598": -5.8021465410007525e-15, "37159": -3.0347686169607257e-16, "47429": -1.0990992223014473e-11, "37602": -1.0612702462822199e-08, "2062": 7.1048903465271e-06, "17234": -2.3412699811160565e-08, "41648": -7.236961391754448e-09, "27637": -2.5571635342203083e-09, "28089": 1.220048950756336e-13, "9333": 1.573081526151654e-15, "14847": -1.6343005001544953e-07, "7257": -3.916920977644623e-09, "27702": -3.13968439513701e-11, "2673": -4.935691322316416e-11, "1190": -2.2693073842674493e-08, "37432": -2.6574266485113184e-11, "19411": -3.2603874802589415e-07, "6080": -6.0108298202976585e-09, "19787": -3.7239999510347844e-08, "22549": 6.229933235957219e-16, "34499": -2.6172794605372474e-10, "45893": -1.999681293964386e-06, "44947": 4.159411191940307e-06, "32807": -2.8133285923104267e-11, "42307": -2.0768301328644157e-09, "44516": -1.331766601651907e-08, "7090": -3.683559480123222e-09, "25546": 1.8782303357056663e-12, "1469": -8.312992751598358e-08, "31215": 4.66176356279371e-20, "24545": 2.0626096427440642e-06, "49453": -2.6833122968673706e-06, "43162": -4.753340482711792e-06, "43848": -5.212606629356742e-09, "48789": 4.773946571390297e-14, "35980": -1.1405259370803834e-07, "43783": -3.816199898719788e-06, "16331": -1.2746627628803252e-06, "18511": 8.78017470240593e-07, "25996": 2.3190128558780998e-10, "1843": -1.5448001213371753e-08, "20407": -5.278242286294699e-08, "15939": -5.40542721748352e-06, "22824": -2.172539979219437e-06, "30348": 7.545015460839135e-23, "17204": -5.139796574460398e-17, "27049": 8.45364511013031e-06, "24962": 2.703406382352114e-08, "15606": -3.987919073551893e-08, "47681": 1.6271572533810285e-13, "40062": -1.6238803043961525e-07, "25260": -2.0923495292663575e-07, "29893": -6.790667248424142e-10, "7297": -2.1347803995013238e-07, "14095": -5.006727454501259e-18, "36771": 4.155838396400213e-09, "28904": 4.5192583009168176e-14, "11298": -1.5228851513171548e-15, "38838": -1.3716837088395551e-12, "40158": -1.168682798743248e-06, "30288": -7.646462917327881e-06, "161": -5.821692866447847e-11, "19567": -1.3866563676856458e-09, "34010": -1.363428495824337e-07, "32687": 1.111462736752802e-21, "17859": -1.1620203440543265e-09, "48466": -1.229565871341265e-13, "37304": 1.2060608863830566e-05, "25587": -1.3645065632950093e-15, "19928": -2.6900261640548705e-06, "6573": -1.625525385406945e-12, "2401": 4.165768530128844e-13, "8013": -1.279093772172928e-06, "27760": -4.988317377865314e-09, "44160": -5.135234072804451e-07, "18485": -3.2527953386306764e-06, "7820": 6.531598728543031e-12, "3907": -2.006086288020015e-09, "32997": 1.902734860777855e-08, "25915": 3.0334332585334776e-06, "9545": -1.435013860464096e-07, "26943": -5.599759422921403e-24, "20570": -6.484536356765602e-12, "35384": -1.7049151210812852e-10, "33398": -1.4376269653439523e-07, "22536": -2.9014644026756285e-06, "28391": 2.4999488590360385e-15, "49079": 1.0266034305095672e-06, "23493": -1.2865134340245277e-09, "4527": -7.124018884496764e-10, "20977": 1.3668222369894733e-18, "15790": -6.21733270236291e-10, "27766": 3.1370957914722554e-16, "14000": -7.051926106214523e-07, "28476": -1.2337205931544304e-07, "12859": -2.2841792088001967e-09, "38038": -1.3464541407302022e-08, "7360": 4.036613702774048e-06, "21839": -1.5219389979392873e-11, "25819": -1.071214210242033e-09, "37955": -1.4243853511288762e-08, "29701": -1.890134271320676e-13, "18395": 5.797864560008748e-11, "22702": -5.092711035104003e-11, "7175": -3.747062757611275e-07, "34126": -1.3584907352924347e-06, "43221": -5.050667937211983e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_188.json <==
{"20228": -2.8308191299438476e-05, "24631": -1.3073720037937165e-08, "21481": 7.560505110859595e-14, "31601": -2.8147367760539053e-07, "21027": -6.84861834088224e-11, "7756": 3.7944167852401735e-06, "15003": -2.7588598641159477e-11, "10962": -3.7257815711200235e-08, "37208": -2.1032612494309433e-10, "1713": 7.631561516063812e-12, "25435": 1.9773406982421876e-05, "10196": -6.049872026778757e-09, "8919": -2.153443731367588e-07, "40058": -4.664759035222232e-09, "1597": -3.293056506663561e-09, "18522": -8.94667395723303e-16, "44492": -9.549153037369251e-09, "48083": -5.709898471832276e-07, "12260": -3.0438199173659084e-08, "7314": -5.9535587206482884e-08, "35031": -6.289850920438767e-07, "17309": -2.196093648672104e-07, "6094": -1.9814990810118614e-09, "19429": -3.822077871973306e-12, "38589": 1.8818584067048505e-10, "23": -8.076088988673292e-12, "11185": -1.7710939573589713e-09, "17000": -7.328164298087358e-08, "31999": -7.797896978445351e-10, "31002": -3.5710081458091735e-07, "5762": 3.70508558864913e-20, "19308": -1.977730169892311e-07, "16780": -2.2684416762785987e-11, "36171": -3.108322230389501e-23, "31110": -5.040451651439071e-09, "5943": 4.2684639156576055e-15, "22617": -1.30947545170784e-06, "46077": -2.8672346615021825e-17, "39120": 1.4139759512993983e-18, "24076": -1.4149673283100128e-07, "49558": -1.4009253845870263e-12, "12596": -9.738338738679886e-07, "2215": -3.0388584127649663e-09, "38964": 3.6742102354764936e-07, "1966": -1.929786428809166e-07, "36951": -1.3512930274009705e-06, "19437": 1.367240454186458e-13, "47182": -3.6217275261878966e-06, "24183": -3.832184709608555e-08, "28182": 1.002791531995277e-18, "5267": -3.3499765396118164e-06, "41565": 9.46070885477976e-19, "35684": -1.4467240869998931e-06, "46765": -1.9140930817229674e-10, "20211": 4.071342051029205e-06, "25201": 4.4285058259374565e-16, "46364": 8.038261029019722e-16, "45205": -2.7690776623785497e-08, "12684": -5.3204139694571496e-08, "41732": -4.754585772752762e-07, "17423": 6.361296772956848e-07, "31279": -1.681709894910455e-08, "8492": -2.168758073821664e-09, "40686": 4.3791640549898147e-07, "46925": -1.5461318980669602e-10, "25999": -1.8218355253338815e-08, "46650": -7.425527996929304e-12, "40125": -7.430315613746643e-06, "8943": -7.1760112047195435e-06, "13639": -1.0484607890248298e-07, "7734": -5.527247139980318e-12, "34508": 2.064656168222427e-06, "36350": -6.588707910850644e-09, "27458": -1.3360436423681676e-09, "29134": -7.823538035154342e-08, "42936": -6.347245744109386e-11, "11653": -1.1188186705112457e-07, "20870": 6.406595930457115e-09, "1922": 1.0138524970276581e-25, "18920": 5.660813168984605e-22, "45577": 8.5732134824482995e-19, "21611": 7.081809805242755e-14, "49456": -7.95501250649977e-12, "40837": 7.465115785598755e-06, "40222": -3.471530228853226e-07, "23347": -3.0341368528752354e-12, "21127": -1.8890725930069833e-25, "41422": -1.541563868522644e-05, "14911": -4.004515358246863e-10, "20183": 5.043047229813524e-16, "34100": -1.8358052329858764e-10, "33297": 6.691652565393724e-14, "22363": 4.235112643745245e-20, "9062": -1.870772848633351e-11, "45657": -3.766060620546341e-07, "2267": -4.956167540512979e-09, "17786": -1.3503964990377425e-07, "8820": -5.5992761626839636e-08, "13390": 3.543235843617154e-16, "3170": 1.6353389620780945e-06, "41357": -6.814472377300262e-08, "18491": 4.717552032611899e-19, "38132": 8.621188402175904e-06, "13939": -9.247531124856323e-11, "46700": -2.008276700973511e-05, "30148": 5.373371823225171e-10, "8072": -1.0371236130595207e-07, "24269": -4.721491859527305e-10, "15692": -2.324762590433238e-11, "10792": -9.800281841307878e-09, "19872": 9.50215692796519e-13, "40248": -2.912061972892843e-10, "14046": 2.81495484588383e-28, "45091": -6.360268592834473e-06, "13882": -1.3237404637038707e-07, "8715": 9.293260605502951e-16, "35304": -4.000197804998606e-10, "30572": -6.957611069083213e-08, "21243": 4.795978014726643e-13, "21890": -1.2888721190392972e-07, "7526": -1.9539061188697813e-06, "45652": -2.3851459263823926e-09, "1730": -1.8937258573714645e-10, "44601": -1.4080102741718292e-06, "16527": -1.2344339959946548e-16, "6354": -6.7710584517044484e-12, "36162": 3.846858263015747e-05, "18788": -1.7691414104774593e-08, "22216": -1.1553518561413512e-10, "48347": -4.547489881515503e-06, "46331": 1.1866099769441974e-15, "34579": 2.144011010396518e-16, "11930": -1.19438823312521e-07, "37341": -2.0526550360955297e-09, "11650": -1.1446501314640045e-06, "13355": 4.88958669265936e-22, "28158": -3.344649030623259e-11, "44220": 1.3534049132324453e-20, "31854": -2.1535514388233424e-08, "30459": 7.975076587472805e-22, "17168": 7.49557430013148e-16, "43732": -4.8267823876813055e-09, "3065": 1.2047442141920328e-08, "19079": 4.541641101241112e-09, "13730": 1.3356091406457882e-18, "27688": -5.5415057577192786e-08, "41804": -3.2637754338793457e-09, "7532": 3.5885458829747893e-19, "14887": -2.531642559915781e-08, "7473": -5.047078593634069e-10, "47479": 9.131818565211169e-18, "16472": -3.25047317892313e-08, "46655": -1.187630444765091e-06, "47978": 4.034900963306427e-06, "40785": 1.1988766269066963e-19, "40609": -3.351263017092876e-16, "39781": -3.2303771604347274e-11, "40392": 4.090389907360077e-06, "33438": -2.610784366474661e-15, "13489": -2.7978660073131322e-08, "14317": 2.9718172550201414e-05, "25849": -3.0365639831870796e-08, "12275": -1.2568063102662563e-08, "43597": -4.5057404349790885e-11, "41263": -1.4647258520126342e-05, "42941": 1.104544363545531e-22, "40675": 7.472153007984162e-07, "1776": -9.025032454701432e-13, "11580": 1.7579813003540038e-05, "23448": -1.2285247521504061e-11, "38728": -2.2231799084693192e-09, "49100": 2.7341591213314588e-14, "46145": -1.2789250831701793e-11, "29977": -5.32829649746418e-07, "26680": -3.441311693819379e-21, "26097": 5.862753482688276e-13, "30397": -5.56757440790534e-09, "1662": -4.282055667079871e-18, "14502": 1.15022873878479e-05, "6797": 6.195898286619206e-19, "10738": -1.750129013089463e-10, "35904": 1.445210617845305e-16, "6992": -4.59656398743391e-08, "35756": -3.71799869753886e-10, "47892": -5.7851940393447875e-06, "6459": 2.5507240764000015e-15, "30188": 7.900727344085272e-21, "34670": -5.107301149109844e-11, "18865": -2.56987614557147e-08, "18190": -3.169652819633484e-06, "16793": -1.4041216900295695e-11, "24774": 1.1862333118915557e-06, "16757": -1.343157608062029e-08, "30752": -1.23011851683259e-07, "36239": -5.021239630877972e-09, "42646": 3.681962823520735e-13, "13937": -1.3432303967420011e-09, "34140": 5.591655373573303e-06, "23604": 1.1154402494430541e-05, "14841": -7.009487599134446e-08, "4585": -2.1113911643624306e-07, "11569": -3.5343188792467116e-07, "5704": 1.0411511439148759e-23, "45178": -6.635164481849642e-11, "36647": 1.975258346647024e-08, "38960": -1.6383846741518938e-11, "13563": 8.191864082410702e-22, "15964": 6.380742192268372e-06, "48413": 6.722938966255866e-23, "34271": -2.2471356391906737e-06, "22752": -2.3642224805084422e-21, "27082": -3.5989885282100643e-26, "31438": -1.400435209274292e-05, "49226": -8.063016459345818e-08, "4573": -5.065509345314467e-14, "37499": 1.1170196812599898e-08, "9532": -5.298909544944763e-07, "26181": 1.1574353919741043e-13, "39323": -2.884688787162304e-08, "24904": -1.2826050806324929e-09, "33636": -2.5000646710395812e-08, "29715": -3.2063460093922915e-09, "45357": -7.550603186246008e-11, "17193": -1.7531860976305325e-11, "15590": -8.074660581769421e-10, "22687": -3.332867891003843e-11, "8119": 5.25642107618296e-14, "4616": 6.839236732503195e-13, "22416": -5.19411344157561e-12, "41733": 1.3789955346510396e-11, "24336": -2.7519114315509796e-07, "36315": -8.160541256074793e-12, "6385": -1.224501356482506e-06, "13688": -3.2142261043190956e-08, "33419": 1.855522245168686e-06, "11375": -1.0311992838978768e-07, "47637": -8.260249887825921e-10, "3212": -4.367556324740528e-19, "4683": 4.831229470090079e-25, "29868": -1.0782270692288876e-09, "47596": -3.5764921456575394e-07, "22655": -2.0727929659187793e-08, "34476": -5.0910193749587055e-12, "31757": -1.00095534324646e-05, "47929": -9.31736906295555e-12, "3493": -4.657313823699951e-06, "35015": -1.7538927495479584e-08, "1933": -2.1159294992685317e-08, "29116": -9.379722905578091e-10, "25863": -4.158271476626396e-09, "17112": -4.40921176050324e-10, "30962": -1.1499540880322456e-07, "45735": -3.9182523323688655e-10, "23520": -1.824286999180913e-08, "27558": -6.495006382465362e-08, "49207": -1.3176029920578002e-06, "13702": -3.5922194365411995e-09, "14435": -3.0223992466926575e-06, "1611": -1.1079309042543173e-08, "14109": 6.079648155719042e-08, "45363": -8.532789070159197e-10, "15442": 2.3794952141997784e-12, "46881": -2.98742059385404e-09, "42007": -6.4457638654857875e-09, "11446": 1.0715901695382432e-20, "1233": 1.4294274151325225e-07, "27834": 1.0327886549449384e-17, "18817": -5.358735322952271e-06, "18623": -7.184643764048815e-09, "31859": -2.2761738300323487e-06, "46254": 2.0914573669433595e-05, "19637": -3.473496690276079e-10, "6273": -1.1651114374399186e-06, "33900": 4.442470967914308e-19, "33837": -1.4402851462364197e-07, "5041": -4.430931527167559e-08, "19776": -1.255141943693161e-06, "17140": -3.1557392328977585e-07, "34053": -1.13444983959198e-06, "15596": 1.1162614822387696e-05, "25178": 4.5245123203585537e-13, "9633": -5.481845736503601e-06, "29126": 3.0217006802558896e-07, "7364": -7.637570612132549e-08, "38778": 4.2951021428719314e-18, "30442": -1.1893943697214127e-06, "39558": 4.6259477989788534e-26, "18814": -1.0804096236824989e-08, "34634": -3.803070967478561e-11, "47448": -1.7142999917268754e-07, "44782": -6.132657080888749e-07, "25356": -3.8057722122175617e-10, "4640": -6.2492128927260635e-09, "8350": -1.2689617960859323e-11, "33658": -1.1888016760349273e-06, "37491": 9.082321561493245e-15, "29359": -1.5797948435647412e-10, "25061": -3.6874687793897466e-10, "41552": 1.2320077512413263e-08, "29854": -1.0814226232469082e-07, "23675": 1.1387819940505972e-17, "23614": 5.389027297496795e-07, "49436": 1.077392578125e-05, "21407": 7.281945499926224e-12, "49051": -5.227411165833473e-09, "20462": -1.1342768266331405e-09, "45983": 1.5428389588123536e-12, "46169": -1.8386477677267977e-10, "13345": 9.848655760288238e-07, "28065": 4.249328374862671e-07, "48706": -1.3032107381150126e-09, "33782": -4.4338888255879285e-09, "11674": -4.112001079192851e-11, "39948": -3.0979788862168786e-08, "20748": 6.591189503669739e-06, "49695": -7.763832807540894e-07, "13732": -1.0293018021911848e-10, "27990": 3.0066859722137453e-06, "17966": -1.6645306497312312e-21, "41462": -2.2745695896446705e-08, "9498": -8.23773501906544e-09, "39920": 1.6816607117652892e-06, "21194": 6.728747393935919e-09, "4353": -1.3197988271713257e-07, "3685": -1.0842475108802319e-07, "6780": -2.1356530487537383e-07, "3095": -4.4445134699344635e-07, "15583": -3.4998207593487655e-21, "15039": 3.3122540799013223e-12, "6432": -2.7517081946371037e-14, "7009": 1.6963387292068256e-16, "33075": 6.236708909273148e-07, "27554": -3.837830886421756e-15, "30494": 2.181064635515213e-06, "28556": -8.96527886390686e-06, "49563": -2.0071884989738465e-06, "8595": -3.2119874958880247e-10, "7286": 3.412970730342461e-24, "49872": 1.2360860593616961e-07, "49443": 5.017065085046683e-20, "41761": -1.6444281209260225e-09, "17701": 1.1426218748092652e-05, "11209": -1.1411020755767821e-05, "38293": 5.568461815784464e-18, "32473": -8.482169359922409e-07, "25810": -7.408476620912552e-07, "31331": -2.2285616397857666e-06, "8918": -1.0445486987009644e-09, "13244": 4.959919709475151e-25, "28094": -1.8179133534431457e-07, "38597": -3.3198773860931394e-07, "17042": 7.5459506698738465e-16, "8851": -4.81696218252182e-06, "44925": 6.910829686290754e-14, "49606": 1.528484505847541e-18, "49629": -1.1829410064348456e-18, "5429": 1.0708153249739186e-19, "38153": 7.131583311495741e-22, "36149": -3.4504386712796985e-09, "43998": 5.069728814532936e-13, "28596": -8.437404409050941e-08, "47642": -2.2350977815221995e-10, "34909": -7.815022021532059e-07, "17281": -8.329569391207769e-10, "26605": -2.9007298871874808e-09, "42695": 1.5057693235576152e-09, "46871": 5.771820799083116e-14, "12381": -1.5410729974973947e-09, "19537": 2.9971009007923042e-15, "23402": 9.090490582508436e-15, "32827": 2.1385740400781116e-17, "1482": 1.349235827230455e-16, "40943": 2.2456447812402304e-15, "32542": -1.1294602882117034e-08, "1192": 3.5310240842356676e-16, "32434": -4.468342661857605e-06, "18471": -3.9235129952430724e-09, "49304": 5.84919810295105e-06, "37584": -1.1549564078450204e-11, "19032": -1.1892059603724192e-12, "17598": -5.571023095399141e-08, "21161": -7.622337900102138e-08, "35852": -1.2994378805160523e-05, "21265": -1.8765532558973063e-11, "575": -6.325461901724338e-08, "45871": 1.0526305521674218e-15, "21914": -1.1269657406955958e-08, "47654": -2.985523780807853e-08, "11547": 4.7365289926528934e-06, "27053": -2.617846429347992e-07, "38259": 8.987886085073168e-20, "34756": -1.3804927468299865e-07, "2017": -4.163675606250763e-06, "2598": -5.71629577006405e-15, "37159": -3.047857105586971e-16, "47429": -1.0979911166941747e-11, "37602": -1.0597143555060028e-08, "2062": 7.106238603591919e-06, "17234": -2.3651968222111463e-08, "41648": -7.443538052029907e-09, "27637": -2.575824910309166e-09, "28089": 1.2245356728612934e-13, "9333": 1.5461401603467096e-15, "14847": -1.6257062554359435e-07, "7257": -3.9062835276126865e-09, "27702": -3.192434178345138e-11, "2673": -4.9505792958370876e-11, "1190": -2.2726445458829404e-08, "37432": -2.6265984161000233e-11, "19411": -3.277469426393509e-07, "6080": -6.018321728333831e-09, "19787": -3.7413004320114854e-08, "22549": 5.169908945390489e-16, "34499": -2.6135912776226176e-10, "45893": -1.9695740938186646e-06, "44947": 4.224273562431335e-06, "32807": -2.8279625894356288e-11, "42307": -2.0872183085884898e-09, "44516": -1.3365912018343806e-08, "7090": -3.5191822098568084e-09, "25546": 1.8897780762472395e-12, "1469": -8.310239762067795e-08, "31215": 4.642424530058474e-20, "24545": 2.088414281606674e-06, "49453": -2.6895931363105775e-06, "43162": -4.594753980636597e-06, "43848": -5.255193682387471e-09, "48789": 4.490085636632557e-14, "35980": -1.1249812319874764e-07, "43783": -3.820057511329651e-06, "16331": -1.2278661131858826e-06, "18511": 8.776615560054779e-07, "25996": 1.94210369954817e-10, "1843": -1.5492923557758332e-08, "20407": -5.29984850436449e-08, "15939": -5.527348518371582e-06, "22824": -2.158587574958801e-06, "30348": 7.505005561790558e-23, "17204": -5.087729283009823e-17, "27049": 8.324193954467774e-06, "24962": 2.4911826476454735e-08, "15606": -3.8082972168922426e-08, "47681": 1.6396086266468047e-13, "40062": -1.67110338807106e-07, "25260": -2.507936954498291e-07, "29893": -6.835245585534721e-10, "7297": -2.1174253895878792e-07, "14095": -5.699762493580063e-18, "36771": 4.115957417525351e-09, "28904": 4.533139641438311e-14, "11298": -1.5790409257920857e-15, "38838": -1.4153403071759385e-12, "40158": -1.1836818605661393e-06, "30288": -7.73322343826294e-06, "161": -5.809017693536589e-11, "19567": -1.4089893375057728e-09, "34010": -2.6550963521003724e-08, "32687": 1.0961874239913568e-21, "17859": -1.1659415031317621e-09, "48466": -1.2314735897689389e-13, "37304": 1.1855608224868774e-05, "25587": -1.3826459421828474e-15, "19928": -2.693168818950653e-06, "6573": -1.6312311856836459e-12, "2401": 4.1195065136889753e-13, "8013": -1.284102499485016e-06, "27760": -4.990898887626827e-09, "44160": -4.997964203357697e-07, "18485": -3.2480800151824953e-06, "7820": 7.803843118381338e-12, "3907": -1.9312502990942447e-09, "32997": 6.030911579728127e-08, "25915": 3.2122406363487243e-06, "9545": -1.431947760283947e-07, "26943": -5.453217139577274e-24, "20570": -6.507780199171975e-12, "35384": -1.7238409782294184e-10, "33398": -1.4341031201183795e-07, "22536": -2.8505048155784607e-06, "28391": 2.5003152326341648e-15, "49079": 1.0293415933847427e-06, "23493": -1.284184108953923e-09, "4527": -7.066028047120199e-10, "20977": 1.3655061510773475e-18, "15790": -6.2307168263942e-10, "27766": 3.159496275717544e-16, "14000": -7.032636553049088e-07, "28476": -1.2463094666600228e-07, "12859": -2.280730695929378e-09, "38038": -1.3426010264083744e-08, "7360": 4.095784425735474e-06, "21839": -1.524324034107849e-11, "25819": -1.058527996065095e-09, "37955": -1.4230144442990421e-08, "29701": -1.8610530005958027e-13, "18395": 5.656819666910451e-11, "22702": -5.140674602444051e-11, "7175": -3.727693855762482e-07, "34126": -1.3813336193561554e-06, "43221": -5.0935960871356655e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_192.json <==
{"20228": -2.795027732849121e-05, "24631": -1.3058183249086142e-08, "21481": 7.532307222390955e-14, "31601": -2.795956656336784e-07, "21027": -6.847414169897093e-11, "7756": 3.8137978315353393e-06, "15003": -2.757815536824637e-11, "10962": -3.7072473205626014e-08, "37208": -2.0983572539989838e-10, "1713": 7.654965088477184e-12, "25435": 1.9568374156951904e-05, "10196": -6.0455413768067955e-09, "8919": -2.0968252792954446e-07, "40058": -4.655692900996655e-09, "1597": -3.3303588861599566e-09, "18522": -8.885460422991542e-16, "44492": -9.09527181647718e-09, "48083": -5.714267864823341e-07, "12260": -3.048689803108573e-08, "7314": -5.9581627137959e-08, "35031": -6.188977882266044e-07, "17309": -2.1224327385425566e-07, "6094": -1.984332484425977e-09, "19429": -3.827799162081646e-12, "38589": 1.8756702047539876e-10, "23": -8.043426760195871e-12, "11185": -1.769928785506636e-09, "17000": -7.32342479750514e-08, "31999": -7.744221511529759e-10, "31002": -3.6612696945667265e-07, "5762": 3.7456402556142446e-20, "19308": -1.9819280132651328e-07, "16780": -2.2773792807129212e-11, "36171": -3.099438517405835e-23, "31110": -5.031563341617584e-09, "5943": 4.252463381426708e-15, "22617": -1.3130918145179748e-06, "46077": -2.7114296051455877e-17, "39120": 1.418493957277417e-18, "24076": -1.4276310801506042e-07, "49558": -1.3988324099045712e-12, "12596": -9.688053280115127e-07, "2215": -3.044412296731025e-09, "38964": 3.5314258188009263e-07, "1966": -1.9266027957201004e-07, "36951": -1.2889008224010467e-06, "19437": 1.3681455079961324e-13, "47182": -3.6773824691772463e-06, "24183": -3.827742300927639e-08, "28182": 1.0292956672533147e-18, "5267": -3.387221097946167e-06, "41565": 9.407337647586444e-19, "35684": -1.3925427198410034e-06, "46765": -1.9167302525602282e-10, "20211": 3.992887437343598e-06, "25201": 4.436274611552271e-16, "46364": 8.017629615775235e-16, "45205": -2.7704779058694838e-08, "12684": -5.235801916569471e-08, "41732": -4.726693406701088e-07, "17423": 6.477934122085571e-07, "31279": -1.6667942982167004e-08, "8492": -2.1708740678150207e-09, "40686": 4.4138044118881223e-07, "46925": -1.5428495316882619e-10, "25999": -1.82162644341588e-08, "46650": -7.420692895721004e-12, "40125": -7.470983266830444e-06, "8943": -7.1729689836502075e-06, "13639": -1.0408549569547176e-07, "7734": -5.524536845769035e-12, "34508": 2.0659126341342927e-06, "36350": -6.4178073080256584e-09, "27458": -1.333814871031791e-09, "29134": -7.798074744641781e-08, "42936": -6.345114798023133e-11, "11653": -1.1158022098243237e-07, "20870": 7.544723339378833e-09, "1922": 1.0193386270375741e-25, "18920": 5.600575891545024e-22, "45577": 8.61126288006532e-19, "21611": 7.048800654274601e-14, "49456": -7.985161118995165e-12, "40837": 7.4611496925354e-06, "40222": -3.412549197673798e-07, "23347": -2.9805445933561713e-12, "21127": -1.8304411587721724e-25, "41422": -1.5151326656341553e-05, "14911": -4.026646638521925e-10, "20183": 5.030462851829398e-16, "34100": -1.8220336642116309e-10, "33297": 6.735199953311621e-14, "22363": 4.2387773317915414e-20, "9062": -1.8673829345061677e-11, "45657": -3.7656772881746293e-07, "2267": -4.405188956297934e-09, "17786": -1.330928411334753e-07, "8820": -5.5639855563640595e-08, "13390": 3.5775681028749065e-16, "3170": 1.8126295506954194e-06, "41357": -6.800035946071148e-08, "18491": 4.659655636601173e-19, "38132": 8.545493483543395e-06, "13939": -9.260211299988441e-11, "46700": -1.9985926151275635e-05, "30148": 5.343931843526661e-10, "8072": -1.0359358973801136e-07, "24269": -4.732089655590244e-10, "15692": -2.318677616131026e-11, "10792": -9.782990673556924e-09, "19872": 9.498992170620113e-13, "40248": -2.9169495974201707e-10, "14046": 2.9211645538078903e-28, "45091": -6.326128244400025e-06, "13882": -1.3104231096804143e-07, "8715": 9.207495182961268e-16, "35304": -4.1883849917212503e-10, "30572": -6.90741091966629e-08, "21243": 4.791264984760346e-13, "21890": -1.2855347245931626e-07, "7526": -1.9537702202796935e-06, "45652": -2.3815641179680825e-09, "1730": -1.894796696433332e-10, "44601": -1.4039969444274903e-06, "16527": -1.2276904319541426e-16, "6354": -6.7713483531406385e-12, "36162": 3.845210313796997e-05, "18788": -1.7680615419521927e-08, "22216": -1.1550599992915523e-10, "48347": -4.54653799533844e-06, "46331": 1.189790210798236e-15, "34579": 2.147327281265543e-16, "11930": -1.1931035667657852e-07, "37341": -2.0524486899375917e-09, "11650": -1.1495212465524675e-06, "13355": 4.931286852571627e-22, "28158": -3.3222422644030306e-11, "44220": 1.3700837331177112e-20, "31854": -2.1475558169186114e-08, "30459": 8.072007596885238e-22, "17168": 7.854979167110088e-16, "43732": -4.833184066228568e-09, "3065": 1.217309501953423e-08, "19079": 5.446726456284523e-08, "13730": 1.330579526767628e-18, "27688": -5.206705536693334e-08, "41804": -3.2680819276720287e-09, "7532": 3.603467215373621e-19, "14887": -2.5179206859320404e-08, "7473": -5.043033524998464e-10, "47479": 9.135354148495644e-18, "16472": -3.231888869777322e-08, "46655": -1.1928164958953857e-06, "47978": 4.031186103820801e-06, "40785": 1.2057832488553132e-19, "40609": -3.3031615637169053e-16, "39781": -3.2323039249604336e-11, "40392": 4.145510196685791e-06, "33438": -2.5842011863730363e-15, "13489": -2.80173122882843e-08, "14317": 2.9679901599884034e-05, "25849": -3.0173747800290584e-08, "12275": -1.2526472564786672e-08, "43597": -4.501374860410578e-11, "41263": -1.465894341468811e-05, "42941": 1.2760124525189956e-22, "40675": 8.263008296489715e-07, "1776": -9.074045692614163e-13, "11580": 1.7587674856185914e-05, "23448": -1.2297543889872031e-11, "38728": -2.217268192907795e-09, "49100": 2.7387372369958028e-14, "46145": -1.2842997421103064e-11, "29977": -5.337490886449813e-07, "26680": -3.2687131136463498e-21, "26097": 5.856360729694643e-13, "30397": -5.543311126530171e-09, "1662": -4.0962513329217964e-18, "14502": 1.1555225849151611e-05, "6797": 6.338270972525498e-19, "10738": -1.747627175063826e-10, "35904": 1.6509835165656738e-16, "6992": -4.6652089804410936e-08, "35756": -3.7199311918811873e-10, "47892": -5.52172839641571e-06, "6459": 2.5506335932234946e-15, "30188": 7.85582295117777e-21, "34670": -5.1231913857918695e-11, "18865": -2.5669638998806476e-08, "18190": -3.150227963924408e-06, "16793": -1.404032445861958e-11, "24774": 1.1240648478269577e-06, "16757": -1.3445788063108921e-08, "30752": -1.3293595053255558e-07, "36239": -5.0323951290920375e-09, "42646": 3.685373783923751e-13, "13937": -1.356534194201231e-09, "34140": 5.627736449241638e-06, "23604": 1.089859127998352e-05, "14841": -6.995799485594035e-08, "4585": -2.1516554057598114e-07, "11569": -3.502935916185379e-07, "5704": 1.0362694341323175e-23, "45178": -6.630096777371364e-11, "36647": 1.9880097825080157e-08, "38960": -1.6321375824190908e-11, "13563": 8.227875555814321e-22, "15964": 6.4759749174118044e-06, "48413": 7.14923848905395e-23, "34271": -2.221032977104187e-06, "22752": -2.336606824147788e-21, "27082": -3.57580081387087e-26, "31438": -1.3864556550979613e-05, "49226": -8.07968433946371e-08, "4573": -4.836897105064964e-14, "37499": 1.1020877864211798e-08, "9532": -5.283133685588837e-07, "26181": 1.1592593551768003e-13, "39323": -2.8935009613633155e-08, "24904": -1.2799639080185443e-09, "33636": -2.497170586138964e-08, "29715": -3.1872870749793945e-09, "45357": -7.529832146246918e-11, "17193": -1.7532007632325984e-11, "15590": -8.080837869783864e-10, "22687": -3.332438836878282e-11, "8119": 5.2593103205822446e-14, "4616": 6.83981582483284e-13, "22416": -5.179967956792097e-12, "41733": 1.3684042414752185e-11, "24336": -2.79685128480196e-07, "36315": -8.14890427136561e-12, "6385": -1.2206926941871644e-06, "13688": -3.1595434993505477e-08, "33419": 1.85220405459404e-06, "11375": -1.028575748205185e-07, "47637": -8.306548261316494e-10, "3212": -4.1484285624726613e-19, "4683": 4.817157059919021e-25, "29868": -1.06898631202057e-09, "47596": -3.498653694987297e-07, "22655": -2.0672574173659088e-08, "34476": -5.105814580019796e-12, "31757": -1.002132773399353e-05, "47929": -9.308515700467978e-12, "3493": -4.627053141593933e-06, "35015": -1.747170346789062e-08, "1933": -2.226348966360092e-08, "29116": -9.36958022066392e-10, "25863": -4.160445823799819e-09, "17112": -4.4111737224739047e-10, "30962": -1.1505823582410812e-07, "45735": -3.9028749597491694e-10, "23520": -1.8094806000590324e-08, "27558": -6.500575691461564e-08, "49207": -1.310940682888031e-06, "13702": -3.5884117824025454e-09, "14435": -2.972884774208069e-06, "1611": -1.1049362365156413e-08, "14109": 6.069550290703774e-08, "45363": -8.559379784855991e-10, "15442": 2.3756075506753405e-12, "46881": -2.956613898277283e-09, "42007": -6.434052484109998e-09, "11446": 1.069900656445826e-20, "1233": 1.4002501964569091e-07, "27834": 1.0490566748622143e-17, "18817": -5.3581440448760986e-06, "18623": -7.167602889239788e-09, "31859": -2.269373834133148e-06, "46254": 2.0930700302124024e-05, "19637": -3.4633376344572753e-10, "6273": -1.1705750226974487e-06, "33900": 4.447867584227855e-19, "33837": -1.4361148700118065e-07, "5041": -4.4109849259257314e-08, "19776": -1.2509705126285553e-06, "17140": -3.1762689352035523e-07, "34053": -1.1332143843173982e-06, "15596": 1.0948423147201537e-05, "25178": 4.526645724922673e-13, "9633": -5.4861152172088626e-06, "29126": 2.8448507189750673e-07, "7364": -7.668746169656515e-08, "38778": 4.319851767964345e-18, "30442": -1.18575319647789e-06, "39558": 4.675123847953844e-26, "18814": -1.09888834413141e-08, "34634": -3.801883849519072e-11, "47448": -1.7147768288850784e-07, "44782": -6.099148094654083e-07, "25356": -3.8173671782715244e-10, "4640": -6.2212563352659344e-09, "8350": -1.2776005178238847e-11, "33658": -1.1864826828241347e-06, "37491": 9.397821409962148e-15, "29359": -1.5796887964825145e-10, "25061": -3.685624324134551e-10, "41552": 9.518612641841172e-09, "29854": -1.0819586925208569e-07, "23675": 1.1545779523419731e-17, "23614": 5.284611135721206e-07, "49436": 1.0804507732391358e-05, "21407": 7.236716328407055e-12, "49051": -5.237073637545109e-09, "20462": -1.1381075455574319e-09, "45983": 1.557318398681673e-12, "46169": -1.841623816289939e-10, "13345": 9.832051396369934e-07, "28065": 4.1706256568431854e-07, "48706": -1.297984563279897e-09, "33782": -4.373641277197749e-09, "11674": -4.105177140445448e-11, "39948": -3.105250652879476e-08, "20748": 6.836771965026855e-06, "49695": -7.838301360607148e-07, "13732": -1.029066424962366e-10, "27990": 3.0041658878326414e-06, "17966": -1.6713141924986561e-21, "41462": -2.258899388834834e-08, "9498": -8.748717373237013e-09, "39920": 1.6769954562187194e-06, "21194": 6.584525108337402e-09, "4353": -1.3013086281716822e-07, "3685": -1.0809136554598808e-07, "6780": -2.1274060010910035e-07, "3095": -4.4864319264888765e-07, "15583": -3.474186630689094e-21, "15039": 3.3132684507108935e-12, "6432": -2.6370563510624835e-14, "7009": 1.6909199734849168e-16, "33075": 6.216715276241303e-07, "27554": -3.8004965841054175e-15, "30494": 2.176392674446106e-06, "28556": -8.819326162338257e-06, "49563": -2.006823569536209e-06, "8595": -3.2131156331161037e-10, "7286": 3.4062180931106734e-24, "49872": 1.257440634071827e-07, "49443": 5.0331184769795197e-20, "41761": -1.649882469791919e-09, "17701": 1.1381161212921142e-05, "11209": -1.113926887512207e-05, "38293": 5.5904038993512265e-18, "32473": -8.51999968290329e-07, "25810": -7.501184195280075e-07, "31331": -2.169862687587738e-06, "8918": -1.0454373114043846e-09, "13244": 5.024735449699789e-25, "28094": -1.8204981461167336e-07, "38597": -3.258969634771347e-07, "17042": 7.516008648789096e-16, "8851": -4.828153550624848e-06, "44925": 6.937636243264933e-14, "49606": 1.529699083331268e-18, "49629": -1.175323537496234e-18, "5429": 1.0702621277560667e-19, "38153": 7.050074919168235e-22, "36149": -3.425037139095366e-09, "43998": 5.064671881882532e-13, "28596": -8.38012620806694e-08, "47642": -2.2365598852047697e-10, "34909": -7.819302380084991e-07, "17281": -8.330276614287868e-10, "26605": -2.8977807960473002e-09, "42695": 9.689806029200554e-10, "46871": 6.369913041481823e-14, "12381": -1.5355752839241176e-09, "19537": 3.0046129473326743e-15, "23402": 9.090453945148625e-15, "32827": 2.137936095519821e-17, "1482": 1.354672971021209e-16, "40943": 2.2542337441144867e-15, "32542": -1.1246094945818185e-08, "1192": 3.5167663919866143e-16, "32434": -4.384423196315765e-06, "18471": -3.911745152436197e-09, "49304": 5.862186551094055e-06, "37584": -1.1538743365235859e-11, "19032": -1.1805635580230956e-12, "17598": -5.54357934743166e-08, "21161": -7.573997601866722e-08, "35852": -1.3001735210418702e-05, "21265": -1.8843634279619437e-11, "575": -6.330287083983421e-08, "45871": 1.063133886480827e-15, "21914": -1.1226549977436661e-08, "47654": -2.9918262735009195e-08, "11547": 4.716964960098267e-06, "27053": -2.672523073852062e-07, "38259": 9.07465275205811e-20, "34756": -1.3834770768880845e-07, "2017": -4.127877950668335e-06, "2598": -5.692761817499559e-15, "37159": -2.989807706965664e-16, "47429": -1.09774885004299e-11, "37602": -1.057070097886026e-08, "2062": 7.0933938026428225e-06, "17234": -2.3612575605511665e-08, "41648": -7.4397097341716286e-09, "27637": -2.57767183938995e-09, "28089": 1.2200180421473305e-13, "9333": 1.5642881434629885e-15, "14847": -1.6281135380268098e-07, "7257": -3.885820624418557e-09, "27702": -3.146727067360189e-11, "2673": -4.949055437464267e-11, "1190": -2.281493041664362e-08, "37432": -2.6307789084967224e-11, "19411": -3.2565779983997343e-07, "6080": -5.996576510369777e-09, "19787": -3.7285631988197564e-08, "22549": 5.6456589403453e-16, "34499": -2.6272922696080056e-10, "45893": -1.9579705595970153e-06, "44947": 4.149858951568604e-06, "32807": -2.8125959943281487e-11, "42307": -2.0894341287203134e-09, "44516": -1.3337971176952123e-08, "7090": -3.606817335821688e-09, "25546": 1.8881391383729352e-12, "1469": -8.310999721288681e-08, "31215": 4.6256706418782575e-20, "24545": 2.072586566209793e-06, "49453": -2.681172490119934e-06, "43162": -4.519891142845154e-06, "43848": -5.245052743703127e-09, "48789": 4.7297827876491283e-14, "35980": -1.1237896978855133e-07, "43783": -3.824582695960999e-06, "16331": -1.2067072093486786e-06, "18511": 8.787478506565094e-07, "25996": 1.7103266145568342e-10, "1843": -1.5537994913756847e-08, "20407": -5.3209057077765465e-08, "15939": -5.5000650882720946e-06, "22824": -2.1580760180950165e-06, "30348": 7.270695899936949e-23, "17204": -4.981961024275172e-17, "27049": 7.891368865966796e-06, "24962": 2.523569855839014e-08, "15606": -3.817145247012377e-08, "47681": 1.6397576629856302e-13, "40062": -1.6878673806786538e-07, "25260": -2.3480042815208434e-07, "29893": -6.81122110108845e-10, "7297": -2.1321434527635575e-07, "14095": -5.624337801046764e-18, "36771": 4.089385620318353e-09, "28904": 4.542896281378717e-14, "11298": -1.5586971990888542e-15, "38838": -1.394571285118218e-12, "40158": -1.1820975691080092e-06, "30288": -7.641302347183228e-06, "161": -5.786491328763077e-11, "19567": -1.4118524268269539e-09, "34010": -6.658017635345459e-08, "32687": 1.0928646063835068e-21, "17859": -1.167385489679873e-09, "48466": -1.223405554640067e-13, "37304": 1.191129446029663e-05, "25587": -1.442480995761386e-15, "19928": -2.695123553276062e-06, "6573": -1.5986108792276354e-12, "2401": 4.184921564842625e-13, "8013": -1.2780839204788207e-06, "27760": -4.992864560335874e-09, "44160": -5.01488484442234e-07, "18485": -3.2384568452835083e-06, "7820": 7.344652885876712e-12, "3907": -1.9309709023218603e-09, "32997": 5.0264690071344375e-08, "25915": 3.1084921956062318e-06, "9545": -1.4471978880465032e-07, "26943": -5.330311542236848e-24, "20570": -6.496517812593083e-12, "35384": -1.7160482457256876e-10, "33398": -1.4150792732834817e-07, "22536": -2.8421446681022645e-06, "28391": 2.5102703249402225e-15, "49079": 9.974632412195206e-07, "23493": -1.281889562960714e-09, "4527": -7.092180749168619e-10, "20977": 1.3621028404579155e-18, "15790": -6.224183016456664e-10, "27766": 3.139980636612805e-16, "14000": -7.04634040594101e-07, "28476": -1.2440547347068787e-07, "12859": -2.2697937674820423e-09, "38038": -1.3377966824918985e-08, "7360": 3.986154794692993e-06, "21839": -1.5236021226883167e-11, "25819": -1.0518169438000768e-09, "37955": -1.4333877479657531e-08, "29701": -1.8740600182809432e-13, "18395": 5.5848572628747205e-11, "22702": -5.128758857608773e-11, "7175": -3.732306510210037e-07, "34126": -1.4143791794776916e-06, "43221": -5.098488600197016e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_196.json <==
{"20228": -2.7727577686309813e-05, "24631": -1.300328061915934e-08, "21481": 7.359370002291143e-14, "31601": -2.822192013263702e-07, "21027": -6.839395609858912e-11, "7756": 3.896754384040832e-06, "15003": -2.762047643045662e-11, "10962": -3.7836846895515916e-08, "37208": -2.1395486328401602e-10, "1713": 7.619525490554224e-12, "25435": 1.9899184703826903e-05, "10196": -6.064079934731126e-09, "8919": -2.1329034119844435e-07, "40058": -4.745735495816916e-09, "1597": -3.365401062183082e-09, "18522": -8.8786540619612e-16, "44492": -9.367091115564108e-09, "48083": -5.660286173224449e-07, "12260": -3.045376390218735e-08, "7314": -5.979669280350208e-08, "35031": -6.28465935587883e-07, "17309": -2.2624164819717407e-07, "6094": -1.9857003644574433e-09, "19429": -3.816118123722845e-12, "38589": 1.9120940123684705e-10, "23": -8.091416248134919e-12, "11185": -1.7685021157376468e-09, "17000": -7.292762864381075e-08, "31999": -7.737937266938389e-10, "31002": -3.644929826259613e-07, "5762": 3.856965372355404e-20, "19308": -2.027137391269207e-07, "16780": -2.2794913547841134e-11, "36171": -3.1868154666661894e-23, "31110": -4.887079121544957e-09, "5943": 4.271449582926579e-15, "22617": -1.3216960430145263e-06, "46077": -2.2330514173884985e-17, "39120": 1.434941575284565e-18, "24076": -1.4343354851007463e-07, "49558": -1.4009654591973231e-12, "12596": -9.800459444522857e-07, "2215": -3.0678341863676907e-09, "38964": 3.516506403684616e-07, "1966": -1.9281789660453797e-07, "36951": -1.307118535041809e-06, "19437": 1.3652728725332963e-13, "47182": -3.87487530708313e-06, "24183": -3.900595474988222e-08, "28182": 1.0854610667330316e-18, "5267": -3.1937772035598755e-06, "41565": 9.50413521754595e-19, "35684": -1.3636422157287597e-06, "46765": -1.898188747873064e-10, "20211": 4.150659441947937e-06, "25201": 4.512129558875699e-16, "46364": 8.047831845381382e-16, "45205": -2.7561793103814124e-08, "12684": -5.2281669341027735e-08, "41732": -4.913577809929848e-07, "17423": 6.14381805062294e-07, "31279": -1.6739380080252885e-08, "8492": -2.1452392684295775e-09, "40686": 4.310055822134018e-07, "46925": -1.5241404980770312e-10, "25999": -1.8648015102371572e-08, "46650": -7.427937589454815e-12, "40125": -7.741274833679199e-06, "8943": -7.272632718086242e-06, "13639": -1.0226468555629253e-07, "7734": -5.5573883628312615e-12, "34508": 2.1263021230697634e-06, "36350": -6.506037316285074e-09, "27458": -1.3264603330753744e-09, "29134": -7.790961302816868e-08, "42936": -6.340195795928594e-11, "11653": -1.121357548981905e-07, "20870": 6.655952893197536e-09, "1922": 1.005662924287243e-25, "18920": 5.698907152298387e-22, "45577": 8.63342532772364e-19, "21611": 7.104756338804919e-14, "49456": -8.026613613765221e-12, "40837": 7.416939735412597e-06, "40222": -3.4280043095350266e-07, "23347": -3.0592460120715257e-12, "21127": -1.7007258293506463e-25, "41422": -1.516786813735962e-05, "14911": -4.091006121598184e-10, "20183": 5.099338659664277e-16, "34100": -1.8114998965756969e-10, "33297": 6.616792447289299e-14, "22363": 4.246737747429837e-20, "9062": -1.8638379515323322e-11, "45657": -3.721928596496582e-07, "2267": -4.526510019786656e-09, "17786": -1.30850113928318e-07, "8820": -5.556044168770313e-08, "13390": 3.5568152589871005e-16, "3170": 1.7922167479991912e-06, "41357": -6.756923627108335e-08, "18491": 4.638723758408625e-19, "38132": 8.674805164337159e-06, "13939": -9.478675565333105e-11, "46700": -1.9707993268966675e-05, "30148": 5.259091267362237e-10, "8072": -1.0352211073040962e-07, "24269": -4.735808033728972e-10, "15692": -2.3380230231850875e-11, "10792": -9.81435994617641e-09, "19872": 9.392264388452532e-13, "40248": -2.915396726166364e-10, "14046": 3.2765192547948165e-28, "45091": -6.5679222345352175e-06, "13882": -1.2966085225343705e-07, "8715": 9.243646820200624e-16, "35304": -5.169184078113176e-10, "30572": -6.96862768381834e-08, "21243": 4.768138595068195e-13, "21890": -1.3071350753307344e-07, "7526": -1.9665178656578063e-06, "45652": -2.3674569092690946e-09, "1730": -1.8924993128166535e-10, "44601": -1.4092940092086792e-06, "16527": -1.2253193251710037e-16, "6354": -7.328713991228142e-12, "36162": 3.858631610870361e-05, "18788": -1.8218879122287034e-08, "22216": -1.1652898137981537e-10, "48347": -4.54236626625061e-06, "46331": 1.1912820729875761e-15, "34579": 2.1518578585677517e-16, "11930": -1.1901106685400009e-07, "37341": -2.0606772159226237e-09, "11650": -1.1606506258249282e-06, "13355": 4.965031520224606e-22, "28158": -3.31429851030407e-11, "44220": 1.3663817756217363e-20, "31854": -2.145097590982914e-08, "30459": 8.143922017596109e-22, "17168": 8.368458703778003e-16, "43732": -4.830724210478365e-09, "3065": 1.2337182415649294e-08, "19079": 6.027010269463062e-08, "13730": 1.3318718957572306e-18, "27688": -4.2770146392285825e-08, "41804": -3.2787403324618936e-09, "7532": 3.604011688152116e-19, "14887": -2.4827942252159118e-08, "7473": -5.001681711291895e-10, "47479": 9.022062610886117e-18, "16472": -3.321274183690548e-08, "46655": -1.2716251611709596e-06, "47978": 3.970661163330078e-06, "40785": 1.1487560780550598e-19, "40609": -3.2869727772943945e-16, "39781": -3.23237395605247e-11, "40392": 3.934828042984009e-06, "33438": -2.6263530239489797e-15, "13489": -2.8255169745534658e-08, "14317": 2.976329803466797e-05, "25849": -3.01810959354043e-08, "12275": -1.2595108710229396e-08, "43597": -4.432319201441715e-11, "41263": -1.4482945203781127e-05, "42941": 1.2727536917777818e-22, "40675": 8.431410789489746e-07, "1776": -7.262718781930743e-13, "11580": 1.7982561588287353e-05, "23448": -1.2261923529877095e-11, "38728": -2.216211287304759e-09, "49100": 2.748017147169435e-14, "46145": -1.313933239543985e-11, "29977": -5.366154760122299e-07, "26680": -3.3155145956579063e-21, "26097": 5.863799401595315e-13, "30397": -5.550110363401473e-09, "1662": -4.4707450632189285e-18, "14502": 1.1654691696166992e-05, "6797": 6.364415830288628e-19, "10738": -1.7874443074106238e-10, "35904": 1.545819722226227e-16, "6992": -4.7068782150745394e-08, "35756": -3.818894401774742e-10, "47892": -5.539388656616211e-06, "6459": 2.5574786732818212e-15, "30188": 7.878995655032279e-21, "34670": -5.221573701419402e-11, "18865": -2.705476013943553e-08, "18190": -3.246252238750458e-06, "16793": -1.4074375940253958e-11, "24774": 1.0550747066736222e-06, "16757": -1.3379768934100867e-08, "30752": -1.939406618475914e-07, "36239": -5.181992892175913e-09, "42646": 3.680957405549634e-13, "13937": -1.2821677955798804e-09, "34140": 5.72833240032196e-06, "23604": 1.1151351928710937e-05, "14841": -7.125263102352619e-08, "4585": -2.1267348900437356e-07, "11569": -3.506290912628174e-07, "5704": 1.0544788847394833e-23, "45178": -6.63643004372716e-11, "36647": 1.8948805518448353e-08, "38960": -1.6109786429296947e-11, "13563": 8.308447579688415e-22, "15964": 6.530132293701172e-06, "48413": 7.064612122125487e-23, "34271": -2.226027250289917e-06, "22752": -2.30500667186369e-21, "27082": -3.5807513767459006e-26, "31438": -1.3906116485595702e-05, "49226": -8.139567449688912e-08, "4573": -4.97326935189335e-14, "37499": 1.065435353666544e-08, "9532": -5.312010273337364e-07, "26181": 1.1616676509618173e-13, "39323": -2.9207831248641014e-08, "24904": -1.3095664326101542e-09, "33636": -2.4892264045774938e-08, "29715": -3.1699001556262373e-09, "45357": -7.535913027822971e-11, "17193": -1.7561455933901014e-11, "15590": -8.091395284282044e-10, "22687": -3.328039383632131e-11, "8119": 5.267109415285631e-14, "4616": 6.819031739269121e-13, "22416": -5.126631776875001e-12, "41733": 1.3414360182650853e-11, "24336": -2.9718171805143354e-07, "36315": -8.178865300578763e-12, "6385": -1.220376119017601e-06, "13688": -3.031966742128134e-08, "33419": 1.8161493539810182e-06, "11375": -1.0342508554458618e-07, "47637": -8.174853428499773e-10, "3212": -4.1601535313417345e-19, "4683": 4.853956580537401e-25, "29868": -1.0639572428772227e-09, "47596": -3.274155408143997e-07, "22655": -2.0886487327516078e-08, "34476": -5.0882675850516535e-12, "31757": -1.0001096725463867e-05, "47929": -9.292286904383218e-12, "3493": -4.622198641300201e-06, "35015": -1.7208991339430212e-08, "1933": -2.8970707207918168e-08, "29116": -9.572112321620807e-10, "25863": -4.176697111688554e-09, "17112": -4.4176198571221904e-10, "30962": -1.1478155851364136e-07, "45735": -3.9270315028261393e-10, "23520": -1.752317766658962e-08, "27558": -6.529763806611299e-08, "49207": -1.3085721433162689e-06, "13702": -3.566824016161263e-09, "14435": -2.9706406593322756e-06, "1611": -1.100740977562964e-08, "14109": 6.070703268051147e-08, "45363": -8.418183278990909e-10, "15442": 2.4034227408265e-12, "46881": -2.94060620944947e-09, "42007": -6.489231018349528e-09, "11446": 1.077511247476906e-20, "1233": 1.3834365643560886e-07, "27834": 1.0502299984532781e-17, "18817": -5.3950875997543335e-06, "18623": -7.224276196211577e-09, "31859": -2.309739738702774e-06, "46254": 2.0887231826782226e-05, "19637": -3.452143573667854e-10, "6273": -1.2183374166488648e-06, "33900": 4.449162528197617e-19, "33837": -1.4479843899607657e-07, "5041": -4.423678852617741e-08, "19776": -1.3402922451496125e-06, "17140": -3.115871921181679e-07, "34053": -1.1336673051118851e-06, "15596": 1.090578556060791e-05, "25178": 4.549303511680592e-13, "9633": -5.500720739364624e-06, "29126": 2.9795542359352114e-07, "7364": -8.324974216520786e-08, "38778": 4.295063653694808e-18, "30442": -1.1780781298875808e-06, "39558": 4.6310809232000136e-26, "18814": -1.0799632873386145e-08, "34634": -3.795455995714292e-11, "47448": -1.710636354982853e-07, "44782": -6.078607216477394e-07, "25356": -3.824029045063071e-10, "4640": -6.4012198708951475e-09, "8350": -1.311046844421071e-11, "33658": -1.1914952099323273e-06, "37491": 8.831326780978088e-15, "29359": -1.5445360986632296e-10, "25061": -3.6912504583597183e-10, "41552": 9.69809654634446e-09, "29854": -1.0741712525486947e-07, "23675": 1.1491270174995849e-17, "23614": 5.150112137198448e-07, "49436": 1.0899113416671752e-05, "21407": 7.184298169704562e-12, "49051": -5.201544845476746e-09, "20462": -1.1392381566111e-09, "45983": 1.5954063314893574e-12, "46169": -1.8404411093797535e-10, "13345": 9.79021042585373e-07, "28065": 4.158807918429375e-07, "48706": -1.2991338735446334e-09, "33782": -4.3224325054325164e-09, "11674": -4.1072194107982794e-11, "39948": -3.1507774256169796e-08, "20748": 7.035212516784668e-06, "49695": -8.077667653560638e-07, "13732": -1.0304655916115734e-10, "27990": 3.029976487159729e-06, "17966": -1.659626726013323e-21, "41462": -2.2518965415656567e-08, "9498": -9.435727843083441e-09, "39920": 1.6870072484016418e-06, "21194": 6.636552279815078e-09, "4353": -1.3016343116760254e-07, "3685": -1.1037263087928295e-07, "6780": -2.1276071667671205e-07, "3095": -4.5037534087896347e-07, "15583": -3.396077222760243e-21, "15039": 3.3091777140725755e-12, "6432": -2.861630044037611e-14, "7009": 1.685364001136058e-16, "33075": 6.08578473329544e-07, "27554": -3.806447379517408e-15, "30494": 2.182672619819641e-06, "28556": -8.921809196472168e-06, "49563": -2.0163851976394653e-06, "8595": -3.148230462102219e-10, "7286": 3.405669310473033e-24, "49872": 1.2786987237632274e-07, "49443": 5.0631724764975233e-20, "41761": -1.6603275435045362e-09, "17701": 1.1454473733901978e-05, "11209": -1.073974609375e-05, "38293": 5.601218273920683e-18, "32473": -8.705011010169983e-07, "25810": -7.623608410358429e-07, "31331": -2.114698886871338e-06, "8918": -1.0426499648019672e-09, "13244": 5.04797922491253e-25, "28094": -1.8238084390759467e-07, "38597": -2.948570437729359e-07, "17042": 7.578224159310309e-16, "8851": -4.863540828227997e-06, "44925": 6.880565450728681e-14, "49606": 1.5759213324497562e-18, "49629": -1.147601572147952e-18, "5429": 1.0496996406318161e-19, "38153": 7.46210284670376e-22, "36149": -3.425823524594307e-09, "43998": 5.13244344801933e-13, "28596": -8.367091417312622e-08, "47642": -2.1660118363797664e-10, "34909": -7.846398651599884e-07, "17281": -8.340601925738156e-10, "26605": -2.9040599474683405e-09, "42695": -9.510328527539968e-10, "46871": 5.496664012838437e-14, "12381": -1.5718150825705378e-09, "19537": 3.0196145583971657e-15, "23402": 9.101633335895088e-15, "32827": 2.1237983160310447e-17, "1482": 1.3527001567481546e-16, "40943": 2.2518444053876154e-15, "32542": -1.1357143521308899e-08, "1192": 3.5375695428552233e-16, "32434": -4.430564045906067e-06, "18471": -3.923484473489225e-09, "49304": 5.950523614883423e-06, "37584": -1.1502784218464512e-11, "19032": -1.2127760840030533e-12, "17598": -5.7981773279607296e-08, "21161": -7.530604489147663e-08, "35852": -1.305518388748169e-05, "21265": -1.87058128631179e-11, "575": -6.332655437290668e-08, "45871": 1.0552532458962816e-15, "21914": -1.1193507816642523e-08, "47654": -2.989684464409947e-08, "11547": 4.9041730165481565e-06, "27053": -2.724606543779373e-07, "38259": 8.995155321826504e-20, "34756": -1.3996662572026252e-07, "2017": -4.363194108009339e-06, "2598": -5.882908604704084e-15, "37159": -3.096211828590434e-16, "47429": -1.1003013469235157e-11, "37602": -1.0598571971058845e-08, "2062": 7.1646058559417725e-06, "17234": -2.3506712168455124e-08, "41648": -7.337995339184999e-09, "27637": -2.5677913799881935e-09, "28089": 1.2199607546392598e-13, "9333": 1.5654498530803806e-15, "14847": -1.6415104269981385e-07, "7257": -3.897681017406285e-09, "27702": -3.1706974823464404e-11, "2673": -4.9310883696307425e-11, "1190": -2.2896137088537217e-08, "37432": -2.624363787617767e-11, "19411": -3.243213891983032e-07, "6080": -5.9489207342267034e-09, "19787": -3.663675393909216e-08, "22549": 6.778819172659211e-16, "34499": -2.6113255444215613e-10, "45893": -1.9848166406154633e-06, "44947": 4.101479053497315e-06, "32807": -2.8424929041648284e-11, "42307": -2.0903005497530104e-09, "44516": -1.337024150416255e-08, "7090": -3.662439412437379e-09, "25546": 1.890454512931683e-12, "1469": -8.30385647714138e-08, "31215": 4.680322901700999e-20, "24545": 2.0710936188697816e-06, "49453": -2.6997148990631104e-06, "43162": -4.50825572013855e-06, "43848": -5.146019975654781e-09, "48789": 4.864847635843716e-14, "35980": -1.1224936693906785e-07, "43783": -3.874114155769348e-06, "16331": -1.2575837969779969e-06, "18511": 8.812315016984939e-07, "25996": 2.5476081646047533e-10, "1843": -1.5529252123087645e-08, "20407": -5.313367582857609e-08, "15939": -5.363514423370362e-06, "22824": -2.160121202468872e-06, "30348": 7.887610509501448e-23, "17204": -5.216113999062522e-17, "27049": 7.558821439743042e-06, "24962": 2.6383898220956327e-08, "15606": -4.004009999334812e-08, "47681": 1.645235059299921e-13, "40062": -1.6821930184960365e-07, "25260": -1.3312920928001405e-07, "29893": -6.743203266523779e-10, "7297": -2.1723287180066108e-07, "14095": -4.017568612860178e-18, "36771": 4.121676320210099e-09, "28904": 4.5512402735425894e-14, "11298": -1.5292091204432978e-15, "38838": -1.3906699791732536e-12, "40158": -1.2030214816331864e-06, "30288": -7.684932947158814e-06, "161": -5.808246442029485e-11, "19567": -1.4112373173702508e-09, "34010": -1.4472881332039832e-07, "32687": 1.1189863745578903e-21, "17859": -1.1775860912166537e-09, "48466": -1.221030032638737e-13, "37304": 1.1947550773620606e-05, "25587": -1.380874581347058e-15, "19928": -2.691078782081604e-06, "6573": -1.5989229495971813e-12, "2401": 4.159597821740135e-13, "8013": -1.2790705263614654e-06, "27760": -5.0167064182460304e-09, "44160": -5.179869756102561e-07, "18485": -3.2486751675605776e-06, "7820": 7.070252650009934e-12, "3907": -1.985129783861339e-09, "32997": 1.8068449571728705e-08, "25915": 3.145332932472229e-06, "9545": -1.455516368150711e-07, "26943": -5.3440572160659485e-24, "20570": -6.499452638308867e-12, "35384": -1.7067661246983335e-10, "33398": -1.4416582882404326e-07, "22536": -2.894945740699768e-06, "28391": 2.5180701967997265e-15, "49079": 9.302794933319092e-07, "23493": -1.2930590310133993e-09, "4527": -7.237072713905945e-10, "20977": 1.3764408720879501e-18, "15790": -6.220515933819115e-10, "27766": 3.1063231847872075e-16, "14000": -7.098139822483063e-07, "28476": -1.251714862883091e-07, "12859": -2.271308330819011e-09, "38038": -1.3647725572809577e-08, "7360": 3.949539959430695e-06, "21839": -1.5265037518474857e-11, "25819": -1.0555821063462645e-09, "37955": -1.4606810873374342e-08, "29701": -1.8876036733672664e-13, "18395": 5.6059820963128e-11, "22702": -5.1242845984234006e-11, "7175": -3.771567344665527e-07, "34126": -1.4103934168815613e-06, "43221": -5.122597031004261e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_20.json <==
{"20228": -6.974507638091154e-15, "24631": -2.2059527691453696e-08, "21481": 4.7090541920624676e-09, "31601": 1.690140343271196e-09, "21027": -6.410695585490345e-16, "7756": -0.00021134536743164063, "15003": -4.5836376144289815e-18, "10962": 0.00014071946144104003, "37208": 1.731675913774211e-15, "1713": -8.16787825897336e-09, "25435": -2.1328036992757093e-17, "10196": -6.217806003405713e-13, "8919": -2.3896238417364655e-09, "40058": -1.2076204257027711e-10, "1597": -4.673710520819441e-12, "18522": 2.2597104543820025e-09, "44492": 2.3317718296311794e-09, "48083": 7.419919713369527e-18, "12260": 1.349366270005703e-07, "7314": 8.039320077701806e-17, "35031": 1.2405040615703911e-09, "17309": -2.348152529081486e-19, "6094": -2.254513558000326e-08, "19429": 9.612100984668359e-10, "38589": -5.149628123035654e-11, "23": 1.7444410332245753e-10, "11185": -7.61202142984807e-16, "17000": 1.2507832294309135e-19, "31999": 4.358594377345398e-21, "31002": -1.0585774667561054e-07, "5762": -1.7090293069621509e-15, "19308": 5.0690285302579244e-17, "16780": -6.798799731768668e-09, "36171": 1.7852414425229e-17, "31110": -8.838740286551405e-18, "5943": 2.4031026266161522e-24, "22617": -8.89120777003427e-15, "46077": 4.308765255700564e-12, "39120": 4.662450051564597e-25, "24076": -3.7715271115303037e-07, "49558": 1.3132502790540456e-08, "12596": 1.3645113955840921e-18, "2215": -2.119602271477561e-15, "38964": -5.874807584849151e-17, "1966": -1.5650086402893067e-05, "36951": 5.7062258720397946e-05, "19437": 2.771626964728162e-22, "47182": -8.343779001052098e-15, "24183": 1.2310877144094956e-18, "28182": 1.4552007060290861e-18, "5267": 4.89986002445221e-06, "41565": 1.1012992852672898e-28, "35684": 3.0601096153259277e-06, "46765": -1.5798240493580806e-15, "20211": 1.3945978879928588e-06, "25201": -8.873903389883253e-14, "46364": -1.408994882573511e-17, "45205": -5.6552284955978395e-06, "12684": -2.7112044335808604e-10, "41732": 2.5791482664849764e-17, "17423": -8.195614498163195e-13, "31279": 3.442730667302385e-10, "8492": 8.057642227055073e-17, "40686": 5.579502612818033e-10, "46925": 2.5211799314917017e-15, "25999": -2.8782962679940736e-14, "46650": -8.591080104258797e-17, "40125": -4.9548489187145607e-11, "8943": -1.8991699907928706e-08, "13639": -4.167091101408005e-08, "7734": 4.6431082409981174e-11, "34508": -1.2153422087430955e-06, "36350": 2.115946335834451e-10, "27458": -6.496704299934209e-09, "29134": -5.69341310208138e-16, "42936": -1.5842329184612147e-16, "11653": 9.00346577167511e-06, "20870": -1.6730272909626365e-09, "1922": -8.02063926386154e-14, "18920": -4.217005221342187e-28, "45577": 3.1374073896519684e-21, "21611": -7.125758116899306e-13, "49456": 4.4222724682185796e-11, "40837": -4.837907158217192e-16, "40222": 1.046674806275405e-09, "23347": 1.5496410196647047e-08, "21127": 6.910916174048847e-24, "41422": -1.3871656644529051e-18, "14911": 1.2241823242220561e-10, "20183": 5.161756872623657e-17, "34100": -1.045570883206892e-12, "33297": -2.6116656198197998e-22, "22363": 5.770404987170963e-17, "9062": 1.08246548389309e-18, "45657": 1.2086272181477398e-09, "2267": 1.82095468044281e-07, "17786": 1.8798010614773373e-12, "8820": -9.563250798899637e-18, "13390": 3.8396894524339585e-10, "3170": 1.1171277791710566e-15, "41357": -7.997730615996018e-21, "18491": -1.721093758533243e-10, "38132": 6.150355780221161e-14, "13939": 1.6842459371613217e-15, "46700": -7.543088376138484e-15, "30148": -3.394899361630621e-15, "8072": -1.0726988364240242e-12, "24269": 7.472456898041657e-19, "15692": -2.7373280317988246e-11, "10792": 6.492606189567596e-10, "19872": -2.2186247861100127e-12, "40248": 7.412381819449365e-11, "14046": 3.172727502942507e-13, "45091": -1.2651858851313591e-08, "13882": 5.7882821799526414e-18, "8715": 7.734614337895351e-16, "35304": 4.593852381828967e-16, "30572": 2.3982459679245948e-08, "21243": -4.675032930223644e-16, "21890": -1.0715443289621707e-16, "7526": 4.0334580262424426e-10, "45652": -1.7697317447335214e-21, "1730": -1.375383978257684e-19, "44601": -1.543689731597908e-14, "16527": 1.916369426817696e-21, "6354": 1.4444313089091288e-20, "36162": -4.2675409872572345e-14, "18788": 3.751368937709998e-15, "22216": -3.1450066075716657e-17, "48347": 3.256598324341553e-15, "46331": 1.824543296381184e-23, "34579": -2.675345093573235e-19, "11930": -7.942388066672912e-19, "37341": -1.2953273653693031e-12, "11650": 1.6771571978435595e-16, "13355": -3.4807400352664946e-23, "28158": 2.4424312941064007e-18, "44220": 1.7480870155850426e-11, "31854": -9.425571434462654e-15, "30459": -3.6038117883765636e-21, "17168": -1.2183839703825084e-21, "43732": 5.051920190453529e-07, "3065": -2.0338956213672432e-16, "19079": -4.0845002935441247e-14, "13730": -1.2585334644312602e-21, "27688": -6.548554636538029e-08, "41804": -2.129292768038131e-19, "7532": 1.6429481337681615e-19, "14887": 4.3593034737554605e-15, "7473": 3.609398963280441e-22, "47479": -1.5910793233063345e-25, "16472": -2.945033946528605e-19, "46655": 1.1532360353130877e-17, "47978": -2.1031559072071105e-12, "40785": -2.8964349534003678e-24, "40609": 6.295842211283264e-18, "39781": -6.843588198535144e-09, "40392": -4.008906364440918e-05, "33438": -1.820373574101808e-15, "13489": -5.219094089669858e-21, "14317": 1.3756022987365668e-14, "25849": -3.531876457962824e-15, "12275": 1.453090425762582e-16, "43597": -3.368504086775914e-16, "41263": -1.3668066244781895e-17, "42941": 2.898610537673056e-21, "40675": 8.258926868438721e-06, "1776": -9.286208779712978e-13, "11580": 1.493198231727888e-14, "23448": -1.0945772066506266e-15, "38728": 3.0407184385694564e-09, "49100": 7.892952957888611e-16, "46145": 7.486044661768332e-18, "29977": 5.113061983138323e-08, "26680": -9.960594607730789e-24, "26097": 6.238028149585518e-16, "30397": -1.831420212984085e-06, "1662": 9.300512562784163e-19, "14502": -1.7716665752232075e-09, "6797": 2.6833383799385047e-11, "10738": -2.293193801961024e-11, "35904": 9.41622474437409e-17, "6992": 3.496645149425603e-11, "35756": 5.877645392615705e-13, "47892": 2.3761434443311802e-18, "6459": -1.4960743147801603e-18, "30188": 2.8265770879443153e-12, "34670": 4.409368615597487e-08, "18865": -1.4015883564866272e-13, "18190": 6.28607952967286e-08, "16793": 1.885002570700678e-18, "24774": 9.52116163688288e-17, "16757": 3.238354338463978e-11, "30752": -1.4699933672090992e-10, "36239": 4.988379709303104e-15, "42646": -7.855345965749346e-21, "13937": -2.4955293629318476e-08, "34140": -1.0604669660096988e-09, "23604": 0.00015515186309814454, "14841": -1.8765231610349405e-18, "4585": -1.0727535118348896e-09, "11569": -1.1032793873367447e-18, "5704": -5.924037260022249e-22, "45178": -3.1355571520578095e-20, "36647": -6.937407191678208e-19, "38960": 9.031287629774005e-21, "13563": 2.5432086991905577e-16, "15964": 1.7350835666233437e-18, "48413": -3.1383816636569484e-24, "34271": -2.310873128408275e-12, "22752": 4.160727166538161e-23, "27082": -2.8133202251140164e-26, "31438": -4.270800293276755e-18, "49226": -9.252668076165093e-19, "4573": -2.3598875742436577e-13, "37499": -1.6600120800527863e-17, "9532": 2.87992096836831e-14, "26181": -2.2181231429385664e-12, "39323": -6.355165533022955e-10, "24904": -2.0604477935577854e-19, "33636": 2.7772786848068165e-15, "29715": -5.873337015509606e-07, "45357": -1.09533456769259e-21, "17193": 2.891762385104357e-15, "15590": 3.4133961889892815e-10, "22687": 3.6398713904040035e-16, "8119": -1.1275324424131484e-16, "4616": 5.328155722617717e-19, "22416": 1.1328562532497698e-14, "41733": -4.923030733072764e-16, "24336": -9.978814514066334e-19, "36315": 8.937719542332495e-19, "6385": -1.1253325641155243e-06, "13688": -2.1208798273164575e-13, "33419": 1.4015600754646585e-10, "11375": -1.1619181896094234e-09, "47637": -2.2377479763235897e-09, "3212": 1.4544909633582963e-21, "4683": 1.1776307337482662e-22, "29868": -3.917046266337099e-20, "47596": 1.9104037284851075e-05, "22655": -8.993385897104744e-16, "34476": -8.049544675259313e-13, "31757": -2.5239183187864e-13, "47929": 1.1475152568891644e-08, "3493": -2.598952278276556e-11, "35015": -2.4393879724895518e-20, "1933": -1.8065771460533143e-06, "29116": -1.3333888053894043e-05, "25863": -1.1574913250100848e-14, "17112": -2.5773694289910055e-15, "30962": 8.70013838749628e-15, "45735": -6.339668373600559e-17, "23520": -1.5384977736232485e-14, "27558": 5.628371990695769e-14, "49207": 1.9050106857321224e-10, "13702": 3.4325993246821576e-20, "14435": 1.6204798594117165e-07, "1611": 1.6593998298048973e-08, "14109": 1.5454727497754562e-14, "45363": -3.5817053767317473e-14, "15442": -1.590950305795525e-19, "46881": 4.852131890720202e-16, "42007": 1.0927128535342945e-13, "11446": -3.820993151748553e-10, "1233": -3.245986378991317e-17, "27834": 2.4405658050064005e-15, "18817": 3.011944936588407e-08, "18623": 3.735905920621007e-09, "31859": -7.66591913998127e-08, "46254": 1.15249502658844e-05, "19637": 4.3389182537794116e-07, "6273": 5.887813167646527e-09, "33900": 3.0889883394089522e-21, "33837": 4.440823249751702e-10, "5041": 2.96085841000604e-11, "19776": 4.4273365347180515e-11, "17140": -1.2089151023558093e-18, "34053": -4.190007209777832e-05, "15596": -2.7601771535046284e-13, "25178": 1.615231781215698e-11, "9633": -9.2721963301301e-08, "29126": -1.1317067075133913e-17, "7364": -1.9583143293857575e-07, "38778": -1.56015275365462e-12, "30442": 1.0692374780774117e-08, "39558": -3.934997849178565e-23, "18814": 8.604244161776465e-18, "34634": -5.525145674312171e-14, "47448": 1.4718448356799974e-18, "44782": 1.3254706306056047e-18, "25356": 2.614335216206639e-20, "4640": -6.89993973068681e-14, "8350": 3.8835646118968726e-08, "33658": -1.1408638954162598e-05, "37491": -6.730147255468167e-17, "29359": -9.95157279248815e-12, "25061": 1.025969101342561e-15, "41552": 1.2982484420831497e-13, "29854": 2.0405503164511175e-10, "23675": 5.251201270582226e-22, "23614": 3.715726137161255e-06, "49436": -1.0087596036267854e-15, "21407": -3.5102630135952495e-12, "49051": -3.7300438293641493e-14, "20462": -2.251235209405422e-07, "45983": -1.0268363579129386e-19, "46169": 2.489784212134083e-15, "13345": -7.044895028229803e-11, "28065": -4.981561005115509e-07, "48706": -3.4249105551570243e-22, "33782": 3.30469838161207e-13, "11674": -6.53838919787461e-20, "39948": 1.2926252678912426e-18, "20748": -3.3897020330186934e-10, "49695": 1.1362443910911679e-08, "13732": 1.4756683412997518e-10, "27990": -9.688127633467047e-14, "17966": -3.7577798650545445e-13, "41462": -5.3621029057898675e-18, "9498": 2.841145098209381e-06, "39920": 3.703250695252791e-10, "21194": 6.200841665267944e-06, "4353": -5.8601154014468195e-08, "3685": 1.747350181213747e-16, "6780": -7.589068729430437e-08, "3095": 8.703218146166592e-15, "15583": -1.901153117312565e-18, "15039": 2.9097165565872274e-13, "6432": -6.722297414898937e-20, "7009": 2.256531821207691e-18, "33075": 1.3139879462276128e-15, "27554": 1.2825005057948146e-13, "30494": -2.9601764678955077e-06, "28556": 1.1399174789858413e-17, "49563": 3.7115253508090976e-08, "8595": 8.486065198667347e-09, "7286": -4.20952208679526e-28, "49872": -1.9453220978515873e-15, "49443": -1.4204972481664906e-22, "41761": 1.270699067390524e-10, "17701": 2.8867158663459235e-16, "11209": -3.4628161449390405e-16, "38293": -1.685227105704002e-19, "32473": 6.637995829805732e-09, "25810": -1.9164586584352607e-15, "31331": 1.3498679618351161e-09, "8918": 1.108453716369695e-11, "13244": 4.468285297321017e-14, "28094": -9.668858593595177e-22, "38597": 7.031851509964326e-11, "17042": 1.8064231208959892e-19, "8851": 9.502804099170703e-16, "44925": 5.758069576700109e-14, "49606": -5.062193864091569e-13, "49629": 4.005487426184118e-10, "5429": -1.446029236564124e-21, "38153": -4.4637829432758733e-13, "36149": -1.0729107489601542e-17, "43998": -2.0836477633565665e-08, "28596": 3.6074757352690304e-21, "47642": 1.743758098798811e-19, "34909": -2.3967006157477044e-15, "17281": -5.520771810552105e-10, "26605": -1.787747467424383e-18, "42695": 2.7647506612993312e-11, "46871": -4.4266080294619315e-11, "12381": -2.1540788933634759e-07, "19537": -2.86467464333251e-16, "23402": -8.785118764181517e-19, "32827": -6.463551669771487e-23, "1482": 6.979419136477426e-24, "40943": 2.9657187743271967e-22, "32542": -7.975705713033676e-07, "1192": -9.834143507489808e-27, "32434": -2.056962694041431e-09, "18471": 1.1117310820844482e-19, "49304": -5.9790909290313724e-12, "37584": 3.341866984963443e-18, "19032": 4.998058512743243e-20, "17598": -5.738183972425759e-13, "21161": -4.42696925912793e-21, "35852": -5.134895036462694e-10, "21265": 4.4593173242901685e-12, "575": -4.1428024205592e-16, "45871": 3.558772732503712e-11, "21914": -1.43272644182596e-17, "47654": 3.9673438145815256e-17, "11547": 4.733411884672023e-13, "27053": -6.498025322798639e-10, "38259": 3.826244876492524e-16, "34756": -2.151851613563238e-17, "2017": 0.00036329322814941407, "2598": 2.4203955035773104e-10, "37159": -1.1489151643950813e-16, "47429": 7.774016673456341e-17, "37602": 1.1193178291380627e-20, "2062": 2.916585375989378e-16, "17234": 3.522202973726962e-13, "41648": -4.893050942200716e-13, "27637": -2.45759033783155e-18, "28089": -1.0427512938402174e-18, "9333": 5.073365772628735e-18, "14847": -2.8520581892271105e-19, "7257": 7.031530191579288e-21, "27702": 1.2605751844110574e-20, "2673": -1.8319161608815192e-09, "1190": -8.502282265818867e-19, "37432": -2.4717090895721994e-18, "19411": -3.577983720935707e-18, "6080": -7.860749506557237e-20, "19787": -1.0536375157244038e-10, "22549": -3.2126225291140285e-16, "34499": -9.996373173670747e-16, "45893": 1.3158420100808145e-07, "44947": -2.782587893307209e-08, "32807": -2.5107399897932246e-22, "42307": 1.0378783769915411e-16, "44516": -3.761349684407861e-18, "7090": 1.5844592452049255e-06, "25546": -4.668820458975082e-22, "1469": 4.8616066727902305e-15, "31215": -1.1436737668013564e-15, "24545": 1.8038134574890137e-05, "49453": 2.1331452771701508e-18, "43162": -2.6856197387487013e-18, "43848": 1.1151003453946374e-14, "48789": -1.1971464118687437e-10, "35980": 6.325393542283564e-15, "43783": 8.602576116734095e-17, "16331": 6.658589478403254e-17, "18511": -7.086978302383446e-19, "25996": -3.117041291744727e-14, "1843": 3.581756353378296e-07, "20407": 9.703350769996177e-11, "15939": 3.4301315565699044e-13, "22824": -7.47421147195837e-14, "30348": -1.5521922636096974e-15, "17204": -9.565501168928847e-16, "27049": -1.0874158561449687e-17, "24962": -2.1252794191241265e-07, "15606": -3.48658818830061e-18, "47681": -4.672968961652937e-19, "40062": 1.3449167452460332e-18, "25260": 5.8981012552976607e-08, "29893": 5.16413040459156e-07, "7297": -8.177570599843253e-17, "14095": -3.682320226516822e-14, "36771": 3.086125105467019e-18, "28904": -9.615518017230817e-23, "11298": -2.2252844369703013e-18, "38838": -2.545154309530062e-14, "40158": -2.4506645601718447e-14, "30288": -1.1080726614043357e-15, "161": 7.064585361149511e-12, "19567": -3.7126246521523856e-15, "34010": 1.1069494121329625e-12, "32687": 1.045982163035521e-24, "17859": -7.333324919533978e-17, "48466": -3.0022394601159033e-21, "37304": 4.239115568988039e-18, "25587": 1.741189137316468e-15, "19928": -0.0005193017959594726, "6573": -1.6832896676532983e-12, "2401": 9.518650045947652e-13, "8013": 1.1645400524139404e-05, "27760": 1.0685538427424035e-11, "44160": -6.153189530165929e-20, "18485": -3.498609643429518e-08, "7820": 1.760130430739082e-11, "3907": -9.398855027598075e-14, "32997": 4.890373706817627e-05, "25915": -0.002323167266845703, "9545": 4.893213655446371e-18, "26943": -5.22326274908488e-22, "20570": -2.3930442588464274e-19, "35384": 2.363523526582867e-10, "33398": -8.851834806052235e-20, "22536": 4.611355741701572e-16, "28391": 2.2226572582439986e-13, "49079": -3.490126373670299e-17, "23493": 6.024666171760423e-19, "4527": 7.09307369106682e-11, "20977": 7.54832973903774e-15, "15790": 2.655581556609832e-10, "27766": -1.0278505824246054e-14, "14000": 9.027921097325142e-19, "28476": 2.514565292099924e-16, "12859": 1.8270327473146608e-13, "38038": -4.4538990273679246e-14, "7360": 1.5889578207861633e-09, "21839": 3.59555762171216e-19, "25819": -9.61763113593861e-15, "37955": 2.6317803492048597e-14, "29701": -2.897828800378123e-19, "18395": -4.927034122489612e-19, "22702": 8.334883347740907e-18, "7175": 7.728199940174818e-08, "34126": -4.846159754379187e-11, "43221": 3.321415920076731e-15}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_200.json <==
{"20228": -2.8739306926727297e-05, "24631": -1.278622541576624e-08, "21481": 7.424101777786518e-14, "31601": -2.53436379134655e-07, "21027": -6.85171198711032e-11, "7756": 3.701048493385315e-06, "15003": -2.7435678475740134e-11, "10962": -3.638903144747019e-08, "37208": -2.06700660783099e-10, "1713": 7.57152236019465e-12, "25435": 2.0351285934448243e-05, "10196": -6.037819548510015e-09, "8919": -2.1803664043545723e-07, "40058": -4.711512592621147e-09, "1597": -3.2336116419173776e-09, "18522": -8.940135437507378e-16, "44492": -8.83024069480598e-09, "48083": -5.686985701322556e-07, "12260": -3.038564464077353e-08, "7314": -5.980196874588729e-08, "35031": -6.351017206907273e-07, "17309": -1.8879406154155732e-07, "6094": -1.9892539421562106e-09, "19429": -3.807980135661637e-12, "38589": 1.9267419702373445e-10, "23": -8.033745189095498e-12, "11185": -1.7728919920045883e-09, "17000": -7.334159221500158e-08, "31999": -7.7025055361446e-10, "31002": -3.437095880508423e-07, "5762": 3.7886724939500785e-20, "19308": -2.0070962607860566e-07, "16780": -2.2610499854636146e-11, "36171": -3.098824129005861e-23, "31110": -4.706801555585116e-09, "5943": 4.285837795769964e-15, "22617": -1.3155747950077058e-06, "46077": -2.2315669277739313e-17, "39120": 1.4178293413456833e-18, "24076": -1.4114963822066783e-07, "49558": -1.4023294170328882e-12, "12596": -9.805642068386079e-07, "2215": -3.1193590257316826e-09, "38964": 3.340111672878265e-07, "1966": -1.9332436844706534e-07, "36951": -1.4407266676425934e-06, "19437": 1.3666173082071965e-13, "47182": -3.7575948238372804e-06, "24183": -3.848495427519083e-08, "28182": 1.0494027386431445e-18, "5267": -3.22336345911026e-06, "41565": 9.494262879139112e-19, "35684": -1.4430096745491028e-06, "46765": -1.8931325030280277e-10, "20211": 3.8124269247055056e-06, "25201": 4.434071165793085e-16, "46364": 8.097491427383474e-16, "45205": -2.70729954354465e-08, "12684": -5.373019725084305e-08, "41732": -4.973318055272102e-07, "17423": 3.212425112724304e-07, "31279": -1.6611139290034772e-08, "8492": -2.148523781215772e-09, "40686": 4.654789716005325e-07, "46925": -1.5521776731475255e-10, "25999": -1.833970076404512e-08, "46650": -7.420026122417767e-12, "40125": -7.412204742431641e-06, "8943": -7.036967873573304e-06, "13639": -1.0625883005559444e-07, "7734": -5.51221774003352e-12, "34508": 2.1123257279396055e-06, "36350": -6.7757390206679705e-09, "27458": -1.3414131535682826e-09, "29134": -7.425650954246521e-08, "42936": -6.333137207548134e-11, "11653": -1.1044664308428764e-07, "20870": 5.461729597300291e-09, "1922": 1.0145979289312362e-25, "18920": 5.710154823395639e-22, "45577": 8.557560991209398e-19, "21611": 7.110098287910204e-14, "49456": -7.931838581498595e-12, "40837": 7.4080491065979e-06, "40222": -3.456735983490944e-07, "23347": -2.9662265887964166e-12, "21127": -1.7365501815750083e-25, "41422": -1.5487480163574218e-05, "14911": -4.046085086883977e-10, "20183": 5.072721756538279e-16, "34100": -1.7959988326765597e-10, "33297": 6.562201448900851e-14, "22363": 4.263162563310045e-20, "9062": -1.8689543139771558e-11, "45657": -3.7686094641685487e-07, "2267": -5.349293351173401e-09, "17786": -1.3110144063830376e-07, "8820": -5.7048993185162545e-08, "13390": 3.5897156774877814e-16, "3170": 1.5559062361717223e-06, "41357": -6.633896380662918e-08, "18491": 4.729008661443282e-19, "38132": 8.814727663993836e-06, "13939": -9.453506208956242e-11, "46700": -1.9803361892700194e-05, "30148": 5.289757973514497e-10, "8072": -1.0155837051570416e-07, "24269": -4.701019861386158e-10, "15692": -2.3275974854186643e-11, "10792": -9.792082710191607e-09, "19872": 9.378111087698927e-13, "40248": -2.9151804483262824e-10, "14046": 3.0492364373148834e-28, "45091": -6.428843140602112e-06, "13882": -1.307794451713562e-07, "8715": 9.13943018487906e-16, "35304": -4.5421453251037745e-10, "30572": -7.09163025021553e-08, "21243": 4.782461360264278e-13, "21890": -1.2922192923724651e-07, "7526": -1.9521498680114747e-06, "45652": -2.3832506849430503e-09, "1730": -1.89130223589018e-10, "44601": -1.4156833291053773e-06, "16527": -1.2243238541043145e-16, "6354": -6.133936949481722e-12, "36162": 3.858202457427978e-05, "18788": -1.745890360325575e-08, "22216": -1.1612206435529515e-10, "48347": -4.553254246711731e-06, "46331": 1.18494533629665e-15, "34579": 2.1584671550112233e-16, "11930": -1.2007557787001133e-07, "37341": -2.048747701337561e-09, "11650": -1.1378802359104157e-06, "13355": 4.974038855350818e-22, "28158": -3.355460648890585e-11, "44220": 1.3473430160663015e-20, "31854": -2.140005584806204e-08, "30459": 7.92042178655122e-22, "17168": 7.885778835481361e-16, "43732": -4.781529714819044e-09, "3065": 1.229261513799429e-08, "19079": -1.4121336862444878e-08, "13730": 1.3308847296791826e-18, "27688": -5.656532011926174e-08, "41804": -3.3760149381123485e-09, "7532": 3.6296591681686183e-19, "14887": -2.5061080232262612e-08, "7473": -5.03812734677922e-10, "47479": 8.940072532097332e-18, "16472": -3.293606685474515e-08, "46655": -1.223161742091179e-06, "47978": 4.00299072265625e-06, "40785": 1.1820924149469683e-19, "40609": -3.2784677750363757e-16, "39781": -3.202250809408724e-11, "40392": 3.686659038066864e-06, "33438": -2.649700181489578e-15, "13489": -2.6785673107951878e-08, "14317": 2.9927439689636232e-05, "25849": -3.063493873924017e-08, "12275": -1.2600345071405173e-08, "43597": -4.510463440965395e-11, "41263": -1.4625457525253296e-05, "42941": 1.5946164510031878e-22, "40675": 6.279002130031586e-07, "1776": -8.094812642411852e-13, "11580": 1.7917875051498412e-05, "23448": -1.2287499657759327e-11, "38728": -2.2131646983325483e-09, "49100": 2.724244163587741e-14, "46145": -1.277716819458874e-11, "29977": -5.238088220357895e-07, "26680": -3.3430794300417254e-21, "26097": 5.881401321516932e-13, "30397": -5.580137949436903e-09, "1662": -4.660676141896025e-18, "14502": 1.1264113187789917e-05, "6797": 6.458515769717718e-19, "10738": -1.7158459741040132e-10, "35904": 1.778882943725968e-16, "6992": -4.130951128900051e-08, "35756": -3.8357793528120965e-10, "47892": -5.992626547813416e-06, "6459": 2.5501525890980758e-15, "30188": 7.85802523684063e-21, "34670": -5.0584858399815857e-11, "18865": -2.682624850422144e-08, "18190": -3.4298408031463623e-06, "16793": -1.4005613593326416e-11, "24774": 1.2342889606952666e-06, "16757": -1.3325875625014305e-08, "30752": -1.6469651833176614e-07, "36239": -5.206629866734147e-09, "42646": 3.6849428397545124e-13, "13937": -1.3901901547797025e-09, "34140": 5.5903124809265135e-06, "23604": 1.0678460597991944e-05, "14841": -6.975465454161167e-08, "4585": -2.0556155592203141e-07, "11569": -3.518775850534439e-07, "5704": 1.0561875296922882e-23, "45178": -6.626877166127088e-11, "36647": 1.9352377858012914e-08, "38960": -1.614795337445685e-11, "13563": 8.143262258339537e-22, "15964": 6.437190771102906e-06, "48413": 6.843921989057565e-23, "34271": -2.327561229467392e-06, "22752": -2.3259657080501096e-21, "27082": -3.6173072668244897e-26, "31438": -1.3930753469467163e-05, "49226": -8.016737177968025e-08, "4573": -4.339061554503587e-14, "37499": 1.077177352271974e-08, "9532": -5.444635450839997e-07, "26181": 1.1571319014080929e-13, "39323": -2.906152978539467e-08, "24904": -1.2846520985476673e-09, "33636": -2.4859656114131213e-08, "29715": -3.105593496002257e-09, "45357": -7.488878054573434e-11, "17193": -1.75674244928814e-11, "15590": -8.048385643633082e-10, "22687": -3.326934802316828e-11, "8119": 5.201234110074893e-14, "4616": 6.712915023854294e-13, "22416": -5.063444632469327e-12, "41733": 1.361763338536548e-11, "24336": -2.89122574031353e-07, "36315": -8.166151701516355e-12, "6385": -1.2220379710197449e-06, "13688": -2.9192811343818903e-08, "33419": 1.848304569721222e-06, "11375": -1.0244816541671753e-07, "47637": -8.243492629844696e-10, "3212": -4.2331135612864306e-19, "4683": 4.8468822475955115e-25, "29868": -1.051115832524374e-09, "47596": -3.719590976834297e-07, "22655": -2.072220202535391e-08, "34476": -5.0891679848064086e-12, "31757": -9.98146414756775e-06, "47929": -9.387787258674507e-12, "3493": -4.585631191730499e-06, "35015": -1.6241217963397502e-08, "1933": -2.504059113562107e-08, "29116": -9.63372949627228e-10, "25863": -4.176057991571724e-09, "17112": -4.4310894736554474e-10, "30962": -1.1458816006779671e-07, "45735": -3.8484784454340115e-10, "23520": -1.7241686582565308e-08, "27558": -6.48339744657278e-08, "49207": -1.30207359790802e-06, "13702": -3.6261885543353858e-09, "14435": -3.043203055858612e-06, "1611": -1.10945338383317e-08, "14109": 6.060317158699035e-08, "45363": -8.546517346985638e-10, "15442": 2.4003705334507684e-12, "46881": -2.9974774224683644e-09, "42007": -6.351327756419778e-09, "11446": 1.0746255121047289e-20, "1233": 1.3701051473617554e-07, "27834": 1.0485026475520743e-17, "18817": -5.3858023881912236e-06, "18623": -7.179851527325809e-09, "31859": -2.3312011361122133e-06, "46254": 2.076448440551758e-05, "19637": -3.4589800634421406e-10, "6273": -1.1358936876058578e-06, "33900": 4.425353448489836e-19, "33837": -1.4208696782588958e-07, "5041": -4.421698860824108e-08, "19776": -1.3867413997650147e-06, "17140": -3.1194355338811875e-07, "34053": -1.1202256381511688e-06, "15596": 1.0206289291381837e-05, "25178": 4.551637999838931e-13, "9633": -5.480859279632568e-06, "29126": 2.390103042125702e-07, "7364": -7.959381677210331e-08, "38778": 4.2723685917192555e-18, "30442": -1.1906708776950837e-06, "39558": 4.6489545675590515e-26, "18814": -1.0536198969930411e-08, "34634": -3.768082478927681e-11, "47448": -1.7095621675252914e-07, "44782": -6.160485744476318e-07, "25356": -3.7341538700275125e-10, "4640": -6.293224287219346e-09, "8350": -1.2741297723550815e-11, "33658": -1.1924128234386443e-06, "37491": 8.726901423727895e-15, "29359": -1.5771953258081338e-10, "25061": -3.6518820706987754e-10, "41552": 3.729743766598403e-09, "29854": -1.0783354751765729e-07, "23675": 1.1325146549723275e-17, "23614": 5.424459278583526e-07, "49436": 1.147691249847412e-05, "21407": 7.239439696604677e-12, "49051": -4.9551163101568815e-09, "20462": -1.1312254355289041e-09, "45983": 1.5375010775642295e-12, "46169": -1.8358143279328942e-10, "13345": 9.77330058813095e-07, "28065": 3.97486686706543e-07, "48706": -1.3110731379128993e-09, "33782": -4.448814725037664e-09, "11674": -4.1209186747437346e-11, "39948": -3.146738978102803e-08, "20748": 7.548031806945801e-06, "49695": -7.633297145366669e-07, "13732": -1.0316507541574538e-10, "27990": 3.008914589881897e-06, "17966": -1.654120879507272e-21, "41462": -2.2487607784569263e-08, "9498": -9.395976667292416e-09, "39920": 1.6858291625976562e-06, "21194": 6.769251776859164e-09, "4353": -1.3458384200930595e-07, "3685": -1.0776203125715256e-07, "6780": -2.177407592535019e-07, "3095": -4.4107839465141294e-07, "15583": -3.460556282380996e-21, "15039": 3.263331223024579e-12, "6432": -2.7120514722867028e-14, "7009": 1.6961966553541429e-16, "33075": 6.263964623212814e-07, "27554": -3.811420623556216e-15, "30494": 2.0632383227348327e-06, "28556": -9.530751705169678e-06, "49563": -2.017463445663452e-06, "8595": -3.2131047191796825e-10, "7286": 3.4177006524826165e-24, "49872": 1.2714941054582597e-07, "49443": 4.9709216946955836e-20, "41761": -1.6436891746707262e-09, "17701": 1.1627576351165772e-05, "11209": -1.1111699342727662e-05, "38293": 5.5570261933701736e-18, "32473": -8.530216664075851e-07, "25810": -7.568183541297913e-07, "31331": -2.3836153745651247e-06, "8918": -1.0454023868078366e-09, "13244": 4.785135476690416e-25, "28094": -1.8267219886183738e-07, "38597": -3.210730105638504e-07, "17042": 7.566738902120562e-16, "8851": -4.8257502913475035e-06, "44925": 6.9461152385486e-14, "49606": 1.5749643885072662e-18, "49629": -1.1613174072562516e-18, "5429": 1.0568076023119953e-19, "38153": 7.341908871488374e-22, "36149": -3.4284015418961644e-09, "43998": 5.032018890460677e-13, "28596": -8.149773813784123e-08, "47642": -2.167572165490128e-10, "34909": -7.767595350742341e-07, "17281": -8.338067709701136e-10, "26605": -2.8935063164681195e-09, "42695": 7.479509804397822e-10, "46871": 5.6301727724417105e-14, "12381": -1.5135263674892486e-09, "19537": 2.9710159332729802e-15, "23402": 9.07792063742363e-15, "32827": 2.1432933552945066e-17, "1482": 1.3411454238831943e-16, "40943": 2.239064489373277e-15, "32542": -1.1495841899886728e-08, "1192": 3.5412221766062403e-16, "32434": -4.653310775756836e-06, "18471": -3.820398414973169e-09, "49304": 5.935691595077514e-06, "37584": -1.1642073332041036e-11, "19032": -1.19166763568046e-12, "17598": -5.7335719466209414e-08, "21161": -7.585042156279087e-08, "35852": -1.3111591339111328e-05, "21265": -1.8572832232166547e-11, "575": -6.314791738986969e-08, "45871": 1.0499235508776295e-15, "21914": -1.1226092465221881e-08, "47654": -2.9569577891379596e-08, "11547": 4.851879477500916e-06, "27053": -2.566930465400219e-07, "38259": 8.976084375019074e-20, "34756": -1.4104806818068027e-07, "2017": -4.3804815411567685e-06, "2598": -5.8684151982291154e-15, "37159": -3.0895334901526184e-16, "47429": -1.0982276990034734e-11, "37602": -1.0560797527432442e-08, "2062": 7.166691422462463e-06, "17234": -2.3291162215173244e-08, "41648": -7.233688374981284e-09, "27637": -2.5487630045972766e-09, "28089": 1.2230560564319148e-13, "9333": 1.560836737635185e-15, "14847": -1.6311194747686386e-07, "7257": -3.912925021722913e-09, "27702": -3.224708962079603e-11, "2673": -4.941330644214759e-11, "1190": -2.266963943839073e-08, "37432": -2.656645619936171e-11, "19411": -3.2691404223442077e-07, "6080": -5.9946958208456635e-09, "19787": -3.7446501664817334e-08, "22549": 6.244602057670079e-16, "34499": -2.619054248498287e-10, "45893": -1.989300698041916e-06, "44947": 4.160595536231995e-06, "32807": -2.8782369554392063e-11, "42307": -2.0802881044801325e-09, "44516": -1.333424006588757e-08, "7090": -3.440427826717496e-09, "25546": 1.86956086167811e-12, "1469": -8.301427587866784e-08, "31215": 4.690957400353777e-20, "24545": 2.0444269478321077e-06, "49453": -2.677953839302063e-06, "43162": -4.756610691547394e-06, "43848": -5.168089410290122e-09, "48789": 4.7769130873120956e-14, "35980": -1.1423815041780471e-07, "43783": -3.8251978158950805e-06, "16331": -1.2863022089004518e-06, "18511": 8.808767050504684e-07, "25996": 2.703139034565538e-10, "1843": -1.5490101650357248e-08, "20407": -5.270705558359623e-08, "15939": -5.409986972808838e-06, "22824": -2.173258066177368e-06, "30348": 7.717603386925874e-23, "17204": -5.2089985970449335e-17, "27049": 8.251863718032837e-06, "24962": 2.791114617139101e-08, "15606": -3.918222151696682e-08, "47681": 1.6194356078358397e-13, "40062": -1.5259762294590473e-07, "25260": -2.11019366979599e-07, "29893": -6.857239350210876e-10, "7297": -2.1094754338264465e-07, "14095": -4.23042243596905e-18, "36771": 4.100526275578886e-09, "28904": 4.5300154738470153e-14, "11298": -1.5301850064819433e-15, "38838": -1.382732932597719e-12, "40158": -1.1849293112754822e-06, "30288": -7.69675612449646e-06, "161": -5.7811680562736004e-11, "19567": -1.3866377412341534e-09, "34010": -1.7730798572301866e-07, "32687": 1.1218269789558464e-21, "17859": -1.1607273336267098e-09, "48466": -1.228842805289787e-13, "37304": 1.2040396928787232e-05, "25587": -1.3188886094361862e-15, "19928": -2.6964715123176576e-06, "6573": -1.6271529545974772e-12, "2401": 4.130595598894615e-13, "8013": -1.2790195643901825e-06, "27760": -5.002708057872951e-09, "44160": -5.180341005325317e-07, "18485": -3.260996639728546e-06, "7820": 7.161512485254207e-12, "3907": -2.0078878151252865e-09, "32997": 2.5738701224327088e-08, "25915": 2.886597514152527e-06, "9545": -1.424441859126091e-07, "26943": -5.41723168100392e-24, "20570": -6.46061835141154e-12, "35384": -1.669308403506875e-10, "33398": -1.4489956200122834e-07, "22536": -2.892455458641052e-06, "28391": 2.488150518953347e-15, "49079": 1.0617036372423172e-06, "23493": -1.2898248678538948e-09, "4527": -7.275801908690483e-10, "20977": 1.3729233136645924e-18, "15790": -6.239274807740003e-10, "27766": 3.148811072994917e-16, "14000": -7.066353410482407e-07, "28476": -1.2328999117016792e-07, "12859": -2.27798504056409e-09, "38038": -1.3554190518334508e-08, "7360": 4.08395767211914e-06, "21839": -1.5253270930770667e-11, "25819": -1.0718843986978754e-09, "37955": -1.4294653665274381e-08, "29701": -1.8307828142383188e-13, "18395": 5.728706582885934e-11, "22702": -5.0778880904545075e-11, "7175": -3.747626021504402e-07, "34126": -1.350933313369751e-06, "43221": -5.024785423302092e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_24.json <==
{"20228": -2.207813858985901e-06, "24631": 4.535562325713727e-13, "21481": 1.6910284757614136e-08, "31601": -2.3900904655456542e-05, "21027": -1.9000038238344565e-21, "7756": 1.284314045087512e-19, "15003": -5.697545930161141e-11, "10962": -1.3537333032331844e-13, "37208": 8.017477307054044e-17, "1713": -4.535716492682695e-08, "25435": 1.4863059732306282e-10, "10196": -1.0703247971832753e-08, "8919": -2.9302715809365056e-14, "40058": 3.8613445774160483e-16, "1597": 7.18508890713565e-10, "18522": 4.0430682517460674e-20, "44492": -1.3046157255303116e-09, "48083": 0.00047430389404296876, "12260": -2.4508897134012386e-14, "7314": 9.801539033651353e-07, "35031": -1.3283237357275545e-17, "17309": -5.936708915264821e-19, "6094": 1.067955642938614e-06, "19429": 5.785667431257302e-16, "38589": -1.2641671563728973e-16, "23": 2.4708561250008643e-09, "11185": -3.608621682360535e-11, "17000": 6.82754414380126e-22, "31999": -2.962882338919528e-21, "31002": -4.784780502319336e-05, "5762": -1.9497049378524808e-21, "19308": 4.986816747987177e-11, "16780": 2.109538238537212e-16, "36171": -5.3933933531822955e-20, "31110": -2.2117601083948556e-14, "5943": -1.7555506171805793e-24, "22617": -9.175220126852664e-20, "46077": 2.1229357116681058e-11, "39120": 3.7159268717612546e-16, "24076": -1.2792604309197487e-13, "49558": 1.364369154543965e-11, "12596": -2.6459936634637413e-10, "2215": -1.2180071187750663e-16, "38964": -7.686695882599503e-21, "1966": 3.5159576684236526e-07, "36951": 1.130460441345349e-09, "19437": 8.762543438933789e-10, "47182": -4.7345937934095694e-18, "24183": -4.868661519140005e-08, "28182": 9.635613873904427e-22, "5267": -0.00026361568450927736, "41565": 8.320591177175317e-28, "35684": -1.0209434032440185e-05, "46765": -1.2771743196718105e-19, "20211": 9.985619442431925e-14, "25201": -2.9944066670672955e-15, "46364": 1.596924050772941e-12, "45205": 3.341817274293835e-17, "12684": -1.1928139626979828e-06, "41732": 1.8134290352463723e-07, "17423": 7.71972119808197e-06, "31279": -8.82006689906234e-16, "8492": 2.806336283356359e-12, "40686": 4.0095149422825215e-17, "46925": 2.5168105446948807e-16, "25999": 1.4824853167283435e-12, "46650": 2.1367181129636464e-20, "40125": 3.967936208937317e-10, "8943": -3.1504565849900247e-08, "13639": -2.1127311811142136e-12, "7734": 1.537538319826126e-07, "34508": 5.463652100190508e-17, "36350": 8.499205355110495e-22, "27458": 1.8322262326286376e-21, "29134": 2.435259602862061e-12, "42936": -8.319185618166358e-16, "11653": -1.4334481157618483e-13, "20870": -4.033708008283315e-21, "1922": 6.557164921077987e-26, "18920": 1.9958559250303252e-21, "45577": -8.823306668626074e-16, "21611": 1.4247699198222108e-12, "49456": 1.7910966619029086e-22, "40837": -7.067991495132446e-06, "40222": -3.574959133040673e-22, "23347": 1.0176556642591807e-20, "21127": 1.3298099634537294e-21, "41422": -1.2723324616104036e-14, "14911": -1.4861942232435864e-15, "20183": -8.986554798261448e-26, "34100": -5.974413717379586e-23, "33297": 2.1729322907049208e-09, "22363": 2.9664358801415566e-26, "9062": 1.3355693954508751e-09, "45657": 5.148086696863175e-07, "2267": 3.887326658486012e-17, "17786": 7.835575379431248e-09, "8820": -3.0921955534307655e-17, "13390": -1.2722162212597254e-15, "3170": -7.033136009346186e-18, "41357": -3.6597693259710247e-20, "18491": 2.709048322786247e-20, "38132": 3.776812575791849e-18, "13939": -6.066111326217651e-06, "46700": -5.3910348407626426e-15, "30148": 3.1552591650552134e-14, "8072": -6.334426871035249e-10, "24269": -3.806163658737205e-10, "15692": 1.4448479305345652e-17, "10792": -1.1355868968350945e-21, "19872": -5.516989456082662e-23, "40248": -1.7573277943938592e-13, "14046": 2.5998463215389464e-29, "45091": -5.664799391524866e-10, "13882": 6.604469626221707e-20, "8715": 7.69555736924011e-23, "35304": 8.758041076362133e-10, "30572": 1.2260426181243123e-16, "21243": -2.3879175535080463e-26, "21890": 1.2109484526234838e-14, "7526": -1.896045034302171e-18, "45652": -5.95384408441646e-15, "1730": -1.7078100628689857e-21, "44601": 4.4056763726985083e-10, "16527": 8.261782369345383e-14, "6354": 5.474837159247573e-22, "36162": -6.810426246374846e-08, "18788": -4.656539368506906e-18, "22216": -1.4329880286823026e-10, "48347": -1.0679697245359422e-06, "46331": 4.88912221044302e-09, "34579": 6.530127323210386e-19, "11930": -5.558484922341123e-16, "37341": -2.389450827446819e-22, "11650": 6.930091266468819e-18, "13355": 5.54878607617399e-29, "28158": 1.267354527954012e-09, "44220": 3.3955623035542003e-16, "31854": 1.7582962863471607e-15, "30459": 1.594184517728081e-13, "17168": -5.360748400562443e-10, "43732": 3.544768922836283e-15, "3065": -7.9300970537588e-09, "19079": 2.785719989333302e-09, "13730": 3.035682709651155e-12, "27688": 7.620441168546677e-07, "41804": -7.278574776137248e-10, "7532": -6.153448275570258e-27, "14887": 2.692295747507099e-19, "7473": 1.174980352516286e-09, "47479": 4.9281808018122874e-18, "16472": -7.58222318264501e-15, "46655": -2.1262167138047515e-13, "47978": -5.084844763129925e-18, "40785": 1.9069558432338597e-16, "40609": 4.734641333925538e-10, "39781": 7.525207474827767e-09, "40392": -1.6613439953166303e-18, "33438": 2.1507813912675375e-25, "13489": 1.0732060218288098e-12, "14317": 5.1768030971288684e-08, "25849": -3.7815497261339816e-17, "12275": 1.562618613243103e-06, "43597": -1.7965325060931293e-15, "41263": -2.0214777768368108e-16, "42941": 6.8061356550686015e-15, "40675": 4.527212142944336e-05, "1776": -3.3072187549724975e-20, "11580": 4.493996754589835e-17, "23448": -3.724421958395396e-11, "38728": -8.79934032127494e-11, "49100": 4.4423388578795905e-17, "46145": 9.658756931605781e-21, "29977": 1.0594011778941593e-16, "26680": -1.878042494967758e-26, "26097": -2.2583139277067374e-20, "30397": 4.347273111343384e-06, "1662": 2.996058518424723e-25, "14502": 4.049332141876221e-06, "6797": 4.1558838366435554e-27, "10738": 5.921394728985052e-20, "35904": -8.879758771817778e-19, "6992": -9.509547799825668e-07, "35756": 2.5639724917709828e-08, "47892": 5.853510565145825e-14, "6459": -4.234325842844555e-11, "30188": -2.9093594081334388e-27, "34670": 1.0073846617997262e-15, "18865": -2.6805807920027292e-11, "18190": 3.167668910464272e-10, "16793": 5.808576743144138e-22, "24774": -1.548573225736618e-06, "16757": -9.936345510288777e-21, "30752": -5.390966180129908e-12, "36239": 3.3445282269584443e-20, "42646": 6.47197592027559e-27, "13937": -2.6885346726679417e-15, "34140": -3.247456557137207e-19, "23604": -2.876722812652588e-07, "14841": -9.298955335062284e-21, "4585": 2.1316198584031553e-13, "11569": -0.000486715202331543, "5704": -3.816797138840067e-26, "45178": -3.174765248395027e-20, "36647": 1.8988777835283328e-19, "38960": -4.120435546581258e-18, "13563": -8.026410430577746e-29, "15964": 1.303490251302719e-07, "48413": -4.465110464528521e-20, "34271": 5.976044121780433e-11, "22752": 1.0265330252501315e-16, "27082": -3.928864178437408e-17, "31438": -7.007416424897883e-14, "49226": -5.908206595402893e-19, "4573": -1.1110312334494665e-09, "37499": -3.1835833882304375e-17, "9532": 2.657281220308505e-10, "26181": 1.1213156625444753e-13, "39323": 3.5799221365095946e-13, "24904": -6.234775320128989e-20, "33636": -1.5594861513257286e-15, "29715": -2.318472020271245e-18, "45357": -7.881190811076522e-13, "17193": -5.936404146034136e-17, "15590": -7.861858364321961e-13, "22687": -1.3405948573463889e-14, "8119": 2.5125360776298566e-18, "4616": -4.06552702614249e-14, "22416": 2.3249875332267966e-18, "41733": 9.870771561226733e-16, "24336": 1.4047057561583643e-12, "36315": -5.5734443726862536e-14, "6385": -1.613490879535675e-06, "13688": 2.0591240001976983e-12, "33419": 5.018029720048334e-18, "11375": 1.727988012135029e-08, "47637": 6.677765285179049e-16, "3212": -1.1454528189673574e-19, "4683": -2.130486385691578e-25, "29868": -8.808143658889377e-15, "47596": 3.8176219130381384e-16, "22655": -5.7618455362798415e-18, "34476": -4.201036508277205e-20, "31757": -1.0891393581284603e-18, "47929": -1.234508717473659e-14, "3493": 2.5632945835241117e-10, "35015": -3.9107413765942113e-20, "1933": -1.2724830276934427e-19, "29116": 4.124776490909565e-22, "25863": -3.4031304717063905e-06, "17112": -7.462723488060874e-12, "30962": -6.042895838618278e-09, "45735": -1.3652325255540664e-18, "23520": 8.261284451666074e-19, "27558": 1.0776338554960209e-19, "49207": -3.319547977298498e-10, "13702": 3.8968160295804745e-17, "14435": 6.736005842685699e-07, "1611": 4.999428588535427e-20, "14109": 1.0865963122341783e-09, "45363": -2.759412964792318e-13, "15442": 1.973869262483774e-15, "46881": 5.6663503755771675e-12, "42007": 1.0304088040712783e-19, "11446": 4.002366333397028e-23, "1233": 2.92544849216938e-07, "27834": -1.4776685083872644e-16, "18817": 1.2266244198144704e-12, "18623": -5.1024873215510526e-14, "31859": -7.0700190146766316e-15, "46254": 5.424162508038676e-16, "19637": -1.404488747525079e-15, "6273": 7.920203382028035e-16, "33900": 2.533528402401872e-27, "33837": 6.665959017410072e-18, "5041": 1.298669008906162e-20, "19776": -2.1749186381991165e-18, "17140": 1.1309926519625923e-17, "34053": 1.1962422163946939e-14, "15596": -2.8893335723978454e-13, "25178": -4.084550896244458e-21, "9633": -1.4578651530428032e-12, "29126": -7.588276639580726e-08, "7364": 2.3661181402443974e-20, "38778": -5.13958016770677e-18, "30442": 6.783053936240679e-18, "39558": 3.860434096839409e-27, "18814": -1.1176670700052682e-15, "34634": -7.420342348928889e-20, "47448": 2.3396449725109113e-20, "44782": -7.601602902695958e-14, "25356": 2.3602873128192315e-17, "4640": 6.97770801139086e-13, "8350": 1.0493925064851417e-19, "33658": -3.51498369127512e-08, "37491": -2.128955648925124e-19, "29359": -1.0359837432361019e-13, "25061": -6.011104157835345e-19, "41552": -2.3242585029947804e-11, "29854": -2.7139213185783938e-17, "23675": 6.56199050040043e-20, "23614": -1.553542405829944e-14, "49436": 5.32989190560329e-13, "21407": -6.152276341708784e-12, "49051": -4.767391451228342e-19, "20462": -5.811107621411793e-10, "45983": -7.167501214228467e-21, "46169": 5.402696519329897e-18, "13345": -7.444472815976155e-16, "28065": 3.8594953366555274e-11, "48706": 5.735342867296822e-13, "33782": 9.879737626761198e-10, "11674": -6.78134925991003e-14, "39948": 5.33844740857603e-12, "20748": 5.056078862253344e-12, "49695": 2.0011700629929408e-15, "13732": -1.9986864179372786e-07, "27990": 1.958209636110375e-17, "17966": -1.1445804809108039e-20, "41462": 9.92381956166355e-12, "9498": 1.5879192492157523e-17, "39920": -1.6711913970735014e-17, "21194": 1.30982830376207e-18, "4353": 7.108333366367958e-16, "3685": -1.6549267511933863e-15, "6780": -2.6110117323696612e-09, "3095": 3.4763213247060775e-07, "15583": -2.900747567494144e-17, "15039": -1.4347408978210296e-10, "6432": 3.21116497556276e-23, "7009": -6.893188006073386e-21, "33075": -9.303474426269531e-06, "27554": 1.2919859718918847e-22, "30494": 1.7971151464735157e-10, "28556": -7.513503708089785e-17, "49563": -3.257604781538248e-08, "8595": 2.4941783749454772e-12, "7286": -1.5001995026528685e-28, "49872": 3.847708826901219e-19, "49443": 5.187786804042055e-26, "41761": -2.1959231235086916e-08, "17701": 2.197224390279584e-17, "11209": -1.2804553844034672e-08, "38293": 9.59000326727715e-21, "32473": 1.034618896632311e-18, "25810": -1.3025024259150087e-12, "31331": 7.216155529022216e-06, "8918": 8.339913530189933e-22, "13244": -1.6940397866205168e-24, "28094": -5.172224801230918e-16, "38597": 4.5755867958068846e-05, "17042": 4.206150152058898e-21, "8851": -1.0945605754386634e-09, "44925": -1.995761778061933e-14, "49606": -6.000777809768778e-20, "49629": -1.3940126830647159e-14, "5429": 1.1566412183583452e-12, "38153": 5.6804213199690525e-22, "36149": 5.563183549384121e-12, "43998": 7.636211107886481e-17, "28596": -2.1120293014487145e-15, "47642": 4.684971281676553e-10, "34909": 2.265917661836703e-16, "17281": -9.918899741774441e-23, "26605": 1.1337603772476612e-15, "42695": 8.464662358164788e-08, "46871": 2.6433378360788633e-21, "12381": 1.272103562951088e-07, "19537": -6.81444316796842e-11, "23402": 1.4977582162793019e-18, "32827": 2.634960694081201e-13, "1482": 3.3046478620235577e-12, "40943": -3.400239277965254e-19, "32542": -1.4806403580416502e-19, "1192": -2.3814198963156647e-22, "32434": 3.4081132616847755e-08, "18471": 1.2808823157683945e-10, "49304": 0.00012110731124877929, "37584": -7.064290912239813e-11, "19032": -1.5149975661188365e-09, "17598": 7.301309778995346e-14, "21161": 3.404248356819153e-06, "35852": 2.608128070831299e-05, "21265": -5.334503672127511e-17, "575": 1.634832415220444e-11, "45871": 5.424125902209198e-11, "21914": -6.626553386013256e-11, "47654": 7.8904845981706e-21, "11547": 4.3211847433610727e-14, "27053": 3.051373376194988e-14, "38259": -3.7376136125873854e-22, "34756": 2.2444481146521868e-10, "2017": 1.4492096670437605e-09, "2598": 7.29421856249246e-13, "37159": 1.7713666904811687e-17, "47429": -3.225021703683051e-19, "37602": 9.249800925204e-16, "2062": -4.279255283456962e-15, "17234": 6.17802342617324e-14, "41648": 1.4717299379185532e-13, "27637": 8.735657596598001e-18, "28089": -1.1366338427927906e-23, "9333": -8.616075077559667e-24, "14847": -3.308517468238875e-20, "7257": -1.680628525235761e-14, "27702": -2.1009950723627213e-16, "2673": -8.92042342770516e-16, "1190": 2.346912134033527e-19, "37432": 1.4016715769542942e-21, "19411": 8.612571100741206e-14, "6080": 9.8392977691483e-21, "19787": 2.5215058485628106e-13, "22549": 3.401196657648597e-14, "34499": 2.4553121688586365e-16, "45893": 1.6371079492039087e-15, "44947": 3.5023785954768628e-16, "32807": 3.560191285658862e-19, "42307": 1.4981922369372568e-14, "44516": -2.282398985698819e-08, "7090": -6.368356943130493e-06, "25546": -6.692050646961434e-11, "1469": 8.145232684910298e-08, "31215": 1.2172413684646832e-18, "24545": 1.3584413541961605e-18, "49453": -4.681053542299196e-10, "43162": -2.1775148958264044e-18, "43848": 1.4930704992366374e-11, "48789": 1.2510480589140842e-22, "35980": 2.644930816586566e-12, "43783": 0.0002479036331176758, "16331": 5.041898430875602e-18, "18511": 2.7229962533924235e-18, "25996": -2.3627994778507853e-11, "1843": 2.7205732777702e-13, "20407": 6.626071922255505e-12, "15939": -7.735189200275272e-13, "22824": -3.5159195022060886e-12, "30348": 3.21474536222071e-26, "17204": 3.858147742258344e-17, "27049": 8.400147635256872e-10, "24962": 1.5068811753948807e-14, "15606": 1.1113734217360616e-08, "47681": -6.100580794736743e-09, "40062": -0.00020319271087646483, "25260": -4.665620068067255e-13, "29893": 5.278257865504177e-17, "7297": 6.78861941704259e-19, "14095": -3.561018591113907e-14, "36771": -1.9746926316344116e-16, "28904": 3.550931215734465e-15, "11298": 1.227795670038015e-18, "38838": 1.5178695633721872e-13, "40158": -1.9082105495726864e-12, "30288": -1.7760175274883493e-16, "161": -4.1858956301155107e-14, "19567": -7.785382039569855e-19, "34010": 2.676457166671753e-08, "32687": 3.985042005584527e-19, "17859": -1.323000216324477e-16, "48466": 2.4886568361637272e-14, "37304": -1.471241470426321e-08, "25587": 3.156160801154328e-11, "19928": 1.7479005455970765e-06, "6573": 8.465920082890212e-24, "2401": -4.756102498504333e-11, "8013": -1.5153960308822435e-14, "27760": 1.3090491859165265e-21, "44160": -5.587043084374758e-21, "18485": 4.335586611947662e-15, "7820": 3.9821278707858153e-22, "3907": -4.568743747768167e-12, "32997": 1.4185829400048534e-13, "25915": -1.2871254284618772e-13, "9545": -1.680421860689174e-17, "26943": -4.405115798500857e-19, "20570": 7.035946825162398e-16, "35384": 3.693159214890329e-11, "33398": -1.4314615048860445e-14, "22536": -6.844811650807969e-13, "28391": -6.637022364884614e-08, "49079": -1.8413732249590067e-19, "23493": -1.5085397124178778e-17, "4527": 3.6614298820495604e-07, "20977": 4.0339011389095267e-28, "15790": -8.77008496900089e-10, "27766": 3.781644238070236e-21, "14000": -2.242101800220553e-11, "28476": 2.515506148338318e-06, "12859": -1.110654091462493e-08, "38038": 1.223503202199936e-06, "7360": 3.9583486710625947e-13, "21839": 1.6015911796785076e-12, "25819": 1.4166348639537948e-20, "37955": 2.020052634179592e-08, "29701": -9.070138737299338e-17, "18395": 2.3277252521325398e-17, "22702": 5.993779268465005e-12, "7175": 1.4296497683972121e-08, "34126": 5.380476951599121e-05, "43221": -5.054847836691908e-20}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_28.json <==
{"20228": -7.4017662387692445e-19, "24631": -6.564463092217921e-11, "21481": -3.749568713828922e-09, "31601": 7.112384281526829e-13, "21027": -9.367110358855444e-20, "7756": 3.4413978937664067e-11, "15003": -4.097790995416517e-14, "10962": -4.755434077694367e-21, "37208": 1.2384059056014252e-16, "1713": 1.0269987082978105e-14, "25435": -7.242865703895041e-18, "10196": -1.455935388803482e-06, "8919": -3.6141012058066305e-18, "40058": -2.741909997661107e-17, "1597": -1.3593350304290653e-08, "18522": 2.2057629448678965e-20, "44492": 8.11236968729645e-09, "48083": -4.026534747986199e-17, "12260": -1.5932140329244503e-15, "7314": -8.366042152374576e-12, "35031": 8.005456107046394e-18, "17309": 1.0078046470880509e-08, "6094": 2.9581892491137296e-15, "19429": -2.938666730187833e-09, "38589": -8.169527165591716e-08, "23": -6.736399773299169e-26, "11185": 1.462845421370633e-22, "17000": 7.039615862214658e-20, "31999": -3.683125852915747e-17, "31002": 8.245594962028035e-18, "5762": -2.3596127683908064e-21, "19308": -4.061356963626708e-20, "16780": -8.272519051820721e-24, "36171": -6.246434543359487e-22, "31110": -2.02358263479141e-14, "5943": 5.984753190693164e-25, "22617": -1.1081530246883631e-08, "46077": -1.4868112430121982e-12, "39120": 2.5036239865940025e-21, "24076": 8.279393143295621e-16, "49558": -3.2204381522626947e-16, "12596": -0.00010299350738525391, "2215": 4.472463994294999e-22, "38964": -7.714451299989377e-16, "1966": 5.3409895423180404e-21, "36951": -1.5310736619505994e-17, "19437": -3.0853895081743056e-21, "47182": 2.947419125121087e-10, "24183": 3.292989276815206e-11, "28182": -6.439576519592927e-18, "5267": -2.085597813129425e-06, "41565": -6.693520370488478e-22, "35684": 2.8305942034734243e-14, "46765": -4.385476586321602e-11, "20211": -2.3897957180871175e-19, "25201": -3.2886160159664195e-24, "46364": 2.258478737360292e-14, "45205": -4.116997714964654e-16, "12684": 9.359148144721986e-06, "41732": 3.56108643007752e-18, "17423": 3.6989314367019685e-12, "31279": -8.541489660274237e-10, "8492": 4.350181884341285e-22, "40686": 1.3888371563908209e-14, "46925": 1.696331601124257e-09, "25999": -3.562056113395537e-19, "46650": -3.6503129194898066e-11, "40125": -2.893466502428055e-07, "8943": 1.4733299216057593e-18, "13639": 1.7620870040868653e-15, "7734": -3.708854612316515e-15, "34508": -4.1218547672250418e-19, "36350": -1.388799786567688e-05, "27458": -3.6796917791184623e-22, "29134": 3.181585897515937e-16, "42936": -2.921264896649234e-15, "11653": -6.14252115019526e-20, "20870": 1.8058670684695245e-08, "1922": -1.8876902201554385e-31, "18920": -4.444670560277095e-23, "45577": 2.0437795404085363e-20, "21611": 6.953363937151763e-19, "49456": 1.8659626853441575e-24, "40837": -6.812429526742437e-17, "40222": 4.4856678869109603e-10, "23347": 1.6790690067708738e-19, "21127": -1.2581378809866512e-18, "41422": -3.9459380572421306e-22, "14911": 1.1919122373110768e-18, "20183": 2.5241361599611864e-20, "34100": -9.345157805961453e-20, "33297": -5.351549425824942e-14, "22363": -7.436616816460959e-21, "9062": 1.0008539610690919e-19, "45657": -5.175824753678171e-11, "2267": -2.937705630756682e-11, "17786": -8.004504442214965e-06, "8820": -2.5304784066975118e-08, "13390": -1.8818896602979538e-22, "3170": -1.052017044275999e-07, "41357": -3.0147754159770557e-12, "18491": 3.129591318684924e-24, "38132": -5.710355623143697e-20, "13939": 2.247123484272985e-22, "46700": -2.4733848302815885e-15, "30148": -5.891223203645618e-21, "8072": 1.9844550468487397e-20, "24269": -1.7831723875261218e-14, "15692": -4.566143876850656e-19, "10792": -2.225106656551361e-06, "19872": -4.970840405960075e-16, "40248": -1.3903380183255543e-16, "14046": 2.598604378372812e-28, "45091": 2.3662435011205908e-20, "13882": 1.7171813970762174e-15, "8715": -6.651143624656521e-26, "35304": 6.1833759844610586e-21, "30572": -1.6238118405453862e-09, "21243": 1.702121177836989e-19, "21890": -5.156762794555902e-15, "7526": 3.560478192658756e-18, "45652": -4.767128098520645e-17, "1730": 2.2334717219131896e-20, "44601": 1.1693106032907963e-07, "16527": -1.0733059406520251e-19, "6354": 2.7459795680914654e-22, "36162": 4.569438374346646e-12, "18788": -2.7035351735094084e-13, "22216": 2.1914683401291767e-14, "48347": -3.008486970657032e-13, "46331": 5.573116856275736e-26, "34579": -8.066065718993765e-19, "11930": 1.0419446638820773e-13, "37341": -2.1472491425811314e-10, "11650": -1.7798298438905827e-19, "13355": 1.880256474896529e-22, "28158": 9.043795593252541e-23, "44220": 2.9374808796225557e-21, "31854": -2.1678424333426704e-15, "30459": 2.1073634450227197e-21, "17168": -4.952634380853575e-25, "43732": -3.2447616149511303e-13, "3065": -3.00946613346364e-20, "19079": 7.35047737737346e-20, "13730": 1.789544266844171e-26, "27688": 5.507437839114004e-15, "41804": 5.69427265872946e-11, "7532": 1.6514862761690662e-22, "14887": -4.961466260056113e-13, "7473": 6.094008979267605e-22, "47479": -5.55050790638172e-21, "16472": 1.5905285254120827e-07, "46655": 2.4843594059348106e-07, "47978": -6.200336599704314e-13, "40785": 1.880458224247931e-23, "40609": 6.185665021724637e-25, "39781": 3.827000205417744e-21, "40392": 3.3742838422767818e-09, "33438": 6.0442434775107e-23, "13489": -1.0311669053353346e-17, "14317": 3.1139370595956173e-18, "25849": -8.92360333182296e-12, "12275": 1.057141271303408e-09, "43597": -8.806833990355088e-23, "41263": -2.2825438761309156e-15, "42941": -9.89402136608586e-18, "40675": 4.682020749896765e-08, "1776": -2.2305981626396294e-20, "11580": -2.297261506319046e-06, "23448": -1.1639941233099194e-14, "38728": 2.0489195480907124e-20, "49100": -2.7252718837189603e-12, "46145": -1.174678541651701e-25, "29977": 6.052526645362378e-08, "26680": 2.1012048166939996e-19, "26097": -2.7051824872614814e-10, "30397": 4.3236383440517504e-18, "1662": 1.7124720528013345e-21, "14502": 1.0755107674137281e-19, "6797": -4.445380768948031e-28, "10738": -5.037807113694726e-12, "35904": -8.61417707997969e-18, "6992": -8.334147174465789e-18, "35756": -9.171442798106e-11, "47892": 1.2790340406354517e-10, "6459": -1.4405716797227796e-12, "30188": -1.202636080999131e-17, "34670": 1.155034455666698e-18, "18865": -1.304935120421933e-21, "18190": 2.6606136560440063e-06, "16793": -3.604963549896922e-15, "24774": 5.6574639721237995e-18, "16757": -3.877217695116997e-07, "30752": 5.879579134671076e-13, "36239": -4.527321307559382e-19, "42646": -8.826869307085872e-09, "13937": -1.2659712228924037e-09, "34140": -5.518950274563394e-13, "23604": -1.6287646076307283e-12, "14841": -2.2980483835310926e-16, "4585": 2.3206383048091084e-10, "11569": 1.7565989488725966e-19, "5704": 3.8386298602500657e-25, "45178": 2.718671370926379e-18, "36647": -3.2098969677463173e-09, "38960": -9.331609096552285e-16, "13563": -5.590566529677099e-20, "15964": -8.399702310562134e-06, "48413": -9.797455565781243e-23, "34271": -5.704108625650406e-07, "22752": -9.167280004370097e-28, "27082": 2.527909306730937e-29, "31438": -2.1812402822537005e-19, "49226": -1.6493776440620422e-06, "4573": 1.8055593478671916e-16, "37499": 1.9478175090625882e-11, "9532": -5.5574273574166e-10, "26181": -3.249605919784477e-23, "39323": 4.0437598541475003e-20, "24904": -1.1935024080145241e-14, "33636": -1.7722121377827456e-19, "29715": 1.9053153228014706e-08, "45357": -1.5390342866794526e-12, "17193": 6.007855140620003e-22, "15590": 1.2832468421208887e-15, "22687": -5.364511162042618e-09, "8119": -3.2229203839051478e-12, "4616": -1.5970177957846942e-15, "22416": 2.5184289644591503e-22, "41733": 2.21146319034915e-13, "24336": 3.8313039112836124e-10, "36315": 2.1099991071521096e-22, "6385": 0.0003953774642944336, "13688": 1.6272895209112902e-12, "33419": 2.498535707218252e-12, "11375": 1.3342359103262426e-07, "47637": 3.845245810225606e-09, "3212": 2.1999865040811528e-13, "4683": -7.827308248987204e-29, "29868": -1.477753585054113e-20, "47596": -6.958531515756373e-20, "22655": 7.132621249184012e-12, "34476": -1.2672144293901511e-11, "31757": 1.9150483865360003e-13, "47929": -3.008673229487613e-10, "3493": 1.308795780086136e-16, "35015": -2.0453810691833495e-07, "1933": -4.302229967834137e-12, "29116": -3.0129663382994906e-22, "25863": 1.2157014284142065e-15, "17112": -2.9010034631937742e-08, "30962": 3.4702947596088053e-09, "45735": 3.751692929654382e-12, "23520": -3.915927777597972e-12, "27558": 8.500780306996795e-21, "49207": 2.2242260117044665e-17, "13702": -3.713711666304849e-21, "14435": -1.4679286675089997e-14, "1611": 5.479670761587841e-13, "14109": -1.1605574140594043e-16, "45363": -2.1617833911857786e-15, "15442": 4.621107663194124e-15, "46881": 2.477950289403452e-13, "42007": 1.2018828419968486e-08, "11446": -3.95271397671303e-20, "1233": -1.392715276438139e-14, "27834": 5.095340150382995e-29, "18817": 2.409260568825289e-14, "18623": -2.480029252183158e-11, "31859": -7.307448868232313e-14, "46254": -2.0168284343345623e-20, "19637": -1.697734428084477e-18, "6273": -4.067026376724243e-06, "33900": -7.977567911821026e-16, "33837": -1.6056280749410234e-14, "5041": 1.9060506133738928e-22, "19776": -4.0908171930486865e-20, "17140": -6.662945111202135e-12, "34053": -2.690359870646808e-18, "15596": 6.17720805062838e-17, "25178": -5.552926651830604e-13, "9633": 3.0287057584121866e-16, "29126": -1.133109994722048e-15, "7364": 1.1677784898746126e-20, "38778": 2.1436104866047197e-27, "30442": 7.306402949325275e-13, "39558": 1.6165088198901692e-23, "18814": -2.7473799277255575e-16, "34634": 7.68206336942967e-11, "47448": -5.343021025616679e-15, "44782": -6.124231167765199e-19, "25356": 2.4934206277113772e-20, "4640": -4.336742131272331e-10, "8350": -2.612525213524508e-17, "33658": -2.239781249357975e-14, "37491": 6.647702137027589e-18, "29359": 1.827631422202103e-11, "25061": -5.627535527505474e-23, "41552": -3.0365838424480096e-18, "29854": -1.0504661376864456e-18, "23675": 7.986410821558821e-13, "23614": 1.0492902947589754e-08, "49436": 6.831432104438496e-20, "21407": 1.0758398616417253e-12, "49051": -7.359506748591191e-19, "20462": -2.7602169139738508e-18, "45983": -4.052516988650723e-14, "46169": 8.949252450207722e-15, "13345": -1.0860609286900135e-16, "28065": 1.0972528457641602e-05, "48706": 4.948539193171523e-22, "33782": -8.380324429194119e-18, "11674": 2.5391102995703235e-23, "39948": -6.010782691891203e-18, "20748": -6.844317340437555e-11, "49695": -3.671332335364319e-17, "13732": -7.179312255800596e-14, "27990": -1.4513340616112425e-17, "17966": -1.5469142892457502e-23, "41462": -1.8165377900004387e-07, "9498": -7.518188795074821e-10, "39920": -1.719958675266628e-19, "21194": 4.977609104517452e-19, "4353": -1.7551959899719804e-10, "3685": -3.3174273371696473e-06, "6780": 7.411145139485598e-08, "3095": 3.1344569288194178e-09, "15583": 3.3001240935371424e-26, "15039": 2.751609028468256e-22, "6432": -4.7427523253785895e-26, "7009": -3.1787252412253988e-27, "33075": -0.0001124261474609375, "27554": -1.7615082725797039e-13, "30494": 3.971356868743897e-05, "28556": 7.74954576963742e-19, "49563": 1.074698802172591e-15, "8595": -7.70150887507981e-16, "7286": -3.0066994598620337e-30, "49872": 7.530669502039505e-22, "49443": -1.9000979239009407e-21, "41761": 4.5491734823599475e-14, "17701": -2.450191043317318e-07, "11209": -1.3694774203543148e-14, "38293": -8.01400638170405e-29, "32473": -2.1419255062937738e-08, "25810": -6.885920327860673e-18, "31331": 1.2477892141760094e-11, "8918": -8.09143390506506e-08, "13244": -8.307384156292918e-21, "28094": 1.4380735535723943e-12, "38597": -9.003251761896535e-12, "17042": -3.1736481498345627e-16, "8851": 9.707085666960795e-19, "44925": -4.506307219737105e-17, "49606": -1.752532580862054e-18, "49629": -1.460959283237917e-17, "5429": -4.2305694131260575e-19, "38153": -2.6560671319134955e-19, "36149": 3.711565761272539e-21, "43998": -2.779563541693288e-26, "28596": -1.8120171382378932e-20, "47642": -2.031157631410957e-18, "34909": 4.717233537121502e-13, "17281": -3.4646687709027903e-10, "26605": -2.6944279517814863e-21, "42695": 2.036883233813569e-10, "46871": -4.724654800725148e-13, "12381": -2.9539373169740203e-14, "19537": -4.146928784760429e-21, "23402": 1.6616566256288934e-12, "32827": 1.624844148118143e-15, "1482": 9.331112146811405e-22, "40943": -1.9861065569948266e-15, "32542": -1.5295542610260782e-17, "1192": 4.2793025643617395e-21, "32434": 9.411137114057056e-13, "18471": 2.389947614811483e-17, "49304": 6.407866749214009e-10, "37584": 4.00065050532028e-16, "19032": -5.1040795058599735e-23, "17598": -5.782287189504132e-11, "21161": 5.2485324886220045e-12, "35852": 3.244641236960888e-08, "21265": -9.178451184851944e-18, "575": 1.7698158671919373e-12, "45871": 1.383974749039063e-17, "21914": 6.432141617551679e-11, "47654": -6.865943191324952e-22, "11547": -2.9035970783297673e-12, "27053": -4.763546586036682e-06, "38259": 4.2951584129646834e-17, "34756": -3.7044474083813836e-11, "2017": 2.0997060835361483e-06, "2598": 1.3054552846783307e-22, "37159": -3.857605590297185e-23, "47429": 1.4896075266008061e-25, "37602": -2.947761458926834e-10, "2062": 4.4856149905569964e-14, "17234": 1.01898193359375e-06, "41648": -1.7611986818833222e-21, "27637": 5.8975825822926705e-12, "28089": -2.5494400834142824e-19, "9333": 1.0936347198055997e-23, "14847": -3.777847446765487e-18, "7257": -4.4556529132933066e-13, "27702": -1.0423586354590953e-09, "2673": -1.3410412356953368e-23, "1190": -1.857069946709089e-12, "37432": 2.690418270922577e-26, "19411": 4.2270421545254063e-11, "6080": -9.012551122067336e-17, "19787": -9.329596161842346e-07, "22549": 2.5151185462886825e-23, "34499": -5.749775864838255e-23, "45893": -1.2075005925704651e-16, "44947": 4.834517994822818e-12, "32807": 2.663909526745556e-11, "42307": -5.8581592725495465e-24, "44516": -3.8988312578425166e-16, "7090": -2.387811086010383e-18, "25546": 3.4355880416114814e-11, "1469": 1.4665627653259738e-17, "31215": -1.4451894033969213e-20, "24545": -2.006718423217535e-09, "49453": -4.12467109078829e-17, "43162": 4.293959393782132e-18, "43848": -1.9619468366727233e-09, "48789": -5.999773567506514e-19, "35980": 8.614799954127783e-18, "43783": -3.279241733180721e-23, "16331": 6.502165410368806e-20, "18511": -3.5790790207101963e-11, "25996": -6.460376198447193e-12, "1843": 1.170080565771059e-13, "20407": 1.276179864362348e-10, "15939": 4.88516902923584e-05, "22824": -8.736731498849848e-18, "30348": 2.3468296846405346e-23, "17204": -8.55419460066337e-26, "27049": 1.0447820648550987e-07, "24962": -8.764776653854319e-22, "15606": -1.8227618738819728e-11, "47681": -4.510591224970995e-11, "40062": 3.106197575107217e-08, "25260": -3.389021051639074e-17, "29893": -1.6102734380282758e-17, "7297": -5.774192857188609e-13, "14095": 8.326247844726066e-23, "36771": -4.5034482809569455e-13, "28904": 1.3670287444256246e-10, "11298": 2.7237937899694048e-21, "38838": -6.256728508297689e-21, "40158": -1.3897638595494754e-15, "30288": 9.862999306164967e-16, "161": 3.122440674074856e-17, "19567": -4.374873334152089e-19, "34010": 4.871993086741355e-16, "32687": 2.5317563052643835e-28, "17859": -2.5508628459647298e-09, "48466": -1.3520342614578573e-18, "37304": -1.1995942433840057e-17, "25587": -1.4235822520802798e-14, "19928": 1.1339930097165052e-10, "6573": 4.7193473145698874e-26, "2401": 2.1274477377113645e-23, "8013": 3.38269950245218e-17, "27760": 2.653490187696196e-22, "44160": 1.7092027793097487e-14, "18485": 1.1807549071818357e-12, "7820": -1.3797611057159153e-17, "3907": -5.070896586403251e-09, "32997": -2.2602103650569916e-07, "25915": -4.0183644172547824e-18, "9545": 2.2868333756923676e-06, "26943": -2.517577530911037e-21, "20570": 1.515257234173339e-25, "35384": 2.6090674124285462e-21, "33398": -3.2365119295718614e-11, "22536": 7.497232001885124e-17, "28391": 2.851759973998558e-16, "49079": -3.256559371948242e-07, "23493": -2.328302152454853e-07, "4527": 7.383933407254517e-09, "20977": -4.295283336764634e-29, "15790": 2.461817642102071e-18, "27766": 4.953922286527036e-27, "14000": 3.380508113021152e-17, "28476": -3.9096503981581475e-20, "12859": 3.745673771149427e-15, "38038": 1.290682583032776e-13, "7360": -1.5980252755424085e-20, "21839": 4.62542788752953e-22, "25819": 1.1930677257764033e-18, "37955": -3.7939841697996745e-18, "29701": 5.348086862255741e-14, "18395": -3.544445149600506e-08, "22702": 3.8668172125649185e-19, "7175": -1.093157258913761e-19, "34126": -3.285110741853714e-07, "43221": 1.5275496145772392e-16}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_32.json <==
{"20228": 1.0916259896021074e-13, "24631": 5.74953418208679e-14, "21481": -2.641535502334591e-10, "31601": -1.2010000199208504e-18, "21027": -1.3455331467071564e-16, "7756": -3.3960206201300025e-09, "15003": -3.337400868223773e-21, "10962": -3.3427170365030177e-13, "37208": 1.6729995166997468e-15, "1713": 1.0319437748762538e-13, "25435": 3.1415370358445215e-11, "10196": -7.783988025039435e-08, "8919": 9.382107070410317e-17, "40058": -5.628193022744199e-14, "1597": -6.338202532263359e-19, "18522": -9.029265338612434e-21, "44492": 1.8147863854039992e-18, "48083": -3.6005236986325074e-16, "12260": -4.4635478407144544e-07, "7314": -4.612801376424613e-12, "35031": -1.0805408237501979e-10, "17309": -7.558194070611534e-15, "6094": -6.274831321206875e-13, "19429": 9.574732118267092e-15, "38589": 5.408151191659272e-09, "23": 2.3016366590411507e-16, "11185": -5.965566374221964e-15, "17000": 2.017013667199308e-14, "31999": -4.146590981690679e-11, "31002": -2.797965180434403e-11, "5762": 1.2587968322759485e-26, "19308": -2.1107709358147985e-12, "16780": 8.572808951612387e-12, "36171": 7.877699421435273e-28, "31110": -1.1183059960603713e-06, "5943": 9.272470791188426e-14, "22617": -3.212885246739461e-13, "46077": 1.536515868965499e-18, "39120": 8.348272871876606e-20, "24076": -2.965401654364541e-10, "49558": 5.369664677346009e-12, "12596": -2.7847955226898194e-05, "2215": -4.720420235249101e-17, "38964": 2.3095135965331763e-19, "1966": -1.0819806856021686e-16, "36951": 2.429770305752754e-08, "19437": -2.1618100163323106e-11, "47182": -2.8539621829986573e-06, "24183": -2.406328567303717e-09, "28182": 3.9287402019952077e-25, "5267": 4.8043546918563606e-14, "41565": 2.6932090184308283e-20, "35684": -3.4724494719933936e-20, "46765": 6.210130473012151e-19, "20211": 4.037774488097057e-10, "25201": 1.3362654133029914e-21, "46364": 6.291760732204943e-22, "45205": -3.97126129834038e-21, "12684": 4.8709432043381187e-14, "41732": -2.9812517762184144e-06, "17423": 3.5951489210128783e-06, "31279": 2.9373435649938938e-18, "8492": 2.0676676649600267e-08, "40686": -3.2279479089680764e-14, "46925": 2.5973548181354998e-08, "25999": -9.21287102162438e-15, "46650": -1.4590869623631873e-14, "40125": -4.7650965861976143e-08, "8943": -3.7326404987714226e-17, "13639": 5.3494032472372056e-08, "7734": -1.6266464841763194e-14, "34508": 2.1760629920208886e-12, "36350": 3.4300010748333776e-16, "27458": -3.77024161934969e-11, "29134": -6.59479022026062e-06, "42936": -9.492399840382859e-10, "11653": -1.194423657580046e-10, "20870": 1.2133169469130679e-15, "1922": 2.4714126112005554e-27, "18920": 4.0226322293240087e-26, "45577": 1.073329125671565e-25, "21611": 5.305436800995267e-13, "49456": 3.66299477449461e-21, "40837": 2.342390814646933e-12, "40222": 7.653462886810303e-07, "23347": 9.323780896658418e-18, "21127": 2.965742591312725e-26, "41422": -1.710362672805786e-05, "14911": -8.474492460663897e-11, "20183": 5.722126442964996e-22, "34100": -4.299389289030842e-14, "33297": 1.8301547151733333e-25, "22363": 3.0419087658929007e-19, "9062": 3.2811875266792417e-20, "45657": 3.305915111974367e-18, "2267": 8.97386765591479e-18, "17786": 2.0366710054564586e-16, "8820": 3.4920631551617775e-20, "13390": 3.444449864034991e-24, "3170": 7.286473751068115e-05, "41357": -1.7321326595265418e-14, "18491": 3.091236034508116e-18, "38132": 1.8814822055901458e-12, "13939": -6.201447775439073e-18, "46700": 4.1307832154835464e-16, "30148": 1.9710618553991922e-16, "8072": -4.832862876355648e-08, "24269": 1.3133082369819106e-19, "15692": -3.557213135163551e-15, "10792": -1.1350390501320362e-07, "19872": -5.068869803059872e-17, "40248": 1.2156883144598395e-12, "14046": 1.1966977018169506e-27, "45091": -2.3997934715802583e-17, "13882": 6.903518035006328e-16, "8715": 1.0651752917201218e-17, "35304": -5.223962199775965e-19, "30572": -6.6435534972697495e-09, "21243": 5.206623977446756e-18, "21890": -9.337981055068667e-14, "7526": -1.910168236918253e-12, "45652": -7.158688789324352e-18, "1730": -2.461480974602637e-13, "44601": -2.455020439811051e-09, "16527": 6.881338544536891e-21, "6354": -2.072588074952364e-08, "36162": 0.0011214358520507813, "18788": -4.723483826296615e-15, "22216": -1.8628613324835898e-08, "48347": -6.358419000207505e-12, "46331": 2.3414696932375338e-20, "34579": 1.4770155629310646e-23, "11930": 1.1945878155529499e-07, "37341": 2.4065072157242183e-15, "11650": -2.3901328444480897e-06, "13355": -2.716853546106738e-22, "28158": -2.8294050342066233e-22, "44220": -1.381941553677804e-27, "31854": -2.786140888929367e-08, "30459": 1.8386533615077917e-16, "17168": -2.3479158180212563e-25, "43732": -5.269428129395237e-12, "3065": -5.251883372636712e-15, "19079": 4.3880874727619813e-10, "13730": 6.443118078853504e-29, "27688": -7.919487357139587e-07, "41804": -5.436051053742119e-15, "7532": 4.0501347730010465e-25, "14887": 5.465915310196579e-09, "7473": 7.040622425347199e-18, "47479": 4.46585548294519e-22, "16472": -7.659706236526429e-20, "46655": -4.739252901231339e-13, "47978": 1.4828237249187026e-15, "40785": -1.123832939252747e-30, "40609": -3.2180562552962473e-20, "39781": -2.344395953842281e-22, "40392": 8.086003363132477e-08, "33438": 2.0885894402855597e-15, "13489": -2.150583895854652e-10, "14317": 6.945639615878463e-09, "25849": -1.0204056566723296e-17, "12275": -1.1704514026641845e-05, "43597": 1.7499361877094944e-19, "41263": -0.0001978152084350586, "42941": 5.933269283872611e-20, "40675": 2.038182719843462e-09, "1776": 1.086704511099601e-17, "11580": 2.030318597689984e-12, "23448": -2.983671492984286e-11, "38728": -9.479398431722075e-10, "49100": 7.096628852130344e-26, "46145": -1.4372965386361688e-20, "29977": -2.7543114265426995e-09, "26680": 8.757873997078686e-24, "26097": -4.239300778863253e-11, "30397": -3.386405045269214e-16, "1662": -1.763168604174137e-16, "14502": 0.00021713773727416992, "6797": 5.336176873165308e-23, "10738": 1.009069546853425e-10, "35904": 1.0304339846667343e-16, "6992": -8.251349470356217e-13, "35756": -2.047880662180905e-20, "47892": 3.7635886669158934e-06, "6459": 5.278745440762123e-14, "30188": 3.936296109149967e-24, "34670": -1.0909001866821199e-09, "18865": -5.312411534980077e-17, "18190": -5.63694593438413e-10, "16793": -2.7883821474006253e-13, "24774": -1.3877374840376434e-11, "16757": -1.2609708309173584e-06, "30752": -4.050160408020019e-05, "36239": -3.9720653148833663e-10, "42646": -1.1985451617386121e-20, "13937": -3.218865458620712e-10, "34140": 7.920339703559876e-07, "23604": 0.0004063654327392578, "14841": -4.5435725494480385e-17, "4585": -5.271201075629505e-13, "11569": -1.5581256593577565e-09, "5704": 7.889917930224061e-28, "45178": -1.6435778888990172e-10, "36647": -1.2803536653518677e-06, "38960": -2.6872088998430854e-14, "13563": 1.1971353320597793e-24, "15964": 8.825485128909349e-09, "48413": 1.1350005496317042e-26, "34271": 4.2249559406570827e-14, "22752": 1.6059499834480218e-22, "27082": -6.525055443446948e-22, "31438": 8.578487253885214e-14, "49226": -1.175059333036188e-10, "4573": 9.746344009631258e-16, "37499": -1.0419330465083476e-11, "9532": 2.5749164627754395e-19, "26181": 1.8745747176751592e-14, "39323": -4.3373900552978737e-10, "24904": -3.5511202867155586e-14, "33636": -1.205579155794112e-10, "29715": -4.170867262676126e-15, "45357": -8.684365726541188e-16, "17193": -2.6095721381859916e-19, "15590": -1.2463921166272484e-11, "22687": -9.570987231921623e-17, "8119": 1.5480370052500802e-12, "4616": 1.965806261262221e-18, "22416": -3.920079321914627e-18, "41733": 1.398849690303905e-10, "24336": -1.6169041106017801e-15, "36315": -7.532358764494873e-16, "6385": 8.814738988876342e-06, "13688": 5.026279414378776e-18, "33419": -4.5978914946317673e-07, "11375": -9.18020487006288e-11, "47637": 2.9665308837883983e-17, "3212": -5.688714083129653e-16, "4683": 3.637571411455017e-22, "29868": -4.869280382990837e-09, "47596": 1.8534161938532635e-12, "22655": -2.1519793596842113e-19, "34476": -4.103162274738444e-20, "31757": -2.4095116527012016e-16, "47929": -2.657672666828148e-11, "3493": -3.228477112315886e-12, "35015": -2.6289498578080384e-12, "1933": -1.3102430105209351e-06, "29116": -4.0824696043273433e-10, "25863": -2.5049239411600867e-10, "17112": -4.93928964715451e-10, "30962": -1.166343870171848e-19, "45735": -7.417462098095045e-19, "23520": 1.3002999126911164e-06, "27558": -6.366235538735054e-12, "49207": -5.91983166486898e-12, "13702": -1.9017232233409232e-14, "14435": -5.322191864252091e-09, "1611": 9.483635949436575e-11, "14109": 1.0304142961103934e-10, "45363": 3.413411752025802e-21, "15442": -4.875664759082521e-18, "46881": -2.2090389961704204e-13, "42007": 4.700460940615381e-19, "11446": 1.631053452022524e-16, "1233": -6.434606319993819e-16, "27834": 2.988639535510735e-23, "18817": -1.7631668015383184e-09, "18623": -2.9342921916395425e-08, "31859": -8.754270076751708e-06, "46254": 1.2718803787947763e-14, "19637": -1.01716302481486e-17, "6273": 0.00013058257102966308, "33900": 1.1935432839543097e-18, "33837": -1.0943473682800686e-13, "5041": -2.971916046590195e-12, "19776": -5.054889493094628e-16, "17140": 1.7686396631688695e-11, "34053": -8.138624191284179e-05, "15596": 0.0003478799438476563, "25178": 1.1239953412456316e-14, "9633": -4.755291938781738e-06, "29126": 8.674801392771769e-11, "7364": -2.25570950806997e-16, "38778": -1.7028636065579557e-24, "30442": 9.037107728815385e-15, "39558": 2.853192018927627e-23, "18814": 3.3916675024059372e-15, "34634": -4.848702519666404e-10, "47448": -3.0837320537102645e-11, "44782": 7.353218034467091e-16, "25356": 4.747834070339962e-17, "4640": -4.489183424993825e-12, "8350": 1.9753780833298152e-14, "33658": -4.6407894888078617e-17, "37491": -1.5542957498837495e-12, "29359": 8.699805097514297e-20, "25061": 5.092936335131526e-09, "41552": 9.434163075638935e-11, "29854": 1.719816780307304e-18, "23675": 1.6407735614620833e-13, "23614": -1.3270435098022837e-17, "49436": -9.36997632261516e-16, "21407": -6.656185585346419e-17, "49051": 1.2082145722271121e-19, "20462": 8.749122086537664e-17, "45983": -3.9673256679861877e-13, "46169": -4.395034557092004e-10, "13345": 3.4612924082466635e-13, "28065": 3.84708723211169e-16, "48706": 2.6224511386237213e-18, "33782": -7.596061002423937e-15, "11674": -9.322103267095373e-13, "39948": -4.136388888582587e-09, "20748": -3.2188796467380597e-10, "49695": -1.6023583710193634e-07, "13732": -4.6207012928789484e-10, "27990": 7.128222166176424e-18, "17966": -1.456669814994404e-23, "41462": -1.1281321349088102e-10, "9498": 3.1554034558844977e-18, "39920": 0.00020126605987548827, "21194": -1.1677115224301815e-07, "4353": 2.287415601313114e-07, "3685": -3.957419392186523e-15, "6780": 9.162538816553933e-13, "3095": 1.1273778000031598e-10, "15583": 9.451854311162342e-20, "15039": -1.1520493717398494e-09, "6432": -1.444992996785244e-17, "7009": 4.516244573004842e-20, "33075": -4.2714626761153344e-09, "27554": 4.741693747452023e-22, "30494": 5.228593708168916e-18, "28556": 2.9585683591903945e-12, "49563": -4.9670476065521995e-17, "8595": 2.888622248065076e-12, "7286": 2.3629604241584415e-28, "49872": -1.2041091051757242e-18, "49443": 6.248750235484329e-23, "41761": -3.546488840447393e-17, "17701": 2.4440780066470324e-13, "11209": -4.910919761125232e-17, "38293": 3.5466918086028917e-28, "32473": -7.58091926574707e-06, "25810": -2.866247668862343e-09, "31331": 8.520582923665642e-09, "8918": -1.0505910031497479e-08, "13244": 2.305884703145906e-26, "28094": -3.0901237124680846e-15, "38597": 2.864871007091097e-14, "17042": 5.801381595303906e-23, "8851": -2.690377759982654e-18, "44925": -2.3345005576104318e-23, "49606": 6.182547083312832e-22, "49629": 8.431508258504444e-19, "5429": 5.002077085869416e-15, "38153": 2.4814970051161175e-26, "36149": 7.85996476793116e-13, "43998": -4.8256807438917804e-14, "28596": -9.18892783044467e-19, "47642": 3.082751121041838e-13, "34909": 5.794763637823053e-11, "17281": -3.616353205870837e-10, "26605": -7.212407217593864e-10, "42695": -2.5548438364886297e-16, "46871": 1.67100916437235e-16, "12381": -3.4183489105998886e-12, "19537": 3.128714507235618e-24, "23402": 1.0156238704467342e-21, "32827": 3.5398372303473095e-24, "1482": 3.462297358604078e-20, "40943": 4.2912355876837147e-23, "32542": -3.61169733009703e-15, "1192": 2.6590286979102757e-19, "32434": 0.00013854849815368652, "18471": -2.2139068692922593e-07, "49304": 0.00025679201126098633, "37584": -2.1627137903124094e-08, "19032": 6.136243365506685e-21, "17598": -6.98203295469284e-07, "21161": 4.287038357450335e-21, "35852": -1.937964100306999e-13, "21265": -3.3075853254210807e-17, "575": -1.6448039490742778e-18, "45871": 4.060481131559247e-20, "21914": 3.6103322480045274e-19, "47654": -6.990051828324795e-08, "11547": -1.6618070006370544e-06, "27053": -1.0560288199457092e-14, "38259": 7.448519077969931e-26, "34756": -1.7971785518100525e-16, "2017": -1.7795438225221004e-11, "2598": 1.4160140946825756e-23, "37159": 1.671699045857622e-13, "47429": 1.0956136460235564e-23, "37602": -1.040041632950306e-07, "2062": -2.1181693300604822e-08, "17234": -2.582008740148467e-13, "41648": -6.201855695664448e-16, "27637": -6.879206746816635e-08, "28089": 3.2903006541573633e-13, "9333": 1.303509425005361e-22, "14847": -4.337046672318878e-18, "7257": -6.524739148972003e-13, "27702": -4.054247619933449e-10, "2673": -1.0872033273656711e-14, "1190": -8.789128855823947e-12, "37432": 2.2485866679744504e-12, "19411": 1.4460400166171895e-12, "6080": -1.6814435043963072e-17, "19787": 2.1706057395931568e-11, "22549": 2.4665285095412457e-24, "34499": 7.220799513873999e-14, "45893": 4.385446663945913e-09, "44947": -9.213097393512726e-08, "32807": -3.0066864553646157e-13, "42307": -1.5001324496304556e-19, "44516": -7.675157731590332e-16, "7090": -3.1047798693180084e-07, "25546": 2.50158140729928e-16, "1469": 1.2962452222708976e-14, "31215": 1.8994260679550905e-20, "24545": 6.123489513993263e-07, "49453": -4.052272402077506e-12, "43162": 0.00012493992805480956, "43848": 3.7041518226033077e-10, "48789": 6.964903320749727e-14, "35980": 3.6034513047067394e-17, "43783": -1.3774278784239868e-12, "16331": -2.4746890734533843e-17, "18511": 2.7865776246471796e-11, "25996": 2.456151135265827e-07, "1843": -9.803546220064164e-07, "20407": -1.1525213075569417e-16, "15939": 1.0511271830182523e-09, "22824": -1.3633754227578704e-18, "30348": 3.462951003341562e-21, "17204": 4.203262934379063e-20, "27049": -1.2367183666039948e-15, "24962": 6.2625982177877405e-15, "15606": 2.4639271522462195e-20, "47681": -1.0452573975157647e-20, "40062": -3.344783908687532e-09, "25260": 3.486064908964082e-16, "29893": -2.03358311523516e-12, "7297": -4.96793850501831e-14, "14095": 2.4975016258338036e-22, "36771": -8.514999763065134e-12, "28904": 2.390278019959169e-13, "11298": 1.752480562186483e-23, "38838": -7.768965016392761e-22, "40158": -9.938787640106917e-17, "30288": 1.661747395992279e-06, "161": -7.83852911467875e-13, "19567": -4.7872822506178635e-11, "34010": -1.9341929587916168e-19, "32687": 3.3461250534706085e-19, "17859": -3.2086238234505653e-19, "48466": 3.709530499918965e-21, "37304": 0.00030693641662597656, "25587": 1.0500460651958423e-22, "19928": -7.260343409143388e-10, "6573": 1.3468356430124117e-14, "2401": -1.929044249169397e-22, "8013": -2.3386325687170028e-07, "27760": -1.0308992386853788e-10, "44160": -1.801507280483304e-19, "18485": -9.168921621949266e-14, "7820": 4.470575521104206e-19, "3907": -1.3064108497928828e-09, "32997": -1.8377598375082015e-07, "25915": 1.7746913272276287e-13, "9545": -3.247076847401331e-12, "26943": 6.197311815201584e-19, "20570": -8.240901294698233e-15, "35384": -1.9111423123848066e-19, "33398": 1.4462196495706666e-19, "22536": -4.330623778514564e-10, "28391": 1.599884889128644e-27, "49079": -4.340168668903743e-14, "23493": -1.1061199074902106e-10, "4527": -6.791584193706513e-08, "20977": 4.0668093892470835e-16, "15790": -4.258989161343152e-14, "27766": 7.819028898740226e-19, "14000": -9.658111810306736e-16, "28476": -4.865433648228645e-07, "12859": -1.1905073051821091e-11, "38038": -2.401764039521937e-20, "7360": -3.223770380020142e-05, "21839": -9.005379070003983e-11, "25819": 2.895599600243363e-21, "37955": -4.639861344912788e-11, "29701": -4.948316062458602e-18, "18395": 1.6972046597979463e-17, "22702": -5.702377237071233e-13, "7175": -3.0774719578241516e-16, "34126": -2.020432702920516e-11, "43221": -3.7037185762756054e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_36.json <==
{"20228": 3.468267451012252e-14, "24631": -2.910537588718398e-14, "21481": -5.005968953437651e-21, "31601": -6.083432119339705e-08, "21027": -2.1495505375668243e-15, "7756": 6.200900903863271e-15, "15003": -1.525575582948433e-20, "10962": -2.405677078058943e-09, "37208": -3.8793241401435804e-11, "1713": 1.8597218220690187e-20, "25435": -1.5901273488998415e-05, "10196": -1.6388934480360272e-17, "8919": 3.665371894836426e-05, "40058": -3.996837617001401e-20, "1597": -1.6367218995047561e-18, "18522": -8.19929237110658e-24, "44492": -1.725732057256124e-16, "48083": -2.3750958498567343e-08, "12260": -3.4890532130127383e-15, "7314": -4.26693302912895e-14, "35031": 5.763733983039856e-06, "17309": -4.755127918087964e-12, "6094": -1.3199022505432367e-08, "19429": 9.517459736985145e-16, "38589": -9.131834177722454e-15, "23": -9.338960065886394e-20, "11185": -1.1488606073417618e-16, "17000": 3.0065500107844803e-20, "31999": -7.911289867479354e-10, "31002": -2.0376475617922552e-13, "5762": 1.4931834082744974e-30, "19308": -3.8153843488544224e-08, "16780": -8.877428892552813e-23, "36171": -4.8253138491653155e-23, "31110": -1.0810949606820942e-09, "5943": 3.132860182213093e-18, "22617": -2.9347163588155924e-15, "46077": -5.745190182317414e-24, "39120": -1.4944632848033359e-27, "24076": -4.908398448973117e-18, "49558": -3.4629491114934743e-17, "12596": -3.280389848647758e-17, "2215": 1.6709101550299588e-17, "38964": 1.7790994372157697e-16, "1966": -1.4739168818778126e-12, "36951": 3.289404883980751e-07, "19437": -3.907303428679983e-24, "47182": -9.463628882280805e-18, "24183": -8.586318290326745e-10, "28182": 6.967140628821454e-31, "5267": -3.3396139187402695e-14, "41565": 1.475380020064894e-26, "35684": -8.477696322728434e-16, "46765": -5.200662300808289e-13, "20211": 2.0027263164520262e-05, "25201": 4.5170064967184855e-25, "46364": -9.36994834274522e-21, "45205": -3.897614369634539e-09, "12684": 2.0517383347851136e-14, "41732": 3.835155837350612e-12, "17423": 4.495042085181921e-09, "31279": -7.764866223960998e-20, "8492": -2.4185899593839878e-18, "40686": 1.665729723754339e-10, "46925": 3.022936445484266e-21, "25999": -4.237148800712021e-12, "46650": 2.098343065059724e-18, "40125": -1.6917166113853454e-06, "8943": -1.0165179967880249e-05, "13639": 1.0505060821230927e-13, "7734": -2.333594472173073e-18, "34508": -1.82382581259688e-17, "36350": 4.770005546106404e-13, "27458": -1.1259459824941587e-10, "29134": -1.226706989109516e-07, "42936": -7.772915366300519e-21, "11653": -1.0718623399734498e-05, "20870": 1.4125810980994413e-17, "1922": 4.5174266108157014e-32, "18920": 1.4928612415402835e-23, "45577": -4.441519610361337e-30, "21611": -2.8314602394017545e-25, "49456": -8.333403411775465e-18, "40837": 3.426997136557475e-10, "40222": 9.846611646935344e-09, "23347": -2.9920958072304773e-16, "21127": 1.7229029837335515e-33, "41422": -1.8660182377061574e-12, "14911": -1.367546165198519e-13, "20183": 3.629271976971962e-28, "34100": -1.1439912636168701e-20, "33297": -9.139529411061885e-16, "22363": 1.267204381893625e-20, "9062": -7.133347935450729e-11, "45657": -1.737226898793076e-18, "2267": 1.6809053742005212e-19, "17786": -5.229415837675333e-09, "8820": 1.6857861677779807e-17, "13390": 2.0154214297463113e-13, "3170": 3.2503256807103753e-09, "41357": -2.2464732296612055e-13, "18491": 6.592669186717033e-23, "38132": 4.5107481128070506e-11, "13939": -2.8442101104864117e-17, "46700": -2.2693404844176257e-12, "30148": -2.7315859636885523e-20, "8072": -1.523341001952172e-16, "24269": -3.601142439801919e-15, "15692": -2.452664775773883e-08, "10792": -1.529854160020605e-15, "19872": -1.531256198228359e-16, "40248": -2.527476222630447e-20, "14046": -1.4592121832837572e-27, "45091": -6.420508014137738e-15, "13882": -3.863655662089292e-20, "8715": 1.8912660066511268e-18, "35304": -9.740098221300286e-12, "30572": 2.752391203841853e-14, "21243": -1.863658205536467e-13, "21890": -3.7542779409704963e-11, "7526": -1.2182801434335032e-14, "45652": -8.68151062149991e-14, "1730": -4.842339840251952e-09, "44601": -7.236048418235441e-12, "16527": -4.656794103152069e-27, "6354": -4.0699075907468794e-09, "36162": 5.397007146745736e-16, "18788": -1.221848143495574e-16, "22216": -5.10093495220687e-16, "48347": -1.5177487134933471e-05, "46331": -2.3112145877690615e-16, "34579": -5.888235132501125e-28, "11930": -2.477638537043414e-17, "37341": -4.617191851139069e-08, "11650": -5.2354188692649295e-17, "13355": 1.9563162698881783e-24, "28158": 3.363953737789416e-13, "44220": 1.3426061317239765e-30, "31854": -1.6800660640001298e-07, "30459": -3.692738755582341e-30, "17168": 3.1396149692707498e-21, "43732": -9.926165221258999e-09, "3065": 6.033122539520263e-08, "19079": -2.37660202628831e-13, "13730": 3.0435772280669185e-30, "27688": 4.513305961600933e-18, "41804": 2.3424327366683427e-12, "7532": 1.413380881007799e-20, "14887": -8.797902637525112e-12, "7473": -1.3763948869538468e-14, "47479": -6.766986195569716e-19, "16472": -1.879819668829441e-08, "46655": -1.3755729421973228e-07, "47978": -1.0890690982341767e-06, "40785": -1.8928765383521217e-27, "40609": -4.265470121677451e-27, "39781": -6.915126868989318e-10, "40392": 1.457476847543937e-16, "33438": -7.692812858083043e-18, "13489": -2.3050281128256243e-15, "14317": 2.79843732714653e-07, "25849": 4.830622968960644e-20, "12275": -1.511055711979348e-17, "43597": -2.151927013048071e-19, "41263": -5.263505045149941e-12, "42941": -8.437176590579761e-24, "40675": 2.137748658648242e-16, "1776": -5.948190616271442e-19, "11580": -7.426142692565918e-06, "23448": -1.539782147119695e-11, "38728": -3.758495292771613e-14, "49100": -8.559722375345302e-17, "46145": -3.6381158861331643e-09, "29977": -3.3521556854248047e-06, "26680": 1.9857970323579564e-27, "26097": 6.832261145728325e-16, "30397": -1.7508733435533942e-09, "1662": 1.0253543048581241e-29, "14502": -7.629882836646119e-15, "6797": 5.8138223917167036e-21, "10738": 4.687412906282696e-19, "35904": -5.696395444217764e-26, "6992": 5.335395319994163e-17, "35756": -1.2226405998738698e-15, "47892": 7.838471560717153e-13, "6459": -2.3347976147120117e-21, "30188": 2.110697063937237e-28, "34670": -3.4948386280200456e-19, "18865": -9.033919445844418e-19, "18190": 1.4492793008685113e-07, "16793": -7.098668874938596e-16, "24774": -2.015274716541171e-08, "16757": -1.189750948042863e-19, "30752": -5.026447070122231e-11, "36239": -3.0996025190965783e-16, "42646": 1.5207812786854901e-15, "13937": 1.976163312792778e-07, "34140": 3.559789320206619e-11, "23604": 1.0903006792068482e-06, "14841": -6.85394287109375e-06, "4585": -1.6332081941072829e-10, "11569": -9.601627243682743e-10, "5704": 9.45270136569384e-27, "45178": -2.4356820813725698e-17, "36647": -1.0576308113741107e-11, "38960": 9.210946494260193e-21, "13563": -5.4381272814913346e-31, "15964": -1.2506557204791658e-17, "48413": 1.8910118967669504e-19, "34271": 8.714462484959996e-15, "22752": 1.5290869185334015e-24, "27082": 3.1983972360128506e-26, "31438": 7.174379580004998e-17, "49226": -1.7340744379907847e-08, "4573": -3.2029341278022477e-25, "37499": 1.4722274616360664e-07, "9532": -8.166041176593809e-15, "26181": -3.2469329308559838e-16, "39323": -5.522974300120609e-15, "24904": -2.2098174667917193e-10, "33636": -2.281416327826625e-19, "29715": -1.5922205776064402e-14, "45357": -1.1241899202990222e-19, "17193": -1.2935720405948814e-10, "15590": -1.1090142652392387e-07, "22687": -1.3260162282438537e-17, "8119": 2.041151938327035e-21, "4616": -1.0092501945280218e-13, "22416": -1.986220563021668e-16, "41733": 7.374295618589599e-17, "24336": -1.0205549001693726e-06, "36315": -1.525539372289938e-20, "6385": 3.830575224128552e-11, "13688": -6.676007403144669e-17, "33419": 1.53151536591567e-16, "11375": -2.6031841571239054e-12, "47637": 7.185860226854857e-12, "3212": 8.422522569040501e-24, "4683": 5.229336570886735e-24, "29868": -4.354596117136562e-21, "47596": -2.5446451036259532e-09, "22655": 1.3853000235646007e-18, "34476": 3.9127631690227815e-15, "31757": -4.4490983709692956e-08, "47929": -1.0616926738293842e-09, "3493": -1.1458010931164608e-11, "35015": -1.1150973477924708e-13, "1933": -1.8333268930748048e-16, "29116": 4.617274953488959e-11, "25863": -9.101780307219087e-13, "17112": -2.223098321166403e-20, "30962": -5.574378035989175e-19, "45735": -2.9281110413940934e-18, "23520": -8.535298119324853e-18, "27558": -5.176733793632593e-11, "49207": -6.039945408701897e-08, "13702": 4.50298479059974e-16, "14435": 3.3495773266167815e-13, "1611": -2.565143653043833e-15, "14109": 4.34119428973645e-10, "45363": -1.5114685891770563e-15, "15442": -9.37217805585533e-12, "46881": 4.820098578929901e-06, "42007": -5.242301995167509e-10, "11446": -4.494576152230812e-17, "1233": 1.5992172956466676e-05, "27834": -4.628630565425213e-23, "18817": 2.7494460344314576e-06, "18623": -2.4067197124111317e-14, "31859": 5.595788388745859e-10, "46254": 3.6639464795484854e-14, "19637": -3.5515739959699705e-20, "6273": 4.213851489964782e-18, "33900": 3.604997269990827e-32, "33837": -1.564493477344513e-06, "5041": 1.990763848880306e-09, "19776": -3.375689701726192e-17, "17140": -2.0011158596844326e-12, "34053": -1.5300383567810058e-05, "15596": 1.5003283321857451e-06, "25178": 4.007237911044263e-20, "9633": -1.1063426086366235e-12, "29126": 2.7238499373197555e-07, "7364": -7.767799496650695e-06, "38778": 2.0686343669929982e-19, "30442": -6.748121159083631e-17, "39558": -5.422736481970956e-31, "18814": -5.200647379410839e-13, "34634": -3.6313763121142983e-09, "47448": -3.696378869221667e-18, "44782": 2.452460527420044e-05, "25356": 3.508067794588676e-16, "4640": -4.790594428777695e-07, "8350": 3.0351637178682723e-10, "33658": 4.219003102434726e-13, "37491": -2.2818293921034183e-14, "29359": -7.385250488608193e-23, "25061": 2.2914211760677318e-18, "41552": 9.979984723031521e-08, "29854": -2.317011822015047e-08, "23675": -2.7846044028351594e-21, "23614": -2.024899731623009e-10, "49436": -1.1898510158061982e-07, "21407": -1.7785129617674863e-21, "49051": -5.377365219771946e-17, "20462": -1.3199973883035177e-17, "45983": 8.46872268492338e-18, "46169": -7.751037564064124e-21, "13345": 6.64099461186729e-17, "28065": 4.11448830561767e-14, "48706": -1.0200387626571605e-17, "33782": 4.85527382187989e-16, "11674": 1.1334187583997846e-08, "39948": -4.462173963659666e-15, "20748": -2.3159852027893066e-05, "49695": 5.47669198880385e-14, "13732": -6.879463398945518e-11, "27990": 8.19959933284764e-15, "17966": 2.2534481469412354e-19, "41462": -4.035056044813246e-09, "9498": -7.945064860192825e-20, "39920": -8.228322201375704e-13, "21194": -2.1168105462932018e-16, "4353": 4.3049325942993164e-05, "3685": -1.0915208082003247e-18, "6780": 7.612188657191154e-17, "3095": -2.1411004127003253e-10, "15583": -3.221343420075528e-26, "15039": 3.747332044667928e-13, "6432": -9.494311837643463e-20, "7009": 1.4278165447751378e-30, "33075": -1.0943328961730004e-08, "27554": 7.897567778843115e-22, "30494": -5.380009859800339e-07, "28556": 3.7124686969036705e-11, "49563": -8.657302707433701e-08, "8595": -1.494867092333152e-12, "7286": 3.8371973311291287e-29, "49872": -9.144694723683955e-16, "49443": 1.4564608238008113e-30, "41761": -2.4867286439115947e-19, "17701": -0.0007612701416015625, "11209": 3.449018848300511e-13, "38293": -2.1098748058167325e-26, "32473": -6.446349232192006e-13, "25810": -1.225206459724848e-18, "31331": 7.006303803791524e-11, "8918": -4.311143856338008e-21, "13244": 3.5059371716463845e-26, "28094": 2.1992596376571148e-21, "38597": 2.158082323955313e-15, "17042": -1.277390204547264e-24, "8851": 2.262269163111341e-12, "44925": -3.28450660163071e-10, "49606": -1.4321665598240885e-18, "49629": 2.095758299551948e-21, "5429": -1.8242957543110712e-21, "38153": -6.1621090611195434e-30, "36149": -1.671531586907804e-08, "43998": 1.00898456256715e-17, "28596": -6.908873915672302e-06, "47642": -7.38722701498773e-11, "34909": -1.3001121114939452e-08, "17281": -1.54576778044202e-13, "26605": -2.6928655643132516e-11, "42695": -5.104303681946476e-12, "46871": -2.1753994439155377e-16, "12381": -2.0734383724629878e-10, "19537": -4.35211542233185e-20, "23402": 1.1975504321526388e-12, "32827": 1.5811377674882478e-27, "1482": 2.3785529541477313e-27, "40943": 1.0925094972941733e-26, "32542": -1.8755373787371354e-12, "1192": 1.4262944124376896e-17, "32434": 1.5343160075786956e-14, "18471": -8.747774409130215e-09, "49304": 9.004978346638382e-09, "37584": -4.118834440181018e-15, "19032": 2.9877027534670187e-23, "17598": -2.5129942514467986e-10, "21161": -2.6235939003527164e-10, "35852": -7.241251864797959e-13, "21265": -1.2396209445487018e-19, "575": -2.4167816192743883e-13, "45871": -3.655434211346977e-22, "21914": -1.2906184367750262e-17, "47654": -4.510494763962925e-09, "11547": -2.811220944920478e-13, "27053": -4.559460285236128e-10, "38259": -1.8824532094019983e-25, "34756": -9.166177150632394e-14, "2017": -1.945497558608622e-12, "2598": -9.330952677188975e-17, "37159": 7.670735010301193e-26, "47429": -4.634597098592897e-20, "37602": -1.5076735839598606e-19, "2062": -2.5968567933887245e-09, "17234": -1.1344630124199284e-13, "41648": -4.420600016601384e-09, "27637": -5.06173124993777e-20, "28089": -6.057303963968863e-16, "9333": 7.717430861031716e-17, "14847": -3.35972814013985e-13, "7257": -6.8996070012872225e-12, "27702": 6.651079426794881e-18, "2673": -2.6933989760724586e-16, "1190": -7.543041191659939e-16, "37432": -2.0819752535317092e-11, "19411": -8.064668724494516e-18, "6080": -1.6391888931280296e-17, "19787": 8.790263439015233e-18, "22549": 1.4065343941632723e-18, "34499": -1.5364895133984645e-13, "45893": 6.9310283288359646e-09, "44947": 1.1361859803687978e-17, "32807": 4.0691012799843357e-22, "42307": -1.412758088292776e-13, "44516": -5.288700322125805e-13, "7090": -2.6432145361354743e-15, "25546": 1.1943566136096706e-14, "1469": -1.5464436842194117e-12, "31215": 8.102488474538879e-21, "24545": 3.142422303273329e-17, "49453": -6.437452975660562e-08, "43162": 1.4152947702683605e-14, "43848": 1.9543245060454904e-17, "48789": -5.284925424156013e-22, "35980": -2.518778241533681e-15, "43783": -6.536927074193954e-08, "16331": 6.4978520385921e-08, "18511": 8.252473920583725e-07, "25996": -1.508809743810957e-14, "1843": -2.977960488880632e-19, "20407": -4.1799074097070845e-10, "15939": 5.081751686120128e-16, "22824": -3.1847281756203214e-16, "30348": -3.4702811636013738e-28, "17204": -1.5990051404611492e-22, "27049": 4.3692154061414357e-16, "24962": 3.360517456145527e-21, "15606": -6.349850991682615e-12, "47681": -1.1263390220506154e-15, "40062": -4.539537495906742e-16, "25260": -2.3012364636088025e-12, "29893": 5.2718463275369667e-17, "7297": -1.1706426938928871e-14, "14095": 9.44318210916698e-31, "36771": 2.2937641369624728e-17, "28904": 1.1157474943956914e-14, "11298": -2.323285314131951e-15, "38838": -5.667534673206088e-23, "40158": -6.062563211867156e-17, "30288": 4.205405712127686e-06, "161": -1.63546571576266e-18, "19567": 2.072644419968128e-09, "34010": 8.76566652596722e-15, "32687": 3.0418954135948425e-32, "17859": -2.2290302936767148e-14, "48466": -1.923091319814067e-23, "37304": 6.95999147204418e-15, "25587": -1.802645706316941e-16, "19928": -9.257681732321999e-14, "6573": -1.8718685169005767e-10, "2401": -4.405208997582122e-13, "8013": -1.1093911567172654e-13, "27760": -1.1578693732972044e-16, "44160": -8.692254693798417e-15, "18485": -1.0821530338489539e-14, "7820": -3.786425315541013e-19, "3907": 4.042623550049029e-10, "32997": 1.2414963634910236e-12, "25915": 0.00018062088012695313, "9545": -1.8834824562072755e-05, "26943": -8.328432286940271e-31, "20570": 1.7362527519836586e-25, "35384": -7.863606583669025e-12, "33398": 6.533729902002961e-10, "22536": 3.3095479011535643e-09, "28391": -3.007594444760092e-19, "49079": 5.443468580779154e-11, "23493": -1.371857560883427e-13, "4527": 1.8695707204585688e-14, "20977": 9.853213991076095e-22, "15790": -6.556512380484492e-10, "27766": -6.170165563438211e-26, "14000": -4.444940714165568e-11, "28476": -2.9744314650193e-17, "12859": -6.553557341248961e-13, "38038": -2.3329177871346473e-07, "7360": -4.69902797228805e-16, "21839": 1.236489843847721e-13, "25819": -1.2617509703716223e-13, "37955": -7.944393587422383e-12, "29701": -1.947039960442182e-21, "18395": 1.6337015833027545e-19, "22702": -3.7688476878195916e-21, "7175": -3.118440741673112e-08, "34126": 3.2857716113915415e-17, "43221": 1.5156494115320385e-15}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_4.json <==
{"20228": -1.0226845412186769e-16, "24631": 7.183748707006999e-14, "21481": 1.0383359156548977e-07, "31601": -4.727262421511114e-10, "21027": -2.5767137685761553e-11, "7756": -1.319550857470375e-15, "15003": -8.682871237397195e-08, "10962": 8.394191591820643e-16, "37208": 9.156932262004971e-21, "1713": -1.5632636518603248e-13, "25435": -7.767658233642578e-06, "10196": -4.1485515236854555e-06, "8919": 5.9595727361738684e-08, "40058": -8.821813389658928e-09, "1597": -1.8953522840092773e-12, "18522": -1.3873293789809504e-18, "44492": 1.1570821634165895e-13, "48083": 4.701771469991373e-19, "12260": -3.7600677460432055e-08, "7314": -2.2586093842983246e-06, "35031": -1.1127498745918275e-06, "17309": -5.0278847751883404e-14, "6094": -3.5974784395875757e-12, "19429": 3.7483689538930774e-11, "38589": -7.906718337835628e-12, "23": 1.1764984130859375e-05, "11185": 3.8132097301968316e-12, "17000": 9.099935531616211e-05, "31999": -4.0440267224654445e-21, "31002": -1.0721843864303083e-09, "5762": -6.071827485243375e-15, "19308": -6.786594397567569e-14, "16780": -1.1424818069372122e-12, "36171": -3.677999863893546e-23, "31110": 2.8838119506835936e-05, "5943": -1.5516132116317748e-08, "22617": -2.2003087401390077e-06, "46077": -2.1053003904005635e-21, "39120": 3.766828429035973e-18, "24076": 5.74896814181658e-17, "49558": -2.0982917009818027e-18, "12596": -2.9357011044339744e-12, "2215": 6.622479759244016e-11, "38964": 5.859151315235067e-11, "1966": 4.953425332132611e-12, "36951": 4.84752893447876e-06, "19437": 1.203138833169809e-22, "47182": 8.867862820625305e-07, "24183": -7.352247484959662e-10, "28182": 9.35527350032217e-17, "5267": 2.197538678805344e-15, "41565": -4.008530568025068e-19, "35684": -5.7779800909096844e-18, "46765": -3.2855801548404074e-19, "20211": 6.599279403686523e-05, "25201": 3.9842031041535666e-19, "46364": 7.459756824843705e-19, "45205": -2.68328581576327e-15, "12684": -0.00010734563827514648, "41732": -1.3947753814136376e-11, "17423": 2.89171742107186e-15, "31279": -6.673174368643231e-13, "8492": 1.0626150270809375e-12, "40686": -5.157559102020315e-16, "46925": 3.151035571136163e-11, "25999": 1.6689551557647064e-10, "46650": -4.0967648466460694e-22, "40125": -3.447092533111572e-05, "8943": -2.921395747534916e-13, "13639": 1.402315064069626e-12, "7734": 1.0700116348516531e-13, "34508": -6.217914705797419e-20, "36350": -1.1967925565500859e-17, "27458": -1.3734956030050753e-19, "29134": -4.94402456752141e-12, "42936": -1.6059813201518835e-16, "11653": -2.0205169916152954e-07, "20870": -4.289278090000153e-06, "1922": -1.401147346768994e-10, "18920": 4.2005952041116857e-22, "45577": -7.799901696747824e-16, "21611": 9.613577295342069e-17, "49456": 7.480245895387253e-22, "40837": -1.559122622674103e-17, "40222": 6.017819404602051e-05, "23347": 1.3614873588085174e-06, "21127": 2.1425845039141355e-17, "41422": 1.0884707535296912e-11, "14911": 4.0321308791835264e-16, "20183": -4.354579034599598e-18, "34100": -6.579944766826884e-13, "33297": -8.07229516794905e-10, "22363": -4.0063527412712574e-08, "9062": -5.935157432190863e-13, "45657": -8.208325386047364e-05, "2267": 4.684758459916339e-10, "17786": -1.1506515741348267e-05, "8820": -5.191920678104811e-17, "13390": -3.3748832617419567e-14, "3170": 2.937053378282428e-17, "41357": 1.2749035249726148e-11, "18491": -3.7837313272522705e-20, "38132": -1.3569805869251272e-16, "13939": 1.2242186348885298e-08, "46700": -6.618448634466718e-21, "30148": -1.767235957572666e-13, "8072": -1.1996981186257472e-14, "24269": 1.5062913298606873e-08, "15692": 2.3845436771807726e-11, "10792": 1.0142280189029407e-10, "19872": 3.7484010340094184e-15, "40248": -1.9824007886637407e-17, "14046": -9.01625899132341e-09, "45091": 6.944331177802243e-19, "13882": 0.0007834715270996094, "8715": 1.4544051737175324e-10, "35304": 8.47429595887661e-08, "30572": -5.353865354523757e-17, "21243": -2.6620422446249624e-17, "21890": 1.657109020315739e-17, "7526": -1.3294780626893044e-07, "45652": 4.214060425056232e-12, "1730": 2.0783749070732437e-19, "44601": -9.673891961574554e-07, "16527": -1.0280132254898538e-19, "6354": -3.1584640458603985e-15, "36162": -1.0351460899386823e-18, "18788": 9.220438369084149e-10, "22216": 3.606976661796324e-15, "48347": 2.6236283111324975e-18, "46331": -5.961108715750018e-21, "34579": 2.2499762469818664e-16, "11930": 1.997860526898876e-09, "37341": -1.0337203315557986e-16, "11650": -2.708378269744571e-10, "13355": 1.8080541508425086e-13, "28158": 2.373827800994377e-14, "44220": -1.4315682665721249e-21, "31854": -9.978476446121931e-09, "30459": 4.843074725979779e-17, "17168": 1.0445038930995132e-17, "43732": -1.7230246216058732e-07, "3065": -9.12150910359344e-16, "19079": -1.8678396940231323e-07, "13730": -1.5403250896994791e-15, "27688": -1.2208645205902257e-14, "41804": -8.956671125256998e-18, "7532": -3.1190279514703433e-11, "14887": -7.417053082825476e-16, "7473": -7.279011242644628e-12, "47479": -8.181512355804443e-08, "16472": 2.978565589728532e-12, "46655": 6.347036833176389e-10, "47978": 6.490867576758319e-13, "40785": 5.389262924815341e-15, "40609": 1.5460341340478578e-16, "39781": 5.353258103468761e-13, "40392": 5.850416180154528e-18, "33438": 1.6794669821518226e-16, "13489": -8.256034553050995e-07, "14317": -2.7370308544050203e-11, "25849": -5.599180515937497e-19, "12275": -1.431480995961465e-12, "43597": 1.4157029681882705e-12, "41263": 3.1816931901629263e-18, "42941": -1.2577088676080095e-16, "40675": -3.599545141119709e-17, "1776": -7.917179010909908e-19, "11580": -1.1282091587781906e-06, "23448": 7.982438494924526e-20, "38728": 5.811448197667879e-16, "49100": 4.89937113101746e-14, "46145": 6.46156317088753e-09, "29977": -1.8785185813903808e-05, "26680": -1.1629460588968853e-15, "26097": 9.709104180355421e-18, "30397": 6.1526532135758315e-12, "1662": -2.670401677562495e-14, "14502": 1.2963397022502931e-15, "6797": -6.546757353997889e-23, "10738": 9.636455316434228e-19, "35904": 7.9142692833295e-20, "6992": 3.191814571619034e-07, "35756": -5.90594053345306e-22, "47892": -3.828164896191311e-14, "6459": 3.688984656992128e-22, "30188": -3.0291812488274573e-19, "34670": 4.062670447030104e-21, "18865": -3.832949005300179e-11, "18190": 2.389601707458496e-05, "16793": 1.1904243146787507e-14, "24774": -1.3945657073577422e-13, "16757": 8.587741851806641e-05, "30752": 3.980217152275145e-09, "36239": 6.071729212999344e-07, "42646": 2.831379930512412e-13, "13937": -4.0309811010956766e-08, "34140": -1.9751161697920823e-18, "23604": -1.1742336937459186e-10, "14841": -0.0001723554801940918, "4585": -8.13707601299285e-15, "11569": 1.5969010291883023e-11, "5704": 5.921478987147566e-12, "45178": 7.044830173254013e-07, "36647": 9.858702396114971e-18, "38960": 2.1159380654268936e-21, "13563": 5.145286152696826e-13, "15964": -1.3813175428367684e-10, "48413": -2.90566235992855e-23, "34271": 4.3063480299060375e-19, "22752": -9.352588925537476e-14, "27082": 1.007838873192668e-09, "31438": -2.95296311378479e-06, "49226": -1.88506632178842e-17, "4573": -1.026470466784779e-17, "37499": -1.2407278700266033e-09, "9532": 2.64678801613627e-10, "26181": -1.3755004080184817e-16, "39323": 2.3706754291197286e-10, "24904": 5.573311356810786e-22, "33636": -4.626615930647393e-20, "29715": -3.228899440728128e-09, "45357": 9.506267301118143e-17, "17193": -1.2576057382973628e-16, "15590": -4.620077852734126e-19, "22687": 6.7941898107528685e-06, "8119": 8.161921138949425e-15, "4616": -5.547797991312109e-10, "22416": -4.392827395349741e-08, "41733": 3.0123548100391418e-15, "24336": 1.2907170635973386e-20, "36315": 3.981891297130625e-20, "6385": 3.904105722904205e-07, "13688": -4.639610648155212e-06, "33419": -3.129101795382172e-17, "11375": 1.655474875406071e-11, "47637": -1.8839694261550905e-05, "3212": 3.263154468857721e-15, "4683": 2.389075742792457e-16, "29868": 3.812316402233146e-18, "47596": 2.0441125343495515e-11, "22655": 4.982723039574921e-09, "34476": -5.037360358983278e-08, "31757": -5.120749771595001e-07, "47929": 5.281134508550167e-08, "3493": 4.038573728909478e-17, "35015": -1.1778057640299266e-13, "1933": -1.3512155413627624e-06, "29116": -1.092540285408937e-21, "25863": 1.3444413225933982e-18, "17112": -6.933102980610783e-13, "30962": -3.413812201674693e-17, "45735": -4.4274734753421174e-23, "23520": 1.5638341210433282e-10, "27558": -6.508934120574849e-12, "49207": -3.5922203096561133e-10, "13702": -6.022430025041104e-08, "14435": 5.616313525358407e-15, "1611": 3.037433679074319e-20, "14109": 6.835684180259705e-06, "45363": 1.9995740056037904e-06, "15442": -1.059022732079029e-07, "46881": -1.1558505296707154e-05, "42007": -3.781731128692627e-05, "11446": -1.612420231103897e-06, "1233": 2.456486036805927e-13, "27834": 7.046645507216453e-08, "18817": -4.703813835833792e-18, "18623": -3.653316527334888e-18, "31859": -1.622045601834543e-10, "46254": 2.5335248764364603e-18, "19637": 2.1042910659406152e-19, "6273": -6.518018841743469e-06, "33900": -4.843672130050436e-14, "33837": 2.680491888895631e-09, "5041": -9.609059989452362e-07, "19776": 2.415962429300287e-21, "17140": 9.043125714924827e-13, "34053": 4.002882167696953e-08, "15596": 2.7209301833863718e-12, "25178": 4.478420412290518e-15, "9633": -2.9566873394060166e-13, "29126": 1.3243837450327422e-17, "7364": -1.447143405675888e-07, "38778": 1.2633660808205603e-07, "30442": 1.0088542476296425e-07, "39558": -5.90968176796606e-24, "18814": -1.7166475185792507e-15, "34634": -1.784070113863834e-15, "47448": -1.0047542658986331e-16, "44782": 7.799927890300751e-07, "25356": -8.71252795589853e-21, "4640": -2.4293809151865187e-17, "8350": -1.5124358742398676e-18, "33658": -8.983183652162552e-07, "37491": 1.099278035457651e-21, "29359": 1.520576886832714e-08, "25061": 2.2434108541347087e-09, "41552": 1.4251168821421966e-16, "29854": 8.898012340068817e-08, "23675": -3.903398173861206e-09, "23614": -1.2650372127609444e-12, "49436": 2.4443086203973507e-11, "21407": -6.386557949156213e-19, "49051": -9.145747753791511e-09, "20462": -9.202523280995341e-23, "45983": -1.7691233368493763e-21, "46169": 2.4546042975970296e-15, "13345": 1.1181707347692436e-20, "28065": -1.1235969310519066e-12, "48706": -2.6193054392109617e-14, "33782": 7.785280793905259e-07, "11674": -3.55345797231621e-14, "39948": -0.0006099935913085937, "20748": -1.724202185869217e-08, "49695": -2.385808439697712e-14, "13732": 4.4924367003190105e-21, "27990": 2.315221820026636e-08, "17966": 2.1007302564157725e-13, "41462": 1.82523294438644e-18, "9498": -1.3568030032828915e-15, "39920": -5.492408759891987e-08, "21194": 3.2650178764015435e-09, "4353": -1.7813584418036043e-09, "3685": 0.00039079116821289064, "6780": -1.8217931503639038e-17, "3095": -4.4998790826866755e-12, "15583": 1.756292000720805e-13, "15039": 2.786342120572605e-18, "6432": 2.3601154295054428e-20, "7009": 5.719948440677941e-19, "33075": -6.518280635706792e-20, "27554": -1.4709578827023506e-08, "30494": 3.278319835662842e-06, "28556": 4.153878846793746e-18, "49563": -1.5159237664192915e-08, "8595": 1.6065742731999279e-21, "7286": -6.753933412539936e-14, "49872": -1.4227544652394703e-19, "49443": 1.2557880083030604e-16, "41761": 3.769538866704551e-20, "17701": 7.046452310532914e-15, "11209": 5.377929698791029e-16, "38293": -8.382910365867246e-14, "32473": -4.354455173015594e-06, "25810": 2.087673350165131e-17, "31331": -1.3854556391024175e-16, "8918": 6.10394634142919e-17, "13244": 1.608994405148911e-21, "28094": 2.2774974240170345e-21, "38597": -1.587675303726943e-17, "17042": -6.83283876146609e-22, "8851": -5.589268994299346e-12, "44925": 9.026100992928082e-19, "49606": 5.680327763712967e-14, "49629": 2.2246002373549346e-13, "5429": -9.141611355048162e-24, "38153": 6.195699064903692e-14, "36149": -3.1135616154642776e-10, "43998": 2.4521517753601072e-06, "28596": 3.8723985823496675e-16, "47642": 2.7827234007418156e-08, "34909": -1.1985690146684647e-06, "17281": 1.4987413883209228e-05, "26605": -2.005363814532757e-08, "42695": 5.2235760161778446e-15, "46871": 1.726549872733599e-21, "12381": -2.0037269522229063e-20, "19537": 6.146648402934051e-19, "23402": -6.47085440785844e-15, "32827": 1.681244522333145e-06, "1482": 3.7713611789058633e-13, "40943": 1.2659138213193645e-20, "32542": -1.8008487756571155e-15, "1192": -1.0408651875771163e-22, "32434": 1.5312629636499154e-17, "18471": 7.078934877516318e-19, "49304": -0.002675069274902344, "37584": -5.841874051839113e-08, "19032": 1.6068166587501764e-10, "17598": -1.6275944290100596e-11, "21161": 1.1367033921386942e-21, "35852": 7.06265081140689e-17, "21265": 1.7842931993028444e-17, "575": 1.1462434486020356e-10, "45871": -2.911448488313358e-23, "21914": 7.572629451751709e-06, "47654": -1.0417255946748582e-15, "11547": -1.2740565269453441e-14, "27053": 2.5653520974167063e-16, "38259": -1.293571028071483e-14, "34756": -1.66105484822765e-09, "2017": -2.491677366197109e-07, "2598": -8.972424548119307e-09, "37159": -1.0228129212919157e-10, "47429": 2.8903195483688528e-18, "37602": -1.9539762603076883e-20, "2062": -8.225162901037003e-19, "17234": 1.6562392935156823e-07, "41648": 7.672632818866987e-11, "27637": -9.021802402364721e-17, "28089": -2.6222327724099158e-08, "9333": -2.650481110322289e-10, "14847": 9.759888052940369e-08, "7257": 2.586942297747377e-19, "27702": -1.3835143967966258e-16, "2673": 1.620928044565595e-16, "1190": -1.066777510771999e-13, "37432": 1.4377988918568008e-10, "19411": -3.994089365005493e-07, "6080": 2.7220875479762795e-21, "19787": 7.942935824394226e-07, "22549": 1.7111606354092146e-13, "34499": 7.924473844468594e-08, "45893": -2.4809010028548074e-11, "44947": 3.1414891127496956e-08, "32807": 1.6161138399750642e-16, "42307": -5.086669261800125e-11, "44516": -1.931117044051689e-14, "7090": -1.8536682605541088e-17, "25546": -6.344894387666499e-13, "1469": 1.0041246945036164e-13, "31215": 3.6022981930727837e-13, "24545": -1.3817969663453e-18, "49453": -2.2033357527107e-08, "43162": 6.528846174478531e-07, "43848": 1.3468349699397031e-17, "48789": -4.2728976823794285e-19, "35980": -4.546201190203691e-22, "43783": 9.929810439342472e-20, "16331": 1.4103906154632568e-05, "18511": 5.19878406990415e-14, "25996": -1.613174871462064e-17, "1843": -1.241071048013742e-18, "20407": 6.361860691028732e-17, "15939": 2.008387900431785e-14, "22824": -2.5845184282655143e-18, "30348": 6.264701756485136e-19, "17204": 4.9344090011921306e-18, "27049": 2.8006961656501518e-11, "24962": 1.2131297808082309e-10, "15606": -1.2602511390014114e-12, "47681": -2.4999415108558147e-19, "40062": -5.1477704801072833e-11, "25260": -3.781601420893566e-15, "29893": -4.0078760622785924e-17, "7297": 6.86142086982727e-06, "14095": 2.8221046552062036e-07, "36771": -6.20877047691204e-19, "28904": -1.7898784676617652e-13, "11298": 1.0834878854829526e-21, "38838": 6.900688465094618e-14, "40158": 4.1447706378150426e-16, "30288": -6.833844054199289e-11, "161": 6.5793930633523124e-18, "19567": -9.701891541481017e-06, "34010": 3.860446668113582e-10, "32687": 4.726943281241347e-15, "17859": -1.0744843631982804e-07, "48466": 4.872802644968033e-07, "37304": -2.723124623298645e-06, "25587": 5.5707034037760785e-18, "19928": 6.785057067871093e-05, "6573": 5.7127291802316904e-09, "2401": -8.029360162864485e-17, "8013": -4.778075090143829e-09, "27760": 2.2697902585244734e-17, "44160": -4.434349946677685e-08, "18485": 1.4123688885092633e-14, "7820": 3.2953488471321178e-12, "3907": 2.49239337790641e-11, "32997": 5.4451711548608725e-11, "25915": 2.7578780427575112e-08, "9545": -7.880529388785362e-08, "26943": -2.793453402621937e-17, "20570": -3.676314420529743e-20, "35384": 3.657771274447441e-08, "33398": 0.001373157958984375, "22536": 1.1073483228683471e-05, "28391": -8.908875770430313e-12, "49079": 1.2537135218870787e-15, "23493": 3.741675580481995e-15, "4527": -1.5536569486113996e-22, "20977": -8.891490135785602e-22, "15790": -6.124746985733509e-08, "27766": 2.469685155166712e-18, "14000": -4.858118031123016e-18, "28476": 1.0978587670251728e-09, "12859": 2.3731698165852314e-19, "38038": -6.64894178044051e-10, "7360": -8.189427852630615e-07, "21839": 1.8970046125171273e-20, "25819": -1.8987213934451573e-11, "37955": 4.94232153869234e-10, "29701": -3.5711247619474306e-10, "18395": -2.0822434759499437e-19, "22702": 7.51809164510793e-20, "7175": -6.377922371029854e-08, "34126": -1.3268199982121587e-08, "43221": -1.577715180722805e-15}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_40.json <==
{"20228": 1.7499232292175293e-06, "24631": -3.8405953091569244e-09, "21481": -1.676746386181094e-13, "31601": -4.2715631425380706e-07, "21027": -1.5137809441512218e-11, "7756": 2.4696147069334985e-07, "15003": -6.283354281322318e-13, "10962": -3.611717838793993e-08, "37208": -4.247500328347087e-10, "1713": -3.6376138723426266e-12, "25435": -2.2195763885974883e-08, "10196": -1.8395883671473712e-10, "8919": -2.797031309455633e-08, "40058": -1.1058509699068963e-09, "1597": -2.1143979392945766e-09, "18522": -1.4156170680124092e-15, "44492": 2.6225163601338862e-08, "48083": -2.5557237677276134e-08, "12260": -1.9938297569751739e-07, "7314": -5.21128938999027e-09, "35031": -3.779413178563118e-07, "17309": -6.479018833488226e-08, "6094": -4.168810846749693e-11, "19429": -1.016481547821968e-12, "38589": 2.1442497381940484e-09, "23": 6.819087516873878e-14, "11185": -6.01580657530576e-09, "17000": -3.0302887316793205e-08, "31999": -1.0960616236843634e-10, "31002": -2.2981073707342147e-07, "5762": 5.732217715565897e-23, "19308": -4.6833403408527375e-07, "16780": 1.1796075227721304e-13, "36171": -5.0353811995598615e-29, "31110": -5.817755591124296e-08, "5943": 5.025703586625241e-13, "22617": -4.0555153973400596e-08, "46077": -2.3028627615939712e-17, "39120": 5.082327279566732e-20, "24076": -2.5714069488458334e-09, "49558": 3.5321592317671956e-14, "12596": -3.3087150659412144e-08, "2215": -8.178792995749972e-11, "38964": 2.4019593838602305e-08, "1966": -5.434603663161397e-09, "36951": 2.548151910305023e-06, "19437": 4.472471282213064e-15, "47182": 1.6909249126911163e-06, "24183": -5.693346029147506e-09, "28182": 4.2268644910147674e-19, "5267": -6.574442610144615e-08, "41565": 1.8940895486291514e-20, "35684": -3.7910553812980652e-06, "46765": -2.5531059577588167e-12, "20211": -4.288405478000641e-06, "25201": 1.5633107655621536e-16, "46364": 5.014163563521468e-17, "45205": -2.9015258405706845e-10, "12684": -1.2564982287585735e-07, "41732": 3.516708500683308e-08, "17423": 7.205039262771607e-07, "31279": -2.65595642849803e-08, "8492": -5.066258017905057e-10, "40686": 2.711990103125572e-07, "46925": -3.634367118365844e-13, "25999": -3.6358620855025945e-09, "46650": -1.9636166470604622e-13, "40125": -6.184751510620118e-05, "8943": -4.778112471103668e-07, "13639": -3.519772435538471e-09, "7734": 9.002627621157444e-13, "34508": 1.8131138756871224e-07, "36350": -3.3568628132343295e-08, "27458": -5.327247345121577e-10, "29134": -6.601059576496482e-09, "42936": -1.1428393918322399e-10, "11653": -2.3325856775045396e-07, "20870": -1.2236257642507553e-06, "1922": -6.05299042134996e-25, "18920": 7.18593801129109e-23, "45577": 2.687209179133565e-18, "21611": 7.981277964919098e-17, "49456": -5.067786545964736e-13, "40837": 2.5164308547973634e-05, "40222": -2.022220753133297e-07, "23347": -1.1262839052506024e-11, "21127": -4.0656036966906417e-25, "41422": 3.2235997915267945e-06, "14911": -2.1391373593360185e-10, "20183": 3.836551215607997e-16, "34100": -5.419202580014826e-12, "33297": 2.275033850196451e-13, "22363": 1.0628499118412338e-19, "9062": 3.620919397651079e-15, "45657": -4.353138618171215e-08, "2267": -1.5781300608068704e-08, "17786": -2.707559382542968e-08, "8820": -9.046277962625026e-08, "13390": 9.639717496456867e-16, "3170": -1.4222589135169983e-06, "41357": -2.162281796336174e-07, "18491": -1.7674183514296282e-17, "38132": -1.5269696712493896e-05, "13939": -1.3799901807942661e-11, "46700": -3.4385254383087156e-05, "30148": 6.684169875370571e-11, "8072": -2.56783002987504e-08, "24269": -2.293701527378289e-11, "15692": -1.3960357136966195e-11, "10792": -1.2207978579681366e-09, "19872": 1.5192759050819405e-13, "40248": -2.7847325327456927e-10, "14046": 8.234693059838888e-28, "45091": -4.5213580131530763e-07, "13882": -5.497595760971308e-08, "8715": -7.244961318463689e-22, "35304": -1.855960872489959e-09, "30572": 3.035335103049874e-08, "21243": 2.625144190915307e-13, "21890": -3.1565569806844e-08, "7526": 6.614916492253542e-09, "45652": -5.721613997593522e-09, "1730": -1.7467498764744959e-10, "44601": -4.099436104297638e-07, "16527": -1.0450609995438231e-16, "6354": -1.087838154489873e-10, "36162": 2.1133623123168945e-05, "18788": -1.2586835073307157e-08, "22216": -2.881303589674644e-10, "48347": -1.9904798269271853e-06, "46331": 3.305117898116938e-17, "34579": -1.2042777365606217e-16, "11930": -1.4127806061878801e-08, "37341": 1.9653456639900923e-15, "11650": -2.3932461440563204e-06, "13355": 1.8481855244949907e-22, "28158": -6.02506406721659e-11, "44220": 8.708399729071849e-21, "31854": -2.1156054572202264e-09, "30459": -3.6954214456467705e-22, "17168": 2.78814270933056e-18, "43732": -3.021942393388599e-10, "3065": 6.920014129718766e-11, "19079": -5.979325622320176e-08, "13730": 2.3556926469713547e-19, "27688": 5.424031987786293e-08, "41804": 1.2347723823040724e-08, "7532": 6.65976436053494e-20, "14887": -1.574894180521369e-08, "7473": -3.841307261609472e-11, "47479": 2.461651108648377e-17, "16472": -1.8382957205176353e-08, "46655": -1.0339786112308501e-06, "47978": -1.9877034425735472e-06, "40785": 7.335338526913773e-19, "40609": -1.2108977015534705e-18, "39781": -4.0241829992737624e-11, "40392": -4.5209083706140516e-07, "33438": -5.034810346415952e-15, "13489": -8.014431841729674e-11, "14317": 3.819822311401367e-05, "25849": -7.704772055149078e-07, "12275": -4.977748543024063e-07, "43597": -4.3960667426290456e-11, "41263": 6.769756972789764e-07, "42941": -9.503021453923606e-22, "40675": -9.811336640268564e-09, "1776": 4.5156944850077706e-14, "11580": 1.1090388298034668e-05, "23448": -4.904670731775695e-12, "38728": -1.4324595395009965e-09, "49100": 2.578041675537629e-18, "46145": 7.744025689801481e-18, "29977": -2.083623968064785e-07, "26680": -2.9678821520610214e-19, "26097": 1.3645584662214106e-14, "30397": -1.109550939872861e-08, "1662": 6.10595558489524e-18, "14502": 7.802836894989013e-06, "6797": 1.7072728322221898e-19, "10738": -5.140430293977261e-09, "35904": -4.058141322982323e-16, "6992": -2.55880206823349e-07, "35756": -2.0772000425495208e-09, "47892": -4.767138481140137e-05, "6459": 4.6105155249165365e-14, "30188": 5.726160834422988e-20, "34670": -2.8140357244410553e-11, "18865": -2.2701616398990155e-08, "18190": 2.2426527738571167e-06, "16793": -3.032336053365725e-12, "24774": 1.0626940056681632e-08, "16757": -4.8049730248749254e-08, "30752": -4.562995433807373e-06, "36239": -3.461565647739917e-09, "42646": 8.175977939117729e-13, "13937": -2.4970360755105505e-10, "34140": 1.9280950725078582e-06, "23604": 0.00024590688705444335, "14841": -5.7085320353508e-07, "4585": -2.80025415122509e-08, "11569": -1.7222782596945764e-07, "5704": 8.914805668916482e-24, "45178": -1.5502577070947155e-11, "36647": 6.651016883552074e-09, "38960": 8.022768227533561e-14, "13563": 2.474000928322805e-22, "15964": -1.3724524527788162e-07, "48413": 7.12413645259511e-24, "34271": 2.74319863319397e-05, "22752": -6.102351989100264e-21, "27082": -2.38652738116901e-25, "31438": -1.2560324370861053e-06, "49226": -2.069314941763878e-07, "4573": -1.3378094187999068e-14, "37499": 2.760361041964643e-12, "9532": -3.57278399169445e-07, "26181": 6.695566412417974e-13, "39323": -6.614916401304072e-11, "24904": -1.8919259900940233e-11, "33636": -2.0901650714222343e-09, "29715": -1.1234350968152285e-08, "45357": 1.7388224193837232e-13, "17193": -2.198058410840531e-12, "15590": -7.957394700497389e-10, "22687": -2.2080099881804926e-12, "8119": 1.7648694949912169e-13, "4616": 2.1721401566310305e-13, "22416": -1.2882310329587198e-11, "41733": 1.7713156807985796e-12, "24336": 4.5553267002105713e-07, "36315": 4.627690231018278e-13, "6385": -2.590343728661537e-07, "13688": -5.848703533411026e-07, "33419": 8.628417551517487e-07, "11375": -6.226640834938735e-10, "47637": -1.798742414393928e-10, "3212": -3.03200322379453e-19, "4683": 7.425358667053299e-25, "29868": -2.0881789168925024e-11, "47596": -3.128816932439804e-07, "22655": -3.473127260804176e-08, "34476": 5.76191894197109e-13, "31757": -6.410698413848877e-05, "47929": -2.6575401079753645e-12, "3493": -6.109198927879333e-07, "35015": -1.709999330341816e-07, "1933": -1.5533803962171078e-08, "29116": -6.859012501081451e-10, "25863": -3.3792480826377868e-09, "17112": -2.858148491213797e-12, "30962": -5.8312044711783524e-09, "45735": -2.3811942810425537e-10, "23520": -6.353561300784349e-08, "27558": -6.595843842660543e-11, "49207": -6.719643622636795e-07, "13702": -1.9562921952456235e-08, "14435": -7.31727248057723e-08, "1611": -2.0005176775157453e-08, "14109": 5.916274338960648e-07, "45363": -6.560267138411291e-11, "15442": 7.01143605397192e-13, "46881": -1.1506606824696064e-09, "42007": -7.085417746566236e-09, "11446": 7.90154896604411e-21, "1233": 7.232568413019181e-07, "27834": -8.088202416850487e-18, "18817": -6.875402480363846e-07, "18623": -1.1925037688342854e-09, "31859": -1.565803401172161e-07, "46254": 2.1389159560203553e-06, "19637": -1.0972040399792604e-10, "6273": -1.2424554675817488e-07, "33900": 1.249727148752277e-19, "33837": -1.6991788521409034e-07, "5041": -1.891142688691616e-07, "19776": -1.9510307908058165e-06, "17140": -2.593280375003815e-07, "34053": -2.943565882742405e-07, "15596": 4.0886702537536624e-05, "25178": 4.739851533486217e-13, "9633": -2.573886141180992e-07, "29126": 4.870596807450056e-08, "7364": -5.246774759143591e-08, "38778": 2.405183596233297e-19, "30442": -2.448627948760986e-06, "39558": -2.093377803254485e-25, "18814": -1.8439703853800892e-08, "34634": -2.183924152632244e-13, "47448": -1.732901856303215e-07, "44782": -6.158354692161083e-08, "25356": -2.879866588045843e-10, "4640": -1.2207531835883856e-08, "8350": -6.652187948930078e-11, "33658": -1.472686417400837e-07, "37491": -5.114513413478905e-18, "29359": -6.116105214459822e-10, "25061": -2.217943517734966e-13, "41552": 5.445455014705658e-07, "29854": -6.956051220186055e-10, "23675": -2.420828294769084e-19, "23614": -2.7797806542366743e-08, "49436": -2.223573684692383e-05, "21407": 7.125589149836742e-12, "49051": -1.215050433529541e-09, "20462": -1.5203630027826875e-09, "45983": -1.189696376968641e-10, "46169": -9.11335700948257e-11, "13345": 4.474867880344391e-07, "28065": 1.6040842235088348e-06, "48706": -1.576561771798879e-09, "33782": -5.5660966609138996e-11, "11674": -6.85533859723364e-11, "39948": 8.579809218645096e-13, "20748": -3.8775262832641604e-05, "49695": 4.4650234282016756e-07, "13732": -1.0108693459187634e-10, "27990": 2.1760093048214913e-07, "17966": 4.0869403232491035e-21, "41462": -2.643052488565445e-07, "9498": 3.914962289854884e-09, "39920": 1.791377067565918e-06, "21194": -2.0067534933332354e-10, "4353": -1.1750678822863848e-10, "3685": -4.4468692503869533e-08, "6780": -1.1640767566859722e-07, "3095": -1.5019047260284425e-06, "15583": -3.8977088429644617e-19, "15039": 6.3178111986417206e-12, "6432": -1.10474491776813e-13, "7009": 9.971231621012628e-21, "33075": 4.878830164670944e-07, "27554": 3.3422505214819596e-17, "30494": 4.915168508887291e-07, "28556": 6.673134118318558e-07, "49563": -2.530154399573803e-07, "8595": -8.630471711512655e-11, "7286": 1.809719392623621e-23, "49872": -3.0646484810858967e-09, "49443": 1.880174279613421e-20, "41761": -1.753430524331634e-11, "17701": -4.415156841278076e-06, "11209": -5.531870201230049e-07, "38293": 4.2919738463804187e-23, "32473": -4.2783446609973907e-07, "25810": -5.964411422610282e-08, "31331": 1.559279441833496e-05, "8918": -1.3386622867983532e-11, "13244": 7.825157029085199e-25, "28094": -5.420816887635738e-10, "38597": -3.210324794054031e-08, "17042": 1.488655552994711e-16, "8851": 9.471824392676353e-08, "44925": 2.2942592270425168e-14, "49606": -1.9942035490386893e-20, "49629": -4.085987190954876e-17, "5429": 3.587490818735689e-19, "38153": 8.848807616177867e-23, "36149": -3.430273209232837e-09, "43998": 1.684173911442599e-14, "28596": -6.167647079564631e-09, "47642": -2.8416050668056415e-12, "34909": -7.053402252495289e-08, "17281": -1.61356438184157e-10, "26605": -6.060490341042169e-10, "42695": -3.633296873886138e-09, "46871": -4.295367617146439e-14, "12381": -1.0360730811953545e-08, "19537": 5.0487769520657366e-14, "23402": 1.0366418834450997e-13, "32827": 5.635765834045847e-18, "1482": 1.0708450727710262e-18, "40943": 5.2623381821954563e-23, "32542": -4.3710892896342555e-11, "1192": 1.948980256696875e-17, "32434": -1.143338717520237e-07, "18471": -2.276863669976592e-08, "49304": 1.0404064320027828e-07, "37584": -4.204904325888492e-10, "19032": 7.543681590505002e-13, "17598": -6.875468418002129e-08, "21161": -3.465640591457486e-08, "35852": -2.6594805717468262e-05, "21265": -5.6579608553875e-12, "575": -5.852468311786652e-07, "45871": 2.083316436030103e-15, "21914": -6.492687854915857e-08, "47654": -3.721883520483971e-07, "11547": 2.9012659192085266e-06, "27053": 6.154968962073326e-07, "38259": 1.0255576769757634e-18, "34756": -3.123525530099869e-08, "2017": 5.224689841270447e-08, "2598": -2.7422721211867173e-17, "37159": -1.1413259226600304e-15, "47429": -5.261534283818037e-12, "37602": -4.16080467402935e-08, "2062": -1.890363171696663e-07, "17234": -2.5122016086243093e-09, "41648": -4.879894549958408e-10, "27637": -6.447182386182248e-11, "28089": 2.176395064168446e-14, "9333": 1.1171705782686559e-14, "14847": -3.5185011802241205e-09, "7257": -1.3887995919503737e-10, "27702": -3.2044517865870146e-10, "2673": -3.0772294849157335e-10, "1190": -1.1277054909442086e-10, "37432": -1.7533451682538726e-10, "19411": -1.9031882286071777e-06, "6080": -1.6561156371608377e-09, "19787": -2.2342566400766372e-07, "22549": -8.44960386381377e-17, "34499": -7.891340646892786e-10, "45893": -5.902267992496491e-08, "44947": 2.8466238975524904e-05, "32807": -6.370028700075636e-12, "42307": -1.9700333359651268e-09, "44516": -6.373350624926388e-09, "7090": -7.47532001696527e-09, "25546": 5.641424216662472e-14, "1469": -1.649456797167659e-08, "31215": 8.37532964531075e-20, "24545": 8.131279945373536e-06, "49453": 9.43157821893692e-09, "43162": 1.5250074677169323e-07, "43848": -4.467835242394358e-10, "48789": -1.0021411256389001e-13, "35980": -7.57554080337286e-08, "43783": -4.1391581296920775e-07, "16331": -1.8739038705825806e-06, "18511": 4.66115653514862e-06, "25996": -5.363098171073944e-10, "1843": -1.960700610652566e-08, "20407": -5.453587044030428e-08, "15939": 7.001674175262451e-06, "22824": -5.958139300346374e-06, "30348": 1.0672790911284352e-23, "17204": 3.218422865052453e-23, "27049": 6.749560356140137e-05, "24962": 3.9489100345235785e-11, "15606": -4.8630619421601294e-08, "47681": 5.4137241356499996e-14, "40062": -2.4371882900595666e-07, "25260": -3.3924549818038943e-07, "29893": -2.641346538439393e-08, "7297": -7.108042389154434e-07, "14095": -7.249328997534092e-23, "36771": 1.9203562260372566e-11, "28904": 5.1103072884473025e-14, "11298": -3.857451510991261e-16, "38838": -2.4361088435398413e-12, "40158": -1.3390548229217529e-05, "30288": -1.2403236627578735e-05, "161": -2.7732630769605747e-11, "19567": -8.261917173513211e-11, "34010": 1.6921000555157661e-07, "32687": 2.9112739449323036e-21, "17859": -6.378683792718221e-11, "48466": -3.2177843722891454e-15, "37304": 6.230546534061431e-07, "25587": 3.5441549695036658e-15, "19928": -5.43668158352375e-07, "6573": -1.8877825596064212e-11, "2401": -7.213460776256397e-11, "8013": -5.491649266332388e-08, "27760": -2.1041723812231794e-10, "44160": 7.366342842578888e-07, "18485": -7.92408436536789e-07, "7820": 1.1121733223262708e-11, "3907": 4.178161543677561e-10, "32997": 4.932176321744919e-07, "25915": 3.6827421188354494e-06, "9545": -7.876308518461883e-09, "26943": -1.634264706687957e-22, "20570": -6.293939978571639e-18, "35384": -6.39560676063411e-11, "33398": -6.926576606929302e-09, "22536": -5.928011983633041e-07, "28391": 1.5874263709081404e-16, "49079": 1.7297066748142243e-07, "23493": -4.301830631447956e-10, "4527": 1.1823511158581823e-10, "20977": 3.7646050014307486e-18, "15790": -5.0695616664597765e-11, "27766": -6.10566122400541e-18, "14000": -4.074497148394585e-08, "28476": -1.0075279278680683e-08, "12859": -3.0901184072718022e-09, "38038": -1.6842468176037074e-08, "7360": 2.1603606641292572e-07, "21839": -1.8231773992738454e-11, "25819": -3.3463973636571607e-12, "37955": -1.792161347111687e-09, "29701": -7.896366227555518e-14, "18395": 1.7254245904041453e-10, "22702": -4.5731175646324115e-12, "7175": -1.0722747538238763e-08, "34126": -1.2705722451210022e-06, "43221": 2.268344445610637e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_44.json <==
{"20228": -1.3626880645751953e-05, "24631": -5.706650654246914e-12, "21481": -1.1679375688800063e-13, "31601": -9.86943207681179e-08, "21027": -3.945312073483365e-11, "7756": 1.2712182942777872e-08, "15003": -1.0181039442613837e-11, "10962": -2.6924468111246823e-08, "37208": -3.3701903703331484e-11, "1713": -8.837189398036572e-12, "25435": 1.2930002212524414e-05, "10196": -2.487305027898401e-09, "8919": 2.2026821970939636e-07, "40058": -5.851414753124118e-09, "1597": -3.612766449805349e-09, "18522": -5.094698621310734e-16, "44492": 1.1074820067733526e-08, "48083": -4.5860499143600464e-07, "12260": -8.351087308255956e-10, "7314": -1.5497295185923576e-07, "35031": -3.959289938211441e-07, "17309": -2.910882607102394e-07, "6094": -1.3286249304655939e-09, "19429": -5.326559175955481e-12, "38589": -2.264501063109492e-11, "23": -4.0105754806063485e-12, "11185": -9.921772871166467e-09, "17000": -2.0590846543200315e-09, "31999": -4.92023718834389e-10, "31002": -6.077135354280471e-07, "5762": 1.321576464393239e-19, "19308": -7.68585279583931e-07, "16780": -1.829765460570343e-10, "36171": -9.76471410277517e-23, "31110": -6.331357872113586e-10, "5943": 1.3866450210286985e-14, "22617": -2.655438520014286e-07, "46077": -4.2881129203031776e-16, "39120": 2.8060689080504354e-18, "24076": -3.195228055119515e-08, "49558": -6.376342867042695e-12, "12596": -2.5690627098083496e-06, "2215": 3.338975366204977e-09, "38964": -1.1523371562361718e-07, "1966": -6.88684033229947e-08, "36951": -7.796053290367126e-06, "19437": 4.783253348961125e-14, "47182": -9.386924654245377e-07, "24183": -2.2963453084230423e-08, "28182": 6.62528097162586e-19, "5267": -1.3266457617282868e-06, "41565": 1.5453076389711954e-20, "35684": -3.3817023038864138e-06, "46765": -1.0079883941216394e-09, "20211": -1.958570629358292e-06, "25201": 2.1045469533742535e-15, "46364": 8.539742524238392e-16, "45205": -1.7441205272916705e-09, "12684": -7.750112563371658e-09, "41732": -4.910509660840035e-07, "17423": 1.9231736660003662e-07, "31279": -3.2759588793851433e-09, "8492": -2.3996661184355615e-09, "40686": 4.5385889708995817e-07, "46925": -6.954208220122382e-10, "25999": -6.3142349245026704e-09, "46650": -2.7412527288106504e-11, "40125": -2.1791281700134277e-05, "8943": -8.473305702209472e-06, "13639": -1.7278272658586503e-07, "7734": -9.92852847048198e-12, "34508": 2.6141548156738283e-06, "36350": 4.14734793594107e-09, "27458": -1.6273869550786912e-09, "29134": -3.2138969982042907e-09, "42936": -1.0384728739154524e-10, "11653": -5.0901928916573523e-08, "20870": 2.4184780195355415e-08, "1922": 2.6501545275923482e-25, "18920": 1.4431169983251208e-22, "45577": 1.5088533992114323e-18, "21611": 6.277874053939314e-16, "49456": -4.537385848379927e-11, "40837": 6.673964858055115e-06, "40222": -1.807714346796274e-08, "23347": -1.5767203649375004e-11, "21127": 1.8727992038599377e-24, "41422": -9.729719161987304e-06, "14911": -9.229144779965282e-11, "20183": 2.095950912828215e-15, "34100": -3.020087024196982e-10, "33297": 2.317860070544242e-15, "22363": 2.4346805868851862e-20, "9062": -8.769361556915101e-12, "45657": -1.6253765672445298e-07, "2267": 1.0462511563673616e-08, "17786": -2.1117436699569226e-08, "8820": -2.5103632360696794e-08, "13390": 4.591547697607723e-15, "3170": 5.669090747833252e-06, "41357": -6.587281823158264e-09, "18491": -9.362929615986032e-21, "38132": 2.968737602233887e-05, "13939": -3.9864731661509723e-10, "46700": -7.805973291397095e-06, "30148": 3.396319669946024e-13, "8072": -1.4552908018231392e-07, "24269": -7.594461931148544e-10, "15692": -5.1357251322770024e-11, "10792": -3.4771444916259497e-10, "19872": -7.347736072915723e-12, "40248": -1.900129245768767e-10, "14046": -6.572501285843245e-28, "45091": -1.4380676746368408e-05, "13882": -5.5265966802835465e-08, "8715": 1.2072105814997514e-15, "35304": -5.587951454799622e-10, "30572": -1.9549645949155093e-08, "21243": 5.565114236105728e-13, "21890": -3.1921491608954966e-09, "7526": -5.966373682022095e-06, "45652": -2.589458290458424e-11, "1730": -1.180996150651481e-10, "44601": -2.2272052243351936e-07, "16527": -6.619273271862847e-17, "6354": 2.3815266558813163e-12, "36162": 1.2832949161529542e-05, "18788": -2.7739899815060198e-09, "22216": -1.7570899217389525e-10, "48347": -1.862458735704422e-06, "46331": 9.716141224913599e-15, "34579": 2.820215068422005e-16, "11930": -1.5746911987662314e-07, "37341": -9.243781823897734e-10, "11650": -4.3708324432373044e-07, "13355": 1.70368486765925e-23, "28158": 4.021426605049782e-12, "44220": 7.173428062579084e-22, "31854": -1.252140267752111e-08, "30459": -1.0595465256985895e-20, "17168": 7.38780536746475e-15, "43732": -3.6119838478043675e-09, "3065": -3.1086758826859294e-09, "19079": 6.164963543415069e-07, "13730": 5.775547005709355e-19, "27688": -4.911555349826813e-07, "41804": -9.888358181342483e-10, "7532": 1.7703794972980665e-18, "14887": -2.3610845673829317e-08, "7473": -4.967910717823543e-10, "47479": 2.6061216986533743e-18, "16472": -4.121055826544762e-09, "46655": -2.166232764720917e-06, "47978": 6.2183499336242675e-06, "40785": -2.4464077547311993e-23, "40609": -1.6992320051034682e-15, "39781": 1.1505009389622955e-13, "40392": 1.9380897283554075e-06, "33438": -9.446651100253334e-16, "13489": 1.3750565703958273e-08, "14317": 1.4375954866409302e-05, "25849": -8.406775305047631e-10, "12275": -1.3977193157188594e-09, "43597": -4.9618547564023176e-11, "41263": -7.973071932792664e-06, "42941": 1.036179581638279e-23, "40675": 8.039021492004394e-07, "1776": 2.3908000912342686e-13, "11580": 1.60663378238678e-05, "23448": -4.628770966519369e-12, "38728": -2.7387822046875955e-09, "49100": 3.553691900210626e-18, "46145": -7.350896794378059e-11, "29977": -1.4911062084138394e-07, "26680": 1.0177916130472151e-20, "26097": 2.3113962299703416e-12, "30397": -1.058927155099809e-09, "1662": -2.6321316654032144e-16, "14502": 1.927710771560669e-06, "6797": 8.064116865588722e-19, "10738": 6.984683977862005e-12, "35904": -1.2329495063800877e-17, "6992": 5.653192102909088e-07, "35756": -1.062054252543021e-10, "47892": 7.191067934036255e-07, "6459": 8.322197930787922e-15, "30188": 5.3636768962937733e-20, "34670": -7.489699100915458e-12, "18865": -5.734074860811233e-08, "18190": -9.154130816459655e-06, "16793": -8.511200576322153e-11, "24774": -2.835378609597683e-07, "16757": -1.5718925278633833e-08, "30752": -8.191348612308502e-07, "36239": -4.879434418398887e-09, "42646": 3.971923345780226e-15, "13937": -3.043533361051232e-09, "34140": 1.2151575088500976e-06, "23604": 2.7997833490371703e-06, "14841": -5.6038303300738336e-08, "4585": -2.0188935101032257e-07, "11569": -1.020166724920273e-06, "5704": 5.895884912336559e-23, "45178": -1.3882140592613723e-10, "36647": 1.979401335120201e-08, "38960": 1.085648477783252e-12, "13563": 4.7381219815670196e-23, "15964": 2.096583127975464e-05, "48413": 2.795017614130467e-21, "34271": -6.367339193820954e-07, "22752": 2.1781005561113553e-22, "27082": -4.746870941659022e-25, "31438": -1.0987398773431778e-06, "49226": -8.57399869710207e-08, "4573": 9.978876058802654e-16, "37499": -1.5103991245268845e-10, "9532": -1.207645907998085e-06, "26181": 8.488441061160756e-14, "39323": -1.0759856086224318e-08, "24904": -4.72361789434217e-10, "33636": -4.786356003023684e-09, "29715": -6.00573439442087e-10, "45357": -2.9693206670344806e-10, "17193": -4.747499531276844e-12, "15590": 7.097191314642259e-12, "22687": -1.92805282495101e-11, "8119": 3.564958106494487e-14, "4616": -9.834982250822576e-13, "22416": -9.76486944637145e-12, "41733": 5.036596348872991e-12, "24336": -2.105910778045654e-06, "36315": -1.0360083706473233e-11, "6385": -8.89625959098339e-08, "13688": -3.63837368786335e-08, "33419": 1.0201990604400634e-06, "11375": -7.887344062328338e-07, "47637": -1.5857045946177095e-09, "3212": -2.9547375559723505e-19, "4683": 4.7555264820405945e-24, "29868": -8.790794709057082e-11, "47596": -2.482857555150986e-07, "22655": -7.328686770051718e-08, "34476": 1.393860742382458e-12, "31757": -2.82828950881958e-05, "47929": -1.5115185760805615e-11, "3493": -1.1055266857147217e-06, "35015": -1.6105291251733432e-11, "1933": -1.7016658093780278e-08, "29116": -1.6063643852248788e-09, "25863": -8.036342915147543e-09, "17112": -3.008668682014104e-10, "30962": -7.033763453364373e-08, "45735": -3.840167773887515e-09, "23520": -1.192361451103352e-09, "27558": -2.0314280118327588e-09, "49207": -6.532155722379684e-07, "13702": 1.3147138815838843e-10, "14435": -1.3606245629489422e-08, "1611": -2.290512202307582e-09, "14109": 8.605079492554068e-09, "45363": -1.7862195090856403e-09, "15442": 2.688398410555237e-12, "46881": -1.0916854807874188e-09, "42007": -1.8048014026135207e-08, "11446": 1.1253958411060282e-19, "1233": 1.8457219004631042e-06, "27834": 1.9743835472790793e-17, "18817": -1.0611795634031296e-06, "18623": -4.891868680715561e-08, "31859": -1.3436987400054931e-05, "46254": 4.548810124397278e-06, "19637": -2.2400320176529932e-11, "6273": -2.624807134270668e-07, "33900": 2.751950075696556e-19, "33837": -6.32154056802392e-08, "5041": -2.5670533068478106e-08, "19776": -2.227673977613449e-06, "17140": -6.320922821760178e-07, "34053": -1.3917329907417298e-06, "15596": -7.978145778179169e-07, "25178": 1.3986133140519997e-13, "9633": -4.565544053912163e-07, "29126": 2.70431786775589e-07, "7364": -4.265400115400553e-08, "38778": 6.241544553333561e-19, "30442": -1.3176481425762177e-06, "39558": -6.081040891403457e-26, "18814": -3.6762002855539324e-08, "34634": -6.128045697550988e-11, "47448": -3.031838685274124e-07, "44782": -1.392783597111702e-07, "25356": -8.634478581370786e-10, "4640": -7.582713733427226e-09, "8350": -1.9821006844722433e-11, "33658": -1.1019422858953477e-06, "37491": 1.6576720651386355e-21, "29359": -4.3278738303342834e-10, "25061": -4.307164999772795e-10, "41552": -3.8038881029933694e-08, "29854": -2.083497866988182e-07, "23675": 4.811958557310314e-17, "23614": 1.1057363450527192e-06, "49436": 9.6417236328125e-06, "21407": 2.3971506379893982e-12, "49051": -2.388345455983654e-09, "20462": -3.86180094210431e-09, "45983": -4.479143171920441e-12, "46169": -1.2582926501636394e-10, "13345": 4.897304624319076e-07, "28065": -4.993568733334541e-07, "48706": -2.6344344951212405e-09, "33782": -6.498453149106353e-10, "11674": -1.4166173514240653e-11, "39948": -1.211637258529663e-07, "20748": 9.708099067211152e-07, "49695": -2.1287226676940916e-06, "13732": -7.267388355103321e-11, "27990": 6.401057243347168e-06, "17966": -9.189879726070795e-21, "41462": -2.316094614798203e-09, "9498": -7.233297219499946e-10, "39920": 1.957581341266632e-06, "21194": -6.748060968675418e-11, "4353": -8.835542015731334e-08, "3685": -2.1755248308181763e-08, "6780": -9.307824075222015e-08, "3095": -6.189355626702309e-08, "15583": -4.7484395972532956e-20, "15039": 1.0902222413733397e-12, "6432": 1.3072469773334206e-14, "7009": 1.1949910505570927e-15, "33075": -2.9957639053463936e-08, "27554": -1.0829815343116333e-16, "30494": -4.8705674707889556e-08, "28556": -8.73690903186798e-06, "49563": -8.669817447662354e-07, "8595": -5.783472442999483e-10, "7286": 6.248532686983228e-24, "49872": -9.481189772486687e-10, "49443": 3.505124509087557e-21, "41761": -1.3596779899671673e-09, "17701": 1.378340482711792e-05, "11209": -1.251157969236374e-06, "38293": 1.4886022983392513e-19, "32473": -2.2520482540130614e-07, "25810": -6.81336373090744e-07, "31331": -1.3740789890289306e-06, "8918": -6.710950401611626e-09, "13244": 2.681196354159476e-24, "28094": -2.0823851227760316e-07, "38597": -1.5879686921834947e-07, "17042": 5.814374676171852e-16, "8851": -9.416487216949463e-06, "44925": 3.636791756633784e-14, "49606": 9.256180891203946e-19, "49629": 2.6263438140581003e-20, "5429": 8.016208682092019e-19, "38153": 1.6056040978748828e-24, "36149": -1.9781450100708755e-09, "43998": -3.354476348249591e-11, "28596": -2.6146923191845416e-08, "47642": -3.3326473385386636e-11, "34909": -4.604797437787056e-07, "17281": -6.034316902514547e-10, "26605": -6.8386999191716316e-09, "42695": -4.4860406778752804e-08, "46871": 3.4541463023174404e-14, "12381": -7.5883959652856e-10, "19537": 9.413925194934336e-15, "23402": 4.2656607135427295e-14, "32827": 1.7338690314912643e-20, "1482": 1.0682026443942227e-16, "40943": 1.4362369626930161e-15, "32542": -1.0828326921910047e-08, "1192": 3.1164050506848893e-16, "32434": -1.797819137573242e-07, "18471": -1.023213699227199e-09, "49304": 3.6774180829524993e-07, "37584": -1.5766267097205856e-10, "19032": -7.014549385786495e-14, "17598": -3.528231382369995e-07, "21161": -2.399880439043045e-07, "35852": -1.0081241130828858e-05, "21265": -2.2771309886593373e-11, "575": -1.3256554957479238e-08, "45871": 4.4222781686586996e-16, "21914": -1.969376753550023e-09, "47654": -8.100375271169468e-10, "11547": -2.071848139166832e-08, "27053": -3.5462058149278164e-08, "38259": 2.1421259948153915e-20, "34756": -1.2728464789688587e-07, "2017": -4.115441739559173e-06, "2598": -7.79355538438331e-16, "37159": -1.8961353320801067e-16, "47429": 5.315793316640338e-13, "37602": -1.1302529310341924e-09, "2062": 4.208239614963532e-06, "17234": -1.1776918545365333e-08, "41648": -2.2864865604788065e-09, "27637": -6.948128575459123e-09, "28089": 2.280309940871916e-14, "9333": 1.7529082352307768e-15, "14847": -8.159887976944446e-08, "7257": -2.287009556312114e-09, "27702": 2.1301116248650943e-12, "2673": -2.1780586394015698e-10, "1190": -4.781194031238556e-08, "37432": -7.881124474806711e-11, "19411": -9.144959971308708e-08, "6080": -3.3607617951929566e-08, "19787": -9.61605692282319e-09, "22549": 6.175298987443067e-18, "34499": -5.511280050995992e-11, "45893": -1.2786915302276611e-05, "44947": -3.5096161067485807e-07, "32807": 1.1745936490115127e-12, "42307": -3.4116848837584257e-10, "44516": -1.7954576760530473e-08, "7090": -7.041074568405748e-09, "25546": -1.548922114125162e-11, "1469": -1.618238165974617e-07, "31215": 3.3179449449418155e-20, "24545": 8.243665099143981e-06, "49453": -1.1445226520299911e-06, "43162": -1.1119953393936157e-05, "43848": -4.9967976519837975e-09, "48789": 1.4410074022919161e-13, "35980": -3.504831809550524e-08, "43783": -2.624483108520508e-06, "16331": -2.1248757839202883e-06, "18511": 8.181804418563842e-07, "25996": -3.371926140971482e-09, "1843": -6.196732865646481e-09, "20407": -4.997027572244406e-08, "15939": -6.414457559585571e-06, "22824": -5.648868903517723e-07, "30348": 2.6679883477285355e-24, "17204": -3.550825952713943e-16, "27049": -1.3349480628967285e-05, "24962": 8.84842872619629e-08, "15606": -1.0749843204393983e-09, "47681": 1.7438363641986142e-13, "40062": 2.3280526511371134e-08, "25260": -9.036080539226532e-07, "29893": -2.1106015992700122e-10, "7297": -1.1755670420825481e-07, "14095": 1.3430048089249635e-17, "36771": 1.732786768116057e-09, "28904": 3.9672074514385256e-14, "11298": -2.1740491351618372e-17, "38838": -4.077152880199719e-11, "40158": -8.365935832262039e-07, "30288": -1.7811328172683715e-06, "161": -2.877427959901979e-11, "19567": -1.2392576900310815e-09, "34010": -1.298094168305397e-07, "32687": 2.293122336392569e-22, "17859": -1.3409148959908634e-09, "48466": -2.8158559928215255e-14, "37304": 1.6069040298461913e-05, "25587": 1.2731771192875385e-15, "19928": -1.1799992620944977e-06, "6573": -5.988577868265566e-11, "2401": 1.9869730749633163e-13, "8013": -3.4575808793306353e-07, "27760": -1.4027727302163839e-08, "44160": -2.722911238670349e-06, "18485": -5.162954330444336e-06, "7820": 8.41617747937562e-12, "3907": -8.041673572733998e-09, "32997": -3.94906610250473e-06, "25915": -6.46277591586113e-07, "9545": -7.030016276985406e-08, "26943": -3.557108244549534e-24, "20570": -3.275076778663788e-12, "35384": 8.989998434572044e-13, "33398": -3.129761666059494e-08, "22536": -3.1292080879211427e-06, "28391": 2.4565294243217297e-16, "49079": -2.978079617023468e-06, "23493": -4.4053740566596387e-10, "4527": -2.9611665013362656e-10, "20977": 1.6133614084458404e-18, "15790": -1.2503177276812495e-09, "27766": 4.872263703603607e-16, "14000": -5.12245437130332e-08, "28476": -1.3772589154541492e-08, "12859": -1.3241992564871906e-09, "38038": -3.983523696660995e-08, "7360": -2.696286141872406e-06, "21839": -6.9631209953513464e-12, "25819": -2.251277765026316e-09, "37955": -3.195843659341335e-08, "29701": -8.347385893614501e-14, "18395": -1.8484215615899301e-10, "22702": -1.4381173514266266e-11, "7175": -1.2290344387292863e-06, "34126": -6.633811593055725e-06, "43221": -6.9631744281650756e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_48.json <==
{"20228": -3.472095012664795e-05, "24631": -1.1208814976271243e-09, "21481": -3.172324181122121e-14, "31601": 2.48899944126606e-07, "21027": -1.582997356308624e-11, "7756": -4.214514046907425e-08, "15003": -1.0525025118113262e-11, "10962": -1.0209963656961919e-08, "37208": -3.6533847378450446e-11, "1713": 1.0085320809594123e-11, "25435": 4.6266555786132815e-05, "10196": -6.697682692902163e-10, "8919": -1.1467312276363374e-06, "40058": -1.4647158968728036e-09, "1597": 1.2538127975858515e-11, "18522": -1.8147990055172869e-16, "44492": -8.038173837121576e-10, "48083": -9.155366569757461e-07, "12260": -7.374388223979622e-10, "7314": -1.7427628627046943e-08, "35031": -1.0134443640708923e-06, "17309": 3.4134671092033388e-06, "6094": -1.693416415946558e-09, "19429": -1.91889603229356e-11, "38589": -1.9814021925412816e-11, "23": -3.337076122988947e-11, "11185": -4.2129569919779896e-10, "17000": -4.813510924577713e-08, "31999": -2.2709113181917927e-10, "31002": -1.669370010495186e-07, "5762": -7.149163903832477e-20, "19308": -1.4376449398696423e-08, "16780": -9.637332368583884e-11, "36171": -1.4436778267804318e-22, "31110": 5.159896682016551e-09, "5943": 5.472242803209251e-19, "22617": -5.888433754444122e-07, "46077": -2.5712851986492425e-16, "39120": 6.349464004703695e-19, "24076": -4.6161096543073655e-08, "49558": 3.85532672453337e-13, "12596": -9.743189811706543e-07, "2215": 8.607028576079756e-10, "38964": -1.6406849026679993e-07, "1966": -2.106238156557083e-07, "36951": -1.207769215106964e-06, "19437": 5.974009731346541e-14, "47182": 1.4294389486312867e-05, "24183": 3.944014897570014e-09, "28182": 1.4462475593062788e-20, "5267": 1.5631847083568572e-06, "41565": 1.2066928944780286e-18, "35684": -2.635802328586578e-07, "46765": -3.0109339377304423e-12, "20211": -1.5804855823516845e-05, "25201": 2.1985087361731105e-15, "46364": 3.0676829132492144e-16, "45205": -4.686364554800093e-09, "12684": -2.614055760204792e-08, "41732": -2.994348295032978e-07, "17423": -1.2646009922027588e-05, "31279": -7.65947625041008e-10, "8492": -3.2223688322119416e-09, "40686": -1.6550965607166291e-06, "46925": -4.0035767597146333e-10, "25999": -1.1383567005395889e-07, "46650": -1.605452325748047e-11, "40125": -1.7207062244415282e-06, "8943": -2.318078577518463e-06, "13639": -4.656513687223196e-08, "7734": -1.020485314029429e-12, "34508": 1.0085642337799072e-06, "36350": 4.76285204058513e-10, "27458": -2.300188352819532e-09, "29134": -1.3676692105946132e-10, "42936": -6.382568244589493e-11, "11653": -4.397987388074398e-08, "20870": -1.0017303749918937e-07, "1922": 3.706238876196743e-26, "18920": 4.477452555133184e-22, "45577": 7.295172902181332e-21, "21611": 2.5891594424010125e-16, "49456": -1.5618132920280913e-11, "40837": 3.236913979053497e-06, "40222": 2.733226865530014e-08, "23347": -2.760053519068606e-12, "21127": -1.0975706519552802e-23, "41422": -1.61406946182251e-05, "14911": -7.354066474363208e-10, "20183": 3.9584269889703095e-16, "34100": -2.9867202101740984e-10, "33297": 2.5953666993316916e-15, "22363": 1.3799913716226264e-21, "9062": -2.727796584167663e-12, "45657": -5.4162554442882535e-08, "2267": -2.6414806488901375e-08, "17786": 4.453740548342466e-08, "8820": -1.655377564020455e-08, "13390": 1.856035880543061e-15, "3170": -3.195180892944336e-06, "41357": -4.602797562256456e-09, "18491": 6.1814648663738166e-21, "38132": 6.50941789150238e-06, "13939": -8.828306818031705e-11, "46700": -2.0316805839538575e-05, "30148": 1.3201807860241388e-11, "8072": -4.5043174177408216e-08, "24269": -2.7850812330143525e-10, "15692": -1.0558314897934907e-11, "10792": -8.479270618408919e-09, "19872": 2.588648939649829e-13, "40248": -6.388053589034826e-10, "14046": 2.147513391710519e-27, "45091": -4.116763472557068e-06, "13882": -5.429890751838684e-07, "8715": 9.943607048867875e-16, "35304": 5.464019486680627e-09, "30572": -6.028917804360389e-07, "21243": 4.954683885394218e-15, "21890": -4.2674732394516465e-08, "7526": -2.0039912313222885e-07, "45652": -1.0757171548902989e-08, "1730": -3.0810435418970883e-10, "44601": -9.958028048276902e-07, "16527": -9.418570090513611e-17, "6354": 8.991271897684782e-11, "36162": 6.456691265106202e-05, "18788": 1.7750605184119194e-09, "22216": -5.943803898844636e-11, "48347": -1.6068953275680543e-06, "46331": 1.962950982314915e-16, "34579": 1.4539665305068894e-15, "11930": -8.511563763022422e-08, "37341": -2.32939695706591e-09, "11650": -4.69205915927887e-06, "13355": 2.7743553372606067e-22, "28158": -1.0942167136818171e-11, "44220": -1.5784676024276621e-21, "31854": -5.926905432716012e-09, "30459": 3.5263437432074615e-23, "17168": -9.487295931503991e-18, "43732": -2.1252881560940295e-09, "3065": 1.1054077185690403e-08, "19079": -7.738513499498367e-07, "13730": 2.940906333800811e-22, "27688": -1.0171951726078987e-07, "41804": -7.499167986679822e-10, "7532": 1.1601802147025858e-18, "14887": -5.971845239400864e-08, "7473": -7.914665184216574e-10, "47479": 3.254431026424899e-19, "16472": -3.441403096076101e-09, "46655": -1.1340614408254623e-07, "47978": 7.241668701171875e-05, "40785": 1.5265627998484578e-20, "40609": -2.8574800511882437e-16, "39781": -5.0487716407587865e-12, "40392": -2.3476257920265197e-07, "33438": -7.982499383718533e-16, "13489": -1.143614761531353e-08, "14317": 1.8850687742233278e-05, "25849": -1.3478966429829597e-08, "12275": -1.0538637870922685e-08, "43597": -1.4638551874668338e-10, "41263": -2.8811774253845213e-05, "42941": -1.6263642632984326e-23, "40675": -3.4507417678833006e-06, "1776": -2.8888132419524482e-12, "11580": 5.45235276222229e-06, "23448": -9.630641173430377e-14, "38728": -7.571318565169349e-10, "49100": 7.581976019244152e-16, "46145": -1.0956499707504008e-13, "29977": -1.3697979971766472e-07, "26680": -1.8789236354668e-20, "26097": 1.281430694888286e-13, "30397": -1.4811048458795994e-09, "1662": -1.520009920881471e-17, "14502": 2.33035147190094e-06, "6797": 5.399057801313764e-19, "10738": 4.0006848394114057e-11, "35904": 1.0072722170240133e-16, "6992": -5.12252002954483e-08, "35756": -1.9410763343330472e-11, "47892": -2.363121509552002e-05, "6459": 7.230301427019193e-17, "30188": 4.6100695655392536e-20, "34670": -4.0613631426822396e-11, "18865": 3.467733040452003e-08, "18190": -3.570234775543213e-06, "16793": -1.3107031016090787e-14, "24774": 1.912798285484314e-06, "16757": -2.7004501316696407e-08, "30752": 3.806538134813309e-07, "36239": -7.042441575322301e-10, "42646": 1.0066145961218353e-12, "13937": -8.07360811450053e-11, "34140": 2.2772576808929445e-05, "23604": -7.594883441925049e-07, "14841": 3.34358774125576e-10, "4585": -1.1442769318819045e-07, "11569": -1.6286423429846765e-07, "5704": 6.059638135890925e-23, "45178": -3.8358184610842725e-11, "36647": 9.585502557456494e-09, "38960": -2.83540430245921e-11, "13563": 2.9821654410104663e-22, "15964": -6.451036334037781e-06, "48413": -8.393372724254133e-23, "34271": -1.7765572667121887e-06, "22752": -2.02514493468295e-22, "27082": -2.184937407438085e-26, "31438": -4.924006462097168e-06, "49226": -1.0111744049936532e-08, "4573": -1.5186143897949479e-13, "37499": 1.2513347901403904e-08, "9532": -1.836731843650341e-07, "26181": 1.3045583102666569e-12, "39323": -9.695030166767537e-09, "24904": -1.4683530935144516e-10, "33636": -6.62610400468111e-09, "29715": -8.485090220347047e-09, "45357": -6.115275027696043e-11, "17193": -9.599484656064305e-11, "15590": 2.2809325628259103e-12, "22687": -2.9237396574899324e-11, "8119": 5.275431647078221e-14, "4616": 4.4073729554838794e-13, "22416": -7.511090984735346e-12, "41733": 1.235501656537963e-12, "24336": -3.054139018058777e-07, "36315": -5.224554655569591e-13, "6385": -9.967229515314103e-07, "13688": 7.591731264255941e-10, "33419": 9.559051990509033e-06, "11375": -1.254237606190145e-08, "47637": -1.8534545233706012e-10, "3212": -4.271468568390821e-19, "4683": 1.4222056191157176e-24, "29868": -1.3338158169062808e-11, "47596": -2.133166939020157e-06, "22655": -4.261403228156269e-09, "34476": 1.8459189732311644e-12, "31757": -6.307437419891358e-06, "47929": -2.7521177798917053e-11, "3493": -5.876721739768982e-06, "35015": -8.285749936476349e-09, "1933": 3.7505284417420624e-08, "29116": -9.462352318223565e-10, "25863": -6.243593816179782e-10, "17112": -5.322840024746256e-11, "30962": -1.3510435819625856e-07, "45735": -3.635554458014667e-10, "23520": -1.8677527259569615e-09, "27558": -5.599057112704031e-10, "49207": -3.383253216743469e-06, "13702": 4.1378450987394897e-10, "14435": -2.5660360231995584e-07, "1611": -3.6148184444755315e-08, "14109": 5.280698649585247e-08, "45363": -1.0945750545943156e-09, "15442": 7.00703353118115e-13, "46881": -8.291658014059067e-10, "42007": -4.247933975420892e-09, "11446": 3.2148913166888317e-21, "1233": -1.3852502219378947e-07, "27834": 3.61305581807192e-17, "18817": -1.2563620805740356e-05, "18623": -2.426974824629724e-09, "31859": 5.854517593979836e-07, "46254": 7.485854029655457e-06, "19637": -3.370605838881602e-12, "6273": 4.932199418544769e-07, "33900": 5.686926268306169e-20, "33837": -1.8440752755850555e-08, "5041": -9.055661503225566e-09, "19776": -3.7174078822135927e-06, "17140": -1.378037966787815e-07, "34053": -7.333575747907161e-08, "15596": -3.603535294532776e-06, "25178": 5.0586703714827763e-14, "9633": -3.3785459399223327e-06, "29126": -6.41917809844017e-07, "7364": 6.307298317551613e-09, "38778": 4.600363330293372e-19, "30442": -4.981666058301926e-07, "39558": -3.3668666233673393e-26, "18814": -2.656659635249525e-09, "34634": -1.4600502140638128e-12, "47448": -1.388371572829783e-08, "44782": -1.2003100477159022e-07, "25356": -4.156865907134488e-10, "4640": -1.873641274869442e-08, "8350": -5.427285145742644e-12, "33658": -4.602357745170593e-07, "37491": 4.262385583375661e-16, "29359": -1.4454501069849357e-10, "25061": -1.7264326743315906e-10, "41552": -1.452207565307617e-07, "29854": -9.259974583983421e-08, "23675": 7.731207167516185e-18, "23614": 1.6371576488018036e-06, "49436": 0.00011887091636657715, "21407": 3.014663718658994e-13, "49051": -2.724600199144334e-10, "20462": -1.0058352927444503e-09, "45983": 1.7098844296015158e-12, "46169": -8.390695256821346e-11, "13345": 5.002095550298691e-07, "28065": -1.9485604017972945e-07, "48706": -4.284521855879575e-10, "33782": -9.421290596947074e-09, "11674": -1.982027242775075e-11, "39948": -4.062151070684195e-08, "20748": 1.572028636932373e-05, "49695": 1.2676922976970673e-06, "13732": -3.322890052004368e-12, "27990": 8.20401430130005e-06, "17966": -8.154158013716983e-21, "41462": -3.185052424669266e-08, "9498": -1.0800426825881004e-07, "39920": 1.606149673461914e-06, "21194": 1.3476083950081374e-10, "4353": -2.510826662182808e-07, "3685": -2.9715984128415586e-08, "6780": -1.898941770195961e-07, "3095": -1.8808199092745782e-07, "15583": 1.0806947281649325e-21, "15039": 1.8970757409420002e-13, "6432": -3.5979180523781907e-13, "7009": 4.788608203541711e-18, "33075": 3.1267386674880983e-06, "27554": 5.734084387865046e-16, "30494": 2.9940736293792723e-06, "28556": -5.1235003471374514e-05, "49563": -1.0181787610054015e-06, "8595": -1.7527208910905755e-10, "7286": 5.623562837517324e-25, "49872": 2.3573771119117735e-06, "49443": 9.048273604981769e-20, "41761": -3.530215471982956e-09, "17701": 1.4766052961349487e-05, "11209": -2.9720687866210936e-06, "38293": 1.6276140157867047e-16, "32473": -1.393582858145237e-07, "25810": -1.3456210494041443e-06, "31331": -4.9833497405052185e-06, "8918": -4.711580913863145e-11, "13244": 5.97681871916119e-25, "28094": -5.028978339396417e-09, "38597": 9.383975528180599e-08, "17042": 8.109626858932017e-16, "8851": -4.499089717864991e-06, "44925": 8.637352499896167e-15, "49606": -1.0899213389453655e-20, "49629": -7.1391926319774e-20, "5429": 2.8187936807291294e-19, "38153": 3.535225413055015e-21, "36149": -1.727159833535552e-09, "43998": -8.926537020670367e-13, "28596": 1.4937968808226288e-09, "47642": -2.711561319301836e-10, "34909": -1.3280266895890235e-07, "17281": -5.366015102481469e-10, "26605": -4.729535430669784e-09, "42695": 5.643106997013092e-09, "46871": -5.387988943894584e-15, "12381": 1.8733373508439399e-10, "19537": -3.7448846801346745e-15, "23402": 9.629117503351381e-15, "32827": 4.2771203245806075e-17, "1482": 3.08119198558221e-17, "40943": 5.565952599262836e-20, "32542": -7.023184443823994e-09, "1192": 4.0803541101475104e-16, "32434": -6.508567333221435e-06, "18471": -7.740978617221117e-11, "49304": 1.7757103443145752e-05, "37584": -6.617950987219956e-13, "19032": 1.2257846293550755e-13, "17598": -3.4943851642310617e-08, "21161": -7.5047486461699e-09, "35852": -4.079919457435608e-06, "21265": 4.25551377247757e-12, "575": -4.0548769757151605e-08, "45871": 2.0482476825733898e-16, "21914": -1.9772681407630442e-08, "47654": -8.440010715276003e-09, "11547": 8.126317858695983e-06, "27053": -8.385191857814789e-07, "38259": 2.205470845556036e-19, "34756": -5.411926284432412e-07, "2017": -2.481460273265839e-06, "2598": -2.943060017912558e-14, "37159": -1.316561581976572e-15, "47429": 1.1710052483238087e-13, "37602": -2.002242545131594e-09, "2062": 4.373542308807373e-05, "17234": -3.2720231683924794e-09, "41648": 3.728095907717943e-09, "27637": -1.866539378170273e-11, "28089": 5.382814194376806e-15, "9333": 9.813590912122195e-16, "14847": -6.293052341789007e-08, "7257": -1.0998966172337532e-08, "27702": -7.932291623546916e-12, "2673": -4.19746993429726e-11, "1190": -1.997624640353024e-09, "37432": -1.4530401131196414e-10, "19411": -2.1092846989631653e-07, "6080": -9.133492130786181e-09, "19787": -1.2244986137375235e-08, "22549": 1.430589327555687e-16, "34499": 1.3423021982816863e-11, "45893": -3.927543759346008e-06, "44947": 3.6255869269371033e-06, "32807": 1.2077809969923691e-11, "42307": -1.1193050886504352e-09, "44516": -4.868955002166331e-09, "7090": -2.3160427808761597e-08, "25546": -2.2029098545317538e-13, "1469": -8.325354196131229e-08, "31215": 4.2501940653711086e-20, "24545": 4.000653326511383e-06, "49453": -5.7786929607391355e-06, "43162": -2.335068702697754e-05, "43848": -1.4105540467426182e-08, "48789": -6.1391514094566446e-15, "35980": -6.22286507859826e-08, "43783": -1.0460693836212158e-05, "16331": -2.5843772292137145e-06, "18511": 2.7783595025539396e-07, "25996": 5.5346748558804396e-09, "1843": -1.1084470897912978e-08, "20407": -8.60578753054142e-08, "15939": -8.666742593050003e-08, "22824": -6.777700781822205e-07, "30348": 1.873038662307514e-22, "17204": -5.527779189246074e-17, "27049": 4.972966194152832e-05, "24962": 5.1729159895330666e-09, "15606": -2.2337131202220917e-07, "47681": 8.443995502815937e-15, "40062": 2.872871048748493e-07, "25260": 2.081611305475235e-06, "29893": -3.14192620862741e-10, "7297": -3.792395070195198e-07, "14095": -1.9814137750516232e-20, "36771": 1.8039721180684864e-09, "28904": 1.504695923415511e-14, "11298": -1.338838762077188e-15, "38838": 6.587931977719563e-13, "40158": -2.2714845836162567e-07, "30288": -8.944137096405029e-06, "161": -2.7868934466823704e-11, "19567": -1.3614489580504596e-09, "34010": -1.3921067118644713e-07, "32687": 5.727758550319747e-22, "17859": -3.9333554013865066e-10, "48466": -7.679281210926093e-14, "37304": 1.345232367515564e-05, "25587": 2.2174853064882426e-14, "19928": -8.074785023927689e-07, "6573": 1.6641042321907662e-13, "2401": 3.7753437709397986e-13, "8013": -1.657087802886963e-06, "27760": -1.3224926078692078e-08, "44160": -7.057929784059524e-07, "18485": -2.654949761927128e-07, "7820": -1.1849089105453459e-11, "3907": -2.265575176352286e-11, "32997": -8.06165337562561e-07, "25915": -1.927405744791031e-06, "9545": 3.6286793649196626e-07, "26943": -6.3314523735128405e-25, "20570": 1.1748397810151802e-13, "35384": 6.943737673736905e-13, "33398": -1.1882364749908447e-07, "22536": -9.387613534927368e-06, "28391": 3.247215690782568e-16, "49079": 1.7227372527122497e-06, "23493": -6.68205029796809e-10, "4527": -1.9823828552034685e-10, "20977": 8.469400277399865e-20, "15790": -1.9900131155736743e-09, "27766": 7.5828607282169e-16, "14000": -2.168620377779007e-07, "28476": -3.6870804615318776e-08, "12859": -4.700430436059833e-09, "38038": -3.81883280351758e-08, "7360": 1.6456255912780763e-05, "21839": -6.510476850962732e-12, "25819": -3.348861719132401e-10, "37955": -1.9077555043622853e-08, "29701": -3.4807335680397955e-13, "18395": -2.342544939892832e-10, "22702": -5.185158443055116e-11, "7175": -4.3607015162706376e-07, "34126": 7.876278460025788e-07, "43221": -5.372458872443531e-11}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_52.json <==
{"20228": -3.066004276275635e-05, "24631": -7.238035905174911e-09, "21481": 8.005586416004462e-14, "31601": -4.3559586629271505e-08, "21027": -1.1372409971954767e-10, "7756": 4.313004910945892e-06, "15003": -2.2851572794024832e-11, "10962": -1.7574720550328493e-08, "37208": -9.002403203339782e-11, "1713": 3.887377033606754e-12, "25435": 1.3465991020202637e-05, "10196": -5.715964362025261e-09, "8919": 2.8317021206021307e-07, "40058": -4.645329609047622e-09, "1597": -7.338545401580632e-10, "18522": -6.446518319158657e-16, "44492": 1.1301242047920824e-08, "48083": -1.636725850403309e-08, "12260": -2.690796507522464e-08, "7314": -5.866826511919499e-08, "35031": -5.483303964138031e-07, "17309": -7.08538293838501e-08, "6094": -4.384618951007724e-09, "19429": -3.480188297544373e-12, "38589": 2.786070945148822e-10, "23": 4.9203499052907774e-14, "11185": -4.6498302253894506e-10, "17000": -1.0712612420320511e-08, "31999": -3.6779845686396585e-10, "31002": -9.678058326244354e-08, "5762": 6.881335368163338e-22, "19308": -3.7173491436988115e-08, "16780": -3.5679913708008826e-11, "36171": -3.772516932803882e-24, "31110": -4.515002365224063e-09, "5943": 4.076073645276068e-15, "22617": -1.1243447661399842e-06, "46077": -2.2349504191776503e-16, "39120": 1.0923874923119554e-18, "24076": -9.614519774913787e-08, "49558": -2.83116946775408e-12, "12596": -6.843042373657226e-07, "2215": -6.782208802178502e-09, "38964": 3.546075895428657e-08, "1966": -4.085233807563782e-07, "36951": 1.7296698689460753e-06, "19437": 9.272581813490888e-14, "47182": -2.81741201877594e-06, "24183": -4.286157200112939e-09, "28182": 7.239308707617659e-19, "5267": -2.1209579706192017e-06, "41565": 3.0642345215034506e-19, "35684": -1.8130898475646971e-07, "46765": -2.938968464150093e-10, "20211": -1.3504043817520142e-05, "25201": 1.3843820187431356e-16, "46364": 3.7470478109202787e-16, "45205": -2.290511503815651e-08, "12684": -3.5754912532866e-08, "41732": -2.665963023900986e-07, "17423": -2.898498177528381e-06, "31279": -3.235040931031108e-08, "8492": -1.2803645222447812e-09, "40686": 2.6881735771894456e-07, "46925": -9.738382686919068e-11, "25999": -8.349751587957144e-09, "46650": -1.1567892670427683e-11, "40125": -1.4300334453582765e-06, "8943": -4.455101490020752e-06, "13639": -6.597721017897129e-08, "7734": -1.288599378312938e-11, "34508": 2.6216831803321837e-06, "36350": -1.5841039130464195e-08, "27458": -1.2963535846211016e-09, "29134": -1.750100590288639e-07, "42936": -9.527769179840107e-11, "11653": -8.024975657463073e-08, "20870": -7.163430564105511e-10, "1922": 5.519474112772316e-26, "18920": 5.214400666874232e-22, "45577": 3.1502486166554154e-18, "21611": 6.475883163048479e-15, "49456": -4.725505391434126e-12, "40837": 6.679563522338867e-06, "40222": -2.2780576720833778e-07, "23347": -7.417899041683995e-12, "21127": 3.3035335074554746e-25, "41422": -7.891301810741425e-07, "14911": -7.741750778222922e-11, "20183": 6.471891078607683e-16, "34100": -1.3848759408574552e-10, "33297": 4.180738533143824e-15, "22363": 3.246276640241682e-20, "9062": -5.333535682439106e-11, "45657": -1.2629356980323792e-06, "2267": -1.8018174450844525e-08, "17786": -4.793281108140945e-07, "8820": -6.935759913176298e-08, "13390": 1.1754943372854765e-16, "3170": -3.37737500667572e-07, "41357": -1.4378391206264495e-07, "18491": 2.617865098959379e-19, "38132": 8.019471764564514e-06, "13939": -8.463009180559311e-11, "46700": -3.8299906253814695e-05, "30148": 5.626343408948742e-10, "8072": -6.304472219198942e-08, "24269": -7.126706623239443e-10, "15692": -1.2333732684055576e-11, "10792": -1.720626256428659e-08, "19872": -1.874966869763739e-11, "40248": -1.044727032422088e-09, "14046": 1.1896562662680753e-27, "45091": -6.337447166442871e-06, "13882": -7.476699072867632e-08, "8715": 6.19407997115573e-17, "35304": 8.874823106452822e-10, "30572": -5.347877740859985e-09, "21243": 1.7612610037076594e-13, "21890": -1.8168780952692032e-07, "7526": -1.0766370594501496e-06, "45652": -3.162107605021447e-09, "1730": -1.1385830475774128e-10, "44601": -3.0353803187608716e-07, "16527": -1.6853113956466493e-17, "6354": -3.975902700403822e-12, "36162": 2.499565601348877e-05, "18788": -7.073174492688849e-10, "22216": -1.1217804967600387e-10, "48347": -4.7324886918067935e-06, "46331": 1.3987060121234407e-15, "34579": 1.7404921254238203e-16, "11930": -8.231553249061108e-08, "37341": -3.17823956720531e-09, "11650": -8.834866806864738e-08, "13355": 9.759970883706667e-22, "28158": -3.383547209523385e-11, "44220": 2.3515821019574478e-21, "31854": -2.0694818813353778e-08, "30459": -1.0416122971063742e-23, "17168": 6.537318464339137e-15, "43732": -5.259545869193971e-09, "3065": -9.026374755194411e-10, "19079": -7.789066433906555e-07, "13730": 2.5893333701135223e-18, "27688": -5.1107397302985194e-08, "41804": -2.552642545197159e-09, "7532": 1.7428474028552408e-18, "14887": -3.2803134527057406e-08, "7473": -5.484189387061634e-10, "47479": 3.3198840811848874e-17, "16472": -2.5474997237324716e-08, "46655": -4.5724328607320783e-07, "47978": 7.572764158248901e-06, "40785": 2.9203707187968123e-19, "40609": -4.33857116899361e-16, "39781": -1.4705373359902295e-10, "40392": 1.0323981940746307e-06, "33438": 1.3683290611687937e-17, "13489": -6.882320740260184e-09, "14317": 1.768770456314087e-05, "25849": -9.345664642751217e-08, "12275": -7.0925569161772726e-09, "43597": -3.8323978515109044e-11, "41263": -1.157771348953247e-06, "42941": 4.384667374950866e-22, "40675": -8.745026774704457e-08, "1776": 4.70848071643104e-13, "11580": 1.437833309173584e-05, "23448": -9.31580871110782e-12, "38728": -1.4072828344069421e-09, "49100": 2.5035777895254796e-14, "46145": -3.964582333537692e-12, "29977": -2.0798828452825545e-07, "26680": -1.396797352329099e-20, "26097": 1.63747671422243e-12, "30397": -1.6204798594117165e-08, "1662": 7.889048877325004e-20, "14502": 7.023439407348633e-06, "6797": 1.9709928134048482e-19, "10738": -1.5128794075280893e-10, "35904": 8.776863263948443e-16, "6992": 6.906090304255486e-08, "35756": -6.674893666058779e-10, "47892": -1.5276896953582765e-05, "6459": 2.136483073789108e-15, "30188": 6.45172078671155e-21, "34670": -7.915809874248226e-11, "18865": -9.570220718160272e-09, "18190": -2.715117037296295e-06, "16793": -1.192925765280961e-11, "24774": 2.258053719997406e-06, "16757": -1.0190143948420882e-08, "30752": 2.627820149064064e-07, "36239": -2.5479402393102646e-09, "42646": 7.566671911263256e-13, "13937": -2.535131170589011e-10, "34140": 1.1069772243499755e-05, "23604": 8.884549140930175e-06, "14841": -6.85932720080018e-08, "4585": -2.1517258137464525e-07, "11569": -3.297486528754234e-07, "5704": 2.5696272671140893e-23, "45178": -1.833365786296781e-11, "36647": 1.838609343394637e-08, "38960": -3.894364795087313e-12, "13563": 2.330590507942118e-21, "15964": 1.1631715297698974e-05, "48413": 2.874195210015145e-22, "34271": -5.730880498886108e-06, "22752": -1.4006179473772487e-21, "27082": 7.205592328324124e-27, "31438": -5.376620888710022e-06, "49226": -9.193675592541695e-08, "4573": 3.591156039206567e-14, "37499": 8.472491754218936e-09, "9532": -7.030504196882248e-07, "26181": 8.415810270889779e-14, "39323": -1.137714134529233e-08, "24904": -1.7132784705609084e-09, "33636": -4.3109366670250894e-08, "29715": -6.095281569287181e-09, "45357": -2.1083240042685248e-13, "17193": -9.275128149965895e-12, "15590": -2.7712021619663576e-10, "22687": -5.139702352607856e-11, "8119": 4.623140981152574e-14, "4616": 1.240863696239103e-12, "22416": -4.691427761827072e-12, "41733": 2.6573072773317107e-11, "24336": -3.0451927334070205e-07, "36315": -3.4600127207795594e-14, "6385": -6.686743348836899e-07, "13688": -1.8993827980011703e-08, "33419": 1.321650743484497e-06, "11375": -1.259201392531395e-07, "47637": -1.466555695515126e-09, "3212": -3.5170934022696156e-20, "4683": 6.382952121462509e-25, "29868": 2.651250383678416e-12, "47596": -1.121673732995987e-07, "22655": -1.7825490795075893e-08, "34476": -1.6356420928786974e-12, "31757": -2.3556447029113768e-05, "47929": -5.222787535785756e-12, "3493": -2.0912039279937746e-06, "35015": -4.622409760486335e-09, "1933": -8.969428017735482e-09, "29116": -1.1778010230045766e-09, "25863": -6.2833947595208886e-09, "17112": -1.4175424439599739e-10, "30962": -1.4415874145925044e-07, "45735": -7.095590990502388e-10, "23520": -2.36627459526062e-08, "27558": -1.7685170751065015e-08, "49207": -2.4288419634103774e-07, "13702": -4.83647541841492e-09, "14435": -3.899989724159241e-06, "1611": -1.0703548323363066e-08, "14109": 7.015059702098369e-08, "45363": -8.182317105820402e-10, "15442": 3.512279818096431e-12, "46881": -2.232600818388164e-09, "42007": -4.9476104322820905e-09, "11446": 1.3157751569133178e-20, "1233": -7.379118353128433e-08, "27834": 2.6423893455251868e-17, "18817": -6.761513948440552e-06, "18623": -2.4974998086690903e-09, "31859": -2.7697482705116273e-06, "46254": 1.5174443721771241e-05, "19637": -2.500078699085861e-10, "6273": -5.639271438121796e-07, "33900": 8.637600691933835e-20, "33837": -2.1384134888648987e-07, "5041": -5.690266378223896e-08, "19776": -1.5727540850639343e-06, "17140": -2.9573071748018263e-07, "34053": -5.555814504623413e-07, "15596": 5.516631603240967e-06, "25178": 5.819587656219482e-13, "9633": -4.045888185501098e-06, "29126": -1.1141174286603928e-06, "7364": -1.0191518813371658e-07, "38778": 4.8105920288921136e-18, "30442": -7.925863564014435e-07, "39558": 2.747477577317397e-26, "18814": -2.45288060978055e-08, "34634": -9.562829461629007e-13, "47448": -2.5527344550937415e-08, "44782": -1.6502834856510162e-06, "25356": -1.932361010403838e-10, "4640": -3.8915214827284215e-09, "8350": -5.841402526129969e-12, "33658": -1.1082327365875245e-06, "37491": 1.9833796827128936e-14, "29359": -3.674715480883606e-10, "25061": -2.985339961014688e-11, "41552": -3.424298483878374e-11, "29854": -3.1494218856096267e-08, "23675": 3.460022199308632e-17, "23614": 6.197930127382278e-07, "49436": 1.5839695930480956e-05, "21407": 1.5262066881405188e-11, "49051": -2.676965668797493e-09, "20462": -6.755995127605274e-10, "45983": -3.5123694175354106e-13, "46169": -1.548742329759989e-10, "13345": 1.498859077692032e-06, "28065": 3.271397203207016e-07, "48706": -9.226002293871715e-10, "33782": -4.055177851114422e-09, "11674": -5.587045961874537e-11, "39948": -2.9600588604807854e-08, "20748": 3.3112549781799314e-05, "49695": 1.6490453854203224e-07, "13732": -1.1441301239756285e-11, "27990": 5.2563631534576416e-06, "17966": -1.5528603405942865e-21, "41462": -4.039113875478506e-08, "9498": -5.985604366287589e-09, "39920": 1.4750513434410095e-06, "21194": 2.0829990971833467e-08, "4353": -1.568010076880455e-07, "3685": -6.617940496653319e-08, "6780": -1.6876716166734694e-07, "3095": -5.634234100580215e-07, "15583": 3.64002946136328e-22, "15039": 5.4816831607240605e-12, "6432": -3.404535986462065e-14, "7009": 1.0684612916644908e-16, "33075": 2.014325559139252e-06, "27554": -3.0455299393494785e-15, "30494": -1.3515226542949676e-07, "28556": -1.8408045768737793e-05, "49563": -9.286342561244964e-07, "8595": -3.742229455383495e-10, "7286": 2.3102084343688572e-24, "49872": -4.2791507439687845e-09, "49443": 7.33191210923554e-20, "41761": -4.41590127593372e-10, "17701": 1.1432664394378662e-05, "11209": -2.0469732284545898e-05, "38293": 1.563172117788336e-17, "32473": -1.1510591208934783e-06, "25810": -3.9411786943674087e-07, "31331": -6.744126975536347e-07, "8918": -9.665192192187533e-10, "13244": 4.4076399719244776e-26, "28094": -6.852542050182819e-08, "38597": -1.1548799276351928e-06, "17042": 7.230356504489555e-17, "8851": -5.940839052200317e-06, "44925": 4.401742026427513e-15, "49606": -8.799689763753366e-21, "49629": -5.099444087483529e-18, "5429": 5.846299328980328e-19, "38153": 4.185938225401736e-22, "36149": -4.994541523046792e-09, "43998": 2.2437633973027006e-14, "28596": -3.455927362665534e-08, "47642": -2.2990812794887462e-10, "34909": -2.8869496658444404e-07, "17281": -5.722518835682422e-10, "26605": -1.8716725753620268e-09, "42695": -1.5026920009404422e-08, "46871": 1.7528405393818504e-13, "12381": -1.2624573719222098e-09, "19537": -3.7891790399813273e-16, "23402": 1.7206562841209917e-14, "32827": 4.751862965612919e-18, "1482": 1.5360957297816392e-16, "40943": 1.0865336408372174e-15, "32542": -1.0381238535046578e-08, "1192": 5.665880958849456e-17, "32434": -2.5433367490768433e-06, "18471": -1.7493002815172077e-10, "49304": 5.031582713127136e-07, "37584": -4.1317830437037626e-11, "19032": -2.2762567652989675e-12, "17598": -4.8684044741094115e-08, "21161": -2.244793577119708e-08, "35852": -5.105358362197876e-06, "21265": 3.4129465120713576e-12, "575": -4.414067603647709e-08, "45871": 1.028000878866564e-15, "21914": -9.61133700911887e-10, "47654": -2.6073711924254896e-08, "11547": 1.016125202178955e-05, "27053": -5.860904348082841e-09, "38259": 1.4313606587967529e-19, "34756": -1.254471018910408e-07, "2017": -5.62736988067627e-06, "2598": -1.9041726528890024e-16, "37159": 1.3964942049971007e-16, "47429": -1.8810574431427085e-12, "37602": -1.3859444297850132e-08, "2062": -1.7256227135658264e-06, "17234": -1.979595050215721e-08, "41648": -3.657219058368355e-09, "27637": -3.0594193958677353e-09, "28089": 4.946779430525794e-14, "9333": 5.603889574601339e-15, "14847": -1.0473858565092086e-07, "7257": -5.630014929920435e-09, "27702": -1.0138030575035373e-11, "2673": -7.312895832001231e-11, "1190": -1.4595882385037839e-09, "37432": -5.07672484673094e-11, "19411": -5.485601723194122e-07, "6080": -1.5143996570259332e-08, "19787": -1.3499993365257979e-08, "22549": -7.583612626760327e-15, "34499": -2.2239662939682603e-10, "45893": -3.846813440322876e-06, "44947": 6.408942937850952e-06, "32807": -4.765803623740794e-11, "42307": -1.7233210382983088e-09, "44516": -1.236211508512497e-08, "7090": -4.6955025754868985e-09, "25546": 9.180540416764416e-13, "1469": -3.058214206248522e-08, "31215": 5.010738278326285e-21, "24545": 1.965382397174835e-06, "49453": -6.536498665809631e-08, "43162": -5.297532081604004e-06, "43848": -2.2959421039558946e-09, "48789": 7.204993934806225e-14, "35980": -1.4269934967160225e-07, "43783": -9.437562525272369e-07, "16331": -8.147744089365005e-07, "18511": 1.1703544855117799e-06, "25996": 7.685898162890226e-10, "1843": -1.0516371112316847e-08, "20407": -2.956717275083065e-08, "15939": -8.365914225578308e-06, "22824": -3.471180200576782e-06, "30348": 1.0183188910568809e-23, "17204": -1.0947254387716488e-16, "27049": 2.4262092113494874e-05, "24962": 4.58252354292199e-09, "15606": -5.237562581896782e-08, "47681": 1.372234326169064e-13, "40062": 1.5088990330696106e-08, "25260": -4.5579344034194944e-07, "29893": -7.406165241263806e-10, "7297": -1.1815065518021583e-07, "14095": 1.1750886722006192e-18, "36771": 1.067875768058002e-08, "28904": 2.2867707727414198e-14, "11298": -8.883942193005368e-17, "38838": -3.2017879902923597e-12, "40158": -1.2798252515494823e-07, "30288": -6.410121321678161e-06, "161": -1.465386594645679e-10, "19567": -1.8590089166536927e-09, "34010": -2.3883717134594916e-07, "32687": 7.939562745925698e-22, "17859": -1.3052164285909386e-09, "48466": -5.787524237632625e-14, "37304": 8.792004585266113e-06, "25587": 1.4368470857561988e-14, "19928": -2.01874315738678e-06, "6573": -9.88974875326676e-13, "2401": 4.4177593139238526e-13, "8013": -1.7648789286613464e-06, "27760": -1.2393605429679156e-08, "44160": -2.8456319123506544e-07, "18485": -7.946710586547851e-06, "7820": -9.1431127202668e-12, "3907": -1.6775178664829583e-10, "32997": -6.377792358398438e-07, "25915": -3.4587907791137696e-06, "9545": -4.202573094516993e-08, "26943": -1.7253842449695653e-24, "20570": -1.0623475645843428e-11, "35384": -2.2465266624749348e-12, "33398": -2.3818330839276313e-07, "22536": -2.5931382179260254e-06, "28391": 3.9168487897534023e-16, "49079": 1.3937336206436157e-06, "23493": -1.5195175365079195e-10, "4527": -6.936528370715678e-10, "20977": 4.0888658832480966e-19, "15790": -1.0593622573651374e-09, "27766": 8.017579655739127e-17, "14000": -1.0278569534420968e-07, "28476": -3.001921810209751e-07, "12859": -4.830406978726387e-09, "38038": -1.1601885780692101e-08, "7360": 6.250758171081543e-06, "21839": -9.17489462182175e-14, "25819": -2.051368646789342e-09, "37955": -1.5730118611827492e-08, "29701": -2.992347480912372e-15, "18395": 9.139249641521019e-12, "22702": -6.986167591094273e-11, "7175": -1.8650319427251816e-07, "34126": -3.7976160645484924e-07, "43221": 9.376926612958415e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_56.json <==
{"20228": -6.850289344787597e-05, "24631": -1.717954408377409e-08, "21481": 1.3807361920470385e-14, "31601": -1.7879778519272805e-07, "21027": -8.364613677258603e-11, "7756": 3.958539962768555e-06, "15003": -3.063880740228342e-11, "10962": -2.74167419411242e-08, "37208": -5.627177961287088e-10, "1713": 2.6278149789504825e-12, "25435": 2.2761869430541993e-05, "10196": -5.845358246006071e-09, "8919": -2.3657076060771942e-07, "40058": -3.266790881752968e-09, "1597": -1.2553124179248697e-10, "18522": -1.6314020967467259e-15, "44492": -5.638566799461841e-09, "48083": -3.3748555928468706e-07, "12260": -1.478330697864294e-08, "7314": -4.245486576110125e-08, "35031": -6.563496589660645e-07, "17309": 5.720648169517517e-07, "6094": -2.81286658719182e-09, "19429": -3.6145951298749425e-12, "38589": 2.072342249448411e-10, "23": -7.540295996477654e-12, "11185": -6.997660966590047e-10, "17000": -1.0358653962612152e-07, "31999": -9.291924652643502e-10, "31002": -1.2396520003676414e-07, "5762": 6.628280145885499e-20, "19308": -6.24916236847639e-08, "16780": -1.3510391454474303e-11, "36171": -3.8452892845665767e-23, "31110": -2.376618649577722e-09, "5943": 1.582081965434412e-15, "22617": -5.437522009015083e-07, "46077": -1.0600742506028382e-16, "39120": 1.9867533182851837e-18, "24076": -1.3902598060667514e-07, "49558": -7.21803530723264e-12, "12596": -9.335861355066299e-07, "2215": -6.101903854869306e-09, "38964": 5.1212366670370104e-08, "1966": -1.657041534781456e-07, "36951": -3.682936429977417e-06, "19437": 1.290917772678313e-13, "47182": -7.179851084947586e-07, "24183": -4.730358254164457e-08, "28182": 7.247020773195819e-19, "5267": -3.759111762046814e-06, "41565": 1.4620902687341452e-18, "35684": -3.027178943157196e-06, "46765": -4.3138086766703057e-10, "20211": 6.513895392417908e-06, "25201": 1.9771378978461484e-16, "46364": 6.820313758204577e-16, "45205": -9.690847946330906e-09, "12684": -6.836702115833759e-08, "41732": -9.552080184221268e-07, "17423": -1.6028162837028504e-06, "31279": -2.818116918206215e-08, "8492": -2.461516414768994e-09, "40686": 1.7162206768989563e-06, "46925": -3.3468735637143254e-10, "25999": -2.506918041035533e-08, "46650": -1.2489679193095072e-11, "40125": -2.9452651739120484e-06, "8943": -7.064905762672424e-06, "13639": -8.193060755729675e-08, "7734": -1.005741296467022e-11, "34508": 2.1167564392089845e-06, "36350": -5.541428618016653e-10, "27458": -2.076528762700036e-09, "29134": -2.0179974380880595e-08, "42936": -6.591162673430518e-11, "11653": -8.841805160045623e-08, "20870": 9.750532335601747e-09, "1922": 1.6122409298209137e-25, "18920": 1.7271469151561276e-23, "45577": 1.5719723970870209e-18, "21611": 1.0106116832275803e-13, "49456": -8.464236884719866e-12, "40837": 8.164335489273071e-06, "40222": -2.413586340844631e-07, "23347": -7.967402098074671e-12, "21127": 6.044632665988906e-25, "41422": -6.277285814285279e-06, "14911": -3.823008592007682e-10, "20183": 6.853855677446674e-16, "34100": -6.608675903407857e-11, "33297": 8.206014534550831e-14, "22363": 1.786712240696908e-20, "9062": -2.684264472918585e-11, "45657": -6.634224951267242e-07, "2267": -2.720218151807785e-08, "17786": -9.179273620247841e-08, "8820": -5.890443455427885e-08, "13390": 5.27887521022119e-18, "3170": -4.188176989555359e-06, "41357": -6.48591760545969e-08, "18491": -1.6234640042890602e-20, "38132": 8.186340928077698e-06, "13939": -1.4757527424080763e-10, "46700": -1.8450422286987304e-05, "30148": 5.515881275641732e-10, "8072": -7.393487729132176e-08, "24269": -6.144656799733639e-10, "15692": -2.812981392708025e-11, "10792": -5.036136717535555e-09, "19872": 7.445672522976565e-14, "40248": -1.6354913896066138e-10, "14046": 5.624871079393832e-28, "45091": -4.942300021648407e-06, "13882": -2.790963463485241e-07, "8715": 7.507318378063843e-16, "35304": 2.197265712311491e-09, "30572": -6.219065398909152e-09, "21243": 2.3222755274332487e-13, "21890": -2.897747326642275e-08, "7526": -2.5292938947677614e-06, "45652": -1.3318436685949564e-10, "1730": -2.1795958673465066e-10, "44601": -1.226200759410858e-06, "16527": -2.293757198068569e-16, "6354": 2.542733682275866e-11, "36162": 1.880723714828491e-05, "18788": -6.374710355885327e-09, "22216": -1.4753202776773832e-10, "48347": -4.027459025382996e-06, "46331": 2.8357620071584045e-16, "34579": 1.0010332840426628e-16, "11930": -2.093220129609108e-07, "37341": -6.008581258356571e-09, "11650": -2.847173996269703e-07, "13355": 6.995725844201052e-22, "28158": -4.456489477888681e-11, "44220": 1.487721892293875e-20, "31854": -1.459366176277399e-08, "30459": 1.907638634713872e-22, "17168": 1.5993448232443086e-15, "43732": -2.5647005531936883e-09, "3065": 1.9214675994589924e-08, "19079": -2.4516507983207703e-06, "13730": 2.2988799449133456e-18, "27688": -1.537630520761013e-07, "41804": -4.952363669872284e-09, "7532": 2.4060365584111823e-19, "14887": -6.534477230161429e-08, "7473": -1.6323743693646975e-10, "47479": 8.599434640939319e-18, "16472": -1.4553405344486236e-08, "46655": -1.3569171726703644e-06, "47978": 3.841314315795899e-06, "40785": 4.64895811869712e-20, "40609": -4.424752925169528e-16, "39781": -5.7986659385278475e-12, "40392": -1.196923851966858e-07, "33438": -8.753664459959509e-16, "13489": -4.316044505685568e-09, "14317": 1.9499322175979614e-05, "25849": -3.7544332444667815e-08, "12275": -8.037384250201285e-09, "43597": -7.438426109729335e-11, "41263": -1.018107533454895e-05, "42941": -1.553070312120977e-22, "40675": -2.445167303085327e-06, "1776": 1.0863465149668627e-12, "11580": 1.3138867616653442e-05, "23448": -5.650663865708338e-12, "38728": -1.5259937208611517e-09, "49100": 2.3784862968057043e-14, "46145": -1.2969978797627845e-11, "29977": -5.296143144369125e-07, "26680": -4.7280886777834454e-21, "26097": 8.907900195254114e-13, "30397": -9.083622135221958e-09, "1662": -1.9469517144321547e-17, "14502": 7.40073561668396e-06, "6797": 5.788952487945781e-19, "10738": -3.0165472708176823e-10, "35904": -1.5083212456801221e-16, "6992": 6.35450566187501e-08, "35756": -5.469412644742988e-10, "47892": -1.7870216369628906e-05, "6459": 2.435494583785669e-15, "30188": 5.659939269211055e-21, "34670": -9.433102604816667e-11, "18865": -1.5778094530105592e-08, "18190": -5.5043935775756835e-06, "16793": -2.792460236378247e-11, "24774": 2.5795212388038637e-06, "16757": -8.839770453050732e-09, "30752": 1.8414311110973358e-07, "36239": -3.7085069925524296e-09, "42646": 2.0418021051682445e-13, "13937": -5.396389169618487e-09, "34140": 7.973499596118927e-07, "23604": 6.199854612350464e-06, "14841": -1.3397256843745708e-08, "4585": -5.388790275901556e-08, "11569": -2.782321162521839e-07, "5704": 1.0053127166954033e-23, "45178": -1.4114788427832536e-10, "36647": 2.8940236661583185e-08, "38960": -1.6765818600106287e-11, "13563": 6.005039665969056e-23, "15964": 8.019524067640304e-07, "48413": 1.0154159834151873e-22, "34271": -1.8516622483730317e-06, "22752": -2.254900702566658e-21, "27082": -5.861262072263672e-26, "31438": -1.582828640937805e-05, "49226": -5.3747757337987426e-08, "4573": -5.271607594892203e-14, "37499": 1.2615171726793051e-08, "9532": -6.662671267986297e-07, "26181": 2.4916924079576575e-14, "39323": -4.846078809350729e-08, "24904": -6.020686123520136e-10, "33636": -3.031795145943761e-08, "29715": -1.153254706878215e-09, "45357": -6.470284006354632e-11, "17193": -7.64191042890161e-12, "15590": -2.6391549909021705e-10, "22687": -3.424598162382608e-11, "8119": 6.961004217487244e-14, "4616": 1.8326581141536734e-13, "22416": -7.657176865905058e-12, "41733": 1.9683202481246553e-11, "24336": -6.022238358855248e-07, "36315": -6.303732789092464e-12, "6385": -9.172683954238892e-07, "13688": -1.11944240052253e-08, "33419": 5.284319519996643e-06, "11375": -1.1502885259687901e-07, "47637": -1.035549066727981e-09, "3212": -5.039029496401934e-19, "4683": 6.343617744631052e-25, "29868": -1.1083143181167543e-09, "47596": -1.0062259435653686e-06, "22655": -1.4452246250584722e-08, "34476": -6.087494170969876e-12, "31757": -5.355386734008789e-06, "47929": -8.308359156217193e-13, "3493": -5.936881899833679e-06, "35015": -1.3590878807008266e-08, "1933": -1.3268303591758013e-08, "29116": -9.845048043644056e-10, "25863": -1.7448383732698858e-09, "17112": -6.119826593931066e-11, "30962": -2.1233463194221258e-08, "45735": -7.016716699581594e-10, "23520": -1.2803813442587852e-08, "27558": -8.111443370580674e-08, "49207": -9.188160300254822e-07, "13702": -8.06680996902287e-09, "14435": -1.6232603788375854e-06, "1611": -4.365865606814623e-09, "14109": 3.5512079484760763e-08, "45363": -1.0246486635878682e-09, "15442": 2.40961355757463e-12, "46881": -6.5659382380545136e-09, "42007": -6.02360931225121e-09, "11446": 1.1476113765543166e-20, "1233": 2.082199603319168e-07, "27834": 6.1663066146244724e-18, "18817": -5.075169801712036e-06, "18623": -5.06766838952899e-09, "31859": -2.093242406845093e-06, "46254": 1.9045319557189942e-05, "19637": -7.849630492273718e-11, "6273": -7.086664438247681e-07, "33900": 3.37101393077955e-19, "33837": -2.7108438313007354e-07, "5041": -4.602507222443819e-08, "19776": -7.197445631027222e-07, "17140": -4.3843671679496763e-07, "34053": -1.2763556838035584e-06, "15596": 4.223541617393493e-06, "25178": 5.531279967385671e-13, "9633": -5.453301072120666e-06, "29126": -1.1370748281478882e-06, "7364": -3.65698360837996e-08, "38778": 5.4803302737896355e-18, "30442": -2.4448345601558683e-06, "39558": -2.290744228320631e-26, "18814": -1.2907894561067224e-08, "34634": -3.1974061585060555e-11, "47448": -6.395799107849598e-08, "44782": -6.181536614894867e-07, "25356": -5.323327059159056e-10, "4640": -5.10043406393379e-09, "8350": -9.12049642920465e-12, "33658": -7.550679892301559e-07, "37491": 6.762370663437878e-15, "29359": -2.392235182924196e-10, "25061": -1.399832569859427e-12, "41552": -1.0939649306237697e-07, "29854": -1.567710191011429e-07, "23675": 4.694588901649199e-18, "23614": 7.969672232866287e-07, "49436": 1.4423028230667115e-05, "21407": 1.1656104561552639e-11, "49051": -3.3253413857892154e-09, "20462": -2.4826294975355266e-09, "45983": 1.2196787224638683e-12, "46169": -1.6729751223465428e-10, "13345": 6.82971477508545e-07, "28065": 1.647200621664524e-07, "48706": -1.5295557386707515e-09, "33782": -1.7433110042475164e-09, "11674": -5.436713763629086e-11, "39948": -3.5635619424283505e-08, "20748": 2.7864956855773925e-05, "49695": -4.985366016626358e-08, "13732": -8.650884410599247e-11, "27990": 2.274327427148819e-06, "17966": -6.160978845148879e-22, "41462": -1.773740164935589e-08, "9498": -2.184674609452486e-08, "39920": 2.746000587940216e-06, "21194": 1.1202620225958525e-09, "4353": -2.001124806702137e-07, "3685": -7.589995861053467e-08, "6780": -4.25427183508873e-07, "3095": -1.5250632539391518e-07, "15583": -2.5633668085506247e-21, "15039": 4.695918107699981e-12, "6432": -1.1518530573795261e-14, "7009": 2.011387237321749e-16, "33075": 9.370760619640351e-07, "27554": -2.2776684704961526e-15, "30494": 2.8981554508209228e-06, "28556": -1.2495073080062867e-05, "49563": -1.2581561505794525e-06, "8595": -2.768852391454857e-10, "7286": 4.108256360248144e-24, "49872": 3.7884674966335295e-07, "49443": 5.383505090556049e-20, "41761": -4.6496792492689565e-10, "17701": 1.3038988113403321e-05, "11209": -2.2559287548065185e-05, "38293": 2.0431616468141735e-18, "32473": -8.017035573720932e-07, "25810": -4.692106693983078e-07, "31331": -4.937688112258911e-06, "8918": -2.4314939219038934e-09, "13244": 9.532872049935778e-26, "28094": -1.3190907426178456e-07, "38597": -5.632342398166656e-07, "17042": 1.104400165069519e-16, "8851": -5.109708905220032e-06, "44925": 1.24177690352667e-13, "49606": 1.1068956759204344e-18, "49629": -1.6145377678029871e-18, "5429": 1.3792706736394552e-19, "38153": 1.6846238594268794e-21, "36149": -2.6098138187080623e-09, "43998": 6.515982420296496e-13, "28596": -4.0907394140958786e-08, "47642": -1.243291080754716e-10, "34909": -3.131939098238945e-07, "17281": -8.256203727796673e-10, "26605": -1.8040607392322271e-09, "42695": 6.246981211006641e-08, "46871": -3.187487251921084e-13, "12381": -7.337645365623757e-10, "19537": 3.0337643508460133e-15, "23402": 7.960345160817895e-15, "32827": 3.9192850354030636e-17, "1482": 8.4038167050271e-17, "40943": 2.9048952132626482e-15, "32542": -1.3635981595143675e-08, "1192": 1.3483280464354763e-16, "32434": -6.410414576530457e-06, "18471": -1.4141360588837415e-09, "49304": 1.60136878490448e-06, "37584": 8.712467547411507e-13, "19032": -2.900958975260437e-12, "17598": -3.4881187602877616e-08, "21161": -7.922078482806682e-08, "35852": -1.7645875215530395e-05, "21265": -2.219021553173661e-11, "575": -1.3069145381450653e-07, "45871": 7.909903981806465e-16, "21914": -1.1492441408336162e-08, "47654": -1.5558546874672173e-08, "11547": 1.0181883573532104e-05, "27053": -2.561497036367655e-08, "38259": 1.9518959473892317e-20, "34756": -1.3576922938227654e-07, "2017": -4.632833003997803e-06, "2598": -6.941526242698615e-15, "37159": -1.2089675094362207e-15, "47429": -1.4227007341105492e-11, "37602": -1.536791678518057e-08, "2062": 6.901856660842896e-06, "17234": -1.6967703122645618e-08, "41648": -2.3200453142635524e-09, "27637": -1.3767620839644224e-09, "28089": 2.8943678564985476e-14, "9333": 6.771962157703371e-16, "14847": -1.1528076604008674e-07, "7257": -3.973462153226137e-09, "27702": -6.224923708941787e-11, "2673": -4.4177804738865235e-11, "1190": -2.2154846228659154e-08, "37432": -6.520247097796528e-11, "19411": -4.7258675098419187e-07, "6080": -1.9798739231191577e-09, "19787": -6.696432828903198e-08, "22549": -3.889878419371939e-15, "34499": -3.6712510336656124e-10, "45893": -1.2452936172485351e-06, "44947": 2.21585214138031e-06, "32807": -3.059364416913013e-11, "42307": -2.4468074116157366e-10, "44516": -9.624307276681065e-09, "7090": -7.22440832760185e-09, "25546": 1.1495295382246696e-12, "1469": -7.933476939797401e-08, "31215": 3.257787817994868e-20, "24545": 1.8929986655712128e-06, "49453": -2.216881364583969e-06, "43162": -9.428254961967468e-06, "43848": -5.664127529598773e-09, "48789": 1.1670604038727105e-13, "35980": -2.1468333899974822e-07, "43783": -1.2220091372728347e-06, "16331": -1.8592822551727295e-06, "18511": 5.09161576628685e-07, "25996": -2.0121562556596474e-10, "1843": -1.1351951397955417e-08, "20407": -3.4225480630993844e-08, "15939": -6.889151930809021e-06, "22824": -1.6698053479194641e-06, "30348": 1.5387817596558585e-23, "17204": -6.369980064258041e-17, "27049": 1.9042034149169923e-05, "24962": 1.0136845521628856e-08, "15606": -1.395975612103939e-07, "47681": 1.349934120042917e-13, "40062": 1.2232298031449318e-08, "25260": -3.5128873586654663e-06, "29893": -7.353542605414987e-10, "7297": -1.5907857567071916e-07, "14095": -3.69345884172062e-18, "36771": 5.480124964378774e-09, "28904": 3.09564640588178e-14, "11298": -1.5683246368247693e-15, "38838": -3.38406991318152e-13, "40158": -9.719526767730713e-07, "30288": -1.3652088642120361e-05, "161": -6.602035682590212e-11, "19567": -1.3646105071529745e-09, "34010": -4.0254741907119754e-07, "32687": 6.9874818313441035e-22, "17859": -6.889356882311404e-10, "48466": -1.1959955692475432e-13, "37304": 9.17252779006958e-06, "25587": -2.659760189871463e-15, "19928": -2.9753842949867247e-06, "6573": -2.926166757788451e-12, "2401": 4.011536702819285e-13, "8013": -1.8847155570983887e-06, "27760": -6.287756841629744e-09, "44160": -1.1702096462249756e-06, "18485": -1.514459252357483e-06, "7820": -2.1291896246111717e-12, "3907": -3.600161289796233e-09, "32997": -6.742629408836365e-07, "25915": 1.179586723446846e-06, "9545": -9.709469042718411e-08, "26943": -1.699851609303103e-23, "20570": -7.042864353934419e-12, "35384": -1.9728880943148396e-10, "33398": -1.9294967874884607e-07, "22536": -1.6439028084278106e-06, "28391": 1.111967809497294e-15, "49079": 2.3615628480911254e-06, "23493": -2.179729344788939e-09, "4527": -8.170442015398294e-10, "20977": 7.770224893198507e-19, "15790": -5.913743370911106e-10, "27766": 2.207495991557451e-16, "14000": -1.749766431748867e-07, "28476": -5.4185669869184497e-08, "12859": -1.6076743486337363e-09, "38038": -1.640435424633324e-08, "7360": 8.288145065307617e-06, "21839": -3.9485183833676275e-12, "25819": -1.5366428124252707e-09, "37955": -9.140045149251818e-09, "29701": -1.260978876871377e-13, "18395": -8.545270247850567e-11, "22702": -7.334498150157742e-11, "7175": -2.664066851139069e-07, "34126": -1.3795018196105958e-06, "43221": 5.78527341588142e-13}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_60.json <==
{"20228": -2.1765851974487303e-05, "24631": -1.3870963593944908e-08, "21481": -2.907628138260066e-14, "31601": -3.500474989414215e-07, "21027": -7.579703378723934e-11, "7756": 3.7285226583480833e-06, "15003": -2.926951765402919e-11, "10962": -2.6279711164534094e-08, "37208": -2.4367767764488236e-10, "1713": 8.299919045384741e-12, "25435": 3.197789192199707e-05, "10196": -6.182922516018152e-09, "8919": -2.0996300503611564e-07, "40058": -5.534623633138835e-09, "1597": -4.169004387222231e-09, "18522": -6.677040864655481e-16, "44492": -8.044689311645924e-09, "48083": -5.839321017265319e-07, "12260": -3.561163321137428e-08, "7314": -6.081577856093645e-08, "35031": -8.086898177862167e-07, "17309": -3.4038953483104705e-07, "6094": -1.8086394993588328e-09, "19429": -3.965671453443065e-12, "38589": 1.95094762602821e-10, "23": -2.767435489658965e-12, "11185": -1.499081263318658e-09, "17000": -9.290380403399467e-08, "31999": -9.864680032478645e-10, "31002": -3.2980687916278837e-07, "5762": 5.406307217496135e-20, "19308": -1.2637661769986154e-07, "16780": -2.7163086997461504e-11, "36171": -4.283663162766098e-23, "31110": -5.034822970628739e-09, "5943": 1.8505898202736405e-15, "22617": -1.5639862418174744e-06, "46077": -2.015132418570209e-17, "39120": 1.9418495945337094e-18, "24076": -1.6139714047312736e-07, "49558": -1.9474836676636186e-12, "12596": -1.090390682220459e-06, "2215": -2.8182976529933513e-09, "38964": 3.8144551217556e-07, "1966": -1.4282756485044955e-07, "36951": -9.184934198856353e-07, "19437": 1.3534455334252016e-13, "47182": -4.5105516910552975e-06, "24183": -3.446562681347132e-08, "28182": 1.2446986529576071e-18, "5267": -3.507140874862671e-06, "41565": 9.13059504305952e-19, "35684": -1.838228553533554e-06, "46765": -2.1282199668348767e-10, "20211": 3.148055970668793e-06, "25201": 4.448654986055622e-16, "46364": 8.615740759720935e-16, "45205": -2.9537405353039503e-08, "12684": -5.119727924466133e-08, "41732": -5.439793318510055e-07, "17423": -3.344321623444557e-07, "31279": -2.107493346557021e-08, "8492": -2.120591379934922e-09, "40686": 6.575978547334671e-07, "46925": -1.4286372788774316e-10, "25999": -1.597430557012558e-08, "46650": -6.906363978487207e-12, "40125": -8.59226405620575e-06, "8943": -7.070053815841675e-06, "13639": -9.469038806855678e-08, "7734": -7.254437832671101e-12, "34508": 1.9732555747032167e-06, "36350": -3.135710812784964e-11, "27458": -1.582483237143606e-09, "29134": -1.689849980175495e-07, "42936": -7.001816811680328e-11, "11653": -1.1382625438272953e-07, "20870": 1.3280138373374939e-08, "1922": 1.1017380137307166e-25, "18920": 5.586648155263101e-22, "45577": 1.701539977709901e-18, "21611": 1.0582748899423678e-13, "49456": -8.503357094014063e-12, "40837": 7.1739625930786135e-06, "40222": -2.3168971762061118e-07, "23347": -3.810862949649163e-12, "21127": -1.2768453639422301e-26, "41422": -1.458998680114746e-05, "14911": -5.368184065446257e-10, "20183": 5.585689549780782e-16, "34100": -2.2129243006929756e-10, "33297": 5.389401813715722e-14, "22363": 3.4798555045677116e-20, "9062": -1.6024321212171346e-11, "45657": -2.886530011892319e-07, "2267": 4.0608516428619624e-10, "17786": -1.4302206225693226e-07, "8820": -5.7525634765625e-08, "13390": 2.20592259736474e-16, "3170": 2.6293337345123293e-06, "41357": -8.121300488710404e-08, "18491": 3.555771806553268e-19, "38132": 5.649130940437317e-06, "13939": -1.1159893801959697e-10, "46700": -1.7448174953460695e-05, "30148": 3.057060530409217e-10, "8072": -1.098563615232706e-07, "24269": -5.45945113117341e-10, "15692": -2.549268174334429e-11, "10792": -1.3158790534362198e-08, "19872": 5.033669481235848e-13, "40248": -3.7699108361266553e-10, "14046": 3.129322858590369e-28, "45091": -5.871752500534058e-06, "13882": -9.913860820233822e-08, "8715": 6.402865737609176e-16, "35304": -7.930454012239352e-10, "30572": -5.770109128206968e-08, "21243": 5.614337084125509e-13, "21890": -7.990293204784393e-08, "7526": -2.103726863861084e-06, "45652": -1.0012542770709843e-09, "1730": -2.3200544092105702e-10, "44601": -1.4838512241840363e-06, "16527": -1.4530802776302476e-16, "6354": 6.2471514183926046e-12, "36162": 3.423591136932373e-05, "18788": -7.537720957770944e-09, "22216": -1.4214228940545582e-10, "48347": -4.29363489151001e-06, "46331": 1.6675998082416043e-15, "34579": 2.5188590796476616e-16, "11930": -1.2712009251117706e-07, "37341": -1.81470881216228e-09, "11650": -1.2380468845367433e-06, "13355": 5.222988786866003e-22, "28158": -2.5304163955297553e-11, "44220": 1.086382435291737e-20, "31854": -2.1193157881498338e-08, "30459": 9.051590612472996e-22, "17168": 2.3575533192321528e-15, "43732": -4.7063568490557375e-09, "3065": 8.20670451503247e-09, "19079": 5.978520959615708e-07, "13730": 2.0514677196575848e-18, "27688": -5.944788921624422e-08, "41804": -3.628375707194209e-09, "7532": 6.419712173964462e-19, "14887": -3.8118199445307255e-08, "7473": -4.1404888179386033e-10, "47479": 4.163953795481568e-18, "16472": -2.2857380099594593e-08, "46655": -1.3819971680641174e-06, "47978": 3.5357576608657835e-06, "40785": 1.2734057006828867e-19, "40609": -2.767572802875318e-16, "39781": -1.6751928342273458e-11, "40392": 3.82073849439621e-06, "33438": -2.502210660892956e-15, "13489": -3.233679104596376e-08, "14317": 2.5449848175048828e-05, "25849": -1.7970206681638956e-08, "12275": -4.074531607329846e-09, "43597": -5.3775420383317396e-11, "41263": -1.5658490657806395e-05, "42941": 2.855684231395188e-22, "40675": 1.5610337257385255e-06, "1776": -5.670625569109689e-13, "11580": 2.149097204208374e-05, "23448": -2.0427378899512405e-12, "38728": -1.923285599332303e-09, "49100": 2.0688339930075016e-14, "46145": -1.811367155823973e-11, "29977": -5.773747712373734e-07, "26680": -6.201440550248033e-22, "26097": 7.572736393512969e-13, "30397": -6.454699323512614e-09, "1662": -5.549325105339009e-18, "14502": 1.4220579862594604e-05, "6797": 5.61760890355114e-19, "10738": -3.3136631827801465e-10, "35904": 5.171630484968048e-17, "6992": -2.9058288782835007e-08, "35756": -4.797533620148898e-10, "47892": -3.244670629501343e-06, "6459": 2.7475322017522785e-15, "30188": 8.085004655716365e-21, "34670": -9.851481991063338e-11, "18865": -3.1107731629163024e-08, "18190": -3.276272118091583e-06, "16793": -1.5879916190897347e-11, "24774": 2.0919211208820344e-07, "16757": -1.1897224467247725e-08, "30752": -2.658463269472122e-07, "36239": -3.111493424512446e-09, "42646": 5.041937001237784e-13, "13937": -2.1900066349189727e-09, "34140": 3.513914942741394e-06, "23604": 1.1162201166152954e-05, "14841": -7.746621966362e-08, "4585": -2.548512443900108e-07, "11569": -3.1796060502529144e-07, "5704": 8.2042916439337e-24, "45178": -1.1899520359293093e-10, "36647": 2.1156719885766505e-08, "38960": -1.747286887621158e-11, "13563": 4.785260523134579e-23, "15964": 1.095217227935791e-05, "48413": 8.361372415076906e-23, "34271": -1.3684196770191192e-06, "22752": -2.1267133833071522e-21, "27082": -4.9642654773066086e-26, "31438": -7.164518833160401e-06, "49226": -9.250164031982422e-08, "4573": -4.600037684099334e-14, "37499": 8.224224438890815e-09, "9532": -5.815335363149643e-07, "26181": 5.377105427584183e-14, "39323": -2.7563567273318767e-08, "24904": -1.7742979980539531e-09, "33636": -2.7589118108153343e-08, "29715": -2.8511660639196636e-09, "45357": -5.854921710124472e-11, "17193": -1.529602400296426e-11, "15590": -2.991198380186688e-10, "22687": -3.334569328217185e-11, "8119": 5.687561532852214e-14, "4616": 5.052401874650059e-13, "22416": -7.562595669696747e-12, "41733": 1.6712856449885292e-11, "24336": -2.9302265495061873e-07, "36315": -4.9456468786956974e-12, "6385": -9.284248948097229e-07, "13688": -2.0794263109564782e-08, "33419": 1.5507328510284424e-06, "11375": -1.4921976253390312e-07, "47637": -8.929923933465033e-10, "3212": -5.268076353295327e-19, "4683": 5.384428799837364e-25, "29868": -1.537712523713708e-09, "47596": -5.754255130887031e-07, "22655": -2.358367666602135e-08, "34476": -8.598813110438641e-12, "31757": -5.846478343009949e-06, "47929": -1.0467625770615995e-11, "3493": -4.075080156326294e-06, "35015": -1.5499405562877655e-08, "1933": -3.765445202589035e-08, "29116": -8.411340968450531e-10, "25863": -3.091055841650814e-09, "17112": -4.329408329795115e-10, "30962": -1.216179970651865e-07, "45735": -5.129726196173579e-10, "23520": -1.5203187940642238e-08, "27558": -9.861668571829795e-08, "49207": -1.5651780366897582e-06, "13702": -3.8781666080467404e-09, "14435": -2.5762557983398438e-06, "1611": -1.1513239005580545e-08, "14109": 6.844622548669577e-08, "45363": -7.731913501629606e-10, "15442": 2.379478871716856e-12, "46881": -3.5340941394679247e-09, "42007": -6.356151425279677e-09, "11446": 1.3066637293788217e-20, "1233": 1.5602684579789637e-07, "27834": 8.09465287767569e-18, "18817": -4.382502734661102e-06, "18623": -6.837376276962459e-09, "31859": -2.8688037395477297e-06, "46254": 2.723759651184082e-05, "19637": -2.890737414418254e-10, "6273": -1.3173151016235352e-06, "33900": 6.220210165084478e-19, "33837": -1.5942394733428955e-07, "5041": -4.126343410462141e-08, "19776": -1.7323735356330872e-06, "17140": -3.2671008259058e-07, "34053": -1.159033700823784e-06, "15596": 1.0554800033569336e-05, "25178": 5.093500732300527e-13, "9633": -7.311291694641114e-06, "29126": 2.973257005214691e-07, "7364": -9.566223248839378e-08, "38778": 4.30818222893134e-18, "30442": -1.1634723097085954e-06, "39558": 6.131049371649186e-26, "18814": -1.2732371687889099e-08, "34634": -3.412319529161323e-11, "47448": -1.5691278502345086e-07, "44782": -4.4092312455177305e-07, "25356": -4.4638141844188794e-10, "4640": -6.701016682200134e-09, "8350": -1.2005489224975463e-11, "33658": -1.1614447087049484e-06, "37491": 1.5562087174458838e-14, "29359": -1.9802795577561482e-10, "25061": -4.3700114474631846e-10, "41552": -1.1228135554119945e-09, "29854": -1.0697590187191964e-07, "23675": 1.5432261588413377e-17, "23614": 6.223274022340775e-07, "49436": 1.5857324600219727e-05, "21407": 6.935748615433112e-12, "49051": -5.272382404655218e-09, "20462": -1.0965346882585436e-09, "45983": 2.2922773723621502e-12, "46169": -1.807088847272098e-10, "13345": 9.972328692674636e-07, "28065": 4.049712419509888e-07, "48706": -1.4911964535713195e-09, "33782": -3.6001187982037663e-09, "11674": -4.527648343355395e-11, "39948": -3.380041336640716e-08, "20748": 6.821950078010559e-06, "49695": -9.001025557518005e-07, "13732": -1.5800025721546262e-10, "27990": 3.089796304702759e-06, "17966": -1.1238989009541692e-21, "41462": -1.9493517465889453e-08, "9498": -7.376424036920071e-09, "39920": 1.313866525888443e-06, "21194": 7.999716326594352e-09, "4353": -1.6477707773447038e-07, "3685": -1.0837405920028686e-07, "6780": -2.0478364080190659e-07, "3095": -1.820751465857029e-07, "15583": -1.7869855411712956e-21, "15039": 3.659563958535727e-12, "6432": -2.7535587143745487e-14, "7009": 1.910856195497246e-16, "33075": 8.961037732660771e-08, "27554": -3.69815622569547e-15, "30494": 2.927868962287903e-06, "28556": -9.339426755905152e-06, "49563": -1.8329177796840668e-06, "8595": -3.142718560411595e-10, "7286": 3.555352812193332e-24, "49872": 7.996768690645694e-08, "49443": 6.322118393034537e-20, "41761": -1.7841365479398518e-09, "17701": 1.1671779155731202e-05, "11209": -1.2036690711975098e-05, "38293": 5.343533775181708e-18, "32473": -9.57907810807228e-07, "25810": -7.806143164634704e-07, "31331": -2.5908243656158446e-06, "8918": -1.1063549027312548e-09, "13244": 5.338559696166738e-25, "28094": -2.093862369656563e-07, "38597": -2.5133801624178887e-07, "17042": 6.589339490714607e-16, "8851": -5.378217697143555e-06, "44925": 4.762926053558658e-14, "49606": 1.7594058805345257e-18, "49629": -1.0474141763335347e-18, "5429": 1.0161266427344447e-19, "38153": 1.118605871476116e-21, "36149": -4.520950315054506e-09, "43998": 6.935320584489091e-13, "28596": -9.679489769041539e-08, "47642": -1.5578301827190443e-10, "34909": -6.71335682272911e-07, "17281": -1.0042519716080277e-09, "26605": -2.112655492965132e-09, "42695": -4.986017011106014e-09, "46871": -4.211471171799985e-14, "12381": -1.4525202277582138e-09, "19537": 2.5426952210416685e-15, "23402": 1.0104608261229941e-14, "32827": 2.1061069555017296e-17, "1482": 1.3606568129154173e-16, "40943": 3.759809685810467e-15, "32542": -9.543513879179955e-09, "1192": 2.0942039768989673e-16, "32434": -4.914849400520325e-06, "18471": -3.2300158636644483e-09, "49304": 3.453366756439209e-06, "37584": -1.0802225460793125e-11, "19032": -1.0313871712241963e-12, "17598": -6.030096672475338e-08, "21161": -5.106738768517971e-08, "35852": -1.4412293434143066e-05, "21265": -2.971472895296756e-11, "575": -1.1207770556211471e-07, "45871": 7.78236641796326e-16, "21914": -1.650353893637657e-08, "47654": -4.207688383758068e-08, "11547": 3.2241937518119813e-06, "27053": -2.638373151421547e-07, "38259": 8.576671070938992e-20, "34756": -1.5976469963788987e-07, "2017": -6.091574430465698e-06, "2598": -7.0198108437224956e-15, "37159": -3.539513127037708e-16, "47429": -1.0954775007121497e-11, "37602": -1.2289460282772779e-08, "2062": 4.851827025413513e-06, "17234": -2.054199343547225e-08, "41648": -5.624003824777901e-09, "27637": -2.9850256396457553e-09, "28089": 1.3678930876892536e-13, "9333": 1.5257599350615436e-15, "14847": -1.4205409213900565e-07, "7257": -3.370677586644888e-09, "27702": -2.3937882360769437e-11, "2673": -4.7672078835603314e-11, "1190": -2.0632622763514518e-08, "37432": -3.2091666071210054e-11, "19411": -3.627447783946991e-07, "6080": -4.68033627839759e-09, "19787": -4.3676532804965973e-08, "22549": 3.1999070060351184e-16, "34499": -2.2606687707593665e-10, "45893": -2.0029246807098387e-06, "44947": 2.8472632169723513e-06, "32807": -2.9269651804497696e-11, "42307": -1.5383923891931771e-09, "44516": -1.510806498117745e-08, "7090": -6.15730183199048e-09, "25546": 1.673453482453624e-12, "1469": -7.685784250497818e-08, "31215": 5.387675033755382e-20, "24545": 2.515559494495392e-06, "49453": -8.479921519756317e-07, "43162": -3.388158082962036e-06, "43848": -3.846120380330831e-09, "48789": 4.216097249098993e-14, "35980": -1.0852761566638947e-07, "43783": -2.661135196685791e-06, "16331": -1.2866507470607757e-06, "18511": 9.115909785032272e-07, "25996": 1.8371567421127112e-10, "1843": -1.6094422899186613e-08, "20407": -5.551130510866642e-08, "15939": -3.2969585061073305e-06, "22824": -2.092149704694748e-06, "30348": 8.375804235224119e-23, "17204": -6.294238567849941e-17, "27049": 1.5771591663360595e-06, "24962": 2.3726471699774266e-08, "15606": -5.690694786608219e-08, "47681": 1.40195908215901e-13, "40062": -1.5985103324055673e-07, "25260": -7.608149945735931e-07, "29893": -6.213800224941224e-10, "7297": -2.2758714854717256e-07, "14095": -1.3325766271693463e-18, "36771": 5.008566076867282e-09, "28904": 5.576437978049853e-14, "11298": -5.486606308169328e-16, "38838": -1.592986649257e-12, "40158": -9.087194502353669e-07, "30288": -8.069596290588378e-06, "161": -5.8195523706672247e-11, "19567": -1.6758407582528888e-09, "34010": -6.722602993249894e-08, "32687": 1.3281053096473802e-21, "17859": -1.1012805043719708e-09, "48466": -1.7967579424293946e-13, "37304": 1.3004564046859742e-05, "25587": -3.789969726941677e-15, "19928": -3.0710771679878234e-06, "6573": -1.97531022649855e-12, "2401": 4.268374453886281e-13, "8013": -1.4210809767246247e-06, "27760": -5.74073230382055e-09, "44160": -3.489547222852707e-07, "18485": -2.467159777879715e-06, "7820": 1.0752041816886048e-11, "3907": -2.2424940834753213e-09, "32997": -1.5865372493863105e-07, "25915": 3.6775678396224977e-06, "9545": -1.3956759124994277e-07, "26943": -6.455931681968648e-24, "20570": -5.131043394612789e-12, "35384": -1.3787323950964492e-10, "33398": -1.547104772180319e-07, "22536": -2.575114369392395e-06, "28391": 2.241979241146552e-15, "49079": 6.62984699010849e-07, "23493": -1.2975365098100157e-09, "4527": -8.674704440636561e-10, "20977": 1.9350130222098306e-18, "15790": -4.002689456683584e-10, "27766": 3.038340412597762e-16, "14000": -6.237239390611649e-07, "28476": -2.1491114050149919e-07, "12859": -1.6665217117406427e-09, "38038": -1.4518790412694215e-08, "7360": 4.190155863761902e-06, "21839": -1.309719408482124e-12, "25819": -7.892495341366157e-10, "37955": -1.3431308325380087e-08, "29701": -3.5249296814754417e-13, "18395": 1.5499821302000784e-11, "22702": -5.444158432510449e-11, "7175": -4.793806746602059e-07, "34126": -1.975988894701004e-06, "43221": -3.659335163774813e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_64.json <==
{"20228": -2.4706799983978272e-05, "24631": -1.4504024293273688e-08, "21481": 2.3148438721420917e-14, "31601": -3.1312838196754456e-07, "21027": -7.071304935379885e-11, "7756": 3.4837996959686278e-06, "15003": -2.9561297196778466e-11, "10962": -3.4015451092272995e-08, "37208": -2.363915882597212e-10, "1713": 7.0383470074375505e-12, "25435": 2.0278775691986085e-05, "10196": -5.890721804462373e-09, "8919": -2.2262092679738998e-07, "40058": -5.079391412436962e-09, "1597": -3.4360092831775545e-09, "18522": -6.794552420696931e-16, "44492": -7.866231608204543e-09, "48083": -5.573632195591927e-07, "12260": -3.4607136622071264e-08, "7314": -5.997685249894857e-08, "35031": -6.919287890195847e-07, "17309": -2.5654666125774383e-07, "6094": -2.1643799846060575e-09, "19429": -3.656772946669662e-12, "38589": 1.5243433153955266e-10, "23": -9.050444305103155e-12, "11185": -1.567282306496054e-09, "17000": -7.778995670378208e-08, "31999": -9.024555038195103e-10, "31002": -4.161019250750542e-07, "5762": 4.8180242009031833e-20, "19308": -2.1667342633008957e-07, "16780": -2.631535380714922e-11, "36171": -3.441051082295588e-23, "31110": -5.375786568038166e-09, "5943": 3.1074906536865397e-15, "22617": -1.5481244027614594e-06, "46077": -1.6210145205308724e-17, "39120": 1.3992504529179717e-18, "24076": -1.4563290402293205e-07, "49558": -2.8862436352028452e-12, "12596": -1.0480859130620956e-06, "2215": -3.124105278402567e-09, "38964": 4.085240885615349e-07, "1966": -1.8528945744037627e-07, "36951": -1.2268660217523575e-06, "19437": 1.3512890362221696e-13, "47182": -4.049578011035919e-06, "24183": -3.792630974203348e-08, "28182": 1.2323177417741804e-18, "5267": -3.4599152207374572e-06, "41565": 8.153657057256153e-19, "35684": -1.8356592953205108e-06, "46765": -1.6955829778453335e-10, "20211": 3.5840272903442384e-06, "25201": 3.997306652347987e-16, "46364": 7.904390336710421e-16, "45205": -3.1553986482322214e-08, "12684": -5.035520065575838e-08, "41732": -4.739940166473389e-07, "17423": -6.360433995723724e-08, "31279": -1.4225861523300409e-08, "8492": -2.0216300617903473e-09, "40686": 3.3146031200885774e-07, "46925": -1.6129888535942882e-10, "25999": -1.6073108417913317e-08, "46650": -7.645151072210866e-12, "40125": -8.305547833442689e-06, "8943": -7.289494872093201e-06, "13639": -1.0872190818190575e-07, "7734": -6.047687861610029e-12, "34508": 2.1138542890548707e-06, "36350": -5.11758029460907e-09, "27458": -1.35770533233881e-09, "29134": -9.871629066765309e-08, "42936": -6.436577677959577e-11, "11653": -1.1255288496613502e-07, "20870": 1.3476626481860876e-08, "1922": 9.65998886901115e-26, "18920": 6.233390897716261e-22, "45577": 7.859932458576316e-19, "21611": 8.472521351166052e-14, "49456": -8.121440941977198e-12, "40837": 7.237078547477722e-06, "40222": -3.7127599120140076e-07, "23347": -3.3264109333686063e-12, "21127": -2.427088150193805e-25, "41422": -1.822905898094177e-05, "14911": -4.4043401430826633e-10, "20183": 4.485148016875051e-16, "34100": -2.3052092728903518e-10, "33297": 5.87982640354312e-14, "22363": 4.0028367278503293e-20, "9062": -1.8841806195268875e-11, "45657": -3.406471386551857e-07, "2267": -2.728692488744855e-09, "17786": -1.3529499992728232e-07, "8820": -6.232473999261856e-08, "13390": 2.568345536246852e-16, "3170": 1.94177508354187e-06, "41357": -5.38132805377245e-08, "18491": 5.75981862031838e-19, "38132": 9.874558448791503e-06, "13939": -9.957357178791426e-11, "46700": -1.9004071950912476e-05, "30148": 4.3605759856291115e-10, "8072": -1.1023350991308689e-07, "24269": -4.950563743477687e-10, "15692": -2.5040317268576472e-11, "10792": -9.745466522872448e-09, "19872": 7.487334130473755e-13, "40248": -3.443263267399743e-10, "14046": 2.7874153961382023e-28, "45091": -6.891871690750122e-06, "13882": -8.110711351037025e-08, "8715": 9.975179710020043e-16, "35304": -7.771715900162235e-10, "30572": -4.814781248569489e-08, "21243": 4.059077340912154e-13, "21890": -1.1656460352241993e-07, "7526": -2.0297710597515107e-06, "45652": -1.8463016021996737e-09, "1730": -2.0441324522835202e-10, "44601": -1.5311461687088012e-06, "16527": -1.380971552389365e-16, "6354": -1.6227261312451446e-12, "36162": 3.708560466766358e-05, "18788": -2.210997277870774e-08, "22216": -1.222725859406637e-10, "48347": -4.5067787170410154e-06, "46331": 1.4535120329561835e-15, "34579": 2.145743652204324e-16, "11930": -1.2133940123021604e-07, "37341": -1.7920421669259668e-09, "11650": -9.759521484375e-07, "13355": 5.135931336117246e-22, "28158": -3.156576667606714e-11, "44220": 1.6907327139820367e-20, "31854": -2.2268209140747784e-08, "30459": 9.013946615412443e-22, "17168": 1.5498960448390165e-15, "43732": -5.059995455667376e-09, "3065": 9.768803138285876e-09, "19079": 1.8561018630862235e-07, "13730": 1.5138453370640987e-18, "27688": -4.453939385712147e-08, "41804": -3.487835347186774e-09, "7532": 3.8193325455418424e-19, "14887": -2.7438963297754527e-08, "7473": -4.83121293655131e-10, "47479": 9.543994284114121e-18, "16472": -3.242189297452569e-08, "46655": -1.44270122051239e-06, "47978": 4.01238203048706e-06, "40785": 1.2492625511807079e-19, "40609": -3.340040743982087e-16, "39781": -2.6888826596405123e-11, "40392": 3.881158828735351e-06, "33438": -4.123797414656849e-15, "13489": -2.614418976008892e-08, "14317": 2.8692445755004884e-05, "25849": -2.9270800296217203e-08, "12275": -1.161094638518989e-08, "43597": -4.6177083277143535e-11, "41263": -1.2883683443069459e-05, "42941": 1.1387112241831564e-22, "40675": 1.361352801322937e-06, "1776": -1.7251409190066623e-14, "11580": 1.873670816421509e-05, "23448": -1.2260712765055359e-11, "38728": -2.051386400125921e-09, "49100": 2.543871779892015e-14, "46145": -1.4608204992327954e-11, "29977": -4.791659116744995e-07, "26680": -6.4278132817752964e-21, "26097": 5.595462226892777e-13, "30397": -6.332290358841419e-09, "1662": -4.297870111018287e-18, "14502": 1.292801856994629e-05, "6797": 8.108275064821341e-19, "10738": -2.2001235265634022e-10, "35904": 1.0171564979177817e-16, "6992": -3.658721223473549e-08, "35756": -4.2568437493173405e-10, "47892": -4.833998084068298e-06, "6459": 2.739950488717113e-15, "30188": 8.377974823325907e-21, "34670": -6.171585482661612e-11, "18865": -2.8033475391566754e-08, "18190": -3.13671350479126e-06, "16793": -1.2983125543541973e-11, "24774": 6.854703277349472e-07, "16757": -1.3447940582409501e-08, "30752": -2.1467629820108414e-07, "36239": -5.171893280930817e-09, "42646": 2.881969329848744e-13, "13937": -1.4961694250814616e-09, "34140": 5.434764623641968e-06, "23604": 1.146917462348938e-05, "14841": -7.530822418630124e-08, "4585": -2.3593340069055557e-07, "11569": -3.312402218580246e-07, "5704": 1.0589217752070822e-23, "45178": -6.934133125469089e-11, "36647": 1.8724453402683137e-08, "38960": -1.9807700937235495e-11, "13563": 3.801848488491313e-22, "15964": 7.721437215805053e-06, "48413": 8.350174871124775e-23, "34271": -1.9670741260051725e-06, "22752": -2.5053736390256748e-21, "27082": -3.4976273992232075e-26, "31438": -1.0659815073013305e-05, "49226": -9.059300646185875e-08, "4573": -4.911262951878825e-14, "37499": 1.221289625391364e-08, "9532": -5.578921735286712e-07, "26181": 9.8805523762735e-14, "39323": -3.037559101358056e-08, "24904": -1.5419699775520712e-09, "33636": -2.578516025096178e-08, "29715": -3.4370843786746262e-09, "45357": -5.87721024203347e-11, "17193": -1.6787598724476993e-11, "15590": -7.006360101513565e-10, "22687": -3.263752205384662e-11, "8119": 5.5072151283752646e-14, "4616": 6.526563822717434e-13, "22416": -6.512455001939088e-12, "41733": 1.3750152447755681e-11, "24336": -3.055853769183159e-07, "36315": -4.723482618373964e-12, "6385": -9.708814322948457e-07, "13688": -2.7726157568395136e-08, "33419": 1.7825572192668914e-06, "11375": -1.1707579717040062e-07, "47637": -8.076813537627458e-10, "3212": -4.658188236723349e-19, "4683": 5.00541238134358e-25, "29868": -1.2985306966584177e-09, "47596": -3.5579178482294084e-07, "22655": -1.885396777652204e-08, "34476": -4.826961230719462e-12, "31757": -9.807674288749695e-06, "47929": -8.20385537281254e-12, "3493": -5.323270559310913e-06, "35015": -1.9887387752532958e-08, "1933": -3.9640925824642184e-08, "29116": -9.609480912331491e-10, "25863": -3.766185836866498e-09, "17112": -3.595386078814045e-10, "30962": -1.1947895400226115e-07, "45735": -4.505913602770306e-10, "23520": -1.9067361718043684e-08, "27558": -7.42841511964798e-08, "49207": -1.4626829326152802e-06, "13702": -3.65512358257547e-09, "14435": -2.7914810180664064e-06, "1611": -1.058570109307766e-08, "14109": 5.4637547582387926e-08, "45363": -9.412663348484784e-10, "15442": 2.309572408876193e-12, "46881": -3.1117303296923637e-09, "42007": -6.5942166838794945e-09, "11446": 1.0933578574914946e-20, "1233": 1.6942035406827928e-07, "27834": 9.465486120602274e-18, "18817": -5.007293224334716e-06, "18623": -8.083105785772205e-09, "31859": -2.6131865382194517e-06, "46254": 2.2341320514678954e-05, "19637": -3.750112227862701e-10, "6273": -1.1902311444282532e-06, "33900": 3.638792893845451e-19, "33837": -1.4170553535223007e-07, "5041": -4.2913123033940794e-08, "19776": -1.1481089144945146e-06, "17140": -3.0662752687931063e-07, "34053": -1.034303456544876e-06, "15596": 1.1877014636993408e-05, "25178": 4.4154596423595647e-13, "9633": -6.265549063682556e-06, "29126": 4.3403849005699157e-07, "7364": -8.983864448964596e-08, "38778": 4.746952613973732e-18, "30442": -1.175946146249771e-06, "39558": 4.325348829569306e-26, "18814": -1.2309636222198605e-08, "34634": -3.5680986911756916e-11, "47448": -1.8418535590171813e-07, "44782": -5.95395639538765e-07, "25356": -3.857799310935661e-10, "4640": -6.504172342829406e-09, "8350": -1.3380293921727571e-11, "33658": -1.1977390199899674e-06, "37491": 9.627625363606285e-15, "29359": -1.273274847335415e-10, "25061": -4.2100276914425196e-10, "41552": 1.5712070744484665e-08, "29854": -1.1168862693011761e-07, "23675": 1.300228479571286e-17, "23614": 5.249761790037156e-07, "49436": 1.1096059083938598e-05, "21407": 5.223464540904388e-12, "49051": -5.586148472502828e-09, "20462": -1.1396639456506818e-09, "45983": 1.3265760401282023e-12, "46169": -2.005321584874764e-10, "13345": 9.180071204900741e-07, "28065": 4.308325797319412e-07, "48706": -1.3505513197742402e-09, "33782": -4.963785177096725e-09, "11674": -4.7779535634617785e-11, "39948": -3.148274263367057e-08, "20748": 4.370487034320832e-06, "49695": -8.884402364492416e-07, "13732": -1.2749947018164676e-10, "27990": 3.1121575832366945e-06, "17966": -1.4970566188890911e-21, "41462": -2.4959882721304894e-08, "9498": -1.0587014257907868e-08, "39920": 1.7488598823547364e-06, "21194": 8.098436519503593e-09, "4353": -1.4409739524126053e-07, "3685": -1.115577481687069e-07, "6780": -1.9825242459774016e-07, "3095": -3.7527255713939664e-07, "15583": -3.36674023663209e-21, "15039": 3.906179983914626e-12, "6432": -2.965168555135733e-14, "7009": 1.801288285196989e-16, "33075": 2.752475440502167e-07, "27554": -4.022035482442732e-15, "30494": 2.434248626232147e-06, "28556": -8.910952806472778e-06, "49563": -1.9251281023025514e-06, "8595": -3.6784134863410143e-10, "7286": 3.54919367705105e-24, "49872": 1.0273786261677742e-07, "49443": 5.032987610389169e-20, "41761": -1.8789584282785653e-09, "17701": 1.1305222511291504e-05, "11209": -1.0464094877243042e-05, "38293": 3.2214454628171073e-18, "32473": -8.797550946474075e-07, "25810": -7.657375931739807e-07, "31331": -2.360697388648987e-06, "8918": -9.798926475923509e-10, "13244": 6.005326723491006e-25, "28094": -1.9140781834721566e-07, "38597": -2.6035550981760024e-07, "17042": 6.744250991008727e-16, "8851": -4.893845617771148e-06, "44925": 4.8856403367381066e-14, "49606": 1.3591782050976358e-18, "49629": -1.2062689714285868e-18, "5429": 1.120377001486957e-19, "38153": 6.100545029595754e-22, "36149": -3.2908073626458645e-09, "43998": 4.968889300016599e-13, "28596": -9.818961843848229e-08, "47642": -2.2246014850679785e-10, "34909": -6.554312258958816e-07, "17281": -8.395675104111433e-10, "26605": -2.8020323952659966e-09, "42695": 6.432074587792158e-10, "46871": 5.591604956833862e-14, "12381": -1.5765188436489551e-09, "19537": 3.863362407763304e-15, "23402": 9.313421145407119e-15, "32827": 2.3675844271209278e-17, "1482": 1.45254286029739e-16, "40943": 2.834566747988987e-15, "32542": -1.1169551871716976e-08, "1192": 3.712231563812729e-16, "32434": -4.1789114475250245e-06, "18471": -3.934193518944085e-09, "49304": 5.689579844474792e-06, "37584": -1.3530694786823006e-11, "19032": -1.0166575492576157e-12, "17598": -5.9131355956196786e-08, "21161": -6.770501844584942e-08, "35852": -1.313481330871582e-05, "21265": -2.2737244762538466e-11, "575": -7.954247295856476e-08, "45871": 9.52599318870817e-16, "21914": -1.123651396483183e-08, "47654": -3.4936622250825166e-08, "11547": 3.7704497575759887e-06, "27053": -3.0335338786244395e-07, "38259": 7.684205817492812e-20, "34756": -1.5321513637900352e-07, "2017": -4.534947276115417e-06, "2598": -6.576814648440177e-15, "37159": -3.7714865952498397e-16, "47429": -1.167988443739887e-11, "37602": -1.1590325739234686e-08, "2062": 4.533637464046478e-06, "17234": -2.3920172825455667e-08, "41648": -7.928485283628106e-09, "27637": -2.693737915251404e-09, "28089": 8.114895422295376e-14, "9333": 9.584585902722154e-16, "14847": -1.777472160756588e-07, "7257": -4.265559546183795e-09, "27702": -3.048912276426563e-11, "2673": -4.868701580562629e-11, "1190": -1.9983001984655858e-08, "37432": -2.4578412194387055e-11, "19411": -3.424239158630371e-07, "6080": -5.310972919687629e-09, "19787": -3.894783090800047e-08, "22549": 8.471728873971074e-16, "34499": -2.82014261756558e-10, "45893": -2.011393457651138e-06, "44947": 4.072944521903991e-06, "32807": -2.802504013743601e-11, "42307": -1.992300676647574e-09, "44516": -1.3120137155056e-08, "7090": -5.192279350012541e-09, "25546": 1.6754825082898606e-12, "1469": -9.655766189098358e-08, "31215": 5.454522026919744e-20, "24545": 2.146856039762497e-06, "49453": -2.5315535068511963e-06, "43162": -4.4542598724365235e-06, "43848": -4.608445451594889e-09, "48789": 6.749742986755791e-14, "35980": -1.0741561651229859e-07, "43783": -3.816039860248566e-06, "16331": -1.2231292575597763e-06, "18511": 8.664346486330033e-07, "25996": -5.706147931050509e-11, "1843": -1.6622708644717932e-08, "20407": -5.279558710753918e-08, "15939": -5.577800273895264e-06, "22824": -2.1092846989631654e-06, "30348": 9.832144211949268e-23, "17204": -5.272865911259972e-17, "27049": 7.2451722621917726e-06, "24962": 2.4199632462114094e-08, "15606": -4.175204318016767e-08, "47681": 1.5868401703755807e-13, "40062": -1.7021281644701958e-07, "25260": -4.0659457445144656e-08, "29893": -6.492733518825844e-10, "7297": -1.9801730290055275e-07, "14095": -1.106553000271293e-18, "36771": 4.625714500434697e-09, "28904": 4.8397938989808156e-14, "11298": -1.5015565180132029e-15, "38838": -8.582445332194766e-13, "40158": -1.3883963227272033e-06, "30288": -7.308769226074219e-06, "161": -5.6894923545769414e-11, "19567": -1.4402056694962084e-09, "34010": -8.396135643124581e-08, "32687": 1.1027304226366511e-21, "17859": -1.1804715904872865e-09, "48466": -1.2508992952575682e-13, "37304": 1.2362481355667114e-05, "25587": -1.6408029102077392e-15, "19928": -2.7109089493751525e-06, "6573": -1.663379123328923e-12, "2401": 4.109431017695897e-13, "8013": -1.328980177640915e-06, "27760": -4.830127581954002e-09, "44160": -5.120731145143509e-07, "18485": -3.141002357006073e-06, "7820": 9.05863089428749e-12, "3907": -2.000240347115323e-09, "32997": 1.6127826645970345e-07, "25915": 3.624248504638672e-06, "9545": -1.6404174268245696e-07, "26943": -4.559479506986699e-24, "20570": -6.369461971189594e-12, "35384": -1.5827607057872227e-10, "33398": -1.500311680138111e-07, "22536": -2.836610674858093e-06, "28391": 2.6067220604275578e-15, "49079": 8.896765112876892e-07, "23493": -1.3036045129410923e-09, "4527": -6.927076901774854e-10, "20977": 1.4012525677547376e-18, "15790": -4.920890205539763e-10, "27766": 2.858626529933517e-16, "14000": -6.290505081415177e-07, "28476": -1.5688393265008927e-07, "12859": -1.8571875989437103e-09, "38038": -1.434461446478963e-08, "7360": 3.3391091227531434e-06, "21839": -1.3036524251219816e-11, "25819": -9.6568648586981e-10, "37955": -1.2751366011798382e-08, "29701": -2.5831567995737715e-13, "18395": 6.982678769418271e-11, "22702": -5.076165052741999e-11, "7175": -4.0272250771522523e-07, "34126": -1.4863583445549012e-06, "43221": -3.5723695646083798e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_68.json <==
{"20228": -2.7901744842529298e-05, "24631": -1.2977758888155222e-08, "21481": 7.257639378366321e-14, "31601": -2.751057222485542e-07, "21027": -6.91922650730703e-11, "7756": 3.935032784938812e-06, "15003": -2.8428175937733614e-11, "10962": -3.690796438604593e-08, "37208": -2.2660115064354613e-10, "1713": 8.171616059371444e-12, "25435": 2.117480754852295e-05, "10196": -6.083679618313908e-09, "8919": -2.617970108985901e-07, "40058": -4.6950374962761995e-09, "1597": -3.3671403070911763e-09, "18522": -6.925503226451468e-16, "44492": -9.536921279504896e-09, "48083": -5.675357207655907e-07, "12260": -3.158054780215025e-08, "7314": -5.994787439703941e-08, "35031": -6.065228208899498e-07, "17309": -2.0528122782707214e-07, "6094": -2.0023842807859183e-09, "19429": -3.8406872704399576e-12, "38589": 1.7636608390603215e-10, "23": -7.955304113238526e-12, "11185": -1.7961853882297873e-09, "17000": -7.52828037366271e-08, "31999": -8.027341391425579e-10, "31002": -3.6727208644151685e-07, "5762": 4.4446969704996925e-20, "19308": -2.1102722734212876e-07, "16780": -2.4315095288329757e-11, "36171": -3.20534513956799e-23, "31110": -5.023468984290957e-09, "5943": 4.303700729124671e-15, "22617": -1.3877636194229127e-06, "46077": -1.6664569030266918e-17, "39120": 1.3654570909290425e-18, "24076": -1.4822518453001975e-07, "49558": -1.952883224021207e-12, "12596": -1.0148824751377105e-06, "2215": -3.3094812533818184e-09, "38964": 3.6485157907009123e-07, "1966": -1.9774718210101128e-07, "36951": -1.4319363236427307e-06, "19437": 1.3556728184482835e-13, "47182": -4.154257774353027e-06, "24183": -4.03724517673254e-08, "28182": 1.163011202100217e-18, "5267": -3.3696180582046507e-06, "41565": 9.674804902527757e-19, "35684": -1.5605419874191285e-06, "46765": -1.8851622371585108e-10, "20211": 2.4284785985946656e-06, "25201": 4.444141235571131e-16, "46364": 7.824564607350481e-16, "45205": -2.816678723320365e-08, "12684": -5.130743142217398e-08, "41732": -4.7673337161540984e-07, "17423": 6.647969782352448e-07, "31279": -1.6316345427185297e-08, "8492": -2.210529055446386e-09, "40686": 5.006210505962372e-07, "46925": -1.6899897673283703e-10, "25999": -1.7856128979474307e-08, "46650": -7.253840976773062e-12, "40125": -8.115084171295165e-06, "8943": -7.293529510498047e-06, "13639": -1.0086717084050179e-07, "7734": -5.994598950564978e-12, "34508": 2.070794999599457e-06, "36350": -5.883293342776596e-09, "27458": -1.333161926595494e-09, "29134": -7.843022234737873e-08, "42936": -6.373978067131247e-11, "11653": -1.1339723132550716e-07, "20870": 9.646215476095676e-09, "1922": 9.931817058843554e-26, "18920": 5.702941146709685e-22, "45577": 8.0486148074012525e-19, "21611": 7.918705691167816e-14, "49456": -8.014148988877423e-12, "40837": 7.39631175994873e-06, "40222": -3.3109277486801145e-07, "23347": -3.5682694488059496e-12, "21127": -1.6907915840643404e-25, "41422": -1.6288584470748902e-05, "14911": -4.322649328969419e-10, "20183": 5.013556236832528e-16, "34100": -1.8937202185043133e-10, "33297": 6.611512226584182e-14, "22363": 4.26014712601782e-20, "9062": -1.859959638750297e-11, "45657": -3.588220477104187e-07, "2267": -3.5230937646701934e-09, "17786": -1.533422339707613e-07, "8820": -5.5348286405205725e-08, "13390": 3.0439217119093695e-16, "3170": 1.7639623582363129e-06, "41357": -6.156551651656627e-08, "18491": 4.697124308429556e-19, "38132": 8.283522725105285e-06, "13939": -9.489015610597562e-11, "46700": -2.000654697418213e-05, "30148": 4.5932007196825e-10, "8072": -1.0267032310366631e-07, "24269": -5.131796569912694e-10, "15692": -2.3487623366236222e-11, "10792": -1.062066643498838e-08, "19872": 8.76218422263264e-13, "40248": -2.9928105504950507e-10, "14046": 2.663320633770971e-28, "45091": -6.1273711919784545e-06, "13882": -1.2382463552057743e-07, "8715": 9.670875905642972e-16, "35304": -5.646320641972125e-10, "30572": -6.73773605376482e-08, "21243": 4.772282835574515e-13, "21890": -1.2541352771222593e-07, "7526": -1.8603092432022094e-06, "45652": -2.387484128121287e-09, "1730": -1.9476534362183884e-10, "44601": -1.4827805757522584e-06, "16527": -1.2270795490820775e-16, "6354": -7.330362450375105e-12, "36162": 3.789235591888428e-05, "18788": -1.7896528588607906e-08, "22216": -1.1825338333437685e-10, "48347": -4.519362449645996e-06, "46331": 1.1959125356675316e-15, "34579": 2.227778725383267e-16, "11930": -1.2317538261413573e-07, "37341": -2.0544801373034714e-09, "11650": -1.0624155402183533e-06, "13355": 5.237612347479205e-22, "28158": -3.26679560203047e-11, "44220": 1.2829586653169629e-20, "31854": -2.1748931612819433e-08, "30459": 8.258460724399592e-22, "17168": 1.184737724591045e-15, "43732": -4.921754589304328e-09, "3065": 1.3233395293354989e-08, "19079": 1.4003600925207137e-07, "13730": 1.3079389459512425e-18, "27688": -3.950531594455242e-08, "41804": -3.426171315368265e-09, "7532": 3.570065318131595e-19, "14887": -2.7140991296619177e-08, "7473": -4.871314740739763e-10, "47479": 8.280486214241877e-18, "16472": -3.2448710408061744e-08, "46655": -1.3247588276863098e-06, "47978": 3.7326592206954955e-06, "40785": 1.1387936153426335e-19, "40609": -3.350558372416934e-16, "39781": -2.6722448183136295e-11, "40392": 4.037505686283112e-06, "33438": -3.1408414757905235e-15, "13489": -2.7190670371055603e-08, "14317": 2.9670341014862062e-05, "25849": -3.227457171306014e-08, "12275": -1.2506785569712519e-08, "43597": -4.439644726517145e-11, "41263": -1.357938289642334e-05, "42941": 2.0610042068538589e-22, "40675": 9.741342067718506e-07, "1776": -4.1000703276949937e-13, "11580": 1.768359899520874e-05, "23448": -1.1807759392468142e-11, "38728": -2.1575653227046133e-09, "49100": 2.6884692250206398e-14, "46145": -1.3828057490172796e-11, "29977": -5.815974622964859e-07, "26680": -3.5237512929932714e-21, "26097": 6.18125284290727e-13, "30397": -5.257889861240983e-09, "1662": -5.1247103349111314e-18, "14502": 1.225389838218689e-05, "6797": 7.042140443913949e-19, "10738": -1.751976196828764e-10, "35904": 1.3637098394969627e-16, "6992": -3.952777944505215e-08, "35756": -3.826077590929344e-10, "47892": -5.068516135215759e-06, "6459": 2.7272656355492584e-15, "30188": 7.964722271437111e-21, "34670": -5.293350568535971e-11, "18865": -2.9492578469216822e-08, "18190": -3.2232999801635744e-06, "16793": -1.3385347301664296e-11, "24774": 1.0161818563938141e-06, "16757": -1.3108551502227784e-08, "30752": -2.0785139873623848e-07, "36239": -4.795487911906094e-09, "42646": 3.6905529299247063e-13, "13937": -1.4419153740163893e-09, "34140": 5.404784083366394e-06, "23604": 1.1174089908599854e-05, "14841": -7.256819866597653e-08, "4585": -2.1380120888352393e-07, "11569": -3.520358353853226e-07, "5704": 1.0537347323809154e-23, "45178": -6.278682576521533e-11, "36647": 2.0859288051724435e-08, "38960": -1.6467386103613534e-11, "13563": 7.275165983967186e-22, "15964": 7.749552726745605e-06, "48413": 8.35930032764246e-23, "34271": -2.057245671749115e-06, "22752": -2.215095977397218e-21, "27082": -3.460471318524378e-26, "31438": -1.2362993955612182e-05, "49226": -8.247625082731247e-08, "4573": -5.830644411730646e-14, "37499": 1.207811408676207e-08, "9532": -5.244893208146095e-07, "26181": 1.220117873401705e-13, "39323": -2.9612861108034848e-08, "24904": -1.3580513768829405e-09, "33636": -2.5310253258794546e-08, "29715": -3.2930501038208605e-09, "45357": -7.311016815947369e-11, "17193": -1.724188678053906e-11, "15590": -7.77007735450752e-10, "22687": -3.299433501524618e-11, "8119": 5.2935855698876824e-14, "4616": 6.599921675842779e-13, "22416": -5.748104285885347e-12, "41733": 1.2766656709572999e-11, "24336": -3.067252971231937e-07, "36315": -7.093703970895149e-12, "6385": -1.2715868651866913e-06, "13688": -3.264376660808921e-08, "33419": 1.5838196873664857e-06, "11375": -1.0073347017168998e-07, "47637": -8.17348263808526e-10, "3212": -3.9030221112359984e-19, "4683": 4.873253799499468e-25, "29868": -1.104535476770252e-09, "47596": -3.333952650427818e-07, "22655": -2.1338374353945256e-08, "34476": -4.292884057122137e-12, "31757": -1.0171128511428834e-05, "47929": -9.466941151003993e-12, "3493": -4.473892748355866e-06, "35015": -1.8442749278619885e-08, "1933": -2.7332892641425132e-08, "29116": -9.439211862627417e-10, "25863": -4.171205800957978e-09, "17112": -4.4208820327185094e-10, "30962": -1.2219712138175964e-07, "45735": -4.1913765016943217e-10, "23520": -1.703738933429122e-08, "27558": -6.378878839313984e-08, "49207": -1.3583080470561981e-06, "13702": -3.9056854438968e-09, "14435": -3.0106112360954286e-06, "1611": -1.0012140264734626e-08, "14109": 5.6775305420160296e-08, "45363": -8.904206333681941e-10, "15442": 2.2630092644249087e-12, "46881": -3.0391005566343667e-09, "42007": -6.460745353251696e-09, "11446": 1.1306715646421778e-20, "1233": 1.375250332057476e-07, "27834": 1.0411672609136891e-17, "18817": -5.250829458236695e-06, "18623": -7.725214818492531e-09, "31859": -2.375701367855072e-06, "46254": 2.1384522914886475e-05, "19637": -3.5568620660342276e-10, "6273": -1.2781484425067902e-06, "33900": 4.392004744916897e-19, "33837": -1.4161715283989906e-07, "5041": -4.428396932780743e-08, "19776": -1.2125791609287261e-06, "17140": -3.1262315809726715e-07, "34053": -1.120034009218216e-06, "15596": 1.0746098756790162e-05, "25178": 4.4231210694078983e-13, "9633": -5.560595989227295e-06, "29126": 3.397400677204132e-07, "7364": -8.666827343404293e-08, "38778": 4.720863457097213e-18, "30442": -1.1771389842033386e-06, "39558": 4.0824327831882607e-26, "18814": -1.1518169194459915e-08, "34634": -3.694110546348384e-11, "47448": -1.7687005922198295e-07, "44782": -6.139662861824035e-07, "25356": -3.874326648656279e-10, "4640": -6.450450164265931e-09, "8350": -1.3561613059209776e-11, "33658": -1.1902214586734771e-06, "37491": 9.410401347054175e-15, "29359": -1.5790805264259688e-10, "25061": -3.6392055335454644e-10, "41552": 1.2447513872757555e-08, "29854": -1.0811381973326207e-07, "23675": 1.1825558978231787e-17, "23614": 5.074363201856613e-07, "49436": 1.0423200130462646e-05, "21407": 7.342737262661103e-12, "49051": -5.194349214434624e-09, "20462": -1.1975722736679017e-09, "45983": 1.4253484437176667e-12, "46169": -1.8546206774772145e-10, "13345": 9.48885977268219e-07, "28065": 4.371479153633118e-07, "48706": -1.3259725528769196e-09, "33782": -4.3982162605971094e-09, "11674": -4.263268237991724e-11, "39948": -3.082687966525555e-08, "20748": 5.728302001953125e-06, "49695": -8.635137975215912e-07, "13732": -1.0986809684254694e-10, "27990": 2.9722589254379273e-06, "17966": -1.555038406408812e-21, "41462": -2.3335483856499194e-08, "9498": -1.079961541108787e-08, "39920": 1.6175976395606994e-06, "21194": 6.661565275862813e-09, "4353": -1.3184616342186927e-07, "3685": -1.1115852743387222e-07, "6780": -2.1390609443187715e-07, "3095": -4.1430287063121793e-07, "15583": -3.8387091124245546e-21, "15039": 3.4176812846453686e-12, "6432": -3.3426683643256184e-14, "7009": 1.877098129710042e-16, "33075": 5.758383125066758e-07, "27554": -3.704298534579209e-15, "30494": 2.0529311895370483e-06, "28556": -9.025464057922363e-06, "49563": -1.9791801273822783e-06, "8595": -3.422089503146708e-10, "7286": 3.2895928645710564e-24, "49872": 1.2180207297205926e-07, "49443": 4.977977055629738e-20, "41761": -1.6443869390059264e-09, "17701": 1.1211060285568238e-05, "11209": -1.1313891410827636e-05, "38293": 4.420005485748779e-18, "32473": -8.84292870759964e-07, "25810": -7.780799269676208e-07, "31331": -2.0389720797538758e-06, "8918": -9.929225780069828e-10, "13244": 5.179628896809465e-25, "28094": -1.8058110028505325e-07, "38597": -2.7291158214211465e-07, "17042": 7.631861809187513e-16, "8851": -4.75216805934906e-06, "44925": 6.324229584464546e-14, "49606": 1.594447094971016e-18, "49629": -1.2090888457539501e-18, "5429": 1.009236622631594e-19, "38153": 6.199125768021864e-22, "36149": -3.339597606100142e-09, "43998": 5.2858489141272e-13, "28596": -8.854758925735951e-08, "47642": -1.9679058823385275e-10, "34909": -6.984589248895645e-07, "17281": -8.343180525116622e-10, "26605": -3.003906749654561e-09, "42695": -1.3480079360306262e-10, "46871": 3.3226719153844895e-14, "12381": -1.5622742648702115e-09, "19537": 2.8258503870226546e-15, "23402": 9.227110187026711e-15, "32827": 2.1404286763143655e-17, "1482": 1.3624198123840526e-16, "40943": 2.36177855050812e-15, "32542": -1.1467451695352793e-08, "1192": 3.3910409202864144e-16, "32434": -4.486841857433319e-06, "18471": -3.7859569420106706e-09, "49304": 6.082403659820557e-06, "37584": -1.2385020227156929e-11, "19032": -1.2794718884379108e-12, "17598": -5.772920325398445e-08, "21161": -7.095917128026485e-08, "35852": -1.3007128238677978e-05, "21265": -1.9287626855657434e-11, "575": -6.361603736877441e-08, "45871": 9.892987123949481e-16, "21914": -1.2538593728095292e-08, "47654": -3.0164173804223535e-08, "11547": 4.807705283164978e-06, "27053": -2.6850230991840364e-07, "38259": 8.778530880730953e-20, "34756": -1.4089361764490604e-07, "2017": -3.9366504549980166e-06, "2598": -6.567780763688802e-15, "37159": -3.2055448573320434e-16, "47429": -1.1420313512644497e-11, "37602": -1.111108111217618e-08, "2062": 6.845375299453735e-06, "17234": -2.354293130338192e-08, "41648": -7.933015003800392e-09, "27637": -2.5430333334952593e-09, "28089": 1.1664141652545368e-13, "9333": 1.5502349404172832e-15, "14847": -1.6998028382658958e-07, "7257": -3.979021857958287e-09, "27702": -3.269541139161447e-11, "2673": -4.8999768296198456e-11, "1190": -2.168368548154831e-08, "37432": -2.6255720513290724e-11, "19411": -3.284205123782158e-07, "6080": -5.773488082922995e-09, "19787": -3.6489202175289394e-08, "22549": 7.71223640505525e-16, "34499": -2.72960496658925e-10, "45893": -2.0597851276397704e-06, "44947": 4.027616083621979e-06, "32807": -2.8354261303320528e-11, "42307": -2.179622970288619e-09, "44516": -1.3476423919200897e-08, "7090": -4.132417379878461e-09, "25546": 1.865415981683327e-12, "1469": -8.518380112946034e-08, "31215": 4.740660446665712e-20, "24545": 1.945914626121521e-06, "49453": -2.598833441734314e-06, "43162": -4.496470093727112e-06, "43848": -5.1418785005807875e-09, "48789": 5.0740318613407e-14, "35980": -1.0147110559046269e-07, "43783": -3.882448077201843e-06, "16331": -1.2517322599887848e-06, "18511": 8.842366933822632e-07, "25996": 9.855866665020584e-12, "1843": -1.5596343437209727e-08, "20407": -5.328697618097067e-08, "15939": -4.176433980464935e-06, "22824": -2.154921740293503e-06, "30348": 7.137802717085405e-23, "17204": -5.354083496000861e-17, "27049": 7.61203944683075e-06, "24962": 2.6014468166977167e-08, "15606": -4.269762896001339e-08, "47681": 1.5567270139627e-13, "40062": -1.6079746186733245e-07, "25260": -3.9979055523872375e-07, "29893": -6.902127643115819e-10, "7297": -2.0532894879579544e-07, "14095": -3.2928228286405183e-18, "36771": 4.1715305997058746e-09, "28904": 4.617285220831491e-14, "11298": -1.597985216372777e-15, "38838": -1.4591884678338828e-12, "40158": -1.082984134554863e-06, "30288": -7.682116031646729e-06, "161": -5.884231541131158e-11, "19567": -1.4233416004572064e-09, "34010": -1.8810635432600974e-07, "32687": 1.1146241548795307e-21, "17859": -1.16406285087578e-09, "48466": -1.179179598409519e-13, "37304": 1.2202327251434326e-05, "25587": -1.192771992286623e-15, "19928": -2.6298704743385314e-06, "6573": -1.9322138200550397e-12, "2401": 4.0524213318349214e-13, "8013": -1.2276476621627807e-06, "27760": -4.748094652313739e-09, "44160": -5.045628920197486e-07, "18485": -3.30571711063385e-06, "7820": 7.985062211446348e-12, "3907": -1.987867144634947e-09, "32997": 1.4111159369349478e-07, "25915": 3.207588791847229e-06, "9545": -1.5566408634185792e-07, "26943": -5.362887982710718e-24, "20570": -6.69047153678548e-12, "35384": -1.7906073480844497e-10, "33398": -1.4623983763158322e-07, "22536": -2.8443410992622377e-06, "28391": 2.5181340346236426e-15, "49079": 8.813548088073731e-07, "23493": -1.2985517969354987e-09, "4527": -7.107407873263583e-10, "20977": 1.3642849328553142e-18, "15790": -5.355633766157553e-10, "27766": 3.0425183206173046e-16, "14000": -6.776067614555358e-07, "28476": -1.198837161064148e-07, "12859": -2.43911927100271e-09, "38038": -1.3847481459379196e-08, "7360": 3.893541097640991e-06, "21839": -1.4509732864098624e-11, "25819": -1.074234241968952e-09, "37955": -1.4193239621818065e-08, "29701": -1.9482946811422151e-13, "18395": 7.190056749095674e-11, "22702": -5.084139502287144e-11, "7175": -3.969036415219307e-07, "34126": -1.477912664413452e-06, "43221": -5.373815952225414e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_72.json <==
{"20228": -2.790008544921875e-05, "24631": -1.2813076609745622e-08, "21481": 7.472270802111325e-14, "31601": -2.862518653273582e-07, "21027": -6.906944236106938e-11, "7756": 3.846494853496551e-06, "15003": -2.761682935670251e-11, "10962": -3.7285382859408855e-08, "37208": -2.1766272766399197e-10, "1713": 7.7006359333609e-12, "25435": 1.9716910123825075e-05, "10196": -6.071901880204678e-09, "8919": -2.3263096809387206e-07, "40058": -4.664138541556895e-09, "1597": -3.393367223907262e-09, "18522": -8.12597003574389e-16, "44492": -9.017798583954573e-09, "48083": -5.69349080324173e-07, "12260": -3.092602826654911e-08, "7314": -5.994504317641258e-08, "35031": -6.363549083471298e-07, "17309": -2.0782642066478728e-07, "6094": -2.007176080951467e-09, "19429": -3.813653108863946e-12, "38589": 1.881777097878512e-10, "23": -7.886567345849472e-12, "11185": -1.7453233886044472e-09, "17000": -7.339747622609138e-08, "31999": -7.848309178370982e-10, "31002": -3.567301481962204e-07, "5762": 4.115124497536043e-20, "19308": -1.952151581645012e-07, "16780": -2.2997764972387813e-11, "36171": -3.186368375545104e-23, "31110": -4.9278524238616225e-09, "5943": 4.311340451312873e-15, "22617": -1.316852569580078e-06, "46077": -2.482168116879624e-17, "39120": 1.3882285891577555e-18, "24076": -1.4335005544126034e-07, "49558": -1.6815997128105664e-12, "12596": -9.918861091136933e-07, "2215": -3.218980855308473e-09, "38964": 3.66748608648777e-07, "1966": -1.9283685833215712e-07, "36951": -1.2604840099811555e-06, "19437": 1.3541291643548447e-13, "47182": -3.761393427848816e-06, "24183": -3.8993244525045154e-08, "28182": 1.1316067440730881e-18, "5267": -3.301807940006256e-06, "41565": 9.351638116227717e-19, "35684": -1.4950475096702575e-06, "46765": -1.8929778889287263e-10, "20211": 3.3064115047454835e-06, "25201": 4.3990470988131134e-16, "46364": 7.841967353261481e-16, "45205": -2.8462761547416448e-08, "12684": -5.2909273654222485e-08, "41732": -4.799751564860344e-07, "17423": 5.513933300971985e-07, "31279": -1.609231811016798e-08, "8492": -2.174480177927762e-09, "40686": 4.802431911230087e-07, "46925": -1.541381971037481e-10, "25999": -1.786858309060335e-08, "46650": -7.510165005442104e-12, "40125": -7.857130765914918e-06, "8943": -7.193502187728882e-06, "13639": -1.0102334432303905e-07, "7734": -5.6567193951195805e-12, "34508": 2.0727446675300597e-06, "36350": -7.085907855071128e-09, "27458": -1.3232186029199512e-09, "29134": -7.554593496024608e-08, "42936": -6.33735180599615e-11, "11653": -1.1145551688969135e-07, "20870": 5.139005370438099e-09, "1922": 9.522989503437757e-26, "18920": 5.495607002684289e-22, "45577": 8.214692896182582e-19, "21611": 7.310084093603564e-14, "49456": -7.983107934705914e-12, "40837": 7.451627254486084e-06, "40222": -3.4684307873249053e-07, "23347": -3.358188109814364e-12, "21127": -1.493949578581856e-25, "41422": -1.5265450477600098e-05, "14911": -4.0700655517866836e-10, "20183": 5.156817334261987e-16, "34100": -1.8278404240845704e-10, "33297": 6.70114275180822e-14, "22363": 4.281408923543324e-20, "9062": -1.858201130744419e-11, "45657": -3.71687114238739e-07, "2267": -4.683320876210928e-09, "17786": -1.4466803520917892e-07, "8820": -5.611298605799675e-08, "13390": 3.391782341100047e-16, "3170": 1.5084484219551087e-06, "41357": -6.6284304484725e-08, "18491": 4.171026723879048e-19, "38132": 8.343923687934875e-06, "13939": -9.447221600566991e-11, "46700": -1.9720735549926757e-05, "30148": 5.139419590705074e-10, "8072": -1.0310793295502662e-07, "24269": -4.891877688351088e-10, "15692": -2.2818003344582395e-11, "10792": -9.833660442382097e-09, "19872": 9.483841978408236e-13, "40248": -2.8674761779257094e-10, "14046": 3.3220573549539665e-28, "45091": -6.216846108436585e-06, "13882": -1.2970805168151857e-07, "8715": 9.480401186312548e-16, "35304": -4.875546437688172e-10, "30572": -6.804227828979492e-08, "21243": 4.594853919570596e-13, "21890": -1.2815916910767555e-07, "7526": -1.9803108274936676e-06, "45652": -2.318915503565222e-09, "1730": -1.9253007849329152e-10, "44601": -1.4604735374450685e-06, "16527": -1.243791788313464e-16, "6354": -4.755006557388697e-12, "36162": 3.855878829956055e-05, "18788": -1.7572391079738738e-08, "22216": -1.1693868145812302e-10, "48347": -4.5195433497428895e-06, "46331": 1.1972740854293562e-15, "34579": 2.1494578686387377e-16, "11930": -1.2085327878594398e-07, "37341": -2.0311922708060593e-09, "11650": -1.1216286569833756e-06, "13355": 5.101060048469972e-22, "28158": -3.3802123198256594e-11, "44220": 1.3531862728529352e-20, "31854": -2.1494198590517044e-08, "30459": 8.223317459766908e-22, "17168": 9.747880974630974e-16, "43732": -4.847460077144205e-09, "3065": 1.2402171269059181e-08, "19079": -4.507089033722878e-09, "13730": 1.320488043996676e-18, "27688": -4.467950668185949e-08, "41804": -3.313711495138705e-09, "7532": 3.476948614547677e-19, "14887": -2.585478127002716e-08, "7473": -5.004273771191947e-10, "47479": 8.972021801716135e-18, "16472": -3.267965745180845e-08, "46655": -1.2218667566776276e-06, "47978": 3.978347182273865e-06, "40785": 1.1414467766433182e-19, "40609": -3.3287508166557345e-16, "39781": -2.944128482340602e-11, "40392": 3.7856367230415344e-06, "33438": -2.7943258817941795e-15, "13489": -2.8550773859024048e-08, "14317": 2.9916510581970214e-05, "25849": -3.038737457245588e-08, "12275": -1.1877287179231644e-08, "43597": -4.393220478959847e-11, "41263": -1.3389559984207154e-05, "42941": 6.027830559796423e-23, "40675": 7.479998469352722e-07, "1776": -4.984087809134508e-13, "11580": 1.790600538253784e-05, "23448": -1.211001972478698e-11, "38728": -2.234062849311158e-09, "49100": 2.752557071161732e-14, "46145": -1.3331409718375653e-11, "29977": -5.433229357004166e-07, "26680": -3.5465489200708246e-21, "26097": 5.961547344668361e-13, "30397": -5.641743191517889e-09, "1662": -4.118615713234741e-18, "14502": 1.1639407873153686e-05, "6797": 6.569296159570498e-19, "10738": -1.8297536371392197e-10, "35904": 1.2765021678573519e-16, "6992": -4.390280693769455e-08, "35756": -3.773416028707288e-10, "47892": -5.935720801353454e-06, "6459": 2.590977432603836e-15, "30188": 7.808891502548368e-21, "34670": -5.303127181832679e-11, "18865": -2.6769740507006646e-08, "18190": -3.1014347076416015e-06, "16793": -1.4472028624368249e-11, "24774": 1.248120665550232e-06, "16757": -1.3388362713158131e-08, "30752": -1.7688598483800888e-07, "36239": -5.0280283903703094e-09, "42646": 3.768186473962487e-13, "13937": -1.2975708523299545e-09, "34140": 5.71664571762085e-06, "23604": 1.110234260559082e-05, "14841": -7.054806686937809e-08, "4585": -2.1066080778837205e-07, "11569": -3.5219244658946993e-07, "5704": 1.0766409145061573e-23, "45178": -6.820766884629848e-11, "36647": 2.0171431824564933e-08, "38960": -1.618268584024918e-11, "13563": 7.473163905854818e-22, "15964": 6.7289304733276365e-06, "48413": 7.454261339932879e-23, "34271": -2.132468670606613e-06, "22752": -2.2239570008166822e-21, "27082": -3.4489974186994723e-26, "31438": -1.3956761360168457e-05, "49226": -8.314481005072594e-08, "4573": -6.011370956571226e-14, "37499": 1.181848580017686e-08, "9532": -5.560723319649696e-07, "26181": 1.136914029586933e-13, "39323": -2.768671838566661e-08, "24904": -1.3111671432852746e-09, "33636": -2.52064922824502e-08, "29715": -3.2011640723794697e-09, "45357": -7.057853963488014e-11, "17193": -1.7477032088208944e-11, "15590": -7.984902913449332e-10, "22687": -3.292665951448726e-11, "8119": 5.28808374866685e-14, "4616": 6.784405570670061e-13, "22416": -5.241655571808224e-12, "41733": 1.2795532029485912e-11, "24336": -2.843565121293068e-07, "36315": -7.864083499953267e-12, "6385": -1.2685538828372955e-06, "13688": -3.177200444042683e-08, "33419": 1.783391386270523e-06, "11375": -1.008202601224184e-07, "47637": -8.198650175472721e-10, "3212": -3.9936004264835843e-19, "4683": 4.857239776710897e-25, "29868": -1.073347229976207e-09, "47596": -3.430899232625961e-07, "22655": -2.1356251090765e-08, "34476": -4.700228259935102e-12, "31757": -1.0086711645126344e-05, "47929": -9.429521128367923e-12, "3493": -4.700421988964081e-06, "35015": -1.873062690719962e-08, "1933": -2.794558182358742e-08, "29116": -9.382837743032723e-10, "25863": -4.084170795977116e-09, "17112": -4.4275137042859567e-10, "30962": -1.1782332323491574e-07, "45735": -4.0264487324748187e-10, "23520": -1.707665855064988e-08, "27558": -6.366986781358718e-08, "49207": -1.322380304336548e-06, "13702": -3.798274847213179e-09, "14435": -3.106009364128113e-06, "1611": -1.0446059750393033e-08, "14109": 6.110206246376037e-08, "45363": -8.87584246811457e-10, "15442": 2.3657266012833133e-12, "46881": -3.012490051332861e-09, "42007": -6.40254351310432e-09, "11446": 1.0720458732638659e-20, "1233": 1.4160696417093276e-07, "27834": 1.014690610180724e-17, "18817": -5.4103440046310426e-06, "18623": -7.382797775790095e-09, "31859": -2.30264276266098e-06, "46254": 2.079322338104248e-05, "19637": -3.4073174902005124e-10, "6273": -1.2449806183576583e-06, "33900": 4.279701389824954e-19, "33837": -1.411411166191101e-07, "5041": -4.525491502135992e-08, "19776": -1.2992970645427704e-06, "17140": -3.1568855047225954e-07, "34053": -1.1390064656734467e-06, "15596": 1.096247434616089e-05, "25178": 4.378116358338957e-13, "9633": -5.597109198570251e-06, "29126": 3.245517611503601e-07, "7364": -8.240777067840099e-08, "38778": 4.490363701530053e-18, "30442": -1.1727701127529145e-06, "39558": 4.27342426298278e-26, "18814": -1.0724910534918308e-08, "34634": -3.8134553506097294e-11, "47448": -1.6725432127714158e-07, "44782": -6.177990511059761e-07, "25356": -3.7505880754906686e-10, "4640": -6.402328144758939e-09, "8350": -1.3342553302209126e-11, "33658": -1.189141571521759e-06, "37491": 8.861718026054177e-15, "29359": -1.563656951475423e-10, "25061": -3.6009463656228037e-10, "41552": 1.3399490853771568e-08, "29854": -1.0800699703395367e-07, "23675": 1.1598922777106279e-17, "23614": 5.216502770781517e-07, "49436": 1.0502424240112304e-05, "21407": 7.3379072773605e-12, "49051": -5.307194078341127e-09, "20462": -1.1664995690807701e-09, "45983": 1.4088757893659932e-12, "46169": -1.8467655536369421e-10, "13345": 9.746162593364715e-07, "28065": 4.2475450783967973e-07, "48706": -1.3074342859908938e-09, "33782": -4.563941329251975e-09, "11674": -4.288240688765654e-11, "39948": -3.0397300142794846e-08, "20748": 6.0904556512832645e-06, "49695": -7.736586779356003e-07, "13732": -1.0606379873934202e-10, "27990": 3.0054712295532226e-06, "17966": -1.5801841676348322e-21, "41462": -2.220427617430687e-08, "9498": -8.695831056684255e-09, "39920": 1.6585657000541688e-06, "21194": 6.612627767026424e-09, "4353": -1.367456093430519e-07, "3685": -1.1065233498811721e-07, "6780": -2.1240223199129104e-07, "3095": -4.296084865927696e-07, "15583": -3.664042713069041e-21, "15039": 3.3684864320093765e-12, "6432": -2.988568503781153e-14, "7009": 1.7542432784178886e-16, "33075": 6.150276586413383e-07, "27554": -3.689022975983391e-15, "30494": 2.1314290165901184e-06, "28556": -8.820443153381348e-06, "49563": -2.0055364072322845e-06, "8595": -3.229748108424246e-10, "7286": 3.418899805876877e-24, "49872": 1.3072950765490533e-07, "49443": 5.021225287367122e-20, "41761": -1.6635909560136497e-09, "17701": 1.1353552341461181e-05, "11209": -1.0625067949295044e-05, "38293": 5.3187684291577944e-18, "32473": -8.589318394660949e-07, "25810": -7.473112642765045e-07, "31331": -2.007392942905426e-06, "8918": -1.0171205212827772e-09, "13244": 4.960489365498561e-25, "28094": -1.8393728882074356e-07, "38597": -3.2519858330488207e-07, "17042": 7.193581841313801e-16, "8851": -4.745698869228363e-06, "44925": 7.038739369136238e-14, "49606": 1.5256094727366526e-18, "49629": -1.129287838914049e-18, "5429": 9.994697398266889e-20, "38153": 7.1792983979502495e-22, "36149": -3.3421450643800198e-09, "43998": 5.189563978547085e-13, "28596": -8.25243815779686e-08, "47642": -2.1124706108821555e-10, "34909": -7.736572623252869e-07, "17281": -8.407980931224301e-10, "26605": -2.9058082145638764e-09, "42695": 1.0679371189326048e-09, "46871": 4.814862286650623e-14, "12381": -1.5789773897267878e-09, "19537": 2.9203051088444454e-15, "23402": 9.126923661284537e-15, "32827": 2.191654843719526e-17, "1482": 1.3208413529586237e-16, "40943": 2.287118966437518e-15, "32542": -1.1466885916888713e-08, "1192": 3.3173460506352724e-16, "32434": -4.519057869911194e-06, "18471": -3.880197764374315e-09, "49304": 6.039716005325318e-06, "37584": -1.1636990393526503e-11, "19032": -1.218204204178619e-12, "17598": -5.711887963116169e-08, "21161": -7.534589618444443e-08, "35852": -1.3113220930099488e-05, "21265": -2.000146423597471e-11, "575": -6.384339183568955e-08, "45871": 1.0212535678233436e-15, "21914": -1.1678758310154081e-08, "47654": -3.066340461373329e-08, "11547": 4.852958917617798e-06, "27053": -2.598915249109268e-07, "38259": 8.652136624341666e-20, "34756": -1.3383923098444938e-07, "2017": -4.063940048217774e-06, "2598": -6.16770301498093e-15, "37159": -3.1169573866396406e-16, "47429": -1.1529858738867915e-11, "37602": -1.0623045964166523e-08, "2062": 6.83032751083374e-06, "17234": -2.3222663439810275e-08, "41648": -7.500466890633107e-09, "27637": -2.57023551966995e-09, "28089": 1.190063692035892e-13, "9333": 1.602368099318241e-15, "14847": -1.6421461477875708e-07, "7257": -4.027013201266527e-09, "27702": -3.3247395094804233e-11, "2673": -4.9228360694542063e-11, "1190": -2.277938649058342e-08, "37432": -2.547342319303425e-11, "19411": -3.2617971301078796e-07, "6080": -5.8551295660436156e-09, "19787": -3.727848408743739e-08, "22549": 6.896128112998667e-16, "34499": -2.7013858925784005e-10, "45893": -1.9324298202991484e-06, "44947": 4.096660912036896e-06, "32807": -2.9626660307258135e-11, "42307": -2.0252761896699666e-09, "44516": -1.3314338866621255e-08, "7090": -3.1666169525124133e-09, "25546": 1.843431078896174e-12, "1469": -8.403612300753593e-08, "31215": 4.669415658439206e-20, "24545": 1.9297051429748533e-06, "49453": -2.6192793250083923e-06, "43162": -4.431836605072022e-06, "43848": -5.2699982188642026e-09, "48789": 5.127528623916078e-14, "35980": -1.1013180948793888e-07, "43783": -3.9031198620796205e-06, "16331": -1.2351182103157042e-06, "18511": 8.829638361930847e-07, "25996": 1.2854623491875826e-10, "1843": -1.5643970109522344e-08, "20407": -5.289318971335888e-08, "15939": -5.513243675231934e-06, "22824": -2.153906226158142e-06, "30348": 7.107861260452823e-23, "17204": -5.363366868682551e-17, "27049": 7.82722771167755e-06, "24962": 2.6784539222717285e-08, "15606": -4.049877170473337e-08, "47681": 1.6418937320850092e-13, "40062": -1.677262969315052e-07, "25260": -2.8334155678749085e-07, "29893": -6.982214836170897e-10, "7297": -2.1023498848080635e-07, "14095": -4.958355774575818e-18, "36771": 4.124251718167216e-09, "28904": 4.614183701789898e-14, "11298": -1.5674704589851984e-15, "38838": -1.2418240658007562e-12, "40158": -1.1890468746423722e-06, "30288": -7.98642873764038e-06, "161": -5.840922312927432e-11, "19567": -1.416739250998944e-09, "34010": -1.7302868887782097e-07, "32687": 1.0723973787020866e-21, "17859": -1.1680909665301442e-09, "48466": -1.2332375121104633e-13, "37304": 1.1753753423690795e-05, "25587": -1.5068009340257759e-15, "19928": -2.6805520057678223e-06, "6573": -1.6723205931157282e-12, "2401": 4.059221936358881e-13, "8013": -1.2946735322475432e-06, "27760": -5.0055375322699544e-09, "44160": -4.962408915162087e-07, "18485": -3.3045166730880737e-06, "7820": 8.20822947389388e-12, "3907": -2.0217860583215953e-09, "32997": 6.325874477624893e-08, "25915": 3.240259885787964e-06, "9545": -1.4781825244426727e-07, "26943": -5.725158969808676e-24, "20570": -6.721828071931668e-12, "35384": -1.6929676348809152e-10, "33398": -1.4900265261530875e-07, "22536": -2.862862050533295e-06, "28391": 2.4857257918675657e-15, "49079": 1.0119394212961197e-06, "23493": -1.302580931223929e-09, "4527": -7.197377271950245e-10, "20977": 1.4162216050491589e-18, "15790": -5.804254033137113e-10, "27766": 2.963933612432079e-16, "14000": -6.745030730962753e-07, "28476": -1.2143031693994998e-07, "12859": -2.2687535965815185e-09, "38038": -1.3654300710186363e-08, "7360": 4.207456111907959e-06, "21839": -1.4624879440816584e-11, "25819": -1.060595313902013e-09, "37955": -1.3885556254535914e-08, "29701": -1.7959516540599906e-13, "18395": 6.683487299596891e-11, "22702": -5.064672677690396e-11, "7175": -3.836188092827797e-07, "34126": -1.4003220200538635e-06, "43221": -5.186100224818802e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_76.json <==
{"20228": -2.846756935119629e-05, "24631": -1.288234954699874e-08, "21481": 7.430378534678539e-14, "31601": -2.5877974927425384e-07, "21027": -6.875805866002338e-11, "7756": 3.7036809325218202e-06, "15003": -2.760925099209999e-11, "10962": -3.596945898607373e-08, "37208": -2.0667826902354136e-10, "1713": 7.612089234498853e-12, "25435": 2.0275959968566893e-05, "10196": -6.0684548225253824e-09, "8919": -2.174743264913559e-07, "40058": -4.649812181014568e-09, "1597": -3.27650282997638e-09, "18522": -8.602611678565352e-16, "44492": -8.682747138664127e-09, "48083": -5.681535229086876e-07, "12260": -3.048211336135864e-08, "7314": -5.962528754025698e-08, "35031": -6.247803568840027e-07, "17309": -1.713118702173233e-07, "6094": -1.9570533186197283e-09, "19429": -3.834004473901587e-12, "38589": 1.8917067791335285e-10, "23": -7.985953516254084e-12, "11185": -1.729830983094871e-09, "17000": -7.359139621257781e-08, "31999": -7.817114237695933e-10, "31002": -3.478822112083435e-07, "5762": 3.736563874067941e-20, "19308": -1.9516177475452423e-07, "16780": -2.2849080778541975e-11, "36171": -3.110529148263793e-23, "31110": -4.932822776027024e-09, "5943": 4.269799513956229e-15, "22617": -1.3059626519680024e-06, "46077": -2.6699935665175368e-17, "39120": 1.4104854979303528e-18, "24076": -1.4114807359874248e-07, "49558": -1.5250624585405604e-12, "12596": -9.659601747989654e-07, "2215": -3.0836762744002046e-09, "38964": 3.361567854881287e-07, "1966": -1.9415166229009629e-07, "36951": -1.3436062633991241e-06, "19437": 1.3710855562010238e-13, "47182": -3.6070811748504637e-06, "24183": -3.825459629297257e-08, "28182": 1.0374136987824355e-18, "5267": -3.329913020133972e-06, "41565": 9.455176713194652e-19, "35684": -1.4802809059619903e-06, "46765": -1.9266357412561773e-10, "20211": 3.743296265602112e-06, "25201": 4.417343227314241e-16, "46364": 8.039494764355836e-16, "45205": -2.7597858570516108e-08, "12684": -5.3468015976250173e-08, "41732": -4.829486459493637e-07, "17423": 3.92741858959198e-07, "31279": -1.675571082159877e-08, "8492": -2.1511659724637866e-09, "40686": 5.286874994635582e-07, "46925": -1.5734691260149703e-10, "25999": -1.8148613162338733e-08, "46650": -7.444546099577564e-12, "40125": -7.428562641143799e-06, "8943": -7.107547521591187e-06, "13639": -1.0590754449367523e-07, "7734": -5.55576775695954e-12, "34508": 2.0646819472312927e-06, "36350": -6.611014250665903e-09, "27458": -1.3462461356539279e-09, "29134": -7.553957868367434e-08, "42936": -6.323410161712672e-11, "11653": -1.1231644079089165e-07, "20870": 6.539958994835615e-09, "1922": 1.0197674846422659e-25, "18920": 5.592020197033265e-22, "45577": 8.362397146272072e-19, "21611": 7.245708477654489e-14, "49456": -7.951818474793981e-12, "40837": 7.410625219345093e-06, "40222": -3.4436963498592375e-07, "23347": -3.038818761069706e-12, "21127": -1.6938448821886841e-25, "41422": -1.554131031036377e-05, "14911": -3.9937403926160186e-10, "20183": 5.093246657761341e-16, "34100": -1.7819875210989267e-10, "33297": 6.719837131186069e-14, "22363": 4.280487351696711e-20, "9062": -1.855643063208845e-11, "45657": -3.836886212229729e-07, "2267": -5.076012457720935e-09, "17786": -1.3574907556176185e-07, "8820": -5.657951347529888e-08, "13390": 3.502476780825603e-16, "3170": 1.5834540128707886e-06, "41357": -6.608143448829652e-08, "18491": 4.676380810364478e-19, "38132": 8.501983284950257e-06, "13939": -9.346755177830346e-11, "46700": -1.9990944862365723e-05, "30148": 5.342864460544661e-10, "8072": -1.0382086969912052e-07, "24269": -4.769848601426929e-10, "15692": -2.345782377233263e-11, "10792": -9.611636633053421e-09, "19872": 9.568821468519672e-13, "40248": -2.9120137696736493e-10, "14046": 2.9107528520364213e-28, "45091": -6.234045028686524e-06, "13882": -1.3382979668676852e-07, "8715": 9.48701117664541e-16, "35304": -3.8201229472178963e-10, "30572": -6.960477214306593e-08, "21243": 4.738000924930929e-13, "21890": -1.2848238460719585e-07, "7526": -1.933114230632782e-06, "45652": -2.379627840127796e-09, "1730": -1.9028135284315794e-10, "44601": -1.4269502460956573e-06, "16527": -1.2493658885226466e-16, "6354": -5.11953885506955e-12, "36162": 3.8344898223876955e-05, "18788": -1.6958325868472456e-08, "22216": -1.1638842806860338e-10, "48347": -4.549909234046936e-06, "46331": 1.1782205766586173e-15, "34579": 2.1632626245882135e-16, "11930": -1.1961089447140693e-07, "37341": -2.0753683929797264e-09, "11650": -1.1188054084777832e-06, "13355": 5.031648014548196e-22, "28158": -3.313240540592233e-11, "44220": 1.3586423297035555e-20, "31854": -2.1524433977901937e-08, "30459": 8.167120794183526e-22, "17168": 8.132160222995566e-16, "43732": -4.818881861865521e-09, "3065": 1.2088586809113622e-08, "19079": 7.225479930639267e-09, "13730": 1.3483714199433866e-18, "27688": -5.670856684446335e-08, "41804": -3.3448109752498566e-09, "7532": 3.618394307596494e-19, "14887": -2.5637822691351174e-08, "7473": -5.095607411931269e-10, "47479": 9.053560852401166e-18, "16472": -3.2203109003603456e-08, "46655": -1.174212023615837e-06, "47978": 4.020223021507263e-06, "40785": 1.2126308326075066e-19, "40609": -3.291567018948172e-16, "39781": -3.051714656976401e-11, "40392": 3.928797841072082e-06, "33438": -2.5734958608580882e-15, "13489": -2.741591539233923e-08, "14317": 2.992640733718872e-05, "25849": -2.996166469529271e-08, "12275": -1.2472064699977636e-08, "43597": -4.556100975605659e-11, "41263": -1.4927467107772827e-05, "42941": 1.419761553729686e-22, "40675": 7.441847026348114e-07, "1776": -8.224338898799033e-13, "11580": 1.7670786380767824e-05, "23448": -1.2119270422772389e-11, "38728": -2.2111443104222416e-09, "49100": 2.74218114881819e-14, "46145": -1.3127744296070886e-11, "29977": -5.297961831092835e-07, "26680": -3.5066264043821574e-21, "26097": 5.910913003503992e-13, "30397": -5.542277358472347e-09, "1662": -4.510462099302503e-18, "14502": 1.1523056030273438e-05, "6797": 6.534708755015495e-19, "10738": -1.7267337170778774e-10, "35904": 1.779755162689689e-16, "6992": -4.364191554486751e-08, "35756": -3.7922116462141275e-10, "47892": -5.819815397262573e-06, "6459": 2.5807275760847402e-15, "30188": 7.920895198559397e-21, "34670": -5.1517386054911186e-11, "18865": -2.6017874479293823e-08, "18190": -3.3414193987846373e-06, "16793": -1.3885910448152572e-11, "24774": 1.2071159482002258e-06, "16757": -1.3298746198415756e-08, "30752": -1.373414881527424e-07, "36239": -5.062251584604382e-09, "42646": 3.6482969534290535e-13, "13937": -1.4390643627848476e-09, "34140": 5.477504730224609e-06, "23604": 1.0615222454071046e-05, "14841": -6.941310130059719e-08, "4585": -2.0956657826900482e-07, "11569": -3.521889448165894e-07, "5704": 1.049769021729183e-23, "45178": -6.58456747260061e-11, "36647": 2.0437769126147032e-08, "38960": -1.6236275541814393e-11, "13563": 7.777289762077495e-22, "15964": 6.395986080169677e-06, "48413": 6.8269234274696e-23, "34271": -2.290033549070358e-06, "22752": -2.3189750392573015e-21, "27082": -3.543722523533865e-26, "31438": -1.390855073928833e-05, "49226": -8.083048276603222e-08, "4573": -4.935753139534427e-14, "37499": 1.1197736021131277e-08, "9532": -5.372799187898635e-07, "26181": 1.1638167762839658e-13, "39323": -2.8521553613245487e-08, "24904": -1.2852397048845887e-09, "33636": -2.5002162437886e-08, "29715": -3.165767702739686e-09, "45357": -7.388445737888105e-11, "17193": -1.752488287820597e-11, "15590": -8.045673894230277e-10, "22687": -3.302621735201683e-11, "8119": 5.244921386093893e-14, "4616": 6.704324562178954e-13, "22416": -5.226235657573852e-12, "41733": 1.3334329196368345e-11, "24336": -2.811424806714058e-07, "36315": -8.202171670745883e-12, "6385": -1.2117371708154678e-06, "13688": -3.151468466967344e-08, "33419": 1.8204376101493836e-06, "11375": -1.0271625593304634e-07, "47637": -8.384360262425617e-10, "3212": -4.2229549257434203e-19, "4683": 4.87092864649637e-25, "29868": -1.0685274901334197e-09, "47596": -3.7825409322977067e-07, "22655": -2.0514591597020625e-08, "34476": -5.002801799491863e-12, "31757": -1.0085868835449218e-05, "47929": -9.347481295662874e-12, "3493": -4.655380249023438e-06, "35015": -1.717287814244628e-08, "1933": -2.026416826993227e-08, "29116": -9.458544809604064e-10, "25863": -4.123384715057909e-09, "17112": -4.4537267967825753e-10, "30962": -1.1583335697650909e-07, "45735": -3.948797530028969e-10, "23520": -1.7859716899693013e-08, "27558": -6.42990693449974e-08, "49207": -1.331055760383606e-06, "13702": -3.609704435802996e-09, "14435": -3.024367988109589e-06, "1611": -1.1144083691760898e-08, "14109": 6.030890624970198e-08, "45363": -8.712987619219348e-10, "15442": 2.3673844395943887e-12, "46881": -2.9685557819902898e-09, "42007": -6.358148530125618e-09, "11446": 1.0763897758547411e-20, "1233": 1.3324678875505925e-07, "27834": 1.0303564642114015e-17, "18817": -5.361211895942688e-06, "18623": -7.260479032993317e-09, "31859": -2.281471490859985e-06, "46254": 2.1060781478881835e-05, "19637": -3.525542706483975e-10, "6273": -1.1451751738786697e-06, "33900": 4.432513248586387e-19, "33837": -1.4272915199398993e-07, "5041": -4.3799588456749913e-08, "19776": -1.2541548907756806e-06, "17140": -3.1480029225349424e-07, "34053": -1.139834225177765e-06, "15596": 1.0470657348632812e-05, "25178": 4.507149142796152e-13, "9633": -5.505240559577942e-06, "29126": 2.985914051532745e-07, "7364": -7.442300207912922e-08, "38778": 4.3620031089756926e-18, "30442": -1.1895594745874404e-06, "39558": 4.968339180264719e-26, "18814": -1.0829528328031302e-08, "34634": -3.84267059416743e-11, "47448": -1.7120325937867165e-07, "44782": -6.091327220201492e-07, "25356": -3.777564052143134e-10, "4640": -6.178517360240221e-09, "8350": -1.2841705938626546e-11, "33658": -1.188768297433853e-06, "37491": 9.305372028478587e-15, "29359": -1.605764191481285e-10, "25061": -3.624368036980741e-10, "41552": 6.054080440662801e-09, "29854": -1.081734523177147e-07, "23675": 1.1560292653700622e-17, "23614": 5.37143461406231e-07, "49436": 1.1149157285690307e-05, "21407": 7.1544076263307945e-12, "49051": -5.148953641764819e-09, "20462": -1.145646529039368e-09, "45983": 1.5937294506329636e-12, "46169": -1.8456792531651446e-10, "13345": 9.741710871458053e-07, "28065": 4.105266928672791e-07, "48706": -1.3086514081805944e-09, "33782": -4.471091669984162e-09, "11674": -4.1629132283560466e-11, "39948": -3.103204071521759e-08, "20748": 7.443617582321167e-06, "49695": -7.535717636346817e-07, "13732": -1.0348963769502007e-10, "27990": 3.0027461051940916e-06, "17966": -1.656897824085286e-21, "41462": -2.2760683204978704e-08, "9498": -8.515451336279512e-09, "39920": 1.6666312515735627e-06, "21194": 6.6846265690401195e-09, "4353": -1.3594120740890502e-07, "3685": -1.0702826082706452e-07, "6780": -2.1356903016567231e-07, "3095": -4.378591477870941e-07, "15583": -3.483620460139139e-21, "15039": 3.2833992236191988e-12, "6432": -2.566948653637269e-14, "7009": 1.733502057177372e-16, "33075": 6.22611865401268e-07, "27554": -3.800423864497304e-15, "30494": 2.0826418697834016e-06, "28556": -9.2111074924469e-06, "49563": -2.0068112015724184e-06, "8595": -3.229931462556124e-10, "7286": 3.423573893325684e-24, "49872": 1.2959797866642476e-07, "49443": 5.0831823593269853e-20, "41761": -1.6502078506164253e-09, "17701": 1.1526057720184326e-05, "11209": -1.1661779880523681e-05, "38293": 5.5794339417700175e-18, "32473": -8.481287956237793e-07, "25810": -7.383397966623307e-07, "31331": -2.3931950330734254e-06, "8918": -1.0247081081615761e-09, "13244": 4.893937838457268e-25, "28094": -1.820707879960537e-07, "38597": -3.319999203085899e-07, "17042": 7.579726429840506e-16, "8851": -4.7789245843887326e-06, "44925": 7.27582616377731e-14, "49606": 1.5516469944847066e-18, "49629": -1.1654774909920785e-18, "5429": 1.0639329281675932e-19, "38153": 6.978370271460709e-22, "36149": -3.389287448953837e-09, "43998": 5.094485899803658e-13, "28596": -8.217670023441314e-08, "47642": -2.2252648705034516e-10, "34909": -7.533890753984452e-07, "17281": -8.371980220545083e-10, "26605": -2.8902242775075137e-09, "42695": 7.839617319405079e-10, "46871": 4.2942813749391464e-14, "12381": -1.4982631546445192e-09, "19537": 2.923334352367135e-15, "23402": 9.115779797674862e-15, "32827": 2.1444773040668606e-17, "1482": 1.358139295470906e-16, "40943": 2.2951454625719235e-15, "32542": -1.1425209231674672e-08, "1192": 3.4699888795675093e-16, "32434": -4.547617435455323e-06, "18471": -3.8756622234359385e-09, "49304": 5.8540141582489016e-06, "37584": -1.168341213997337e-11, "19032": -1.177407185082302e-12, "17598": -5.503173917531967e-08, "21161": -7.716311607509851e-08, "35852": -1.3151156902313233e-05, "21265": -1.9301903648738517e-11, "575": -6.277940701693296e-08, "45871": 1.0620869461686056e-15, "21914": -1.1371967848390341e-08, "47654": -3.003989113494754e-08, "11547": 4.625187814235687e-06, "27053": -2.5016427040100095e-07, "38259": 8.893876439356255e-20, "34756": -1.40910055488348e-07, "2017": -4.129168391227722e-06, "2598": -5.655154122763406e-15, "37159": -3.006742077538149e-16, "47429": -1.1185414905412472e-11, "37602": -1.0630501201376319e-08, "2062": 6.989107131958008e-06, "17234": -2.3610272910445928e-08, "41648": -7.36344838514924e-09, "27637": -2.5476494920440017e-09, "28089": 1.2210037425575138e-13, "9333": 1.5390706764595308e-15, "14847": -1.6410782933235169e-07, "7257": -3.9285578532144425e-09, "27702": -3.1384599878947486e-11, "2673": -4.9406789912609385e-11, "1190": -2.2627131547778844e-08, "37432": -2.612780463095987e-11, "19411": -3.293631970882416e-07, "6080": -5.895549547858536e-09, "19787": -3.797326236963272e-08, "22549": 6.931463736314925e-16, "34499": -2.6570234695100223e-10, "45893": -1.988033503293991e-06, "44947": 4.1961896419525146e-06, "32807": -2.8268959795241243e-11, "42307": -2.0645368203986434e-09, "44516": -1.3371887616813183e-08, "7090": -3.5333586856722833e-09, "25546": 1.8472553620085817e-12, "1469": -8.288568817079067e-08, "31215": 4.612107950326821e-20, "24545": 1.99053168296814e-06, "49453": -2.668198049068451e-06, "43162": -4.752302169799805e-06, "43848": -5.263863713480532e-09, "48789": 4.40471570328782e-14, "35980": -1.1296540498733521e-07, "43783": -3.841038644313812e-06, "16331": -1.2484683841466903e-06, "18511": 8.766213059425354e-07, "25996": 1.9803708710242063e-10, "1843": -1.5462287701666356e-08, "20407": -5.2407383918762206e-08, "15939": -5.429604053497314e-06, "22824": -2.1612362563610075e-06, "30348": 7.379840727402096e-23, "17204": -5.006216795278018e-17, "27049": 8.185955286026e-06, "24962": 2.584895584732294e-08, "15606": -3.882533404976129e-08, "47681": 1.6288723259094696e-13, "40062": -1.6219234094023705e-07, "25260": -3.1430840492248537e-07, "29893": -6.871321238577366e-10, "7297": -2.091253362596035e-07, "14095": -5.7391493901021166e-18, "36771": 4.162058758083731e-09, "28904": 4.597271452411178e-14, "11298": -1.5824005994424794e-15, "38838": -1.3857572866982081e-12, "40158": -1.1813206225633621e-06, "30288": -7.62575089931488e-06, "161": -5.7812253544398115e-11, "19567": -1.4048472803551703e-09, "34010": -8.58781300485134e-08, "32687": 1.108469137028748e-21, "17859": -1.1575567623367533e-09, "48466": -1.231926116673776e-13, "37304": 1.1913588047027587e-05, "25587": -1.533954352428424e-15, "19928": -2.700144648551941e-06, "6573": -1.6006546843527758e-12, "2401": 4.1759026458976225e-13, "8013": -1.2860511243343353e-06, "27760": -4.933268646709621e-09, "44160": -5.062326788902283e-07, "18485": -3.3022353053092957e-06, "7820": 7.20076059224084e-12, "3907": -2.0101961854379626e-09, "32997": 5.938592366874218e-08, "25915": 3.0112630128860472e-06, "9545": -1.4940858818590642e-07, "26943": -5.358693143029308e-24, "20570": -6.471827305176703e-12, "35384": -1.720787986414507e-10, "33398": -1.4144556596875192e-07, "22536": -2.874665558338165e-06, "28391": 2.5227278599437852e-15, "49079": 1.0674479603767396e-06, "23493": -1.2870514183305203e-09, "4527": -7.122968236217275e-10, "20977": 1.3719770762185556e-18, "15790": -6.037983985152096e-10, "27766": 3.1845484582682103e-16, "14000": -6.941277533769607e-07, "28476": -1.2243879958987236e-07, "12859": -2.2757737315259875e-09, "38038": -1.3402487384155393e-08, "7360": 4.0875676274299624e-06, "21839": -1.5132648059079657e-11, "25819": -1.0601953545119614e-09, "37955": -1.4058948727324605e-08, "29701": -1.8737869922347273e-13, "18395": 5.907190825382713e-11, "22702": -5.0936023399117404e-11, "7175": -3.772128000855446e-07, "34126": -1.3963687419891357e-06, "43221": -4.989762487639382e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_8.json <==
{"20228": -9.83452919172123e-10, "24631": 3.681737439364952e-12, "21481": -9.930689050736792e-22, "31601": -3.919748969849479e-15, "21027": 7.173980702646077e-09, "7756": 6.233916716169574e-15, "15003": 2.8333533327064616e-22, "10962": -9.020972302486995e-15, "37208": -4.074968986376992e-18, "1713": -1.197285484522581e-07, "25435": -4.528542631305754e-09, "10196": -9.70292148849694e-13, "8919": -9.845718523138202e-11, "40058": 1.4175519888774342e-20, "1597": 6.7287885333056075e-18, "18522": 2.547923649842687e-14, "44492": -0.0007401799774169922, "48083": -1.0640963446348906e-08, "12260": -2.3689554072916506e-08, "7314": 3.0908831831766293e-10, "35031": -2.2808402718510477e-09, "17309": 2.9295969009399415e-06, "6094": 3.563886508345604e-07, "19429": -4.7447490747021084e-20, "38589": -1.9753177583395727e-21, "23": 1.7690828357785903e-13, "11185": 2.8139710613744874e-17, "17000": 4.591232992748328e-18, "31999": 6.751718521118164e-06, "31002": 4.946918569226355e-16, "5762": 1.2685330563755314e-15, "19308": -4.723669588565826e-07, "16780": 2.0624760920358358e-22, "36171": -7.357314627323697e-20, "31110": 2.871507935944817e-17, "5943": -1.9482515752315522e-07, "22617": -2.1867675706744194e-07, "46077": -1.5242884105059616e-20, "39120": 4.1909214949309784e-19, "24076": -3.1015655025839804e-07, "49558": 2.8245899826288225e-07, "12596": 6.23790468335262e-20, "2215": 5.39303058758378e-08, "38964": -2.513192011974752e-09, "1966": 6.951748132705688e-06, "36951": 1.5575881513393842e-18, "19437": 2.366304445141146e-19, "47182": -2.8022993355989455e-08, "24183": -3.818368954355833e-15, "28182": 2.6080419956997503e-12, "5267": -1.4152862131595611e-08, "41565": 1.4087066801948821e-12, "35684": 1.746700006854951e-17, "46765": -5.946653759691944e-19, "20211": 3.646044403893267e-17, "25201": -1.0116072984443693e-19, "46364": 1.8799795348274464e-22, "45205": 1.5569800494458913e-18, "12684": -9.949825251903687e-18, "41732": 8.55108169162122e-12, "17423": 6.315967999398708e-08, "31279": -1.4551126061322422e-21, "8492": 1.3114804381375578e-17, "40686": 6.005842578815646e-12, "46925": 5.573938892666775e-12, "25999": 1.1139012482579494e-18, "46650": -1.1459267868409054e-21, "40125": 1.4348613331094383e-08, "8943": -0.00034016830444335937, "13639": -4.341088642831892e-09, "7734": 9.280132129788399e-08, "34508": -9.435636520385742e-05, "36350": -1.2527811340987682e-08, "27458": 1.9697622148223196e-22, "29134": 4.762079441889e-13, "42936": -6.467485746952662e-13, "11653": 3.2576411967966123e-12, "20870": 4.48939726993558e-11, "1922": 4.1064641571287736e-25, "18920": 3.022112282646816e-15, "45577": -8.179990373946566e-13, "21611": 2.8258946258574723e-09, "49456": -5.499558382431909e-24, "40837": 2.2097973204440215e-19, "40222": 3.297270741313696e-09, "23347": 2.8365582693368196e-10, "21127": 9.275796628571698e-12, "41422": -3.8917165994644164e-06, "14911": 1.224376702014553e-20, "20183": -5.447352204729361e-17, "34100": 2.001529992412543e-11, "33297": 6.373794292358071e-13, "22363": 3.7062449109726006e-13, "9062": 5.817094479991947e-20, "45657": -9.691723585128785e-06, "2267": 2.1870117634534835e-07, "17786": 5.697411431526689e-15, "8820": 9.748969631573345e-14, "13390": -1.878746463956915e-16, "3170": -1.0596484571578912e-10, "41357": 6.431233406066894e-05, "18491": 9.627167769574175e-19, "38132": -8.661550054966938e-11, "13939": 3.087430311410344e-14, "46700": 1.598235779831647e-16, "30148": 5.722163194665785e-17, "8072": -6.576043087989092e-09, "24269": -5.960780981695279e-11, "15692": -1.452417559052316e-20, "10792": -2.2186091397195797e-18, "19872": -5.403822528338154e-16, "40248": 3.328333605168155e-11, "14046": -1.3549880178108635e-21, "45091": 5.039635930792486e-15, "13882": -2.691475301980972e-07, "8715": -3.089909231257515e-16, "35304": 2.566103254365848e-19, "30572": -3.1852903248363875e-11, "21243": 3.6615374807786383e-22, "21890": 1.35914127175063e-16, "7526": -8.288879768648082e-20, "45652": 9.674218370836484e-16, "1730": 7.062160491138779e-20, "44601": 1.4715871004948068e-19, "16527": 7.100500742929228e-18, "6354": -2.5773582920662896e-16, "36162": -1.0157808674193802e-11, "18788": 1.4877051580697298e-09, "22216": -1.8538886308670045e-06, "48347": -3.781219451047188e-20, "46331": -8.047134070210405e-15, "34579": 9.675784479190596e-17, "11930": 5.468976660427671e-16, "37341": 2.3493856396460987e-19, "11650": 6.348389547383704e-13, "13355": 2.925331833120528e-20, "28158": -1.6673670189644512e-21, "44220": -2.4468056381010683e-11, "31854": -2.9240663051605223e-05, "30459": 1.3390823172532152e-16, "17168": 4.0871602977055054e-17, "43732": 3.1817005627376994e-17, "3065": -5.6841727505418935e-18, "19079": 3.627098399405781e-14, "13730": 8.320605128779959e-24, "27688": -2.954924711957574e-08, "41804": 1.3224166206526889e-14, "7532": 2.7182095846439267e-23, "14887": -1.8197233941918967e-13, "7473": -1.0311727471901122e-13, "47479": 2.746904766297883e-20, "16472": -2.4645707696890895e-14, "46655": 4.460868239402771e-07, "47978": 2.27052322588861e-08, "40785": -1.363230376306587e-22, "40609": 6.114603962048548e-16, "39781": -1.411877293139696e-07, "40392": -3.8410743741224e-12, "33438": -3.221122038109275e-22, "13489": -1.6048143369751244e-15, "14317": 3.029720573977102e-11, "25849": 6.230330938254746e-20, "12275": 1.0443751766175957e-16, "43597": -1.0311837375740623e-18, "41263": 4.439723852556199e-11, "42941": 2.7023065740650053e-11, "40675": 1.1945634585674992e-16, "1776": -5.369732843053462e-19, "11580": -1.6027145166574996e-14, "23448": 1.4608969911932945e-07, "38728": 3.062131982440458e-18, "49100": -7.901826029410586e-10, "46145": 4.460910076886648e-12, "29977": 6.427705590006383e-16, "26680": 4.5939268116304814e-20, "26097": 1.9203750412088992e-12, "30397": -1.628530299058184e-10, "1662": -4.1199757106369363e-10, "14502": -1.831757745485163e-14, "6797": 7.175260385849924e-14, "10738": 2.0659312482962378e-13, "35904": 1.1583746308325219e-23, "6992": -1.5676560401916506e-05, "35756": 2.8469134122133254e-09, "47892": 4.086125571234334e-13, "6459": 4.0788762271404264e-08, "30188": 1.2303099348760088e-19, "34670": -5.697868859683874e-25, "18865": 7.342995144426822e-08, "18190": 6.260998249053955e-06, "16793": 2.038508455370902e-11, "24774": -8.873220533132553e-08, "16757": 9.781970788935723e-14, "30752": -5.806816101074219e-05, "36239": 2.4106894797970393e-19, "42646": 6.256767269981193e-23, "13937": -4.5959541727924604e-15, "34140": -1.5220456188805297e-17, "23604": 2.758202850818634e-06, "14841": -2.913639545440674e-05, "4585": -2.931570861619548e-12, "11569": -2.608475657694953e-15, "5704": -6.030905603723589e-24, "45178": 2.3464015019153405e-17, "36647": -1.447451154490409e-12, "38960": -4.711851033789572e-12, "13563": 3.2645389169694285e-15, "15964": -0.00015931427001953126, "48413": -6.693600968638025e-17, "34271": -0.0026738909912109375, "22752": 1.055999786990199e-20, "27082": -4.841849587933212e-13, "31438": 6.099405269049951e-17, "49226": 1.8140768401342378e-16, "4573": -5.213134954829002e-12, "37499": -2.162415534257889e-06, "9532": 6.559326313436031e-08, "26181": 4.755351667995455e-13, "39323": -2.1733903565746006e-15, "24904": -8.669584640301764e-09, "33636": 1.3419716449192265e-14, "29715": -2.022025870850562e-19, "45357": -1.1806278621406819e-12, "17193": 2.291022867294615e-19, "15590": -2.441013930365443e-10, "22687": 1.932648919372726e-17, "8119": -7.552628831197072e-22, "4616": -8.351396536454558e-09, "22416": 1.5894974349066615e-08, "41733": -1.4907176784217242e-19, "24336": -1.6771120006737137e-21, "36315": -4.812101828122195e-15, "6385": -2.9703271575272083e-08, "13688": 4.70774175198585e-14, "33419": -4.542808351715166e-15, "11375": -1.8116374557192867e-19, "47637": -1.6050760836744717e-20, "3212": 4.26874161019164e-17, "4683": -7.504497467891724e-14, "29868": -6.457050767494366e-10, "47596": -7.586299325339496e-09, "22655": 2.2553061640451232e-14, "34476": 3.4927384717775566e-12, "31757": -1.4209694754185876e-13, "47929": -2.509319892851636e-10, "3493": 8.557892527960576e-13, "35015": 2.0303619896466785e-16, "1933": 8.098929527022847e-14, "29116": 1.7834649704870192e-19, "25863": 6.63550787802442e-20, "17112": 1.1897565564140677e-08, "30962": 1.7165973782539368e-07, "45735": -3.505690838210285e-09, "23520": 1.9478443163967184e-16, "27558": 9.683794210957331e-14, "49207": 2.545657381415367e-07, "13702": 4.550844386592523e-21, "14435": -1.1640394479036332e-06, "1611": -2.6060881093144415e-07, "14109": 2.4952881427786623e-15, "45363": 9.134382974399641e-20, "15442": 1.9953995198555432e-23, "46881": 7.756700597383315e-12, "42007": -1.0121287141728886e-15, "11446": -1.5106215868415728e-21, "1233": -3.6542911058257133e-16, "27834": -9.885491812069643e-19, "18817": -5.454501000173861e-17, "18623": 3.077980503439903e-07, "31859": 1.688658635146112e-13, "46254": -3.2642394304275514e-06, "19637": -1.0691740826018758e-14, "6273": 9.82086919248104e-08, "33900": -1.1378979980491976e-14, "33837": -2.9549886843005524e-18, "5041": 8.237411505674069e-20, "19776": -1.926623284816742e-06, "17140": -7.797503471374511e-07, "34053": -8.330625295639039e-07, "15596": -7.527267342766208e-13, "25178": 1.2122315412761708e-19, "9633": 2.1349050104618072e-07, "29126": 1.8265967582919984e-11, "7364": -1.4008172399826436e-14, "38778": -1.7303492623119143e-18, "30442": -7.056516287094749e-20, "39558": -5.649190526989517e-20, "18814": -7.065487279213569e-23, "34634": -1.2258029892109335e-09, "47448": -7.681677516302443e-14, "44782": 2.7168294991497532e-12, "25356": -1.755322046704611e-20, "4640": 1.0596450991578262e-21, "8350": 1.0714566087699496e-10, "33658": 4.920905530452728e-06, "37491": 3.105622909060912e-11, "29359": -2.437979540470536e-15, "25061": 1.0502525498584659e-17, "41552": -6.663194995759625e-16, "29854": -1.2678793612734682e-20, "23675": 1.0527018146078148e-15, "23614": 9.646918680550343e-18, "49436": 2.1466247271746398e-08, "21407": 6.128865415178098e-14, "49051": -5.751020854378208e-22, "20462": -1.6733209788799285e-06, "45983": -1.218270944423609e-21, "46169": -9.515268288851076e-12, "13345": 1.4031067419040254e-14, "28065": -7.787072658538818e-05, "48706": 6.822926479799208e-11, "33782": -3.4137906040996316e-08, "11674": 1.262901117016213e-14, "39948": -2.558787725865841e-07, "20748": -0.0003716667938232422, "49695": -1.6020295023918152e-06, "13732": -6.739137006661622e-11, "27990": -9.900693297386169e-06, "17966": -7.809286005795002e-08, "41462": 3.9835376663965864e-15, "9498": -8.455896427506105e-14, "39920": -8.061447620555384e-15, "21194": 6.51652158012439e-12, "4353": 1.627645019652846e-11, "3685": 1.5273830285877922e-10, "6780": -1.1949231520702598e-10, "3095": -1.149471881944919e-10, "15583": 2.919417238445021e-10, "15039": -2.0716350659119414e-20, "6432": 6.398491965756668e-20, "7009": 1.680234142197007e-24, "33075": -2.3222845868531296e-15, "27554": 1.366555295589933e-12, "30494": -2.0121716589487948e-19, "28556": 4.119851126915819e-13, "49563": -3.1135916819113745e-20, "8595": 4.4460966196531366e-23, "7286": -9.617814357432142e-18, "49872": -5.217989087104797e-06, "49443": 2.3344553286980262e-18, "41761": -1.9379171932541045e-19, "17701": -5.484828018739556e-20, "11209": 6.849579676782014e-12, "38293": 2.497161040082574e-09, "32473": 4.519787669132747e-16, "25810": -6.946916103363037e-05, "31331": 2.6258161972352556e-19, "8918": -1.4142844673159517e-14, "13244": -3.3297772091683833e-17, "28094": -2.258917099868477e-19, "38597": 1.2418831154409338e-19, "17042": 1.5307613033047064e-17, "8851": -7.477196894414493e-19, "44925": -1.3495489448178689e-17, "49606": 3.894118094649457e-13, "49629": 1.654038669585134e-11, "5429": -2.3949182832438966e-11, "38153": -2.6213710953015835e-10, "36149": 8.947940646555365e-21, "43998": 2.1735707851633367e-17, "28596": 1.2291906750760973e-09, "47642": -6.700525991618633e-08, "34909": 4.875368631473975e-11, "17281": 3.5852013025028384e-15, "26605": 1.692842270712997e-19, "42695": 1.307218074798584e-06, "46871": 1.301991019185734e-21, "12381": 5.083400651528791e-12, "19537": -4.031911885249428e-11, "23402": 7.726044332296081e-19, "32827": -3.0875763297080995e-06, "1482": -1.7025156241398665e-18, "40943": -1.1656083875877243e-14, "32542": -5.415051985643588e-21, "1192": -4.580126844974696e-22, "32434": 1.1668225852190516e-12, "18471": 3.925644755363464e-06, "49304": 0.0003488733673095703, "37584": -3.2059499499581533e-15, "19032": 5.523041052279965e-16, "17598": -1.9196573644876481e-07, "21161": 5.221734642982483e-06, "35852": -7.242727945167004e-16, "21265": -2.7633327585516435e-20, "575": -7.030180096626281e-07, "45871": 1.0953218580624782e-23, "21914": 1.0037473456570022e-16, "47654": 1.204437938273628e-15, "11547": 4.5438896108208543e-20, "27053": 1.9083562074229123e-09, "38259": 1.3810380551149138e-10, "34756": 4.839593471388541e-20, "2017": 9.035214134200942e-11, "2598": 1.0344161359698926e-23, "37159": 1.4179194225055304e-22, "47429": 2.8337738713298835e-22, "37602": -1.5941805167618562e-16, "2062": 1.0275604694388874e-18, "17234": 1.05151412750637e-17, "41648": -3.9950171526470515e-12, "27637": -2.0980613306164743e-07, "28089": -1.3143171963747592e-09, "9333": -1.1694610678847741e-21, "14847": 2.1079741418361664e-08, "7257": -6.758428935427219e-10, "27702": 7.456205319613218e-08, "2673": 1.3499726510268761e-18, "1190": 2.2319511690238604e-17, "37432": -9.131332808756578e-23, "19411": 4.341304702393245e-11, "6080": 5.882795139910968e-14, "19787": 4.824806637770962e-11, "22549": 3.1665454258700265e-13, "34499": -2.1539655909591505e-17, "45893": -2.1905762793983375e-20, "44947": 1.4902261716298605e-16, "32807": 1.2069035007500339e-18, "42307": -7.381528615951538e-07, "44516": -6.364221351523938e-19, "7090": -2.5624735826568212e-11, "25546": -2.0109025626879885e-11, "1469": -3.268664158895263e-11, "31215": 1.8685233915682886e-15, "24545": 2.6344295905725898e-20, "49453": -7.852505445480346e-06, "43162": -2.1922685205936433e-07, "43848": -2.101061909343116e-11, "48789": -1.0382771725714334e-15, "35980": -8.099167607724667e-09, "43783": 8.057809282036033e-12, "16331": -3.879918305041419e-18, "18511": -6.603394914206362e-17, "25996": -3.75480717048049e-08, "1843": 2.1463370103447233e-11, "20407": -3.912137541001171e-18, "15939": 1.1155699697340538e-14, "22824": 2.434484486002475e-10, "30348": -3.4536348982362956e-22, "17204": 1.2684495231951588e-12, "27049": -2.5792603187795027e-18, "24962": 9.155331354149254e-16, "15606": 5.9700996316719435e-18, "47681": 2.980701826311126e-19, "40062": -2.7813848853111265e-06, "25260": 4.429496584634762e-11, "29893": -1.6963123961044602e-15, "7297": 0.0020261814880371096, "14095": -5.8836013629582075e-22, "36771": 4.603510461720362e-13, "28904": 5.064793384690347e-13, "11298": 5.399677490617975e-19, "38838": 3.6386424607940186e-19, "40158": 3.387683318578638e-10, "30288": -2.8062665369361638e-08, "161": 2.939267969639947e-17, "19567": -4.389259089521147e-13, "34010": -1.4917752742767334e-05, "32687": 1.6734377368265995e-11, "17859": -1.4810961485034468e-16, "48466": 1.4988852571430947e-20, "37304": -5.19990408065496e-11, "25587": -1.1972360516665504e-09, "19928": -8.789601922035217e-06, "6573": -6.467648083763322e-15, "2401": -3.001733236973614e-16, "8013": 9.92209092665064e-16, "27760": -3.7861995812605694e-20, "44160": 3.384571073183906e-11, "18485": -1.51141272620222e-19, "7820": -4.868049019446374e-16, "3907": 1.0213434542549748e-14, "32997": -6.11710457136018e-19, "25915": -2.100896949741582e-12, "9545": 8.165117502212525e-06, "26943": 2.1400549992593546e-20, "20570": 2.437758894302533e-11, "35384": -4.450103751208607e-19, "33398": 7.593536910377452e-16, "22536": -8.397029887419194e-10, "28391": 1.302834880334558e-10, "49079": 1.076138914868352e-11, "23493": -1.6883865833206003e-16, "4527": -9.702980606485224e-18, "20977": 3.6758083243881856e-14, "15790": -2.2321154829114675e-08, "27766": -5.181285400723823e-15, "14000": 1.7299438326290329e-13, "28476": -5.386325716972351e-07, "12859": -2.798107497677822e-22, "38038": 6.475805491845676e-13, "7360": -1.6122684298736088e-14, "21839": 1.09097920358181e-09, "25819": -2.655151210007034e-14, "37955": -4.0421666926704346e-09, "29701": -4.781105931083926e-19, "18395": 5.478506088256836e-06, "22702": -2.6498914146950643e-19, "7175": -2.83340972212498e-17, "34126": -3.724026295670591e-18, "43221": 1.7769575975180906e-20}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_80.json <==
{"20228": -2.787821054458618e-05, "24631": -1.2973982375115157e-08, "21481": 7.307017213520339e-14, "31601": -2.802317775785923e-07, "21027": -6.855686933704419e-11, "7756": 3.849329352378845e-06, "15003": -2.7692790354194585e-11, "10962": -3.725570160895586e-08, "37208": -2.1129133529029788e-10, "1713": 7.698750437157287e-12, "25435": 1.9676663875579834e-05, "10196": -6.086179637350142e-09, "8919": -2.1382933482527733e-07, "40058": -4.7048172564245764e-09, "1597": -3.3813310437835754e-09, "18522": -8.59068996494905e-16, "44492": -9.42727318033576e-09, "48083": -5.722267180681229e-07, "12260": -3.048696322366595e-08, "7314": -5.975830368697644e-08, "35031": -6.37940913438797e-07, "17309": -1.8353477120399475e-07, "6094": -1.9749373313970862e-09, "19429": -3.843451850116253e-12, "38589": 1.9081187929259613e-10, "23": -8.023348527785856e-12, "11185": -1.7435956397093832e-09, "17000": -7.398704998195171e-08, "31999": -7.830263348296284e-10, "31002": -3.6031141877174377e-07, "5762": 3.766343011394561e-20, "19308": -1.9968744367361068e-07, "16780": -2.276114628330106e-11, "36171": -3.0996012651913546e-23, "31110": -5.010824534110725e-09, "5943": 4.284568810852818e-15, "22617": -1.3193920254707337e-06, "46077": -2.4894006127318403e-17, "39120": 1.4149102625215376e-18, "24076": -1.4415194280445576e-07, "49558": -1.4837200978945476e-12, "12596": -9.73949357867241e-07, "2215": -3.0927773332223297e-09, "38964": 3.620956093072891e-07, "1966": -1.9352206960320474e-07, "36951": -1.261087954044342e-06, "19437": 1.3782654129101956e-13, "47182": -3.820621371269226e-06, "24183": -3.8745582569390536e-08, "28182": 1.0513685327071323e-18, "5267": -3.2246679067611693e-06, "41565": 9.53254470259686e-19, "35684": -1.4237649738788606e-06, "46765": -1.9018891180166976e-10, "20211": 3.988895416259766e-06, "25201": 4.4221706158031894e-16, "46364": 8.076932872524978e-16, "45205": -2.7636357117444276e-08, "12684": -5.2297506481409075e-08, "41732": -4.7676511108875275e-07, "17423": 6.006687879562378e-07, "31279": -1.6587090212851763e-08, "8492": -2.143792517017573e-09, "40686": 4.5085690915584566e-07, "46925": -1.5524323316640221e-10, "25999": -1.8110497621819378e-08, "46650": -7.390148084596149e-12, "40125": -7.738851308822631e-06, "8943": -7.145496606826782e-06, "13639": -1.026281900703907e-07, "7734": -5.5620182592974745e-12, "34508": 2.104056626558304e-06, "36350": -6.468461360782385e-09, "27458": -1.3434814172796905e-09, "29134": -7.719332352280617e-08, "42936": -6.332130851660623e-11, "11653": -1.1201656423509121e-07, "20870": 5.6758895516395565e-09, "1922": 1.0176778842432891e-25, "18920": 5.719623063559165e-22, "45577": 8.473933089513802e-19, "21611": 7.179284722269585e-14, "49456": -7.985717047631624e-12, "40837": 7.424253225326538e-06, "40222": -3.405419364571571e-07, "23347": -3.0852510235490628e-12, "21127": -1.6980677038392527e-25, "41422": -1.5270657539367675e-05, "14911": -4.0318795072380454e-10, "20183": 5.094352717449624e-16, "34100": -1.8084916519001127e-10, "33297": 6.778114958194692e-14, "22363": 4.296075299025032e-20, "9062": -1.8642645045474637e-11, "45657": -3.793150931596756e-07, "2267": -4.699983401224017e-09, "17786": -1.3474531471729279e-07, "8820": -5.5476166307926175e-08, "13390": 3.48682610562534e-16, "3170": 1.657455712556839e-06, "41357": -6.756828166544437e-08, "18491": 4.732032907878159e-19, "38132": 8.392077088356019e-06, "13939": -9.405724995303899e-11, "46700": -1.9636399745941162e-05, "30148": 5.315647285897285e-10, "8072": -1.0382882319390773e-07, "24269": -4.724311656900682e-10, "15692": -2.3316054011957022e-11, "10792": -9.715092601254583e-09, "19872": 9.531644451499233e-13, "40248": -2.902563755924348e-10, "14046": 3.076368203744693e-28, "45091": -6.509944200515747e-06, "13882": -1.3262392953038216e-07, "8715": 9.22909595968413e-16, "35304": -5.160312502994202e-10, "30572": -6.764865014702082e-08, "21243": 4.775602491235986e-13, "21890": -1.2804236263036729e-07, "7526": -1.964234858751297e-06, "45652": -2.37040309002623e-09, "1730": -1.9005652575287967e-10, "44601": -1.4071838557720185e-06, "16527": -1.237574279167042e-16, "6354": -5.906028945901198e-12, "36162": 3.829512357711792e-05, "18788": -1.762865809723735e-08, "22216": -1.1610582987486851e-10, "48347": -4.542233943939209e-06, "46331": 1.1857273496396203e-15, "34579": 2.14300643203158e-16, "11930": -1.1900631710886955e-07, "37341": -2.0578854309860617e-09, "11650": -1.1349961906671525e-06, "13355": 4.999780716013469e-22, "28158": -3.317039499961538e-11, "44220": 1.3449494068364793e-20, "31854": -2.1519050933420658e-08, "30459": 8.033522522577841e-22, "17168": 8.210196411617687e-16, "43732": -4.8368005082011225e-09, "3065": 1.2105708010494709e-08, "19079": 1.2808004394173622e-08, "13730": 1.339447758437473e-18, "27688": -4.8255687579512594e-08, "41804": -3.2820148044265807e-09, "7532": 3.5654808370078755e-19, "14887": -2.6000833604484797e-08, "7473": -5.027393490308895e-10, "47479": 8.965048755443794e-18, "16472": -3.2913775648921725e-08, "46655": -1.243763566017151e-06, "47978": 3.82649838924408e-06, "40785": 1.2070387210897336e-19, "40609": -3.2991588627684365e-16, "39781": -3.153698571622954e-11, "40392": 3.893679678440094e-06, "33438": -2.5300045392029346e-15, "13489": -2.7311781886965038e-08, "14317": 2.967191457748413e-05, "25849": -3.004640806466341e-08, "12275": -1.2497182469815016e-08, "43597": -4.513721705734497e-11, "41263": -1.4601304531097413e-05, "42941": 1.4059162046367735e-22, "40675": 8.61508697271347e-07, "1776": -7.378255872936279e-13, "11580": 1.7998051643371582e-05, "23448": -1.2216673894727137e-11, "38728": -2.2099370835348965e-09, "49100": 2.7492221832403628e-14, "46145": -1.3219095080785338e-11, "29977": -5.351649969816208e-07, "26680": -3.421281482199183e-21, "26097": 5.854601781152269e-13, "30397": -5.568282795138657e-09, "1662": -4.284103996034239e-18, "14502": 1.1710824966430664e-05, "6797": 6.293687223940178e-19, "10738": -1.81437426363118e-10, "35904": 1.8302154930482928e-16, "6992": -4.46244515478611e-08, "35756": -3.782963176490739e-10, "47892": -5.674529671669006e-06, "6459": 2.573405100125825e-15, "30188": 7.855699072609234e-21, "34670": -5.238941412244458e-11, "18865": -2.617306774482131e-08, "18190": -3.195780813694e-06, "16793": -1.3904376601203695e-11, "24774": 1.149865761399269e-06, "16757": -1.3367184437811374e-08, "30752": -1.7516454681754113e-07, "36239": -5.031340988352895e-09, "42646": 3.6405602088507296e-13, "13937": -1.364008930977434e-09, "34140": 5.49838125705719e-06, "23604": 1.1003562211990356e-05, "14841": -7.224300876259804e-08, "4585": -2.1525625139474868e-07, "11569": -3.5099729895591734e-07, "5704": 1.0610027548331125e-23, "45178": -6.610286618524697e-11, "36647": 1.9522281363606453e-08, "38960": -1.6231533663813025e-11, "13563": 8.272140306497748e-22, "15964": 6.420532464981079e-06, "48413": 6.98182788642118e-23, "34271": -2.162402272224426e-06, "22752": -2.340245360051837e-21, "27082": -3.6019975592469393e-26, "31438": -1.408765196800232e-05, "49226": -8.154221810400486e-08, "4573": -4.696939281956247e-14, "37499": 1.091057900339365e-08, "9532": -5.374275892972946e-07, "26181": 1.1549142975297855e-13, "39323": -2.8931549750268458e-08, "24904": -1.3037657481618225e-09, "33636": -2.4996576830744744e-08, "29715": -3.173265140503645e-09, "45357": -7.493629709642847e-11, "17193": -1.7514203136670402e-11, "15590": -8.100544073386117e-10, "22687": -3.317904884170275e-11, "8119": 5.27371879499583e-14, "4616": 6.776559757781797e-13, "22416": -5.203237947171147e-12, "41733": 1.3273568129079649e-11, "24336": -2.81485840678215e-07, "36315": -8.071636443673924e-12, "6385": -1.2284819036722183e-06, "13688": -3.03737074136734e-08, "33419": 1.823936551809311e-06, "11375": -1.0250229388475419e-07, "47637": -8.376206824323162e-10, "3212": -4.219075176031817e-19, "4683": 4.846925222213273e-25, "29868": -1.0730867506936193e-09, "47596": -3.5032324492931367e-07, "22655": -2.0690150558948515e-08, "34476": -5.06987930748437e-12, "31757": -1.0029914379119874e-05, "47929": -9.325424343842314e-12, "3493": -4.6265187859535214e-06, "35015": -1.730166841298342e-08, "1933": -2.6663383468985558e-08, "29116": -9.41767866606824e-10, "25863": -4.155613714829087e-09, "17112": -4.4457508920459075e-10, "30962": -1.1518716812133789e-07, "45735": -3.9230573747772723e-10, "23520": -1.7446769634261728e-08, "27558": -6.482324562966824e-08, "49207": -1.3172972202301026e-06, "13702": -3.6114332033321263e-09, "14435": -2.9970389604568482e-06, "1611": -1.0936049511656165e-08, "14109": 6.072179414331913e-08, "45363": -8.573044760851189e-10, "15442": 2.4021522904149606e-12, "46881": -2.933219657279551e-09, "42007": -6.424514576792717e-09, "11446": 1.074357426176923e-20, "1233": 1.3907390646636485e-07, "27834": 1.0478641608926975e-17, "18817": -5.367130041122437e-06, "18623": -7.2278379229828716e-09, "31859": -2.2656595706939697e-06, "46254": 2.090644359588623e-05, "19637": -3.4779353882186113e-10, "6273": -1.16496741771698e-06, "33900": 4.470664967783436e-19, "33837": -1.4330150559544563e-07, "5041": -4.401695914566517e-08, "19776": -1.3017675280570984e-06, "17140": -3.1075891107320787e-07, "34053": -1.1516653001308442e-06, "15596": 1.0798044204711915e-05, "25178": 4.5259575642830895e-13, "9633": -5.479488968849182e-06, "29126": 2.8991565108299254e-07, "7364": -8.066959679126739e-08, "38778": 4.325585842204077e-18, "30442": -1.1913923174142837e-06, "39558": 4.719772617882884e-26, "18814": -1.0791472159326077e-08, "34634": -3.8168059290910607e-11, "47448": -1.7180662602186202e-07, "44782": -6.160290539264679e-07, "25356": -3.8621608837274837e-10, "4640": -6.362464628182351e-09, "8350": -1.3020721780776512e-11, "33658": -1.1856187880039214e-06, "37491": 9.240042064817544e-15, "29359": -1.6203892300836742e-10, "25061": -3.625017052399926e-10, "41552": 1.1063495185226202e-08, "29854": -1.0709476657211781e-07, "23675": 1.1444820785522224e-17, "23614": 5.249959230422973e-07, "49436": 1.0611530542373657e-05, "21407": 7.169983859967033e-12, "49051": -5.1771639846265315e-09, "20462": -1.148028386523947e-09, "45983": 1.5664016927985357e-12, "46169": -1.8415808881400153e-10, "13345": 9.695954620838165e-07, "28065": 4.1642729192972184e-07, "48706": -1.2929397053085267e-09, "33782": -4.402601625770331e-09, "11674": -4.182709744782187e-11, "39948": -3.119971370324492e-08, "20748": 6.6974669694900515e-06, "49695": -7.922333478927613e-07, "13732": -1.0322927664674353e-10, "27990": 3.0210503935813904e-06, "17966": -1.6683416362493856e-21, "41462": -2.267727628350258e-08, "9498": -9.172774734906853e-09, "39920": 1.6775768995285034e-06, "21194": 6.564444047398865e-09, "4353": -1.3464074581861496e-07, "3685": -1.1026546359062195e-07, "6780": -2.1532120183110236e-07, "3095": -4.3688155710697175e-07, "15583": -3.44000170442689e-21, "15039": 3.340205125823559e-12, "6432": -2.5135293846290095e-14, "7009": 1.7074090405411192e-16, "33075": 6.176933646202087e-07, "27554": -3.828796446558869e-15, "30494": 2.183871567249298e-06, "28556": -8.879965543746948e-06, "49563": -2.008036375045776e-06, "8595": -3.1596700864611194e-10, "7286": 3.428127005609906e-24, "49872": 1.272658258676529e-07, "49443": 5.0181120177694887e-20, "41761": -1.664895098656416e-09, "17701": 1.1359835863113404e-05, "11209": -1.074821710586548e-05, "38293": 5.546614057806709e-18, "32473": -8.630674332380295e-07, "25810": -7.633920758962632e-07, "31331": -2.158742696046829e-06, "8918": -1.0380563617218285e-09, "13244": 4.981996707659793e-25, "28094": -1.8265899270772935e-07, "38597": -3.059556521475315e-07, "17042": 7.6354804423584e-16, "8851": -4.864047467708588e-06, "44925": 7.233305510112586e-14, "49606": 1.554263851953272e-18, "49629": -1.1648273762644018e-18, "5429": 1.0521342674321091e-19, "38153": 7.296500626326153e-22, "36149": -3.419577842578292e-09, "43998": 5.081914622451223e-13, "28596": -8.323820307850838e-08, "47642": -2.1683295926777646e-10, "34909": -7.791672646999359e-07, "17281": -8.334442827617749e-10, "26605": -2.889412280637771e-09, "42695": -8.347677066922188e-11, "46871": 4.6285881794005945e-14, "12381": -1.5654978051315993e-09, "19537": 2.9542246426927933e-15, "23402": 9.11167474804131e-15, "32827": 2.1535984801035468e-17, "1482": 1.355526715179911e-16, "40943": 2.2719859327224868e-15, "32542": -1.1208936339244247e-08, "1192": 3.4964291878436526e-16, "32434": -4.404161870479583e-06, "18471": -3.899986040778458e-09, "49304": 5.903233289718628e-06, "37584": -1.150693037743622e-11, "19032": -1.1876326055926256e-12, "17598": -5.698102992027998e-08, "21161": -7.60721880942583e-08, "35852": -1.3059428930282593e-05, "21265": -1.8959888166136807e-11, "575": -6.26809522509575e-08, "45871": 1.0671006439588738e-15, "21914": -1.1233958648517728e-08, "47654": -3.0154630076140164e-08, "11547": 4.810137152671814e-06, "27053": -2.701640501618385e-07, "38259": 8.982892825849104e-20, "34756": -1.4083193615078926e-07, "2017": -4.305558800697327e-06, "2598": -5.746491060776293e-15, "37159": -3.046867966260969e-16, "47429": -1.1060939186791074e-11, "37602": -1.0654974030330778e-08, "2062": 7.074530720710754e-06, "17234": -2.3629681672900915e-08, "41648": -7.395098218694329e-09, "27637": -2.5678676320239903e-09, "28089": 1.2148931638478188e-13, "9333": 1.5407870812556012e-15, "14847": -1.6488846391439438e-07, "7257": -3.910692175850272e-09, "27702": -3.207298505003564e-11, "2673": -4.935530341754202e-11, "1190": -2.2792245727032422e-08, "37432": -2.605785766718327e-11, "19411": -3.2787390053272247e-07, "6080": -5.9855624567717316e-09, "19787": -3.7750527262687684e-08, "22549": 6.085576487180333e-16, "34499": -2.6252746465615927e-10, "45893": -1.962595283985138e-06, "44947": 4.197100400924683e-06, "32807": -2.844148639269406e-11, "42307": -2.0887741993647068e-09, "44516": -1.3300022110342979e-08, "7090": -3.5142124397680165e-09, "25546": 1.8666790424504144e-12, "1469": -8.311161771416664e-08, "31215": 4.667675429249072e-20, "24545": 2.048995792865753e-06, "49453": -2.646054923534393e-06, "43162": -4.4531884789466854e-06, "43848": -5.215719575062394e-09, "48789": 4.5212309451869717e-14, "35980": -1.1268811300396919e-07, "43783": -3.831427693367005e-06, "16331": -1.226949244737625e-06, "18511": 8.766452968120575e-07, "25996": 2.4601467885077e-10, "1843": -1.5564283821731806e-08, "20407": -5.258016753941774e-08, "15939": -5.287286639213562e-06, "22824": -2.1541476249694824e-06, "30348": 7.903467561844089e-23, "17204": -5.1260189669333214e-17, "27049": 7.521266937255859e-06, "24962": 2.61655542999506e-08, "15606": -4.0439870208501814e-08, "47681": 1.65395803719548e-13, "40062": -1.681043952703476e-07, "25260": -2.8814062476158143e-07, "29893": -6.818761903559789e-10, "7297": -2.1084120497107505e-07, "14095": -4.498327708588046e-18, "36771": 4.161024116910994e-09, "28904": 4.5612273957829075e-14, "11298": -1.566285434684289e-15, "38838": -1.4038420204087744e-12, "40158": -1.186377927660942e-06, "30288": -7.673763632774354e-06, "161": -5.784746008430375e-11, "19567": -1.4203046157490463e-09, "34010": -9.018061682581901e-08, "32687": 1.1208318475917206e-21, "17859": -1.1634609836619348e-09, "48466": -1.2272893812337315e-13, "37304": 1.190375566482544e-05, "25587": -1.5357215499278709e-15, "19928": -2.701174020767212e-06, "6573": -1.6072986852577742e-12, "2401": 4.1670482175959476e-13, "8013": -1.2781806290149688e-06, "27760": -4.958835197612643e-09, "44160": -4.999782145023346e-07, "18485": -3.2840129733085633e-06, "7820": 6.983244702496449e-12, "3907": -1.93011510418728e-09, "32997": 5.914207547903061e-08, "25915": 3.1008201837539674e-06, "9545": -1.4893250539898873e-07, "26943": -5.295350753647295e-24, "20570": -6.505704845949367e-12, "35384": -1.6883355783647857e-10, "33398": -1.4133629389107227e-07, "22536": -2.835283875465393e-06, "28391": 2.5091514976871563e-15, "49079": 1.0438904911279678e-06, "23493": -1.2898884597234429e-09, "4527": -7.229455513879656e-10, "20977": 1.3751356281975491e-18, "15790": -6.082825711928308e-10, "27766": 3.126349526483274e-16, "14000": -7.027027010917664e-07, "28476": -1.247837394475937e-07, "12859": -2.2556759358849377e-09, "38038": -1.3600472593680024e-08, "7360": 4.034287929534912e-06, "21839": -1.5122836884984282e-11, "25819": -1.0643287532730027e-09, "37955": -1.438868697732687e-08, "29701": -1.8785696553891284e-13, "18395": 5.691645128536038e-11, "22702": -5.123542905494105e-11, "7175": -3.7531979382038115e-07, "34126": -1.3797497749328613e-06, "43221": -5.049168976256624e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_84.json <==
{"20228": -2.8527779579162597e-05, "24631": -1.2799439718946814e-08, "21481": 7.423393455496808e-14, "31601": -2.580093219876289e-07, "21027": -6.861353995191166e-11, "7756": 3.817089796066284e-06, "15003": -2.754224169621011e-11, "10962": -3.6740235518664124e-08, "37208": -2.083615618175827e-10, "1713": 7.69317068716191e-12, "25435": 2.0310053825378416e-05, "10196": -6.038148421794176e-09, "8919": -2.116556093096733e-07, "40058": -4.715074319392443e-09, "1597": -3.279293014202267e-09, "18522": -8.664594042251395e-16, "44492": -9.132713312283158e-09, "48083": -5.739452689886093e-07, "12260": -3.0461198184639214e-08, "7314": -5.98446186631918e-08, "35031": -6.258951872587204e-07, "17309": -1.9576922059059143e-07, "6094": -1.9992531451862306e-09, "19429": -3.818157665591571e-12, "38589": 1.9483337382553146e-10, "23": -8.013994374778121e-12, "11185": -1.7515092622488736e-09, "17000": -7.392362225800753e-08, "31999": -7.730667857686057e-10, "31002": -3.5114191472530363e-07, "5762": 3.860400937989467e-20, "19308": -2.0043870434165002e-07, "16780": -2.2771810108679348e-11, "36171": -3.150629830384598e-23, "31110": -4.7613860806450244e-09, "5943": 4.253672414300525e-15, "22617": -1.3261581957340241e-06, "46077": -2.3250516095751905e-17, "39120": 1.423433582375261e-18, "24076": -1.4184271916747093e-07, "49558": -1.467287802370265e-12, "12596": -9.77487564086914e-07, "2215": -3.104435163550079e-09, "38964": 3.385234996676445e-07, "1966": -1.9352883100509645e-07, "36951": -1.4372390508651734e-06, "19437": 1.3736162429722753e-13, "47182": -3.7882786989212036e-06, "24183": -3.8510588929057124e-08, "28182": 1.0758221706064566e-18, "5267": -3.231610357761383e-06, "41565": 9.47956651869107e-19, "35684": -1.4698471128940582e-06, "46765": -1.8924358300864698e-10, "20211": 3.864937126636505e-06, "25201": 4.460409125384146e-16, "46364": 8.092716774488195e-16, "45205": -2.7221213094890118e-08, "12684": -5.305986851453781e-08, "41732": -4.947331920266152e-07, "17423": 3.8670539855957033e-07, "31279": -1.6595195047557353e-08, "8492": -2.151992812287062e-09, "40686": 4.867101460695267e-07, "46925": -1.544836959510576e-10, "25999": -1.8372557824477555e-08, "46650": -7.37525397198624e-12, "40125": -7.573732733726501e-06, "8943": -7.0610928535461425e-06, "13639": -1.0661236941814422e-07, "7734": -5.55685801373329e-12, "34508": 2.090965211391449e-06, "36350": -6.581537891179323e-09, "27458": -1.3422621123027056e-09, "29134": -7.517755962908268e-08, "42936": -6.332290467980783e-11, "11653": -1.1135043576359749e-07, "20870": 6.5122311934828755e-09, "1922": 1.0069277674543675e-25, "18920": 5.648960663423456e-22, "45577": 8.49046920552328e-19, "21611": 7.109444144504096e-14, "49456": -7.934841050882823e-12, "40837": 7.454596757888794e-06, "40222": -3.418383002281189e-07, "23347": -3.049727865800378e-12, "21127": -1.635451585497409e-25, "41422": -1.5500848293304444e-05, "14911": -4.0545492083765564e-10, "20183": 5.089099974764366e-16, "34100": -1.7897991710924544e-10, "33297": 6.59913990119776e-14, "22363": 4.2719437538742307e-20, "9062": -1.857871552601864e-11, "45657": -3.771796450018883e-07, "2267": -5.143025773577392e-09, "17786": -1.326795481145382e-07, "8820": -5.749581847339868e-08, "13390": 3.54260648594007e-16, "3170": 1.7170651257038116e-06, "41357": -6.60994229838252e-08, "18491": 4.594385988191188e-19, "38132": 8.987709879875183e-06, "13939": -9.474392754782457e-11, "46700": -1.9929354190826416e-05, "30148": 5.293793947203085e-10, "8072": -1.0232755914330482e-07, "24269": -4.747933417093009e-10, "15692": -2.3354039058176566e-11, "10792": -9.740626555867493e-09, "19872": 9.450600657601172e-13, "40248": -2.923726788139902e-10, "14046": 3.0783081704828126e-28, "45091": -6.445887088775635e-06, "13882": -1.3273945078253745e-07, "8715": 9.143640011810561e-16, "35304": -4.740286021842622e-10, "30572": -7.027213461697102e-08, "21243": 4.756887150847434e-13, "21890": -1.2865323573350905e-07, "7526": -1.955093592405319e-06, "45652": -2.370482834521681e-09, "1730": -1.8988359443028458e-10, "44601": -1.415725201368332e-06, "16527": -1.2238813261455929e-16, "6354": -6.77789785186178e-12, "36162": 3.84264087677002e-05, "18788": -1.7707452643662692e-08, "22216": -1.161304498964455e-10, "48347": -4.543023407459259e-06, "46331": 1.182034470303961e-15, "34579": 2.1542830019871672e-16, "11930": -1.1995806358754635e-07, "37341": -2.053318894468248e-09, "11650": -1.1452674120664597e-06, "13355": 5.0317684520453845e-22, "28158": -3.3309374884993306e-11, "44220": 1.3528084961584598e-20, "31854": -2.1419315598905087e-08, "30459": 8.088685543267777e-22, "17168": 8.515480681703381e-16, "43732": -4.779586743097752e-09, "3065": 1.2396728852763771e-08, "19079": 2.9600318521261216e-08, "13730": 1.326908418211592e-18, "27688": -5.1034893840551374e-08, "41804": -3.341216943226755e-09, "7532": 3.6204990150638315e-19, "14887": -2.5024025235325097e-08, "7473": -5.065448203822598e-10, "47479": 8.948597613779585e-18, "16472": -3.30786220729351e-08, "46655": -1.2417373061180115e-06, "47978": 4.037747979164124e-06, "40785": 1.1805483585874184e-19, "40609": -3.265279366337914e-16, "39781": -3.150535576423863e-11, "40392": 3.7555620074272155e-06, "33438": -2.584836789054634e-15, "13489": -2.6830625720322132e-08, "14317": 2.9916174411773682e-05, "25849": -3.0278069898486136e-08, "12275": -1.2422343716025353e-08, "43597": -4.4935336518392433e-11, "41263": -1.4641920328140258e-05, "42941": 1.4012269177442103e-22, "40675": 7.232402265071868e-07, "1776": -7.433030191350554e-13, "11580": 1.784541368484497e-05, "23448": -1.2251473435753724e-11, "38728": -2.2084360534790905e-09, "49100": 2.747284622017787e-14, "46145": -1.293347963837732e-11, "29977": -5.271660163998604e-07, "26680": -3.325655432921112e-21, "26097": 5.918039747143667e-13, "30397": -5.572782829403878e-09, "1662": -4.382770459488567e-18, "14502": 1.1491243839263916e-05, "6797": 6.52293499704866e-19, "10738": -1.7520140318083576e-10, "35904": 1.9056072692036352e-16, "6992": -4.262149333953857e-08, "35756": -3.811750502791256e-10, "47892": -5.797520279884338e-06, "6459": 2.571873547463355e-15, "30188": 7.840550417743183e-21, "34670": -5.129546025273157e-11, "18865": -2.6494176127016543e-08, "18190": -3.375326693058014e-06, "16793": -1.3909151448388003e-11, "24774": 1.1093957722187042e-06, "16757": -1.3251760974526406e-08, "30752": -1.7595777288079262e-07, "36239": -5.192437674850225e-09, "42646": 3.653395097558132e-13, "13937": -1.392462436342612e-09, "34140": 5.5067789554595945e-06, "23604": 1.0745855569839477e-05, "14841": -6.99168723076582e-08, "4585": -2.086724154651165e-07, "11569": -3.499925136566162e-07, "5704": 1.0653780232856352e-23, "45178": -6.557665074069518e-11, "36647": 1.9868311937898396e-08, "38960": -1.6186871789614087e-11, "13563": 8.009986918044992e-22, "15964": 6.521189212799072e-06, "48413": 7.09297283660748e-23, "34271": -2.3149380087852477e-06, "22752": -2.3224356982424274e-21, "27082": -3.597832575615764e-26, "31438": -1.3929483890533447e-05, "49226": -8.076870813965797e-08, "4573": -4.357018745793084e-14, "37499": 1.075222040526569e-08, "9532": -5.421116948127746e-07, "26181": 1.1605424177218992e-13, "39323": -2.9077441431581975e-08, "24904": -1.3023937935940921e-09, "33636": -2.501746639609337e-08, "29715": -3.1171939917840063e-09, "45357": -7.477659437427065e-11, "17193": -1.7543369494887883e-11, "15590": -8.078208338702097e-10, "22687": -3.322215434309328e-11, "8119": 5.218604215428968e-14, "4616": 6.726263990231018e-13, "22416": -5.158716476216796e-12, "41733": 1.3457571412800462e-11, "24336": -2.891565300524235e-07, "36315": -8.103403388304286e-12, "6385": -1.2149429321289062e-06, "13688": -3.002006094902754e-08, "33419": 1.8186447024345398e-06, "11375": -1.0185989551246166e-07, "47637": -8.240318857133389e-10, "3212": -4.0645905966061464e-19, "4683": 4.861999296407345e-25, "29868": -1.0548664431553333e-09, "47596": -3.679594025015831e-07, "22655": -2.0672832615673543e-08, "34476": -5.034808623349818e-12, "31757": -9.937361478805542e-06, "47929": -9.37948357204732e-12, "3493": -4.598674178123474e-06, "35015": -1.6487734392285346e-08, "1933": -2.6159761473536493e-08, "29116": -9.612756548449396e-10, "25863": -4.167229635640979e-09, "17112": -4.44550569227431e-10, "30962": -1.144519541412592e-07, "45735": -3.8775524444645273e-10, "23520": -1.7310805851593614e-08, "27558": -6.48129591718316e-08, "49207": -1.3041926920413972e-06, "13702": -3.6267717950977385e-09, "14435": -3.0074453353881838e-06, "1611": -1.10469083301723e-08, "14109": 6.07152283191681e-08, "45363": -8.592544327257201e-10, "15442": 2.3925161940496765e-12, "46881": -2.9492366593331097e-09, "42007": -6.3986657187342645e-09, "11446": 1.076180982233243e-20, "1233": 1.3569697737693786e-07, "27834": 1.0598469801434418e-17, "18817": -5.371989607810974e-06, "18623": -7.197646191343665e-09, "31859": -2.2846245765686034e-06, "46254": 2.0778238773345947e-05, "19637": -3.4742053685477006e-10, "6273": -1.1410688608884811e-06, "33900": 4.370864835432503e-19, "33837": -1.415227632969618e-07, "5041": -4.393577110022306e-08, "19776": -1.365765780210495e-06, "17140": -3.1470179557800293e-07, "34053": -1.1161431670188903e-06, "15596": 1.0359234809875488e-05, "25178": 4.5452864583239716e-13, "9633": -5.477055907249451e-06, "29126": 2.7124211192131045e-07, "7364": -8.079048246145248e-08, "38778": 4.337691230510421e-18, "30442": -1.1863765120506288e-06, "39558": 4.520264974408834e-26, "18814": -1.0766410268843174e-08, "34634": -3.790044502238743e-11, "47448": -1.714913733303547e-07, "44782": -6.158236414194107e-07, "25356": -3.757318336283788e-10, "4640": -6.274033221416175e-09, "8350": -1.3052067515673115e-11, "33658": -1.1960098147392273e-06, "37491": 8.904994519554065e-15, "29359": -1.5637282558600418e-10, "25061": -3.679389919852838e-10, "41552": 5.002646939828992e-09, "29854": -1.0832400061190128e-07, "23675": 1.1573492815150632e-17, "23614": 5.238118022680282e-07, "49436": 1.135127067565918e-05, "21407": 7.273548590092105e-12, "49051": -5.007696454413235e-09, "20462": -1.1351116700097918e-09, "45983": 1.572208816469356e-12, "46169": -1.8374215869698672e-10, "13345": 9.830769896507263e-07, "28065": 3.942127525806427e-07, "48706": -1.3101985678076743e-09, "33782": -4.391422844491899e-09, "11674": -4.152483597863466e-11, "39948": -3.1522633507847784e-08, "20748": 7.529270648956299e-06, "49695": -7.843712717294693e-07, "13732": -1.036050798575161e-10, "27990": 3.0032745003700254e-06, "17966": -1.634404996519846e-21, "41462": -2.241394016891718e-08, "9498": -9.644636884331703e-09, "39920": 1.672651022672653e-06, "21194": 6.623996887356043e-09, "4353": -1.3227174058556557e-07, "3685": -1.082684937864542e-07, "6780": -2.1614164113998413e-07, "3095": -4.476180672645569e-07, "15583": -3.513317170572078e-21, "15039": 3.3139997412945376e-12, "6432": -2.5729831598653162e-14, "7009": 1.6994083223975664e-16, "33075": 6.132320314645768e-07, "27554": -3.752535782108879e-15, "30494": 2.0110678672790526e-06, "28556": -9.315881729125976e-06, "49563": -2.0183680951595306e-06, "8595": -3.196645411662757e-10, "7286": 3.433298435402011e-24, "49872": 1.2334514409303666e-07, "49443": 5.039265818594218e-20, "41761": -1.6509552369825543e-09, "17701": 1.1519389152526856e-05, "11209": -1.0773019790649413e-05, "38293": 5.544210381590309e-18, "32473": -8.566876500844955e-07, "25810": -7.599163800477981e-07, "31331": -2.336544841527939e-06, "8918": -1.0485805978532882e-09, "13244": 4.783237161808092e-25, "28094": -1.8335653468966484e-07, "38597": -3.035743162035942e-07, "17042": 7.568549953429482e-16, "8851": -4.807991981506348e-06, "44925": 7.115138700442003e-14, "49606": 1.556386313231184e-18, "49629": -1.1700839949724263e-18, "5429": 1.0567065512813879e-19, "38153": 7.285751248829904e-22, "36149": -3.41828097589314e-09, "43998": 5.077027509514664e-13, "28596": -8.238790556788445e-08, "47642": -2.1594783902401105e-10, "34909": -7.912728190422058e-07, "17281": -8.34524180390872e-10, "26605": -2.8935604495927693e-09, "42695": 2.8829090297222137e-11, "46871": 6.352578907353745e-14, "12381": -1.5259094652719796e-09, "19537": 2.9487334796129973e-15, "23402": 9.117760990662305e-15, "32827": 2.1495969067253373e-17, "1482": 1.3355363689959708e-16, "40943": 2.2735509308535738e-15, "32542": -1.1477242223918437e-08, "1192": 3.474914453405198e-16, "32434": -4.564712941646576e-06, "18471": -3.834235831163823e-09, "49304": 5.944037437438965e-06, "37584": -1.1620566056080861e-11, "19032": -1.1940645094909997e-12, "17598": -5.706528667360544e-08, "21161": -7.656306959688663e-08, "35852": -1.3029863834381103e-05, "21265": -1.8820578588929493e-11, "575": -6.303154397755861e-08, "45871": 1.075051853094422e-15, "21914": -1.1177519336342812e-08, "47654": -2.9634723905473947e-08, "11547": 4.779165089130401e-06, "27053": -2.6189589872956274e-07, "38259": 9.001756249584456e-20, "34756": -1.4115530997514724e-07, "2017": -4.332005977630615e-06, "2598": -5.774568045957551e-15, "37159": -3.0384084137580203e-16, "47429": -1.1048955457226839e-11, "37602": -1.0630788747221231e-08, "2062": 7.109013199806214e-06, "17234": -2.3337905295193195e-08, "41648": -7.314607501029968e-09, "27637": -2.53980077104643e-09, "28089": 1.2159894424712548e-13, "9333": 1.5670015285351724e-15, "14847": -1.6501549631357194e-07, "7257": -3.931059618480503e-09, "27702": -3.194729060851387e-11, "2673": -4.9311056500300765e-11, "1190": -2.2703292779624463e-08, "37432": -2.6419004370836773e-11, "19411": -3.2553814351558687e-07, "6080": -5.956602981314063e-09, "19787": -3.725767834112048e-08, "22549": 6.727954304786011e-16, "34499": -2.637619400047697e-10, "45893": -1.9826048612594606e-06, "44947": 4.201341867446899e-06, "32807": -2.847589712473564e-11, "42307": -2.0833199960179627e-09, "44516": -1.3290127972140909e-08, "7090": -3.5685388138517736e-09, "25546": 1.860646534623811e-12, "1469": -8.282690308988094e-08, "31215": 4.6850722154362544e-20, "24545": 2.047615647315979e-06, "49453": -2.6652038097381592e-06, "43162": -4.764539003372192e-06, "43848": -5.1588693168014285e-09, "48789": 4.876660408825728e-14, "35980": -1.1445557698607445e-07, "43783": -3.8486102223396305e-06, "16331": -1.2768279016017914e-06, "18511": 8.778595924377441e-07, "25996": 2.4778128135949373e-10, "1843": -1.5529830707237124e-08, "20407": -5.236051045358181e-08, "15939": -5.25164008140564e-06, "22824": -2.1687524020671843e-06, "30348": 7.53808037858349e-23, "17204": -5.1250739763197826e-17, "27049": 8.131154179573059e-06, "24962": 2.7207450475543737e-08, "15606": -3.982819616794586e-08, "47681": 1.6303008720797153e-13, "40062": -1.5796732157468795e-07, "25260": -2.3202404379844665e-07, "29893": -6.814291555201635e-10, "7297": -2.1222203969955444e-07, "14095": -4.03274527487063e-18, "36771": 4.1107847937382755e-09, "28904": 4.574126855061422e-14, "11298": -1.5159226651739743e-15, "38838": -1.3694833000954532e-12, "40158": -1.179124265909195e-06, "30288": -7.671805024147034e-06, "161": -5.773670636699535e-11, "19567": -1.3937366020400077e-09, "34010": -1.6671590507030487e-07, "32687": 1.1123923554124135e-21, "17859": -1.158300510724075e-09, "48466": -1.245841030339534e-13, "37304": 1.2006312608718872e-05, "25587": -1.382156750162622e-15, "19928": -2.7045416831970214e-06, "6573": -1.6038168837440026e-12, "2401": 4.215698723442074e-13, "8013": -1.2735714018344878e-06, "27760": -4.988497239537537e-09, "44160": -5.175493657588958e-07, "18485": -3.2712313532829283e-06, "7820": 6.684400659651146e-12, "3907": -2.0034826593473554e-09, "32997": 3.175945952534676e-08, "25915": 2.9933914542198183e-06, "9545": -1.4388859272003174e-07, "26943": -5.466571970566943e-24, "20570": -6.436853823288402e-12, "35384": -1.6870995750650763e-10, "33398": -1.4408288523554802e-07, "22536": -2.9014968872070313e-06, "28391": 2.5100488354468097e-15, "49079": 1.0334343463182449e-06, "23493": -1.2936782150063664e-09, "4527": -7.228696631500497e-10, "20977": 1.3661233331640349e-18, "15790": -6.134931754786521e-10, "27766": 3.0984916021825627e-16, "14000": -7.001288235187531e-07, "28476": -1.21829304844141e-07, "12859": -2.2568355780094862e-09, "38038": -1.3553460594266653e-08, "7360": 3.981707692146301e-06, "21839": -1.5146727037063102e-11, "25819": -1.0701127757783978e-09, "37955": -1.4364710077643394e-08, "29701": -1.8493594211577146e-13, "18395": 5.934713044553064e-11, "22702": -5.069235612609191e-11, "7175": -3.773538768291473e-07, "34126": -1.37825608253479e-06, "43221": -4.993399898012285e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_88.json <==
{"20228": -2.792649269104004e-05, "24631": -1.3069231063127518e-08, "21481": 7.417559899636217e-14, "31601": -2.6908071711659433e-07, "21027": -6.857562766526825e-11, "7756": 3.763415813446045e-06, "15003": -2.7687101464834995e-11, "10962": -3.659319365397096e-08, "37208": -2.0742645574500785e-10, "1713": 7.56628651288338e-12, "25435": 1.9849028587341308e-05, "10196": -6.031636730767787e-09, "8919": -2.200588770210743e-07, "40058": -4.697424301411956e-09, "1597": -3.3256178721785544e-09, "18522": -8.714519383890007e-16, "44492": -8.911833865568042e-09, "48083": -5.710503458976745e-07, "12260": -3.053491236642003e-08, "7314": -5.962849594652653e-08, "35031": -6.319640576839447e-07, "17309": -2.0623400807380677e-07, "6094": -1.9809245713986455e-09, "19429": -3.832657284874585e-12, "38589": 1.9064318621531128e-10, "23": -8.051425766097964e-12, "11185": -1.7580098938196898e-09, "17000": -7.390539161860943e-08, "31999": -7.787917274981737e-10, "31002": -3.525253012776375e-07, "5762": 3.733263833705438e-20, "19308": -1.9886963069438934e-07, "16780": -2.274765392940026e-11, "36171": -3.094914253045476e-23, "31110": -4.9414974637329575e-09, "5943": 4.2729819682563175e-15, "22617": -1.3138777017593383e-06, "46077": -2.4103167378664025e-17, "39120": 1.4165789851902644e-18, "24076": -1.4215981587767602e-07, "49558": -1.4649219792772784e-12, "12596": -9.75060909986496e-07, "2215": -3.0868814792484046e-09, "38964": 3.441872447729111e-07, "1966": -1.9283471629023552e-07, "36951": -1.3094115257263184e-06, "19437": 1.3705020229792808e-13, "47182": -3.7344008684158326e-06, "24183": -3.8384227082133295e-08, "28182": 1.0132197950660573e-18, "5267": -3.306419849395752e-06, "41565": 9.550021363990967e-19, "35684": -1.4298258721828461e-06, "46765": -1.8957223801407963e-10, "20211": 4.004732072353363e-06, "25201": 4.4143362576409826e-16, "46364": 8.047614658002189e-16, "45205": -2.7499126736074686e-08, "12684": -5.3441282361745834e-08, "41732": -4.803105816245079e-07, "17423": 4.804617911577225e-07, "31279": -1.6485441010445356e-08, "8492": -2.1594046847894787e-09, "40686": 4.826514795422554e-07, "46925": -1.5557310689473525e-10, "25999": -1.812170725315809e-08, "46650": -7.389224379039661e-12, "40125": -7.51824676990509e-06, "8943": -7.136489152908325e-06, "13639": -1.0479798540472985e-07, "7734": -5.566326422012935e-12, "34508": 2.0714010298252104e-06, "36350": -6.550801917910576e-09, "27458": -1.3426387158688157e-09, "29134": -7.6273987069726e-08, "42936": -6.331348686217098e-11, "11653": -1.1098215356469154e-07, "20870": 5.985603202134371e-09, "1922": 1.0280555274184918e-25, "18920": 5.69708669320628e-22, "45577": 8.448589863731954e-19, "21611": 7.146470082375345e-14, "49456": -7.982657734828536e-12, "40837": 7.4087762832641605e-06, "40222": -3.45243476331234e-07, "23347": -2.9709013915635298e-12, "21127": -1.7850142413000928e-25, "41422": -1.529629945755005e-05, "14911": -4.001840716227889e-10, "20183": 5.050937446071657e-16, "34100": -1.807395528885536e-10, "33297": 6.731212032207168e-14, "22363": 4.27690143771451e-20, "9062": -1.8653743154573022e-11, "45657": -3.7898391485214234e-07, "2267": -5.1231484394520525e-09, "17786": -1.3179934583604337e-07, "8820": -5.6191924959421157e-08, "13390": 3.547751675769817e-16, "3170": 1.5799543261528016e-06, "41357": -6.736471317708493e-08, "18491": 4.76162010753893e-19, "38132": 8.661972284317017e-06, "13939": -9.325085557065904e-11, "46700": -1.9858444929122925e-05, "30148": 5.364831667975522e-10, "8072": -1.033720187842846e-07, "24269": -4.719800563179887e-10, "15692": -2.3339159724855562e-11, "10792": -9.778044186532498e-09, "19872": 9.509545861874357e-13, "40248": -2.90604821202578e-10, "14046": 2.790848518797724e-28, "45091": -6.37885332107544e-06, "13882": -1.317700557410717e-07, "8715": 9.238475262574041e-16, "35304": -4.3324522266630083e-10, "30572": -6.974572315812112e-08, "21243": 4.793353269860745e-13, "21890": -1.2908537872135638e-07, "7526": -1.9527369737625123e-06, "45652": -2.374464529566467e-09, "1730": -1.8995076970895753e-10, "44601": -1.4099223911762238e-06, "16527": -1.2298707191549242e-16, "6354": -6.3844481701380574e-12, "36162": 3.83926796913147e-05, "18788": -1.7446689307689665e-08, "22216": -1.1608384738792666e-10, "48347": -4.5549407601356505e-06, "46331": 1.1825466994519474e-15, "34579": 2.1595648880268216e-16, "11930": -1.197872031480074e-07, "37341": -2.0556985691655426e-09, "11650": -1.1363676935434342e-06, "13355": 4.987181762667551e-22, "28158": -3.337384896440199e-11, "44220": 1.3512316384480276e-20, "31854": -2.1558727603405715e-08, "30459": 8.078224686369187e-22, "17168": 7.595088447054366e-16, "43732": -4.81804454466328e-09, "3065": 1.2032805243507027e-08, "19079": 6.558652967214585e-10, "13730": 1.340848005543238e-18, "27688": -5.450406111776829e-08, "41804": -3.3077830448746682e-09, "7532": 3.584995120859899e-19, "14887": -2.5791502557694914e-08, "7473": -5.050319305155427e-10, "47479": 9.069295336429361e-18, "16472": -3.2557316590100524e-08, "46655": -1.1920882016420364e-06, "47978": 4.022593796253205e-06, "40785": 1.2076698453387329e-19, "40609": -3.3292146817132105e-16, "39781": -3.1827371458348354e-11, "40392": 3.9521196484565736e-06, "33438": -2.606408422423101e-15, "13489": -2.746304962784052e-08, "14317": 2.9693739414215086e-05, "25849": -3.0151598621159795e-08, "12275": -1.2509610969573259e-08, "43597": -4.5339588723436463e-11, "41263": -1.4639427661895751e-05, "42941": 1.5362348705498077e-22, "40675": 7.570858299732208e-07, "1776": -8.714192745173932e-13, "11580": 1.7728499174118043e-05, "23448": -1.2260281891940394e-11, "38728": -2.222213661298156e-09, "49100": 2.740602633721778e-14, "46145": -1.2972045624337624e-11, "29977": -5.312824249267578e-07, "26680": -3.40435855800643e-21, "26097": 5.877415176769318e-13, "30397": -5.557354306802154e-09, "1662": -4.466640815894985e-18, "14502": 1.1462259292602539e-05, "6797": 6.419628148296095e-19, "10738": -1.7469139493186958e-10, "35904": 1.6956096249298724e-16, "6992": -4.368408583104611e-08, "35756": -3.7692461773985996e-10, "47892": -5.820944309234619e-06, "6459": 2.567739909586919e-15, "30188": 7.805085677637237e-21, "34670": -5.121943559061037e-11, "18865": -2.609075512737036e-08, "18190": -3.2392233610153196e-06, "16793": -1.3966036931378767e-11, "24774": 1.1713814735412597e-06, "16757": -1.3345086481422186e-08, "30752": -1.5142633579671384e-07, "36239": -5.099467234686017e-09, "42646": 3.6729911556676596e-13, "13937": -1.4146897592581809e-09, "34140": 5.550708770751953e-06, "23604": 1.0796538591384888e-05, "14841": -7.131287362426519e-08, "4585": -2.098713256418705e-07, "11569": -3.5299047827720643e-07, "5704": 1.0494303946659191e-23, "45178": -6.579227829206502e-11, "36647": 1.9886672962456942e-08, "38960": -1.6259116364381042e-11, "13563": 8.137121269471942e-22, "15964": 6.426411867141724e-06, "48413": 6.931556811873883e-23, "34271": -2.2373081743717195e-06, "22752": -2.343609404341417e-21, "27082": -3.647442409736205e-26, "31438": -1.4044591188430787e-05, "49226": -8.115026168525218e-08, "4573": -4.8101123084620666e-14, "37499": 1.1036907089874148e-08, "9532": -5.277357250452042e-07, "26181": 1.1551922973751515e-13, "39323": -2.8938096947968005e-08, "24904": -1.2911981320939957e-09, "33636": -2.493883017450571e-08, "29715": -3.1551055144518616e-09, "45357": -7.522996384068393e-11, "17193": -1.752300590851519e-11, "15590": -8.048110612435267e-10, "22687": -3.3229980545002034e-11, "8119": 5.24321164263597e-14, "4616": 6.762321902442637e-13, "22416": -5.175934916223923e-12, "41733": 1.3749505569649045e-11, "24336": -2.8120975941419603e-07, "36315": -8.16359374766762e-12, "6385": -1.2231768667697907e-06, "13688": -3.106967080384493e-08, "33419": 1.8352919816970826e-06, "11375": -1.0242227464914322e-07, "47637": -8.355463796760887e-10, "3212": -4.2390915810149725e-19, "4683": 4.844688280267686e-25, "29868": -1.068828860297799e-09, "47596": -3.6059122532606123e-07, "22655": -2.078033983707428e-08, "34476": -5.052634151070379e-12, "31757": -1.0008407831192016e-05, "47929": -9.35299567572656e-12, "3493": -4.600334167480469e-06, "35015": -1.690348726697266e-08, "1933": -2.1981922909617425e-08, "29116": -9.445771866012364e-10, "25863": -4.168611776549369e-09, "17112": -4.424739017849788e-10, "30962": -1.1525356210768223e-07, "45735": -3.890382504323497e-10, "23520": -1.7642793245613576e-08, "27558": -6.479586940258741e-08, "49207": -1.3202503323554992e-06, "13702": -3.6018434911966322e-09, "14435": -3.0156856775283815e-06, "1611": -1.1012416798621416e-08, "14109": 6.072606425732374e-08, "45363": -8.554584928788244e-10, "15442": 2.3849753461036016e-12, "46881": -2.966577303595841e-09, "42007": -6.395659875124693e-09, "11446": 1.074539644139701e-20, "1233": 1.4104758389294147e-07, "27834": 1.0413362880323795e-17, "18817": -5.368362069129944e-06, "18623": -7.199419778771699e-09, "31859": -2.2857579588890076e-06, "46254": 2.0928540229797363e-05, "19637": -3.489686787361279e-10, "6273": -1.143423169851303e-06, "33900": 4.440831112128424e-19, "33837": -1.4210431836545467e-07, "5041": -4.4175311923027036e-08, "19776": -1.2886209785938263e-06, "17140": -3.106546401977539e-07, "34053": -1.1394220590591431e-06, "15596": 1.0586781501770019e-05, "25178": 4.51329142947543e-13, "9633": -5.4721963405609134e-06, "29126": 2.9586762189865115e-07, "7364": -7.700135931372643e-08, "38778": 4.2959524284257035e-18, "30442": -1.1892873048782348e-06, "39558": 4.872140659964216e-26, "18814": -1.0776990093290806e-08, "34634": -3.820561687462032e-11, "47448": -1.722148060798645e-07, "44782": -6.165681034326553e-07, "25356": -3.805724554695189e-10, "4640": -6.2529766000807285e-09, "8350": -1.2661535038205329e-11, "33658": -1.1852572858333587e-06, "37491": 9.353626762020894e-15, "29359": -1.610980325494893e-10, "25061": -3.6622161132982e-10, "41552": 8.254763670265675e-09, "29854": -1.0814476758241654e-07, "23675": 1.1549246801967338e-17, "23614": 5.354809761047363e-07, "49436": 1.0948894023895263e-05, "21407": 7.188849622252746e-12, "49051": -5.06098847836256e-09, "20462": -1.1466364958323539e-09, "45983": 1.558148596814135e-12, "46169": -1.840196273406036e-10, "13345": 9.827153384685516e-07, "28065": 4.2079538106918336e-07, "48706": -1.3055396266281604e-09, "33782": -4.437309107743203e-09, "11674": -4.1478647290205115e-11, "39948": -3.103896975517273e-08, "20748": 7.1143954992294315e-06, "49695": -7.664485275745392e-07, "13732": -1.0326212759537156e-10, "27990": 3.002859354019165e-06, "17966": -1.684399660393653e-21, "41462": -2.2703143768012523e-08, "9498": -8.981620194390415e-09, "39920": 1.6898421943187714e-06, "21194": 6.540814647451043e-09, "4353": -1.3339878991246224e-07, "3685": -1.082758605480194e-07, "6780": -2.158375084400177e-07, "3095": -4.412999004125595e-07, "15583": -3.3978168166756664e-21, "15039": 3.286019705228682e-12, "6432": -2.7008073555379042e-14, "7009": 1.7059645363026733e-16, "33075": 6.206121295690537e-07, "27554": -3.8068459495832486e-15, "30494": 2.1422624588012697e-06, "28556": -9.101961851119995e-06, "49563": -2.0032764971256257e-06, "8595": -3.1575607863487676e-10, "7286": 3.439490399274853e-24, "49872": 1.2533288449048997e-07, "49443": 4.990119272928629e-20, "41761": -1.6558067000005394e-09, "17701": 1.1437175273895264e-05, "11209": -1.1432392597198486e-05, "38293": 5.5498292593492146e-18, "32473": -8.518673479557038e-07, "25810": -7.47663676738739e-07, "31331": -2.286979556083679e-06, "8918": -1.0405207285657526e-09, "13244": 4.966714868960303e-25, "28094": -1.8273485824465752e-07, "38597": -3.284725546836853e-07, "17042": 7.661574152884043e-16, "8851": -4.8347973823547364e-06, "44925": 7.007080249366026e-14, "49606": 1.5556016219088476e-18, "49629": -1.1698358482001987e-18, "5429": 1.0655023955155607e-19, "38153": 7.050241678779726e-22, "36149": -3.421587753109634e-09, "43998": 5.014259585323088e-13, "28596": -8.219060488045216e-08, "47642": -2.203511212428566e-10, "34909": -7.636209577322007e-07, "17281": -8.336934843100607e-10, "26605": -2.8933340217918156e-09, "42695": 1.1805735994130373e-09, "46871": 5.3467084093483665e-14, "12381": -1.5359307872131467e-09, "19537": 2.9478014473838245e-15, "23402": 9.102960607521027e-15, "32827": 2.1486892126665325e-17, "1482": 1.3572878931888966e-16, "40943": 2.270586912933581e-15, "32542": -1.1343669611960649e-08, "1192": 3.5165023670735706e-16, "32434": -4.453137218952179e-06, "18471": -3.860716242343187e-09, "49304": 5.866402983665466e-06, "37584": -1.1612714843067806e-11, "19032": -1.1918005782263208e-12, "17598": -5.5927266366779805e-08, "21161": -7.604544516652823e-08, "35852": -1.321223020553589e-05, "21265": -1.8799014469550456e-11, "575": -6.28926558420062e-08, "45871": 1.05087813451199e-15, "21914": -1.1228212388232351e-08, "47654": -2.997315488755703e-08, "11547": 4.748265445232391e-06, "27053": -2.566620334982872e-07, "38259": 9.046205997557521e-20, "34756": -1.395351532846689e-07, "2017": -4.224379062652588e-06, "2598": -5.820970927494784e-15, "37159": -3.1140569289878073e-16, "47429": -1.102189116863883e-11, "37602": -1.0638055391609669e-08, "2062": 7.104994058609009e-06, "17234": -2.353184623643756e-08, "41648": -7.321602897718549e-09, "27637": -2.552269434090704e-09, "28089": 1.2215259914682974e-13, "9333": 1.5467348235542744e-15, "14847": -1.6360700130462647e-07, "7257": -3.915036795660854e-09, "27702": -3.193440079485299e-11, "2673": -4.9371587920177264e-11, "1190": -2.2597662173211574e-08, "37432": -2.6399961825518404e-11, "19411": -3.2870292663574216e-07, "6080": -6.0004479018971326e-09, "19787": -3.7771568167954686e-08, "22549": 5.847844430917348e-16, "34499": -2.6222282031085344e-10, "45893": -1.9651143252849578e-06, "44947": 4.212166666984558e-06, "32807": -2.838648470060434e-11, "42307": -2.0937257795594632e-09, "44516": -1.3294299133121967e-08, "7090": -3.577516181394458e-09, "25546": 1.866964822738737e-12, "1469": -8.307123556733131e-08, "31215": 4.6733437737320974e-20, "24545": 2.041117548942566e-06, "49453": -2.6616764068603517e-06, "43162": -4.586523771286011e-06, "43848": -5.252911942079663e-09, "48789": 4.456242486128303e-14, "35980": -1.1324618943035603e-07, "43783": -3.836958110332489e-06, "16331": -1.2363985180854797e-06, "18511": 8.800706267356873e-07, "25996": 2.7165850042365493e-10, "1843": -1.5557627193629743e-08, "20407": -5.2780695259571076e-08, "15939": -5.375785827636719e-06, "22824": -2.1590138971805573e-06, "30348": 7.511321085767399e-23, "17204": -5.106054034448304e-17, "27049": 7.957412004470825e-06, "24962": 2.690539229661226e-08, "15606": -3.872861852869392e-08, "47681": 1.6324904095199598e-13, "40062": -1.630319282412529e-07, "25260": -2.984324097633362e-07, "29893": -6.853559898445383e-10, "7297": -2.0974332466721535e-07, "14095": -5.256281521148765e-18, "36771": 4.165934515185654e-09, "28904": 4.546060861088108e-14, "11298": -1.5784611118174752e-15, "38838": -1.3968451639811974e-12, "40158": -1.1872534453868866e-06, "30288": -7.620947360992431e-06, "161": -5.810106813441962e-11, "19567": -1.409596297889948e-09, "34010": -1.0510552674531937e-07, "32687": 1.1176095489719081e-21, "17859": -1.161369218607433e-09, "48466": -1.2332302290474217e-13, "37304": 1.2062779664993287e-05, "25587": -1.4306966722443804e-15, "19928": -2.6932984590530396e-06, "6573": -1.6138368152951444e-12, "2401": 4.1359765390325264e-13, "8013": -1.2815354764461518e-06, "27760": -4.993104375898838e-09, "44160": -4.981100186705589e-07, "18485": -3.260619044303894e-06, "7820": 7.016828931227792e-12, "3907": -1.9714757218025625e-09, "32997": 4.667435772716999e-08, "25915": 3.073363900184631e-06, "9545": -1.4469785615801812e-07, "26943": -5.385337664535407e-24, "20570": -6.496272249023605e-12, "35384": -1.717553095659241e-10, "33398": -1.4195244759321212e-07, "22536": -2.857186496257782e-06, "28391": 2.498596607392045e-15, "49079": 1.0500608384609222e-06, "23493": -1.2878474080935122e-09, "4527": -7.176962390076369e-10, "20977": 1.3711362774337931e-18, "15790": -6.152129935799167e-10, "27766": 3.1828387148102877e-16, "14000": -6.974266469478608e-07, "28476": -1.2308521196246148e-07, "12859": -2.2716596140526235e-09, "38038": -1.3460124609991908e-08, "7360": 3.994351029396057e-06, "21839": -1.5135694866330597e-11, "25819": -1.0687074973247945e-09, "37955": -1.4287850353866816e-08, "29701": -1.8877077678780552e-13, "18395": 5.810808943351731e-11, "22702": -5.114485702506499e-11, "7175": -3.74845452606678e-07, "34126": -1.3759350776672363e-06, "43221": -5.069994131190469e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_92.json <==
{"20228": -2.787391424179077e-05, "24631": -1.3072785222902894e-08, "21481": 7.404308277614291e-14, "31601": -2.8223607689142226e-07, "21027": -6.854207640571985e-11, "7756": 3.77220094203949e-06, "15003": -2.7780070013250223e-11, "10962": -3.6923987790942193e-08, "37208": -2.0947338271071203e-10, "1713": 7.654771252418869e-12, "25435": 1.9754266738891602e-05, "10196": -6.028349744156003e-09, "8919": -2.2431857883930207e-07, "40058": -4.700702265836299e-09, "1597": -3.3628573874011634e-09, "18522": -8.830257358649618e-16, "44492": -9.34625044465065e-09, "48083": -5.747270956635475e-07, "12260": -3.051968291401863e-08, "7314": -5.946851335465908e-08, "35031": -6.277479976415634e-07, "17309": -2.159341424703598e-07, "6094": -1.9761003204621375e-09, "19429": -3.822544272225059e-12, "38589": 1.9222045011701995e-10, "23": -8.046553148233215e-12, "11185": -1.75665772985667e-09, "17000": -7.400991395115852e-08, "31999": -7.802673644619063e-10, "31002": -3.6478418856859205e-07, "5762": 3.6964373822576636e-20, "19308": -1.9796602427959443e-07, "16780": -2.286813014507061e-11, "36171": -3.119677352248323e-23, "31110": -4.982510581612587e-09, "5943": 4.2780964881750094e-15, "22617": -1.3137245178222656e-06, "46077": -2.4238003097643012e-17, "39120": 1.4096995868805723e-18, "24076": -1.4367850497364997e-07, "49558": -1.466177934617008e-12, "12596": -9.751246869564056e-07, "2215": -3.1142067746259274e-09, "38964": 3.568776696920395e-07, "1966": -1.922621950507164e-07, "36951": -1.2636363506317138e-06, "19437": 1.368185476025019e-13, "47182": -3.753439784049988e-06, "24183": -3.851989284157753e-08, "28182": 1.0049983577547355e-18, "5267": -3.3240768313407897e-06, "41565": 9.556949415873151e-19, "35684": -1.4365841448307036e-06, "46765": -1.8976050341734662e-10, "20211": 4.021893441677093e-06, "25201": 4.4041204710909553e-16, "46364": 8.050506095091947e-16, "45205": -2.7807874139398336e-08, "12684": -5.2482043392956256e-08, "41732": -4.744390770792961e-07, "17423": 6.01552426815033e-07, "31279": -1.6506684478372334e-08, "8492": -2.161648153560236e-09, "40686": 4.768703505396842e-07, "46925": -1.5481607988476754e-10, "25999": -1.8267726991325616e-08, "46650": -7.384228979390173e-12, "40125": -7.521162033081055e-06, "8943": -7.128073573112488e-06, "13639": -1.0360859334468842e-07, "7734": -5.562869773712009e-12, "34508": 2.0622405409812928e-06, "36350": -6.493054679594934e-09, "27458": -1.338506117463112e-09, "29134": -7.706800475716591e-08, "42936": -6.33658783044666e-11, "11653": -1.109879557043314e-07, "20870": 7.034351583570242e-09, "1922": 1.039028999128674e-25, "18920": 5.736676219067559e-22, "45577": 8.436947565278532e-19, "21611": 7.148501346421199e-14, "49456": -7.979809879543608e-12, "40837": 7.4048709869384765e-06, "40222": -3.467535227537155e-07, "23347": -2.9857068284400156e-12, "21127": -1.8621289616989156e-25, "41422": -1.5218943357467652e-05, "14911": -4.024517329526134e-10, "20183": 5.05729971789215e-16, "34100": -1.8215727322967723e-10, "33297": 6.784833139761303e-14, "22363": 4.276830286946941e-20, "9062": -1.867762193796807e-11, "45657": -3.7878528237342835e-07, "2267": -4.477290785871446e-09, "17786": -1.3558553531765937e-07, "8820": -5.557390861213207e-08, "13390": 3.5564228645368347e-16, "3170": 1.6975361108779907e-06, "41357": -6.815702654421329e-08, "18491": 4.74782431252041e-19, "38132": 8.633063435554505e-06, "13939": -9.330779903393705e-11, "46700": -1.9863229990005494e-05, "30148": 5.334018351277337e-10, "8072": -1.0338542982935905e-07, "24269": -4.70845952804666e-10, "15692": -2.326929461560212e-11, "10792": -9.768498130142688e-09, "19872": 9.551239088523289e-13, "40248": -2.9027843993389977e-10, "14046": 2.8898701261534107e-28, "45091": -6.375421285629273e-06, "13882": -1.316208392381668e-07, "8715": 9.312428606023105e-16, "35304": -4.4751806854037566e-10, "30572": -6.885487586259842e-08, "21243": 4.799269248678684e-13, "21890": -1.2878751382231712e-07, "7526": -1.962815672159195e-06, "45652": -2.368181594647467e-09, "1730": -1.8984594134963117e-10, "44601": -1.4050781726837158e-06, "16527": -1.2322253460650412e-16, "6354": -5.883662197447847e-12, "36162": 3.83412504196167e-05, "18788": -1.7316818702965974e-08, "22216": -1.158582563220989e-10, "48347": -4.5444455742836e-06, "46331": 1.1803147348388166e-15, "34579": 2.1434135716313919e-16, "11930": -1.1874092742800713e-07, "37341": -2.0673812832683323e-09, "11650": -1.1388014256954193e-06, "13355": 4.976463156290089e-22, "28158": -3.3360129236825744e-11, "44220": 1.3468736539344042e-20, "31854": -2.158258110284805e-08, "30459": 7.933333745040928e-22, "17168": 7.609857882728833e-16, "43732": -4.8502389108762145e-09, "3065": 1.2003738665953278e-08, "19079": 2.128259278833866e-08, "13730": 1.3446623643113137e-18, "27688": -5.297144409269094e-08, "41804": -3.2691817614249887e-09, "7532": 3.5618826410479392e-19, "14887": -2.5978160556405783e-08, "7473": -5.029323438066058e-10, "47479": 9.033795846796754e-18, "16472": -3.251595888286829e-08, "46655": -1.1890172958374023e-06, "47978": 4.060671627521515e-06, "40785": 1.2033149948470144e-19, "40609": -3.3443473684835467e-16, "39781": -3.185745299560949e-11, "40392": 4.02276337146759e-06, "33438": -2.5842972206646665e-15, "13489": -2.7972585521638393e-08, "14317": 2.9475624561309813e-05, "25849": -3.01584554836154e-08, "12275": -1.245490275323391e-08, "43597": -4.508756319410168e-11, "41263": -1.4379003047943116e-05, "42941": 1.550288172848716e-22, "40675": 8.270590007305145e-07, "1776": -8.567039344598015e-13, "11580": 1.7666200399398803e-05, "23448": -1.224763195750711e-11, "38728": -2.2190190793480726e-09, "49100": 2.7294890792006753e-14, "46145": -1.309977733399137e-11, "29977": -5.321239680051803e-07, "26680": -3.407953683471932e-21, "26097": 5.861979701649033e-13, "30397": -5.567339831031859e-09, "1662": -4.200299775960342e-18, "14502": 1.1571112871170043e-05, "6797": 6.344429918491574e-19, "10738": -1.7808977645472623e-10, "35904": 1.5426000754548142e-16, "6992": -4.384961910545826e-08, "35756": -3.752812699531205e-10, "47892": -5.624921917915344e-06, "6459": 2.5644178447414843e-15, "30188": 7.781514338901926e-21, "34670": -5.1197685024817476e-11, "18865": -2.5843491312116384e-08, "18190": -3.163859248161316e-06, "16793": -1.3966429150968906e-11, "24774": 1.1680397391319274e-06, "16757": -1.3414054410532116e-08, "30752": -1.381768472492695e-07, "36239": -5.069323815405369e-09, "42646": 3.675836524053011e-13, "13937": -1.360739261144772e-09, "34140": 5.582964420318604e-06, "23604": 1.0983743667602538e-05, "14841": -7.140056695789098e-08, "4585": -2.16093510389328e-07, "11569": -3.5180699080228807e-07, "5704": 1.0455776975653767e-23, "45178": -6.592124009330292e-11, "36647": 2.0089431200176478e-08, "38960": -1.6352205420844257e-11, "13563": 8.176010669662756e-22, "15964": 6.447300910949707e-06, "48413": 6.826865524826722e-23, "34271": -2.2088035941123962e-06, "22752": -2.3382423918293764e-21, "27082": -3.658474446479991e-26, "31438": -1.391499161720276e-05, "49226": -8.157357573509216e-08, "4573": -5.1021640246062814e-14, "37499": 1.1195968836545944e-08, "9532": -5.373243987560272e-07, "26181": 1.1531517962737325e-13, "39323": -2.8980537317693234e-08, "24904": -1.295336987823248e-09, "33636": -2.5013403501361607e-08, "29715": -3.1699024839326737e-09, "45357": -7.545939752162667e-11, "17193": -1.750895307850442e-11, "15590": -8.057524973992259e-10, "22687": -3.318846665933961e-11, "8119": 5.2634328007172824e-14, "4616": 6.80274112596635e-13, "22416": -5.207726871958585e-12, "41733": 1.369742676615715e-11, "24336": -2.8065767139196396e-07, "36315": -8.152564987540244e-12, "6385": -1.2154003232717513e-06, "13688": -3.173752222210169e-08, "33419": 1.8316999077796936e-06, "11375": -1.0256689041852951e-07, "47637": -8.312368299812079e-10, "3212": -4.2391437582445236e-19, "4683": 4.850685339708695e-25, "29868": -1.075772597687319e-09, "47596": -3.5985495895147324e-07, "22655": -2.0907537546008825e-08, "34476": -5.049869855611178e-12, "31757": -1.0010747909545899e-05, "47929": -9.29637394619931e-12, "3493": -4.632683396339416e-06, "35015": -1.748305046930909e-08, "1933": -2.13698111474514e-08, "29116": -9.380585106555373e-10, "25863": -4.170555621385575e-09, "17112": -4.4116011849837377e-10, "30962": -1.1568954214453697e-07, "45735": -3.908118378603831e-10, "23520": -1.781296217814088e-08, "27558": -6.493921391665936e-08, "49207": -1.3186115026474e-06, "13702": -3.6270744749344887e-09, "14435": -3.002774119377136e-06, "1611": -1.09690404497087e-08, "14109": 6.147144827991724e-08, "45363": -8.546017488697543e-10, "15442": 2.3914122948553994e-12, "46881": -2.9740112950094045e-09, "42007": -6.424511666409671e-09, "11446": 1.0668247621769905e-20, "1233": 1.4228305779397488e-07, "27834": 1.0377591798046982e-17, "18817": -5.359554886817932e-06, "18623": -7.191588520072401e-09, "31859": -2.266008108854294e-06, "46254": 2.0889592170715332e-05, "19637": -3.481403109617531e-10, "6273": -1.1401832848787309e-06, "33900": 4.483331159663498e-19, "33837": -1.4319303445518017e-07, "5041": -4.4171158224344256e-08, "19776": -1.2713047862052918e-06, "17140": -3.1046392396092413e-07, "34053": -1.1425766348838806e-06, "15596": 1.0859750509262085e-05, "25178": 4.5047006125287223e-13, "9633": -5.471284389495849e-06, "29126": 2.9813677072525023e-07, "7364": -7.677688263356686e-08, "38778": 4.315480264804883e-18, "30442": -1.188167929649353e-06, "39558": 5.0222545540969837e-26, "18814": -1.074590953066945e-08, "34634": -3.824930900009349e-11, "47448": -1.7208006232976915e-07, "44782": -6.183506548404694e-07, "25356": -3.829111301456578e-10, "4640": -6.280044326558709e-09, "8350": -1.2671533795582946e-11, "33658": -1.1823243647813796e-06, "37491": 9.082428142903608e-15, "29359": -1.5984729543561116e-10, "25061": -3.657685374491848e-10, "41552": 1.02024816442281e-08, "29854": -1.0775428265333176e-07, "23675": 1.1401730254378962e-17, "23614": 5.402352660894394e-07, "49436": 1.0673530101776124e-05, "21407": 7.114800837371149e-12, "49051": -5.167050985619426e-09, "20462": -1.1431988241383805e-09, "45983": 1.5573863265672116e-12, "46169": -1.8394814105704426e-10, "13345": 9.893261641263962e-07, "28065": 4.1846804320812225e-07, "48706": -1.3021411723457277e-09, "33782": -4.434623697306961e-09, "11674": -4.1590737964725123e-11, "39948": -3.09040886349976e-08, "20748": 6.719595193862915e-06, "49695": -7.76447206735611e-07, "13732": -1.0314575774827972e-10, "27990": 3.0110061168670655e-06, "17966": -1.6763234659393792e-21, "41462": -2.2748636547476053e-08, "9498": -8.52484256029129e-09, "39920": 1.6877001523971558e-06, "21194": 6.539212190546095e-09, "4353": -1.3328133150935172e-07, "3685": -1.0911258868873119e-07, "6780": -2.137596532702446e-07, "3095": -4.411618784070015e-07, "15583": -3.3533179407916616e-21, "15039": 3.2437105801363942e-12, "6432": -2.6288569099364168e-14, "7009": 1.7077492198147582e-16, "33075": 6.148650869727135e-07, "27554": -3.772533951895696e-15, "30494": 2.1940712630748747e-06, "28556": -8.903700113296509e-06, "49563": -1.9950520992279054e-06, "8595": -3.175682286382653e-10, "7286": 3.44381913881792e-24, "49872": 1.2481709010899067e-07, "49443": 4.949492608162997e-20, "41761": -1.6624417912680656e-09, "17701": 1.1314741373062134e-05, "11209": -1.1334867477416992e-05, "38293": 5.550689573773082e-18, "32473": -8.572588860988617e-07, "25810": -7.526727765798569e-07, "31331": -2.2399930655956267e-06, "8918": -1.0391232353867963e-09, "13244": 5.101195695750672e-25, "28094": -1.8240367993712424e-07, "38597": -3.301677480340004e-07, "17042": 7.681905112022491e-16, "8851": -4.826688766479492e-06, "44925": 7.04121871919483e-14, "49606": 1.564391113395916e-18, "49629": -1.168335854494565e-18, "5429": 1.0537571825590485e-19, "38153": 7.1007228572026125e-22, "36149": -3.4042884362861515e-09, "43998": 5.045376738621598e-13, "28596": -8.367107249796391e-08, "47642": -2.2163447283674032e-10, "34909": -7.681010663509369e-07, "17281": -8.332599099958315e-10, "26605": -2.8960287454538046e-09, "42695": 1.2349337339401246e-09, "46871": 3.987655983195282e-14, "12381": -1.55865796841681e-09, "19537": 2.9460056616414932e-15, "23402": 9.080077800760477e-15, "32827": 2.1551350114223932e-17, "1482": 1.3635805158618285e-16, "40943": 2.253772724003511e-15, "32542": -1.1292286217212677e-08, "1192": 3.525891384414948e-16, "32434": -4.478792548179627e-06, "18471": -3.915929119102657e-09, "49304": 5.834007263183594e-06, "37584": -1.157517090177862e-11, "19032": -1.1823986056924697e-12, "17598": -5.5658416822552684e-08, "21161": -7.592015434056521e-08, "35852": -1.314330220222473e-05, "21265": -1.8859407191484935e-11, "575": -6.290155462920666e-08, "45871": 1.0498048264029336e-15, "21914": -1.1243360349908471e-08, "47654": -3.015175694599748e-08, "11547": 4.746840596199035e-06, "27053": -2.6571821421384814e-07, "38259": 8.983258744082317e-20, "34756": -1.3800587505102158e-07, "2017": -4.227043390274048e-06, "2598": -5.764644317451939e-15, "37159": -3.1490813429124744e-16, "47429": -1.1025847470591543e-11, "37602": -1.0650487383827568e-08, "2062": 7.069554328918457e-06, "17234": -2.360903890803456e-08, "41648": -7.445128867402673e-09, "27637": -2.5652855401858686e-09, "28089": 1.2250200853713978e-13, "9333": 1.5442436218648936e-15, "14847": -1.630767434835434e-07, "7257": -3.914714907296002e-09, "27702": -3.2317195746145445e-11, "2673": -4.939760401612148e-11, "1190": -2.2677537053823472e-08, "37432": -2.6290367713954766e-11, "19411": -3.284899890422821e-07, "6080": -5.981223657727242e-09, "19787": -3.77123081125319e-08, "22549": 5.019964999242177e-16, "34499": -2.612924799905159e-10, "45893": -1.9543296098709106e-06, "44947": 4.1422849893569945e-06, "32807": -2.850181999747292e-11, "42307": -2.106136525981128e-09, "44516": -1.3285600580275058e-08, "7090": -3.5377679159864784e-09, "25546": 1.8733393858383353e-12, "1469": -8.294086903333664e-08, "31215": 4.6992261359848735e-20, "24545": 2.02706515789032e-06, "49453": -2.678782343864441e-06, "43162": -4.428073763847351e-06, "43848": -5.251865368336439e-09, "48789": 4.734721947841081e-14, "35980": -1.1239815503358841e-07, "43783": -3.827964663505554e-06, "16331": -1.2106116116046904e-06, "18511": 8.778701722621917e-07, "25996": 2.687275991775095e-10, "1843": -1.560923643410206e-08, "20407": -5.31134195625782e-08, "15939": -5.432036519050598e-06, "22824": -2.1473006904125215e-06, "30348": 7.73643001766758e-23, "17204": -5.072671449557475e-17, "27049": 7.735851407051086e-06, "24962": 2.666418207809329e-08, "15606": -3.8670983631163835e-08, "47681": 1.6432897709250937e-13, "40062": -1.6638536006212235e-07, "25260": -2.8912901878356935e-07, "29893": -6.872916128486395e-10, "7297": -2.0967001095414162e-07, "14095": -5.030218862972502e-18, "36771": 4.148567386437207e-09, "28904": 4.581190538033297e-14, "11298": -1.5588320911863462e-15, "38838": -1.4012493920745327e-12, "40158": -1.1897121369838715e-06, "30288": -7.657729983329773e-06, "161": -5.806149147247197e-11, "19567": -1.4152938092593104e-09, "34010": -8.893892168998718e-08, "32687": 1.1201753970575985e-21, "17859": -1.163341585197486e-09, "48466": -1.236739510801499e-13, "37304": 1.1998721361160278e-05, "25587": -1.4147208404757804e-15, "19928": -2.686174511909485e-06, "6573": -1.601410133389436e-12, "2401": 4.1168206621478023e-13, "8013": -1.2833014130592347e-06, "27760": -4.983911057934165e-09, "44160": -5.001495406031608e-07, "18485": -3.2535940408706665e-06, "7820": 6.761146096323501e-12, "3907": -1.960473309736699e-09, "32997": 5.5624125525355337e-08, "25915": 3.1417393684387207e-06, "9545": -1.475889515131712e-07, "26943": -5.331137688873636e-24, "20570": -6.505389364974689e-12, "35384": -1.722834895190317e-10, "33398": -1.4295746572315694e-07, "22536": -2.860359251499176e-06, "28391": 2.4978391577334947e-15, "49079": 1.0098319500684738e-06, "23493": -1.289182691834867e-09, "4527": -7.168644515331834e-10, "20977": 1.373260636065507e-18, "15790": -6.150457193143666e-10, "27766": 3.1542060630052047e-16, "14000": -6.990794092416764e-07, "28476": -1.235724613070488e-07, "12859": -2.2627988073509185e-09, "38038": -1.3443424832075834e-08, "7360": 3.9954867959022525e-06, "21839": -1.5161190276558045e-11, "25819": -1.068595447577536e-09, "37955": -1.4354002196341754e-08, "29701": -1.8779443777816595e-13, "18395": 5.685883479600307e-11, "22702": -5.132354090164881e-11, "7175": -3.737896680831909e-07, "34126": -1.415802240371704e-06, "43221": -5.11289044879959e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/hessian_hyper_gradient_contribution.epoch_96.json <==
{"20228": -2.7459144592285156e-05, "24631": -1.3099343050271272e-08, "21481": 7.3975550130001e-14, "31601": -2.827911265194416e-07, "21027": -6.855662377347471e-11, "7756": 3.83084237575531e-06, "15003": -2.7762541776610305e-11, "10962": -3.6979489959776404e-08, "37208": -2.0879097064607776e-10, "1713": 7.64801995956077e-12, "25435": 1.9501533508300782e-05, "10196": -6.065325578674674e-09, "8919": -2.1724555641412734e-07, "40058": -4.703511658590287e-09, "1597": -3.3866430749185384e-09, "18522": -8.686650704303745e-16, "44492": -9.36256255954504e-09, "48083": -5.744241178035736e-07, "12260": -3.053945954889059e-08, "7314": -5.962349474430084e-08, "35031": -6.293711066246032e-07, "17309": -2.1250642836093903e-07, "6094": -1.980937086045742e-09, "19429": -3.833275172837602e-12, "38589": 1.876696478575468e-10, "23": -8.057260174609837e-12, "11185": -1.7594388918951153e-09, "17000": -7.361781783401966e-08, "31999": -7.804040797054768e-10, "31002": -3.6151818931102755e-07, "5762": 3.736398279126753e-20, "19308": -1.9794296473264693e-07, "16780": -2.2754602468921803e-11, "36171": -3.050023781587683e-23, "31110": -5.019872914999723e-09, "5943": 4.258070840368333e-15, "22617": -1.3117434084415437e-06, "46077": -2.6981993028751816e-17, "39120": 1.419816412877306e-18, "24076": -1.4327991753816605e-07, "49558": -1.4508138690416672e-12, "12596": -9.738439321517945e-07, "2215": -3.073799016419798e-09, "38964": 3.6221906542778014e-07, "1966": -1.927451975643635e-07, "36951": -1.3017743825912476e-06, "19437": 1.36724640498187e-13, "47182": -3.6808472871780396e-06, "24183": -3.842588048428297e-08, "28182": 9.952572755734038e-19, "5267": -3.3577129244804383e-06, "41565": 9.468397203435397e-19, "35684": -1.4400804042816163e-06, "46765": -1.9091152353212236e-10, "20211": 3.962416648864746e-06, "25201": 4.4097434037659865e-16, "46364": 8.013339991563839e-16, "45205": -2.785186283290386e-08, "12684": -5.262574180960655e-08, "41732": -4.677731916308403e-07, "17423": 6.648993492126465e-07, "31279": -1.6494118608534337e-08, "8492": -2.168104110751301e-09, "40686": 4.285605251789093e-07, "46925": -1.5494424587814137e-10, "25999": -1.8131114775314928e-08, "46650": -7.404087227769195e-12, "40125": -7.676743268966674e-06, "8943": -7.154662609100342e-06, "13639": -1.0307464748620987e-07, "7734": -5.565019591813325e-12, "34508": 2.0663689076900483e-06, "36350": -6.561753107234835e-09, "27458": -1.337294525001198e-09, "29134": -7.7885827049613e-08, "42936": -6.344094799715094e-11, "11653": -1.1162812821567059e-07, "20870": 6.369627080857754e-09, "1922": 1.0255427239697918e-25, "18920": 5.6413836890124695e-22, "45577": 8.579754609680176e-19, "21611": 7.115520617162474e-14, "49456": -7.978783855833171e-12, "40837": 7.48096227645874e-06, "40222": -3.4278534352779386e-07, "23347": -3.0139099749249e-12, "21127": -1.8062241538699752e-25, "41422": -1.5199599266052246e-05, "14911": -4.000727494712919e-10, "20183": 5.033818500921328e-16, "34100": -1.8177666788687928e-10, "33297": 6.777586936124181e-14, "22363": 4.249398277917163e-20, "9062": -1.86349825526122e-11, "45657": -3.780677169561386e-07, "2267": -4.717459087260068e-09, "17786": -1.315302588045597e-07, "8820": -5.523127503693104e-08, "13390": 3.5166348999471354e-16, "3170": 1.660802811384201e-06, "41357": -6.817099638283252e-08, "18491": 4.773602574423968e-19, "38132": 8.173125982284546e-06, "13939": -9.254597898689099e-11, "46700": -1.99020254611969e-05, "30148": 5.375218825065531e-10, "8072": -1.0368264280259609e-07, "24269": -4.721812729258091e-10, "15692": -2.3161198896559654e-11, "10792": -9.787818416953086e-09, "19872": 9.564415393015224e-13, "40248": -2.9031092708464713e-10, "14046": 2.8548800429301517e-28, "45091": -6.4005708694458005e-06, "13882": -1.3175060041248798e-07, "8715": 9.267947520541498e-16, "35304": -4.919928687741048e-10, "30572": -6.872176192700862e-08, "21243": 4.790085128547617e-13, "21890": -1.2920090928673744e-07, "7526": -1.963863968849182e-06, "45652": -2.372278249822557e-09, "1730": -1.9018207240151243e-10, "44601": -1.408863812685013e-06, "16527": -1.2287389855591968e-16, "6354": -6.207660590007436e-12, "36162": 3.8324649333953856e-05, "18788": -1.7516002990305424e-08, "22216": -1.1589598216232843e-10, "48347": -4.551906585693359e-06, "46331": 1.1862917592697642e-15, "34579": 2.1446931036672722e-16, "11930": -1.1919498443603516e-07, "37341": -2.047089219558984e-09, "11650": -1.1361727118492126e-06, "13355": 4.944133629229066e-22, "28158": -3.335550900374074e-11, "44220": 1.34825156478135e-20, "31854": -2.1542105823755263e-08, "30459": 8.127404213380159e-22, "17168": 7.447371191959817e-16, "43732": -4.845490329898894e-09, "3065": 1.1947788298130035e-08, "19079": 2.158280462026596e-08, "13730": 1.338870285255353e-18, "27688": -5.390348844230175e-08, "41804": -3.258709912188351e-09, "7532": 3.5564175844722546e-19, "14887": -2.5708416942507028e-08, "7473": -5.047629747423343e-10, "47479": 9.159212017301188e-18, "16472": -3.2536101061850786e-08, "46655": -1.1847395449876785e-06, "47978": 4.087659120559692e-06, "40785": 1.2392769644688217e-19, "40609": -3.3514684083524318e-16, "39781": -3.1966317237674956e-11, "40392": 4.012917876243592e-06, "33438": -2.6451643653224723e-15, "13489": -2.798909321427345e-08, "14317": 2.9628939628601074e-05, "25849": -3.003635909408331e-08, "12275": -1.248183543793857e-08, "43597": -4.507929588726256e-11, "41263": -1.4693965911865235e-05, "42941": 1.1264653115226762e-22, "40675": 8.308711647987366e-07, "1776": -8.811755947135679e-13, "11580": 1.7797067165374756e-05, "23448": -1.2278453596081818e-11, "38728": -2.2262457059696315e-09, "49100": 2.7512698785869817e-14, "46145": -1.2986258752789582e-11, "29977": -5.367029458284378e-07, "26680": -3.3773543535545743e-21, "26097": 5.866554531053225e-13, "30397": -5.556680262088776e-09, "1662": -4.06991660425321e-18, "14502": 1.1533501148223878e-05, "6797": 6.301579538129515e-19, "10738": -1.7613770978641696e-10, "35904": 1.5612476589321743e-16, "6992": -4.7112051397562026e-08, "35756": -3.734479469130747e-10, "47892": -5.666075944900513e-06, "6459": 2.5699020689273766e-15, "30188": 7.807249846817472e-21, "34670": -5.1456136134220286e-11, "18865": -2.5521838106215e-08, "18190": -3.0900740623474123e-06, "16793": -1.3962173852632986e-11, "24774": 1.187954843044281e-06, "16757": -1.346819568425417e-08, "30752": -1.4110515825450421e-07, "36239": -5.03691378980875e-09, "42646": 3.670182024961832e-13, "13937": -1.3645355647895484e-09, "34140": 5.6085866689682005e-06, "23604": 1.09767746925354e-05, "14841": -7.277257274836301e-08, "4585": -2.1540112793445587e-07, "11569": -3.5225048661231997e-07, "5704": 1.0461436958995162e-23, "45178": -6.600846973014995e-11, "36647": 2.003256231546402e-08, "38960": -1.6360344261556746e-11, "13563": 8.220564602688332e-22, "15964": 6.43420934677124e-06, "48413": 7.02974066904209e-23, "34271": -2.172186374664307e-06, "22752": -2.3641346008401645e-21, "27082": -3.626487436816051e-26, "31438": -1.401447057723999e-05, "49226": -8.154978975653648e-08, "4573": -5.112087198000381e-14, "37499": 1.1239179875701665e-08, "9532": -5.225227773189545e-07, "26181": 1.1583491499322918e-13, "39323": -2.881656400859356e-08, "24904": -1.2842027354054153e-09, "33636": -2.5017294101417064e-08, "29715": -3.2156286761164663e-09, "45357": -7.539710168202874e-11, "17193": -1.75082755049516e-11, "15590": -8.064808207564056e-10, "22687": -3.328316324768821e-11, "8119": 5.2782835879838786e-14, "4616": 6.825935372489767e-13, "22416": -5.2460228516793e-12, "41733": 1.3680339634447591e-11, "24336": -2.770492620766163e-07, "36315": -8.127200317176176e-12, "6385": -1.2212367355823517e-06, "13688": -3.1667165458202365e-08, "33419": 1.835491806268692e-06, "11375": -1.0255675762891769e-07, "47637": -8.341608918271958e-10, "3212": -4.221642702301534e-19, "4683": 4.845402369780866e-25, "29868": -1.0768469655886293e-09, "47596": -3.4584857523441315e-07, "22655": -2.08178861066699e-08, "34476": -5.056230634181702e-12, "31757": -1.0008373260498047e-05, "47929": -9.300218266616866e-12, "3493": -4.621600806713104e-06, "35015": -1.769387978129089e-08, "1933": -2.2603916004300116e-08, "29116": -9.351340850116686e-10, "25863": -4.166090220678598e-09, "17112": -4.418728713062592e-10, "30962": -1.1518431827425956e-07, "45735": -3.9220063626999034e-10, "23520": -1.786891371011734e-08, "27558": -6.506436970084906e-08, "49207": -1.3239315152168273e-06, "13702": -3.6067276960238815e-09, "14435": -2.9974594712257387e-06, "1611": -1.0970768053084612e-08, "14109": 6.104565225541591e-08, "45363": -8.582702139392495e-10, "15442": 2.384827268997469e-12, "46881": -2.958129916805774e-09, "42007": -6.425052415579557e-09, "11446": 1.0775327409379424e-20, "1233": 1.423589326441288e-07, "27834": 1.0295850543656781e-17, "18817": -5.394598245620727e-06, "18623": -7.207291200757026e-09, "31859": -2.263093292713165e-06, "46254": 2.102884292602539e-05, "19637": -3.479708539089188e-10, "6273": -1.1680926382541656e-06, "33900": 4.45649139607044e-19, "33837": -1.434706524014473e-07, "5041": -4.4203465804457665e-08, "19776": -1.2507449090480805e-06, "17140": -3.1373091042041777e-07, "34053": -1.1378027498722077e-06, "15596": 1.0884344577789307e-05, "25178": 4.496180849855591e-13, "9633": -5.494595170021057e-06, "29126": 3.421163558959961e-07, "7364": -7.68754631280899e-08, "38778": 4.320687958889874e-18, "30442": -1.187724769115448e-06, "39558": 4.9240652265507416e-26, "18814": -1.0901202913373709e-08, "34634": -3.8182038224476854e-11, "47448": -1.722351647913456e-07, "44782": -6.185798719525337e-07, "25356": -3.8332975236698987e-10, "4640": -6.2733521917834875e-09, "8350": -1.2749632105624187e-11, "33658": -1.1868973821401597e-06, "37491": 9.713363446905987e-15, "29359": -1.5971487300703302e-10, "25061": -3.647449193522334e-10, "41552": 1.1349483393132687e-08, "29854": -1.0799474082887173e-07, "23675": 1.1686925299042584e-17, "23614": 5.353005230426788e-07, "49436": 1.0635800361633301e-05, "21407": 7.198700586741324e-12, "49051": -5.247596418485045e-09, "20462": -1.139608066296205e-09, "45983": 1.5580144463456236e-12, "46169": -1.8404683942208066e-10, "13345": 9.732208400964737e-07, "28065": 4.271848499774933e-07, "48706": -1.292410888709128e-09, "33782": -4.423808422870934e-09, "11674": -4.1476205296930855e-11, "39948": -3.0888821929693224e-08, "20748": 6.625109314918518e-06, "49695": -7.77042880654335e-07, "13732": -1.0308835953765083e-10, "27990": 3.0020749568939207e-06, "17966": -1.6808558863005778e-21, "41462": -2.2655678912997247e-08, "9498": -7.95177766121924e-09, "39920": 1.6889388859272003e-06, "21194": 6.483126198872924e-09, "4353": -1.31953414529562e-07, "3685": -1.09433364123106e-07, "6780": -2.1240903064608575e-07, "3095": -4.4052377343177796e-07, "15583": -3.3876481861438783e-21, "15039": 3.3506455565657234e-12, "6432": -2.6784292561643498e-14, "7009": 1.7015215625360013e-16, "33075": 6.174207478761673e-07, "27554": -3.791073566183911e-15, "30494": 2.2159337997436523e-06, "28556": -8.774126768112183e-06, "49563": -2.00594961643219e-06, "8595": -3.177069447701797e-10, "7286": 3.424814922738455e-24, "49872": 1.2366415932774543e-07, "49443": 5.0505728614071156e-20, "41761": -1.6623554984107613e-09, "17701": 1.137545943260193e-05, "11209": -1.1114537715911865e-05, "38293": 5.593185420024738e-18, "32473": -8.52617472410202e-07, "25810": -7.46387392282486e-07, "31331": -2.1829508244991303e-06, "8918": -1.0422702325740828e-09, "13244": 5.011100863642016e-25, "28094": -1.821933314204216e-07, "38597": -3.2833874225616455e-07, "17042": 7.653066375068462e-16, "8851": -4.839076399803161e-06, "44925": 6.928460027921801e-14, "49606": 1.5402300745578912e-18, "49629": -1.1773409666886863e-18, "5429": 1.0716758257450343e-19, "38153": 7.094452828159461e-22, "36149": -3.418710548430681e-09, "43998": 5.050974749565285e-13, "28596": -8.365115150809288e-08, "47642": -2.2299447664408945e-10, "34909": -7.751120626926422e-07, "17281": -8.325464295921848e-10, "26605": -2.8940389165654777e-09, "42695": 1.1143030133098364e-09, "46871": 5.454831253359771e-14, "12381": -1.5548174269497394e-09, "19537": 2.9741437090891054e-15, "23402": 9.115007637561234e-15, "32827": 2.145215862586758e-17, "1482": 1.3546120822272023e-16, "40943": 2.275009208796419e-15, "32542": -1.1225093621760607e-08, "1192": 3.4962619605005686e-16, "32434": -4.38649594783783e-06, "18471": -3.901784948538989e-09, "49304": 5.866384506225586e-06, "37584": -1.1556137451407267e-11, "19032": -1.1837340707643308e-12, "17598": -5.5555235594511034e-08, "21161": -7.601025048643351e-08, "35852": -1.3096352815628051e-05, "21265": -1.8931671093014303e-11, "575": -6.303370930254459e-08, "45871": 1.0422604446169714e-15, "21914": -1.117731793783605e-08, "47654": -3.015352413058281e-08, "11547": 4.77445125579834e-06, "27053": -2.6557182893157004e-07, "38259": 9.165487718288713e-20, "34756": -1.3828758150339127e-07, "2017": -4.182300567626953e-06, "2598": -5.804381975060835e-15, "37159": -3.125226813449622e-16, "47429": -1.1000698805219145e-11, "37602": -1.0624171700328589e-08, "2062": 7.083366513252258e-06, "17234": -2.3699707817286252e-08, "41648": -7.412026752717793e-09, "27637": -2.571050135884434e-09, "28089": 1.2197840959515815e-13, "9333": 1.5366294348062581e-15, "14847": -1.635035127401352e-07, "7257": -3.878721327055246e-09, "27702": -3.1904546631267293e-11, "2673": -4.949691174260806e-11, "1190": -2.267957665026188e-08, "37432": -2.621488874865463e-11, "19411": -3.278672695159912e-07, "6080": -6.007336778566241e-09, "19787": -3.756488207727671e-08, "22549": 5.485956133810532e-16, "34499": -2.6146102754864843e-10, "45893": -1.9378435611724854e-06, "44947": 4.2370402812957764e-06, "32807": -2.8289275633142098e-11, "42307": -2.0936754299327732e-09, "44516": -1.3302084989845752e-08, "7090": -3.5264535108581185e-09, "25546": 1.8782733945954533e-12, "1469": -8.283033967018128e-08, "31215": 4.63812372026879e-20, "24545": 2.054525017738342e-06, "49453": -2.6644366979599e-06, "43162": -4.4338876008987425e-06, "43848": -5.274359718896448e-09, "48789": 4.4205590299384313e-14, "35980": -1.1214629746973514e-07, "43783": -3.837740123271942e-06, "16331": -1.195017844438553e-06, "18511": 8.795955777168274e-07, "25996": 2.2550069843418896e-10, "1843": -1.5559163875877856e-08, "20407": -5.295741371810436e-08, "15939": -5.437066555023193e-06, "22824": -2.1525467932224274e-06, "30348": 7.428705594908054e-23, "17204": -5.0235757394212486e-17, "27049": 7.687467336654663e-06, "24962": 2.509034238755703e-08, "15606": -3.878634423017502e-08, "47681": 1.6399143376588653e-13, "40062": -1.6846079379320144e-07, "25260": -2.4798393249511717e-07, "29893": -6.850445788586512e-10, "7297": -2.1090993657708167e-07, "14095": -5.641500721437209e-18, "36771": 4.113539180252701e-09, "28904": 4.540775311312473e-14, "11298": -1.58752677670293e-15, "38838": -1.3963206413336592e-12, "40158": -1.2006126344203948e-06, "30288": -7.627739310264587e-06, "161": -5.808817604702199e-11, "19567": -1.4256942085921764e-09, "34010": -6.88784196972847e-08, "32687": 1.1033741676765645e-21, "17859": -1.1672260006889702e-09, "48466": -1.2326716536392722e-13, "37304": 1.184424638748169e-05, "25587": -1.5017233290226529e-15, "19928": -2.69875168800354e-06, "6573": -1.5895193428150378e-12, "2401": 4.1025430164154387e-13, "8013": -1.2804259359836579e-06, "27760": -4.992632893845439e-09, "44160": -4.959316179156303e-07, "18485": -3.2553040981292723e-06, "7820": 7.476319296984002e-12, "3907": -1.9431186956353486e-09, "32997": 6.504889577627182e-08, "25915": 3.1362470984458922e-06, "9545": -1.450945157557726e-07, "26943": -5.283678201228406e-24, "20570": -6.520883744087769e-12, "35384": -1.719358806440141e-10, "33398": -1.410666760057211e-07, "22536": -2.837357521057129e-06, "28391": 2.509715768539422e-15, "49079": 1.0347872972488403e-06, "23493": -1.2873904779553414e-09, "4527": -7.147016003727913e-10, "20977": 1.3673898168267696e-18, "15790": -6.162922363728285e-10, "27766": 3.1650702891905524e-16, "14000": -6.976170092821121e-07, "28476": -1.2442867271602155e-07, "12859": -2.263822825625539e-09, "38038": -1.3391049578785896e-08, "7360": 4.027255773544312e-06, "21839": -1.5132154658203944e-11, "25819": -1.051761573762633e-09, "37955": -1.4321348862722517e-08, "29701": -1.8865614848095902e-13, "18395": 5.7212519095628524e-11, "22702": -5.137972948432434e-11, "7175": -3.736095130443573e-07, "34126": -1.3944759964942932e-06, "43221": -5.0897853043352374e-12}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/training_loss.json <==
[0.7771999878120422, 0.4205620548820501, 0.3564622213029864, 0.3295091182041169, 0.3052580675411225, 0.28888321320533733, 0.2782117971897125, 0.2655537570667267, 0.25545080247878993, 0.24762405148982997, 0.238042796831131, 0.232691602793932, 0.22291294681072235, 0.22030025945067402, 0.21552054074048976, 0.2092911193823818, 0.2041535865211487, 0.19837990842342393, 0.1944513050913809, 0.19154114634990702, 0.1862367564725875, 0.1848911990499496, 0.17885660501003264, 0.17629556370496768, 0.17168549702644337, 0.16944534726619714, 0.16425527741670606, 0.1332197866249086, 0.12531016851544385, 0.12084484074831012, 0.11541116116642955, 0.10056452037930476, 0.09707359389781953, 0.09393251315295693, 0.09097532355844969, 0.08885778583824622, 0.07996073159933087, 0.07847005498498676, 0.07630649631172434, 0.07299485794752841, 0.07105170780658712, 0.0707386211681366, 0.06768221280217172, 0.06717579482436176, 0.06673124531149868, 0.06650712104082114, 0.06409697961986059, 0.06593453635871409, 0.06581574700415137, 0.06490066548466682, 0.06466482371568677, 0.06490286720871924, 0.06351730899929998, 0.06319219687819473, 0.06268001401156179, 0.06229429822802549, 0.0629047609376908, 0.06253298889197403, 0.0625732828247547, 0.06205332870006567, 0.062031256543993954, 0.061510143509507204, 0.06208718004703513, 0.0611938384070993, 0.06265513468384745, 0.06076145237863064, 0.06229845219135282, 0.061756459303498254, 0.061996156326979315, 0.06188397897362704, 0.061659644443988804, 0.061824473980665165, 0.06158377761006348, 0.061074904954284366, 0.06108300121307371, 0.06142849048376072, 0.06142137857079512, 0.06110453521717349, 0.06153990460276595, 0.06092632318079472, 0.061564728865027535, 0.06129861485719684, 0.061819919928312345, 0.06177593491554264, 0.061664502545297026, 0.06139373520255086, 0.06095692813806239, 0.06171334863662721, 0.06177791540205469, 0.06177487627737222, 0.061399105792045605, 0.061885454973578426, 0.06142054273620245, 0.06122086899399757, 0.06252887116193777, 0.06073259750902658, 0.06111903359234333, 0.060301485192775624, 0.06164762037158018, 0.062229026726186305, 0.0627761220046878, 0.0613608949448168, 0.061893179282843984, 0.061475670907646364, 0.062056477343738085, 0.06116144187256693, 0.06164585927784439, 0.06216073672831056, 0.06124450686156748, 0.062326296275556095, 0.06266190985632139, 0.062002324391007405, 0.06193622755289085, 0.06126743397295477, 0.06203386463999754, 0.062110955827683195, 0.0621722039555013, 0.06230448442399496, 0.06105044141292571, 0.061796153528690355, 0.06193631062686441, 0.06181111736595635, 0.06039365838468077, 0.06249885258160529, 0.06215834381103515, 0.06117899341985582, 0.061914664309918814, 0.062308485440015805, 0.062020467772930875, 0.06128966071993112, 0.06073197103261945, 0.06123921082615856, 0.06136909896552564, 0.062118436110615696, 0.061710528966486454, 0.0617747350603342, 0.061064215230084984, 0.06257932171285152, 0.06202117781758311, 0.060203285255432115, 0.06132171562969684, 0.062136565939784075, 0.06128969398677351, 0.06134780905663968, 0.06279300583302974, 0.06161842819035049, 0.06137702793594449, 0.06119560522586095, 0.06118086591541769, 0.06143481247067452, 0.062022219092249795, 0.061146959746889856, 0.06125868886433547, 0.061455695796609, 0.06298316545411949, 0.061410023802816835, 0.061527094186842456, 0.06072017665147786, 0.060533564681708805, 0.06078288112699985, 0.061974752897024143, 0.061703633196353885, 0.061146598227024083, 0.06209546730101102, 0.061755894447565025, 0.06192549007833004, 0.061569541216492614, 0.06115954872488981, 0.06236329551443457, 0.06275957086741929, 0.06232885172426707, 0.061217744010686796, 0.06207610216498377, 0.06118067800417546, 0.06193491149783136, 0.061521136083602906, 0.061171175998449415, 0.061819237248897485, 0.06196146990776062, 0.0624459469282627, 0.06064490372896187, 0.061015645491480835, 0.06217905926465989, 0.061712373718023274, 0.061078467699885335, 0.06227281957447532, 0.06177675561547284, 0.06098153344452388, 0.06204188573658469, 0.061957499126195956, 0.062318022247552916, 0.06096409234642988, 0.06197140680372719, 0.062195606220364526, 0.062087946777343785, 0.062319912205338474, 0.061293852536678364, 0.06202672303169962, 0.061512442573606906, 0.06081069288730625]

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/validation_accuracy.json <==
{"1": 0.8233, "2": 0.853, "3": 0.8693, "4": 0.8748, "5": 0.8798, "6": 0.8889, "7": 0.8896, "8": 0.8883, "9": 0.8852, "10": 0.8948, "11": 0.8914, "12": 0.8992, "13": 0.9011, "14": 0.8914, "15": 0.8958, "16": 0.8975, "17": 0.8991, "18": 0.9018, "19": 0.9043, "20": 0.9003, "21": 0.9005, "22": 0.9005, "23": 0.8972, "24": 0.9004, "25": 0.9032, "26": 0.8995, "27": 0.8994, "28": 0.9084, "29": 0.9089, "30": 0.9039, "31": 0.9049, "32": 0.9101, "33": 0.9107, "34": 0.9091, "35": 0.9079, "36": 0.9056, "37": 0.9078, "38": 0.9099, "39": 0.9078, "40": 0.9102, "41": 0.91, "42": 0.9116, "43": 0.9122, "44": 0.9103, "45": 0.9098, "46": 0.9089, "47": 0.9096, "48": 0.9099, "49": 0.9112, "50": 0.9111, "51": 0.9106, "52": 0.9098, "53": 0.9096, "54": 0.911, "55": 0.9104, "56": 0.9098, "57": 0.9096, "58": 0.9127, "59": 0.908, "60": 0.9081, "61": 0.9109, "62": 0.9099, "63": 0.9106, "64": 0.9095, "65": 0.9098, "66": 0.9092, "67": 0.9091, "68": 0.9088, "69": 0.9106, "70": 0.909, "71": 0.9108, "72": 0.9086, "73": 0.908, "74": 0.9091, "75": 0.9091, "76": 0.9094, "77": 0.9087, "78": 0.9105, "79": 0.9076, "80": 0.9093, "81": 0.9094, "82": 0.9104, "83": 0.9107, "84": 0.9084, "85": 0.9089, "86": 0.9122, "87": 0.911, "88": 0.9091, "89": 0.9112, "90": 0.9076, "91": 0.91, "92": 0.9086, "93": 0.9094, "94": 0.908, "95": 0.9073, "96": 0.9107, "97": 0.9079, "98": 0.9082, "99": 0.9084, "100": 0.9104, "101": 0.9082, "102": 0.9091, "103": 0.9076, "104": 0.9075, "105": 0.9106, "106": 0.9092, "107": 0.911, "108": 0.9109, "109": 0.9072, "110": 0.9084, "111": 0.9079, "112": 0.9098, "113": 0.909, "114": 0.9097, "115": 0.9082, "116": 0.9099, "117": 0.9092, "118": 0.9107, "119": 0.91, "120": 0.9086, "121": 0.9098, "122": 0.908, "123": 0.9088, "124": 0.9113, "125": 0.9089, "126": 0.9085, "127": 0.9106, "128": 0.9094, "129": 0.91, "130": 0.9078, "131": 0.9116, "132": 0.9113, "133": 0.9104, "134": 0.9115, "135": 0.9086, "136": 0.9073, "137": 0.908, "138": 0.9073, "139": 0.9104, "140": 0.9087, "141": 0.9087, "142": 0.9104, "143": 0.9071, "144": 0.9115, "145": 0.9104, "146": 0.9101, "147": 0.9093, "148": 0.9094, "149": 0.9116, "150": 0.9107, "151": 0.91, "152": 0.9096, "153": 0.9085, "154": 0.911, "155": 0.9108, "156": 0.9104, "157": 0.9093, "158": 0.9074, "159": 0.9101, "160": 0.9099, "161": 0.9111, "162": 0.9089, "163": 0.91, "164": 0.9099, "165": 0.9085, "166": 0.9106, "167": 0.9081, "168": 0.9101, "169": 0.9103, "170": 0.9095, "171": 0.9118, "172": 0.9083, "173": 0.9086, "174": 0.9101, "175": 0.9109, "176": 0.9099, "177": 0.9105, "178": 0.9107, "179": 0.907, "180": 0.9124, "181": 0.9075, "182": 0.9092, "183": 0.9118, "184": 0.9103, "185": 0.9092, "186": 0.9087, "187": 0.9117, "188": 0.9106, "189": 0.9101, "190": 0.9102, "191": 0.91, "192": 0.9099, "193": 0.9096, "194": 0.9107, "195": 0.9109, "196": 0.9092, "197": 0.9088, "198": 0.911, "199": 0.9084, "200": 0.9086}

==> FasionMNIST_approximation_and_influence_function_comparision/FasionMNIST_approximation_and_influence_function_comparision/validation_loss.json <==
{"1": 0.47674787044525146, "2": 0.3928290903568268, "3": 0.3583582639694214, "4": 0.3343406915664673, "5": 0.3288893699645996, "6": 0.3102131485939026, "7": 0.29165977239608765, "8": 0.29942604899406433, "9": 0.3057357370853424, "10": 0.2893616855144501, "11": 0.2945545017719269, "12": 0.2737182378768921, "13": 0.2778213322162628, "14": 0.3031034767627716, "15": 0.29056304693222046, "16": 0.2796669900417328, "17": 0.2727634310722351, "18": 0.2785675525665283, "19": 0.2806962728500366, "20": 0.29228538274765015, "21": 0.2814518213272095, "22": 0.2885291874408722, "23": 0.305267870426178, "24": 0.28252366185188293, "25": 0.29356369376182556, "26": 0.3035382032394409, "27": 0.30464184284210205, "28": 0.29216569662094116, "29": 0.30111590027809143, "30": 0.3149253726005554, "31": 0.31317174434661865, "32": 0.3113809823989868, "33": 0.31040042638778687, "34": 0.3180820345878601, "35": 0.3197346031665802, "36": 0.3413781523704529, "37": 0.33681368827819824, "38": 0.3301078677177429, "39": 0.3526737093925476, "40": 0.3438734710216522, "41": 0.3425540328025818, "42": 0.34081995487213135, "43": 0.34103310108184814, "44": 0.3389572501182556, "45": 0.3472782075405121, "46": 0.355122447013855, "47": 0.3384946286678314, "48": 0.3563949465751648, "49": 0.34439846873283386, "50": 0.3453373312950134, "51": 0.3420484960079193, "52": 0.3566248118877411, "53": 0.3569224178791046, "54": 0.35387691855430603, "55": 0.3533206284046173, "56": 0.35894522070884705, "57": 0.3491710126399994, "58": 0.3490523397922516, "59": 0.35981252789497375, "60": 0.35341954231262207, "61": 0.3510834872722626, "62": 0.35473373532295227, "63": 0.3575268089771271, "64": 0.35902032256126404, "65": 0.35344576835632324, "66": 0.3596353828907013, "67": 0.34816429018974304, "68": 0.3553413450717926, "69": 0.35770341753959656, "70": 0.3603757619857788, "71": 0.3533615469932556, "72": 0.3562151789665222, "73": 0.3591601550579071, "74": 0.35778164863586426, "75": 0.35371384024620056, "76": 0.3574948012828827, "77": 0.36046165227890015, "78": 0.3505491316318512, "79": 0.3647799491882324, "80": 0.35346341133117676, "81": 0.3568255603313446, "82": 0.3601553738117218, "83": 0.3543742001056671, "84": 0.363016813993454, "85": 0.3542225956916809, "86": 0.34999093413352966, "87": 0.3588479459285736, "88": 0.36387598514556885, "89": 0.35692447423934937, "90": 0.3623502850532532, "91": 0.3580765128135681, "92": 0.3606749176979065, "93": 0.366620808839798, "94": 0.36245590448379517, "95": 0.3595508635044098, "96": 0.35585150122642517, "97": 0.36474665999412537, "98": 0.3533659279346466, "99": 0.35948795080184937, "100": 0.3526824712753296, "101": 0.3511904180049896, "102": 0.36571526527404785, "103": 0.36224016547203064, "104": 0.3593735992908478, "105": 0.3608934283256531, "106": 0.36860793828964233, "107": 0.3510514199733734, "108": 0.3523187041282654, "109": 0.36983126401901245, "110": 0.35972172021865845, "111": 0.3634253144264221, "112": 0.3497832119464874, "113": 0.358489453792572, "114": 0.3612193763256073, "115": 0.36753469705581665, "116": 0.3531079590320587, "117": 0.36123982071876526, "118": 0.35232260823249817, "119": 0.3517932891845703, "120": 0.36330097913742065, "121": 0.3612963855266571, "122": 0.35616186261177063, "123": 0.35896560549736023, "124": 0.34747835993766785, "125": 0.35773178935050964, "126": 0.36305999755859375, "127": 0.35143569111824036, "128": 0.35703757405281067, "129": 0.34907761216163635, "130": 0.3587925136089325, "131": 0.35498282313346863, "132": 0.3566499352455139, "133": 0.3525080978870392, "134": 0.3551713824272156, "135": 0.36226773262023926, "136": 0.36102402210235596, "137": 0.36618342995643616, "138": 0.36201605200767517, "139": 0.36279308795928955, "140": 0.36512166261672974, "141": 0.35976988077163696, "142": 0.35313984751701355, "143": 0.3629710078239441, "144": 0.35474735498428345, "145": 0.34863030910491943, "146": 0.36039212346076965, "147": 0.35607337951660156, "148": 0.3644113540649414, "149": 0.3513719439506531, "150": 0.3592213988304138, "151": 0.35558199882507324, "152": 0.3550289273262024, "153": 0.35864871740341187, "154": 0.34766876697540283, "155": 0.3514927327632904, "156": 0.3630695641040802, "157": 0.36113497614860535, "158": 0.3620293438434601, "159": 0.3650384247303009, "160": 0.36007198691368103, "161": 0.3542582094669342, "162": 0.36599111557006836, "163": 0.3556031584739685, "164": 0.3629808723926544, "165": 0.362555593252182, "166": 0.36069944500923157, "167": 0.3541092574596405, "168": 0.34980106353759766, "169": 0.3589143455028534, "170": 0.3472144305706024, "171": 0.3512229323387146, "172": 0.35787367820739746, "173": 0.3673860728740692, "174": 0.3531933128833771, "175": 0.3568730354309082, "176": 0.36136117577552795, "177": 0.35260865092277527, "178": 0.3599335253238678, "179": 0.3666745126247406, "180": 0.3463841378688812, "181": 0.35626983642578125, "182": 0.3576032817363739, "183": 0.34660691022872925, "184": 0.3549422025680542, "185": 0.3642570674419403, "186": 0.362608402967453, "187": 0.34871920943260193, "188": 0.35550740361213684, "189": 0.35797175765037537, "190": 0.34844446182250977, "191": 0.35804077982902527, "192": 0.35846540331840515, "193": 0.36333370208740234, "194": 0.3496686518192291, "195": 0.36228570342063904, "196": 0.36270007491111755, "197": 0.3648851215839386, "198": 0.353924036026001, "199": 0.3589599132537842, "200": 0.37277495861053467}

==> hypergradient_clustering/CIFAR10/randomized_label_map.json <==
{"21183": 1, "17172": 4, "30089": 4, "12887": 2, "26364": 2, "28760": 7, "35396": 5, "19268": 3, "27971": 0, "11331": 5, "17663": 5, "17697": 8, "32752": 7, "7715": 4, "5122": 1, "22787": 8, "37940": 1, "16337": 3, "3631": 0, "32856": 9, "36716": 0, "32953": 9, "36913": 8, "37705": 2, "22940": 1, "22947": 1, "39469": 2, "39161": 9, "21216": 9, "28421": 7, "2631": 1, "6551": 0, "23780": 1, "1132": 0, "2674": 0, "28355": 1, "21908": 5, "27648": 0, "29736": 8, "33018": 8, "9980": 4, "32497": 3, "28088": 9, "18039": 4, "17562": 9, "633": 9, "13949": 5, "37380": 8, "35745": 0, "9161": 3, "12933": 0, "37564": 5, "31570": 2, "38490": 5, "921": 0, "14508": 3, "5381": 5, "28565": 1, "862": 0, "12374": 5, "2288": 0, "16784": 2, "22": 1, "10218": 1, "13365": 9, "3841": 8, "18029": 9, "11147": 8, "17793": 2, "1327": 7, "23539": 3, "5182": 2, "30816": 5, "10238": 0, "27473": 0, "28432": 0, "25493": 4, "6832": 8, "34467": 0, "1220": 2, "28378": 9, "35928": 5, "6406": 3, "27667": 4, "38298": 3, "28692": 5, "35831": 3, "17858": 2, "34311": 7, "13046": 5, "17204": 5, "11644": 7, "11246": 3, "17417": 7, "19128": 4, "19556": 1, "34674": 0, "4668": 0, "9246": 1, "33595": 0, "9423": 0, "23821": 5, "36365": 0, "30908": 4, "29560": 3, "31413": 1, "33787": 5, "33726": 5, "19477": 1, "39512": 7, "16760": 5, "37077": 3, "2937": 5, "14973": 1, "37992": 5, "32565": 0, "19685": 4, "19087": 0, "26517": 4, "23030": 3, "20297": 5, "25979": 0, "20981": 4, "4731": 0, "36613": 1, "23706": 8, "24282": 3, "18826": 1, "16067": 1, "17370": 8, "20193": 9, "11657": 8, "14679": 1, "10636": 9, "24186": 2, "8545": 2, "28490": 4, "11381": 4, "37140": 2, "37479": 4, "18722": 1, "23025": 2, "3554": 8, "31682": 2, "15634": 3, "19823": 2, "17996": 3, "32581": 7, "12906": 9, "4062": 8, "12000": 9, "39542": 8, "33517": 5, "21790": 1, "13117": 1, "15994": 5, "21030": 3, "33212": 2, "39159": 5, "22530": 9, "26135": 2, "8492": 9, "37284": 4, "8108": 9, "32812": 2, "17476": 3, "19366": 2, "27126": 1, "36704": 8, "28816": 4, "30588": 1, "37542": 3, "7137": 0, "34754": 7, "19955": 2, "30610": 4, "35614": 7, "1690": 4, "23251": 8, "15445": 4, "326": 1, "17748": 7, "34805": 4, "11408": 8, "27134": 1, "31455": 1, "2019": 0, "36164": 9, "26725": 3, "17766": 0, "3823": 8, "30526": 8, "20561": 2, "4147": 0, "20504": 8, "35458": 0, "18676": 7, "35351": 3, "7232": 0, "25": 7, "25678": 8, "25935": 0, "14476": 3, "35123": 2, "2115": 8, "20666": 3, "4980": 3, "6795": 3, "16064": 7, "32074": 5, "38250": 9, "14547": 5, "7190": 7, "16778": 7, "2336": 9, "27504": 1, "17966": 0, "14241": 2, "35535": 0, "22027": 4, "4947": 0, "3223": 4, "16663": 0, "31382": 1, "17566": 4, "1246": 7, "9953": 3, "25913": 1, "38337": 0, "39370": 1, "17019": 2, "20881": 7, "24275": 1, "13956": 9, "27793": 7, "33298": 3, "20775": 1, "20104": 4, "11110": 7, "14884": 0, "11690": 1, "9543": 2, "37378": 7, "2774": 0, "38141": 9, "11981": 0, "35703": 8, "16493": 2, "11466": 5, "27606": 9, "24921": 7, "18870": 3, "4637": 9, "29296": 9, "3849": 8, "17938": 7, "12337": 5, "3458": 3, "1819": 2, "38769": 9, "17715": 9, "34039": 7, "22029": 0, "28722": 9, "13441": 3, "32237": 2, "27240": 3, "3401": 7, "8820": 0, "9241": 1, "25500": 3, "39457": 3, "22439": 2, "104": 3, "25595": 4, "20098": 2, "36702": 0, "27218": 4, "33402": 5, "23939": 1, "6517": 3, "7070": 8, "1161": 4, "1047": 8, "4309": 7, "26211": 8, "25638": 5, "27474": 9, "18736": 0, "10063": 1, "532": 8, "18426": 3, "35270": 8, "31140": 3, "12597": 7, "29107": 4, "35114": 4, "23502": 0, "26919": 1, "17173": 0, "20021": 7, "10053": 2, "11358": 5, "23888": 7, "9198": 1, "20548": 4, "2871": 0, "19665": 2, "7675": 4, "24479": 1, "16218": 0, "26335": 9, "38763": 5, "12657": 7, "34028": 1, "35591": 2, "9928": 9, "33466": 9, "29465": 9, "187": 9, "30390": 4, "11733": 1, "23082": 0, "33687": 7, "31080": 9, "117": 2, "14139": 7, "36881": 7, "16762": 0, "9481": 4, "4824": 3, "26340": 3, "32966": 3, "15316": 9, "27464": 1, "6172": 4, "21038": 1, "29878": 2, "2729": 7, "10649": 1, "38723": 5, "14864": 0, "35499": 3, "33411": 5, "16584": 1, "27926": 5, "37221": 5, "36768": 4, "12407": 4, "7806": 5, "30918": 3, "31334": 0, "26834": 8, "33701": 4, "24928": 2, "34230": 1, "9457": 3, "11651": 8, "14916": 7, "23101": 3, "9808": 7, "25844": 0, "1944": 9, "29802": 5, "25878": 3, "5522": 8, "34643": 1, "18884": 7, "37974": 5, "25729": 4, "5302": 9, "18353": 2, "14981": 8, "8557": 5, "23051": 9, "33619": 9, "5964": 4, "2694": 7, "18724": 2, "39667": 0, "2898": 0, "34563": 1, "15489": 9, "17577": 9, "10510": 1, "17680": 1, "6486": 2, "7341": 8, "14428": 3, "26151": 0, "31629": 2, "9785": 1, "9356": 2, "35620": 7, "5682": 3, "3783": 5, "31025": 7, "7976": 9, "20332": 8, "29327": 8, "27127": 9, "19855": 1, "4948": 4, "23066": 9, "232": 9, "13537": 5, "29572": 5, "36720": 3, "26366": 8, "27660": 3, "8309": 8, "3227": 4, "103": 9, "11191": 3, "21581": 0, "914": 4, "17988": 7, "7388": 8, "3976": 2, "31753": 1, "32869": 1, "33247": 2, "17873": 7, "13432": 1, "19019": 8, "132": 7, "12379": 3, "7239": 9, "11124": 0, "1613": 9, "4546": 9, "11181": 9, "13367": 5, "35845": 4, "15218": 0, "39203": 1, "34322": 1, "2296": 9, "20609": 4, "23517": 4, "20885": 5, "28374": 9, "10517": 7, "1403": 0, "6747": 2, "5022": 4, "36922": 8, "18334": 3, "2786": 3, "12512": 8, "34740": 3, "37473": 4, "34209": 0, "34432": 8, "35170": 7, "9530": 9, "8071": 9, "1876": 4, "32334": 7, "12934": 9, "25475": 5, "9901": 9, "33278": 3, "12356": 0, "1228": 4, "28188": 7, "10647": 5, "23521": 7, "20386": 2, "10841": 7, "23734": 3, "10984": 0, "6267": 1, "1948": 8, "37774": 8, "34143": 1, "9360": 0, "4785": 1, "38088": 9, "9994": 4, "28056": 9, "3826": 3, "16409": 1, "29164": 8, "24973": 9, "10837": 8, "4415": 3, "13776": 3, "29080": 9, "12850": 4, "6521": 7, "35131": 5, "34324": 3, "22567": 8, "24397": 3, "17342": 3, "35444": 5, "20767": 5, "28732": 9, "235": 7, "2968": 5, "36192": 2, "20935": 4, "7084": 4, "15063": 5, "24809": 1, "3203": 1, "4937": 0, "31232": 8, "26771": 7, "21072": 0, "39401": 3, "1733": 4, "37287": 7, "5898": 8, "26020": 4, "21132": 3, "10097": 1, "9653": 1, "31135": 2, "8514": 9, "23896": 4, "13754": 5, "20362": 0, "25382": 8, "6246": 7, "11654": 4, "16668": 4, "18533": 7, "10128": 4, "16390": 1, "12369": 5, "7541": 4, "24626": 1, "28668": 4, "33967": 7, "7516": 5, "8763": 5, "13825": 9, "5912": 4, "31430": 5, "10400": 5, "12852": 3, "31451": 5, "38856": 0, "35119": 7, "20141": 7, "6416": 7, "35492": 9, "355": 0, "7705": 1, "1053": 4, "16696": 3, "26469": 0, "30222": 0, "23458": 7, "39258": 5, "682": 3, "21091": 0, "13838": 0, "18173": 7, "34875": 7, "36906": 9, "38957": 1, "24289": 3, "23144": 8, "13479": 1, "39323": 8, "3241": 4, "3435": 5, "24475": 1, "23579": 3, "28136": 5, "14505": 9, "17248": 5, "3111": 2, "14163": 3, "33715": 9, "18359": 2, "29627": 4, "33141": 3, "37926": 2, "9855": 1, "10345": 8, "18910": 0, "4279": 9, "9131": 2, "11539": 7, "1210": 3, "18265": 2, "12214": 0, "34031": 9, "30033": 5, "16062": 9, "31752": 3, "4144": 9, "9245": 8, "17604": 2, "26537": 3, "26089": 7, "6193": 7, "36984": 9, "32362": 9, "8734": 1, "33332": 1, "28413": 5, "23366": 4, "9662": 5, "14480": 1, "17597": 5, "17536": 1, "36478": 8, "29833": 5, "21935": 1, "16887": 5, "16940": 4, "7392": 2, "4267": 7, "23704": 1, "31270": 1, "17960": 2, "30741": 3, "15387": 0, "20789": 3, "5745": 8, "38786": 3, "838": 2, "20977": 5, "34849": 0, "4123": 9, "28690": 3, "8509": 4, "31820": 7, "33536": 1, "25059": 0, "38864": 5, "37748": 2, "18338": 3, "29009": 0, "25406": 1, "18261": 5, "3833": 9, "38674": 1, "3754": 2, "8206": 4, "11748": 4, "10183": 5, "313": 5, "6213": 9, "33924": 3, "11009": 4, "24198": 7, "15657": 5, "9797": 5, "30944": 9, "30350": 7, "38397": 4, "38534": 3, "9087": 5, "15631": 3, "5095": 8, "18325": 9, "17602": 2, "31405": 0, "4031": 9, "29731": 8, "24879": 4, "6578": 4, "3655": 2, "24321": 7, "28061": 7, "26524": 3, "5526": 8, "26829": 0, "39086": 1, "22389": 2, "1646": 5, "4201": 3, "31928": 3, "8956": 0, "13120": 8, "7264": 2, "28540": 3, "3096": 0, "7824": 5, "38959": 2, "19870": 8, "26619": 2, "18158": 5, "23915": 0, "27872": 3, "34678": 4, "20487": 5, "34795": 1, "23": 5, "15390": 3, "7393": 8, "10554": 1, "24897": 4, "9414": 2, "3530": 4, "9814": 5, "36069": 7, "29815": 9, "20930": 5, "30031": 3, "3266": 3, "10273": 3, "25841": 9, "19676": 7, "33216": 9, "38461": 2, "7041": 9, "25761": 9, "4105": 5, "18002": 2, "13306": 0, "13484": 8, "34612": 1, "7003": 9, "33791": 7, "18250": 0, "28258": 3, "16069": 3, "15722": 9, "10200": 4, "36147": 0, "9636": 0, "29751": 9, "4644": 1, "34242": 7, "37796": 4, "22804": 3, "20847": 2, "4734": 1, "26569": 3, "21024": 2, "2310": 2, "19970": 0, "24743": 9, "5443": 0, "10718": 1, "9941": 0, "35780": 5, "2650": 5, "32970": 4, "30759": 2, "26419": 9, "2697": 4, "2638": 5, "27767": 5, "920": 1, "30798": 9, "1628": 0, "38508": 9, "14042": 2, "31577": 0, "23697": 5, "8335": 7, "3603": 2, "15991": 4, "35303": 4, "24431": 9, "143": 2, "20514": 5, "13383": 4, "21200": 4, "28588": 7, "18103": 7, "12203": 4, "25469": 4, "20927": 5, "17231": 5, "29838": 0, "6254": 5, "836": 4, "588": 9, "8564": 0, "14940": 5, "17427": 8, "3018": 2, "15983": 9, "27353": 3, "95": 8, "19926": 9, "34965": 0, "16611": 5, "5055": 3, "30334": 5, "39007": 4, "31416": 8, "6506": 2, "6471": 0, "38698": 1, "34898": 0, "30812": 1, "14639": 2, "13455": 7, "12199": 5, "28482": 2, "7638": 4, "13261": 3, "34550": 8, "22082": 0, "9238": 8, "31972": 1, "6960": 0, "20310": 8, "19430": 3, "22502": 8, "35439": 1, "18610": 1, "13756": 8, "14873": 8, "620": 8, "8002": 4, "36656": 9, "2989": 0, "13049": 1, "33663": 1, "17788": 9, "27843": 1, "31895": 7, "2583": 0, "29846": 1, "23563": 7, "39200": 9, "5134": 3, "1237": 2, "38268": 1, "387": 5, "20641": 2, "18070": 8, "12254": 3, "6537": 0, "15823": 8, "8617": 4, "5176": 5, "34686": 0, "3707": 0, "37818": 0, "12635": 1, "23154": 7, "23363": 8, "25612": 9, "14999": 3, "33733": 7, "154": 5, "3010": 2, "9256": 2, "4440": 0, "34288": 4, "32359": 1, "34953": 5, "23324": 0, "21872": 1, "24176": 1, "11438": 1, "16945": 2, "31826": 4, "34992": 8, "22926": 9, "37717": 3, "4167": 9, "10889": 8, "23934": 1, "36602": 2, "7975": 5, "12447": 8, "2111": 5, "35118": 8, "2267": 8, "6938": 0, "2134": 9, "11903": 3, "8942": 9, "2226": 8, "37113": 2, "13635": 8, "8872": 8, "32170": 7, "36582": 1, "22428": 1, "24888": 3, "26120": 5, "19927": 1, "21292": 2, "11911": 4, "31748": 0, "1453": 2, "32707": 2, "12788": 3, "12587": 9, "11780": 9, "31656": 8, "24800": 4, "23542": 5, "27803": 8, "31099": 8, "34603": 7, "25704": 9, "728": 5, "1989": 4, "9200": 3, "14291": 7, "7159": 4, "8832": 0, "29547": 3, "36998": 5, "6442": 2, "35659": 1, "24232": 2, "26319": 9, "24724": 4, "21763": 0, "2970": 0, "5355": 3, "1579": 0, "23630": 5, "11233": 7, "8060": 3, "38865": 4, "19552": 7, "6672": 3, "16059": 1, "26516": 4, "2596": 5, "9142": 5, "17389": 3, "9515": 8, "1085": 3, "36596": 0, "3323": 9, "27928": 1, "6582": 2, "6224": 9, "16499": 1, "5435": 4, "24225": 5, "19013": 3, "9923": 4, "5424": 1, "31894": 2, "12359": 2, "5376": 5, "9275": 2, "7277": 9, "27927": 7, "32689": 4, "18046": 1, "31798": 9, "27765": 0, "21084": 3, "22836": 0, "10786": 3, "22909": 8, "25835": 4, "5728": 0, "38401": 9, "17301": 8, "34920": 9, "13077": 4, "36880": 9, "15193": 3, "1155": 7, "19941": 2, "23747": 8, "23193": 5, "8950": 8, "22404": 8, "31852": 0, "10009": 1, "11729": 9, "3892": 3, "31564": 0, "18924": 9, "12831": 0, "2836": 3, "34976": 2, "12238": 9, "29677": 1, "12055": 8, "38396": 2, "33973": 9, "23683": 2, "21644": 9, "10349": 5, "39343": 0, "37084": 2, "5374": 1, "11647": 5, "34157": 1, "38391": 7, "12151": 3, "37851": 8, "12928": 7, "16822": 1, "20027": 9, "29141": 1, "3504": 4, "1023": 7, "36290": 7, "11135": 0, "18816": 2, "8008": 3, "7843": 8, "2992": 4, "27478": 5, "5429": 7, "9762": 7, "22347": 2, "15498": 2, "6093": 9, "39782": 1, "32125": 5, "23036": 0, "5066": 9, "12765": 4, "32435": 7, "3411": 8, "31257": 0, "25169": 3, "721": 1, "15232": 2, "12138": 7, "26431": 5, "12804": 7, "7473": 3, "6148": 2, "18988": 4, "3739": 7, "3200": 0, "20324": 1, "37188": 5, "27095": 0, "1809": 9, "26205": 8, "931": 9, "28203": 1, "31396": 0, "16153": 3, "11711": 4, "21264": 1, "30576": 5, "9103": 1, "32390": 1, "17424": 9, "1027": 5, "15726": 5, "25657": 9, "23105": 3, "12561": 8, "10052": 7, "18208": 4, "9098": 8, "7950": 0, "3369": 1, "5879": 8, "2866": 7, "2239": 1, "18990": 5, "13916": 7, "16794": 8, "34804": 2, "31889": 1, "31575": 3, "34141": 7, "32710": 4, "9709": 0, "2241": 2, "39613": 9, "11144": 3, "37045": 3, "30569": 0, "16841": 2, "12221": 2, "23005": 2, "3070": 0, "32768": 8, "35340": 3, "33364": 2, "9237": 1, "29889": 5, "39561": 5, "15338": 3, "21047": 5, "35930": 0, "16768": 3, "39188": 9, "4421": 0, "33367": 2, "35261": 9, "5292": 9, "15038": 2, "4570": 3, "26921": 7, "16387": 7, "25526": 3, "26268": 3, "10026": 1, "26243": 2, "11800": 5, "36318": 1, "19184": 7, "23592": 0, "718": 8, "4284": 3, "34415": 2, "25076": 5, "3804": 0, "23479": 3, "8703": 1, "37907": 8, "8552": 2, "818": 5, "37789": 4, "27414": 8, "33497": 0, "5636": 0, "4899": 8, "10783": 1, "22550": 5, "36688": 7, "298": 1, "19762": 2, "12689": 3, "25416": 4, "20663": 8, "35225": 1, "242": 2, "38069": 8, "37735": 0, "29573": 5, "34139": 1, "4148": 0, "36060": 5, "34020": 4, "22986": 9, "13335": 1, "3528": 7, "26379": 9, "31964": 5, "28980": 2, "10357": 5, "18903": 8, "7257": 8, "10961": 7, "4959": 3, "38475": 9, "32993": 2, "18129": 9, "16429": 3, "22242": 7, "5085": 4, "29136": 9, "1933": 5, "35739": 9, "6273": 8, "39087": 3, "13719": 9, "1687": 4, "18585": 8, "2159": 8, "7867": 4, "16129": 3, "28606": 0, "11875": 1, "6777": 7, "8983": 5, "6367": 9, "30512": 2, "1642": 5, "34684": 2, "38548": 4, "3873": 0, "32866": 7, "38568": 3, "18370": 4, "25121": 3, "30724": 1, "30149": 8, "33123": 3, "39357": 5, "15875": 3, "21362": 5, "36861": 9, "13101": 2, "30626": 2, "16424": 0, "9022": 9, "29095": 1, "10019": 4, "38189": 7, "13797": 1, "37933": 3, "12609": 8, "12641": 8, "18611": 7, "22488": 9, "14274": 5, "4152": 9, "1842": 0, "23698": 9, "29194": 0, "13162": 9, "35817": 5, "10676": 2, "32338": 4, "286": 2, "33405": 7, "32345": 7, "26413": 1, "29427": 4, "11821": 2, "22362": 1, "2602": 2, "16500": 0, "33492": 8, "29691": 9, "31906": 4, "39537": 8, "12554": 4, "26383": 8, "9339": 4, "27183": 7, "32381": 3, "26800": 3, "27933": 3, "28382": 9, "38665": 0, "899": 5, "31466": 8, "35222": 5, "13607": 1, "6095": 0, "37356": 9, "12781": 2, "4086": 1, "10111": 8, "3656": 2, "10774": 5, "2124": 5, "16960": 7, "7591": 2, "21192": 4, "25723": 3, "1552": 4, "36368": 8, "37481": 5, "4026": 7, "25900": 2, "13344": 3, "8991": 3, "16442": 3, "22282": 0, "9742": 3, "16713": 1, "11917": 7, "13140": 0, "21970": 8, "5000": 0, "29339": 7, "38662": 2, "14833": 7, "11754": 1, "13389": 4, "2625": 8, "12508": 0, "32985": 9, "30666": 8, "25396": 3, "39020": 7, "5375": 5, "30621": 7, "12679": 2, "24864": 8, "7860": 8, "24673": 4, "34829": 5, "15041": 2, "4235": 2, "1360": 9, "33548": 8, "18801": 7, "32802": 7, "5596": 7, "4766": 3, "22735": 1, "15052": 4, "34921": 2, "30608": 8, "35219": 5, "4095": 3, "35278": 3, "20878": 1, "7315": 3, "11346": 3, "234": 4, "36062": 3, "20934": 9, "30910": 9, "200": 0, "2925": 0, "12396": 1, "8979": 5, "28607": 7, "34644": 9, "19230": 5, "28370": 4, "12526": 7, "19562": 7, "37048": 2, "20582": 9, "6664": 0, "19420": 5, "15023": 5, "2690": 1, "30249": 4, "16008": 8, "9864": 3, "28745": 9, "7958": 1, "2503": 5, "35637": 1, "11310": 5, "12293": 4, "36816": 8, "17847": 4, "9158": 2, "8815": 0, "17143": 0, "13866": 3, "22087": 0, "11101": 1, "6829": 3, "26872": 0, "18682": 0, "11584": 1, "1016": 2, "26240": 0, "11406": 8, "7918": 7, "39134": 8, "29749": 3, "1955": 8, "21424": 9, "2479": 7, "20238": 7, "28416": 1, "26091": 5, "32675": 9, "710": 8, "27526": 8, "16124": 2, "26339": 9, "8583": 3, "23108": 2, "9180": 8, "9130": 8, "31353": 7, "33436": 5, "2607": 9, "20687": 3, "9029": 5, "20036": 9, "18974": 5, "30922": 5, "30259": 3, "39252": 3, "9784": 3, "24843": 3, "16398": 4, "1031": 2, "837": 3, "33594": 4, "4685": 8, "23516": 1, "21621": 7, "15192": 9, "7025": 9, "21612": 9, "23230": 2, "19770": 0, "17153": 5, "2997": 2, "14749": 3, "452": 7, "26409": 9, "15804": 7, "8699": 2, "3154": 3, "15960": 7, "34912": 3, "17191": 0, "10815": 1, "12666": 0, "10600": 3, "22640": 9, "26272": 9, "3994": 0, "9978": 5, "20586": 3, "6754": 7, "20022": 7, "30739": 0, "24672": 4, "13127": 4, "985": 1, "18621": 4, "29294": 7, "15962": 4, "6941": 8, "745": 2, "13515": 0, "19907": 0, "4596": 1, "31857": 7, "12596": 3, "22878": 4, "7143": 7, "18172": 5, "38893": 4, "5583": 9, "35480": 4, "4126": 2, "5882": 2, "16097": 0, "32082": 8, "22345": 7, "16106": 3, "25932": 7, "13080": 9, "36544": 7, "11987": 7, "21497": 8, "35971": 8, "36472": 1, "15492": 8, "13600": 7, "38844": 1, "13390": 1, "3470": 4, "37270": 5, "32080": 9, "1192": 7, "19228": 2, "7899": 8, "37654": 5, "18284": 4, "32534": 4, "15719": 8, "13965": 9, "29233": 5, "30292": 4, "35838": 4, "36525": 8, "13414": 5, "20480": 7, "16386": 1, "16621": 3, "7720": 0, "39046": 2, "7982": 9, "31279": 7, "32537": 0, "21979": 2, "12897": 3, "20437": 0, "39417": 9, "4417": 5, "19608": 7, "39798": 3, "18965": 3, "2099": 5, "25985": 2, "38559": 1, "22764": 4, "2369": 1, "9977": 2, "11508": 8, "27088": 2, "9126": 5, "14694": 7, "20254": 0, "13921": 4, "33627": 1, "28177": 0, "12495": 2, "15569": 9, "22351": 2, "35094": 5, "37956": 2, "10936": 7, "23135": 4, "37835": 0, "14628": 0, "18868": 3, "27403": 5, "3593": 9, "8034": 0, "31128": 2, "31448": 2, "807": 5, "7881": 0, "17072": 5, "34632": 0, "3041": 1, "12939": 4, "4999": 0, "10117": 0, "10199": 4, "34932": 0, "34922": 1, "13736": 8, "31181": 7, "36826": 0, "5785": 9, "33192": 8, "6145": 7, "6395": 2, "9381": 0, "24895": 2, "32759": 3, "33848": 7, "5148": 2, "26275": 7, "2566": 9, "22686": 5, "7575": 3, "18895": 9, "25035": 7, "36284": 1, "34076": 4, "19": 7, "29259": 0, "34543": 8, "35951": 4, "34765": 3, "8053": 7, "5142": 3, "20788": 5, "15612": 3, "23956": 5, "38372": 2, "20771": 8, "11445": 4, "24519": 5, "37119": 0, "32412": 8, "18342": 8, "6005": 1, "27102": 5, "7092": 7, "16874": 4, "8194": 1, "24423": 8, "3525": 1, "38169": 5, "36724": 0, "26085": 7, "24886": 0, "29640": 3, "9170": 2, "21989": 3, "37822": 5, "2571": 4, "6935": 5, "368": 7, "8293": 9, "15410": 2, "32536": 2, "15179": 4, "10665": 3, "36348": 7, "35240": 2, "12014": 2, "20268": 5, "35506": 3, "20177": 9, "30976": 7, "8170": 3, "10821": 5, "8513": 7, "21313": 1, "37227": 1, "25340": 8, "923": 5, "31487": 8, "7403": 4, "37725": 4, "36263": 3, "16916": 7, "35208": 1, "11588": 7, "33178": 0, "36486": 4, "33173": 9, "29385": 2, "20482": 7, "35747": 1, "1035": 1, "24556": 3, "10563": 4, "21019": 8, "33758": 7, "18351": 0, "7632": 5, "23026": 1, "37107": 7, "31984": 2, "16389": 2, "4064": 1, "16639": 5, "11113": 3, "1743": 5, "30074": 5, "20372": 9, "12367": 4, "16675": 2, "30143": 4, "12879": 2, "19092": 7, "8679": 2, "38588": 1, "14444": 4, "28859": 1, "32616": 7, "30041": 0, "27389": 9, "19489": 7, "2810": 9, "11303": 0, "24145": 2, "30212": 5, "21730": 2, "28322": 4, "34388": 1, "19040": 0, "30202": 5, "5032": 5, "3730": 4, "4792": 8, "15048": 1, "18871": 1, "31112": 4, "6297": 0, "8084": 4, "3710": 0, "35559": 8, "9828": 9, "20148": 3, "21800": 9, "25005": 3, "1131": 4, "7648": 3, "14951": 9, "29752": 4, "1222": 2, "37574": 3, "38125": 8, "27051": 4, "28644": 1, "13496": 3, "25551": 4, "6447": 1, "8393": 3, "17025": 5, "38736": 7, "11429": 5, "8215": 9, "16201": 2, "21037": 4, "34679": 4, "24279": 5, "896": 9, "34156": 7, "27486": 8, "39295": 7, "14838": 0, "5159": 7, "18308": 0, "26432": 0, "16606": 0, "33506": 8, "10109": 1, "8436": 8, "15484": 1, "39190": 2, "12885": 4, "249": 7, "18033": 3, "23606": 8, "24312": 3, "33543": 5, "13188": 1, "10260": 5, "15971": 8, "23323": 3, "15497": 5, "12081": 8, "9732": 2, "24872": 3, "14178": 5, "1126": 5, "31859": 1, "31421": 9, "6107": 1, "2274": 4, "6294": 8, "18604": 4, "2972": 1, "17075": 5, "25892": 3, "28806": 8, "31651": 9, "19707": 4, "35742": 5, "36061": 4, "22709": 5, "17691": 2, "34142": 3, "37890": 7, "12739": 7, "27610": 1, "29119": 8, "31315": 2, "4693": 4, "29971": 9, "21228": 4, "34033": 0, "6581": 0, "6000": 0, "34056": 0, "21620": 0, "5353": 4, "28672": 8, "6451": 5, "27437": 8, "17523": 2, "27082": 9, "12031": 2, "33468": 2, "20921": 8, "26228": 4, "6510": 4, "36687": 4, "361": 5, "32314": 9, "11756": 2, "3122": 5, "36079": 9, "7538": 0, "6620": 9, "30146": 5, "29284": 2, "36243": 7, "22176": 7, "35781": 7, "1637": 0, "15163": 8, "28992": 0, "19077": 9, "11090": 3, "5402": 8, "20945": 3, "21588": 4, "2152": 3, "18944": 8, "25025": 0, "33604": 5, "22795": 1, "347": 8, "4870": 5, "33065": 2, "34265": 7, "22260": 1, "3991": 9, "24531": 8, "27563": 2, "3716": 1, "27567": 9, "5223": 2, "16475": 8, "1678": 0, "3403": 9, "19495": 3, "32690": 2, "35412": 9, "37487": 7, "10173": 5, "16574": 0, "7964": 4, "25828": 8, "4550": 9, "14621": 1, "32569": 8, "19767": 9, "39632": 9, "22863": 4, "8816": 2, "14719": 8, "34764": 0, "36808": 0, "20160": 8, "37231": 5, "10922": 2, "13796": 9, "38137": 4, "8466": 8, "33738": 0, "17596": 8, "34725": 4, "6046": 1, "26940": 8, "33309": 4, "14293": 8, "5588": 0, "9320": 7, "17029": 7, "39122": 4, "7710": 5, "39516": 3, "37426": 7, "32521": 2, "28990": 4, "12458": 0, "19701": 2, "35090": 7, "25877": 5, "23945": 3, "15879": 9, "25255": 9, "29434": 4, "437": 5, "38151": 8, "33381": 9, "10579": 4, "36110": 4, "28993": 7, "13734": 9, "5308": 0, "39771": 8, "6918": 8, "37332": 7, "22860": 1, "16003": 3, "34762": 7, "33769": 3, "21704": 2, "1722": 7, "21079": 0, "18126": 7, "10108": 0, "6473": 1, "10327": 7, "27008": 3, "31784": 0, "39649": 3, "31042": 1, "31734": 2, "25344": 0, "28143": 2, "8704": 1, "25519": 0, "18494": 2, "13452": 1, "10939": 3, "19275": 1, "26841": 8, "17857": 8, "34326": 7, "38866": 0, "38771": 8, "11489": 3, "7321": 1, "7001": 0, "8597": 0, "15833": 7, "8827": 3, "5474": 8, "1484": 8, "36419": 0, "9367": 8, "33044": 5, "22670": 8, "37997": 0, "15846": 8, "473": 5, "27329": 5, "32197": 8, "1485": 4, "14131": 5, "34075": 7, "36463": 0, "13018": 8, "1194": 1, "23762": 9, "18407": 4, "6599": 9, "28506": 9, "18618": 9, "17000": 5, "25442": 9, "3825": 5, "35732": 9, "7272": 2, "2888": 5, "9084": 2, "19545": 2, "1531": 2, "13723": 3, "19233": 1, "228": 9, "21357": 5, "21580": 9, "14994": 5, "7481": 9, "29241": 4, "23050": 5, "19511": 9, "20802": 1, "38026": 3, "1807": 4, "5124": 4, "12624": 7, "17684": 7, "27739": 5, "22363": 0, "11404": 5, "35001": 0, "3809": 9, "13603": 0, "6968": 7, "29847": 7, "1101": 2, "6336": 9, "24852": 7, "22101": 9, "37033": 3, "11394": 7, "31342": 0, "13550": 8, "27996": 2, "29097": 1, "7254": 9, "10631": 7, "26461": 4, "35117": 8, "4951": 0, "10036": 3, "28503": 3, "24956": 4, "14414": 0, "6749": 0, "28395": 0, "23549": 3, "5833": 1, "32746": 8, "24261": 3, "18655": 7, "960": 8, "31301": 7, "6932": 1, "781": 1, "37734": 1, "15534": 8, "29436": 0, "33012": 0, "26513": 1, "19949": 1, "31808": 3, "27577": 0, "17583": 0, "33785": 1, "24950": 4, "15600": 7, "24298": 5, "25448": 8, "32228": 7, "37219": 0, "5680": 0, "19189": 3, "15478": 2, "33731": 4, "12122": 9, "33091": 3, "33274": 1, "29214": 2, "7650": 0, "26566": 9, "25793": 8, "5230": 9, "35903": 9, "34272": 8, "21481": 9, "3532": 3, "33557": 0, "37134": 1, "11634": 3, "36696": 7, "12680": 7, "19469": 3, "23975": 2, "13474": 0, "3316": 0, "20944": 6, "36401": 8, "37225": 4, "13962": 1, "15921": 6, "18786": 2, "14217": 4, "385": 7, "20787": 3, "11128": 8, "37392": 0, "8758": 7, "35654": 8, "36280": 1, "35038": 4, "4629": 2, "23908": 4, "8458": 6, "39674": 6, "2991": 8, "11940": 0, "33593": 1, "25360": 3, "29168": 0, "39449": 3, "1": 1, "16717": 0, "27395": 6, "30758": 6, "16343": 3, "13881": 3, "11388": 0, "6705": 5, "36045": 3, "38933": 6, "20420": 0, "8110": 4, "17021": 2, "30733": 1, "24657": 6, "28259": 0, "10899": 4, "357": 3, "36794": 3, "36271": 3, "3704": 1, "34077": 3, "4121": 8, "26600": 1, "9115": 4, "14765": 8, "17927": 6, "25548": 8, "31815": 6, "28261": 2, "36521": 2, "36118": 0, "10144": 0, "22452": 7, "37138": 0, "28233": 8, "21700": 3, "32466": 5, "27975": 0, "31918": 2, "1633": 8, "16051": 6, "36115": 8, "33886": 6, "17429": 1, "27821": 7, "1748": 8, "3921": 6, "16684": 7, "33437": 4, "32221": 0, "26021": 5, "5330": 8, "32810": 4, "21098": 0, "2572": 5, "13000": 4, "8439": 3, "39548": 2, "3234": 7, "39800": 7, "36434": 8, "19380": 0, "21960": 4, "4374": 7, "25009": 6, "17296": 3, "5650": 4, "27527": 5, "34573": 2, "20915": 3, "38985": 8, "30656": 7, "22637": 1, "18020": 8, "37509": 6, "867": 2, "2055": 4, "26384": 1, "17215": 2, "16061": 4, "33316": 3, "18301": 2, "15056": 6, "28358": 2, "7114": 2, "33028": 0, "25960": 5, "13343": 1, "27575": 1, "31324": 1, "24723": 5, "31760": 1, "21375": 7, "32156": 1, "11485": 1, "13889": 1, "24114": 2, "10859": 3, "13125": 6, "7415": 1, "38300": 3, "17229": 0, "18000": 2, "756": 0, "38132": 7, "22663": 7, "9787": 5, "34842": 8, "14970": 7, "21575": 7, "15190": 3, "35178": 4, "14224": 7, "24246": 1, "13529": 8, "21954": 1, "8560": 1, "32476": 2, "21658": 3, "22206": 3, "31986": 4, "39930": 3, "23720": 6, "8145": 5, "39238": 3, "4970": 7, "23664": 1, "30796": 6, "20516": 5, "6937": 1, "5437": 8, "21282": 6, "30899": 5, "31441": 0, "13599": 0, "32065": 7, "33930": 7, "39770": 2, "37220": 1, "39972": 8, "34863": 4, "29186": 3, "37201": 1, "33025": 2, "24436": 3, "34158": 6, "21555": 6, "23141": 7, "17709": 8, "2644": 4, "35746": 7, "5228": 8, "13172": 8, "29458": 1, "3007": 0, "31862": 6, "1262": 1, "21184": 0, "35257": 1, "38035": 5, "29148": 0, "21584": 2, "7703": 4, "15784": 3, "3247": 4, "35073": 2, "6365": 6, "39768": 7, "34515": 4, "7494": 6, "34726": 4, "16307": 1, "18947": 8, "31335": 1, "12637": 0, "12312": 7, "36978": 7, "4538": 7, "8152": 7, "10287": 3, "8448": 6, "2379": 5, "29043": 3, "26825": 4, "33110": 2, "32473": 4, "39944": 6, "22918": 5, "39041": 4, "29604": 6, "23243": 3, "6116": 5, "27148": 3, "13580": 0, "31067": 7, "4818": 7, "15033": 3, "16480": 0, "7414": 8, "19953": 7, "20385": 1, "29352": 6, "5485": 2, "30580": 8, "10769": 6, "2214": 5, "2281": 0, "21110": 3, "23047": 2, "15763": 2, "25476": 2, "19266": 5, "23651": 5, "11774": 3, "10473": 8, "27588": 2, "27085": 3, "32745": 5, "25648": 4, "37536": 6, "6052": 3, "4584": 0, "12976": 6, "29697": 1, "36734": 6, "28931": 0, "12035": 4, "16107": 7, "23023": 1, "38602": 0, "16655": 3, "36827": 1, "102": 8, "19034": 4, "32164": 1, "28988": 2, "17798": 5, "5394": 4, "38873": 3, "27350": 4, "11453": 6, "13717": 7, "26289": 4, "6268": 6, "29438": 6, "29258": 7, "25407": 5, "18213": 8, "14610": 4, "34085": 7, "7276": 7, "27622": 8, "11085": 8, "16394": 5, "38226": 4, "16535": 1, "15785": 4, "22162": 7, "14510": 4, "26970": 1, "8470": 3, "28747": 3, "36029": 0, "10075": 7, "30728": 7, "1277": 2, "21907": 4, "3175": 1, "15123": 4, "18878": 8, "23242": 7, "22543": 3, "38082": 8, "21648": 5, "39811": 6, "23531": 6, "34386": 7, "33281": 6, "7042": 7, "32552": 6, "22556": 6, "14523": 5, "32940": 0, "25186": 1, "35423": 6, "28359": 7, "14731": 2, "36983": 7, "4667": 4, "4708": 2, "19100": 4, "31772": 2, "15263": 5, "188": 4, "17968": 5, "23813": 8, "23009": 0, "29122": 5, "26394": 7, "23426": 1, "35305": 0, "25991": 3, "31909": 8, "10118": 6, "32115": 1, "38793": 4, "14998": 3, "36590": 7, "17289": 6, "11681": 4, "9139": 4, "39880": 4, "15586": 2, "24149": 1, "21793": 6, "28899": 8, "16885": 7, "20517": 5, "37547": 0, "4136": 6, "16491": 4, "32952": 4, "8310": 0, "30369": 1, "27011": 6, "28968": 5, "35167": 7, "37597": 6, "25839": 5, "16203": 2, "22605": 0, "12822": 8, "10178": 1, "28701": 8, "27070": 5, "36507": 8, "21993": 0, "30780": 3, "28451": 8, "25586": 0, "23075": 8, "39043": 6, "36837": 1, "36218": 8, "29985": 7, "9358": 4, "3228": 7, "30178": 0, "5186": 3, "8505": 8, "6006": 4, "27693": 5, "33538": 1, "24730": 3, "15480": 8, "39942": 5, "16943": 5, "31722": 1, "5009": 4, "19078": 8, "7704": 7, "19517": 1, "11275": 1, "39953": 6, "36064": 2, "26511": 8, "12955": 6, "20430": 2, "8840": 6, "17888": 8, "21999": 4, "20241": 5, "27983": 8, "3658": 8, "34290": 3, "22186": 0, "5839": 8, "30565": 5, "2506": 5, "16016": 8, "953": 7, "27025": 8, "3895": 0, "32039": 8, "25973": 6, "15005": 7, "19122": 5, "7071": 4, "18899": 1, "34549": 1, "31630": 3, "613": 0, "33088": 1, "2251": 4, "15188": 4, "34916": 0, "12878": 1, "17090": 8, "18929": 3, "17982": 1, "38820": 7, "26445": 8, "3232": 6, "26989": 5, "19669": 6, "32879": 1, "3876": 8, "16362": 2, "7708": 6, "31176": 6, "17703": 0, "13128": 6, "16923": 1, "10533": 6, "25375": 1, "13669": 8, "29462": 7, "19805": 5, "38651": 4, "39927": 5, "2886": 3, "21683": 3, "20305": 2, "12011": 3, "37824": 4, "22925": 3, "19597": 4, "10659": 3, "27733": 8, "24924": 2, "39493": 1, "13771": 4, "10520": 2, "28781": 3, "36640": 1, "35636": 5, "34129": 8, "13034": 2, "18989": 7, "36277": 3, "15252": 5, "10934": 6, "4457": 3, "22051": 3, "6610": 3, "28166": 2, "6784": 0, "26942": 6, "1734": 3, "20635": 1, "38277": 6, "20599": 2, "30364": 7, "16163": 5, "2468": 2, "35618": 6, "38005": 0, "22464": 6, "12279": 5, "225": 3, "26480": 6, "8841": 7, "15729": 2, "35433": 1, "2308": 0, "553": 4, "27907": 2, "13869": 0, "19923": 4, "28908": 1, "18071": 2, "27668": 6, "23225": 0, "26561": 3, "33909": 8, "22333": 7, "34485": 0, "19365": 3, "11230": 5, "30220": 5, "30843": 1, "5783": 1, "5332": 2, "1456": 6, "12653": 5, "33620": 5, "22652": 1, "17435": 0, "32301": 8, "35706": 2, "20613": 7, "36309": 7, "5688": 3, "37094": 4, "34049": 3, "6845": 4, "17544": 7, "26016": 3, "7759": 8, "19601": 4, "31056": 2, "17213": 2, "17526": 5, "16911": 7, "21273": 4, "15204": 4, "35807": 2, "1744": 4, "30392": 4, "18860": 1, "13503": 0, "17687": 3, "31378": 8, "33656": 0, "877": 5, "19801": 6, "26041": 8, "13421": 3, "12760": 6, "20855": 0, "36928": 4, "26945": 7, "22077": 3, "8728": 7, "25159": 6, "1186": 7, "30285": 0, "39812": 8, "28337": 3, "27949": 5, "32209": 0, "22220": 5, "15965": 8, "33208": 4, "16725": 1, "35773": 6, "12162": 5, "37606": 1, "18846": 8, "5164": 8, "16359": 2, "28215": 4, "2890": 8, "964": 5, "35251": 7, "1906": 5, "15119": 4, "24614": 5, "32588": 6, "27719": 6, "39555": 3, "35288": 3, "11316": 0, "9626": 2, "13780": 3, "37347": 7, "1099": 5, "16329": 7, "1045": 6, "9959": 8, "17535": 8, "2961": 6, "25001": 0, "14599": 1, "3722": 8, "18226": 7, "11552": 5, "19333": 1, "6662": 7, "10208": 7, "34572": 4, "5923": 2, "15874": 5, "8517": 3, "29094": 8, "14564": 0, "2667": 7, "36695": 4, "24273": 0, "9608": 7, "22802": 7, "18539": 2, "12288": 2, "31252": 7, "1975": 2, "16718": 1, "9886": 0, "29435": 8, "657": 0, "29130": 0, "17974": 2, "11658": 3, "38494": 5, "5731": 8, "33839": 1, "8141": 5, "38139": 3, "17216": 7, "2199": 3, "5018": 4, "35558": 3, "36432": 5, "4473": 1, "31540": 5, "7453": 2, "18877": 1, "34943": 4, "27755": 2, "5382": 6, "30702": 8, "38017": 5, "34525": 3, "33668": 1, "35047": 3, "33778": 4, "23429": 4, "14586": 3, "20211": 4, "33362": 5, "33588": 1, "20181": 7, "17903": 2, "10622": 4, "39897": 5, "39856": 0, "3671": 7, "12950": 2, "39791": 4, "30850": 0, "28448": 8, "33786": 1, "36479": 6, "24296": 4, "14902": 4, "2624": 0, "16": 3, "5199": 7, "17187": 0, "33784": 4, "37737": 2, "10252": 1, "16617": 4, "7302": 5, "23749": 6, "31571": 4, "3887": 4, "17885": 8, "32701": 6, "20693": 3, "1353": 7, "31010": 1, "31298": 2, "29651": 4, "4289": 7, "27256": 7, "31453": 8, "5602": 7, "8213": 3, "30175": 3, "30327": 5, "10149": 8, "4992": 5, "22181": 4, "6034": 5, "32612": 7, "6201": 6, "27788": 3, "14571": 5, "12383": 0, "23645": 0, "18779": 3, "5562": 8, "15588": 2, "4536": 0, "16821": 3, "12152": 8, "27471": 4, "27694": 8, "29507": 1, "2919": 8, "16773": 1, "25421": 2, "36456": 6, "4784": 8, "17433": 2, "33224": 8, "26458": 6, "8327": 4, "20187": 0, "7760": 3, "20925": 7, "24408": 4, "4291": 8, "23687": 0, "33671": 2, "38393": 6, "24152": 3, "35218": 0, "579": 3, "5819": 6, "2157": 0, "24245": 8, "4115": 1, "472": 0, "7904": 1, "16519": 2, "3878": 6, "15561": 1, "18937": 0, "27979": 6, "22252": 7, "36541": 7, "39556": 6, "13520": 2, "7694": 3, "769": 0, "35886": 5, "35574": 7, "15382": 2, "16523": 0, "20559": 8, "38405": 6, "32589": 3, "1622": 3, "763": 7, "2853": 4, "17679": 3, "15375": 6, "8951": 8, "31664": 1, "21507": 8, "12002": 6, "706": 7, "14885": 0, "24316": 2, "30263": 2, "33472": 7, "21729": 2, "9715": 1, "25631": 4, "5697": 0, "29721": 2, "7791": 8, "12314": 6, "3079": 7, "28351": 2, "13917": 8, "16993": 6, "6890": 8, "36459": 5, "23305": 5, "8811": 1, "39546": 8, "22915": 6, "37552": 0, "15652": 4, "4131": 7, "28329": 5, "27041": 5, "33739": 1, "10163": 4, "13809": 5, "5352": 6, "16614": 5, "25317": 2, "33157": 6, "18967": 6, "4612": 6, "15027": 7, "20636": 5, "10791": 8, "39663": 4, "16267": 7, "24009": 5, "27146": 8, "19289": 3, "9270": 5, "31869": 6, "31744": 7, "19488": 5, "21212": 1, "33077": 2, "19625": 8, "1765": 8, "3149": 4, "29182": 0, "29472": 4, "15302": 4, "1073": 6, "37126": 6, "33887": 6, "34767": 4, "23403": 3, "19876": 3, "16977": 1, "33431": 4, "10388": 3, "25800": 3, "9919": 3, "12392": 6, "4749": 1, "14112": 2, "24893": 0, "31106": 2, "10316": 2, "13320": 6, "10781": 4, "5881": 1, "39730": 6, "4566": 8, "36291": 0, "3407": 3, "19660": 2, "17163": 8, "20456": 6, "5031": 3, "31012": 8, "33520": 3, "20134": 6, "11720": 7, "21645": 6, "18740": 0, "30954": 3, "11127": 2, "3014": 7, "23886": 4, "14892": 4, "1115": 4, "12001": 5, "19377": 0, "38324": 2, "35006": 6, "659": 4, "30697": 0, "18715": 8, "17142": 3, "38998": 4, "29602": 4, "23336": 6, "30771": 1, "35372": 6, "2956": 1, "6043": 3, "5310": 4, "2016": 1, "11213": 3, "13969": 8, "27369": 6, "2655": 5, "10421": 0, "39916": 7, "9229": 5, "29418": 0, "5691": 4, "8103": 2, "5851": 0, "34481": 5, "33958": 8, "5161": 2, "13791": 3, "24248": 3, "3697": 8, "19279": 3, "7652": 0, "27058": 8, "21628": 0, "25010": 0, "6934": 3, "3061": 1, "1279": 0, "3974": 1, "27344": 6, "27340": 3, "17176": 5, "3501": 0, "39827": 5, "37433": 1, "15082": 8, "16744": 7, "35260": 2, "18030": 3, "22935": 2, "19831": 2, "9807": 1, "20004": 8, "35330": 4, "6245": 5, "37780": 0, "643": 6, "34538": 7, "11678": 7, "22330": 3, "15758": 8, "39961": 4, "7645": 1, "2001": 6, "6036": 5, "37857": 1, "12456": 4, "37413": 4, "1231": 1, "9880": 8, "12793": 8, "23229": 1, "29843": 1, "25143": 7, "37975": 0, "36754": 1, "12483": 2, "27162": 7, "26822": 2, "17367": 0, "16378": 4, "12709": 5, "39137": 1, "39584": 2, "11865": 8, "24324": 5, "22311": 0, "13699": 0, "24211": 2, "22346": 5, "38117": 7, "26677": 4, "33766": 2, "2002": 0, "5191": 1, "25542": 7, "16413": 0, "5203": 0, "14462": 2, "36384": 5, "39025": 4, "31205": 8, "25325": 3, "1697": 4, "8896": 6, "7764": 7, "37709": 8, "29750": 1, "8673": 7, "6163": 3, "17731": 8, "19688": 7, "31911": 5, "34773": 3, "2497": 2, "31077": 6, "38669": 1, "39776": 2, "39837": 2, "29179": 3, "35019": 7, "14326": 2, "23464": 1, "11688": 4, "28604": 5, "11889": 8, "6811": 6, "28376": 0, "15857": 6, "39795": 8, "35592": 6, "29820": 8, "31771": 0, "34640": 3, "8435": 6, "12729": 6, "39331": 2, "13429": 2, "495": 1, "14917": 6, "14323": 8, "9396": 5, "15274": 6, "32163": 5, "34628": 0, "13910": 6, "21518": 6, "31385": 2, "3545": 0, "306": 6, "26627": 5, "27617": 8, "27717": 4, "24116": 0, "10257": 0, "12063": 2, "19724": 0, "37427": 4, "18394": 2, "3882": 6, "31387": 4, "34843": 0, "970": 2, "10941": 1, "265": 5, "13096": 5, "6111": 7, "27785": 0, "38481": 4, "25623": 8, "34474": 2, "32742": 5, "19424": 7, "13265": 5, "32605": 6, "1767": 2, "26466": 8, "20729": 5, "34772": 6, "20481": 3, "21065": 1, "39156": 8, "22880": 6, "12957": 0, "166": 8, "39274": 8, "12835": 8, "10996": 7, "17341": 4, "3597": 8, "7441": 5, "11152": 1, "32962": 8, "24343": 5, "11104": 5, "31186": 7, "3312": 3, "22623": 5, "12816": 1, "26805": 3, "36967": 0, "5466": 6, "17846": 4, "30194": 0, "21242": 0, "22415": 8, "19776": 3, "38153": 4, "3793": 6, "443": 0, "2829": 2, "21583": 2, "29784": 4, "8295": 2, "28714": 7, "4541": 3, "13704": 6, "20676": 3, "8788": 3, "17270": 6, "8850": 7, "29918": 4, "29013": 0, "270": 8, "29504": 7, "35943": 5, "8783": 1, "8561": 5, "26848": 1, "29514": 6, "9601": 6, "22466": 5, "28495": 2, "28119": 6, "26446": 5, "30966": 0, "33898": 7, "6727": 2, "32292": 8, "6288": 4, "14687": 0, "23383": 4, "32717": 2, "15085": 8, "2058": 5, "3381": 3, "38836": 0, "18666": 7, "26385": 3, "30080": 0, "27810": 3, "10751": 4, "7244": 5, "21380": 6, "11541": 3, "28774": 7, "17945": 7, "26069": 3, "3137": 7, "26941": 2, "23427": 6, "703": 3, "21300": 6, "37040": 2, "39952": 0, "29238": 4, "22348": 7, "8754": 5, "7170": 4, "24987": 1, "15495": 6, "34867": 5, "8650": 4, "25507": 3, "3345": 2, "36031": 7, "34427": 1, "7608": 7, "19432": 4, "38848": 7, "2838": 7, "5140": 5, "21182": 6, "12873": 4, "27045": 3, "37326": 7, "6057": 7, "1062": 8, "17849": 2, "16317": 3, "36223": 1, "11296": 3, "20901": 4, "22038": 0, "17991": 6, "14471": 7, "37139": 7, "24299": 4, "5300": 6, "21221": 5, "5133": 5, "21537": 4, "35203": 1, "24570": 5, "33376": 4, "8539": 3, "14609": 1, "31039": 6, "36649": 0, "15978": 2, "31989": 3, "23877": 0, "3363": 3, "30903": 3, "36059": 5, "10845": 4, "12827": 4, "33433": 4, "1223": 0, "12086": 6, "30623": 6, "23302": 0, "29642": 8, "749": 8, "5234": 2, "3422": 4, "17359": 3, "37400": 2, "7210": 2, "15287": 3, "32563": 0, "33672": 6, "6480": 3, "23325": 6, "3677": 7, "5637": 3, "30051": 2, "26209": 4, "31068": 2, "668": 0, "16599": 7, "7167": 8, "16373": 3, "27889": 5, "9705": 8, "9026": 3, "17276": 6, "34175": 6, "14424": 3, "19709": 8, "36512": 2, "12745": 8, "13407": 2, "2206": 4, "18344": 1, "37499": 2, "16803": 2, "20995": 1, "1043": 5, "18640": 0, "17109": 4, "31403": 8, "10806": 8, "28591": 2, "21067": 2, "11717": 3, "27593": 3, "37363": 7, "23647": 7, "2273": 0, "369": 3, "5275": 0, "18439": 1, "19796": 3, "14059": 6, "24048": 5, "2047": 3, "5662": 8, "26227": 4, "12986": 8, "22643": 2, "13491": 4, "22494": 3, "37020": 7, "14847": 3, "26489": 5, "6183": 1, "22856": 8, "3685": 2, "11547": 5, "24985": 7, "13475": 0, "32838": 2, "21786": 3, "612": 3, "8354": 0, "26136": 2, "26952": 0, "16917": 4, "9432": 6, "31638": 2, "3099": 1, "33182": 0, "7960": 8, "30247": 6, "39361": 0, "36329": 3, "14220": 4, "22197": 6, "21010": 8, "10138": 4, "28674": 0, "3202": 6, "16688": 8, "39960": 4, "23562": 1, "24615": 2, "10799": 4, "39765": 3, "37634": 1, "24718": 2, "39721": 3, "38018": 3, "25832": 2, "438": 4, "5605": 4, "10342": 7, "33075": 8, "19590": 0, "39725": 1, "22017": 3, "24453": 4, "27581": 2, "35676": 3, "5104": 4, "22285": 7, "28534": 4, "3463": 6, "34006": 1, "31114": 1, "17816": 5, "30901": 3, "36846": 2, "2676": 8, "22447": 4, "3846": 2, "27899": 8, "23841": 2, "22150": 8, "28390": 5, "23028": 3, "29529": 0, "1718": 3, "36549": 8, "28141": 4, "17639": 3, "6038": 2, "34532": 5, "19549": 8, "4223": 3, "4246": 5, "21542": 0, "3613": 1, "34645": 0, "7337": 2, "21336": 5, "31388": 3, "37295": 5, "20735": 7, "5395": 7, "31870": 0, "34355": 7, "30180": 6, "8388": 5, "19873": 5, "28624": 2, "32254": 4, "18817": 1, "14458": 2, "17099": 7, "340": 1, "23555": 8, "5418": 6, "18759": 1, "26658": 4, "1000": 5, "28123": 2, "2609": 0, "32664": 7, "3700": 0, "17042": 8, "11210": 8, "890": 2, "38379": 7, "10080": 1, "31713": 3, "29169": 6, "25468": 4, "35545": 2, "29590": 2, "1467": 6, "26852": 2, "27603": 0, "32175": 2, "12531": 5, "15331": 5, "3239": 8, "39418": 3, "27360": 1, "11594": 6, "39563": 7, "39822": 6, "3819": 4, "6129": 3, "19442": 3, "38406": 6, "1638": 3, "11597": 4, "1217": 6, "38541": 4, "16818": 6, "8493": 8, "18175": 3, "32380": 2, "14467": 3, "360": 6, "1648": 3, "3342": 6, "7245": 8, "30127": 8, "11399": 4, "21236": 7, "12895": 2, "11225": 6, "25021": 6, "14332": 3, "6439": 2, "1232": 3, "25483": 6, "31490": 5, "7917": 1, "26616": 1, "28120": 8, "16641": 5, "8061": 7, "8602": 6, "29193": 8, "9573": 7, "25091": 7, "38191": 0, "26790": 3, "2351": 6, "20172": 8, "13867": 7, "6381": 5, "12715": 2, "30073": 0, "35737": 3, "22009": 3, "30946": 2, "31095": 8, "13294": 0, "1827": 6, "29002": 1, "29000": 8, "29972": 5, "12840": 0, "11111": 6, "20167": 8, "27018": 0, "29668": 4, "9177": 3, "4701": 5, "17228": 1, "13512": 1, "15838": 3, "13133": 7, "32146": 6, "13337": 8, "27343": 4, "25907": 0, "39940": 7, "4665": 6, "16347": 2, "30191": 4, "37961": 6, "7479": 5, "10662": 0, "22152": 1, "16054": 2, "19934": 7, "21470": 8, "9673": 5, "39752": 5, "35795": 2, "10793": 6, "2935": 5, "21600": 2, "20587": 4, "14406": 1, "39581": 4, "24372": 6, "9721": 6, "28207": 2, "19055": 6, "5499": 1, "34557": 4, "33417": 6, "38516": 7, "39925": 5, "9218": 5, "1590": 7, "10056": 0, "18689": 2, "18668": 4, "30615": 8, "21801": 1, "10038": 0, "25560": 2, "17907": 6, "21138": 5, "14401": 7, "24029": 0, "28713": 7, "19670": 3, "14626": 6, "24474": 0, "2192": 7, "32192": 5, "39932": 5, "37782": 4, "6516": 5, "12588": 8, "3820": 2, "8565": 4, "29990": 3, "10129": 8, "3811": 6, "3672": 3, "828": 1, "20955": 4, "31686": 4, "1213": 7, "27566": 0, "5978": 4, "6766": 7, "24709": 6, "16369": 2, "36559": 6, "25708": 4, "34205": 2, "27736": 4, "10930": 1, "19302": 8, "31517": 4, "7856": 6, "39048": 1, "37582": 6, "2158": 5, "36210": 2, "32549": 4, "14016": 8, "19719": 2, "1669": 5, "26152": 3, "16354": 8, "12248": 1, "28391": 5, "13364": 3, "20024": 7, "29116": 5, "20231": 5, "26691": 2, "30932": 3, "17406": 3, "11607": 8, "2218": 4, "10331": 0, "26839": 6, "24410": 5, "8955": 0, "14572": 3, "8317": 1, "39583": 6, "33432": 8, "38759": 4, "1682": 6, "20851": 7, "9843": 4, "5079": 8, "16396": 4, "28560": 5, "39949": 5, "3199": 5, "3537": 1, "17590": 3, "2758": 8, "17466": 5, "11883": 1, "30309": 3, "12568": 1, "30998": 2, "37141": 5, "17158": 4, "17313": 4, "884": 3, "5138": 7, "15566": 3, "18488": 5, "19824": 4, "28778": 1, "7373": 7, "13724": 3, "20441": 7, "21609": 6, "24407": 3, "13782": 3, "32600": 0, "21680": 8, "2547": 6, "8506": 8, "76": 5, "33413": 3, "35749": 5, "14616": 4, "31089": 5, "22091": 5, "27168": 0, "36668": 4, "39320": 7, "6364": 1, "16533": 6, "20013": 0, "11589": 2, "30546": 0, "37571": 2, "4215": 0, "13074": 1, "27299": 3, "28886": 4, "7571": 0, "35127": 1, "24493": 1, "1171": 7, "24027": 2, "10467": 1, "25837": 0, "20854": 4, "37112": 4, "7069": 2, "22075": 7, "8394": 7, "20804": 7, "37600": 4, "21988": 4, "24133": 7, "23613": 3, "14563": 2, "915": 4, "27807": 7, "32635": 2, "26585": 1, "21045": 1, "10161": 0, "19120": 8, "34073": 4, "14177": 0, "35667": 5, "1034": 3, "17218": 7, "28511": 0, "31296": 5, "23770": 0, "1912": 7, "25303": 6, "7526": 8, "34966": 7, "14705": 2, "32902": 4, "38280": 1, "31605": 5, "19841": 7, "23701": 8, "3179": 3, "32878": 6, "2985": 2, "39174": 1, "29867": 0, "13665": 5, "13827": 4, "21159": 8, "19243": 6, "13199": 5, "5145": 2, "37071": 2, "8308": 4, "2761": 6, "34883": 7, "17258": 5, "39619": 3, "16152": 5, "32921": 4, "14723": 4, "33893": 6, "31014": 5, "2024": 4, "23115": 3, "36918": 7, "24320": 5, "21516": 3, "4964": 2, "11549": 5, "3941": 3, "1390": 1, "22156": 4, "24234": 5, "16226": 7, "8428": 1, "33790": 6, "31885": 1, "5045": 1, "20670": 8, "26597": 2, "19190": 2, "2313": 5, "12245": 8, "28959": 2, "1610": 3, "29580": 5, "110": 3, "22187": 4, "26057": 3, "29248": 0, "16407": 6, "24203": 2, "17336": 8, "5974": 2, "2097": 2, "17470": 7, "27307": 1, "2508": 2, "20462": 7, "36557": 2, "21093": 5, "15197": 2, "23274": 8, "39737": 8, "26002": 2, "32223": 1, "5893": 3, "9501": 0, "22140": 8, "23904": 8, "16092": 4, "24089": 2, "15159": 8, "3510": 2, "2215": 6, "19048": 5, "8568": 7, "7657": 8, "36519": 1, "8575": 4, "14433": 5, "19680": 2, "38430": 4, "29349": 2, "37629": 8, "13070": 7, "23129": 4, "21411": 1, "6657": 5, "23751": 2, "19538": 4, "31881": 4, "9739": 2, "10246": 3, "24964": 1, "23957": 6, "18760": 1, "1472": 1, "23868": 8, "3392": 4, "22956": 7, "32064": 0, "38267": 4, "19470": 8, "24640": 2, "12712": 0, "17918": 7, "8298": 2, "12358": 5, "4416": 1, "31838": 7, "5231": 7, "20675": 7, "13798": 5, "12863": 0, "21837": 4, "7457": 3, "27917": 8, "798": 2, "7990": 8, "21496": 5, "2129": 4, "38378": 2, "3526": 7, "37538": 6, "20428": 7, "37031": 4, "4826": 0, "1672": 3, "6171": 8, "28949": 6, "39921": 2, "6861": 3, "8567": 7, "634": 5, "26439": 5, "28932": 6, "6275": 8, "27311": 5, "36266": 7, "8886": 7, "25506": 6, "35057": 0, "34402": 6, "31742": 4, "14813": 3, "25654": 0, "36705": 3, "8416": 0, "18567": 7, "109": 2, "39063": 6, "30736": 3, "20095": 5, "30853": 5, "2338": 8, "35346": 2, "18209": 7, "33994": 4, "33937": 1, "4335": 5, "16591": 8, "2880": 8, "26647": 6, "19751": 0, "21799": 6, "13609": 6, "29519": 7, "11172": 7, "16728": 7, "2636": 7, "38532": 6, "16237": 3, "28309": 2, "24162": 8, "21461": 5, "6413": 2, "3216": 7, "2524": 5, "15501": 0, "27752": 5, "37793": 3, "25752": 5, "11096": 1, "29987": 8, "13577": 0, "16170": 5, "31545": 6, "1972": 1, "30558": 1, "9704": 8, "24032": 6, "23551": 5, "13370": 5, "11516": 8, "4593": 0, "5668": 1, "39786": 3, "19523": 4, "3633": 0, "9065": 2, "9511": 6, "11806": 7, "14197": 1, "21592": 5, "7583": 1, "31937": 1, "25510": 1, "24173": 4, "15384": 8, "20634": 5, "33794": 2, "30525": 8, "27237": 6, "17579": 1, "23333": 1, "26393": 3, "38314": 0, "37968": 2, "2347": 3, "18796": 8, "12187": 2, "34666": 2, "23467": 4, "4252": 1, "35717": 6, "11139": 1, "17201": 3, "34483": 3, "6066": 6, "295": 5, "11797": 0, "19722": 8, "8364": 7, "38402": 8, "27997": 6, "20068": 7, "35280": 4, "28656": 8, "20250": 1, "6539": 2, "21376": 3, "22685": 1, "2840": 0, "32123": 6, "3648": 6, "12347": 5, "39673": 8, "17869": 3, "4680": 4, "26039": 6, "13963": 1, "33219": 6, "37535": 2, "30416": 5, "23368": 2, "32245": 5, "30363": 4, "27799": 6, "37993": 4, "24483": 5, "25036": 2, "3850": 3, "25739": 4, "3075": 3, "27030": 6, "26518": 4, "20827": 0, "7421": 8, "3983": 3, "23759": 7, "16910": 3, "6746": 7, "4684": 7, "28901": 2, "31216": 5, "14295": 0, "35297": 4, "19076": 1, "21866": 6, "1114": 5, "37443": 8, "36859": 7, "8749": 6, "38687": 1, "26508": 2, "25297": 1, "21939": 6, "4345": 5, "6087": 2, "22208": 4, "219": 3, "30566": 0, "23103": 6, "12104": 8, "5383": 1, "29306": 3, "20679": 4, "14541": 3, "6708": 8, "29924": 1, "2380": 0, "39510": 3, "9242": 8, "2477": 4, "28547": 1, "1343": 3, "29045": 6, "20402": 1, "14361": 5, "19703": 6, "28019": 6, "18513": 1, "34072": 8, "36674": 8, "20380": 7, "27184": 5, "26659": 8, "18467": 2, "4754": 0, "38159": 4, "29672": 2, "27791": 8, "9683": 2, "18968": 8, "30068": 4, "39824": 6, "5316": 3, "17629": 2, "18692": 1, "10198": 3, "23487": 4, "23783": 6, "9654": 3, "146": 2, "8945": 8, "6152": 1, "7127": 3, "1190": 7, "13690": 3, "4150": 4, "32766": 5, "16720": 6, "6834": 5, "37195": 2, "24042": 1, "26483": 3, "14099": 2, "3531": 8, "4344": 8, "17975": 6, "17765": 7, "2061": 7, "35897": 6, "38497": 2, "23869": 3, "1284": 3, "20470": 0, "32214": 7, "16033": 0, "18627": 9, "25436": 5, "25931": 1, "5940": 1, "38294": 3, "22857": 5, "38941": 9, "37069": 1, "25690": 9, "9102": 0, "23231": 6, "36667": 8, "13038": 8, "12717": 5, "23814": 7, "5347": 0, "31429": 7, "20964": 6, "5486": 8, "17584": 7, "11550": 3, "19903": 5, "2896": 9, "6993": 3, "36361": 0, "9852": 9, "2591": 0, "20325": 0, "30442": 3, "34777": 3, "2419": 1, "30206": 5, "31290": 7, "31143": 6, "13646": 1, "19521": 7, "2178": 3, "8899": 5, "37942": 9, "13134": 7, "27789": 6, "36517": 6, "35415": 3, "28658": 8, "39743": 1, "10179": 5, "39572": 8, "7828": 8, "27417": 9, "2450": 3, "21081": 9, "8368": 1, "1509": 8, "26894": 7, "36168": 8, "18739": 7, "19510": 7, "36945": 7, "33669": 2, "29366": 7, "24504": 7, "39686": 5, "26047": 2, "23958": 2, "36234": 3, "23078": 3, "19112": 1, "15667": 5, "14104": 0, "25666": 5, "27875": 7, "10615": 7, "31579": 3, "25429": 7, "3306": 2, "37463": 9, "674": 1, "21480": 9, "18293": 7, "38640": 2, "18032": 9, "25216": 6, "477": 2, "8184": 5, "28346": 5, "31092": 6, "26512": 0, "35050": 9, "33993": 0, "33352": 1, "23071": 9, "25313": 2, "9691": 3, "13428": 2, "32119": 7, "32450": 9, "19170": 3, "17131": 2, "3695": 0, "9643": 2, "3533": 6, "13510": 9, "21385": 0, "10865": 2, "35714": 1, "5607": 6, "20054": 5, "13196": 7, "5067": 5, "9352": 6, "37577": 0, "11925": 3, "26706": 5, "310": 8, "24250": 9, "15415": 2, "904": 1, "8784": 1, "9907": 6, "28744": 3, "27757": 3, "7054": 2, "10877": 8, "28100": 0, "33725": 6, "10875": 7, "25959": 6, "5826": 9, "30627": 1, "17634": 0, "29613": 6, "23743": 1, "17507": 1, "30499": 8, "9497": 9, "15744": 3, "27276": 2, "27579": 1, "24830": 8, "38511": 7, "36437": 5, "23279": 3, "28799": 3, "7690": 0, "19512": 5, "14667": 3, "28971": 7, "22820": 0, "23968": 3, "28146": 1, "6280": 1, "17667": 7, "8456": 1, "33482": 0, "31027": 5, "9000": 1, "32415": 1, "34119": 8, "37234": 8, "21161": 2, "10654": 9, "19684": 5, "30907": 3, "20659": 8, "15864": 9, "449": 3, "4296": 0, "11567": 0, "32969": 6, "33675": 5, "447": 3, "20406": 0, "39488": 5, "10966": 0, "14484": 9, "6234": 8, "8772": 6, "15587": 6, "23247": 2, "10367": 7, "549": 5, "24823": 7, "7058": 5, "34808": 1, "20341": 8, "28076": 0, "6249": 7, "4286": 9, "2085": 8, "38376": 8, "16648": 0, "27258": 6, "6110": 1, "26602": 2, "9550": 8, "15004": 9, "6421": 0, "9655": 6, "14773": 9, "946": 0, "29152": 9, "39834": 6, "1350": 0, "29787": 9, "33373": 6, "13762": 6, "9840": 8, "19014": 2, "30061": 3, "6611": 6, "19178": 2, "31507": 8, "33740": 0, "36631": 0, "15777": 8, "2528": 9, "14474": 6, "35457": 7, "9618": 7, "36225": 7, "10701": 5, "37960": 0, "21281": 2, "19797": 9, "20654": 5, "22743": 0, "32260": 1, "30551": 9, "17570": 8, "27106": 6, "28334": 5, "36740": 8, "30561": 1, "3308": 1, "2415": 7, "26329": 9, "4359": 2, "13871": 2, "11510": 5, "20967": 6, "14957": 7, "1339": 1, "36182": 6, "25753": 5, "17299": 6, "14251": 2, "23367": 9, "26978": 5, "21473": 5, "346": 2, "19262": 8, "5998": 7, "30153": 5, "26475": 3, "25962": 2, "22677": 1, "39575": 2, "9615": 5, "12858": 8, "32303": 5, "35308": 2, "33020": 7, "20103": 5, "1814": 1, "17608": 8, "429": 0, "13815": 5, "33610": 0, "7154": 8, "38454": 2, "32519": 2, "17728": 1, "13279": 2, "37928": 5, "14073": 0, "5624": 8, "3219": 6, "28489": 7, "8233": 5, "35760": 7, "34316": 9, "11956": 0, "12539": 2, "14186": 6, "9872": 5, "34425": 5, "26649": 2, "32571": 6, "13023": 3, "32620": 1, "32186": 1, "14925": 5, "5075": 6, "14036": 5, "98": 7, "86": 0, "526": 6, "30306": 7, "15663": 2, "33378": 0, "6613": 1, "20730": 7, "28317": 8, "36047": 3, "2078": 1, "22711": 7, "12968": 1, "26890": 2, "6009": 1, "14440": 2, "33744": 9, "35378": 6, "11282": 3, "29539": 8, "31160": 0, "28577": 2, "434": 1, "9569": 7, "8930": 7, "21626": 8, "13760": 3, "26326": 3, "22996": 7, "35198": 2, "39009": 1, "17179": 6, "24396": 5, "18766": 2, "37850": 5, "21191": 7, "6891": 0, "21327": 0, "9816": 1, "2122": 6, "16038": 7, "15683": 0, "16179": 1, "21978": 9, "15525": 5, "35429": 6, "4753": 2, "38015": 8, "37585": 8, "10694": 6, "35450": 8, "28167": 0, "22018": 9, "23853": 3, "18606": 5, "31365": 3, "34306": 7, "2842": 9, "6056": 6, "22683": 6, "21187": 1, "6331": 8, "17674": 8, "10539": 9, "16434": 3, "8049": 1, "22259": 5, "296": 0, "33209": 7, "1182": 1, "925": 0, "12154": 5, "4317": 0, "26844": 2, "32225": 5, "33099": 8, "14670": 9, "17049": 9, "38972": 1, "38242": 5, "16173": 8, "28232": 0, "38455": 6, "11945": 3, "12591": 9, "38852": 1, "1450": 9, "29071": 8, "27718": 1, "25992": 2, "11952": 1, "2444": 8, "5442": 0, "11138": 0, "18304": 3, "27647": 2, "29353": 2, "14385": 7, "8701": 8, "9887": 9, "3925": 3, "19264": 6, "34267": 9, "31281": 5, "10264": 0, "8271": 3, "12603": 2, "30450": 7, "11997": 6, "39377": 6, "6924": 9, "35187": 0, "8630": 2, "16264": 8, "19943": 1, "36533": 0, "10032": 1, "27613": 2, "3408": 1, "1303": 5, "10051": 0, "39105": 9, "16669": 7, "38173": 9, "17707": 6, "35566": 9, "15627": 3, "12453": 5, "33187": 3, "20282": 0, "29466": 5, "24797": 0, "19833": 2, "20142": 7, "24884": 8, "6569": 6, "33016": 7, "25703": 2, "15925": 2, "19458": 6, "31627": 2, "20511": 6, "10728": 0, "15668": 6, "28881": 5, "25767": 2, "38877": 2, "34784": 7, "35774": 7, "4864": 8, "10174": 5, "32120": 3, "15406": 6, "22183": 6, "6303": 1, "13282": 0, "7218": 0, "15582": 8, "10136": 8, "37731": 7, "27023": 7, "856": 0, "8913": 7, "23455": 0, "20270": 7, "39541": 5, "25402": 7, "27409": 8, "4395": 8, "8263": 8, "32842": 7, "9562": 8, "17576": 8, "37214": 5, "27848": 1, "33959": 0, "34617": 8, "23161": 1, "23603": 6, "19385": 6, "18550": 8, "24108": 9, "19400": 6, "17953": 5, "11670": 8, "26118": 9, "24996": 2, "12313": 7, "15143": 5, "21188": 2, "28590": 3, "10": 0, "3866": 1, "27205": 1, "27897": 9, "20515": 5, "11871": 5, "13145": 7, "25014": 9, "2116": 8, "9962": 0, "18502": 3, "1225": 3, "26367": 8, "37778": 6, "29138": 0, "27494": 8, "15578": 0, "6021": 2, "38714": 7, "36934": 8, "16383": 7, "20640": 2, "2056": 7, "23057": 2, "22621": 9, "10904": 1, "29008": 6, "37313": 1, "37386": 2, "39143": 5, "23460": 3, "5633": 9, "621": 3, "25480": 1, "15482": 6, "15703": 2, "20446": 8, "33223": 7, "36457": 6, "4885": 1, "39586": 3, "20573": 7, "32496": 0, "10525": 3, "13391": 6, "5950": 7, "31277": 0, "13536": 7, "27285": 9, "12672": 2, "30600": 0, "27063": 8, "14618": 8, "13466": 1, "6840": 7, "3225": 2, "25292": 5, "30413": 7, "21173": 2, "30077": 3, "29610": 5, "30707": 8, "22617": 2, "34793": 1, "7362": 8, "1311": 2, "9546": 0, "21794": 5, "17288": 9, "36428": 0, "22352": 1, "10059": 1, "35564": 5, "25879": 9, "21460": 6, "6274": 5, "6838": 9, "26886": 5, "32100": 8, "35630": 8, "14737": 9, "26710": 2, "13875": 6, "2123": 5, "11769": 5, "7676": 5, "36652": 0, "36694": 8, "4756": 8, "4978": 5, "18289": 6, "33302": 8, "36976": 9, "725": 6, "9395": 3, "30630": 3, "23755": 3, "17199": 5, "11872": 0, "520": 8, "27372": 0, "3732": 6, "8581": 0, "18876": 3, "10720": 8, "19047": 2, "6084": 1, "7407": 7, "25231": 1, "9845": 0, "27220": 7, "33357": 7, "31609": 9, "14645": 3, "25289": 3, "10067": 1, "7269": 1, "18279": 1, "17556": 8, "26882": 9, "37528": 1, "29086": 7, "15530": 0, "29184": 8, "24513": 0, "33288": 7, "37719": 5, "27028": 5, "2486": 7, "28049": 0, "37168": 8, "28289": 7, "16936": 7, "29830": 8, "10834": 6, "25636": 6, "14555": 7, "13307": 1, "4323": 6, "19952": 7, "247": 0, "24900": 6, "15723": 6, "36965": 8, "22646": 2, "30614": 5, "39491": 8, "1904": 1, "38375": 3, "15105": 6, "11794": 5, "37075": 2, "29098": 3, "23468": 2, "5178": 9, "27663": 2, "4053": 9, "33803": 5, "32179": 7, "16195": 3, "33232": 7, "7206": 6, "25147": 2, "2922": 1, "23989": 8, "1644": 9, "30079": 8, "3133": 8, "32553": 7, "19358": 8, "5754": 3, "10489": 8, "10561": 6, "10303": 2, "32518": 2, "39874": 5, "38296": 2, "16518": 9, "27206": 1, "8257": 9, "18034": 8, "25113": 0, "34699": 2, "4394": 5, "3460": 0, "22727": 3, "33971": 0, "9359": 5, "7394": 8, "9273": 2, "17161": 9, "22205": 7, "14256": 3, "4924": 1, "33312": 2, "10950": 0, "8823": 1, "19654": 3, "3897": 3, "2821": 6, "39061": 2, "24674": 1, "13652": 8, "7365": 8, "10372": 7, "8415": 8, "25781": 6, "26346": 8, "28913": 0, "20116": 9, "33807": 9, "16020": 6, "34819": 2, "11582": 5, "20923": 7, "30094": 6, "34328": 9, "27199": 3, "14388": 5, "12959": 3, "28769": 7, "3507": 6, "14492": 1, "29525": 6, "33998": 9, "16222": 8, "5179": 3, "19168": 7, "16514": 2, "35954": 8, "23017": 6, "34744": 5, "7557": 3, "14956": 5, "13215": 1, "27946": 6, "14747": 0, "23334": 6, "31153": 6, "22619": 7, "9234": 5, "6636": 3, "20828": 1, "14935": 8, "21252": 6, "15254": 0, "31053": 0, "12143": 3, "30892": 7, "16842": 5, "1813": 7, "33473": 0, "22823": 3, "18628": 3, "19134": 8, "4725": 1, "20769": 9, "25347": 6, "7896": 1, "20253": 1, "39430": 0, "13363": 9, "19528": 1, "7359": 9, "14469": 6, "39344": 7, "32593": 2, "18507": 2, "38668": 6, "19261": 6, "6605": 2, "39473": 1, "36083": 5, "33673": 1, "34450": 2, "38404": 6, "10851": 6, "7059": 5, "34464": 8, "10150": 6, "11226": 2, "20411": 3, "31470": 2, "23420": 7, "16445": 3, "23574": 9, "19426": 5, "29083": 8, "1882": 1, "1516": 1, "24308": 6, "23223": 5, "31775": 5, "17450": 0, "33465": 5, "1704": 1, "24737": 6, "7670": 1, "18320": 1, "21194": 2, "30528": 5, "27391": 0, "28729": 3, "33749": 8, "8720": 6, "4262": 5, "20564": 1, "21078": 6, "8236": 3, "22798": 3, "18824": 7, "38869": 0, "9149": 1, "5143": 8, "15178": 9, "10207": 7, "27303": 0, "23655": 7, "16254": 6, "8981": 1, "33529": 2, "24306": 9, "2712": 9, "24925": 5, "15918": 1, "15503": 9, "6214": 0, "9775": 8, "16878": 6, "1630": 6, "1471": 8, "1297": 0, "6378": 5, "37241": 1, "22378": 2, "28711": 6, "10076": 8, "34193": 8, "37775": 7, "34344": 3, "1333": 9, "12084": 8, "6049": 7, "38465": 2, "6720": 2, "36442": 8, "9731": 9, "39439": 9, "9074": 6, "14151": 2, "15259": 3, "299": 6, "37018": 2, "2999": 5, "18272": 9, "6879": 9, "31902": 7, "33342": 8, "19657": 3, "33961": 3, "7933": 6, "1001": 8, "12795": 7, "23545": 6, "8352": 9, "24123": 8, "14656": 3, "5619": 3, "7574": 7, "29101": 8, "28160": 7, "14827": 2, "34406": 1, "5180": 8, "25299": 3, "33266": 1, "8551": 5, "34410": 3, "21946": 1, "9370": 9, "36292": 8, "18622": 7, "31916": 2, "33180": 9, "4857": 7, "1299": 1, "29629": 8, "5813": 6, "31305": 3, "22431": 0, "24776": 5, "35978": 3, "3509": 2, "28246": 9, "30900": 2, "7368": 7, "8379": 1, "32854": 9, "16503": 1, "26819": 9, "10154": 5, "30464": 9, "38228": 3, "9363": 8, "4219": 7, "37116": 3, "13715": 7, "36406": 9, "7634": 6, "17147": 8, "4106": 6, "31515": 7, "7424": 2, "17725": 7, "20154": 9, "18490": 7, "18011": 1, "30967": 7, "2792": 8, "32754": 1, "17686": 1, "4043": 3, "18008": 8, "20123": 0, "12217": 1, "13993": 6, "21929": 5, "24290": 3, "33015": 0, "32388": 5, "3442": 1, "9276": 2, "34": 9, "6007": 2, "10570": 3, "12522": 2, "34227": 9, "34337": 1, "31060": 6, "16105": 3, "6270": 3, "20798": 2, "14664": 8, "32017": 1, "17500": 7, "36960": 3, "23882": 1, "22213": 0, "29125": 9, "27181": 2, "5594": 5, "29597": 5, "616": 5, "11481": 3, "26953": 9, "32822": 8, "23604": 5, "34950": 2, "29265": 7, "3540": 0, "27860": 5, "19980": 1, "16244": 5, "3217": 9, "19098": 3, "21492": 7, "22274": 3, "21417": 0, "25779": 5, "33827": 1, "32655": 9, "30822": 3, "3862": 1, "34213": 5, "7712": 0, "11209": 8, "30881": 7, "38821": 1, "38930": 0, "29069": 0, "15307": 9, "28796": 0, "29240": 5, "37891": 0, "35113": 1, "14858": 8, "23634": 7, "35467": 7, "14090": 8, "22202": 1, "3464": 8, "8462": 3, "31733": 5, "25674": 9, "35877": 1, "39067": 5, "22284": 7, "34384": 9, "18807": 1, "5285": 0, "25954": 1, "27644": 5, "33221": 0, "24421": 3, "14521": 2, "29743": 1, "25806": 9, "30593": 5, "37954": 9, "32901": 3, "28647": 7, "15909": 7, "12331": 2, "33479": 2, "21068": 3, "1832": 5, "9176": 1, "25232": 9, "33290": 9, "30435": 9, "16968": 5, "622": 9, "21323": 0, "1910": 2, "1269": 3, "6211": 6, "33523": 3, "27812": 6, "4969": 2, "15196": 2, "13427": 1, "10196": 2, "22461": 8, "39755": 9, "1667": 9, "33272": 8, "18602": 5, "5739": 8, "19857": 7, "26809": 3, "10951": 6, "18290": 8, "17077": 3, "18465": 9, "13025": 3, "29404": 1, "7110": 5, "13636": 2, "30681": 2, "13726": 0, "38418": 8, "12698": 3, "3522": 1, "3322": 2, "25941": 3, "24827": 6, "32391": 0, "9260": 5, "976": 3, "1575": 0, "2899": 9, "38092": 3, "29528": 1, "24448": 3, "31306": 6, "3664": 5, "36552": 2, "27468": 6, "6594": 7, "30341": 7, "9507": 9, "19568": 7, "25898": 8, "25301": 0, "14690": 0, "22468": 9, "982": 8, "39720": 6, "1881": 0, "12505": 1, "1406": 2, "33666": 8, "8504": 5, "19846": 8, "31993": 2, "35517": 0, "16890": 7, "26645": 2, "34127": 6, "36514": 1, "39249": 6, "82": 3, "20060": 8, "14886": 1, "572": 8, "8260": 3, "21789": 2, "27479": 6, "4773": 9, "5038": 7, "32650": 7, "7062": 1, "4943": 2, "21845": 1, "32893": 5, "11862": 7, "32803": 1, "21048": 0, "32909": 3, "15267": 8, "20987": 3, "27334": 9, "24080": 1, "2144": 6, "27453": 7, "29368": 2, "14134": 3, "24485": 2, "19378": 2, "13568": 1, "30242": 3, "20610": 6, "32285": 3, "5756": 0, "34638": 0, "16461": 6, "7207": 6, "8177": 7, "26301": 2, "17958": 1, "11064": 8, "39217": 2, "20833": 9, "36084": 7, "19702": 2, "13231": 1, "3587": 3, "31860": 8, "19569": 3, "27817": 5, "23792": 6, "19059": 0, "39169": 3, "24067": 3, "10210": 3, "22519": 6, "7619": 8, "38354": 6, "26838": 1, "27173": 6, "27518": 0, "8208": 2, "8777": 7, "37028": 1, "23327": 0, "31505": 1, "38350": 6, "22318": 8, "28013": 9, "58": 2, "12110": 8, "28600": 5, "17045": 2, "15454": 7, "25286": 3, "2830": 5, "7099": 6, "30282": 3, "21419": 9, "35839": 2, "1941": 6, "37192": 7, "17412": 7, "23932": 0, "4447": 3, "4738": 0, "15917": 6, "5434": 9, "3999": 8, "11384": 2, "29635": 0, "22124": 5, "19194": 7, "16889": 9, "14283": 9, "14786": 2, "15596": 0, "15958": 9, "28349": 1, "1143": 0, "27074": 6, "18099": 0, "13292": 9, "20575": 2, "36160": 9, "8404": 6, "36090": 7, "29100": 6, "4032": 7, "30950": 8, "29657": 7, "37438": 7, "35907": 7, "38794": 5, "34939": 8, "36690": 0, "28313": 6, "2926": 1, "26936": 7, "7602": 9, "26717": 6, "7043": 7, "28464": 9, "25556": 6, "13464": 6, "39186": 7, "33823": 7, "30885": 6, "20871": 7, "37093": 7, "14996": 0, "18560": 7, "12224": 2, "29405": 6, "8654": 9, "16659": 1, "15199": 1, "31683": 3, "25332": 9, "38909": 9, "25846": 0, "5909": 3, "39509": 7, "12368": 6, "35515": 3, "27762": 5, "22944": 6, "31666": 0, "4985": 6, "19345": 8, "7382": 2, "7436": 5, "11116": 0, "32244": 5, "29922": 2, "34604": 6, "34737": 6, "38660": 5, "32867": 9, "31588": 0, "10222": 1, "32643": 6, "1148": 6, "16112": 2, "19822": 2, "31701": 0, "17681": 8, "10296": 7, "29361": 7, "13863": 9, "15434": 9, "6432": 7, "263": 0, "21642": 7, "12862": 5, "15515": 1, "29770": 1, "24171": 9, "27062": 5, "12737": 3, "18669": 3, "10477": 5, "31476": 0, "14022": 8, "36480": 9, "12846": 0, "22173": 0, "17550": 2, "8117": 5, "5490": 1, "17146": 1, "23525": 8, "1817": 0, "12124": 1, "25498": 0, "37757": 1, "20642": 1, "10105": 5, "35970": 3, "23252": 6, "36019": 0, "35811": 7, "10838": 7, "23354": 8, "11967": 5, "11423": 0, "11249": 3, "27180": 5, "15963": 3, "1712": 8, "23350": 9, "25142": 1, "39173": 8, "6844": 7, "6509": 7, "22057": 0, "32130": 9, "16893": 2, "11983": 3, "26540": 0, "22438": 8, "31163": 9, "29632": 3, "21899": 7, "8939": 3, "33073": 6, "22053": 9, "1657": 8, "3913": 5, "6281": 7, "17145": 3, "25371": 8, "21453": 6, "17878": 2, "7851": 1, "14324": 3, "5259": 7, "1866": 8, "6612": 7, "10766": 7, "37450": 3, "29799": 3, "3560": 1, "21772": 0, "16007": 5, "22902": 7, "25355": 7, "38603": 5, "10116": 0, "26860": 3, "33245": 7, "10925": 6, "33458": 2, "30291": 6, "14235": 3, "14905": 1, "13708": 9, "4781": 3, "32069": 3, "1953": 3, "33171": 5, "7563": 1, "19215": 2, "4998": 5, "21619": 8, "39808": 3, "3688": 6, "22243": 8, "2216": 9, "37025": 1, "12179": 3, "33703": 2, "20137": 0, "414": 9, "26062": 1, "10697": 0, "32007": 0, "12301": 3, "37853": 5, "2106": 5, "10979": 7, "5514": 0, "22391": 9, "22838": 9, "8046": 0, "21260": 3, "5768": 2, "9949": 2, "8523": 7, "16515": 9, "30715": 6, "12577": 8, "33068": 5, "18977": 2, "27466": 2, "31804": 1, "19990": 6, "9147": 9, "20374": 8, "27614": 5, "31227": 8, "30354": 8, "15243": 3, "11759": 5, "28226": 8, "34247": 9, "15533": 9, "9771": 3, "3797": 6, "7274": 3, "20553": 9, "6039": 2, "37963": 5, "32280": 7, "26715": 7, "16024": 3, "15684": 7, "31755": 9, "23817": 2, "3539": 7, "37805": 7, "32169": 2, "32029": 1, "4307": 3, "35185": 8, "17546": 6, "19882": 1, "28250": 2, "11401": 9, "3141": 6, "34816": 7, "18836": 0, "32229": 5, "32756": 3, "16948": 0, "3189": 7, "3757": 9, "15715": 0, "35526": 9, "35624": 7, "17286": 5, "6785": 0, "2787": 5, "13995": 2, "13787": 2, "36600": 5, "21566": 2, "8765": 8, "10131": 1, "30921": 0, "5119": 6, "38762": 8, "26129": 7, "3116": 1, "5488": 9, "158": 7, "14305": 6, "6472": 8, "4905": 8, "25776": 7, "29376": 6, "3166": 6, "11118": 0, "25860": 3, "12160": 3, "36096": 1, "11820": 6, "25692": 9, "19532": 0, "27446": 6, "21693": 3, "37871": 1, "2779": 6, "12006": 8, "17623": 0, "36566": 8, "27388": 0, "24686": 5, "2461": 3, "5350": 6, "25813": 0, "1934": 1, "19032": 9, "30884": 1, "38995": 9, "7052": 7, "4744": 2, "6907": 3, "27384": 0, "34994": 6, "30801": 5, "16888": 5, "13959": 1, "5919": 3, "29663": 5, "12417": 0, "32539": 1, "13451": 1, "31256": 1, "30020": 9, "29254": 8, "39416": 3, "38810": 7, "4156": 3, "21197": 3, "33434": 9, "37124": 1, "32373": 0, "8473": 2, "33574": 0, "5074": 3, "15168": 9, "10861": 7, "35573": 1, "32585": 1, "39470": 5, "22443": 2, "32491": 9, "1623": 5, "18536": 0, "19848": 7, "22837": 2, "38730": 2, "13984": 2, "33197": 2, "14447": 2, "6314": 2, "32776": 7, "39665": 7, "14243": 1, "38720": 3, "13309": 5, "1491": 8, "38103": 0, "16058": 9, "13834": 2, "1663": 6, "37707": 8, "23445": 7, "5345": 0, "8732": 5, "32050": 7, "38283": 7, "31547": 3, "36968": 8, "6251": 2, "27302": 2, "8915": 0, "2995": 6, "5706": 9, "10166": 5, "4055": 0, "15666": 0, "30345": 0, "27596": 5, "25585": 5, "27990": 3, "11649": 8, "25635": 2, "30815": 9, "21950": 2, "7283": 2, "39388": 0, "6475": 6, "1925": 8, "363": 6, "19790": 8, "1795": 8, "19284": 6, "27031": 0, "14418": 3, "13943": 7, "22361": 8, "23476": 9, "12117": 7, "6465": 8, "18207": 5, "22698": 5, "25351": 5, "12444": 5, "31514": 7, "22480": 0, "420": 9, "34671": 9, "31393": 9, "9502": 8, "5548": 6, "38983": 9, "28830": 9, "11810": 9, "35494": 2, "38910": 5, "16139": 8, "39614": 0, "20698": 7, "31849": 6, "34365": 6, "10736": 5, "35324": 7, "28228": 5, "18398": 3, "35868": 5, "31750": 7, "38213": 1, "32615": 9, "1435": 9, "32947": 0, "4839": 7, "26145": 6, "15399": 7, "21254": 1, "21382": 0, "39182": 0, "4438": 7, "38353": 1, "18566": 1, "6524": 7, "29841": 8, "39788": 9, "2300": 7, "17350": 8, "34060": 3, "6311": 0, "38940": 6, "29052": 9, "33920": 9, "1791": 7, "33743": 2, "38124": 5, "22673": 2, "14535": 1, "15532": 2, "11888": 9, "2544": 7, "9750": 7, "15737": 0, "20608": 6, "31767": 5, "21117": 2, "5063": 3, "32789": 8, "28823": 7, "15790": 7, "36711": 9, "20832": 1, "3036": 0, "2488": 5, "15018": 3, "29172": 8, "3089": 6, "3759": 6, "11982": 9, "4213": 5, "5704": 5, "1952": 2, "22990": 3, "36937": 0, "2088": 9, "38188": 7, "36665": 7, "1526": 5, "31061": 0, "10719": 8, "38755": 1, "22750": 1, "21868": 7, "32634": 6, "27787": 6, "9204": 6, "37388": 2, "32494": 1, "17800": 7, "18197": 9, "11785": 2, "1268": 5, "11402": 0, "21966": 6, "18052": 1, "13846": 2, "31799": 9, "18931": 2, "24377": 9, "26979": 7, "11957": 6, "29983": 7, "6289": 3, "15760": 8, "18142": 3, "8361": 6, "30857": 5, "2647": 5, "12663": 1, "37193": 6, "33013": 9, "8472": 2, "28319": 1, "22744": 5, "30616": 9, "5405": 1, "711": 9, "34331": 6, "8911": 9, "28666": 7, "28962": 3, "26423": 9, "19045": 7, "23276": 6, "29756": 2, "10015": 5, "16897": 9, "20655": 6, "37602": 6, "18476": 2, "38517": 7, "19136": 0, "17727": 0, "37591": 1, "25458": 5, "7386": 3, "21341": 7, "25098": 0, "5237": 9, "28387": 5, "32533": 5, "33094": 0, "10706": 3, "16926": 0, "14105": 6, "12106": 3, "12484": 0, "24997": 1, "6485": 6, "20192": 2, "5193": 7, "19585": 9, "30151": 1, "20206": 9, "5908": 1, "20343": 1, "39125": 0, "14943": 1, "5669": 2, "25955": 2, "16880": 8, "21649": 7, "9516": 9, "89": 1, "4640": 9, "36731": 3, "25494": 7, "2210": 3, "30307": 2, "5229": 0, "15446": 1, "4642": 8, "33480": 7, "25863": 7, "30289": 5, "23187": 2, "33239": 1, "11586": 9, "32784": 7, "32608": 0, "26754": 5, "9529": 8, "6560": 2, "17585": 1, "31954": 3, "29291": 1, "10086": 0, "38161": 1, "15773": 8, "24040": 6, "14852": 8, "14410": 7, "16672": 0, "18314": 2, "36701": 1, "3556": 2, "33512": 2, "15428": 7, "33590": 3, "15947": 6, "27044": 1, "27891": 8, "36896": 7, "23133": 7, "5212": 5, "15990": 3, "2725": 1, "28500": 6, "5726": 9, "13933": 1, "23447": 2, "17039": 1, "5844": 0, "38351": 5, "9250": 5, "38115": 6, "37777": 3, "39126": 7, "19548": 3, "39202": 0, "3252": 9, "18110": 5, "27193": 9, "3519": 9, "23421": 9, "14310": 0, "30826": 0, "24046": 1, "28803": 0, "21346": 1, "16240": 8, "17044": 5, "6203": 9, "26781": 1, "8066": 2, "36177": 3, "10890": 2, "2196": 3, "34504": 6, "33222": 6, "16615": 8, "36914": 0, "28278": 9, "23393": 5, "33129": 2, "21607": 9, "30547": 6, "17402": 1, "37431": 5, "1004": 2, "34261": 7, "29202": 8, "6943": 0, "29771": 2, "35968": 2, "5289": 5, "28074": 9, "5653": 0, "34947": 0, "30917": 5, "29835": 2, "26975": 7, "12645": 2, "27166": 8, "10392": 2, "27630": 6, "28522": 1, "28255": 8, "15152": 1, "13803": 3, "10282": 6, "27394": 7, "15024": 9, "31612": 7, "25403": 2, "16891": 8, "2297": 2, "27105": 6, "28191": 3, "29737": 2, "16135": 8, "20321": 0, "26353": 1, "6181": 6, "20373": 1, "32445": 5, "11021": 3, "9389": 5, "24769": 7, "32368": 6, "14644": 0, "30300": 3, "22246": 8, "17513": 0, "39162": 7, "23309": 6, "3936": 2, "18363": 2, "37875": 7, "14933": 1, "37569": 0, "9019": 2, "24464": 0, "35997": 6, "9593": 7, "17211": 7, "7954": 8, "6527": 0, "22606": 2, "17713": 3, "6022": 3, "20412": 5, "38805": 2, "14781": 0, "11565": 5, "12898": 6, "844": 1, "5931": 1, "18196": 8, "30044": 3, "15036": 6, "20782": 3, "3776": 7, "22050": 6, "11635": 2, "27531": 6, "14888": 0, "6128": 2, "1569": 1, "36199": 5, "4846": 3, "36655": 0, "3445": 2, "1784": 8, "6532": 9, "24874": 3, "7559": 8, "29046": 6, "7296": 9, "18658": 1, "21251": 1, "17719": 8, "11859": 5, "3948": 6, "15126": 1, "19784": 6, "4199": 9, "6168": 1, "14359": 2, "9259": 5, "25529": 5, "30131": 5, "30358": 3, "12103": 0, "20543": 8, "31030": 6, "33140": 3, "14997": 5, "19803": 6, "632": 5, "38728": 8, "25834": 7, "22949": 9, "31084": 3, "9915": 3, "34770": 2, "22946": 7, "22513": 8, "15238": 2, "31735": 3, "21525": 6, "6344": 2, "29852": 1, "2654": 6, "24236": 6, "15170": 7, "3300": 5, "18409": 7, "27455": 6, "25003": 3, "15009": 2, "9937": 1, "13021": 2, "8582": 6, "14744": 5, "35843": 3, "14038": 3, "16605": 2, "16126": 0, "10888": 5, "28596": 6, "19813": 5, "39293": 7, "26068": 7, "3494": 3, "27723": 7, "12208": 6, "31464": 6, "16220": 6, "29111": 1, "5358": 1, "34562": 9, "9155": 1, "13764": 2, "1294": 2, "12282": 0, "2190": 6, "38293": 3, "37466": 2, "9633": 2, "9680": 0, "30799": 8, "36032": 2, "7035": 5, "12636": 6, "21171": 2, "20046": 7, "24035": 6, "25434": 8, "20826": 0, "39876": 6, "35806": 6, "4057": 9, "24630": 9, "39648": 2, "32224": 2, "2155": 9, "16951": 3, "25977": 6, "272": 9, "38774": 1, "14607": 5, "16200": 6, "22343": 2, "35474": 8, "37274": 1, "33351": 0, "14878": 3, "25162": 3, "36550": 5, "5197": 6, "34862": 2, "16252": 4, "18123": 2, "26843": 2, "12702": 9, "2849": 2, "17755": 7, "13052": 2, "12311": 0, "7683": 6, "13239": 7, "36611": 5, "30234": 2, "16745": 6, "33838": 3, "30050": 0, "4557": 8, "14498": 3, "6820": 6, "24297": 8, "6630": 3, "16925": 8, "27656": 5, "34080": 9, "10446": 5, "6231": 7, "37866": 2, "4458": 0, "11109": 8, "2775": 9, "14035": 8, "17606": 4, "19609": 7, "24746": 0, "4459": 8, "21558": 4, "10953": 4, "25280": 2, "4040": 5, "21397": 6, "21422": 7, "19454": 9, "34821": 5, "19448": 7, "11744": 4, "33034": 6, "14384": 8, "1410": 2, "34327": 7, "15809": 5, "29901": 3, "9232": 3, "20844": 8, "2318": 6, "432": 8, "4261": 3, "14165": 3, "31101": 7, "16723": 3, "20107": 9, "26230": 7, "14890": 2, "5146": 0, "21675": 7, "34442": 8, "3734": 6, "22090": 6, "39835": 8, "17734": 6, "39023": 7, "7983": 5, "19533": 8, "22998": 0, "2280": 5, "10453": 2, "7381": 9, "35021": 4, "21270": 6, "14339": 2, "16962": 0, "13374": 7, "29777": 0, "35635": 5, "9857": 3, "32083": 4, "17014": 3, "12185": 8, "10022": 7, "16299": 2, "8977": 9, "8307": 4, "39955": 9, "22984": 5, "22358": 0, "39422": 8, "15905": 2, "32502": 0, "21685": 7, "38929": 9, "15389": 0, "18160": 8, "26498": 4, "27037": 8, "1394": 7, "39906": 9, "13849": 3, "12064": 7, "15205": 5, "4944": 2, "22303": 2, "30999": 4, "25278": 6, "34700": 2, "23088": 0, "22763": 7, "10895": 2, "20605": 4, "5895": 5, "7740": 5, "24329": 9, "947": 3, "14096": 5, "16765": 6, "6161": 6, "33611": 3, "27465": 6, "17750": 8, "6122": 4, "29543": 4, "26614": 3, "2249": 4, "22395": 7, "16813": 2, "11418": 6, "29485": 2, "4250": 4, "34287": 6, "17205": 6, "23607": 9, "12373": 3, "20661": 0, "31645": 4, "5232": 9, "36672": 0, "13784": 7, "33650": 7, "12622": 8, "22532": 7, "20513": 6, "19581": 6, "35051": 5, "36028": 6, "21848": 4, "13766": 4, "21280": 3, "24579": 0, "5195": 7, "10544": 4, "33207": 2, "354": 6, "9658": 6, "23635": 7, "27731": 4, "24999": 0, "38818": 3, "22697": 3, "25046": 3, "37995": 7, "7358": 5, "29876": 5, "18303": 4, "27318": 6, "29121": 3, "15014": 2, "20554": 6, "22472": 8, "11750": 7, "9539": 7, "11543": 6, "37698": 5, "14240": 6, "19292": 7, "1578": 3, "874": 8, "30712": 5, "13742": 7, "10363": 6, "17279": 2, "36128": 8, "29019": 2, "33452": 4, "11301": 8, "21813": 5, "29430": 0, "3840": 0, "19564": 9, "13996": 7, "10819": 0, "30747": 9, "19619": 3, "20463": 9, "2771": 6, "27319": 9, "4993": 9, "8339": 9, "11698": 2, "22500": 6, "24110": 8, "15855": 7, "18345": 8, "10035": 8, "14061": 0, "26740": 9, "20761": 7, "10420": 3, "35106": 5, "22499": 4, "31720": 2, "28530": 8, "1502": 4, "23929": 0, "21416": 2, "7709": 7, "27905": 6, "10491": 8, "10090": 6, "28780": 2, "17995": 4, "7529": 7, "16223": 2, "28763": 9, "32042": 7, "34571": 5, "36101": 6, "427": 9, "13152": 2, "5422": 7, "12914": 3, "17274": 0, "23933": 3, "32202": 4, "28127": 8, "37136": 0, "30693": 0, "21245": 6, "24191": 6, "36751": 0, "5137": 8, "20866": 9, "29571": 0, "26059": 2, "4517": 9, "32189": 5, "35145": 7, "25007": 3, "1103": 8, "6871": 8, "21178": 0, "7442": 6, "28840": 7, "3020": 0, "15061": 6, "31737": 2, "14117": 6, "24975": 8, "24986": 9, "14005": 6, "13768": 9, "10169": 5, "33426": 4, "7005": 6, "35705": 3, "30062": 0, "4443": 6, "8127": 2, "19165": 6, "30458": 0, "23833": 9, "5211": 2, "27953": 3, "1380": 6, "28297": 7, "36040": 7, "36595": 3, "19054": 5, "29066": 0, "39353": 0, "28688": 7, "24725": 2, "11971": 6, "2795": 5, "31587": 8, "30083": 0, "13332": 2, "28538": 5, "32564": 8, "34871": 9, "7607": 8, "34278": 3, "12150": 8, "29792": 2, "28148": 3, "9127": 4, "13301": 3, "2587": 7, "10112": 8, "9017": 7, "10564": 0, "22388": 9, "2204": 8, "26433": 7, "7349": 0, "32210": 0, "12027": 3, "19313": 0, "26298": 7, "31583": 5, "17017": 8, "34194": 2, "39333": 2, "36485": 5, "2569": 3, "10249": 8, "14512": 7, "33399": 4, "10693": 9, "17701": 0, "4332": 4, "26729": 7, "22108": 0, "4360": 2, "30676": 0, "38958": 6, "31473": 8, "21540": 4, "4050": 6, "35264": 0, "37412": 2, "12856": 7, "17475": 2, "1946": 0, "12538": 3, "5196": 9, "22365": 7, "9148": 7, "176": 0, "25165": 0, "30316": 2, "12964": 8, "30446": 5, "20643": 6, "26293": 8, "20074": 4, "6434": 2, "17409": 4, "15633": 6, "19002": 8, "14716": 5, "36500": 4, "21947": 8, "34596": 3, "1604": 3, "25750": 4, "10568": 2, "14717": 3, "38571": 2, "36791": 7, "1170": 8, "9717": 9, "29952": 3, "39780": 2, "15460": 6, "7177": 8, "22490": 8, "23006": 8, "23709": 3, "35081": 8, "24541": 0, "39250": 7, "9478": 8, "16588": 4, "19793": 9, "13922": 7, "8090": 6, "35371": 5, "29230": 0, "6141": 0, "21215": 8, "21593": 5, "13040": 8, "30945": 9, "17008": 6, "32860": 5, "14068": 2, "3744": 0, "38838": 8, "6269": 5, "13647": 6, "25300": 4, "15524": 4, "21014": 8, "18354": 3, "25874": 7, "2887": 6, "23900": 7, "20616": 2, "17457": 6, "39885": 3, "6673": 6, "5261": 3, "12946": 9, "30049": 8, "14740": 2, "18246": 8, "1064": 4, "23598": 8, "26141": 4, "10359": 3, "11663": 3, "28038": 6, "8432": 8, "32665": 3, "39929": 0, "18263": 7, "20557": 0, "21196": 4, "35012": 0, "10153": 8, "26294": 5, "30227": 5, "7640": 3, "9535": 8, "18066": 9, "9309": 8, "18480": 3, "12247": 3, "37327": 5, "20994": 9, "14538": 9, "3444": 8, "14519": 9, "5070": 4, "39455": 3, "2466": 0, "33292": 4, "19018": 4, "17136": 4, "3415": 3, "2394": 2, "28685": 4, "37390": 9, "12648": 7, "20811": 6, "37920": 4, "699": 8, "21151": 7, "3238": 9, "19095": 4, "31552": 4, "20970": 2, "29765": 6, "18057": 2, "32749": 7, "20155": 5, "14168": 8, "13462": 2, "34420": 6, "7255": 8, "33561": 2, "21651": 7, "29546": 5, "7548": 0, "14067": 0, "24206": 2, "11403": 4, "6670": 3, "13667": 0, "25534": 5, "37081": 0, "39946": 4, "39132": 5, "16834": 7, "24484": 3, "16563": 8, "7721": 6, "30135": 6, "20440": 3, "4021": 9, "17002": 9, "25611": 0, "38935": 4, "304": 2, "6302": 4, "27273": 3, "33112": 7, "11133": 0, "35866": 3, "33643": 0, "24161": 3, "13821": 4, "226": 5, "21530": 0, "22930": 7, "16310": 2, "39668": 5, "37024": 0, "1052": 8, "26452": 0, "30516": 5, "22151": 7, "26742": 3, "25245": 5, "27970": 3, "7198": 2, "9480": 8, "14040": 3, "2180": 0, "10403": 7, "29822": 0, "4625": 2, "21871": 3, "29285": 6, "10902": 3, "36648": 0, "24441": 8, "31100": 7, "20680": 3, "22037": 9, "22379": 5, "39715": 7, "8529": 6, "312": 7, "31655": 8, "38785": 3, "38084": 6, "2570": 0, "8095": 0, "35070": 9, "39645": 3, "24151": 2, "28292": 8, "36081": 0, "37799": 8, "22227": 8, "39784": 2, "11910": 8, "4636": 4, "15797": 2, "19792": 5, "302": 7, "14204": 7, "4172": 8, "16958": 5, "3830": 5, "29966": 4, "4927": 4, "15100": 6, "36067": 2, "1907": 0, "21547": 6, "3605": 0, "14425": 4, "22221": 7, "29117": 8, "12917": 5, "10678": 3, "31749": 8, "11707": 7, "8693": 6, "6244": 3, "18859": 0, "21538": 5, "30570": 4, "8426": 3, "33745": 8, "12378": 6, "590": 6, "7176": 2, "33832": 2, "29974": 6, "10627": 5, "38464": 6, "19935": 5, "7827": 7, "23431": 7, "38330": 6, "486": 0, "12719": 9, "26404": 3, "31407": 7, "6233": 0, "12929": 6, "9946": 4, "23533": 4, "13108": 3, "12384": 6, "20896": 0, "20937": 4, "25105": 9, "20731": 9, "5827": 9, "22382": 3, "12881": 4, "8796": 3, "32474": 8, "29710": 7, "29044": 2, "28989": 9, "16063": 4, "22265": 2, "7572": 7, "25614": 2, "36258": 9, "39914": 0, "9918": 5, "2052": 7, "10868": 6, "18649": 0, "17471": 9, "22762": 5, "3808": 8, "24342": 0, "30182": 6, "1153": 6, "16029": 3, "11470": 0, "13823": 2, "29226": 6, "25596": 4, "3505": 0, "33625": 7, "26471": 5, "20774": 6, "31126": 3, "14995": 3, "29346": 6, "12164": 6, "38270": 2, "19031": 6, "1090": 6, "14288": 8, "10522": 3, "38637": 7, "31522": 3, "6068": 0, "37981": 6, "37826": 5, "31831": 5, "25438": 0, "33257": 2, "18994": 4, "27260": 6, "22013": 0, "14964": 4, "4011": 4, "9267": 2, "16989": 5, "17802": 5, "2286": 2, "31786": 6, "24220": 5, "893": 3, "20829": 4, "17294": 6, "25020": 4, "35004": 6, "28858": 7, "36379": 8, "39898": 2, "3512": 5, "36905": 8, "13999": 8, "6371": 6, "13166": 0, "33754": 7, "4265": 8, "37506": 0, "28001": 9, "39291": 0, "1389": 7, "22957": 9, "4739": 9, "16549": 0, "26637": 9, "26853": 2, "3233": 3, "15381": 6, "980": 3, "6885": 3, "29146": 6, "26304": 6, "39474": 0, "9781": 9, "12228": 6, "21585": 3, "262": 5, "4390": 8, "13158": 4, "644": 3, "16385": 0, "16964": 3, "5236": 9, "21861": 0, "28420": 6, "15299": 4, "38756": 9, "27636": 7, "22111": 5, "29808": 4, "24512": 6, "3231": 7, "22656": 2, "9854": 3, "30641": 3, "24923": 2, "17312": 3, "3230": 5, "4500": 3, "7622": 6, "34453": 3, "29953": 5, "3743": 2, "20195": 5, "17030": 7, "323": 7, "3285": 7, "39879": 7, "32983": 7, "39349": 3, "24607": 9, "18927": 6, "28541": 0, "22675": 0, "38064": 3, "23901": 8, "4528": 4, "27584": 9, "39109": 6, "7102": 3, "20368": 7, "15195": 8, "238": 0, "34906": 5, "27404": 7, "35651": 9, "13488": 7, "27251": 8, "9070": 7, "11966": 6, "37179": 9, "28089": 8, "26241": 4, "3871": 9, "9582": 4, "33188": 6, "15903": 3, "6064": 4, "17366": 7, "36215": 2, "11482": 9, "34069": 4, "1631": 7, "212": 8, "25210": 3, "7884": 3, "28694": 4, "37269": 3, "27989": 6, "6656": 8, "28248": 2, "37533": 3, "8449": 7, "4945": 3, "11007": 5, "4171": 2, "16256": 2, "24470": 7, "10630": 8, "39256": 0, "5714": 0, "18879": 7, "23357": 2, "36129": 0, "38878": 5, "22936": 3, "34673": 5, "236": 7, "39772": 4, "6559": 3, "7374": 6, "3659": 3, "16471": 9, "1251": 6, "23195": 7, "5552": 9, "11579": 4, "22261": 5, "24146": 5, "79": 8, "23850": 7, "8801": 5, "15662": 8, "24515": 6, "15461": 7, "5632": 8, "26248": 9, "16338": 4, "36039": 6, "28059": 7, "2227": 5, "17843": 3, "8566": 7, "20438": 9, "9602": 9, "20750": 0, "10614": 8, "30165": 2, "30236": 4, "39275": 3, "38842": 6, "23127": 0, "22292": 5, "24255": 2, "17454": 3, "19947": 8, "12741": 0, "10251": 8, "22165": 4, "19946": 6, "31724": 4, "14448": 9, "36663": 6, "8332": 8, "27809": 3, "22063": 8, "15248": 3, "8119": 9, "31783": 8, "28848": 4, "2753": 6, "7912": 5, "22298": 2, "6191": 3, "17771": 8, "8094": 5, "6683": 5, "29639": 7, "25389": 9, "1548": 8, "23100": 0, "8189": 0, "33910": 9, "39724": 0, "16082": 8, "31282": 7, "39851": 9, "14668": 4, "29555": 2, "28896": 3, "25689": 8, "13845": 3, "33907": 7, "31512": 0, "6375": 9, "19575": 5, "17534": 3, "16331": 7, "14501": 6, "22900": 2, "30119": 5, "24863": 7, "6241": 0, "38515": 5, "6040": 9, "15934": 6, "19457": 4, "9327": 8, "13099": 0, "16211": 5, "23524": 3, "7312": 0, "27994": 9, "9007": 7, "23116": 2, "22212": 6, "36872": 6, "26818": 8, "34375": 8, "30814": 2, "29801": 2, "18518": 8, "8450": 5, "22419": 2, "36850": 0, "10644": 4, "917": 0, "1570": 0, "30374": 8, "33063": 8, "36359": 9, "35530": 2, "33050": 4, "29829": 3, "34068": 9, "28417": 2, "22451": 7, "27099": 8, "12412": 2, "31241": 0, "3273": 0, "29999": 7, "14662": 6, "6769": 5, "6915": 9, "11522": 0, "34701": 7, "28623": 6, "37630": 5, "2827": 6, "6701": 7, "38266": 5, "16736": 6, "33870": 7, "12102": 8, "14300": 4, "21003": 0, "27330": 8, "2883": 2, "25652": 9, "7390": 6, "16037": 0, "20056": 7, "32988": 5, "31166": 0, "1736": 8, "568": 8, "36158": 4, "15868": 4, "36015": 8, "30418": 7, "10963": 0, "18907": 6, "1029": 5, "23300": 5, "26290": 0, "9439": 5, "2762": 9, "38542": 7, "29308": 3, "29049": 7, "8001": 2, "36935": 6, "4492": 5, "38078": 2, "31152": 4, "13526": 2, "2428": 0, "7148": 9, "6623": 2, "13701": 0, "37239": 9, "17694": 9, "18331": 2, "18276": 0, "4942": 5, "10352": 6, "30534": 4, "13973": 0, "34982": 6, "25405": 5, "936": 7, "30783": 7, "21027": 9, "6078": 3, "35691": 4, "20536": 0, "1464": 5, "13044": 7, "19869": 8, "39764": 5, "30696": 7, "6347": 6, "19166": 4, "6908": 9, "3781": 6, "27195": 6, "24580": 3, "31147": 6, "10655": 8, "29275": 4, "37153": 5, "2727": 0, "26601": 9, "2072": 3, "134": 9, "35847": 2, "16012": 4, "7147": 5, "11782": 5, "36334": 9, "12643": 7, "23058": 4, "37301": 4, "14145": 6, "19769": 7, "37401": 4, "22372": 2, "36715": 0, "28196": 6, "12800": 3, "8932": 2, "20649": 5, "30471": 9, "14643": 8, "31665": 8, "22399": 8, "38282": 9, "24119": 7, "29252": 2, "27024": 8, "15447": 5, "9765": 0, "561": 9, "1240": 7, "31208": 5, "30951": 3, "13218": 6, "3954": 0, "23142": 0, "39204": 5, "7992": 6, "37937": 6, "34794": 3, "28958": 2, "35465": 0, "6988": 6, "25048": 7, "10370": 7, "22093": 4, "23832": 7, "9509": 2, "12949": 4, "4648": 0, "28535": 8, "8556": 0, "10992": 9, "7706": 8, "27354": 3, "32652": 2, "6121": 7, "6725": 4, "26465": 8, "22882": 9, "32584": 5, "12114": 7, "28876": 3, "24068": 4, "2143": 8, "14129": 7, "18321": 0, "23923": 2, "19862": 6, "37847": 6, "23463": 4, "9774": 6, "5816": 6, "8197": 7, "20897": 0, "26509": 0, "24288": 9, "31899": 5, "15456": 3, "22055": 0, "23015": 5, "35406": 0, "33250": 5, "9538": 3, "2994": 5, "6895": 7, "10679": 8, "1079": 9, "23232": 8, "16613": 7, "1689": 7, "26344": 7, "36721": 6, "14849": 7, "14167": 5, "13191": 5, "9809": 5, "14722": 5, "29205": 8, "33693": 5, "227": 7, "36046": 2, "13207": 5, "38710": 9, "4977": 7, "38231": 6, "6933": 0, "4664": 4, "19143": 0, "15042": 0, "24762": 8, "37979": 9, "12676": 5, "34923": 2, "22790": 9, "15162": 7, "11421": 6, "18007": 6, "28163": 7, "36891": 6, "32462": 7, "14851": 5, "30014": 4, "29394": 4, "17752": 8, "34616": 7, "39559": 4, "7718": 8, "20753": 0, "11679": 7, "34519": 0, "4953": 4, "5811": 9, "17269": 7, "6731": 9, "15891": 5, "11646": 4, "17700": 6, "35335": 4, "25206": 7, "27488": 2, "39872": 3, "2283": 5, "5224": 2, "8107": 3, "24194": 5, "29716": 5, "22983": 6, "17384": 4, "9411": 0, "22072": 8, "2038": 7, "28024": 0, "12389": 3, "1421": 4, "32827": 0, "11817": 2, "3735": 2, "14874": 0, "37512": 5, "8559": 5, "20752": 2, "23648": 4, "32262": 2, "16474": 5, "13264": 5, "37618": 5, "8216": 8, "33307": 9, "35692": 5, "19867": 2, "27405": 3, "11683": 9, "34493": 0, "20933": 0, "22154": 2, "21333": 2, "8228": 3, "9266": 3, "26470": 8, "32806": 0, "14859": 3, "30582": 4, "12923": 3, "8294": 3, "20197": 2, "10912": 5, "29133": 7, "23396": 8, "2615": 7, "3059": 2, "29794": 5, "31251": 5, "10797": 6, "23685": 5, "29261": 9, "743": 4, "10964": 8, "18752": 5, "6226": 2, "16711": 3, "28098": 7, "11776": 4, "11558": 4, "29023": 2, "29299": 5, "22899": 5, "17268": 8, "20311": 7, "482": 0, "4560": 8, "31323": 2, "20199": 9, "24979": 7, "26362": 0, "33963": 7, "16368": 2, "36298": 9, "25881": 9, "12276": 8, "33228": 0, "3601": 0, "32453": 7, "38892": 4, "10571": 9, "33252": 7, "506": 8, "29290": 3, "20736": 3, "37145": 8, "6608": 3, "33105": 5, "37620": 6, "38278": 8, "20843": 3, "30166": 0, "19565": 9, "19185": 2, "10133": 2, "11336": 6, "37650": 8, "17539": 2, "13555": 2, "4775": 2, "24109": 0, "16992": 7, "15512": 3, "15451": 5, "38946": 5, "13543": 0, "18097": 8, "1320": 4, "3315": 6, "12080": 4, "18223": 3, "30492": 5, "38795": 6, "21230": 8, "12280": 0, "8374": 6, "20391": 3, "14074": 8, "33598": 2, "16543": 2, "28615": 4, "24336": 7, "20725": 2, "10079": 3, "28265": 3, "29744": 0, "36941": 9, "137": 6, "17492": 4, "10479": 9, "20856": 9, "36388": 8, "33951": 6, "22747": 2, "1790": 3, "18555": 4, "8305": 8, "33970": 9, "16753": 9, "19341": 4, "30486": 9, "34349": 0, "17106": 0, "12303": 9, "19678": 0, "18117": 2, "1476": 4, "26994": 8, "29429": 6, "2029": 4, "2389": 4, "119": 3, "17593": 4, "30103": 3, "5747": 4, "12766": 9, "7370": 7, "17461": 8, "20911": 6, "22816": 3, "30006": 8, "24044": 2, "27143": 8, "25700": 8, "28926": 7, "17673": 3, "12350": 3, "2094": 7, "5572": 5, "2320": 2, "39565": 6, "15669": 9, "16985": 6, "28671": 6, "39391": 7, "5144": 7, "10748": 7, "13217": 8, "14805": 4, "9402": 0, "35783": 2, "36455": 2, "13327": 2, "2656": 8, "18483": 2, "12628": 3, "16598": 5, "23332": 8, "12183": 6, "23032": 2, "879": 7, "31122": 5, "4591": 0, "2046": 6, "31158": 5, "10642": 8, "37422": 6, "15306": 6, "28938": 7, "27272": 2, "31329": 5, "34721": 4, "13317": 5, "29932": 2, "11831": 6, "27132": 5, "38448": 8, "8227": 0, "35966": 2, "13895": 7, "21154": 7, "12903": 4, "24425": 9, "39909": 6, "8350": 9, "136": 2, "19983": 4, "22833": 4, "32168": 8, "19181": 8, "38260": 3, "34138": 0, "23895": 3, "30154": 9, "7936": 8, "24833": 4, "33866": 3, "39387": 0, "20549": 8, "30463": 0, "21073": 4, "3212": 2, "26646": 7, "25459": 3, "11791": 7, "20494": 7, "25071": 8, "4358": 8, "22314": 6, "39633": 5, "36194": 0, "7503": 7, "35666": 7, "3120": 0, "28220": 9, "26026": 3, "7350": 8, "12746": 5, "4326": 2, "761": 5, "10824": 3, "36591": 9, "28476": 9, "9942": 7, "36181": 6, "28580": 6, "22943": 8, "34364": 4, "14518": 5, "32295": 4, "34850": 8, "28394": 8, "12516": 3, "35076": 0, "22817": 3, "13997": 9, "32743": 8, "18048": 9, "25388": 5, "12920": 2, "12170": 6, "11163": 3, "8692": 6, "1901": 8, "8570": 4, "22060": 8, "16019": 8, "37916": 5, "25915": 7, "22867": 8, "9549": 7, "23564": 3, "30650": 9, "13858": 8, "9894": 9, "7326": 6, "14311": 5, "12893": 8, "36490": 7, "32235": 6, "11532": 6, "29806": 6, "13940": 9, "35644": 3, "8825": 9, "29874": 9, "33772": 7, "20119": 4, "7495": 6, "35129": 0, "33085": 0, "12977": 0, "24873": 0, "38327": 3, "16133": 7, "21429": 9, "27576": 0, "7977": 0, "19886": 2, "5171": 6, "33114": 5, "12841": 7, "31338": 2, "22982": 0, "10314": 3, "18377": 3, "20667": 9, "37702": 8, "31311": 6, "23020": 2, "5287": 0, "16437": 0, "6411": 4, "19499": 3, "31969": 9, "3387": 0, "29007": 0, "12424": 8, "34065": 6, "27814": 3, "4866": 4, "6703": 3, "10846": 3, "27174": 8, "34484": 4, "31079": 7, "38157": 2, "31539": 5, "25718": 5, "25063": 4, "26652": 5, "23578": 3, "17479": 4, "15984": 3, "8757": 9, "26576": 8, "1145": 0, "13509": 3, "3907": 7, "9318": 7, "4299": 7, "17781": 3, "5709": 6, "15702": 6, "7214": 5, "34629": 8, "26288": 7, "1799": 4, "30992": 5, "39727": 9, "4661": 0, "14101": 2, "23969": 6, "29703": 8, "15646": 8, "21870": 3, "20222": 2, "31445": 0, "20619": 2, "21137": 9, "27382": 4, "16937": 9, "29875": 2, "18562": 8, "16172": 6, "2851": 6, "31711": 0, "37596": 6, "37440": 9, "16882": 9, "19598": 6, "35357": 7, "8995": 0, "9898": 8, "2268": 9, "35338": 9, "7649": 5, "9806": 7, "14055": 3, "991": 8, "7832": 8, "12560": 2, "21104": 7, "10882": 7, "35805": 0, "22522": 3, "493": 9, "39279": 3, "25827": 0, "15437": 5, "23714": 3, "34081": 4, "28381": 2, "22474": 0, "16325": 7, "13774": 0, "39904": 6, "38086": 0, "39234": 3, "26905": 0, "27794": 8, "23428": 9, "15792": 6, "6534": 3, "19351": 5, "24828": 0, "38872": 2, "24527": 5, "3727": 2, "23213": 7, "4385": 2, "7124": 9, "24217": 8, "11497": 5, "6137": 5, "39058": 5, "5567": 7, "823": 7, "27700": 5, "8856": 5, "31634": 6, "9993": 8, "2456": 4, "24965": 9, "32959": 9, "1651": 2, "17309": 8, "29699": 4, "11473": 0, "29283": 5, "24520": 5, "6969": 0, "36058": 7, "160": 6, "25619": 3, "32601": 6, "14006": 4, "9210": 9, "34206": 5, "3034": 8, "36679": 3, "27769": 8, "17760": 3, "38177": 9, "24200": 7, "39664": 2, "36033": 3, "12894": 6, "15961": 9, "20079": 7, "29809": 0, "21752": 3, "112": 4, "20057": 3, "5663": 0, "21631": 5, "34595": 9, "34052": 8, "27306": 7, "12283": 5, "26456": 5, "34675": 3, "38577": 6, "15394": 8, "16128": 6, "35587": 8, "4464": 4, "15738": 8, "31925": 6, "38037": 6, "34598": 7, "29288": 6, "14549": 6, "37849": 8, "29675": 6, "33217": 5, "26158": 6, "19242": 4, "14593": 5, "20914": 3, "19572": 0, "20336": 4, "30120": 2, "8035": 5, "13002": 5, "30553": 3, "24678": 9, "25264": 6, "32913": 6, "4230": 5, "28096": 6, "9365": 8, "23280": 3, "15183": 5, "466": 0, "1006": 3, "5157": 2, "38211": 2, "99": 2, "4006": 2, "28347": 3, "29963": 4, "34429": 0, "34246": 0, "27238": 9, "14092": 0, "17112": 0, "32348": 4, "28122": 5, "34905": 2, "14844": 4, "32847": 6, "1095": 0, "35356": 6, "26532": 4, "24400": 6, "22586": 0, "27942": 8, "35399": 4, "4856": 9, "26450": 6, "24620": 5, "5822": 7, "34416": 3, "20214": 5, "37755": 5, "28804": 9, "1694": 6, "37385": 9, "2118": 2, "28280": 8, "28344": 2, "1781": 5, "15273": 9, "16006": 8, "1985": 2, "17924": 2, "39778": 2, "4803": 3, "38223": 3, "35344": 7, "3984": 5, "5951": 9, "772": 4, "34637": 7, "22421": 8, "1611": 0, "28526": 8, "21142": 7, "36578": 8, "39847": 7, "24292": 9, "16083": 3, "28054": 0, "14776": 5, "8812": 4, "8628": 0, "18063": 8, "36333": 6, "11822": 3, "32367": 3, "10145": 2, "10190": 7, "16679": 3, "28005": 7, "28086": 3, "25151": 6, "8181": 7, "7953": 3, "10168": 6, "35753": 9, "19668": 6, "7862": 8, "31830": 4, "11179": 5, "26292": 7, "32486": 3, "13234": 0, "39363": 6, "815": 3, "31523": 6, "11619": 2, "7821": 7, "11264": 2, "29409": 8, "17609": 9, "15574": 0, "21893": 2, "25523": 8, "35803": 0, "24602": 6, "32226": 4, "24075": 5, "5568": 3, "15665": 3, "1242": 6, "8371": 8, "75": 2, "15692": 5, "11804": 7, "27052": 7, "2445": 3, "6429": 9, "26405": 7, "21309": 7, "36537": 2, "28640": 6, "37418": 6, "6515": 7, "20510": 0, "13508": 3, "30407": 2, "12123": 2, "28634": 8, "10755": 7, "22689": 5, "35945": 7, "19911": 4, "32": 3, "15315": 9, "24280": 2, "17031": 3, "8300": 7, "12335": 8, "15423": 6, "6967": 8, "39884": 9, "38908": 0, "1731": 0, "38841": 5, "11787": 9, "12865": 2, "8848": 8, "4132": 0, "10535": 4, "5438": 9, "10276": 9, "23345": 3, "39868": 3, "2802": 5, "12570": 5, "14967": 9, "9085": 6, "536": 8, "20442": 2, "39939": 8, "15151": 3, "22163": 3, "3009": 4, "32771": 0, "34927": 5, "26115": 8, "14358": 7, "1586": 8, "12982": 0, "16189": 4, "15486": 2, "36473": 6, "34723": 0, "15059": 9, "14182": 3, "21624": 4, "21180": 2, "1448": 6, "12919": 2, "20114": 3, "39935": 0, "37264": 3, "22859": 0, "14904": 2, "10377": 6, "18961": 3, "37012": 7, "6659": 9, "9965": 7, "12231": 8, "20895": 6, "22396": 2, "33762": 8, "23425": 5, "38452": 0, "29494": 9, "6899": 6, "17169": 8, "37213": 3, "9884": 4, "39761": 5, "13468": 7, "4185": 6, "7605": 7, "28041": 7, "15559": 3, "11895": 8, "250": 4, "11444": 6, "6828": 5, "15883": 6, "38152": 7, "30489": 5, "39524": 6, "34554": 5, "10450": 4, "25621": 8, "1020": 9, "12348": 6, "31935": 6, "6971": 5, "25209": 5, "10648": 8, "20592": 0, "39681": 9, "18333": 5, "9442": 7, "28559": 0, "21238": 7, "14381": 7, "11614": 2, "25331": 0, "13897": 4, "16850": 9, "5791": 3, "10100": 3, "9863": 2, "22394": 4, "11585": 7, "9595": 5, "26077": 8, "12299": 4, "15286": 4, "8547": 5, "31890": 5, "29311": 6, "33305": 0, "34385": 5, "13366": 8, "39740": 8, "23864": 3, "39118": 8, "330": 5, "23423": 7, "36086": 7, "19363": 5, "13118": 3, "6366": 8, "11954": 3, "17856": 0, "8794": 0, "19865": 8, "10795": 5, "11631": 9, "19773": 4, "34090": 0, "1574": 6, "34778": 6, "8130": 4, "10039": 4, "14676": 9, "16428": 7, "6765": 3, "22217": 4, "22001": 0, "21149": 5, "37476": 4, "5939": 3, "22627": 2, "18583": 4, "35861": 9, "9754": 6, "25196": 4, "13149": 9, "17722": 0, "28314": 4, "8475": 5, "5420": 7, "23260": 7, "16087": 2, "28326": 2, "2037": 4, "23489": 3, "28352": 0, "31945": 0, "8232": 6, "37257": 2, "6814": 6, "37203": 4, "10325": 5, "32941": 5, "31363": 8, "23529": 3, "6494": 0, "34066": 8, "38816": 2, "5459": 4, "39843": 8, "21498": 8, "8667": 6, "18206": 3, "16258": 3, "29203": 9, "3851": 8, "8735": 9, "5052": 8, "14201": 5, "35688": 5, "2084": 3, "27178": 9, "22088": 3, "126": 0, "13037": 2, "13144": 8, "26093": 2, "33390": 8, "1621": 8, "11645": 3, "35613": 4, "11955": 9, "31072": 0, "11132": 4, "37098": 0, "17662": 6, "1541": 3, "6109": 2, "9766": 3, "20366": 0, "7357": 4, "10271": 0, "6272": 0, "5841": 2, "27601": 4, "16755": 6, "676": 3, "9263": 6, "30768": 8, "26519": 9, "1287": 0, "29763": 2, "23806": 3, "35799": 2, "13884": 4, "5207": 4, "9690": 9, "29068": 2, "12594": 3, "32099": 6, "37652": 4, "32319": 2, "21795": 2, "19063": 6, "35420": 3, "15820": 5, "28452": 6, "15981": 3, "16867": 8, "29374": 1, "26282": 6, "7275": 1, "10700": 4, "20957": 5, "31377": 7, "15121": 7, "15419": 1, "34377": 6, "2784": 3, "35347": 8, "10360": 7, "29988": 1, "3259": 3, "29249": 0, "26786": 8, "3769": 7, "31707": 1, "15262": 3, "4168": 5, "30139": 4, "10940": 7, "22897": 6, "20308": 0, "12607": 6, "24195": 1, "2470": 1, "11436": 3, "35958": 0, "10991": 3, "673": 4, "11500": 5, "1675": 1, "6341": 6, "18322": 6, "19110": 4, "22691": 7, "5537": 3, "31293": 0, "19579": 1, "25222": 6, "6583": 3, "19453": 1, "2907": 8, "12423": 4, "31191": 4, "12616": 3, "12711": 9, "8770": 9, "6362": 8, "20737": 8, "8121": 3, "15852": 7, "16207": 0, "32141": 1, "20260": 3, "34413": 0, "6359": 9, "15593": 7, "27549": 6, "26305": 4, "9078": 0, "15134": 1, "5926": 4, "26968": 9, "36849": 1, "31705": 6, "30596": 3, "8543": 4, "12191": 3, "26148": 0, "4811": 4, "6996": 1, "1798": 3, "20266": 0, "30690": 5, "36385": 4, "13655": 0, "20724": 9, "18225": 3, "13081": 3, "538": 0, "35519": 7, "26181": 5, "21163": 4, "35800": 9, "37816": 9, "5862": 4, "5609": 5, "29417": 7, "11197": 4, "14926": 6, "14899": 5, "2902": 8, "19734": 3, "8888": 1, "33932": 3, "1777": 7, "34307": 8, "19915": 7, "14619": 9, "3235": 6, "21623": 1, "33851": 0, "23495": 4, "30632": 1, "25495": 6, "15200": 6, "36510": 8, "6097": 0, "19225": 6, "21162": 0, "38622": 9, "22702": 6, "2237": 9, "25626": 8, "2126": 8, "23559": 6, "12323": 5, "29658": 5, "34653": 4, "38439": 5, "13114": 5, "13362": 5, "7332": 3, "2704": 0, "29645": 8, "12990": 4, "34346": 3, "9940": 9, "3791": 7, "31997": 0, "32308": 6, "39312": 4, "3462": 9, "35792": 0, "37121": 3, "38329": 3, "9137": 8, "18855": 8, "2191": 1, "16306": 3, "24734": 5, "27874": 4, "29943": 9, "31882": 5, "36726": 7, "16683": 7, "21403": 7, "7878": 4, "9319": 7, "16783": 5, "2875": 6, "35387": 8, "13770": 4, "18088": 8, "25166": 6, "21668": 8, "1219": 5, "14720": 4, "39309": 1, "15160": 0, "36197": 6, "26299": 9, "30849": 7, "34974": 5, "2868": 1, "17559": 3, "1576": 3, "8871": 6, "21057": 1, "3416": 4, "6388": 6, "31045": 8, "17134": 0, "8740": 3, "9011": 0, "3771": 3, "28397": 9, "18149": 3, "24064": 6, "33042": 1, "38096": 8, "19280": 5, "32310": 9, "31614": 8, "28031": 6, "25149": 3, "23677": 4, "26019": 7, "6026": 3, "14270": 7, "24919": 6, "28521": 7, "20426": 0, "29483": 3, "36681": 6, "14559": 9, "35841": 4, "22931": 6, "3693": 8, "8065": 9, "26223": 9, "17834": 5, "15995": 5, "12060": 6, "35597": 8, "19611": 3, "30317": 6, "21486": 9, "34196": 5, "8669": 0, "11194": 3, "37663": 1, "32071": 8, "1003": 7, "25587": 0, "35645": 8, "10018": 8, "28057": 1, "19425": 5, "21859": 6, "23586": 5, "11923": 9, "16215": 8, "19204": 3, "8017": 4, "32181": 0, "26287": 7, "31040": 4, "29517": 0, "15977": 8, "13556": 0, "11006": 4, "28422": 3, "16819": 9, "33412": 8, "5746": 7, "25354": 1, "696": 8, "36307": 6, "4677": 5, "29470": 6, "21824": 4, "26762": 7, "11518": 3, "6917": 4, "28410": 9, "13413": 8, "5150": 1, "8485": 3, "29389": 5, "17887": 6, "8195": 1, "9172": 7, "25830": 9, "38705": 8, "22831": 1, "13759": 4, "39273": 6, "33836": 7, "35740": 1, "13341": 0, "12361": 6, "34488": 1, "13465": 8, "3390": 6, "24030": 0, "34499": 5, "30365": 0, "35677": 6, "27517": 1, "18489": 7, "17832": 9, "37212": 0, "19287": 5, "13179": 3, "3629": 5, "28994": 1, "14106": 3, "38038": 6, "34654": 6, "10616": 0, "11099": 8, "33361": 3, "7522": 1, "19157": 4, "2589": 9, "16622": 7, "27480": 9, "7635": 0, "18733": 5, "14154": 7, "28443": 7, "5238": 8, "8736": 7, "15189": 7, "18285": 8, "30532": 9, "35063": 7, "22104": 3, "14199": 4, "38022": 7, "30628": 1, "26308": 0, "35466": 3, "25695": 4, "23716": 1, "38741": 1, "10842": 1, "25296": 3, "2543": 6, "37315": 8, "27744": 0, "2816": 7, "34086": 1, "32996": 8, "26648": 0, "10901": 1, "18756": 8, "9033": 9, "38129": 6, "2870": 0, "2133": 3, "2476": 5, "35721": 3, "17362": 9, "34985": 4, "4257": 6, "19440": 9, "29715": 3, "3474": 3, "13659": 1, "34669": 8, "28708": 8, "30694": 7, "1670": 8, "4183": 0, "12506": 5, "7664": 6, "25847": 6, "32480": 7, "31307": 9, "47": 3, "27492": 4, "19932": 8, "510": 1, "4598": 8, "22587": 0, "28878": 4, "5204": 6, "4293": 8, "5189": 1, "19057": 9, "20818": 4, "1929": 6, "17817": 5, "775": 0, "17212": 3, "15529": 9, "21063": 4, "1844": 7, "24432": 4, "9580": 4, "22170": 9, "30751": 6, "33054": 8, "15837": 1, "3488": 5, "39426": 9, "36516": 8, "2291": 5, "12694": 1, "26426": 4, "2799": 4, "23209": 9, "24636": 4, "20560": 0, "13437": 4, "34497": 1, "16232": 6, "28517": 3, "463": 9, "27948": 0, "15895": 0, "9151": 9, "7009": 1, "25887": 0, "17114": 6, "2538": 4, "29150": 8, "7279": 7, "12549": 9, "20490": 9, "34268": 1, "9520": 1, "17217": 6, "25989": 9, "2138": 0, "33134": 1, "10440": 5, "19039": 5, "23950": 9, "37684": 3, "2682": 8, "4008": 7, "11089": 5, "38072": 1, "25650": 3, "25200": 7, "2719": 6, "29709": 8, "32697": 0, "21532": 4, "36570": 9, "27764": 1, "1606": 4, "30988": 0, "37337": 6, "28593": 8, "423": 3, "12180": 7, "11815": 7, "38434": 5, "32687": 4, "33175": 9, "885": 3, "28680": 0, "39499": 6, "38186": 1, "2878": 8, "21224": 7, "32991": 6, "19868": 8, "25446": 3, "30470": 1, "21452": 7, "37969": 6, "37895": 3, "9979": 0, "22726": 0, "24694": 8, "8173": 7, "33403": 1, "24429": 6, "23919": 8, "25984": 6, "30878": 8, "138": 0, "6843": 0, "3193": 4, "36785": 3, "18678": 4, "15285": 9, "15888": 8, "28479": 8, "15765": 3, "22561": 7, "7465": 3, "4113": 6, "16319": 4, "10409": 1, "7589": 8, "27555": 0, "32030": 9, "2595": 0, "10498": 5, "25052": 4, "8234": 5, "11684": 3, "6": 8, "9215": 7, "16314": 8, "36213": 7, "13492": 6, "37925": 6, "19694": 8, "6028": 3, "19714": 8, "20286": 8, "14793": 7, "18328": 9, "4895": 1, "21348": 0, "38546": 7, "22114": 6, "35673": 4, "23588": 5, "14156": 8, "24165": 1, "28124": 5, "38556": 0, "38535": 5, "2936": 0, "6802": 8, "27973": 9, "4493": 8, "29156": 5, "20695": 1, "18564": 5, "37185": 8, "6177": 1, "8967": 3, "38055": 9, "25125": 1, "28173": 3, "5340": 8, "7890": 7, "7942": 0, "23705": 7, "28849": 4, "30602": 7, "38971": 3, "27578": 0, "22729": 8, "5871": 7, "16906": 8, "34836": 0, "6461": 5, "6063": 5, "8767": 6, "3117": 4, "4090": 0, "6857": 7, "36700": 7, "12871": 7, "20845": 3, "20563": 7, "30584": 4, "8477": 6, "19205": 7, "25939": 7, "15182": 6, "8275": 8, "20859": 1, "12472": 6, "26760": 1, "30726": 5, "20149": 1, "36756": 8, "5889": 5, "28611": 5, "34981": 4, "25602": 0, "23264": 7, "18210": 8, "18239": 9, "26961": 5, "29650": 4, "34907": 8, "12070": 8, "34698": 4, "15754": 3, "28458": 4, "17380": 3, "2491": 0, "16786": 4, "7166": 4, "34885": 4, "17339": 3, "21487": 1, "1932": 5, "19811": 8, "23537": 1, "33587": 5, "27729": 3, "6549": 7, "11286": 1, "16041": 9, "36759": 0, "36173": 6, "24756": 6, "9523": 7, "790": 0, "15584": 3, "6970": 7, "37586": 4, "3440": 7, "38594": 4, "2041": 9, "35655": 0, "2894": 5, "1110": 7, "35936": 9, "400": 0, "4109": 4, "21630": 9, "14252": 9, "25928": 6, "3101": 6, "16372": 1, "13075": 4, "26765": 8, "27477": 5, "33395": 7, "21701": 3, "14180": 4, "3480": 6, "13": 4, "425": 3, "30241": 6, "26768": 5, "23656": 4, "3626": 0, "14157": 8, "28893": 8, "36699": 8, "37278": 1, "3210": 8, "21819": 1, "6018": 4, "1122": 3, "12703": 9, "8304": 8, "10417": 9, "36481": 8, "14595": 7, "17308": 1, "23222": 1, "34553": 3, "709": 9, "35353": 4, "25341": 9, "12782": 1, "10512": 3, "32723": 4, "25145": 6, "15184": 4, "3520": 7, "24742": 4, "32482": 1, "32956": 7, "13814": 8, "8148": 1, "27966": 1, "22563": 3, "20468": 6, "19686": 7, "7209": 3, "29706": 4, "10898": 6, "15380": 8, "33708": 6, "17262": 4, "7882": 1, "7868": 4, "1497": 5, "35405": 6, "38459": 4, "1705": 8, "34651": 9, "13177": 8, "30333": 8, "26960": 1, "26266": 7, "14012": 5, "24978": 9, "31418": 9, "34305": 4, "38565": 5, "24533": 8, "36398": 7, "33442": 9, "21746": 7, "22869": 5, "4376": 3, "34262": 6, "34023": 8, "27253": 0, "12473": 4, "31428": 4, "17786": 0, "31294": 6, "3299": 1, "26773": 0, "1533": 7, "28867": 6, "25929": 6, "1727": 4, "2343": 3, "19551": 8, "17561": 8, "1789": 6, "9203": 4, "2772": 1, "22535": 4, "4351": 1, "8528": 4, "37549": 9, "5111": 3, "10289": 3, "5535": 7, "12141": 9, "37821": 7, "18674": 0, "5386": 7, "3662": 0, "35723": 9, "5087": 1, "11087": 9, "17695": 5, "1693": 8, "12819": 3, "15828": 8, "19737": 8, "32858": 3, "11137": 3, "29424": 6, "39520": 0, "18652": 6, "1971": 5, "36465": 8, "32763": 3, "3586": 1, "3708": 6, "5444": 1, "11478": 4, "11915": 9, "31275": 4, "23632": 1, "29730": 1, "11528": 0, "990": 9, "38750": 3, "5712": 5, "32544": 8, "4209": 5, "9553": 6, "2948": 3, "18987": 8, "26449": 4, "3786": 1, "39390": 5, "13557": 7, "34219": 1, "21886": 1, "27393": 9, "30181": 7, "2744": 3, "2436": 3, "1288": 9, "10263": 7, "23905": 4, "3338": 8, "9558": 5, "26096": 7, "14658": 4, "38830": 4, "7555": 5, "1354": 4, "1752": 7, "38746": 6, "9446": 7, "7807": 0, "19224": 4, "30453": 4, "27266": 9, "2217": 7, "5299": 9, "14127": 7, "30705": 8, "300": 9, "8789": 7, "14715": 9, "2938": 1, "29678": 9, "12583": 6, "11884": 5, "8366": 7, "30111": 4, "20633": 0, "22122": 6, "31020": 4, "8092": 5, "36112": 4, "9440": 4, "11629": 7, "7745": 0, "20538": 1, "24409": 4, "18275": 3, "36377": 7, "35734": 4, "37515": 7, "35656": 7, "18162": 5, "25734": 6, "26641": 7, "2377": 7, "21090": 4, "2619": 3, "8144": 5, "25089": 4, "20272": 8, "4453": 7, "4656": 4, "13270": 9, "18466": 8, "15214": 9, "30437": 7, "26803": 5, "13891": 7, "26001": 4, "9585": 6, "35959": 6, "33575": 4, "36658": 6, "20589": 0, "6265": 3, "18720": 3, "5248": 4, "8340": 0, "21433": 9, "4518": 0, "25512": 4, "20797": 9, "23395": 6, "15576": 0, "14120": 7, "36863": 1, "33023": 3, "36169": 6, "11650": 5, "15369": 7, "9678": 9, "35140": 6, "34508": 9, "36408": 0, "29415": 7, "22228": 5, "38007": 7, "9455": 7, "22667": 4, "12044": 8, "17915": 8, "30286": 0, "33518": 7, "26213": 4, "23453": 3, "19695": 3, "9986": 3, "4482": 1, "36340": 1, "2269": 7, "17481": 8, "28426": 5, "36025": 3, "2378": 0, "37828": 6, "803": 0, "35337": 9, "33448": 0, "29989": 8, "6236": 3, "18101": 6, "13567": 9, "30144": 6, "24706": 8, "25276": 6, "22845": 0, "4242": 4, "31394": 0, "11991": 9, "32321": 7, "23217": 8, "19729": 0, "37581": 1, "8321": 6, "10155": 3, "8024": 8, "33977": 3, "2317": 8, "37076": 6, "23930": 3, "7962": 5, "29531": 8, "12067": 5, "3402": 4, "19298": 9, "13934": 5, "35880": 8, "28641": 8, "37972": 0, "27877": 5, "1812": 8, "3423": 6, "31280": 3, "39339": 1, "33310": 6, "25743": 6, "31785": 5, "796": 3, "31743": 0, "20318": 8, "11017": 0, "26523": 5, "22953": 1, "7135": 6, "12287": 3, "38558": 3, "889": 4, "16093": 7, "38638": 5, "5184": 6, "31318": 1, "924": 9, "5824": 7, "22676": 1, "6621": 6, "16757": 1, "32151": 7, "7178": 7, "35350": 6, "34495": 3, "5005": 8, "35065": 5, "16176": 9, "12398": 9, "5252": 4, "11934": 7, "35148": 0, "21654": 0, "8713": 3, "15717": 6, "38182": 0, "17981": 8, "33550": 5, "14195": 4, "3517": 9, "24576": 5, "17188": 5, "18650": 6, "90": 4, "31374": 7, "18837": 9, "24994": 5, "38398": 5, "29297": 9, "32166": 9, "2983": 5, "35311": 6, "21836": 3, "20660": 1, "1207": 5, "19439": 0, "22988": 5, "28648": 1, "11115": 6, "10093": 5, "11193": 9, "9498": 9, "1040": 0, "26873": 6, "22987": 6, "18375": 4, "37280": 6, "35348": 6, "12582": 1, "30746": 9, "10801": 6, "34734": 0, "30025": 5, "31546": 0, "29511": 4, "24684": 0, "6126": 1, "17955": 4, "4023": 1, "19655": 4, "36261": 6, "10725": 3, "5817": 6, "26891": 8, "2741": 4, "1884": 9, "33021": 1, "30905": 7, "8865": 3, "26186": 5, "6327": 5, "35575": 7, "16498": 0, "29995": 3, "25263": 7, "29853": 5, "6334": 8, "18646": 6, "35022": 8, "4748": 4, "36801": 1, "14175": 0, "20323": 9, "19091": 3, "37943": 9, "22602": 3, "14299": 1, "34256": 0, "8280": 0, "16050": 0, "29907": 3, "24007": 4, "15638": 8, "24033": 4, "13621": 7, "21031": 4, "30110": 4, "21711": 9, "12107": 1, "9114": 3, "33170": 5, "25833": 7, "3395": 7, "23696": 9, "20842": 4, "28970": 0, "30511": 5, "16742": 7, "3760": 0, "36626": 3, "28348": 5, "5012": 8, "8776": 0, "13163": 4, "5026": 8, "13243": 5, "31454": 3, "32387": 5, "31759": 6, "474": 4, "5656": 8, "21102": 3, "27592": 7, "12721": 7, "27484": 8, "11256": 3, "29548": 4, "20189": 3, "37560": 3, "33531": 6, "23492": 0, "29594": 7, "9790": 5, "11252": 5, "27704": 1, "22781": 9, "17741": 0, "4880": 4, "21643": 8, "14062": 4, "29220": 8, "25064": 8, "18460": 6, "34079": 3, "34614": 7, "30765": 9, "31766": 0, "28377": 1, "9194": 7, "31237": 6, "37613": 8, "17194": 4, "11811": 8, "38457": 7, "28043": 0, "15696": 1, "6228": 3, "15907": 1, "32437": 0, "25491": 0, "34062": 1, "27204": 9, "23650": 8, "17769": 0, "18191": 1, "29814": 6, "16530": 8, "21504": 3, "26414": 7, "7844": 9, "29076": 1, "11538": 9, "14353": 7, "16402": 7, "16690": 3, "37255": 3, "8798": 6, "3692": 6, "38030": 1, "31420": 6, "36137": 9, "25192": 5, "36832": 0, "20656": 1, "10389": 3, "36436": 3, "28862": 1, "17064": 6, "36116": 4, "39308": 7, "34115": 4, "14172": 9, "6976": 6, "12074": 0, "31169": 7, "36778": 8, "16053": 4, "37128": 9, "17808": 5, "9101": 8, "6799": 3, "13559": 3, "16660": 6, "6011": 9, "8077": 5, "20712": 4, "36125": 9, "28327": 4, "26128": 5, "2177": 7, "21765": 0, "37578": 9, "16712": 0, "33544": 1, "10651": 3, "11885": 3, "17291": 4, "17900": 9, "21725": 8, "22280": 7, "23340": 1, "27482": 5, "31002": 5, "18049": 1, "17571": 8, "1527": 0, "9952": 0, "15910": 3, "28238": 9, "10624": 6, "20283": 6, "3847": 0, "4189": 9, "5096": 5, "28705": 5, "5647": 7, "28161": 6, "27750": 0, "31231": 8, "30612": 5, "802": 3, "31058": 4, "26500": 6, "30315": 8, "35681": 3, "21034": 5, "27845": 9, "24264": 6, "36072": 4, "13848": 5, "6616": 9, "34608": 1, "18204": 3, "38563": 6, "36426": 6, "14094": 6, "11241": 1, "7151": 8, "38063": 4, "21925": 6, "34620": 6, "35870": 0, "3610": 9, "7136": 9, "5127": 7, "26976": 7, "27560": 4, "23558": 4, "29354": 8, "7146": 5, "31401": 6, "23289": 6, "6210": 7, "778": 1, "25536": 4, "36494": 6, "13033": 9, "25295": 9, "20216": 8, "3608": 5, "32639": 6, "2136": 1, "37485": 6, "5064": 7, "14769": 7, "28176": 5, "27097": 1, "32582": 0, "13524": 3, "38365": 3, "5717": 0, "16678": 1, "11420": 8, "19070": 3, "13290": 3, "13675": 6, "29673": 1, "23102": 8, "6477": 4, "20805": 4, "30377": 6, "7258": 1, "1430": 6, "19435": 8, "23064": 8, "13314": 8, "17016": 9, "11943": 3, "29897": 6, "32028": 6, "17512": 7, "38905": 7, "29920": 7, "29541": 8, "7897": 4, "25041": 9, "34398": 6, "33396": 1, "7089": 8, "26795": 3, "11349": 4, "30396": 8, "9089": 7, "12752": 7, "15125": 8, "24313": 8, "33849": 0, "36496": 1, "11471": 8, "502": 0, "4620": 3, "9330": 3, "37424": 7, "986": 6, "32730": 7, "24457": 0, "32816": 9, "36468": 3, "14463": 7, "24016": 3, "27980": 8, "30894": 7, "37361": 4, "25174": 8, "30145": 1, "3281": 6, "35104": 1, "30874": 0, "14569": 5, "20061": 9, "15813": 7, "3446": 7, "2163": 7, "19376": 9, "23911": 4, "23673": 8, "37811": 4, "33300": 4, "14583": 4, "39062": 4, "33899": 9, "11641": 0, "17092": 1, "14021": 4, "4976": 3, "2514": 8, "9716": 1, "20065": 9, "36825": 0, "31999": 1, "21897": 6, "38704": 5, "12678": 7, "19108": 3, "6445": 9, "11992": 3, "26995": 1, "36070": 1, "30531": 8, "21650": 6, "16349": 7, "28545": 9, "2033": 5, "28333": 4, "30631": 3, "25831": 7, "20754": 5, "13418": 8, "7116": 6, "1532": 3, "23692": 3, "5506": 0, "23414": 1, "17712": 9, "19789": 4, "13036": 6, "15289": 8, "9227": 5, "37352": 7, "37645": 6, "27191": 5, "42": 7, "36009": 5, "37127": 4, "1107": 9, "16165": 1, "33508": 0, "22375": 8, "21778": 4, "30214": 1, "11985": 9, "24496": 8, "9552": 3, "26982": 5, "36154": 5, "22571": 5, "15146": 9, "11486": 6, "4841": 0, "16571": 1, "18376": 5, "810": 7, "16694": 4, "19428": 1, "14404": 7, "5131": 4, "34053": 0, "35887": 3, "38664": 4, "5901": 7, "1478": 9, "14088": 7, "3291": 6, "22035": 7, "1620": 5, "28095": 3, "36130": 5, "38016": 1, "16379": 3, "7586": 4, "26630": 5, "34873": 7, "26757": 1, "19615": 7, "32587": 8, "21262": 6, "23951": 8, "32153": 9, "15505": 3, "36635": 5, "17774": 4, "9038": 3, "26155": 9, "8874": 1, "9016": 1, "21426": 8, "12362": 5, "21849": 7, "38889": 5, "20850": 1, "18880": 5, "15176": 1, "33792": 9, "18163": 4, "35940": 4, "4491": 8, "38623": 6, "421": 7, "17117": 3, "8957": 0, "33616": 6, "975": 7, "11202": 4, "12669": 0, "11779": 4, "26058": 4, "33829": 8, "20038": 7, "32470": 7, "36092": 1, "4306": 0, "15975": 0, "5343": 1, "28834": 6, "19998": 9, "15356": 0, "31173": 4, "34959": 9, "23508": 0, "19295": 9, "33293": 4, "31684": 8, "25161": 5, "27163": 6, "15697": 5, "1108": 1, "31532": 8, "2561": 8, "14675": 6, "1291": 4, "11843": 9, "27746": 8, "15398": 1, "8750": 9, "17818": 1, "27333": 1, "1077": 5, "28291": 1, "34600": 4, "10802": 3, "38170": 6, "24223": 9, "36122": 1, "12533": 3, "23283": 1, "3963": 1, "33871": 4, "28112": 7, "38605": 7, "2484": 7, "14371": 3, "37111": 9, "8182": 3, "20839": 6, "27049": 4, "18": 6, "31272": 0, "10396": 4, "1792": 1, "7688": 6, "35069": 6, "4549": 4, "37686": 7, "35493": 0, "37015": 9, "34203": 4, "13485": 8, "37742": 0, "4091": 0, "19981": 6, "22808": 9, "9734": 3, "11961": 4, "23519": 8, "5296": 3, "63": 4, "12860": 8, "25665": 8, "2641": 6, "12148": 6, "18027": 4, "37594": 9, "15034": 6, "28497": 3, "31467": 5, "20212": 4, "7853": 6, "7340": 0, "16739": 1, "16439": 5, "35638": 8, "2854": 0, "29570": 4, "34925": 7, "6369": 5, "33449": 4, "36193": 9, "31343": 4, "25516": 1, "11746": 6, "25426": 4, "36682": 1, "32908": 3, "21321": 9, "701": 0, "17826": 5, "2247": 4, "33121": 8, "5370": 1, "38001": 1, "21247": 9, "1146": 1, "31926": 1, "14421": 5, "4777": 7, "29180": 1, "10608": 4, "3012": 7, "25543": 8, "20793": 3, "24437": 4, "25478": 0, "26396": 8, "19743": 3, "2114": 5, "19373": 3, "17379": 5, "25086": 3, "14915": 4, "35319": 0, "35874": 1, "16111": 0, "4526": 8, "11959": 1, "12892": 6, "25268": 3, "8518": 7, "25030": 3, "13478": 5, "7783": 6, "18184": 8, "18296": 0, "33519": 4, "33911": 7, "38456": 4, "33108": 7, "21491": 6, "31773": 6, "10457": 3, "6227": 0, "25379": 5, "28927": 4, "28594": 8, "16804": 0, "38806": 1, "20183": 1, "13154": 1, "37129": 1, "22591": 1, "35259": 6, "27239": 6, "35837": 1, "33135": 9, "12448": 4, "26549": 4, "37766": 7, "7466": 6, "22734": 7, "5294": 4, "29942": 9, "35503": 3, "6628": 6, "30325": 8, "2869": 3, "11713": 7, "21018": 1, "23062": 3, "29948": 9, "32330": 6, "38311": 6, "11666": 8, "9150": 8, "1793": 7, "25130": 3, "11123": 6, "37797": 3, "24210": 3, "36449": 6, "1609": 7, "2315": 9, "36845": 9, "8800": 0, "18075": 7, "39178": 0, "21550": 6, "27580": 4, "21285": 7, "29126": 7, "5660": 7, "15118": 0, "13398": 1, "13130": 6, "15695": 9, "10160": 5, "24170": 8, "35126": 7, "33793": 5, "2812": 9, "13232": 0, "19364": 0, "24857": 8, "17239": 5, "11385": 3, "5836": 8, "14819": 4, "12188": 3, "35146": 7, "17089": 8, "16616": 8, "14364": 9, "5166": 6, "35075": 3, "33462": 1, "4431": 7, "17779": 6, "8169": 5, "16123": 9, "19044": 9, "32916": 5, "35653": 9, "6484": 5, "27499": 5, "18496": 8, "29042": 0, "2791": 4, "26390": 5, "12267": 1, "26855": 5, "35010": 6, "5215": 5, "6019": 4, "17859": 6, "4930": 1, "38244": 0, "29532": 8, "4014": 5, "33680": 9, "6323": 1, "26034": 9, "30969": 8, "5990": 8, "4902": 0, "8534": 9, "9424": 1, "1492": 1, "13477": 4, "13626": 7, "23118": 7, "15940": 7, "22014": 6, "12043": 4, "37855": 1, "1641": 4, "34414": 3, "38349": 7, "33621": 6, "30834": 8, "34529": 0, "34449": 8, "28935": 9, "20880": 1, "15944": 0, "31054": 0, "25172": 7, "30767": 9, "31171": 6, "30040": 6, "16415": 7, "24773": 9, "8324": 7, "33183": 0, "5847": 8, "18146": 8, "13639": 5, "19899": 3, "22728": 1, "29742": 3, "3068": 8, "15139": 3, "16357": 9, "27737": 9, "15430": 4, "35967": 5, "12742": 8, "30251": 1, "25528": 5, "11003": 9, "33047": 4, "14620": 7, "7217": 5, "27399": 9, "33303": 6, "33842": 8, "32406": 3, "20220": 8, "1981": 0, "7056": 5, "22603": 9, "32353": 0, "27685": 9, "38989": 4, "1409": 5, "2698": 7, "32106": 8, "14135": 5, "2090": 7, "2467": 4, "24623": 1, "37374": 3, "24699": 3, "5992": 6, "15173": 7, "38981": 5, "6614": 6, "33854": 4, "7929": 9, "32642": 9, "19672": 8, "483": 7, "38655": 6, "20533": 7, "20558": 9, "2093": 1, "15303": 9, "3982": 9, "57": 0, "11443": 0, "24061": 4, "55": 9, "12958": 1, "23038": 6, "24617": 1, "25038": 8, "22843": 9, "20285": 9, "11380": 3, "30493": 9, "19130": 9, "22045": 4, "24569": 6, "9659": 7, "12651": 6, "14688": 1, "14646": 1, "9577": 5, "32328": 0, "4154": 1, "11710": 5, "27884": 3, "6023": 5, "39478": 1, "5634": 6, "31803": 3, "30237": 3, "26593": 0, "24461": 5, "6209": 0, "31823": 4, "28107": 6, "10433": 7, "8178": 9, "383": 8, "3901": 0, "23843": 4, "3019": 4, "48": 4, "36382": 6, "7303": 8, "25901": 8, "6106": 4, "4604": 8, "32951": 5, "38592": 5, "10241": 3, "13047": 3, "10567": 5, "16416": 7, "10083": 1, "23165": 6, "27192": 9, "2610": 5, "36185": 6, "30787": 3, "4830": 0, "32499": 9, "54": 6, "13727": 1, "27587": 6, "22570": 8, "27594": 6, "30478": 3, "13415": 0, "20941": 1, "17949": 1, "39233": 9, "26588": 6, "32136": 8, "13970": 7, "22107": 0, "13677": 6, "32693": 6, "35853": 1, "11745": 5, "907": 0, "25956": 1, "21392": 4, "27878": 7, "37277": 0, "35771": 8, "18872": 6, "36367": 5, "24927": 7, "8112": 9, "16761": 4, "24736": 5, "14601": 4, "28158": 0, "6133": 8, "9992": 5, "31478": 0, "2007": 7, "34187": 9, "7397": 5, "27076": 6, "15788": 3, "1883": 4, "38480": 8, "11467": 1, "27557": 6, "830": 4, "19392": 6, "5540": 5, "14829": 4, "25998": 3, "737": 4, "22250": 8, "13682": 1, "15443": 5, "24201": 9, "34597": 9, "28357": 0, "3372": 8, "35787": 0, "7480": 5, "12504": 6, "8936": 3, "38058": 6, "11873": 3, "4012": 4, "3325": 3, "1850": 1, "7741": 0, "20145": 4, "22755": 6, "18573": 6, "25861": 5, "33602": 5, "26242": 4, "6836": 3, "26169": 6, "8819": 5, "7477": 1, "33677": 3, "8081": 8, "16581": 0, "5226": 1, "9463": 1, "28551": 5, "19985": 9, "8016": 7, "4372": 0, "28872": 5, "31026": 6, "21750": 1, "24254": 3, "25628": 3, "13408": 5, "26551": 0, "23123": 7, "12536": 3, "1542": 0, "22732": 7, "16980": 9, "33498": 9, "11789": 1, "10436": 8, "5219": 4, "17757": 6, "20112": 3, "27521": 4, "23346": 0, "9144": 1, "3226": 4, "19916": 0, "4034": 3, "32278": 8, "33350": 7, "630": 0, "39528": 1, "358": 7, "12945": 6, "33276": 4, "38765": 6, "36316": 9, "37488": 3, "20457": 4, "9290": 9, "8322": 0, "21223": 7, "17735": 1, "36450": 0, "39492": 9, "26792": 3, "30352": 9, "1677": 5, "25496": 6, "19137": 0, "18026": 5, "32049": 7, "31802": 4, "18084": 5, "10767": 1, "18198": 1, "17419": 6, "14317": 9, "11455": 3, "7662": 9, "24962": 7, "35857": 4, "5281": 8, "6520": 7, "34181": 3, "7948": 0, "4719": 5, "13786": 0, "22960": 3, "689": 0, "2764": 4, "26274": 4, "28568": 6, "6944": 9, "25203": 1, "27676": 4, "29681": 8, "38861": 7, "37143": 0, "15700": 9, "36020": 3, "10152": 3, "23552": 0, "37268": 6, "4342": 8, "8454": 3, "14304": 6, "23237": 5, "13035": 3, "13812": 4, "37026": 7, "35448": 1, "21867": 9, "34996": 3, "18287": 9, "8037": 6, "37878": 7, "37353": 6, "22275": 7, "20645": 9, "33090": 8, "20102": 6, "29845": 1, "17267": 5, "26271": 1, "33649": 7, "26990": 7, "31850": 9, "9526": 4, "25175": 0, "30858": 7, "34266": 3, "8347": 4, "22780": 6, "14285": 4, "35718": 8, "18419": 8, "22486": 1, "38766": 7, "39055": 6, "13831": 4, "14840": 9, "16691": 5, "12992": 9, "16570": 4, "3339": 0, "8237": 7, "5165": 4, "2340": 0, "19888": 1, "21363": 1, "16900": 6, "35955": 7, "18510": 6, "37840": 1, "31821": 4, "39407": 4, "5151": 9, "335": 3, "6117": 4, "21051": 3, "412": 0, "21301": 5, "37273": 8, "10449": 5, "16881": 6, "172": 4, "10994": 8, "38611": 4, "1899": 2, "29800": 8, "22291": 8, "24784": 1, "13124": 9, "25895": 1, "21113": 8, "11581": 3, "28240": 8, "7204": 9, "11146": 9, "7402": 4, "29016": 2, "26767": 9, "6865": 6, "33348": 5, "6793": 0, "10905": 8, "6992": 0, "4393": 8, "10754": 6, "29441": 2, "9821": 0, "18922": 4, "39259": 9, "29899": 8, "36270": 8, "17439": 3, "26533": 8, "35239": 1, "9795": 6, "34446": 4, "16996": 8, "17946": 1, "11057": 6, "14757": 3, "25154": 8, "24122": 3, "3996": 4, "12751": 1, "32004": 2, "21353": 3, "31718": 4, "26947": 4, "10734": 0, "5761": 0, "32298": 2, "29211": 9, "10580": 1, "35818": 2, "8537": 4, "31482": 9, "32531": 2, "5628": 5, "31436": 9, "7863": 4, "6497": 3, "23561": 3, "7624": 0, "30036": 8, "33722": 2, "35056": 9, "14301": 9, "18590": 1, "20960": 6, "24858": 4, "31432": 0, "38798": 3, "7577": 6, "17549": 1, "8615": 6, "11039": 3, "38388": 4, "9958": 4, "31965": 3, "5976": 1, "10308": 3, "28480": 1, "23928": 5, "13039": 3, "15933": 5, "10162": 6, "1083": 4, "20567": 1, "21512": 9, "2074": 8, "2715": 4, "20063": 4, "27451": 5, "29533": 0, "4331": 4, "17822": 9, "22179": 9, "29137": 4, "31034": 6, "31215": 2, "994": 3, "35003": 3, "26669": 0, "6986": 6, "5779": 3, "13977": 5, "17110": 5, "12535": 4, "24940": 5, "25876": 6, "28243": 0, "28936": 9, "39270": 2, "6398": 5, "23609": 6, "1645": 8, "37971": 4, "36805": 3, "7829": 8, "19777": 5, "12437": 2, "30431": 5, "36078": 8, "11417": 3, "7385": 6, "19909": 0, "32296": 6, "32068": 6, "8724": 3, "15359": 8, "33349": 4, "25271": 5, "15136": 4, "21001": 5, "19883": 8, "24916": 8, "36017": 6, "10874": 5, "32317": 1, "12941": 1, "37655": 1, "5995": 2, "9548": 5, "38965": 0, "21367": 6, "21535": 3, "18843": 5, "38512": 9, "12272": 9, "32053": 9, "38678": 9, "28486": 9, "15270": 6, "6850": 3, "27452": 8, "20618": 2, "30298": 4, "10466": 0, "7894": 0, "6287": 4, "15644": 4, "12901": 9, "4795": 1, "13268": 8, "24012": 5, "2960": 6, "4790": 0, "17521": 6, "842": 3, "16192": 0, "5958": 0, "25197": 3, "516": 9, "32503": 8, "16300": 2, "37016": 1, "15881": 0, "11527": 3, "2392": 1, "27481": 2, "35724": 6, "13892": 3, "39705": 3, "20581": 1, "267": 2, "289": 5, "14989": 4, "21381": 4, "14603": 0, "32414": 1, "26887": 0, "28965": 4, "15324": 4, "15332": 5, "2814": 4, "36256": 1, "13378": 4, "34357": 8, "25952": 5, "14596": 2, "7736": 4, "17569": 4, "39053": 8, "5597": 5, "37980": 8, "5116": 8, "27726": 1, "21814": 2, "24469": 8, "2405": 8, "14050": 6, "10140": 3, "37489": 9, "5935": 9, "3343": 8, "15072": 3, "20757": 5, "35217": 9, "13119": 2, "14150": 3, "22955": 6, "4264": 5, "25711": 2, "14430": 5, "19372": 8, "794": 0, "32640": 8, "2981": 9, "3135": 3, "5158": 8, "17652": 0, "11426": 6, "27568": 3, "24390": 8, "38062": 8, "3933": 3, "33522": 0, "24898": 1, "2256": 2, "20681": 2, "18144": 6, "20900": 3, "17037": 0, "10384": 9, "11019": 4, "27079": 3, "26276": 3, "35062": 6, "27635": 4, "21735": 2, "34990": 0, "5498": 6, "38109": 0, "18484": 4, "18577": 2, "24090": 6, "34372": 5, "11848": 1, "17050": 2, "3534": 6, "13696": 9, "32469": 8, "25592": 4, "1498": 8, "10927": 2, "14741": 1, "37985": 6, "8818": 2, "23860": 5, "32329": 2, "19638": 3, "36775": 5, "14799": 8, "10887": 4, "17605": 1, "35986": 4, "36495": 0, "25890": 0, "24368": 9, "7945": 3, "14333": 0, "34876": 2, "10643": 6, "17463": 5, "21576": 4, "8481": 8, "34528": 6, "20218": 5, "29824": 8, "26816": 8, "19973": 2, "24708": 1, "19247": 8, "22169": 3, "34291": 6, "22625": 1, "27763": 8, "38042": 1, "37724": 0, "12529": 0, "16025": 6, "29155": 4, "33763": 0, "36303": 0, "17503": 0, "39164": 8, "5525": 1, "16506": 1, "6818": 9, "30617": 0, "30720": 0, "24982": 4, "20299": 6, "26133": 1, "15413": 9, "25322": 9, "22626": 1, "24715": 9, "31276": 1, "22647": 5, "13182": 1, "10333": 4, "18828": 2, "38279": 2, "21108": 3, "26256": 2, "19747": 4, "5363": 8, "2399": 5, "19200": 2, "14630": 0, "1094": 9, "33935": 4, "25948": 6, "13442": 4, "7582": 1, "33559": 1, "31123": 9, "28257": 4, "26406": 8, "30599": 3, "25266": 4, "10779": 9, "34428": 9, "5027": 0, "24574": 8, "5989": 3, "32673": 4, "2228": 3, "28262": 2, "21967": 9, "15842": 1, "38394": 8, "4157": 3, "17913": 9, "11334": 6, "20429": 1, "20565": 9, "237": 3, "17464": 2, "178": 3, "35392": 2, "1302": 3, "35333": 2, "36730": 9, "32561": 6, "24293": 6, "8516": 6, "34392": 0, "26910": 6, "22612": 1, "33496": 2, "6564": 2, "35277": 9, "34826": 4, "18911": 1, "759": 0, "37118": 6, "39395": 2, "12787": 2, "8619": 9, "23988": 4, "37948": 2, "13267": 6, "2807": 4, "39443": 2, "12690": 4, "14671": 5, "4736": 0, "20347": 1, "6998": 4, "22812": 2, "23710": 9, "24850": 1, "33902": 2, "14801": 3, "7641": 3, "34904": 9, "18352": 5, "24621": 3, "30032": 5, "39307": 0, "11338": 8, "19712": 2, "10081": 3, "34025": 0, "31350": 5, "34605": 5, "25613": 3, "26733": 3, "29904": 5, "19062": 8, "13200": 6, "18556": 4, "28553": 9, "4427": 3, "24768": 9, "16122": 8, "39257": 9, "362": 4, "16504": 4, "3434": 5, "12269": 3, "8996": 9, "27672": 1, "8914": 3, "5766": 4, "7405": 4, "5543": 9, "5239": 1, "19431": 2, "28832": 5, "27327": 0, "35696": 1, "31513": 6, "32239": 1, "6235": 8, "38104": 4, "2458": 8, "4706": 2, "20848": 3, "22380": 5, "12984": 1, "34937": 3, "36959": 2, "28202": 8, "37122": 8, "31807": 9, "9560": 9, "35176": 4, "6481": 9, "24181": 4, "29026": 4, "14489": 1, "27172": 1, "29035": 0, "15769": 4, "7606": 8, "28969": 6, "10269": 9, "17782": 0, "18091": 4, "6715": 2, "2502": 9, "26826": 9, "2358": 4, "32932": 8, "34260": 4, "22789": 9, "13749": 2, "7813": 1, "23925": 1, "11761": 2, "39219": 5, "10560": 9, "32374": 3, "31520": 3, "16914": 5, "19085": 8, "20992": 8, "27055": 9, "25045": 5, "17256": 5, "6842": 4, "12658": 1, "22201": 1, "32875": 6, "18791": 1, "3272": 6, "37010": 3, "18124": 0, "31914": 9, "38201": 6, "6051": 5, "23259": 0, "36936": 6, "38232": 9, "26203": 3, "24172": 5, "7686": 8, "13521": 1, "4513": 9, "37898": 3, "10216": 8, "30187": 9, "14977": 0, "37957": 5, "1309": 4, "27060": 0, "2366": 4, "34733": 0, "14218": 0, "28369": 8, "17737": 1, "34367": 1, "29158": 6, "12381": 8, "10368": 4, "21409": 5, "28923": 8, "17678": 9, "9741": 5, "16224": 1, "36729": 1, "824": 1, "32269": 9, "8508": 9, "18058": 1, "34010": 9, "21430": 1, "14636": 3, "25079": 6, "19391": 4, "28234": 6, "27161": 5, "27883": 5, "29937": 6, "2331": 2, "28727": 5, "24311": 9, "9310": 3, "19535": 8, "19389": 3, "10106": 9, "11393": 2, "8498": 2, "18031": 1, "25637": 5, "10529": 1, "19968": 5, "30928": 6, "4075": 0, "31320": 1, "27930": 2, "24613": 5, "1679": 6, "28670": 9, "22653": 9, "14589": 9, "34469": 8, "31529": 8, "3627": 3, "35385": 0, "34688": 5, "38553": 3, "6726": 5, "36592": 9, "18972": 9, "7033": 3, "17443": 5, "14680": 2, "11788": 5, "29453": 3, "35122": 8, "16298": 5, "11162": 1, "28719": 5, "388": 4, "38145": 9, "13377": 5, "28695": 0, "38131": 5, "16477": 2, "10127": 4, "2889": 9, "12244": 6, "8909": 9, "29196": 9, "10507": 8, "19478": 5, "20879": 6, "28293": 8, "17059": 1, "28364": 1, "14219": 3, "22344": 3, "36144": 8, "8372": 0, "652": 8, "37019": 6, "16828": 3, "30265": 5, "6329": 5, "37267": 6, "7055": 3, "391": 1, "20433": 4, "17542": 3, "27157": 2, "27775": 5, "38252": 9, "19636": 9, "19850": 0, "31992": 4, "1592": 9, "3208": 8, "18195": 6, "13942": 4, "25043": 6, "26895": 5, "6792": 1, "22574": 1, "5943": 6, "15932": 3, "23381": 4, "3955": 5, "23098": 3, "5934": 0, "39231": 9, "27712": 9, "26673": 5, "15271": 2, "2301": 5, "12633": 9, "38356": 4, "35284": 1, "7182": 1, "24930": 9, "16652": 3, "30825": 8, "7666": 2, "23226": 2, "24559": 3, "6271": 9, "37636": 6, "16854": 2, "26208": 8, "17648": 3, "13192": 2, "35407": 4, "21754": 9, "11570": 5, "23909": 4, "29840": 8, "7372": 1, "21441": 4, "19467": 4, "12327": 6, "29018": 1, "4357": 3, "5328": 0, "33636": 9, "31316": 2, "15916": 1, "31036": 6, "33040": 1, "39592": 9, "26389": 8, "1275": 0, "26392": 9, "39246": 2, "15013": 6, "14910": 8, "34900": 2, "11154": 6, "37159": 3, "9436": 9, "15055": 4, "9823": 1, "27038": 8, "14081": 6, "18010": 8, "35869": 5, "5798": 8, "9581": 2, "28206": 5, "15081": 1, "10546": 6, "28073": 5, "17564": 8, "14222": 8, "12864": 4, "7185": 4, "35025": 3, "4238": 9, "4059": 9, "21821": 2, "24472": 9, "23753": 1, "11796": 6, "29652": 2, "26820": 0, "9505": 6, "36897": 0, "3715": 2, "18022": 1, "10371": 6, "23773": 8, "28868": 9, "3150": 8, "30670": 6, "7506": 1, "24427": 8, "37449": 2, "38947": 6, "16417": 8, "37131": 1, "22703": 9, "6278": 6, "24346": 2, "17587": 6, "39498": 4, "21394": 3, "31331": 3, "8643": 0, "25865": 5, "7558": 5, "25764": 1, "4119": 0, "5991": 5, "13409": 8, "30556": 6, "8052": 9, "33585": 8, "12018": 6, "2823": 8, "8465": 5, "28579": 6, "2801": 8, "37448": 4, "5396": 4, "2472": 6, "22359": 1, "39017": 6, "38653": 5, "15020": 4, "22739": 5, "18411": 8, "35988": 1, "2278": 1, "433": 5, "19794": 2, "14394": 6, "3768": 3, "30174": 6, "30340": 6, "10040": 0, "36957": 0, "19821": 4, "38962": 2, "34401": 0, "22136": 6, "21025": 3, "21843": 5, "12961": 1, "24050": 4, "31828": 8, "35980": 8, "4399": 0, "3946": 6, "4386": 1, "39262": 5, "1200": 3, "37837": 0, "38539": 0, "20607": 8, "27335": 4, "36346": 5, "20773": 2, "18323": 8, "19642": 3, "12474": 8, "24545": 4, "1908": 3, "30972": 3, "5034": 8, "33009": 1, "34126": 5, "688": 1, "9409": 4, "4556": 9, "39314": 8, "27078": 8, "7986": 9, "36833": 3, "10034": 6, "17804": 0, "256": 5, "18711": 5, "33397": 5, "36248": 3, "4236": 2, "16645": 8, "739": 9, "29047": 4, "5126": 2, "6999": 1, "21378": 3, "4676": 3, "27288": 3, "10226": 3, "14109": 3, "28150": 5, "21344": 3, "18601": 1, "35922": 8, "27248": 3, "24141": 5, "19064": 2, "15045": 6, "1544": 3, "3213": 9, "20499": 9, "10932": 9, "2608": 3, "6680": 5, "2481": 2, "21396": 5, "32097": 2, "20436": 0, "3544": 3, "19443": 9, "34228": 1, "17911": 6, "16468": 4, "33618": 8, "27098": 6, "23718": 9, "38884": 2, "39503": 3, "4886": 4, "8817": 9, "29622": 0, "12227": 6, "1019": 1, "37836": 8, "16334": 9, "5737": 3, "30876": 6, "11410": 8, "8593": 5, "14356": 3, "27217": 5, "38604": 0, "38826": 9, "21742": 1, "2499": 3, "29727": 0, "26670": 2, "17636": 2, "28911": 0, "11228": 1, "20018": 5, "29481": 3, "11950": 5, "38713": 1, "19779": 0, "10852": 6, "37767": 2, "1729": 3, "4933": 2, "38325": 8, "34378": 1, "35767": 9, "789": 9, "4582": 4, "6409": 4, "4928": 1, "13347": 1, "28195": 1, "10712": 5, "5890": 9, "28764": 9, "30330": 8, "7482": 2, "31504": 2, "34151": 1, "28566": 2, "10892": 8, "10358": 1, "6655": 4, "33254": 1, "19393": 9, "25451": 1, "14862": 4, "14692": 8, "4078": 1, "35238": 1, "4396": 3, "23490": 5, "38780": 6, "12744": 0, "33648": 0, "14897": 3, "15969": 9, "36135": 5, "18079": 0, "36429": 4, "24596": 6, "23903": 8, "13198": 6, "25370": 5, "27915": 5, "13394": 2, "31739": 2, "28015": 5, "6748": 3, "13026": 3, "3920": 2, "5842": 1, "25896": 9, "9347": 0, "4671": 2, "5784": 5, "318": 5, "29359": 4, "28087": 4, "25598": 0, "29178": 0, "21096": 6, "25594": 5, "7016": 1, "20741": 2, "10684": 5, "23910": 1, "15712": 1, "1808": 4, "1828": 6, "3050": 6, "37302": 3, "9110": 2, "17872": 0, "35275": 2, "15058": 0, "3543": 5, "4114": 6, "23246": 0, "6979": 4, "1412": 6, "38415": 0, "28639": 1, "22730": 0, "18916": 6, "8752": 2, "17408": 0, "22934": 8, "25811": 0, "30797": 5, "36589": 6, "19466": 1, "12097": 4, "15290": 4, "10281": 0, "30066": 2, "7819": 0, "38308": 2, "16665": 5, "29910": 2, "18152": 9, "9773": 8, "6032": 2, "13789": 8, "29957": 2, "27756": 1, "27782": 4, "35710": 1, "14577": 3, "20738": 6, "17876": 2, "37379": 4, "1071": 1, "2151": 3, "37935": 3, "35329": 2, "9496": 2, "27296": 0, "26683": 3, "4248": 0, "3083": 1, "4433": 8, "9956": 8, "27827": 0, "30278": 1, "727": 6, "13493": 6, "321": 4, "38505": 9, "25937": 8, "9239": 9, "19288": 1, "32568": 3, "4325": 5, "27113": 0, "16000": 9, "9082": 3, "30382": 6, "34955": 2, "35093": 1, "22501": 2, "382": 6, "5047": 5, "32920": 4, "23835": 6, "19179": 5, "18491": 0, "29975": 4, "20998": 8, "492": 9, "15547": 4, "11136": 6, "37082": 5, "9789": 9, "12763": 4, "29081": 1, "11428": 6, "20028": 9, "24988": 2, "9374": 2, "30004": 1, "32815": 4, "15400": 5, "4686": 6, "18973": 4, "35511": 8, "31156": 0, "38110": 3, "34518": 0, "8469": 0, "12983": 4, "26444": 1, "8814": 0, "4251": 4, "13961": 8, "14254": 0, "24729": 3, "13703": 1, "2539": 4, "26931": 4, "34613": 6, "17812": 8, "6119": 8, "14242": 3, "36538": 2, "31624": 0, "6808": 3, "37496": 8, "21101": 9, "7895": 3, "31921": 3, "19383": 4, "15806": 9, "28101": 2, "31212": 2, "17575": 4, "37405": 9, "8901": 5, "37244": 6, "34899": 6, "10184": 8, "25617": 0, "15292": 4, "4782": 5, "30430": 5, "19978": 3, "32740": 9, "6624": 4, "3890": 0, "29644": 8, "29719": 8, "18227": 1, "7197": 8, "29486": 4, "31304": 3, "17254": 8, "37908": 2, "2321": 1, "7101": 1, "32704": 0, "15997": 8, "30498": 9, "9517": 4, "29993": 5, "22019": 6, "13135": 1, "31518": 4, "37716": 1, "34253": 8, "1276": 2, "14745": 4, "38760": 2, "11377": 4, "39215": 6, "17095": 3, "29236": 5, "38615": 0, "1125": 1, "20179": 9, "23132": 9, "13631": 2, "31659": 2, "23621": 8, "37661": 8, "38195": 4, "15567": 1, "954": 9, "29667": 3, "2449": 1, "11214": 4, "24853": 9, "25537": 3, "6321": 4, "15791": 2, "23675": 2, "39064": 3, "18667": 8, "36098": 6, "6776": 1, "38358": 3, "31368": 3, "5058": 6, "9133": 2, "32347": 9, "34438": 5, "34165": 4, "3782": 8, "24944": 8, "30030": 8, "9725": 0, "22126": 1, "32354": 0, "7076": 1, "28520": 2, "1395": 9, "34848": 8, "21927": 0, "30455": 8, "11621": 5, "24370": 8, "30255": 6, "38203": 2, "33605": 6, "15889": 8, "27232": 9, "28152": 4, "36203": 3, "22015": 8, "13514": 6, "27998": 1, "20744": 3, "30417": 2, "12900": 1, "30651": 1, "8391": 2, "10538": 3, "35815": 2, "31024": 6, "440": 1, "191": 1, "22381": 1, "7781": 3, "4833": 9, "1577": 5, "8719": 6, "16537": 1, "4107": 3, "18701": 5, "31336": 1, "35784": 2, "19582": 3, "31967": 0, "10988": 6, "34161": 8, "4037": 1, "16022": 6, "8718": 1, "29461": 6, "34239": 6, "1495": 1, "39136": 3, "28184": 1, "16350": 2, "1215": 4, "28023": 4, "4938": 1, "34015": 8, "16348": 4, "26562": 2, "25329": 9, "14403": 9, "12527": 9, "5863": 6, "27411": 5, "5001": 3, "18165": 1, "28256": 9, "4341": 5, "18686": 6, "4506": 4, "20678": 9, "34807": 9, "3581": 9, "17157": 8, "37637": 9, "7331": 1, "11329": 0, "3071": 4, "37228": 3, "25269": 5, "19931": 6, "31389": 8, "5854": 8, "73": 8, "35110": 1, "37211": 9, "2480": 5, "19192": 9, "23304": 9, "825": 1, "22980": 6, "6713": 2, "24682": 6, "22398": 8, "329": 6, "21410": 6, "33727": 4, "36895": 6, "21695": 8, "39030": 4, "6600": 0, "39181": 4, "18108": 1, "30264": 9, "37293": 8, "22928": 4, "26661": 3, "29331": 4, "28853": 5, "16376": 5, "18519": 3, "25873": 9, "37266": 9, "4613": 5, "10547": 1, "19772": 6, "26264": 1, "34273": 1, "21995": 5, "18874": 2, "11046": 5, "14057": 8, "5608": 8, "17837": 3, "12942": 4, "2030": 1, "16582": 4, "28884": 9, "24088": 5, "12705": 8, "8895": 1, "10077": 9, "7463": 5, "22585": 1, "14837": 3, "10540": 0, "968": 4, "8845": 8, "12464": 3, "14808": 4, "22569": 8, "14614": 4, "38163": 2, "1179": 9, "29592": 4, "37902": 0, "4903": 5, "16149": 1, "32307": 8, "9369": 1, "17324": 9, "320": 2, "11281": 1, "469": 1, "17985": 5, "21613": 2, "7845": 8, "6283": 0, "8907": 3, "10772": 3, "27294": 5, "24091": 9, "10277": 8, "7940": 6, "23486": 4, "18537": 9, "32440": 6, "1833": 9, "30919": 4, "32700": 3, "37658": 4, "23649": 9, "37893": 1, "13113": 9, "19037": 9, "26494": 6, "21852": 5, "12466": 8, "7621": 4, "8499": 9, "25107": 9, "18641": 0, "26358": 3, "4729": 4, "5254": 3, "9315": 6, "29195": 9, "294": 3, "18051": 0, "589": 6, "7816": 5, "25410": 6, "9571": 4, "18804": 1, "7618": 5, "11974": 8, "394": 2, "38128": 0, "7223": 1, "9486": 6, "39085": 6, "37897": 0, "1543": 6, "28473": 2, "38286": 0, "18823": 4, "5812": 0, "14370": 8, "17643": 0, "15551": 4, "30419": 6, "611": 9, "15391": 3, "14980": 3, "16719": 5, "7725": 5, "20399": 2, "16944": 1, "33860": 1, "30216": 2, "28111": 5, "27840": 0, "87": 4, "15942": 8, "22615": 1, "19691": 2, "3844": 2, "27565": 5, "29718": 1, "22566": 0, "34257": 2, "2311": 8, "24025": 8, "5258": 5, "22031": 1, "28710": 8, "39529": 9, "6966": 8, "27244": 8, "23880": 8, "33652": 4, "36513": 4, "39432": 4, "11926": 4, "17182": 5, "8698": 2, "17807": 8, "3138": 1, "33681": 3, "20707": 4, "39485": 3, "7285": 8, "27778": 3, "26810": 4, "26692": 9, "11167": 0, "32236": 4, "26165": 0, "1650": 0, "10886": 1, "13132": 2, "36829": 5, "17374": 6, "22405": 5, "33949": 0, "1226": 4, "17910": 5, "35341": 4, "31477": 3, "34583": 8, "10562": 2, "37529": 4, "35421": 2, "11595": 0, "10422": 5, "15579": 0, "30548": 8, "10816": 6, "33843": 3, "9075": 8, "10727": 3, "34308": 3, "17467": 4, "21918": 2, "31093": 2, "4650": 5, "8036": 9, "28197": 8, "38220": 5, "6953": 6, "35987": 4, "17929": 2, "2813": 3, "18751": 3, "6695": 8, "35158": 9, "32610": 9, "31341": 4, "19816": 0, "15691": 6, "20175": 1, "28132": 1, "35512": 2, "15539": 4, "24129": 5, "5748": 6, "7611": 1, "10858": 6, "26732": 5, "7939": 3, "12899": 2, "30434": 8, "22121": 4, "7353": 2, "27574": 4, "29443": 3, "37800": 1, "34584": 0, "16516": 3, "29900": 5, "6363": 6, "31192": 6, "39421": 5, "31206": 4, "28573": 0, "14214": 9, "37882": 9, "8887": 5, "6696": 2, "36971": 4, "31359": 8, "23131": 4, "33712": 3, "8596": 0, "28715": 0, "114": 2, "1113": 3, "470": 2, "20989": 4, "35383": 0, "3147": 6, "23484": 5, "1488": 9, "27539": 1, "39400": 0, "12714": 9, "1046": 3, "4510": 3, "4554": 1, "1089": 0, "25213": 2, "15604": 3, "33450": 1, "35020": 9, "11053": 4, "14349": 8, "39351": 2, "28044": 3, "17198": 9, "6839": 1, "32152": 3, "8859": 6, "30991": 2, "4480": 0, "35623": 4, "32395": 4, "11300": 9, "31461": 5, "14771": 5, "2397": 9, "27054": 5, "3598": 3, "33583": 0, "17942": 1, "21268": 5, "8238": 2, "14822": 4, "27320": 5, "25182": 6, "11448": 8, "21269": 8, "3284": 1, "33981": 8, "35316": 2, "18517": 1, "22883": 1, "25804": 2, "531": 1, "30197": 4, "34929": 2, "33485": 4, "5652": 3, "181": 4, "39494": 2, "11697": 2, "37807": 0, "28502": 1, "26699": 2, "1445": 1, "3473": 9, "39628": 6, "32157": 2, "20170": 9, "26249": 9, "20249": 4, "17499": 5, "29206": 2, "32545": 1, "20417": 1, "8461": 9, "38176": 4, "575": 4, "26901": 9, "28465": 0, "13888": 0, "6752": 2, "10170": 6, "21255": 6, "13083": 5, "38528": 5, "34380": 4, "25122": 1, "17081": 9, "14775": 2, "38732": 1, "11704": 9, "21891": 0, "12845": 1, "20443": 6, "27035": 4, "26983": 6, "31468": 3, "18255": 3, "28987": 2, "20247": 1, "16355": 5, "37205": 5, "23643": 5, "8620": 3, "30348": 5, "10871": 3, "13569": 9, "13276": 1, "17616": 5, "25349": 0, "26861": 3, "8109": 4, "10998": 8, "36172": 6, "37430": 1, "13146": 3, "25116": 3, "30203": 3, "35046": 1, "33139": 4, "14493": 3, "8367": 3, "14955": 8, "4369": 8, "3817": 4, "33389": 4, "4178": 6, "7613": 3, "19739": 0, "15599": 3, "16005": 0, "9472": 3, "12364": 9, "25868": 1, "37679": 2, "27781": 6, "8306": 8, "8311": 9, "14086": 5, "33556": 3, "26031": 5, "17023": 2, "31764": 4, "10278": 4, "12888": 4, "25741": 2, "24416": 1, "9072": 0, "33553": 0, "10672": 1, "19600": 4, "36565": 4, "1927": 8, "20158": 9, "16265": 2, "22520": 1, "13706": 2, "10225": 4, "21508": 5, "38435": 1, "1896": 6, "36409": 1, "9454": 5, "4401": 8, "28801": 2, "29036": 4, "21185": 8, "19325": 9, "24995": 1, "18712": 3, "23364": 1, "25226": 2, "10235": 4, "28118": 1, "8745": 9, "25554": 5, "31073": 8, "36338": 8, "26193": 3, "23331": 9, "26963": 9, "15822": 3, "37810": 1, "13718": 5, "36499": 3, "16654": 0, "2075": 1, "2396": 3, "8751": 5, "9906": 3, "22595": 9, "26314": 6, "18975": 4, "4981": 8, "4285": 3, "9640": 5, "34067": 4, "7152": 4, "29646": 5, "32287": 4, "8595": 4, "20748": 6, "26866": 1, "36034": 4, "14202": 1, "16096": 1, "32638": 1, "31851": 5, "37930": 9, "29998": 6, "10114": 9, "21963": 1, "84": 2, "23699": 2, "8626": 4, "35336": 4, "8646": 6, "31217": 5, "12320": 0, "35975": 0, "38367": 2, "3989": 0, "33155": 4, "25334": 9, "38142": 0, "2616": 3, "7191": 1, "8624": 8, "22527": 5, "5401": 2, "25848": 8, "10028": 4, "14416": 2, "25453": 0, "25957": 0, "4820": 6, "34592": 3, "34520": 0, "19960": 2, "7201": 9, "7400": 3, "35008": 3, "32399": 3, "28429": 1, "24014": 5, "22204": 9, "20884": 5, "32000": 8, "27363": 6, "9443": 1, "37150": 9, "30845": 5, "32597": 3, "4901": 5, "34241": 1, "22669": 5, "11520": 5, "31789": 6, "37467": 5, "33019": 9, "8744": 9, "7833": 2, "15047": 9, "13271": 2, "28771": 4, "36136": 6, "6372": 6, "24782": 2, "19519": 4, "19074": 4, "33330": 2, "18997": 5, "33220": 8, "14449": 6, "33877": 5, "9329": 3, "34487": 3, "3611": 1, "29365": 8, "25411": 1, "23778": 5, "9504": 2, "33775": 9, "36278": 9, "34864": 3, "13737": 1, "7682": 8, "13732": 4, "8345": 5, "11278": 3, "36963": 8, "18549": 6, "6676": 4, "4460": 6, "34631": 6, "19119": 9, "36417": 8, "22554": 8, "35631": 9, "18636": 6, "17537": 4, "29535": 6, "29272": 6, "20903": 1, "36608": 8, "18914": 9, "29733": 3, "8604": 8, "39155": 3, "19560": 4, "7604": 2, "24573": 2, "31822": 4, "5139": 5, "14944": 0, "39168": 1, "6513": 3, "11611": 6, "39536": 6, "13525": 1, "27255": 9, "38155": 1, "7028": 0, "8360": 3, "23844": 3, "5846": 3, "25916": 3, "37458": 1, "31980": 3, "7544": 4, "11608": 6, "4241": 1, "27086": 1, "9834": 2, "23993": 0, "5307": 4, "33096": 9, "27511": 2, "26037": 9, "5044": 8, "28328": 5, "28578": 1, "20166": 4, "2852": 2, "1365": 1, "26422": 9, "25701": 4, "5809": 9, "38113": 2, "17398": 3, "14517": 3, "3348": 4, "15079": 6, "17840": 2, "7085": 6, "13272": 4, "27910": 2, "3255": 8, "19905": 4, "10156": 1, "23626": 8, "32177": 6, "31746": 4, "24505": 6, "34717": 2, "16229": 6, "771": 5, "28156": 0, "35647": 1, "22429": 8, "29281": 6, "6522": 5, "22782": 9, "1930": 9, "16114": 5, "17951": 6, "23204": 4, "26903": 5, "1898": 1, "4544": 2, "1414": 2, "38057": 4, "7609": 8, "26835": 4, "37763": 6, "27230": 6, "4088": 2, "28637": 2, "32383": 6, "3209": 0, "18292": 5, "39297": 8, "10158": 1, "22046": 5, "19629": 4, "4218": 1, "19121": 1, "16464": 1, "1825": 5, "9672": 4, "29534": 3, "36328": 6, "36114": 1, "2370": 0, "13092": 4, "22180": 6, "27006": 5, "35253": 9, "30075": 9, "18500": 5, "28296": 9, "25080": 1, "36452": 3, "5771": 9, "23744": 5, "30581": 0, "22309": 5, "8202": 4, "33475": 5, "32241": 5, "32073": 9, "29872": 2, "2912": 3, "2612": 0, "11355": 8, "27505": 3, "19436": 3, "1165": 5, "37001": 3, "31777": 0, "15222": 4, "31738": 2, "18620": 8, "22894": 6, "20062": 5, "18781": 3, "5024": 5, "7849": 0, "22115": 9, "22927": 2, "10598": 5, "39172": 0, "2620": 2, "20701": 4, "19159": 0, "39408": 0, "30092": 0, "16162": 1, "30409": 9, "15296": 0, "1489": 4, "19461": 0, "22325": 0, "10916": 4, "7809": 1, "1042": 2, "11996": 2, "23750": 8, "10789": 4, "9836": 0, "338": 3, "2724": 1, "22219": 4, "10214": 9, "24508": 5, "25241": 3, "7923": 4, "16227": 9, "23456": 3, "35632": 9, "34591": 6, "38249": 1, "31172": 0, "2290": 9, "3146": 1, "21069": 8, "30552": 9, "29245": 9, "36773": 4, "10496": 9, "14398": 8, "29823": 6, "22324": 4, "31944": 1, "8203": 9, "25497": 0, "4898": 8, "25485": 5, "31569": 2, "6194": 4, "1716": 0, "17472": 5, "17001": 8, "4445": 6, "14503": 8, "952": 0, "26858": 6, "16145": 0, "16187": 8, "31491": 0, "25968": 0, "2135": 9, "5710": 2, "5326": 6, "34782": 2, "17069": 2, "16921": 6, "2049": 8, "11068": 3, "15099": 6, "24856": 4, "28030": 2, "16198": 4, "6677": 9, "10339": 6, "37556": 4, "7546": 2, "5313": 3, "38595": 1, "38143": 9, "26285": 0, "39901": 9, "3561": 6, "5073": 4, "17125": 2, "19547": 6, "21499": 5, "31456": 7, "10302": 5, "16942": 7, "39855": 2, "20359": 4, "20596": 2, "15699": 4, "37335": 4, "33651": 1, "3123": 2, "13325": 9, "5866": 1, "27655": 2, "28842": 7, "3384": 7, "25011": 4, "39650": 1, "39072": 3, "38408": 5, "39022": 0, "15914": 5, "31480": 7, "12610": 1, "36628": 2, "3039": 6, "6247": 3, "39278": 5, "29964": 9, "9188": 0, "23436": 7, "26239": 5, "12830": 6, "3319": 1, "33398": 1, "8329": 5, "18822": 9, "38421": 5, "37726": 3, "38797": 2, "1250": 3, "35300": 7, "7046": 1, "20999": 7, "30515": 2, "25823": 5, "31661": 5, "23962": 2, "15276": 1, "38105": 6, "22462": 3, "10411": 2, "6995": 9, "6762": 6, "36747": 7, "6470": 2, "35726": 5, "20620": 3, "37953": 9, "8022": 5, "22374": 4, "11948": 3, "25176": 6, "38700": 9, "17624": 7, "39385": 6, "32205": 1, "13388": 6, "31125": 1, "28450": 7, "24586": 6, "26438": 3, "475": 7, "7871": 2, "6134": 4, "891": 9, "971": 4, "16816": 0, "17120": 3, "33406": 3, "21638": 2, "12876": 1, "14866": 2, "28768": 4, "2417": 3, "5272": 4, "13116": 9, "4718": 0, "1558": 2, "3931": 7, "19379": 7, "21842": 5, "35295": 1, "27515": 9, "26583": 3, "3967": 9, "17318": 6, "9474": 1, "3904": 6, "35778": 7, "21905": 1, "22465": 4, "37384": 2, "36013": 9, "9866": 1, "26718": 7, "36742": 6, "31680": 4, "38815": 1, "15795": 5, "30846": 6, "37692": 9, "36902": 9, "9117": 9, "18501": 4, "29199": 6, "20954": 0, "33072": 5, "29764": 3, "18312": 9, "16558": 5, "15092": 6, "37888": 3, "12126": 9, "30380": 4, "33713": 6, "27982": 2, "3310": 9, "34619": 7, "34681": 0, "39424": 5, "34691": 1, "30443": 4, "32275": 5, "33384": 9, "32876": 0, "35302": 2, "23480": 6, "9630": 4, "15329": 7, "37823": 2, "27615": 9, "11652": 4, "27033": 6, "2803": 0, "8273": 3, "2462": 7, "35536": 9, "12880": 9, "27808": 6, "6337": 1, "24526": 4, "13614": 2, "34135": 0, "11207": 1, "30755": 1, "4965": 5, "10721": 1, "16044": 1, "4711": 7, "10923": 5, "14753": 2, "2979": 0, "8445": 4, "32327": 1, "23872": 4, "2805": 3, "3406": 2, "19605": 0, "2212": 1, "4867": 3, "10069": 9, "17013": 5, "19706": 4, "15416": 7, "3885": 3, "7646": 9, "21444": 0, "14606": 4, "32447": 0, "1336": 5, "29344": 3, "5904": 9, "23707": 6, "29915": 2, "19502": 0, "29399": 7, "23766": 3, "32865": 4, "22776": 4, "14642": 2, "7748": 4, "7702": 5, "39367": 7, "5339": 4, "1996": 4, "28775": 4, "1821": 6, "9818": 0, "9567": 0, "10645": 0, "38850": 5, "23736": 7, "328": 3, "14483": 2, "30882": 3, "37534": 6, "37060": 6, "12918": 7, "14710": 5, "155": 6, "28954": 6, "29078": 5, "21579": 9, "29951": 6, "7061": 2, "32183": 1, "8787": 0, "16084": 3, "4474": 4, "11866": 0, "3303": 3, "21546": 0, "16730": 6, "21456": 9, "8519": 7, "38214": 5, "18171": 3, "38065": 2, "32501": 3, "22758": 1, "27839": 6, "8614": 1, "22096": 7, "943": 3, "21123": 4, "1877": 5, "3130": 5, "30322": 5, "19149": 0, "9935": 9, "31372": 4, "4975": 6, "7156": 5, "1617": 0, "13674": 2, "37207": 0, "16281": 1, "30640": 4, "22401": 6, "7995": 7, "12197": 7, "11977": 2, "33992": 3, "11665": 3, "35727": 2, "33055": 9, "15239": 5, "9708": 5, "38255": 0, "8775": 0, "17330": 7, "3634": 6, "14624": 2, "31085": 9, "35917": 1, "27924": 7, "29868": 9, "9122": 4, "22862": 2, "32832": 0, "4580": 9, "10805": 1, "21541": 9, "25119": 7, "32014": 3, "20237": 3, "21479": 5, "15046": 7, "17789": 6, "39849": 2, "26579": 9, "17360": 3, "20082": 5, "36804": 4, "9344": 7, "26806": 5, "24748": 3, "34404": 3, "15671": 3, "16239": 4, "5794": 0, "30916": 2, "39032": 5, "18840": 4, "8717": 0, "1087": 5, "18853": 5, "12277": 0, "8852": 0, "13810": 6, "32560": 3, "32429": 3, "30262": 9, "20405": 1, "20370": 4, "26538": 2, "3359": 1, "24093": 6, "13266": 9, "35826": 5, "20756": 0, "38034": 0, "31259": 6, "36146": 9, "17730": 4, "31314": 4, "5835": 3, "25737": 0, "14934": 7, "9023": 1, "10245": 1, "18266": 7, "8267": 3, "10172": 3, "15198": 1, "25412": 7, "716": 2, "190": 0, "10572": 2, "18432": 4, "27699": 0, "10313": 6, "17729": 0, "10016": 4, "16141": 3, "1665": 5, "23907": 7, "15007": 1, "1392": 9, "19788": 6, "37711": 9, "24150": 1, "19132": 9, "33225": 3, "32644": 4, "12487": 6, "19768": 5, "25207": 9, "8120": 1, "17405": 0, "28782": 9, "27857": 2, "27436": 6, "20822": 3, "37299": 9, "32698": 5, "39365": 9, "16259": 2, "4825": 9, "4743": 2, "21451": 6, "27068": 2, "31183": 3, "22214": 3, "441": 6, "27261": 2, "31367": 0, "24414": 4, "4758": 2, "26590": 9, "1255": 1, "39191": 3, "27243": 1, "15780": 7, "38817": 1, "7294": 9, "18492": 3, "20081": 9, "1141": 7, "2232": 2, "10836": 3, "8594": 3, "22584": 6, "36911": 5, "25790": 6, "460": 0, "1314": 4, "16336": 7, "11559": 7, "35707": 6, "8399": 2, "38506": 4, "39468": 5, "4955": 0, "19531": 7, "8665": 0, "34785": 5, "24412": 0, "16246": 1, "25938": 9, "19227": 4, "15615": 4, "18232": 9, "14922": 1, "28134": 1, "34560": 0, "33104": 7, "23535": 4, "9545": 6, "5820": 7, "11616": 1, "6176": 7, "35018": 2, "10585": 9, "32331": 4, "29475": 2, "27851": 7, "36892": 7, "2934": 5, "3240": 7, "12699": 3, "23757": 6, "13587": 9, "8489": 5, "31832": 3, "29690": 4, "30647": 5, "34089": 6, "16118": 5, "9154": 3, "3800": 3, "16779": 0, "31332": 3, "28507": 5, "26487": 4, "26856": 7, "1229": 0, "25126": 1, "22426": 1, "30660": 0, "27550": 1, "3883": 4, "3614": 9, "15951": 0, "38645": 7, "4225": 9, "33817": 6, "16086": 1, "18305": 2, "31424": 0, "6627": 1, "22705": 9, "9730": 1, "1060": 0, "27669": 6, "7630": 4, "6881": 9, "12189": 4, "17048": 9, "33240": 0, "18616": 7, "4658": 9, "9351": 1, "20949": 2, "35211": 9, "30664": 7, "32987": 3, "5906": 9, "29421": 6, "39623": 9, "9039": 9, "15553": 7, "7431": 0, "7233": 6, "32441": 7, "36939": 2, "27674": 3, "16257": 5, "14891": 9, "8048": 0, "4823": 7, "27896": 9, "18707": 9, "38686": 3, "2176": 6, "6667": 4, "7287": 9, "3584": 5, "9427": 3, "11200": 9, "16729": 3, "11001": 6, "19309": 5, "26108": 6, "36534": 0, "2426": 7, "18991": 4, "39207": 5, "10773": 9, "5274": 4, "12400": 0, "11693": 9, "18081": 2, "246": 4, "17010": 9, "15681": 6, "37583": 7, "13233": 6, "12861": 4, "8014": 4, "35628": 3, "25521": 0, "2464": 2, "19186": 3, "17813": 6, "35345": 5, "9269": 1, "23693": 3, "5280": 7, "5806": 0, "39393": 4, "29510": 6, "2820": 4, "584": 3, "6977": 6, "21263": 6, "35876": 2, "13227": 2, "7169": 9, "24760": 2, "32714": 4, "36498": 3, "4300": 5, "34030": 1, "27561": 1, "27507": 5, "29981": 0, "30544": 7, "15022": 6, "10445": 9, "38523": 9, "11490": 2, "20298": 7, "39896": 0, "9882": 6, "14292": 0, "25577": 9, "9669": 0, "16342": 9, "25632": 7, "32506": 0, "5427": 5, "29694": 1, "28037": 1, "20459": 0, "39918": 2, "24692": 4, "10191": 1, "29455": 0, "4502": 5, "30252": 9, "32800": 5, "12855": 4, "26094": 3, "25660": 5, "10856": 2, "20026": 6, "15334": 3, "23827": 5, "10099": 0, "19817": 1, "35177": 2, "11529": 1, "32207": 2, "24588": 9, "11272": 4, "33577": 4, "21770": 4, "12585": 2, "38567": 4, "4383": 3, "11900": 0, "9623": 4, "38111": 6, "8337": 4, "11049": 5, "6099": 3, "17220": 7, "1721": 1, "8495": 5, "17168": 0, "21226": 2, "8348": 6, "7886": 3, "7118": 9, "18783": 2, "5251": 2, "17519": 6, "4274": 2, "39299": 2, "19129": 5, "36262": 6, "17335": 2, "25557": 6, "100": 3, "30294": 0, "39534": 7, "10337": 6, "23342": 2, "27864": 2, "36024": 1, "24578": 4, "26720": 9, "21667": 9, "26714": 0, "30148": 7, "32543": 1, "33459": 1, "31590": 5, "28436": 0, "31762": 6, "36229": 7, "19836": 6, "20652": 9, "29811": 2, "23438": 5, "33562": 7, "2590": 5, "26112": 9, "23820": 9, "32551": 3, "31778": 5, "10677": 7, "12731": 9, "39119": 9, "24451": 5, "11058": 3, "30508": 0, "8637": 0, "2487": 1, "20246": 7, "16159": 9, "3740": 9, "33521": 0, "12520": 7, "5348": 1, "290": 6, "4892": 0, "38382": 6, "18379": 5, "39646": 0, "24059": 6, "26582": 2, "1616": 5, "37051": 9, "8150": 4, "32323": 7, "32246": 7, "7744": 6, "38870": 1, "37567": 5, "32259": 5, "4466": 4, "25694": 4, "15011": 4, "32915": 1, "26440": 6, "28898": 7, "32461": 2, "4617": 4, "18546": 6, "16792": 7, "18125": 2, "29903": 9, "15455": 3, "5304": 9, "36864": 5, "31417": 6, "38808": 6, "14049": 2, "14718": 9, "15635": 1, "39317": 5, "4914": 9, "16422": 7, "17894": 0, "26863": 5, "13958": 0, "37064": 9, "7497": 0, "18444": 5, "20227": 1, "27281": 2, "30514": 4, "2666": 7, "6989": 3, "17588": 1, "8111": 2, "18561": 1, "16978": 6, "31692": 7, "3353": 6, "9387": 4, "5658": 7, "8636": 5, "37393": 3, "2128": 6, "39756": 4, "19035": 2, "509": 7, "23818": 0, "36214": 7, "30762": 9, "33441": 5, "27056": 2, "3829": 3, "7237": 9, "20786": 7, "1056": 2, "28284": 9, "23573": 5, "13731": 3, "29170": 1, "23631": 3, "2298": 3, "5245": 0, "31526": 3, "23839": 9, "34104": 5, "24132": 5, "5297": 7, "18140": 3, "33372": 6, "20716": 4, "30488": 0, "25002": 6, "485": 3, "26948": 6, "2817": 4, "21337": 5, "1479": 9, "7007": 5, "2640": 6, "12481": 7, "28642": 6, "37144": 0, "26608": 6, "13929": 2, "35985": 9, "4180": 4, "12401": 7, "37565": 7, "1080": 2, "14208": 1, "19725": 4, "39854": 9, "8229": 3, "16479": 6, "2635": 5, "8648": 2, "10087": 2, "28682": 5, "34641": 0, "13004": 6, "23669": 1, "22218": 6, "28085": 7, "244": 1, "21568": 3, "3482": 3, "36555": 2, "24689": 5, "36733": 5, "39839": 5, "16650": 7, "35894": 4, "31184": 4, "5750": 0, "26938": 3, "38914": 0, "31725": 0, "39243": 4, "36001": 6, "11674": 1, "20705": 6, "31189": 5, "38133": 1, "5153": 6, "23031": 6, "36405": 9, "10956": 4, "32977": 4, "36708": 9, "23672": 3, "11832": 9, "13874": 2, "1236": 3, "12498": 6, "25374": 5, "35169": 4, "27337": 4, "28125": 2, "38008": 3, "12792": 3, "9192": 6, "21296": 6, "10147": 1, "4277": 9, "19175": 7, "135": 7, "704": 3, "1515": 9, "34210": 9, "3624": 7, "11524": 0, "4408": 4, "18631": 3, "13476": 2, "12932": 0, "21515": 5, "8588": 2, "24083": 7, "13883": 9, "10840": 9, "26220": 7, "2732": 6, "26214": 9, "18530": 0, "29882": 6, "21249": 3, "38301": 1, "15223": 4, "18718": 2, "36735": 4, "14442": 3, "16847": 4, "8512": 1, "22094": 2, "9258": 7, "37002": 6, "8250": 3, "34977": 4, "15049": 9, "33078": 9, "38715": 1, "35236": 4, "5667": 4, "39334": 6, "8248": 3, "27293": 5, "7966": 6, "18515": 4, "12891": 1, "16161": 1, "13027": 0, "35586": 7, "30142": 5, "22340": 3, "18777": 0, "35588": 5, "3405": 5, "6576": 4, "22147": 7, "8471": 7, "26352": 3, "34120": 2, "32562": 7, "26547": 2, "2743": 1, "17806": 4, "32927": 2, "17386": 4, "27364": 0, "23355": 1, "22504": 4, "14328": 0, "22477": 2, "31423": 3, "13854": 0, "3978": 5, "9722": 5, "15174": 3, "32671": 7, "20228": 9, "546": 2, "7857": 4, "14438": 9, "9378": 3, "25760": 9, "24563": 4, "28006": 2, "29147": 1, "18672": 5, "38274": 0, "2160": 7, "34471": 3, "11978": 2, "14028": 5, "22644": 5, "31879": 4, "32465": 9, "37786": 0, "18397": 5, "23312": 7, "6825": 4, "36770": 5, "280": 9, "33869": 3, "37023": 9, "35244": 6, "26944": 4, "2434": 0, "29262": 0, "15504": 3, "7051": 3, "32019": 7, "35617": 5, "31001": 3, "16607": 2, "11010": 4, "1862": 0, "14389": 5, "17531": 6, "15164": 6, "9415": 4, "28323": 9, "35013": 4, "5687": 2, "8707": 6, "11266": 9, "14821": 4, "23540": 6, "30448": 7, "6651": 7, "14876": 0, "35678": 5, "13406": 6, "33335": 5, "31628": 7, "30076": 3, "30169": 5, "33946": 6, "37959": 3, "10042": 2, "24270": 0, "15698": 4, "26694": 9, "38619": 9, "10003": 3, "26172": 2, "5373": 7, "13350": 2, "33861": 3, "18055": 5, "10096": 5, "31652": 0, "3738": 1, "33695": 0, "14010": 9, "32726": 3, "28762": 1, "35074": 4, "5312": 7, "26381": 0, "37516": 2, "11505": 7, "20239": 4, "29600": 9, "5985": 6, "16156": 7, "20662": 1, "35078": 1, "31168": 7, "13868": 9, "23153": 5, "13641": 0, "3764": 2, "36267": 9, "30087": 1, "3357": 9, "4652": 4, "12951": 0, "13992": 1, "6403": 9, "20617": 0, "23466": 5, "31066": 2, "20650": 0, "35671": 0, "31787": 6, "1177": 4, "31697": 2, "5701": 7, "37420": 2, "3468": 1, "35938": 6, "34171": 6, "4879": 0, "7329": 3, "29877": 0, "15161": 4, "23560": 4, "12041": 7, "35419": 1, "39364": 0, "23765": 9, "8562": 7, "5262": 2, "1720": 1, "10903": 4, "30557": 1, "1375": 4, "17899": 3, "3170": 6, "16435": 9, "18548": 5, "1282": 2, "8468": 0, "14870": 4, "17560": 1, "16457": 6, "23110": 6, "19622": 2, "10456": 9, "19948": 3, "24095": 3, "26923": 0, "12772": 1, "39562": 6, "7514": 3, "38779": 4, "10065": 7, "30550": 5, "24787": 1, "221": 4, "19843": 7, "35540": 6, "25054": 9, "20702": 5, "14245": 9, "29175": 5, "2523": 7, "13633": 9, "13553": 9, "11569": 6, "4923": 5, "3169": 0, "24456": 3, "4003": 3, "21671": 5, "19592": 4, "32777": 2, "9410": 2, "6474": 5, "13504": 7, "21246": 9, "38323": 5, "15617": 3, "15422": 7, "20040": 6, "13054": 0, "30691": 5, "15407": 7, "37416": 6, "10434": 2, "2879": 3, "13545": 1, "37845": 0, "3333": 9, "35518": 6, "23946": 3, "35468": 4, "28874": 7, "8982": 6, "39079": 9, "30607": 5, "5600": 6, "17881": 7, "7022": 2, "5416": 5, "37550": 1, "27846": 0, "20889": 0, "8544": 4, "5378": 4, "4432": 9, "3324": 6, "17853": 7, "17281": 3, "20161": 6, "36739": 3, "6143": 2, "26898": 1, "21710": 1, "22649": 2, "22714": 4, "38443": 5, "11576": 3, "1699": 7, "21175": 4, "27820": 0, "4210": 1, "35578": 2, "27976": 5, "1853": 4, "2687": 1, "37814": 5, "18067": 7, "17753": 5, "24053": 0, "1794": 6, "33641": 1, "36876": 5, "20467": 6, "23085": 7, "22616": 4, "34718": 3, "2735": 7, "2285": 3, "1688": 0, "30221": 0, "32351": 2, "32138": 4, "19172": 4, "3250": 1, "15676": 5, "32955": 6, "21840": 7, "21741": 9, "14637": 5, "32165": 6, "31498": 0, "36341": 2, "30872": 6, "9826": 5, "39263": 3, "27978": 9, "34749": 0, "16217": 3, "7668": 3, "39502": 2, "39253": 6, "4320": 9, "22661": 5, "14464": 7, "19713": 9, "21785": 0, "15928": 6, "1775": 6, "610": 5, "31188": 1, "30026": 2, "39838": 9, "34100": 3, "13426": 3, "21484": 7, "29676": 4, "28950": 7, "1822": 9, "39507": 3, "10416": 7, "6909": 2, "14979": 2, "14736": 9, "4852": 0, "12626": 7, "6788": 0, "21505": 7, "33124": 2, "19648": 9, "9037": 2, "26603": 3, "18036": 6, "9426": 9, "5855": 4, "6435": 0, "29479": 0, "18118": 1, "30164": 6, "1673": 4, "15520": 3, "17390": 2, "14402": 1, "3720": 0, "6459": 9, "16072": 6, "5787": 4, "27057": 2, "34814": 6, "35249": 3, "32203": 0, "37258": 0, "23538": 3, "32748": 2, "18700": 6, "4001": 3, "8922": 9, "12258": 0, "26225": 1, "5732": 0, "39888": 6, "3680": 1, "23201": 1, "39738": 6, "2483": 9, "30577": 7, "25031": 4, "39741": 3, "17180": 5, "34610": 1, "23870": 7, "15721": 6, "12207": 4, "25368": 6, "24759": 3, "6418": 3, "30854": 5, "33852": 3, "5777": 9, "31121": 5, "1337": 6, "23073": 9, "25783": 6, "34792": 5, "39766": 5, "19251": 2, "18461": 5, "2489": 4, "37036": 7, "34284": 1, "25573": 2, "36560": 1, "773": 3, "21457": 4, "39154": 5, "23728": 5, "3058": 2, "21005": 4, "13606": 2, "24039": 9, "15418": 4, "33760": 3, "7737": 3, "18045": 3, "14427": 9, "19028": 2, "24929": 2, "7108": 0, "22751": 2, "24811": 4, "30329": 6, "2229": 6, "36375": 0, "35408": 9, "7045": 0, "31996": 1, "4343": 0, "11842": 0, "987": 2, "21432": 5, "11577": 7, "38460": 7, "31317": 9, "11591": 6, "20259": 0, "36187": 2, "35896": 0, "27458": 4, "28940": 7, "10402": 4, "21374": 5, "4812": 3, "27886": 4, "14207": 7, "35266": 2, "24178": 9, "28546": 1, "707": 1, "31196": 9, "27887": 2, "17459": 1, "13695": 7, "36403": 6, "12422": 7, "8270": 5, "26672": 2, "3642": 2, "29895": 5, "25508": 2, "30601": 1, "10917": 3, "12194": 9, "23301": 9, "20962": 3, "21646": 1, "33537": 5, "20726": 4, "27842": 1, "12606": 5, "13079": 1, "20466": 5, "14826": 2, "38477": 1, "34615": 3, "37492": 1, "31051": 3, "4461": 2, "36209": 0, "18514": 7, "36766": 0, "3881": 9, "37794": 9, "25717": 0, "14260": 3, "24062": 5, "29708": 4, "29786": 4, "20300": 6, "35992": 7, "12403": 2, "1914": 1, "19621": 7, "25042": 5, "36579": 2, "29954": 4, "19357": 9, "26621": 0, "585": 6, "31981": 0, "28295": 0, "31846": 0, "18726": 7, "7443": 2, "37307": 0, "13449": 9, "7066": 0, "27661": 1, "32421": 3, "37808": 3, "11965": 2, "35365": 0, "16608": 6, "14767": 5, "29553": 2, "3056": 4, "9488": 1, "1994": 3, "9092": 2, "28537": 1, "16388": 6, "6773": 9, "4191": 2, "23374": 2, "17250": 1, "36792": 2, "16147": 4, "6775": 0, "26563": 7, "10876": 0, "15757": 6, "13623": 5, "37722": 4, "9644": 5, "16902": 6, "25728": 7, "22791": 2, "32728": 0, "37526": 0, "1429": 2, "10810": 9, "23172": 3, "1506": 1, "15727": 7, "25691": 5, "723": 1, "30510": 1, "17933": 2, "6975": 1, "26306": 3, "9686": 7, "32313": 0, "30859": 0, "31131": 2, "34546": 0, "23109": 9, "20728": 9, "25399": 3, "1967": 2, "24438": 0, "23434": 5, "16930": 3, "23883": 1, "7900": 2, "5911": 5, "11159": 3, "4339": 6, "3425": 4, "30071": 1, "8831": 0, "6796": 0, "31537": 3, "26182": 4, "9514": 0, "3094": 1, "30277": 9, "22471": 0, "35911": 2, "37323": 3, "7451": 0, "15043": 7, "23081": 7, "39444": 6, "38540": 2, "21830": 1, "9063": 0, "20875": 7, "20909": 3, "1671": 1, "26977": 3, "4761": 1, "12236": 5, "30373": 9, "24876": 0, "20209": 0, "13562": 3, "24045": 6, "29446": 1, "2438": 6, "30210": 5, "5977": 3, "36746": 9, "24509": 5, "5869": 9, "16330": 7, "19336": 5, "1014": 1, "33942": 3, "30807": 9, "6880": 9, "38754": 0, "21665": 7, "503": 4, "30211": 6, "26109": 0, "21042": 2, "5483": 7, "20677": 0, "26951": 9, "7941": 1, "13702": 6, "30533": 9, "7334": 3, "12201": 1, "3065": 9, "554": 5, "8241": 7, "19147": 2, "36451": 0, "8483": 4, "8802": 7, "30168": 5, "7949": 2, "29428": 4, "38608": 5, "17685": 3, "12905": 3, "193": 1, "9663": 7, "21395": 5, "38158": 1, "12353": 7, "24608": 9, "18959": 3, "18565": 3, "15745": 9, "14971": 7, "39687": 9, "27841": 9, "39857": 1, "15618": 7, "12233": 3, "2778": 7, "30444": 7, "31872": 9, "38599": 7, "3516": 3, "9540": 4, "6508": 7, "10103": 2, "10088": 2, "23681": 4, "20064": 5, "9743": 5, "20749": 2, "22581": 3, "37557": 3, "16861": 7, "26784": 9, "9467": 2, "32933": 0, "8998": 2, "30217": 9, "36949": 6, "39069": 4, "9699": 9, "14766": 9, "1162": 5, "15573": 5, "24376": 0, "6346": 0, "26993": 4, "15920": 7, "6501": 5, "27955": 3, "10442": 1, "21294": 2, "33014": 5, "7112": 3, "38467": 9, "21464": 9, "19937": 9, "32760": 4, "21635": 6, "6846": 7, "34359": 1, "6160": 7, "1508": 3, "12614": 1, "7129": 2, "3155": 3, "37437": 4, "16856": 3, "32836": 9, "31717": 6, "9116": 5, "7433": 1, "24934": 9, "9469": 9, "12372": 2, "33061": 9, "19720": 4, "5716": 7, "37988": 7, "25855": 4, "7716": 0, "31816": 5, "3998": 4, "36505": 3, "31930": 1, "18168": 2, "38371": 5, "656": 1, "2309": 5, "1383": 6, "12813": 9, "28807": 6, "31390": 4, "8689": 5, "4051": 6, "27866": 9, "32111": 0, "13886": 6, "19413": 6, "36584": 1, "39905": 3, "19979": 6, "21716": 5, "20530": 3, "17962": 2, "14872": 9, "2592": 5, "26098": 4, "11706": 9, "29766": 5, "13095": 2, "8301": 9, "39198": 6, "32034": 4, "21936": 2, "36985": 2, "2942": 6, "12725": 7, "15268": 5, "22000": 7, "32424": 6, "16620": 0, "35679": 3, "9723": 1, "17271": 4, "28412": 2, "17066": 7, "33317": 2, "3380": 9, "26437": 7, "39015": 5, "36780": 4, "37318": 3, "29863": 5, "21812": 1, "3980": 6, "25237": 0, "36678": 5, "9692": 0, "30320": 0, "20719": 1, "5730": 3, "27692": 4, "1702": 0, "24697": 6, "6250": 0, "26528": 4, "17874": 2, "17063": 5, "14729": 7, "32448": 9, "9536": 4, "11808": 1, "23793": 1, "30261": 0, "6565": 4, "22518": 2, "18607": 2, "21802": 3, "38120": 4, "10962": 9, "13015": 7, "26981": 4, "13694": 2, "18522": 4, "26988": 3, "9032": 9, "4029": 3, "15948": 7, "35181": 0, "35441": 6, "16076": 2, "32663": 3, "5752": 5, "15927": 7, "18395": 0, "2558": 6, "18848": 0, "36799": 7, "15374": 2, "33143": 2, "5480": 3, "4891": 7, "8214": 4, "23177": 0, "14158": 4, "38554": 4, "22576": 6, "32213": 1, "34582": 4, "5630": 7, "8384": 0, "2881": 5, "37653": 1, "30997": 5, "24183": 6, "7413": 4, "11461": 5, "4724": 9, "3638": 1, "33231": 4, "11141": 9, "26666": 2, "25124": 6, "9490": 6, "38469": 6, "7366": 3, "20867": 3, "25518": 0, "1920": 7, "20898": 5, "12442": 9, "16520": 5, "15688": 6, "13535": 4, "11942": 4, "35562": 7, "32872": 5, "37587": 7, "1092": 6, "20219": 7, "6740": 9, "22496": 5, "30328": 2, "38164": 2, "29051": 5, "10381": 2, "19658": 7, "20612": 3, "24825": 9, "37524": 1, "39098": 9, "18892": 2, "11069": 7, "11345": 0, "31157": 6, "28012": 0, "31313": 3, "309": 7, "25669": 3, "21164": 9, "8952": 2, "16027": 0, "36802": 6, "36644": 7, "38952": 4, "16649": 9, "39433": 9, "5469": 6, "12172": 2, "36220": 9, "39383": 9, "1751": 4, "36874": 4, "14883": 6, "13981": 2, "33533": 0, "8525": 4, "35719": 6, "36670": 7, "7126": 9, "1749": 7, "2161": 0, "22514": 9, "19530": 1, "15964": 5, "20509": 2, "26246": 6, "19124": 2, "15491": 2, "2847": 2, "25951": 5, "19733": 6, "11863": 7, "39075": 0, "14581": 0, "20946": 2, "442": 7, "6756": 1, "30147": 5, "25888": 1, "21111": 7, "5953": 7, "39700": 9, "30957": 3, "13322": 4, "34152": 1, "30411": 5, "11265": 2, "5365": 9, "6316": 0, "14037": 1, "31795": 5, "20491": 7, "26481": 6, "14141": 2, "35088": 9, "38899": 7, "518": 9, "13519": 4, "28180": 3, "14587": 2, "14539": 1, "13305": 0, "7039": 4, "12395": 9, "1289": 6, "2689": 5, "6964": 4, "34473": 9, "21160": 6, "15429": 6, "3244": 0, "38969": 1, "29930": 6, "31730": 2, "36856": 2, "1686": 0, "16651": 7, "31219": 5, "31594": 1, "161": 1, "32852": 7, "25386": 3, "9136": 0, "38724": 4, "31814": 1, "28324": 0, "16127": 5, "20479": 6, "1404": 6, "5546": 4, "38413": 4, "34098": 2, "2593": 5, "24216": 7, "9674": 1, "25336": 2, "5573": 4, "13572": 4, "30299": 1, "15865": 4, "16724": 3, "14166": 7, "15835": 2, "33410": 1, "17630": 0, "34274": 6, "35173": 9, "13157": 5, "28384": 7, "19910": 3, "30509": 1, "17891": 1, "2815": 9, "811": 4, "36131": 4, "25796": 3, "24127": 9, "19102": 4, "6632": 2, "26250": 5, "30788": 2, "13591": 0, "32370": 1, "36893": 4, "6044": 4, "19472": 6, "26514": 1, "16206": 7, "38727": 3, "22920": 5, "35109": 7, "8006": 7, "9527": 7, "19748": 3, "17345": 4, "430": 5, "12857": 7, "37633": 5, "23215": 4, "36942": 9, "35539": 3, "11149": 6, "5452": 0, "2096": 2, "15843": 2, "22668": 3, "29788": 7, "10142": 2, "10708": 1, "27410": 3, "562": 1, "28687": 4, "35864": 4, "909": 3, "10317": 5, "15206": 6, "19509": 0, "39588": 9, "31644": 7, "16473": 9, "6598": 2, "17625": 4, "12907": 3, "28493": 6, "23723": 7, "20984": 3, "24185": 9, "888": 3, "21298": 0, "32023": 7, "2382": 1, "2918": 9, "216": 3, "32834": 9, "13169": 7, "12175": 6, "20942": 6, "21319": 0, "24860": 7, "39139": 5, "14286": 6, "29617": 7, "25487": 4, "23205": 5, "8961": 3, "35150": 4, "11253": 3, "32089": 4, "22262": 9, "39871": 4, "18623": 4, "30504": 0, "23568": 4, "26156": 7, "36636": 0, "15025": 3, "9693": 4, "35014": 5, "33756": 3, "34523": 4, "23440": 6, "9268": 7, "26678": 9, "30406": 4, "15237": 9, "252": 6, "1239": 0, "12926": 2, "17012": 5, "31258": 0, "1325": 7, "20863": 5, "14551": 9, "20913": 5, "34405": 1, "18950": 3, "6791": 9, "17617": 0, "8906": 4, "32618": 1, "30034": 3, "34522": 7, "34870": 0, "13982": 9, "18221": 2, "20288": 4, "7440": 4, "34140": 3, "35619": 7, "27398": 4, "21856": 6, "14281": 9, "24260": 4, "15630": 1, "21545": 7, "18190": 3, "18558": 3, "12087": 9, "14132": 0, "22132": 1, "31340": 1, "2952": 7, "37703": 4, "21443": 6, "17854": 1, "7561": 1, "12092": 9, "32171": 0, "29695": 5, "6379": 1, "20198": 2, "6728": 6, "4446": 2, "13851": 0, "7231": 7, "22945": 4, "24688": 0, "1763": 5, "36803": 0, "7281": 4, "13582": 0, "10965": 3, "5949": 5, "21427": 4, "2974": 9, "19464": 1, "15892": 0, "39578": 1, "4602": 5, "6912": 1, "27854": 7, "5283": 1, "34310": 7, "19991": 6, "10817": 3, "21664": 3, "16414": 7, "2323": 0, "23572": 6, "2272": 5, "10775": 5, "31763": 9, "11005": 1, "17799": 2, "18367": 3, "4283": 9, "4469": 9, "10164": 6, "5389": 2, "24618": 7, "29484": 2, "17785": 0, "24118": 1, "5190": 2, "25947": 6, "37983": 2, "24301": 0, "22193": 1, "27424": 6, "24667": 0, "35287": 4, "1769": 2, "25254": 1, "17137": 8, "37924": 4, "4515": 1, "3351": 5, "24071": 6, "23884": 1, "24065": 9, "1461": 0, "2425": 1, "517": 1, "39289": 9, "36440": 7, "2501": 8, "36527": 4, "7487": 2, "15967": 4, "29395": 7, "12091": 4, "18148": 4, "32672": 8, "17540": 1, "23306": 8, "15882": 5, "39294": 9, "30015": 9, "38100": 5, "5423": 0, "21969": 9, "37829": 0, "13612": 5, "1554": 6, "20339": 2, "37910": 8, "8947": 1, "4128": 7, "38149": 9, "36273": 9, "2903": 8, "35478": 5, "37510": 7, "17441": 6, "20569": 7, "23465": 4, "12815": 1, "34851": 0, "18442": 9, "33915": 8, "39948": 9, "10843": 0, "35102": 8, "15714": 5, "7551": 8, "39983": 1, "18482": 1, "36425": 0, "13862": 6, "6263": 2, "2770": 1, "1025": 1, "39841": 2, "24696": 1, "20872": 8, "30606": 2, "22748": 6, "38673": 9, "39959": 5, "25520": 5, "6306": 4, "36870": 1, "12007": 9, "28253": 2, "26859": 9, "8839": 5, "38999": 7, "5072": 7, "20806": 5, "31974": 8, "25281": 9, "21551": 7, "3801": 0, "7213": 9, "22239": 0, "25062": 1, "33511": 7, "15706": 8, "33917": 0, "23372": 8, "35804": 4, "37173": 4, "23094": 1, "15818": 2, "25642": 1, "36767": 5, "35205": 2, "34047": 5, "25772": 0, "35246": 9, "36852": 6, "19005": 6, "11764": 8, "27683": 4, "22562": 4, "37091": 7, "8606": 8, "20522": 4, "9995": 1, "11655": 4, "5725": 2, "32596": 1, "36414": 8, "18769": 6, "6385": 5, "20583": 0, "7681": 2, "32312": 9, "638": 4, "2527": 6, "20469": 4, "34517": 1, "29028": 4, "1778": 5, "17041": 0, "12032": 0, "38942": 8, "22832": 8, "32504": 5, "17863": 0, "29154": 8, "33236": 0, "25194": 9, "37117": 9, "11105": 2, "18771": 0, "2947": 9, "8251": 4, "7492": 8, "16656": 0, "39211": 0, "2865": 1, "1041": 8, "30461": 5, "8054": 4, "29260": 4, "30687": 0, "27138": 4, "19068": 8, "23365": 4, "18111": 8, "8330": 6, "27909": 7, "19566": 5, "27351": 0, "33525": 6, "27831": 0, "22560": 7, "35204": 2, "24036": 6, "6913": 7, "30779": 9, "16243": 0, "10125": 9, "33007": 2, "13602": 2, "29011": 7, "10981": 6, "17053": 6, "2699": 5, "15794": 6, "30386": 0, "20159": 2, "33345": 7, "9305": 7, "3340": 4, "4531": 2, "13931": 9, "12428": 2, "16070": 7, "32963": 0, "23326": 7, "22460": 2, "8133": 4, "26906": 9, "36230": 7, "19465": 2, "25633": 6, "4108": 9, "34236": 8, "16209": 8, "23935": 6, "24434": 9, "35754": 9, "26407": 1, "27304": 4, "3172": 6, "7432": 2, "37640": 7, "29692": 0, "6045": 9, "17451": 0, "24174": 2, "29004": 1, "3194": 5, "4177": 5, "34197": 4, "30490": 2, "18362": 5, "9100": 6, "29569": 8, "4197": 8, "10527": 4, "33980": 7, "10085": 1, "17333": 4, "9841": 5, "10705": 8, "11736": 7, "14968": 2, "5733": 1, "15453": 2, "846": 0, "24606": 8, "39958": 2, "27142": 9, "36543": 1, "39639": 4, "9222": 4, "16366": 0, "18638": 4, "22542": 5, "26210": 6, "39970": 6, "18072": 0, "8030": 1, "5129": 0, "3457": 9, "10468": 5, "1803": 9, "12853": 9, "18619": 1, "31861": 6, "27441": 4, "38945": 6, "9897": 6, "26224": 6, "39033": 1, "2876": 2, "21368": 2, "25257": 1, "32293": 6, "33133": 0, "10857": 0, "28312": 6, "20058": 7, "33280": 0, "603": 4, "34294": 9, "30204": 6, "22278": 6, "35769": 7, "28513": 6, "8356": 0, "30933": 4, "4439": 0, "26711": 9, "15266": 2, "5553": 1, "34742": 7, "7309": 1, "8738": 1, "8193": 2, "24335": 7, "27013": 7, "4402": 8, "13661": 0, "26721": 0, "35464": 1, "17543": 0, "36548": 6, "37662": 4, "26564": 9, "22914": 0, "34172": 8, "35271": 2, "13686": 9, "35459": 9, "16120": 7, "39496": 9, "6199": 8, "37752": 1, "2025": 2, "5023": 0, "34437": 7, "882": 4, "21400": 8, "3026": 6, "11628": 5, "24991": 6, "14558": 5, "36926": 7, "19787": 0, "33100": 2, "9737": 1, "5221": 6, "2386": 4, "24691": 6, "28447": 2, "24092": 8, "22638": 6, "38956": 1, "34801": 7, "5539": 2, "9912": 5, "14232": 4, "24047": 5, "34496": 8, "33721": 9, "25253": 0, "14230": 1, "29887": 2, "6070": 1, "13541": 8, "2051": 9, "32844": 8, "17835": 1, "20390": 2, "5678": 7, "740": 0, "18780": 8, "13533": 7, "2432": 7, "36477": 4, "27250": 8, "22865": 7, "35215": 6, "6716": 4, "19782": 8, "29449": 8, "15247": 4, "27620": 4, "24565": 5, "2270": 1, "23942": 4, "31094": 4, "27628": 4, "14543": 6, "32297": 0, "4033": 9, "9152": 2, "25315": 6, "32172": 4, "15411": 8, "39635": 5, "31649": 8, "8246": 7, "34116": 6, "4072": 0, "33008": 6, "30753": 1, "18647": 0, "3843": 2, "23857": 1, "5586": 5, "33353": 2, "36140": 1, "37180": 0, "27735": 2, "26253": 9, "19780": 2, "38702": 1, "27585": 1, "22049": 1, "28356": 8, "15807": 2, "16950": 1, "7290": 6, "1160": 0, "22826": 6, "34185": 5, "28731": 6, "34330": 2, "11337": 7, "5110": 1, "5963": 0, "21921": 0, "12798": 5, "36738": 6, "5859": 0, "11568": 1, "5209": 0, "30960": 8, "16411": 6, "6430": 7, "30541": 0, "7469": 0, "5445": 0, "21287": 6, "13439": 1, "25384": 0, "23995": 7, "32630": 7, "13678": 9, "7268": 8, "26357": 8, "3834": 7, "21256": 7, "28457": 7, "10186": 1, "5492": 0, "22809": 4, "5592": 1, "38932": 9, "8761": 1, "7814": 2, "13085": 7, "4310": 6, "26005": 6, "38400": 0, "14941": 8, "16661": 6, "7997": 1, "15083": 7, "34510": 9, "7427": 2, "15383": 0, "6167": 2, "14161": 0, "37425": 5, "30361": 9, "24017": 7, "19727": 5, "38209": 6, "17058": 6, "26556": 8, "35092": 6, "23417": 0, "13502": 7, "805": 0, "17385": 0, "20345": 8, "13061": 8, "31254": 5, "28700": 6, "16932": 7, "774": 8, "11389": 1, "19771": 4, "19578": 6, "29982": 0, "32075": 2, "2781": 2, "1252": 9, "21055": 7, "4462": 6, "25934": 6, "34741": 6, "18324": 7, "13630": 0, "11222": 1, "22161": 8, "35582": 9, "34029": 0, "22028": 9, "7837": 4, "9005": 8, "36647": 4, "31178": 1, "10993": 0, "11026": 6, "19496": 0, "31150": 6, "28554": 7, "22916": 9, "12783": 1, "9865": 9, "7489": 5, "20932": 9, "3654": 0, "15856": 5, "10749": 8, "19649": 7, "36601": 2, "5277": 9, "20965": 7, "26009": 4, "24031": 1, "21835": 1, "26883": 9, "26736": 7, "21147": 7, "38360": 9, "24262": 8, "26862": 1, "4484": 8, "4361": 7, "8978": 2, "20770": 6, "13254": 4, "13396": 8, "1658": 9, "30704": 0, "26964": 9, "8988": 6, "35583": 4, "30737": 5, "12289": 7, "9783": 8, "36800": 0, "5080": 0, "38634": 1, "19875": 9, "36014": 8, "15467": 8, "12454": 6, "9145": 5, "10949": 6, "7171": 0, "34055": 7, "331": 0, "32541": 8, "8288": 5, "15016": 2, "18422": 2, "28055": 1, "992": 0, "12886": 1, "19140": 5, "8908": 5, "18889": 0, "28419": 5, "14070": 7, "10418": 8, "9334": 4, "27136": 7, "10320": 1, "38445": 8, "18449": 2, "38383": 6, "31194": 0, "9052": 1, "33876": 6, "20625": 4, "15284": 2, "9120": 6, "10619": 4, "4472": 8, "28237": 7, "11236": 0, "36685": 2, "7768": 8, "19544": 2, "27753": 4, "16869": 1, "5720": 8, "12500": 6, "10488": 1, "37546": 7, "4581": 7, "33301": 1, "34452": 6, "5473": 4, "23658": 7, "16635": 9, "39749": 4, "7346": 8, "5046": 6, "16837": 9, "25683": 4, "19352": 1, "11477": 5, "18157": 2, "30266": 4, "6690": 7, "27993": 7, "5493": 6, "38706": 0, "15957": 2, "26323": 1, "4388": 9, "3490": 4, "23250": 6, "35994": 7, "5848": 0, "39325": 2, "15640": 8, "1916": 1, "36157": 1, "31346": 9, "17018": 5, "15753": 9, "28792": 7, "38994": 4, "10177": 8, "17321": 6, "10427": 8, "11387": 2, "24704": 5, "36709": 6, "27586": 0, "35772": 6, "27485": 5, "14031": 1, "32098": 2, "18679": 0, "18896": 4, "10869": 7, "16164": 1, "16341": 5, "22701": 4, "39013": 0, "2057": 1, "34650": 9, "9345": 5, "29201": 0, "35770": 1, "29200": 8, "7566": 0, "38609": 7, "26900": 8, "2383": 9, "36761": 8, "6309": 6, "21898": 8, "2648": 2, "35923": 5, "30318": 0, "27432": 0, "31383": 6, "8649": 7, "38951": 2, "22110": 4, "32215": 1, "19929": 7, "28574": 2, "39175": 2, "12943": 8, "16284": 4, "37770": 4, "18469": 6, "37785": 1, "32350": 0, "850": 4, "36772": 8, "25490": 8, "35007": 0, "29165": 2, "29139": 2, "36249": 0, "13253": 9, "2581": 7, "29871": 6, "19781": 2, "11366": 1, "23498": 1, "9185": 7, "34779": 9, "12386": 4, "29263": 9, "39384": 7, "4772": 4, "15659": 0, "6368": 1, "10746": 4, "37804": 9, "34806": 9, "8158": 6, "10960": 2, "21982": 9, "39": 5, "18755": 5, "17067": 4, "13601": 7, "20917": 5, "16791": 6, "5319": 8, "14575": 7, "11724": 8, "1539": 7, "36431": 6, "22231": 1, "1070": 2, "37809": 8, "38200": 7, "24384": 4, "37311": 5, "38093": 4, "5065": 6, "27114": 6, "20210": 2, "19427": 5, "37861": 6, "7931": 7, "25055": 2, "370": 0, "24330": 7, "11617": 0, "11836": 7, "22517": 6, "9600": 4, "6837": 1, "31141": 7, "17292": 5, "22866": 5, "5578": 4, "32043": 0, "2174": 5, "19920": 9, "31584": 6, "32264": 6, "12973": 0, "1556": 5, "4519": 4, "21749": 7, "37080": 2, "28839": 5, "4847": 0, "33443": 7, "29096": 4, "24317": 7, "24518": 2, "7224": 0, "1919": 1, "13458": 2, "28609": 1, "159": 2, "24666": 2, "11119": 9, "22030": 9, "5918": 2, "12671": 7, "22302": 9, "38648": 6, "2986": 6, "2505": 1, "10770": 6, "7107": 9, "3646": 8, "7122": 7, "31449": 5, "27222": 4, "20017": 8, "13813": 8, "13446": 8, "38679": 2, "33653": 5, "38894": 6, "14527": 8, "18387": 0, "4530": 7, "28556": 4, "13971": 6, "24869": 2, "31740": 1, "315": 4, "22855": 1, "33714": 8, "21468": 9, "14554": 5, "27475": 7, "16714": 5, "23083": 6, "31136": 1, "15210": 5, "26183": 4, "17926": 2, "36054": 2, "32443": 6, "29861": 6, "12366": 1, "22025": 8, "9429": 0, "12440": 7, "19291": 0, "10618": 9, "20691": 8, "27698": 6, "31535": 4, "15169": 4, "29561": 4, "10752": 9, "12225": 4, "19327": 1, "34952": 2, "1150": 0, "21731": 2, "38068": 8, "37105": 5, "2312": 4, "24922": 9, "37982": 4, "26044": 7, "3792": 4, "2181": 2, "20338": 4, "19245": 6, "23048": 7, "24551": 4, "30868": 6, "24562": 8, "6787": 9, "14920": 8, "26123": 5, "7313": 9, "22933": 8, "26642": 8, "16805": 9, "20531": 1, "17074": 9, "39129": 8, "14089": 7, "27069": 4, "22759": 1, "32021": 6, "13653": 2, "39135": 1, "24958": 5, "9479": 2, "15057": 8, "35669": 1, "6910": 7, "31975": 9, "8680": 6, "25527": 2, "15545": 5, "3910": 5, "37410": 5, "5876": 2, "34606": 8, "29109": 5, "21366": 5, "28587": 8, "2132": 6, "7460": 0, "11183": 6, "3863": 9, "8266": 9, "18233": 9, "2696": 5, "39831": 6, "20784": 2, "17660": 0, "3472": 7, "1127": 8, "31415": 0, "12837": 0, "35581": 4, "11364": 1, "26399": 8, "30339": 0, "28657": 2, "16871": 1, "34853": 1, "14651": 6, "31179": 2, "27297": 5, "25996": 4, "16573": 1, "12045": 8, "32509": 0, "9248": 9, "36779": 4, "10587": 8, "6185": 0, "23380": 0, "38432": 5, "6207": 0, "6700": 7, "17047": 0, "31542": 9, "25103": 1, "17644": 8, "33952": 0, "37998": 0, "34199": 6, "13957": 4, "37523": 4, "36900": 0, "10918": 9, "39021": 5, "33801": 0, "38275": 1, "6649": 5, "14282": 4, "32558": 5, "21415": 4, "25705": 2, "27152": 8, "30708": 4, "7539": 1, "8349": 5, "5713": 2, "33635": 8, "15836": 8, "31633": 4, "7142": 5, "8599": 8, "5455": 5, "1499": 8, "38171": 9, "28308": 4, "15603": 8, "10575": 7, "22868": 2, "16754": 9, "22994": 4, "37414": 9, "4336": 9, "19872": 5, "6783": 6, "27331": 0, "27263": 0, "27906": 7, "28368": 5, "26613": 7, "8434": 1, "14171": 0, "37964": 8, "32405": 5, "2564": 2, "6658": 8, "35555": 9, "12956": 6, "1938": 9, "20401": 6, "20067": 8, "29451": 8, "25273": 4, "5856": 1, "21578": 0, "31479": 8, "25563": 5, "36894": 9, "28331": 1, "27209": 9, "27165": 1, "37057": 0, "13463": 7, "10048": 4, "7498": 9, "22660": 6, "25218": 9, "37263": 5, "30862": 2, "11752": 6, "23228": 5, "1351": 9, "27619": 9, "4139": 9, "36973": 7, "1700": 4, "27090": 6, "16987": 9, "32108": 2, "31204": 4, "13371": 5, "23461": 5, "16827": 1, "27208": 8, "25953": 4, "8105": 9, "20329": 1, "3875": 7, "29936": 4, "32054": 0, "29397": 6, "10958": 9, "6619": 9, "10329": 1, "18408": 7, "17024": 4, "1164": 0, "4288": 7, "11359": 5, "31503": 2, "7928": 7, "23885": 8, "34360": 9, "36448": 8, "18286": 8, "3763": 6, "30122": 9, "6790": 6, "36795": 9, "207": 8, "4221": 7, "969": 5, "35293": 8, "801": 6, "15298": 6, "4025": 4, "24847": 7, "37769": 0, "15181": 8, "18015": 4, "28028": 1, "1710": 7, "3365": 9, "5478": 1, "36725": 7, "37966": 9, "12449": 0, "27761": 8, "18371": 9, "32980": 1, "31731": 2, "29021": 9, "20184": 1, "17003": 7, "857": 1, "12278": 9, "22905": 7, "30170": 5, "21106": 9, "6304": 8, "35557": 5, "33484": 5, "25943": 1, "21686": 5, "5062": 6, "25726": 4, "8286": 1, "30624": 1, "19799": 1, "23430": 4, "36930": 2, "39163": 4, "28772": 6, "35889": 0, "36567": 6, "20525": 5, "23913": 1, "39862": 2, "2279": 9, "19221": 2, "13824": 8, "1546": 6, "26535": 8, "6849": 5, "2982": 5, "4829": 1, "10126": 4, "8822": 6, "35026": 1, "22226": 9, "203": 8, "20151": 6, "11680": 6, "16780": 7, "26482": 6, "7906": 5, "24817": 6, "29498": 6, "12342": 4, "23922": 0, "21826": 1, "7050": 0, "9842": 2, "36554": 0, "35998": 5, "15234": 0, "4994": 6, "25504": 0, "25006": 6, "39605": 2, "24081": 4, "21736": 6, "6491": 4, "3568": 0, "31934": 6, "31499": 2, "4392": 2, "20577": 6, "30896": 5, "18862": 8, "11960": 7, "3003": 1, "24669": 0, "18452": 1, "38982": 2, "34933": 0, "35245": 8, "10341": 9, "39971": 4, "16322": 6, "22413": 6, "7123": 8, "33159": 5, "37906": 1, "39807": 7, "18531": 6, "29159": 6, "17920": 0, "7932": 0, "39399": 0, "6902": 8, "14155": 2, "24154": 0, "19117": 8, "36216": 9, "33318": 7, "26726": 4, "7063": 7, "14962": 6, "3190": 6, "31825": 9, "15224": 8, "16335": 6, "35832": 6, "30756": 8, "14118": 5, "14986": 6, "32143": 0, "19234": 1, "2164": 4, "34934": 5, "1696": 4, "36051": 9, "34354": 9, "18186": 9, "29247": 2, "19093": 1, "4564": 0, "37304": 5, "22891": 6, "30058": 0, "37135": 8, "15778": 2, "5534": 9, "10745": 6, "18858": 2, "26453": 0, "30587": 7, "28811": 1, "5475": 5, "33267": 1, "21022": 7, "24022": 5, "36275": 8, "24949": 9, "9930": 0, "4098": 4, "22244": 2, "15954": 4, "18887": 0, "28738": 0, "2223": 7, "32379": 9, "12952": 9, "10189": 9, "39398": 8, "10192": 9, "39482": 5, "39074": 8, "30886": 5, "35313": 1, "21116": 7, "37939": 0, "33956": 4, "9073": 8, "15138": 7, "25509": 6, "8974": 4, "19388": 0, "25673": 5, "22484": 5, "27235": 6, "26558": 4, "37631": 1, "21544": 8, "25008": 0, "32649": 1, "22135": 9, "34689": 0, "31923": 5, "21239": 7, "25825": 9, "2092": 4, "21913": 5, "34099": 7, "35130": 5, "21053": 0, "12823": 4, "16345": 9, "36264": 6, "26029": 8, "8598": 4, "33814": 1, "333": 7, "2530": 4, "878": 9, "3905": 8, "32826": 6, "17572": 7, "13953": 5, "12113": 9, "24082": 9, "37370": 7, "4796": 8, "13297": 1, "34011": 4, "36240": 5, "17698": 5, "8224": 2, "11758": 8, "20465": 8, "39813": 9, "15799": 9, "25570": 8, "11025": 4, "13202": 8, "23695": 6, "33560": 0, "30866": 9, "39816": 2, "25136": 8, "39850": 8, "39130": 2, "7004": 4, "685": 0, "31632": 7, "5218": 9, "15470": 6, "25983": 8, "30115": 9, "11727": 7, "1845": 6, "1963": 1, "13302": 5, "1363": 4, "1076": 7, "34536": 5, "27467": 6, "32160": 6, "21373": 5, "949": 7, "24757": 1, "21070": 6, "6217": 7, "39781": 6, "28242": 9, "35790": 5, "29322": 6, "2375": 8, "14779": 0, "25676": 8, "30311": 7, "12966": 2, "12436": 2, "36366": 2, "20571": 4, "33113": 0, "33463": 4, "33779": 8, "16787": 6, "14454": 1, "17879": 2, "31380": 0, "39735": 7, "17098": 0, "26261": 0, "31527": 4, "28608": 4, "39728": 8, "1286": 6, "11858": 5, "15311": 1, "17541": 6, "33874": 9, "33903": 7, "141": 5, "39366": 8, "22245": 0, "18188": 6, "9008": 7, "702": 2, "14419": 0, "28819": 0, "24839": 9, "8000": 9, "34756": 8, "37300": 5, "38095": 9, "13688": 9, "7493": 2, "15953": 2, "14861": 4, "7802": 9, "314": 6, "20714": 0, "384": 0, "32825": 6, "20593": 8, "6507": 7, "26106": 6, "13830": 4, "32372": 2, "33422": 1, "26087": 9, "17841": 8, "12776": 1, "22456": 5, "1839": 7, "15129": 6, "17614": 2, "20121": 2, "6071": 4, "25639": 7, "36063": 6, "37161": 2, "5502": 5, "28523": 8, "4435": 4, "4266": 4, "3057": 8, "7593": 7, "26485": 6, "37120": 8, "9904": 5, "35323": 1, "730": 6, "20520": 7, "12076": 2, "6767": 2, "717": 7, "16928": 7, "6855": 8, "11370": 9, "35437": 9, "28773": 6, "30653": 0, "38048": 2, "35836": 5, "16190": 0, "20849": 8, "6555": 0, "24135": 8, "29950": 6, "39152": 8, "78": 4, "29050": 9, "34244": 6, "23735": 5, "14107": 5, "23702": 6, "3728": 1, "39073": 6, "23253": 0, "1625": 2, "342": 0, "19061": 2, "29643": 9, "29012": 2, "11409": 6, "37271": 0, "17322": 7, "27658": 1, "22634": 1, "39410": 0, "4921": 5, "18169": 1, "27203": 7, "17864": 8, "2359": 7, "39895": 7, "14703": 5, "5329": 0, "34661": 2, "37445": 4, "14623": 7, "16405": 6, "26688": 1, "24177": 9, "38040": 1, "29084": 8, "11976": 9, "19497": 8, "9632": 8, "28891": 1, "21299": 5, "8986": 2, "4569": 0, "6914": 1, "32134": 2, "6343": 0, "6433": 8, "7200": 9, "5321": 5, "23998": 7, "20648": 4, "3475": 1, "15739": 0, "3043": 4, "4146": 1, "4475": 7, "30634": 8, "33177": 7, "9421": 9, "23168": 0, "30213": 9, "18798": 0, "6684": 8, "33031": 7, "12370": 1, "25019": 7, "7006": 6, "9020": 0, "20144": 7, "5870": 1, "35380": 8, "28942": 1, "3864": 1, "8790": 2, "9040": 8, "18949": 0, "11199": 7, "15793": 4, "10506": 2, "6607": 4, "16628": 2, "13560": 8, "18462": 6, "27108": 4, "6061": 7, "2562": 8, "22042": 1, "20163": 0, "1553": 0, "31754": 1, "37223": 5, "38931": 8, "12211": 0, "37863": 1, "8255": 9, "9183": 7, "28477": 1, "34297": 9, "39890": 7, "91": 5, "9300": 9, "11333": 1, "39420": 7, "33894": 6, "3772": 1, "20032": 6, "19183": 4, "39375": 5, "33612": 6, "8686": 6, "6674": 9, "36026": 0, "10463": 8, "18787": 7, "1048": 4, "11564": 8, "32517": 9, "101": 8, "22549": 4, "5800": 4, "1208": 1, "809": 1, "17646": 6, "33355": 8, "33041": 0, "36043": 4, "14536": 0, "37167": 7, "37812": 6, "36418": 1, "35375": 4, "20591": 9, "16339": 1, "5147": 8, "2665": 1, "5664": 9, "19255": 9, "27317": 1, "861": 0, "7852": 8, "26372": 0, "9694": 2, "12546": 7, "10809": 4, "6060": 0, "25447": 9, "20704": 2, "5162": 4, "27714": 5, "17557": 1, "9060": 2, "20963": 8, "13328": 1, "24073": 1, "31908": 6, "6567": 9, "11419": 5, "35937": 9, "24871": 1, "3571": 6, "24124": 9, "17036": 6, "22555": 5, "26022": 8, "28190": 6, "22105": 6, "6724": 4, "3997": 2, "12450": 9, "3371": 9, "21567": 0, "6330": 2, "14674": 6, "5479": 4, "25899": 5, "4954": 8, "20505": 2, "7128": 8, "15595": 2, "35032": 7, "30838": 9, "12215": 6, "1841": 2, "36633": 0, "36743": 1, "550": 8, "6714": 8, "17831": 1, "11476": 7, "6669": 6, "3551": 7, "13329": 6, "18412": 2, "19375": 0, "17565": 6, "30721": 8, "29865": 9, "2931": 2, "34771": 7, "16308": 9, "20410": 2, "8041": 8, "31016": 9, "20507": 7, "13167": 5, "13590": 5, "416": 8, "17062": 4, "30839": 1, "9304": 0, "13530": 2, "13700": 8, "11938": 8, "21462": 5, "27254": 5, "23266": 2, "8302": 4, "32524": 9, "21625": 6, "2404": 5, "14938": 6, "38317": 8, "36890": 1, "4020": 1, "12870": 7, "16427": 8, "28717": 1, "7999": 4, "21914": 9, "16746": 9, "14751": 4, "2353": 2, "28472": 5, "28373": 1, "4414": 2, "21049": 7, "39341": 8, "13822": 9, "38647": 2, "7180": 8, "11639": 0, "38912": 5, "15279": 8, "33964": 7, "26974": 9, "25958": 6, "10414": 4, "17104": 7, "150": 7, "38127": 6, "25324": 4, "23443": 0, "26408": 8, "39158": 2, "39988": 1, "34170": 2, "29520": 5, "10557": 2, "22850": 9, "27212": 5, "15877": 6, "24490": 9, "23378": 0, "26965": 0, "25545": 9, "28808": 9, "28135": 6, "13518": 8, "6402": 1, "12872": 1, "1897": 7, "12016": 4, "19847": 7, "12237": 0, "1892": 9, "34397": 2, "38976": 2, "18969": 9, "20196": 9, "22523": 0, "15388": 6, "8370": 4, "34000": 8, "20378": 9, "16119": 8, "35024": 9, "35040": 8, "12517": 7, "7132": 6, "7389": 2, "11231": 2, "18499": 7, "13748": 5, "2337": 1, "20152": 0, "21948": 1, "4542": 8, "19187": 9, "19151": 0, "32982": 5, "36113": 0, "4912": 1, "17978": 8, "5053": 6, "10017": 8, "29460": 6, "23136": 4, "27920": 1, "12971": 9, "27826": 1, "39656": 0, "15246": 2, "38193": 1, "34184": 5, "36980": 4, "18486": 4, "3016": 4, "2348": 0, "26126": 0, "39272": 2, "25424": 7, "23483": 2, "639": 6, "26928": 2, "17641": 8, "31134": 4, "31698": 4, "7228": 2, "5006": 4, "7835": 6, "11011": 6, "20007": 1, "27786": 0, "6883": 8, "33101": 2, "12050": 2, "36605": 5, "6404": 8, "998": 9, "9006": 1, "15912": 2, "35449": 6, "691": 9, "13443": 6, "3125": 9, "7483": 8, "28983": 8, "1965": 0, "14735": 5, "9612": 9, "22216": 5, "266": 4, "31912": 0, "5541": 9, "2809": 2, "34682": 0, "7812": 1, "4437": 2, "33976": 5, "12111": 7, "26707": 0, "38684": 6, "25307": 0, "17803": 7, "34461": 4, "36970": 6, "17497": 7, "39954": 9, "29082": 7, "13913": 7, "30986": 2, "9311": 8, "38377": 4, "4720": 0, "38": 4, "11531": 0, "6637": 9, "28953": 1, "23761": 2, "8808": 1, "28698": 1, "13793": 5, "21827": 0, "23715": 2, "11379": 9, "1511": 2, "23536": 4, "30452": 9, "39140": 7, "31936": 9, "28597": 5, "18684": 7, "21549": 2, "15265": 6, "37209": 9, "25769": 0, "28824": 5, "1128": 8, "23862": 7, "8336": 7, "17658": 1, "36609": 8, "6595": 7, "11079": 1, "37697": 0, "6945": 0, "4151": 4, "11864": 1, "24903": 5, "4428": 0, "14297": 8, "37562": 5, "34281": 7, "27012": 4, "39858": 2, "21882": 0, "34159": 1, "17124": 2, "38292": 5, "10634": 1, "31198": 7, "22922": 0, "7689": 2, "4346": 8, "21672": 7, "16273": 0, "37756": 5, "30219": 1, "9982": 2, "34886": 7, "39878": 7, "16418": 8, "25378": 2, "20203": 2, "21552": 7, "29662": 0, "6351": 6, "13204": 2, "15251": 5, "39553": 4, "6618": 0, "20892": 2, "23114": 4, "14330": 6, "20413": 2, "29607": 2, "35083": 6, "11480": 4, "36745": 6, "6229": 8, "35272": 1, "6936": 0, "36226": 6, "18119": 2, "9343": 5, "8067": 0, "1772": 7, "17661": 6, "37415": 1, "16971": 6, "11738": 9, "21517": 6, "3177": 6, "17897": 4, "1487": 7, "20760": 9, "25782": 1, "2785": 2, "32358": 1, "23589": 0, "35541": 7, "36624": 2, "494": 7, "4089": 5, "39606": 8, "32155": 5, "16014": 7, "27540": 5, "23120": 2, "7161": 8, "36320": 1, "9647": 1, "5450": 2, "23815": 1, "33210": 9, "24598": 2, "20626": 7, "29113": 0, "20601": 0, "11234": 6, "32219": 6, "39071": 0, "32046": 0, "2739": 4, "36822": 2, "37350": 9, "17455": 4, "21315": 8, "24801": 9, "6758": 5, "32813": 6, "14794": 7, "10182": 8, "34160": 4, "38429": 6, "6151": 9, "33546": 6, "2307": 9, "30097": 8, "16646": 5, "35755": 9, "21": 6, "16703": 1, "10942": 0, "6930": 1, "21574": 5, "39981": 8, "5945": 0, "36511": 4, "36087": 6, "25971": 1, "15335": 9, "25376": 5, "34545": 2, "7753": 2, "12821": 5, "37973": 7, "7665": 2, "26575": 7, "3178": 9, "19673": 9, "29923": 4, "28488": 0, "33262": 8, "1510": 1, "12096": 8, "4697": 6, "31081": 6, "28669": 4, "38229": 6, "23948": 9, "4481": 0, "26132": 4, "6422": 1, "3376": 5, "5601": 1, "17814": 8, "39675": 7, "29015": 9, "17144": 4, "15876": 8, "9034": 1, "1846": 5, "10011": 4, "6585": 5, "1098": 0, "9156": 4, "16154": 5, "26904": 2, "18942": 5, "10948": 6, "13281": 9, "36951": 1, "12598": 1, "14373": 0, "9927": 6, "12631": 0, "16547": 1, "32520": 0, "7839": 2, "1834": 4, "11874": 2, "37817": 8, "14485": 4, "21728": 7, "20524": 7, "8635": 9, "25627": 2, "14820": 7, "18497": 7, "32451": 5, "23526": 1, "24364": 7, "2048": 8, "28437": 4, "14919": 6, "30964": 9, "7667": 8, "36222": 1, "32392": 9, "3888": 0, "26202": 4, "34647": 1, "17699": 0, "36969": 7, "14264": 7, "28058": 4, "9051": 9, "20488": 7, "39108": 0, "39894": 9, "27673": 5, "38006": 8, "28157": 4, "1951": 9, "14511": 2, "10937": 4, "24332": 5, "31013": 1, "7533": 8, "30777": 0, "17381": 6, "15937": 8, "32261": 2, "13826": 2, "19853": 0, "39844": 1, "28142": 2, "34984": 8, "31404": 6, "27275": 0, "4630": 7, "14942": 9, "32423": 9, "17446": 7, "27665": 1, "37367": 1, "37773": 8, "27544": 7, "377": 6, "14568": 1, "30754": 6, "9485": 9, "19088": 7, "18993": 1, "14187": 6, "24779": 8, "20174": 8, "6200": 0, "9166": 4, "19229": 9, "6753": 4, "27605": 2, "26559": 2, "2944": 9, "11324": 0, "10462": 5, "23475": 2, "18921": 1, "12768": 4, "22103": 0, "6483": 2, "34839": 7, "39679": 4, "13236": 8, "39660": 3, "15989": 4, "38427": 4, "25240": 3, "39653": 4, "17388": 9, "24819": 7, "260": 1, "19319": 7, "38854": 9, "19596": 6, "38366": 2, "28508": 4, "26804": 2, "28147": 4, "4002": 3, "38114": 0, "28746": 0, "22086": 8, "12098": 9, "1419": 9, "3576": 1, "20982": 1, "14337": 4, "1091": 1, "20483": 9, "33765": 7, "12239": 0, "18470": 0, "14160": 7, "12913": 4, "10780": 0, "30137": 8, "37498": 9, "35684": 0, "21561": 3, "39116": 4, "35604": 3, "10739": 6, "22390": 4, "26785": 8, "29758": 2, "23174": 1, "4487": 0, "17794": 2, "28946": 8, "19012": 3, "39666": 6, "33154": 7, "10521": 6, "33455": 2, "36757": 7, "817": 4, "5646": 9, "28756": 9, "4074": 2, "33354": 9, "31836": 0, "15862": 6, "31044": 4, "13758": 4, "19201": 0, "13930": 8, "27590": 8, "39998": 4, "18318": 3, "39893": 8, "32255": 1, "5510": 4, "8674": 4, "19003": 0, "22834": 7, "12300": 4, "18346": 4, "36354": 8, "38975": 7, "32891": 4, "8276": 3, "2183": 2, "4044": 4, "5372": 1, "28730": 0, "25849": 3, "20603": 3, "34133": 7, "14963": 0, "23800": 1, "37521": 0, "2314": 3, "32978": 8, "1066": 6, "33199": 1, "30732": 6, "37114": 1, "28299": 1, "11166": 3, "39456": 4, "21726": 2, "7545": 9, "38013": 3, "17305": 3, "28889": 1, "32950": 6, "25425": 2, "19434": 0, "1521": 7, "24442": 0, "16653": 2, "25740": 3, "7345": 9, "17670": 1, "31137": 9, "36416": 3, "27269": 3, "12205": 9, "4997": 7, "27016": 4, "993": 6, "32677": 0, "9205": 1, "13345": 7, "23238": 6, "34887": 6, "29858": 0, "12349": 3, "31817": 4, "29144": 6, "16431": 1, "1081": 9, "16698": 4, "12569": 0, "12357": 4, "37184": 3, "34436": 4, "25287": 2, "10820": 8, "1588": 7, "22412": 6, "34541": 1, "11712": 2, "7094": 4, "29382": 8, "13150": 6, "23906": 8, "39680": 7, "239": 8, "27392": 1, "23831": 8, "12884": 9, "13517": 0, "3557": 1, "25662": 3, "37338": 1, "36952": 6, "17186": 1, "450": 4, "30310": 3, "1647": 9, "17780": 1, "29795": 6, "1545": 7, "19999": 9, "30231": 1, "13990": 4, "28754": 9, "15029": 6, "16081": 0, "8188": 9, "30235": 7, "30590": 7, "31875": 0, "32425": 2, "39990": 1, "11165": 9, "18243": 1, "13998": 4, "19335": 1, "20421": 8, "18074": 3, "35166": 8, "31273": 8, "18708": 7, "1943": 3, "17619": 9, "26194": 3, "19096": 8, "35944": 1, "16496": 8, "33319": 8, "6340": 9, "4259": 4, "2108": 0, "29575": 3, "22722": 9, "27805": 6, "39859": 8, "35627": 0, "34524": 7, "31200": 6, "39977": 8, "3752": 8, "23448": 0, "35989": 9, "26167": 0, "6424": 8, "26171": 6, "28070": 9, "34472": 0, "30766": 8, "6184": 0, "8684": 1, "29549": 8, "35497": 0, "32122": 6, "681": 6, "38859": 4, "11737": 2, "10318": 4, "36956": 9, "3803": 7, "24575": 7, "32529": 4, "28093": 6, "18319": 7, "21279": 1, "28130": 2, "28720": 4, "11347": 4, "11933": 3, "15606": 3, "32912": 7, "8662": 4, "13097": 6, "38140": 9, "26728": 3, "2316": 2, "996": 9, "17358": 0, "1875": 8, "19182": 0, "25372": 7, "4968": 1, "14700": 2, "38447": 4, "37085": 4, "37331": 8, "38624": 1, "37501": 1, "19708": 1, "16886": 6, "13456": 0, "23556": 7, "33737": 1, "27257": 0, "24006": 3, "16781": 8, "36123": 4, "19191": 8, "24648": 1, "26052": 7, "20807": 4, "36217": 4, "29608": 8, "6279": 3, "3916": 0, "908": 1, "2709": 4, "10366": 6, "20672": 0, "18587": 3, "3867": 2, "26867": 2, "37708": 2, "7472": 3, "35273": 2, "5411": 6, "36207": 3, "25418": 0, "8793": 0, "9104": 2, "1591": 7, "35390": 7, "14391": 7, "30085": 2, "35993": 0, "15544": 2, "38165": 1, "10410": 8, "6092": 1, "26303": 6, "26591": 8, "26443": 4, "33311": 6, "28442": 0, "9288": 4, "4355": 2, "17259": 0, "27150": 8, "24244": 3, "14001": 4, "24283": 6, "2384": 2, "11463": 2, "4000": 4, "37434": 2, "30554": 6, "27401": 0, "32556": 6, "7901": 9, "32976": 4, "13104": 1, "21910": 7, "14875": 9, "20171": 8, "6253": 8, "9470": 1, "39585": 9, "732": 8, "17773": 2, "7870": 8, "34924": 2, "34818": 7, "3040": 3, "8320": 1, "23285": 1, "3459": 1, "25012": 7, "7769": 3, "39982": 7, "37056": 8, "27633": 4, "23510": 4, "27838": 4, "31574": 4, "28282": 1, "39910": 7, "36127": 7, "36120": 4, "33706": 0, "34451": 9, "31439": 1, "32906": 0, "27804": 9, "39167": 3, "10542": 0, "18762": 1, "7140": 0, "9698": 1, "37451": 6, "34884": 6, "16934": 6, "23976": 0, "18061": 6, "18919": 7, "10432": 2, "36121": 9, "35941": 0, "31673": 6, "1567": 0, "11186": 0, "8671": 2, "14432": 4, "28247": 8, "22961": 7, "814": 2, "9948": 2, "5509": 4, "2906": 4, "34877": 7, "7227": 4, "5448": 8, "9594": 9, "21214": 4, "6048": 2, "28144": 7, "39908": 8, "28099": 1, "20860": 3, "39753": 8, "31047": 6, "32554": 9, "12068": 9, "11267": 3, "35534": 4, "35906": 0, "39726": 1, "9391": 4, "38160": 8, "26370": 8, "28079": 4, "12728": 6, "33166": 4, "29630": 1, "277": 9, "30072": 3, "29683": 7, "13257": 2, "14663": 6, "11061": 2, "35227": 6, "22445": 6, "16236": 2, "23947": 3, "3498": 9, "33320": 1, "37312": 6, "37921": 9, "32849": 6, "10603": 6, "12223": 8, "25727": 2, "32118": 8, "23801": 7, "35194": 0, "33912": 7, "33873": 2, "3264": 8, "35189": 6, "29509": 8, "7699": 7, "13057": 6, "38118": 1, "15403": 4, "3280": 1, "34207": 9, "16185": 3, "10768": 6, "21916": 0, "18856": 8, "30375": 6, "11330": 9, "4849": 7, "944": 1, "21855": 9, "39750": 4, "34424": 4, "15177": 6, "18463": 1, "1331": 9, "39966": 7, "16269": 1, "5467": 6, "39640": 2, "20684": 1, "30456": 7, "34880": 2, "13285": 8, "34117": 0, "13658": 3, "31949": 0, "15728": 8, "30441": 6, "25333": 0, "7926": 8, "875": 2, "29961": 6, "36246": 7, "3005": 0, "4802": 2, "33534": 4, "14259": 2, "24028": 0, "37732": 9, "38924": 8, "30359": 7, "11847": 8, "18563": 8, "8621": 7, "17175": 0, "5651": 7, "11269": 3, "17855": 3, "30140": 6, "10995": 1, "22059": 6, "31409": 2, "30657": 2, "3167": 7, "7192": 4, "39487": 4, "34534": 6, "9132": 1, "5108": 0, "12726": 9, "21258": 2, "33039": 2, "23623": 7, "31062": 0, "2686": 6, "24503": 4, "25699": 3, "16566": 7, "14276": 6, "34738": 1, "22232": 2, "3959": 6, "2457": 4, "17265": 7, "30500": 1, "24482": 9, "15320": 8, "16748": 6, "23121": 2, "11790": 0, "3420": 7, "31864": 4, "8353": 4, "7417": 2, "11094": 0, "19105": 1, "23233": 3, "195": 7, "9355": 4, "3995": 8, "34478": 4, "30099": 4, "37196": 1, "13792": 9, "4419": 0, "31791": 1, "424": 2, "7057": 3, "22879": 2, "35247": 1, "35438": 6, "26313": 7, "38807": 1, "2194": 8, "35932": 2, "21077": 6, "20991": 6, "24953": 7, "18212": 9, "2685": 2, "35892": 9, "11004": 6, "37402": 8, "13251": 8, "33116": 8, "16210": 8, "27408": 1, "7785": 2, "37852": 9, "2236": 3, "6215": 3, "23515": 9, "33818": 2, "10242": 1, "17346": 8, "1204": 2, "16469": 8, "24238": 1, "4627": 0, "18064": 8, "1134": 6, "21009": 1, "33295": 6, "10831": 0, "1873": 9, "2028": 8, "20037": 8, "24546": 7, "17121": 6, "14227": 6, "29603": 9, "21029": 4, "26753": 4, "38253": 8, "22666": 4, "21062": 9, "4424": 3, "19021": 8, "18194": 2, "16270": 3, "14408": 0, "37680": 1, "12330": 6, "24937": 0, "34389": 3, "13980": 6, "30867": 4, "32636": 3, "3293": 6, "21089": 7, "8993": 6, "5303": 7, "7139": 8, "9804": 1, "22416": 7, "30016": 7, "7601": 6, "14331": 3, "7578": 7, "34003": 4, "31833": 7, "26529": 8, "15006": 0, "25735": 8, "33723": 8, "29450": 1, "3162": 8, "13773": 0, "35751": 3, "2806": 3, "33927": 8, "26349": 0, "462": 0, "16798": 9, "7724": 3, "40": 6, "19612": 6, "25408": 4, "14762": 2, "8265": 6, "26962": 0, "29660": 1, "9703": 1, "30248": 6, "12496": 6, "25607": 9, "1423": 9, "5872": 2, "39160": 8, "20801": 6, "19809": 0, "31185": 8, "35510": 9, "5670": 1, "8325": 6, "14570": 7, "25452": 0, "17376": 2, "4961": 2, "10597": 1, "988": 0, "21320": 9, "8452": 3, "4534": 0, "6220": 1, "4956": 7, "23059": 1, "12005": 7, "15032": 4, "11722": 1, "3421": 0, "30356": 6, "21889": 1, "13840": 3, "12051": 9, "19160": 0, "21075": 3, "3022": 2, "27107": 4, "4572": 9, "1411": 1, "30395": 0, "36387": 6, "19437": 9, "16098": 4, "6580": 2, "33294": 3, "2242": 9, "8948": 7, "32393": 6, "11322": 6, "37360": 9, "37790": 9, "18267": 1, "37011": 2, "33965": 1, "22771": 2, "13948": 9, "38886": 2, "10692": 7, "30028": 2, "28779": 3, "30054": 7, "28007": 0, "19211": 7, "6781": 8, "23234": 0, "25252": 1, "23523": 4, "26138": 3, "28825": 9, "36350": 0, "26996": 4, "25171": 1, "25353": 1, "9677": 0, "37559": 8, "15708": 9, "10503": 3, "30107": 0, "20715": 7, "38498": 2, "34444": 9, "18758": 6, "16823": 6, "471": 0, "22978": 0, "22342": 2, "15556": 8, "6807": 7, "24532": 8, "7354": 2, "2064": 6, "16166": 3, "27701": 1, "24703": 0, "19071": 1, "17921": 9, "3158": 7, "25894": 6, "215": 3, "32530": 0, "24130": 9, "13256": 9, "13252": 7, "28536": 4, "37946": 0, "20899": 8, "32999": 3, "29890": 8, "20207": 7, "27828": 0, "839": 7, "19476": 6, "14759": 3, "38313": 2, "17871": 4, "12652": 6, "4702": 6, "10759": 8, "39458": 1, "13673": 0, "39697": 8, "5431": 9, "14121": 9, "9301": 9, "18278": 2, "21220": 6, "29040": 8, "5208": 2, "29712": 4, "38513": 0, "37598": 4, "38860": 1, "2334": 7, "4817": 1, "12581": 0, "32773": 1, "35652": 4, "1096": 8, "1172": 6, "22469": 2, "34476": 9, "31180": 7, "13885": 7, "37736": 1, "28172": 7, "5626": 1, "30502": 9, "6675": 6, "25505": 1, "25248": 1, "10669": 3, "31091": 3, "20416": 3, "851": 6, "39176": 1, "30207": 0, "24326": 9, "24037": 6, "29579": 9, "34803": 3, "5505": 9, "27833": 1, "14405": 3, "26884": 9, "14273": 8, "38245": 6, "19423": 4, "16767": 8, "1754": 9, "15370": 4, "20415": 1, "31116": 8, "27093": 9, "14504": 4, "4733": 9, "13651": 7, "6352": 2, "6642": 2, "27462": 1, "38896": 1, "28877": 1, "1136": 8, "33306": 7, "3448": 8, "33820": 2, "3714": 1, "17278": 1, "22321": 1, "26680": 6, "7270": 6, "11062": 1, "39713": 9, "25550": 3, "6024": 7, "23044": 8, "11636": 0, "10423": 7, "2073": 7, "29425": 4, "25858": 6, "38373": 1, "4822": 3, "22434": 2, "3562": 3, "27770": 2, "15747": 9, "14791": 4, "10556": 4, "10726": 9, "14792": 9, "32957": 7, "4495": 6, "1517": 3, "14691": 7, "4463": 9, "24287": 2, "38888": 9, "15575": 0, "8502": 0, "25204": 1, "14734": 1, "12908": 8, "10744": 6, "8579": 2, "32324": 0, "38788": 3, "39707": 1, "39836": 1, "29757": 6, "8985": 7, "5100": 8, "1538": 7, "12545": 6, "5305": 6, "28997": 8, "19754": 2, "14355": 3, "31555": 8, "20562": 0, "7780": 8, "8154": 3, "8243": 0, "28679": 1, "23146": 6, "33795": 6, "39777": 1, "19154": 7, "1805": 7, "5736": 1, "23949": 3, "24826": 1, "670": 9, "37470": 2, "39092": 4, "22473": 0, "13829": 6, "3572": 1, "24952": 0, "34059": 9, "3008": 4, "14223": 3, "37125": 6, "19606": 1, "18245": 8, "22681": 0, "14366": 0, "13087": 3, "21356": 8, "5734": 1, "9586": 8, "13173": 3, "34565": 4, "1653": 2, "34891": 8, "39123": 8, "5068": 0, "31856": 8, "339": 8, "26281": 3, "30831": 2, "11928": 3, "2748": 0, "17425": 8, "7590": 6, "19735": 0, "29921": 1, "8400": 6, "15219": 6, "6957": 1, "1274": 2, "30134": 6, "198": 3, "32012": 6, "27140": 8, "157": 3, "18347": 3, "38403": 4, "20126": 3, "16419": 6, "38564": 4, "14673": 7, "34687": 6, "22423": 8, "7677": 1, "11376": 3, "35748": 9, "10482": 0, "17027": 2, "26581": 3, "4882": 9, "17399": 0, "18743": 0, "25552": 8, "2579": 6, "33891": 8, "28831": 0, "21707": 6, "2733": 4, "18732": 2, "6561": 0, "32817": 8, "36532": 8, "34704": 0, "36660": 4, "3249": 7, "31525": 2, "16079": 0, "23898": 6, "33609": 0, "919": 4, "21543": 9, "3082": 2, "6698": 3, "26418": 7, "24656": 3, "14246": 0, "28440": 3, "7105": 7, "13288": 2, "30567": 3, "19537": 4, "18773": 9, "37272": 1, "31995": 0, "25634": 4, "34945": 3, "37685": 1, "4188": 3, "10670": 9, "24378": 9, "28777": 3, "35061": 3, "28411": 8, "34007": 4, "34635": 4, "14965": 2, "35029": 8, "5288": 0, "19362": 0, "7115": 6, "34739": 2, "18830": 1, "12082": 6, "491": 0, "31650": 9, "31646": 1, "30162": 0, "29760": 3, "8866": 1, "21809": 0, "19293": 8, "36227": 1, "22079": 7, "2688": 3, "23093": 6, "3153": 9, "16374": 4, "18569": 4, "10914": 3, "19042": 2, "25445": 2, "16556": 7, "10270": 4, "32272": 9, "1193": 2, "17495": 3, "31494": 4, "21011": 2, "26987": 8, "32942": 0, "37914": 9, "12480": 9, "25925": 9, "37381": 8, "9284": 2, "22590": 1, "21126": 4, "5655": 7, "24822": 6, "33017": 8, "12832": 7, "38529": 1, "675": 6, "20644": 0, "8291": 3, "6533": 6, "1779": 1, "33707": 2, "6053": 0, "31620": 4, "573": 8, "35590": 2, "33579": 6, "9397": 2, "32452": 4, "34859": 8, "8586": 0, "13805": 6, "31801": 7, "30308": 1, "5136": 6, "18399": 7, "23488": 6, "16580": 6, "8591": 2, "24339": 1, "36082": 1, "26640": 8, "38966": 9, "20087": 2, "31667": 6, "33875": 8, "35471": 1, "33283": 2, "20277": 6, "6958": 0, "34837": 7, "34054": 2, "10715": 7, "18131": 7, "5698": 8, "29816": 1, "11536": 0, "38717": 1, "27653": 0, "33853": 9, "31922": 2, "22814": 2, "2373": 2, "23385": 1, "15709": 1, "39347": 0, "7815": 7, "35543": 6, "36022": 2, "2555": 0, "31781": 7, "12931": 2, "30201": 4, "9235": 3, "15130": 3, "25980": 9, "23207": 1, "15808": 0, "1661": 2, "37860": 2, "11624": 1, "29818": 6, "36132": 9, "38411": 7, "11818": 7, "11519": 3, "4009": 8, "7160": 6, "22630": 0, "34353": 1, "1224": 3, "30689": 0, "18511": 3, "26857": 6, "18873": 4, "3453": 4, "12987": 2, "1600": 8, "22047": 7, "1849": 4, "23971": 3, "18772": 0, "36857": 0, "15393": 4, "4698": 8, "3270": 0, "25720": 1, "4153": 6, "36191": 8, "31782": 9, "38839": 6, "32863": 8, "3148": 0, "13499": 0, "11852": 3, "10429": 6, "2261": 0, "3580": 3, "5379": 2, "17354": 4, "22840": 3, "16047": 8, "14004": 1, "3794": 3, "26377": 7, "30090": 9, "25677": 4, "7978": 2, "30713": 2, "32769": 4, "8730": 6, "28516": 7, "26251": 4, "7021": 3, "29558": 3, "7208": 4, "2017": 4, "36899": 9, "5981": 8, "16043": 9, "32184": 2, "12281": 3, "31973": 0, "21977": 7, "20394": 0, "28602": 9, "7620": 9, "10835": 0, "14627": 7, "25249": 7, "26501": 8, "38424": 4, "39819": 1, "39042": 6, "20939": 8, "31190": 6, "33986": 1, "28851": 6, "3021": 9, "39599": 1, "6604": 3, "33269": 9, "21682": 0, "37224": 6, "5690": 0, "1726": 0, "9793": 1, "39928": 4, "28652": 3, "8167": 8, "25610": 6, "5265": 0, "27349": 2, "29061": 2, "23639": 6, "33454": 1, "11770": 8, "8836": 2, "7164": 7, "32427": 4, "5544": 8, "18608": 4, "12734": 2, "27359": 3, "35547": 0, "359": 4, "10104": 1, "27456": 3, "36540": 6, "15340": 1, "2104": 3, "19316": 1, "21740": 7, "15017": 8, "12686": 8, "6978": 4, "32900": 2, "28909": 0, "38600": 4, "928": 9, "21266": 9, "18685": 1, "33622": 7, "21586": 1, "29713": 3, "19693": 6, "15527": 4, "27666": 6, "12962": 4, "18082": 3, "8252": 7, "7435": 9, "17971": 3, "20542": 2, "1156": 3, "36556": 4, "31708": 2, "8156": 7, "31559": 1, "37750": 9, "13527": 2, "37541": 7, "16282": 3, "23619": 8, "14026": 6, "21797": 7, "7935": 3, "15312": 4, "27225": 8, "29393": 1, "2294": 7, "26028": 2, "37108": 7, "27158": 4, "2410": 9, "1298": 2, "16459": 2, "15089": 7, "2367": 4, "13604": 1, "19029": 7, "542": 7, "28094": 1, "27893": 4, "26410": 1, "3767": 7, "1401": 9, "38489": 2, "27109": 7, "35762": 6, "30793": 7, "22158": 4, "12135": 8, "28427": 4, "4255": 1, "31516": 0, "33193": 9, "22830": 3, "3837": 0, "27092": 3, "11637": 6, "21286": 4, "26738": 9, "18946": 0, "27885": 9, "24023": 9, "56": 7, "7981": 2, "36796": 8, "28995": 8, "5613": 7, "16436": 6, "13405": 7, "6345": 3, "12012": 9, "17431": 0, "10880": 9, "37784": 8, "515": 9, "27397": 9, "10541": 1, "22184": 7, "17527": 9, "28852": 2, "21352": 4, "16623": 6, "29842": 1, "23756": 1, "8412": 0, "8795": 6, "23119": 6, "16524": 9, "30095": 9, "12851": 3, "17811": 1, "38241": 4, "25087": 2, "12256": 7, "10413": 1, "19023": 4, "6202": 7, "999": 4, "29649": 2, "337": 2, "12326": 8, "15371": 8, "25170": 4, "37915": 0, "29358": 8, "38144": 1, "25777": 4, "14850": 2, "6248": 3, "15815": 4, "24741": 7, "14320": 7, "21436": 2, "34833": 8, "1015": 9, "22305": 3, "36104": 6, "17591": 9, "31111": 9, "20361": 3, "25702": 6, "30931": 6, "34626": 4, "10971": 0, "36810": 9, "10657": 4, "23494": 9, "23941": 2, "29386": 4, "11032": 3, "29554": 3, "27520": 8, "26747": 2, "39411": 2, "39214": 2, "35334": 7, "21705": 3, "36411": 8, "27974": 6, "22848": 0, "11462": 0, "23459": 1, "39943": 9, "37096": 0, "3810": 6, "32788": 9, "37813": 7, "38272": 1, "36126": 8, "10514": 4, "32656": 9, "12532": 6, "8497": 3, "27094": 4, "22895": 9, "15431": 2, "5905": 7, "4874": 6, "13316": 2, "6155": 0, "32511": 0, "10632": 9, "30978": 4, "36166": 9, "12829": 8, "21061": 7, "7157": 7, "34216": 3, "20768": 6, "20905": 2, "5920": 4, "21610": 6, "14453": 6, "21556": 0, "12119": 4, "39225": 3, "3221": 9, "37610": 1, "32864": 2, "39103": 6, "21986": 7, "29390": 3, "22427": 2, "15319": 4, "38305": 1, "35053": 0, "4347": 6, "18986": 3, "36233": 1, "7082": 8, "24650": 3, "12696": 8, "26363": 6, "29946": 8, "7181": 6, "305": 8, "15939": 1, "35044": 6, "19524": 8, "19404": 0, "12274": 0, "27207": 3, "18475": 6, "23810": 3, "26933": 6, "30684": 2, "1780": 1, "9987": 1, "32785": 4, "35049": 2, "37621": 2, "7773": 6, "9190": 7, "20922": 4, "11922": 7, "14960": 1, "18128": 0, "34935": 1, "16510": 9, "1922": 9, "18983": 9, "535": 8, "39568": 8, "35254": 3, "3356": 6, "10724": 0, "11819": 2, "31064": 1, "33142": 4, "15476": 3, "37589": 0, "33477": 3, "18038": 7, "7229": 1, "22937": 9, "3173": 3, "33931": 1, "30010": 3, "27947": 6, "30129": 4, "6042": 3, "22487": 6, "31485": 3, "21127": 6, "29242": 1, "13592": 2, "29022": 6, "33962": 6, "3547": 4, "2532": 0, "33494": 1, "10599": 1, "27514": 4, "10033": 0, "183": 3, "21767": 7, "27472": 1, "36301": 8, "16899": 6, "12890": 1, "17508": 3, "16852": 8, "21915": 8, "31225": 2, "10703": 3, "7729": 3, "33259": 6, "30349": 8, "36075": 7, "24796": 8, "27991": 8, "11077": 7, "11285": 3, "18167": 9, "9099": 9, "7260": 9, "27925": 1, "39318": 7, "27443": 6, "16560": 7, "28218": 6, "6982": 6, "26010": 7, "32431": 1, "9274": 0, "7162": 9, "39991": 6, "10760": 1, "26365": 4, "11622": 3, "16212": 3, "7750": 7, "39589": 2, "39147": 7, "11341": 8, "23273": 3, "21318": 3, "23369": 6, "30372": 6, "18016": 9, "38108": 2, "19663": 7, "38784": 3, "22083": 3, "5751": 8, "16494": 2, "22766": 8, "6001": 3, "23092": 3, "13187": 2, "32926": 8, "27305": 6, "26676": 0, "38306": 1, "17638": 6, "4960": 2, "28961": 6, "1486": 8, "35200": 2, "25141": 3, "28900": 3, "5837": 0, "11701": 0, "767": 1, "20043": 7, "28263": 1, "23503": 9, "23663": 8, "38882": 8, "25903": 4, "24196": 8, "23176": 4, "22613": 4, "7319": 1, "39984": 4, "18121": 4, "11314": 6, "31043": 3, "32566": 3, "29624": 9, "30260": 0, "24754": 2, "19863": 6, "3410": 2, "24415": 8, "11995": 1, "13548": 0, "7246": 3, "14932": 0, "5500": 7, "26073": 7, "37876": 0, "18714": 2, "24998": 2, "37174": 0, "17708": 8, "23316": 3, "24495": 8, "11174": 7, "32001": 3, "26071": 6, "31883": 8, "11795": 7, "14750": 4, "14076": 7, "2788": 4, "28857": 7, "15845": 3, "35867": 6, "21804": 9, "12514": 2, "9641": 4, "13246": 3, "27188": 3, "38695": 7, "4366": 8, "36964": 9, "25805": 6, "31729": 2, "25056": 0, "15257": 7, "39403": 7, "25065": 4, "17795": 2, "11491": 6, "34192": 8, "5853": 6, "26125": 3, "12518": 2, "24687": 1, "31710": 9, "18521": 3, "22650": 1, "1993": 0, "35898": 2, "24628": 8, "18096": 3, "17830": 6, "6047": 8, "10844": 6, "36854": 1, "24190": 1, "6689": 2, "8683": 9, "2398": 4, "28757": 9, "11600": 2, "8274": 2, "686": 9, "39346": 0, "5960": 3, "2416": 9, "32895": 4, "34188": 0, "19169": 2, "13190": 1, "37366": 7, "38004": 0, "17501": 3, "30952": 6, "37006": 2, "30622": 4, "8923": 7, "24763": 2, "18764": 4, "9531": 9, "21920": 2, "9634": 8, "4160": 9, "35602": 2, "29996": 8, "39993": 0, "15133": 1, "23404": 3, "14992": 4, "28389": 9, "13375": 9, "18576": 9, "2901": 9, "5850": 9, "28510": 6, "34797": 2, "37740": 2, "19856": 3, "32944": 8, "15450": 2, "24056": 3, "16578": 9, "28241": 2, "762": 2, "8917": 3, "11351": 3, "15432": 9, "25826": 7, "6358": 6, "26909": 3, "35190": 2, "2722": 7, "5098": 7, "1634": 3, "29422": 8, "8928": 7, "21379": 6, "24969": 6, "1503": 4, "15347": 6, "9867": 6, "10515": 2, "37706": 4, "33035": 2, "23206": 9, "32889": 8, "35822": 7, "324": 9, "37396": 9, "35155": 0, "22289": 4, "1111": 4, "37471": 8, "30735": 6, "32798": 9, "8768": 3, "15985": 2, "23665": 2, "35905": 1, "12937": 9, "36139": 4, "24243": 2, "29577": 7, "26255": 7, "28438": 0, "20445": 6, "15475": 2, "11245": 9, "27968": 0, "2120": 6, "30519": 0, "22338": 3, "25722": 7, "38503": 7, "11274": 1, "8691": 1, "534": 2, "26354": 1, "23721": 3, "34299": 7, "30473": 6, "182": 6, "39915": 3, "38417": 6, "28976": 7, "15733": 0, "29883": 3, "9815": 9, "10484": 8, "17868": 4, "12144": 0, "14763": 7, "34382": 8, "7873": 7, "33467": 1, "20084": 9, "39157": 7, "16150": 6, "25918": 4, "23150": 3, "34888": 1, "25432": 7, "17368": 4, "16935": 1, "30290": 1, "18416": 9, "36041": 0, "24981": 3, "23689": 9, "3271": 2, "4694": 9, "24352": 6, "4125": 3, "36954": 8, "6615": 4, "4641": 6, "1865": 3, "7454": 8, "14298": 2, "11160": 4, "32227": 4, "35424": 7, "984": 0, "36851": 0, "25394": 3, "29251": 8, "33878": 8, "39887": 3, "26479": 2, "20776": 8, "12053": 9, "3156": 8, "19338": 8, "21776": 3, "11396": 8, "156": 0, "23335": 2, "14748": 3, "27065": 3, "21792": 7, "19896": 2, "31302": 9, "25284": 7, "37749": 0, "38507": 4, "852": 0, "15591": 2, "20031": 1, "35501": 4, "21148": 4, "19252": 9, "32196": 0, "13983": 8, "28217": 6, "19368": 4, "6697": 0, "22336": 7, "8134": 1, "29775": 3, "17645": 0, "29127": 4, "20460": 1, "10737": 0, "5399": 2, "2963": 9, "28430": 3, "26520": 0, "27869": 7, "13765": 1, "8198": 4, "2148": 6, "19698": 3, "25698": 7, "36171": 1, "29145": 3, "24380": 7, "28870": 9, "30540": 3, "30994": 2, "31028": 9, "31631": 1, "431": 3, "37441": 2, "30742": 9, "30701": 2, "8954": 6, "22679": 6, "21370": 7, "2095": 0, "12564": 3, "31021": 0, "9729": 4, "21278": 6, "19610": 4, "16896": 0, "17889": 3, "12567": 2, "38954": 3, "15775": 2, "1199": 8, "26014": 7, "24890": 2, "29459": 4, "39933": 1, "39090": 7, "177": 7, "6965": 8, "26827": 4, "9746": 2, "10691": 8, "27711": 9, "21494": 2, "24702": 2, "14669": 0, "9264": 2, "19350": 9, "853": 7, "32516": 0, "21879": 6, "8500": 4, "38361": 6, "32277": 9, "17375": 7, "32093": 3, "5565": 0, "30063": 3, "28843": 7, "1152": 8, "9030": 8, "31234": 8, "21059": 4, "30927": 9, "16979": 1, "2440": 7, "38021": 7, "10862": 9, "12242": 3, "16544": 2, "11317": 1, "36944": 3, "38944": 3, "7446": 0, "25840": 0, "16321": 0, "17711": 9, "22355": 4, "24637": 9, "19150": 7, "32079": 0, "7476": 0, "31240": 3, "24832": 8, "34732": 9, "38758": 6, "35193": 8, "20940": 2, "13644": 7, "19007": 1, "19756": 7, "20794": 6, "1847": 0, "6102": 1, "27459": 7, "27679": 4, "4808": 3, "3746": 0, "9286": 6, "13676": 0, "7560": 4, "22235": 9, "11899": 3, "24120": 4, "12649": 8, "13112": 0, "27125": 1, "36528": 7, "27383": 2, "2747": 6, "20066": 1, "16976": 2, "24840": 0, "19240": 9, "39992": 3, "7515": 8, "24959": 1, "9167": 9, "31355": 1, "4456": 0, "15724": 3, "5049": 9, "21709": 0, "26751": 4, "4920": 1, "29276": 9, "21858": 0, "18613": 0, "26917": 1, "37099": 7, "8373": 0, "26545": 9, "32780": 6, "19024": 9, "30662": 1, "33172": 6, "30579": 1, "30275": 7, "28661": 0, "11450": 4, "12661": 8, "17293": 1, "15987": 0, "9688": 9, "27445": 2, "25075": 8, "19320": 3, "34084": 4, "8326": 6, "34790": 1, "36629": 3, "7158": 0, "12184": 1, "7779": 3, "37911": 6, "37359": 8, "2736": 4, "32641": 0, "12630": 1, "12974": 6, "28633": 0, "33136": 8, "18229": 2, "21996": 6, "16933": 0, "26221": 8, "1460": 4, "8051": 9, "38739": 0, "9178": 8, "3641": 3, "2292": 9, "34183": 4, "39703": 1, "2726": 1, "31243": 2, "26735": 0, "34931": 6, "31038": 7, "4312": 7, "22999": 6, "33997": 3, "21186": 0, "25733": 8, "19176": 9, "38874": 8, "35752": 6, "29836": 8, "6444": 3, "22073": 9, "10181": 9, "7742": 9, "29769": 1, "32107": 9, "1168": 4, "3073": 3, "6124": 8, "7053": 4, "35373": 2, "38898": 8, "30240": 3, "29659": 8, "36901": 4, "28267": 5, "24745": 6, "23972": 1, "18203": 3, "19858": 6, "376": 5, "10330": 7, "39736": 6, "23016": 7, "36924": 7, "9449": 6, "8695": 2, "15851": 2, "25316": 3, "5028": 3, "1926": 6, "21466": 2, "33700": 2, "35202": 6, "6972": 7, "10729": 6, "21469": 5, "38345": 8, "38675": 9, "5346": 4, "4410": 7, "22796": 3, "29151": 3, "13324": 2, "28887": 8, "5050": 7, "12345": 3, "25995": 5, "34026": 4, "36889": 5, "18808": 3, "27042": 5, "20708": 5, "12883": 8, "4925": 7, "14486": 5, "16235": 4, "25942": 9, "3113": 7, "614": 8, "5154": 2, "27312": 9, "27338": 3, "38847": 6, "3694": 5, "29880": 6, "5516": 3, "19273": 1, "35281": 7, "22608": 6, "6399": 3, "38980": 7, "26088": 5, "28035": 8, "27444": 6, "20831": 2, "17976": 1, "12936": 5, "24793": 9, "13497": 4, "12499": 4, "36254": 6, "1715": 4, "22293": 5, "12991": 7, "16776": 7, "31728": 8, "38098": 6, "1708": 9, "35095": 2, "14654": 4, "39552": 9, "35182": 3, "21815": 3, "16245": 5, "10548": 1, "38387": 1, "8242": 1, "18763": 6, "29819": 6, "12960": 7, "37493": 6, "2662": 2, "34318": 2, "18545": 6, "24420": 1, "6308": 7, "5089": 3, "29864": 1, "14597": 1, "22967": 8, "7985": 1, "7543": 2, "32263": 5, "23171": 8, "28627": 6, "6374": 2, "20709": 8, "26207": 9, "5477": 8, "6113": 1, "6929": 3, "8421": 1, "13668": 8, "7187": 2, "24583": 2, "20205": 8, "5699": 7, "9314": 6, "17154": 3, "14347": 6, "25719": 1, "757": 4, "13348": 4, "15258": 3, "14390": 1, "911": 9, "34722": 4, "35417": 8, "555": 5, "20398": 5, "14949": 8, "6543": 8, "18704": 8, "32484": 4, "35524": 6, "26507": 8, "24795": 3, "10578": 6, "37955": 3, "26341": 8, "27944": 6, "25609": 6, "10031": 8, "37034": 3, "37504": 4, "25242": 4, "10486": 6, "5803": 4, "8963": 1, "35796": 2, "8297": 9, "13194": 3, "31635": 8, "23938": 9, "38900": 6, "13400": 6, "2848": 1, "15661": 9, "21674": 1, "9499": 4, "37648": 8, "1878": 4, "22304": 7, "264": 5, "19753": 4, "20035": 5, "35354": 7, "28003": 2, "481": 6, "22112": 9, "29487": 5, "36786": 8, "9379": 5, "20319": 6, "11939": 6, "1831": 1, "31904": 6, "468": 8, "27104": 2, "33510": 3, "31083": 9, "2156": 6, "35042": 7, "15396": 9, "12634": 6, "17486": 3, "348": 9, "7203": 2, "18906": 9, "3214": 3, "8018": 8, "4368": 8, "15149": 6, "39271": 7, "10050": 1, "3441": 9, "20539": 5, "19529": 7, "33202": 7, "26018": 3, "10577": 4, "28978": 7, "24592": 1, "8660": 5, "7251": 6, "30324": 2, "8451": 6, "24507": 6, "20256": 7, "38683": 2, "12910": 9, "31693": 6, "12785": 4, "29729": 9, "25261": 5, "1178": 5, "25763": 2, "16297": 9, "5033": 5, "27280": 9, "8410": 8, "30271": 1, "10872": 1, "16011": 2, "26815": 4, "15500": 4, "37178": 4, "35788": 2, "373": 8, "27358": 4, "115": 4, "28919": 3, "29343": 1, "1872": 3, "20969": 6, "21573": 9, "23522": 7, "29623": 7, "30709": 2, "17965": 7, "17311": 6, "17884": 6, "18979": 5, "10716": 1, "28025": 8, "26879": 6, "12363": 3, "19094": 5, "28833": 6, "31947": 9, "21892": 8, "36558": 5, "2420": 7, "6609": 7, "16632": 6, "28467": 2, "13594": 8, "1195": 6, "39149": 1, "27780": 6, "2391": 5, "35594": 9, "33638": 7, "7592": 1, "3815": 3, "17257": 1, "37619": 2, "25167": 5, "30205": 6, "27202": 6, "21064": 5, "13578": 3, "14329": 3, "34125": 8, "9057": 2, "5814": 2, "25362": 2, "10681": 3, "13043": 7, "2429": 9, "16501": 5, "25970": 5, "29336": 2, "11440": 7, "30304": 2, "22847": 2, "32283": 4, "22123": 1, "7490": 8, "27760": 2, "4919": 4, "36615": 3, "32629": 3, "23924": 1, "22258": 3, "15236": 3, "8044": 2, "36363": 6, "36482": 4, "18603": 4, "5580": 4, "16460": 5, "5331": 1, "19027": 3, "9430": 7, "37931": 3, "32761": 7, "21639": 1, "2680": 9, "21743": 3, "20980": 8, "36356": 7, "34646": 9, "13225": 1, "14468": 6, "3962": 4, "28354": 7, "23106": 4, "13051": 6, "10761": 3, "15473": 9, "39864": 6, "38943": 6, "19527": 5, "39842": 1, "4373": 1, "39913": 6, "24351": 4, "17080": 7, "38011": 1, "23398": 9, "17948": 3, "38639": 6, "19807": 5, "39037": 6, "21248": 1, "15886": 5, "38003": 8, "23836": 2, "36789": 7, "34018": 3, "28826": 5, "16567": 2, "5642": 5, "1540": 8, "5873": 2, "22142": 6, "6553": 2, "10499": 6, "39694": 5, "6904": 7, "7464": 8, "189": 1, "11218": 2, "4854": 4, "13841": 9, "24685": 2, "31015": 2, "32873": 9, "36886": 7, "27758": 9, "26269": 6, "21721": 9, "35089": 4, "34783": 3, "30172": 7, "29856": 7, "20795": 4, "9123": 9, "38977": 8, "21932": 9, "36737": 5, "12944": 1, "21732": 7, "17994": 5, "7360": 6, "32573": 6, "7520": 3, "10764": 6, "21272": 2, "21633": 6, "39026": 2, "2403": 5, "4229": 9, "39396": 3, "12854": 9, "25969": 3, "22881": 4, "22190": 9, "2277": 2, "24365": 5, "23659": 8, "2021": 6, "12325": 2, "15594": 7, "22993": 7, "22799": 7, "18854": 3, "27438": 7, "11431": 5, "16954": 1, "38791": 6, "23952": 1, "39886": 8, "17203": 8, "32483": 5, "21863": 5, "26342": 7, "6719": 1, "38718": 4, "29468": 4, "10589": 2, "14137": 9, "30257": 2, "20070": 5, "22609": 8, "25644": 4, "30141": 8, "39963": 1, "15077": 6, "4270": 1, "7801": 7, "32081": 4, "7511": 2, "33062": 7, "15465": 8, "27768": 3, "4918": 9, "3647": 1, "33128": 7, "36055": 3, "26565": 8, "7731": 8, "37177": 8, "20474": 7, "35701": 1, "8912": 8, "25189": 8, "13368": 1, "19104": 3, "28865": 6, "28966": 9, "11812": 8, "30829": 5, "27323": 6, "27571": 6, "1629": 7, "39288": 5, "26430": 2, "5010": 7, "27873": 3, "10470": 6, "3335": 4, "22254": 4, "27981": 9, "16375": 4, "17107": 2, "24360": 5, "38029": 5, "37322": 7, "17633": 5, "12139": 9, "20817": 3, "28185": 6, "15502": 1, "15352": 5, "11400": 9, "11176": 5, "20265": 1, "32617": 1, "8098": 2, "37909": 6, "14708": 5, "18424": 6, "16541": 9, "27850": 7, "36322": 4, "29280": 5, "1147": 3, "39329": 9, "20334": 4, "4214": 5, "33867": 5, "26258": 5, "17076": 8, "35744": 1, "18505": 6, "30116": 7, "23667": 4, "8549": 2, "14456": 4, "39825": 2, "26708": 1, "29941": 9, "19347": 2, "6919": 8, "11979": 3, "276": 6, "8342": 6, "26644": 3, "29003": 1, "18768": 2, "5775": 6, "1376": 2, "2964": 4, "8382": 5, "6650": 1, "12777": 3, "13069": 5, "33255": 3, "2804": 1, "8663": 2, "16060": 1, "3609": 7, "32376": 7, "5874": 9, "3011": 5, "29341": 3, "2622": 6, "1626": 2, "2345": 1, "23978": 2, "22159": 4, "15379": 4, "14190": 9, "5470": 6, "26918": 2, "3909": 2, "11372": 2, "31855": 1, "26546": 4, "6112": 2, "15304": 4, "30177": 3, "35470": 3, "37233": 4, "9619": 6, "15839": 3, "12252": 6, "10690": 6, "371": 1, "1428": 3, "37063": 4, "39397": 2, "24814": 7, "34855": 2, "30052": 4, "39832": 4, "39969": 8, "17959": 6, "4592": 1, "28750": 9, "30667": 1, "34567": 4, "37693": 3, "29844": 2, "30968": 9, "18599": 2, "8062": 2, "26322": 5, "25538": 8, "24939": 2, "16548": 8, "29364": 4, "4574": 8, "23175": 2, "9985": 4, "37522": 6, "2613": 2, "9859": 5, "19282": 6, "11060": 7, "38770": 6, "4967": 4, "9657": 1, "13751": 6, "9064": 6, "9983": 4, "26164": 7, "3951": 4, "2692": 4, "13507": 2, "30575": 3, "29505": 8, "35285": 4, "8535": 4, "18624": 6, "29759": 4, "33996": 1, "16380": 7, "15590": 6, "18659": 6, "24229": 9, "26846": 6, "5640": 7, "1507": 8, "11029": 2, "27562": 3, "7631": 6, "5852": 8, "10637": 3, "34949": 2, "38591": 7, "37049": 2, "25789": 7, "36358": 1, "3570": 1, "10401": 1, "2322": 4, "5521": 4, "12009": 4, "5349": 6, "39985": 4, "11844": 5, "4273": 4, "18735": 6, "6013": 6, "33905": 9, "29480": 2, "23899": 6, "36470": 4, "26552": 4, "14128": 9, "33767": 5, "37783": 6, "15735": 3, "9697": 9, "10686": 1, "32365": 4, "14754": 9, "25843": 9, "10205": 1, "16793": 4, "2861": 3, "35758": 9, "35626": 2, "29257": 7, "24957": 2, "2341": 6, "4940": 8, "22194": 9, "14335": 4, "32398": 2, "12073": 4, "28363": 2, "24163": 6, "26421": 7, "14069": 4, "31976": 7, "37039": 7, "5093": 9, "24818": 3, "10607": 3, "34750": 3, "3880": 1, "14567": 5, "34454": 7, "7612": 9, "16196": 9, "6735": 9, "27867": 9, "20190": 5, "29060": 9, "8741": 2, "32058": 5, "36038": 6, "29348": 9, "24639": 5, "16825": 1, "30888": 6, "439": 8, "14509": 2, "24158": 9, "17156": 9, "3964": 1, "8132": 3, "6142": 6, "39379": 2, "27749": 9, "9031": 2, "35883": 3, "24291": 8, "28133": 2, "34173": 3, "38466": 8, "32967": 7, "30769": 1, "605": 1, "34448": 2, "31987": 2, "38368": 1, "4202": 3, "23738": 9, "8155": 5, "34190": 5, "19541": 7, "37324": 8, "4621": 6, "1335": 8, "34106": 7, "25696": 6, "21774": 9, "23610": 5, "28767": 4, "11563": 2, "30520": 1, "9512": 9, "24144": 5, "32062": 4, "19232": 2, "26007": 2, "5858": 1, "39113": 8, "16456": 8, "2473": 6, "9062": 4, "4079": 5, "7081": 2, "1607": 1, "38289": 9, "36634": 9, "20169": 2, "23566": 3, "4239": 9, "17573": 3, "31450": 7, "34235": 3, "14056": 4, "20449": 4, "15087": 7, "21533": 7, "8443": 7, "28653": 6, "14778": 3, "18803": 6, "36279": 9, "10151": 3, "713": 5, "21647": 6, "15866": 3, "8387": 3, "12993": 3, "26137": 6, "4027": 5, "20532": 8, "27681": 3, "9014": 6, "32290": 9, "11080": 8, "5481": 7, "25616": 2, "39708": 6, "12419": 3, "1759": 5, "32247": 8, "11535": 5, "22249": 3, "36621": 7, "8296": 2, "1249": 4, "15115": 5, "49": 9, "37869": 2, "1382": 6, "29289": 6, "35317": 9, "38154": 9, "35731": 1, "12375": 1, "28897": 1, "317": 2, "14460": 5, "21964": 5, "9292": 5, "38052": 9, "30000": 8, "19740": 7, "23825": 6, "7588": 5, "4322": 5, "32232": 1, "22521": 9, "25191": 1, "39196": 1, "27710": 7, "24931": 3, "39751": 4, "27075": 3, "19942": 7, "3987": 6, "21440": 4, "20002": 9, "2423": 7, "38613": 8, "8969": 9, "1266": 2, "13223": 4, "23079": 8, "20862": 6, "4868": 1, "37032": 1, "7423": 8, "39223": 1, "24679": 6, "1871": 7, "28179": 9, "36501": 6, "3114": 2, "5324": 3, "38112": 2, "23182": 8, "34417": 3, "18861": 1, "2446": 4, "9666": 1, "16213": 4, "37976": 6, "16075": 8, "18231": 2, "11283": 9, "14479": 8, "34856": 6, "27170": 8, "32056": 6, "36149": 7, "15008": 6, "2142": 3, "13008": 5, "13457": 1, "32318": 2, "39775": 2, "11721": 8, "17247": 4, "32708": 7, "30101": 8, "19041": 2, "35548": 8, "36018": 7, "8810": 6, "10667": 2, "25714": 8, "1524": 5, "1278": 7, "455": 5, "34558": 3, "9221": 8, "32070": 7, "31837": 9, "37371": 1, "23830": 7, "20611": 6, "13522": 2, "29596": 6, "5973": 5, "11772": 1, "18298": 8, "20275": 3, "8102": 2, "36370": 6, "8655": 3, "14153": 1, "5657": 3, "1481": 6, "15240": 7, "23024": 8, "30084": 9, "32662": 3, "35761": 2, "25605": 6, "13575": 3, "32830": 6, "7865": 3, "20584": 4, "12493": 1, "7547": 1, "1243": 6, "10353": 4, "17862": 6, "2427": 8, "39260": 7, "8553": 2, "8376": 5, "31087": 4, "16836": 2, "5924": 9, "36693": 8, "35079": 5, "18900": 4, "23791": 1, "15946": 9, "15581": 8, "32884": 7, "38533": 1, "11022": 1, "24557": 7, "16497": 6, "32190": 8, "16191": 8, "33750": 7, "20751": 6, "15288": 9, "15831": 9, "30331": 4, "10811": 6, "9004": 3, "6276": 7, "39643": 7, "31880": 5, "20824": 3, "30321": 9, "8096": 8, "37456": 4, "12083": 2, "93": 6, "349": 9, "39719": 4, "5969": 8, "2060": 5, "3721": 9, "2855": 9, "32934": 8, "8774": 3, "37439": 7, "7502": 4, "29606": 9, "38187": 2, "13382": 1, "20452": 6, "28401": 2, "11615": 4, "19004": 6, "12429": 9, "1701": 3, "37978": 7, "11240": 6, "33516": 8, "20924": 6, "1684": 2, "29620": 5, "4524": 5, "1977": 1, "8207": 3, "10024": 6, "37788": 1, "39661": 8, "37328": 6, "21564": 5, "12674": 5, "10777": 8, "2145": 1, "36993": 4, "4552": 9, "28675": 1, "24383": 4, "24641": 7, "39655": 8, "20985": 4, "18406": 1, "29190": 3, "35608": 6, "6503": 6, "15893": 6, "6428": 1, "13084": 6, "29092": 5, "26724": 3, "2950": 6, "16866": 4, "15628": 7, "21803": 5, "4689": 9, "39201": 1, "28665": 7, "14806": 4, "30930": 1, "9059": 3, "20039": 8, "36374": 7, "2642": 1, "26361": 8, "37191": 3, "28009": 5, "33857": 3, "13230": 4, "18391": 4, "8392": 6, "28650": 3, "31286": 9, "10243": 6, "37517": 9, "38334": 9, "467": 5, "27048": 7, "6570": 2, "14652": 8, "34201": 2, "1473": 9, "29732": 8, "9375": 2, "12078": 8, "26764": 9, "22129": 4, "18218": 7, "22329": 9, "31086": 6, "38628": 5, "38320": 3, "4787": 6, "21288": 8, "10146": 7, "15887": 9, "16918": 8, "33229": 5, "38536": 1, "25420": 3, "4941": 2, "9868": 7, "4271": 7, "527": 2, "2720": 8, "8199": 5, "19633": 6, "24355": 7, "10159": 4, "1296": 2, "37334": 1, "24600": 2, "18100": 8, "26505": 6, "17133": 5, "16230": 6, "36862": 3, "20393": 1, "37061": 9, "37189": 6, "17963": 8, "30811": 6, "13561": 8, "39989": 9, "36927": 2, "12095": 3, "10656": 1, "11073": 5, "284": 8, "7805": 4, "4030": 1, "38772": 7, "7347": 4, "8072": 7, "2967": 6, "23863": 9, "36706": 3, "22084": 3, "2010": 8, "26922": 1, "25337": 7, "19761": 1, "25144": 5, "3564": 1, "39431": 9, "27000": 4, "18390": 4, "27007": 6, "21275": 8, "29173": 7, "31105": 3, "16065": 8, "27427": 1, "30295": 7, "19884": 5, "24079": 3, "279": 1, "25746": 2, "37355": 6, "16115": 8, "1960": 4, "34537": 3, "33831": 4, "6860": 5, "1319": 1, "4722": 1, "13459": 2, "26003": 7, "3066": 7, "23754": 3, "37772": 7, "33489": 4, "504": 4, "32267": 9, "11002": 7, "24753": 8, "23660": 8, "27179": 2, "10265": 9, "21259": 8, "18847": 3, "5604": 7, "29634": 1, "30959": 4, "17509": 6, "3334": 9, "38711": 8, "1432": 4, "32346": 5, "24492": 6, "7810": 2, "2459": 3, "12820": 2, "33975": 1, "10340": 1, "31757": 7, "14138": 4, "2264": 5, "17490": 9, "18525": 8, "36545": 4, "38235": 8, "22200": 2, "32968": 6, "9390": 1, "9533": 8, "35248": 2, "36353": 2, "34601": 1, "5426": 3, "765": 6, "36134": 5, "2053": 4, "17383": 3, "32870": 1, "23221": 5, "37083": 8, "39380": 3, "5484": 8, "19812": 8, "24764": 3, "14594": 8, "15863": 1, "24476": 2, "4387": 9, "22062": 2, "10741": 9, "18047": 1, "2350": 7, "4597": 5, "4543": 9, "21974": 6, "15992": 3, "29927": 7, "13860": 3, "26684": 7, "7654": 6, "13436": 8, "13473": 2, "3443": 8, "18018": 1, "32713": 9, "25816": 5, "26177": 7, "25097": 8, "28311": 7, "31955": 6, "7014": 8, "6973": 8, "35603": 9, "3184": 1, "11229": 6, "2258": 1, "27813": 1, "29367": 5, "13583": 7, "19017": 2, "16559": 7, "37102": 2, "17233": 4, "36723": 4, "25244": 9, "12704": 5, "4192": 6, "2996": 6, "16146": 3, "5649": 5, "39386": 2, "38044": 2, "1514": 2, "15571": 4, "38326": 1, "20686": 5, "32341": 1, "6067": 4, "8258": 9, "3329": 2, "35963": 1, "19395": 2, "9881": 3, "6947": 5, "7095": 6, "26723": 5, "21297": 3, "15949": 9, "9945": 5, "38410": 8, "3197": 3, "21531": 9, "10516": 5, "23984": 1, "2863": 1, "20763": 2, "308": 8, "27426": 1, "3903": 9, "37712": 5, "19386": 8, "24971": 7, "38823": 8, "1424": 3, "11989": 2, "26778": 4, "5614": 5, "1601": 4, "35551": 4, "8842": 4, "32522": 5, "19065": 9, "12757": 6, "26081": 3, "34341": 4, "32233": 4, "24374": 5, "34578": 7, "24735": 7, "22970": 2, "7965": 5, "22924": 5, "15870": 9, "604": 7, "1811": 3, "22350": 6, "2262": 3, "18192": 5, "33011": 9, "13031": 6, "11944": 2, "37066": 6, "24713": 9, "20622": 4, "1560": 4, "33589": 8, "14796": 6, "35738": 7, "22665": 1, "35391": 9, "7991": 2, "18572": 4, "15678": 8, "21924": 7, "29587": 8, "36163": 9, "31358": 9, "2578": 2, "23320": 5, "26743": 7, "39104": 4, "16752": 4, "27703": 3, "4816": 4, "20910": 1, "26693": 7, "7998": 6, "34168": 9, "35658": 5, "33999": 9, "812": 9, "17525": 4, "7847": 7, "16552": 7, "33662": 4, "27286": 6, "30597": 4, "18737": 8, "14867": 2, "2962": 1, "3574": 9, "31339": 7, "9077": 6, "20180": 2, "24750": 5, "26704": 5, "36325": 1, "39519": 5, "22026": 5, "29837": 6, "10776": 7, "6858": 2, "36183": 3, "18893": 1, "24445": 2, "12257": 6, "9611": 3, "1340": 8, "4509": 8, "23629": 9, "36052": 4, "1954": 1, "17349": 1, "33242": 2, "14023": 1, "22588": 5, "28444": 1, "26040": 3, "4338": 9, "1012": 6, "28400": 2, "23786": 3, "36698": 6, "23797": 2, "24356": 9, "16831": 5, "31144": 5, "22383": 2, "26312": 5, "28302": 9, "5472": 9, "7196": 3, "34758": 1, "24695": 4, "22506": 6, "6008": 3, "35": 5, "27211": 6, "32744": 7, "4537": 4, "5984": 4, "24792": 5, "14898": 1, "9069": 7, "22713": 9, "16785": 2, "4311": 5, "34711": 4, "34460": 8, "25457": 2, "1885": 8, "38433": 8, "38342": 3, "28681": 2, "37519": 1, "15255": 9, "14782": 7, "39882": 3, "16305": 1, "21386": 6, "28917": 5, "14169": 4, "19778": 9, "24700": 4, "36574": 1, "28063": 4, "10675": 6, "16553": 2, "31201": 4, "35162": 9, "17488": 4, "39301": 2, "22951": 2, "17998": 3, "12234": 9, "3128": 6, "33130": 1, "13238": 9, "24567": 4, "3696": 3, "36491": 2, "32661": 2, "17166": 8, "7537": 4, "39245": 5, "3585": 6, "22716": 5, "20236": 1, "31214": 2, "8118": 1, "3092": 2, "12540": 4, "34019": 6, "28052": 7, "38670": 3, "9435": 6, "18955": 4, "12178": 3, "698": 8, "35369": 5, "36228": 8, "17511": 8, "4869": 3, "16487": 6, "16733": 7, "14948": 2, "25004": 5, "33960": 1, "25599": 1, "35858": 6, "34012": 4, "31488": 6, "33514": 2, "11802": 1, "33895": 2, "35195": 6, "36175": 5, "30609": 3, "8083": 3, "6711": 9, "26840": 9, "26632": 3, "20023": 9, "129": 5, "22164": 8, "37181": 2, "1477": 3, "33950": 4, "29338": 1, "3318": 6, "33328": 7, "38208": 5, "32025": 9, "24387": 4, "27137": 4, "35059": 6, "11238": 1, "26416": 3, "4155": 9, "18383": 7, "21071": 3, "3053": 2, "33438": 1, "30645": 1, "5757": 2, "116": 1, "35782": 8, "29783": 8, "6240": 9, "15620": 6, "34500": 6, "33542": 9, "2014": 2, "626": 2, "10487": 3, "2824": 5, "29380": 7, "38783": 4, "16894": 3, "13206": 9, "24367": 5, "25110": 1, "9751": 7, "23004": 9, "14712": 6, "16579": 5, "30643": 9, "20242": 8, "31048": 8, "22320": 5, "6260": 3, "39447": 3, "34607": 6, "16219": 6, "26286": 2, "17983": 2, "18508": 1, "39121": 3, "17178": 3, "33584": 4, "628": 3, "2460": 1, "18849": 7, "18402": 2, "38885": 4, "17829": 9, "19492": 6, "39153": 5, "39762": 2, "21143": 8, "7772": 7, "33478": 1, "2959": 1, "26226": 6, "33087": 9, "15137": 7, "26607": 8, "39704": 7, "27026": 9, "10867": 2, "23997": 3, "19664": 5, "6400": 8, "20790": 5, "10796": 4, "22693": 6, "27516": 3, "36627": 4, "4906": 1, "14136": 5, "9925": 1, "33654": 8, "2421": 5, "23674": 5, "22080": 1, "17838": 2, "22769": 4, "9604": 8, "29754": 5, "5163": 5, "15572": 7, "20454": 7, "19480": 6, "7528": 5, "30426": 6, "10332": 4, "21195": 3, "1434": 8, "32931": 2, "12037": 4, "24844": 6, "17438": 6, "28619": 6, "37532": 7, "4673": 9, "25270": 2, "24488": 2, "37558": 1, "26162": 5, "18249": 1, "25419": 6, "16686": 6, "16647": 5, "19573": 6, "8853": 2, "2413": 9, "6354": 8, "16186": 1, "5003": 4, "24681": 5, "39286": 9, "10847": 1, "20355": 6, "2773": 1, "1493": 2, "32131": 6, "12809": 6, "11835": 7, "15097": 7, "5327": 7, "12749": 4, "23254": 3, "15580": 6, "14488": 9, "32626": 4, "18012": 1, "28716": 1, "38053": 7, "31556": 4, "26045": 6, "39848": 7, "36623": 9, "10574": 6, "17456": 1, "2617": 6, "17101": 1, "24589": 2, "27724": 3, "5266": 6, "8748": 8, "33416": 5, "19115": 9, "2355": 7, "24257": 4, "10275": 1, "2066": 7, "37325": 8, "37962": 5, "8185": 1, "17387": 2, "37761": 1, "1740": 3, "32144": 9, "637": 5, "18368": 5, "37062": 9, "11879": 5, "1123": 6, "6380": 5, "5362": 1, "38335": 9, "8453": 5, "28402": 6, "7970": 2, "4821": 2, "8086": 5, "33864": 2, "6370": 6, "14407": 6, "13086": 2, "23446": 6, "28449": 6, "8934": 9, "9257": 7, "1816": 4, "1594": 8, "35286": 6, "28178": 3, "24791": 8, "20983": 6, "20723": 3, "6687": 8, "17432": 5, "16734": 6, "33732": 5, "10804": 6, "27231": 9, "35633": 7, "2707": 2, "11475": 9, "11734": 6, "11937": 8, "20349": 8, "20015": 1, "5115": 3, "28765": 7, "9413": 4, "36573": 9, "37690": 2, "27431": 2, "16920": 5, "28972": 1, "37628": 2, "25624": 8, "34938": 8, "25810": 2, "13964": 1, "21723": 3, "26000": 6, "10130": 4, "36195": 2, "20262": 6, "15931": 8, "9328": 6, "34121": 9, "16448": 1, "38681": 2, "29412": 8, "7784": 3, "13016": 9, "30963": 6, "29140": 6, "37276": 9, "4096": 4, "21869": 7, "33148": 2, "4559": 4, "3337": 4, "7883": 8, "7788": 7, "38431": 1, "25318": 4, "17115": 5, "19030": 6, "33336": 7, "1664": 8, "39903": 1, "3859": 1, "14945": 1, "21393": 1, "26913": 7, "5428": 2, "19277": 5, "7663": 4, "25236": 9, "30114": 7, "17514": 4, "7212": 6, "37704": 4, "8953": 9, "33509": 6, "33780": 6, "38238": 1, "4282": 6, "13817": 8, "29704": 6, "3701": 6, "39504": 4, "19728": 9, "35934": 2, "1400": 7, "21144": 8, "39919": 4, "35149": 4, "9759": 3, "25531": 8, "22238": 6, "30730": 2, "27128": 2, "694": 3, "1260": 2, "20916": 7, "8136": 4, "9493": 3, "15414": 7, "28883": 1, "1216": 8, "19011": 6, "38580": 5, "14325": 3, "23194": 8, "23732": 9, "4269": 2, "11682": 8, "23002": 2, "4477": 8, "22308": 9, "16316": 7, "24057": 2, "17103": 2, "13650": 6, "37646": 3, "3852": 6, "19814": 7, "12911": 3, "32194": 5, "24179": 3, "6440": 1, "39845": 6, "10990": 5, "7757": 1, "14312": 6, "11487": 9, "12553": 1, "23386": 5, "8813": 8, "4348": 3, "32508": 9, "6376": 3, "9596": 9, "9819": 5, "25668": 6, "10787": 2, "38285": 5, "24859": 2, "32631": 3, "34279": 2, "19067": 4, "22167": 2, "17395": 8, "5659": 9, "12294": 8, "11356": 3, "9910": 4, "30605": 9, "32505": 6, "8971": 4, "38913": 8, "5956": 1, "15086": 1, "9522": 8, "29286": 3, "39372": 5, "7599": 9, "37182": 8, "34746": 6, "12461": 5, "30267": 8, "30497": 4, "36981": 9, "34022": 3, "22557": 9, "6396": 5, "3295": 9, "34831": 4, "16912": 7, "5015": 9, "15884": 2, "27934": 8, "21439": 4, "16838": 3, "15623": 2, "8099": 3, "25187": 6, "25549": 9, "17357": 5, "27855": 7, "17947": 7, "23528": 2, "18680": 5, "7320": 9, "21310": 8, "35147": 1, "26776": 3, "39281": 1, "23021": 2, "26761": 7, "19741": 8, "9230": 7, "24887": 3, "7889": 9, "32022": 5, "782": 5, "19945": 8, "783": 7, "5952": 6, "24802": 4, "938": 3, "26083": 1, "5696": 3, "13850": 7, "735": 7, "4516": 1, "21472": 3, "14341": 2, "22579": 3, "25350": 5, "35325": 5, "10323": 5, "25976": 6, "1166": 2, "29655": 3, "35570": 1, "31412": 2, "19173": 9, "32078": 9, "37432": 8, "15102": 8, "6563": 9, "38340": 4, "26184": 1, "39615": 2, "32479": 3, "32016": 8, "6952": 1, "5323": 9, "16423": 8, "35201": 8, "22264": 8, "1144": 7, "4162": 8, "35209": 1, "13011": 3, "19730": 2, "30595": 6, "33923": 4, "8685": 2, "6373": 6, "19329": 9, "16892": 1, "19286": 9, "13747": 7, "24943": 8, "25578": 3, "20233": 8, "39477": 7, "20302": 7, "21345": 4, "8515": 1, "5673": 3, "36415": 5, "25514": 1, "24252": 7, "38970": 9, "9438": 4, "29246": 9, "4523": 8, "12010": 6, "27940": 5, "3900": 2, "18591": 2, "19317": 4, "32403": 9, "13966": 8, "5587": 1, "21043": 2, "30152": 5, "28223": 1, "23155": 1, "21458": 4, "2330": 6, "2949": 2, "18105": 3, "37883": 7, "23644": 6, "37103": 1, "165": 8, "16048": 2, "24404": 6, "19445": 2, "29717": 7, "33453": 4, "28408": 4, "29578": 1, "9714": 4, "30537": 5, "18215": 5, "20267": 5, "15153": 2, "13716": 4, "37879": 1, "30078": 8, "24502": 2, "6328": 3, "2859": 8, "32188": 1, "35929": 2, "2209": 3, "18920": 6, "38205": 2, "38224": 3, "9853": 5, "17692": 1, "4314": 3, "33728": 5, "27911": 5, "1211": 4, "27862": 5, "22286": 9, "11612": 2, "34381": 4, "30297": 7, "8577": 5, "24549": 9, "38179": 9, "29174": 3, "22907": 9, "21074": 4, "20694": 6, "27645": 6, "33919": 6, "35179": 7, "25787": 5, "8444": 2, "23245": 4, "5432": 2, "9124": 4, "9157": 7, "7530": 3, "9464": 2, "21903": 6, "16148": 9, "35414": 8, "12420": 1, "18358": 6, "32256": 4, "4337": 8, "13483": 3, "22875": 4, "28000": 6, "26493": 5, "12029": 5, "15541": 7, "25615": 9, "16513": 6, "10064": 2, "12192": 7, "2035": 2, "38566": 7, "4563": 3, "8994": 7, "13401": 3, "1598": 2, "33983": 9, "38198": 4, "30904": 4, "35263": 4, "36955": 7, "12818": 8, "16840": 8, "28126": 8, "25160": 3, "34037": 1, "11114": 4, "906": 2, "12740": 1, "14079": 9, "29940": 2, "23163": 8, "10732": 4, "14216": 8, "16056": 4, "35028": 4, "36286": 8, "11276": 7, "29893": 5, "12916": 3, "38849": 2, "39471": 7, "27931": 2, "8868": 9, "11208": 8}

==> hypergradient_clustering/FashionMNIST/randomized_label_map.json <==
{"45555": 1, "44315": 8, "18212": 5, "47941": 5, "19084": 5, "49206": 0, "19450": 8, "10235": 8, "2156": 4, "12934": 2, "41124": 5, "5424": 2, "14014": 8, "24784": 1, "13878": 7, "31746": 8, "1564": 1, "36585": 4, "38858": 6, "479": 5, "36700": 0, "49383": 5, "23091": 2, "27381": 5, "13785": 6, "9384": 5, "5064": 4, "7068": 5, "38258": 0, "4281": 1, "41504": 0, "10525": 4, "16578": 2, "49149": 4, "45777": 7, "46213": 5, "28190": 8, "42029": 0, "41674": 3, "25907": 3, "41151": 1, "15609": 0, "17786": 6, "18707": 8, "10392": 0, "45474": 5, "42363": 1, "7197": 1, "31485": 0, "16554": 6, "20938": 1, "26057": 2, "5601": 2, "22260": 3, "37055": 1, "23460": 4, "6749": 4, "18023": 2, "47047": 6, "5392": 4, "35123": 7, "10726": 2, "41830": 2, "47948": 6, "12220": 2, "1232": 1, "26295": 8, "90": 8, "34748": 1, "47766": 0, "34122": 0, "2609": 3, "1889": 3, "16924": 6, "3195": 5, "19787": 1, "5607": 2, "6156": 4, "17133": 5, "10237": 1, "28778": 0, "10872": 8, "46430": 3, "3038": 1, "31270": 4, "28294": 0, "11922": 7, "6705": 8, "12380": 7, "10345": 0, "33856": 4, "29200": 2, "3304": 3, "35307": 4, "15084": 4, "19263": 0, "13522": 3, "16548": 1, "29396": 3, "20221": 0, "47610": 2, "33481": 5, "42875": 5, "25051": 6, "4528": 6, "43094": 3, "31114": 7, "19564": 6, "2197": 0, "35452": 3, "43885": 5, "16850": 4, "9069": 6, "722": 0, "15729": 0, "36165": 6, "47177": 7, "34394": 2, "46808": 7, "31365": 4, "21098": 2, "9520": 0, "38630": 7, "30185": 0, "510": 0, "30169": 2, "33868": 2, "4741": 8, "21195": 0, "33995": 0, "47136": 1, "5115": 6, "33939": 1, "26884": 1, "5005": 0, "19621": 5, "18656": 5, "29087": 6, "14432": 8, "21189": 5, "24113": 0, "44812": 7, "14949": 3, "23121": 2, "33681": 7, "39748": 2, "2675": 7, "6440": 6, "21866": 0, "6830": 8, "44609": 7, "38477": 4, "44502": 1, "23841": 7, "24433": 7, "42792": 4, "6667": 4, "25167": 8, "40148": 5, "6505": 0, "21415": 7, "3647": 7, "17963": 6, "7581": 2, "23991": 4, "40276": 1, "33684": 0, "42379": 2, "13441": 5, "6991": 3, "37434": 0, "34657": 5, "25486": 2, "6626": 4, "47417": 8, "41214": 0, "1205": 5, "44324": 1, "39101": 0, "49121": 4, "282": 6, "20307": 7, "862": 3, "25600": 3, "4968": 8, "15800": 6, "31992": 4, "18969": 4, "19704": 3, "16613": 1, "39940": 6, "29480": 1, "24881": 7, "46373": 7, "35066": 2, "4054": 0, "88": 4, "31598": 8, "23180": 5, "35545": 6, "30588": 4, "19285": 4, "8549": 6, "21677": 2, "33409": 1, "20327": 1, "4286": 6, "4542": 2, "26485": 8, "37269": 8, "49349": 5, "35527": 2, "16375": 7, "25208": 3, "10336": 6, "13986": 0, "2442": 0, "20525": 8, "11593": 4, "46588": 2, "34939": 4, "14903": 0, "2559": 4, "35937": 3, "41206": 4, "34292": 8, "7839": 1, "39052": 6, "16712": 2, "14650": 7, "26186": 0, "17599": 5, "32942": 5, "35587": 4, "1571": 4, "5057": 8, "31585": 1, "5549": 7, "19318": 3, "20678": 8, "6915": 3, "30994": 7, "8331": 3, "23624": 8, "41025": 6, "41420": 0, "4969": 3, "8723": 4, "35127": 4, "8676": 1, "40912": 8, "10344": 5, "26831": 0, "14159": 8, "41140": 6, "47156": 3, "36367": 4, "20639": 5, "20148": 0, "15064": 5, "48520": 7, "27131": 8, "17305": 7, "24862": 4, "26527": 7, "4832": 6, "15668": 3, "45008": 7, "13068": 6, "14621": 2, "8531": 1, "32029": 3, "12447": 2, "2784": 4, "497": 1, "41085": 8, "7167": 3, "32842": 7, "10732": 8, "7686": 2, "3114": 6, "49845": 7, "21133": 3, "44690": 8, "45355": 7, "13820": 3, "36050": 8, "8633": 7, "19109": 5, "48994": 5, "19466": 2, "45190": 0, "42052": 1, "6260": 1, "11245": 4, "29377": 7, "36887": 8, "14887": 7, "18931": 1, "42666": 0, "47932": 5, "7500": 4, "44343": 1, "38490": 2, "24632": 1, "13841": 6, "30800": 1, "21118": 0, "47805": 2, "19771": 8, "8046": 3, "44927": 7, "10644": 1, "43014": 0, "23584": 8, "21632": 6, "7493": 2, "35732": 1, "24349": 5, "34311": 2, "33802": 1, "27577": 3, "38838": 3, "7998": 2, "10313": 0, "11798": 1, "17407": 8, "11048": 6, "5122": 8, "18539": 1, "42372": 6, "30807": 4, "31416": 2, "23542": 0, "13314": 0, "4309": 5, "15081": 6, "12914": 8, "28438": 1, "46539": 8, "4656": 5, "18440": 2, "32951": 1, "3165": 6, "30773": 3, "40792": 6, "18795": 7, "28116": 2, "18732": 4, "29839": 3, "15": 3, "15648": 8, "46301": 6, "45957": 5, "45035": 7, "21077": 3, "7983": 6, "47722": 3, "37604": 7, "49456": 2, "30340": 4, "8604": 3, "32210": 0, "17035": 3, "13876": 2, "6422": 8, "3478": 2, "15976": 0, "47444": 4, "10255": 0, "11591": 8, "10203": 8, "40886": 6, "42389": 8, "16597": 5, "36176": 0, "17869": 0, "11658": 8, "2338": 3, "21457": 3, "7124": 4, "12647": 0, "31323": 8, "25952": 6, "27102": 0, "46593": 0, "40514": 6, "33155": 7, "8847": 6, "26239": 4, "16751": 4, "15460": 0, "2435": 2, "24835": 2, "30775": 3, "8971": 7, "43865": 2, "20481": 4, "32624": 7, "47922": 5, "24000": 8, "15484": 7, "22759": 1, "48298": 0, "9813": 4, "45677": 5, "11895": 4, "10610": 1, "6388": 3, "27624": 3, "49959": 4, "8680": 2, "14948": 5, "10836": 7, "23942": 6, "3752": 6, "3559": 0, "22480": 3, "36305": 8, "45859": 5, "38284": 4, "24501": 1, "2667": 6, "20417": 6, "25672": 1, "30398": 4, "22281": 4, "31014": 3, "5037": 8, "4665": 4, "41199": 1, "30521": 7, "5710": 2, "41234": 5, "4840": 4, "31197": 3, "18199": 0, "39280": 7, "40918": 0, "5241": 8, "22425": 3, "48666": 2, "31616": 7, "7479": 4, "16543": 0, "8069": 4, "15815": 7, "22972": 3, "49510": 4, "11609": 2, "46253": 3, "33502": 3, "36776": 1, "26042": 7, "49080": 8, "29233": 4, "40704": 5, "47736": 1, "47905": 0, "31054": 7, "9617": 7, "47954": 5, "42148": 1, "49235": 4, "42334": 2, "18601": 0, "46047": 1, "4666": 2, "21021": 2, "32288": 6, "38502": 2, "25848": 4, "30362": 1, "49946": 5, "42586": 3, "14825": 5, "20762": 5, "40681": 1, "17928": 4, "43909": 8, "33100": 4, "8309": 5, "35703": 3, "2068": 2, "44230": 7, "6870": 6, "4986": 0, "12233": 7, "2252": 6, "8264": 1, "18843": 3, "12711": 1, "4385": 7, "434": 4, "14355": 6, "39949": 5, "40901": 7, "35300": 6, "16631": 1, "29593": 3, "47372": 6, "11162": 5, "198": 0, "38280": 2, "37121": 5, "42584": 5, "18146": 0, "20749": 2, "27065": 2, "45816": 3, "23389": 1, "18954": 0, "3921": 7, "6840": 4, "26852": 7, "15254": 8, "15740": 6, "14778": 8, "20766": 7, "34050": 4, "20509": 6, "13713": 5, "30624": 1, "44313": 6, "28704": 5, "33263": 1, "8064": 7, "9702": 5, "18857": 8, "40207": 5, "26054": 3, "44325": 6, "24685": 5, "15807": 2, "866": 8, "43124": 0, "48890": 1, "37756": 2, "45281": 8, "10400": 5, "35868": 7, "10180": 0, "38009": 8, "11239": 7, "643": 7, "18383": 3, "17117": 0, "30159": 3, "3958": 8, "20384": 7, "3488": 5, "4182": 6, "19513": 1, "23745": 4, "19786": 4, "19575": 4, "25528": 8, "22653": 0, "21905": 3, "49083": 6, "34537": 8, "19400": 4, "45685": 6, "11918": 3, "34176": 8, "3045": 8, "16419": 7, "16816": 8, "46510": 0, "594": 7, "42919": 4, "12155": 3, "22032": 4, "43104": 3, "9630": 4, "7797": 7, "45757": 8, "28424": 6, "41183": 4, "49380": 2, "24090": 1, "48769": 3, "33604": 1, "36575": 8, "37231": 1, "46818": 8, "39631": 8, "46090": 8, "40375": 5, "4844": 6, "27064": 6, "10550": 7, "44171": 7, "1036": 1, "10056": 2, "43294": 3, "48467": 4, "32507": 2, "42804": 6, "32803": 3, "19269": 8, "43990": 5, "34888": 7, "38791": 0, "26138": 8, "14001": 7, "23741": 0, "41087": 3, "4160": 5, "28093": 7, "49888": 1, "49934": 6, "16809": 1, "40956": 0, "19619": 2, "35226": 7, "4187": 3, "47228": 0, "13201": 8, "25919": 0, "39957": 7, "8067": 6, "26606": 8, "33418": 4, "39251": 8, "22058": 4, "3324": 8, "759": 5, "42801": 5, "21915": 2, "29139": 0, "8342": 6, "12239": 4, "13438": 3, "37186": 4, "5907": 5, "16553": 6, "36517": 1, "15439": 5, "7631": 0, "28326": 5, "13236": 4, "40303": 1, "27403": 1, "32781": 0, "31920": 1, "24974": 6, "34789": 4, "6036": 5, "48940": 7, "14584": 8, "10190": 1, "44661": 4, "21598": 7, "28234": 4, "13000": 0, "33474": 4, "39488": 0, "14369": 0, "26886": 8, "6455": 5, "5256": 6, "41715": 4, "5375": 7, "5856": 7, "28790": 6, "10720": 1, "10352": 7, "23424": 7, "48654": 7, "9123": 8, "28239": 0, "48313": 2, "24456": 8, "25636": 7, "24491": 5, "43632": 1, "4937": 6, "37108": 8, "41261": 4, "47072": 8, "11286": 1, "39452": 6, "11827": 1, "31526": 4, "8444": 5, "7455": 8, "3593": 7, "12726": 5, "14063": 3, "19933": 4, "47693": 7, "45667": 3, "13870": 1, "8126": 4, "41944": 3, "23856": 5, "36905": 0, "42861": 7, "38673": 1, "27218": 5, "43733": 0, "32570": 4, "32541": 3, "43329": 2, "17201": 3, "41876": 6, "29315": 8, "33991": 5, "8598": 3, "36023": 0, "24985": 5, "25610": 2, "5720": 7, "4373": 0, "1051": 1, "7213": 3, "4775": 3, "32991": 5, "35899": 5, "16800": 6, "10014": 7, "47436": 7, "10865": 2, "41657": 6, "18523": 2, "5387": 0, "2224": 0, "4442": 7, "44866": 2, "38665": 1, "36553": 6, "5218": 6, "42572": 5, "29132": 4, "24470": 0, "17535": 8, "48341": 2, "9458": 4, "2014": 0, "44007": 1, "19843": 6, "20806": 1, "33846": 0, "12417": 5, "2119": 4, "28876": 8, "43835": 3, "18487": 7, "21790": 3, "19534": 7, "37298": 8, "46774": 7, "3409": 4, "13029": 8, "43779": 6, "28557": 3, "22755": 6, "4063": 5, "28574": 3, "30698": 7, "21776": 0, "39022": 2, "42829": 0, "36714": 1, "34171": 2, "3321": 3, "48718": 5, "19980": 6, "44377": 0, "3631": 4, "11699": 5, "30797": 2, "35229": 6, "26088": 1, "3753": 6, "41020": 2, "45316": 6, "39284": 1, "35236": 0, "32030": 4, "48252": 1, "34035": 8, "16022": 4, "11564": 0, "26117": 5, "29882": 2, "31306": 5, "7862": 1, "8679": 2, "17702": 5, "10571": 1, "36485": 0, "27842": 4, "23321": 4, "34904": 4, "28260": 7, "29417": 2, "2531": 5, "15517": 3, "48764": 1, "48938": 6, "35746": 8, "27328": 6, "39467": 8, "15316": 0, "39866": 1, "21604": 3, "474": 3, "167": 2, "45981": 6, "16437": 5, "1807": 4, "41687": 4, "43833": 5, "15853": 4, "4011": 0, "1018": 5, "42982": 3, "30486": 4, "7013": 4, "14941": 8, "49877": 6, "43261": 4, "30076": 6, "79": 1, "18739": 7, "43009": 5, "36923": 6, "32857": 1, "11487": 0, "7722": 5, "14860": 4, "43680": 1, "20354": 0, "15702": 1, "38331": 1, "765": 4, "25491": 6, "19250": 8, "20385": 2, "3652": 7, "8617": 0, "5131": 4, "35660": 2, "26555": 6, "45520": 4, "21207": 0, "4761": 2, "9038": 6, "16181": 5, "4803": 0, "37824": 0, "27081": 3, "41225": 7, "37294": 4, "2302": 3, "34916": 6, "26106": 2, "6729": 2, "22412": 1, "9635": 6, "14344": 6, "26360": 7, "40361": 1, "22714": 3, "13605": 0, "37361": 3, "35420": 0, "4974": 4, "10526": 6, "17285": 6, "18531": 6, "37267": 8, "29363": 0, "18608": 6, "40051": 3, "44358": 2, "24038": 0, "8275": 2, "1185": 2, "38987": 7, "10321": 4, "46961": 8, "16449": 8, "4209": 3, "28888": 7, "13445": 5, "13684": 3, "11465": 2, "19094": 5, "46973": 5, "42926": 0, "42629": 2, "15241": 0, "26135": 7, "22144": 3, "10505": 7, "8720": 6, "22835": 1, "15344": 4, "35502": 1, "49920": 1, "9380": 8, "13853": 2, "33477": 1, "25792": 2, "49746": 4, "18836": 5, "46587": 3, "21065": 7, "21068": 4, "6770": 2, "34540": 2, "49857": 8, "12318": 6, "40325": 3, "11013": 8, "6048": 6, "44566": 1, "48522": 0, "33397": 5, "40564": 3, "16203": 7, "41237": 6, "21384": 7, "26337": 3, "1738": 7, "12900": 5, "17631": 7, "16243": 4, "3164": 3, "45460": 7, "6950": 0, "14390": 5, "42152": 0, "34312": 0, "6629": 7, "39109": 7, "34511": 3, "42739": 6, "21254": 3, "21223": 2, "17003": 7, "46867": 1, "18607": 6, "28242": 1, "20596": 8, "39275": 5, "11146": 3, "30493": 1, "13849": 1, "46695": 6, "2643": 8, "27971": 6, "284": 1, "9055": 7, "44297": 5, "31486": 6, "24877": 6, "20125": 4, "41180": 1, "41694": 2, "16774": 5, "45274": 7, "5454": 1, "20336": 5, "32503": 6, "30363": 6, "46230": 5, "24471": 6, "11307": 8, "35541": 2, "19127": 3, "47674": 8, "12359": 5, "29890": 5, "27543": 0, "36508": 8, "3263": 4, "11143": 1, "42360": 0, "10268": 6, "38892": 6, "11467": 7, "46583": 2, "35104": 6, "18261": 2, "28679": 5, "28370": 5, "49575": 4, "14324": 7, "42658": 3, "35879": 5, "24878": 2, "40351": 5, "36677": 4, "32443": 3, "28340": 1, "15741": 5, "29872": 8, "12958": 7, "21198": 7, "31543": 0, "38435": 6, "19179": 1, "13040": 2, "4347": 8, "34166": 5, "21482": 1, "1833": 7, "562": 7, "46241": 8, "37400": 1, "41634": 0, "26244": 2, "34386": 3, "43764": 4, "25199": 7, "17580": 6, "42393": 1, "48896": 0, "7769": 8, "35469": 3, "5466": 1, "38246": 2, "9671": 4, "8956": 7, "38459": 3, "13689": 2, "3506": 6, "45670": 1, "10428": 5, "8616": 0, "8016": 3, "16334": 4, "8425": 6, "23255": 4, "48296": 1, "43668": 1, "49798": 8, "5361": 4, "5181": 7, "450": 0, "26830": 8, "4993": 2, "49812": 7, "23343": 4, "39317": 5, "27134": 5, "24962": 7, "21049": 5, "22918": 5, "35184": 5, "24780": 2, "41207": 0, "19655": 4, "32326": 8, "49807": 8, "25788": 7, "44406": 6, "26464": 4, "42215": 8, "21918": 7, "15448": 1, "29203": 8, "27999": 0, "6635": 8, "4518": 7, "25436": 2, "11380": 6, "15693": 3, "44195": 6, "21627": 2, "20908": 4, "42432": 4, "17729": 5, "20702": 2, "41377": 3, "26870": 8, "45345": 8, "13152": 2, "44": 0, "27340": 1, "2921": 6, "1173": 8, "9219": 5, "47976": 8, "10803": 4, "35640": 4, "21854": 4, "45357": 6, "34572": 0, "28672": 5, "18413": 0, "49274": 4, "492": 7, "44860": 0, "19552": 1, "21160": 1, "37845": 1, "47315": 1, "43725": 8, "29842": 5, "21350": 8, "30022": 0, "31130": 0, "30314": 4, "49391": 6, "5431": 1, "6697": 5, "21063": 7, "47168": 2, "35809": 4, "21652": 3, "34140": 5, "49862": 1, "38753": 2, "34076": 8, "11773": 8, "12918": 3, "42535": 8, "25319": 7, "14552": 7, "36062": 2, "18395": 0, "9186": 6, "18693": 6, "28045": 3, "31193": 4, "27991": 2, "33346": 3, "46960": 4, "2465": 0, "21361": 3, "28195": 1, "20295": 7, "15205": 1, "4249": 7, "49713": 5, "35433": 2, "3381": 6, "7407": 5, "22348": 5, "43683": 3, "12890": 3, "42505": 4, "23762": 1, "4141": 1, "14914": 4, "9259": 4, "17092": 2, "9747": 5, "14140": 2, "22152": 7, "37225": 2, "924": 8, "5286": 5, "15894": 8, "15728": 4, "23065": 5, "28290": 1, "44627": 4, "22479": 2, "35270": 3, "35291": 0, "42044": 7, "38322": 3, "34243": 0, "20479": 1, "13920": 4, "27741": 8, "9801": 2, "33282": 0, "11101": 2, "11153": 0, "41260": 6, "24167": 3, "17277": 6, "17036": 4, "22757": 1, "14405": 8, "28562": 6, "12114": 5, "6659": 2, "26902": 3, "47367": 7, "35763": 6, "38364": 7, "41186": 3, "46602": 4, "13672": 7, "15524": 7, "12326": 1, "36836": 4, "32385": 3, "32499": 1, "23168": 0, "42730": 4, "2160": 2, "47961": 1, "39117": 3, "11784": 0, "19835": 5, "6796": 8, "6903": 6, "36884": 2, "13434": 2, "8783": 0, "6818": 1, "2064": 1, "28934": 7, "45845": 1, "15309": 1, "22192": 5, "21402": 6, "32613": 7, "10527": 0, "48966": 1, "10903": 1, "8029": 7, "8687": 1, "38087": 4, "45360": 6, "17663": 1, "17512": 1, "12158": 3, "26396": 2, "49418": 2, "22716": 4, "35511": 6, "14819": 2, "23968": 3, "13855": 6, "30100": 8, "35164": 2, "34222": 4, "46997": 4, "25450": 8, "35872": 8, "13854": 2, "20820": 8, "49341": 6, "35770": 8, "19292": 0, "34529": 1, "31892": 8, "9021": 1, "43652": 1, "19410": 1, "1839": 0, "40869": 6, "32492": 1, "17634": 1, "39654": 6, "2982": 4, "28229": 6, "20900": 5, "25488": 5, "4344": 0, "14569": 2, "28729": 8, "26142": 6, "19433": 6, "11059": 4, "24359": 3, "21539": 6, "624": 6, "107": 5, "42927": 1, "38300": 2, "4949": 7, "29876": 7, "25900": 5, "2838": 8, "11849": 0, "42317": 2, "37451": 4, "13848": 6, "33584": 7, "45921": 6, "1719": 2, "4945": 4, "19429": 3, "26290": 1, "41456": 5, "45569": 1, "24913": 3, "15566": 2, "30576": 6, "18899": 5, "12031": 8, "14851": 1, "1040": 1, "9029": 5, "18173": 6, "12728": 0, "2324": 7, "38602": 8, "36858": 7, "10736": 2, "35176": 2, "19557": 7, "10319": 3, "11351": 6, "47897": 1, "4914": 4, "40283": 6, "25577": 7, "32330": 6, "35565": 0, "33094": 6, "19693": 4, "8282": 2, "35683": 8, "23605": 3, "19098": 2, "41279": 2, "46015": 8, "26924": 0, "42794": 8, "7951": 1, "11963": 4, "47539": 4, "41601": 3, "16677": 8, "25420": 8, "10017": 2, "1860": 7, "20264": 3, "11562": 5, "2553": 0, "13338": 5, "13315": 5, "42457": 2, "28931": 0, "15902": 3, "28846": 3, "43483": 2, "31292": 2, "7468": 6, "20281": 3, "42895": 8, "37835": 4, "25235": 2, "6130": 6, "27703": 4, "4926": 3, "29263": 0, "41528": 5, "11075": 5, "15056": 4, "17319": 2, "19449": 7, "25653": 0, "49414": 8, "18770": 3, "49316": 7, "35964": 1, "1563": 1, "49344": 8, "36713": 8, "16350": 4, "47869": 4, "20721": 3, "49871": 7, "6076": 0, "11321": 5, "25746": 4, "41670": 8, "42977": 1, "42185": 8, "44684": 7, "30999": 4, "46983": 5, "9980": 4, "15410": 3, "27320": 8, "9922": 2, "16109": 2, "25775": 6, "13744": 1, "21793": 3, "3690": 2, "13647": 0, "43448": 8, "48955": 1, "4306": 3, "35603": 1, "10263": 2, "15006": 1, "30656": 2, "31974": 1, "14692": 6, "6720": 7, "34442": 5, "3714": 3, "39219": 8, "26849": 5, "10182": 3, "22051": 6, "26021": 0, "22073": 5, "7380": 3, "40679": 1, "36115": 4, "7935": 3, "93": 2, "9293": 6, "14801": 1, "4437": 2, "30679": 0, "27246": 7, "26850": 1, "47477": 1, "36127": 7, "34532": 8, "40682": 8, "38193": 1, "32282": 6, "36149": 6, "6996": 2, "19042": 6, "38921": 5, "30126": 2, "43678": 5, "14809": 4, "36515": 8, "21510": 5, "32444": 2, "34788": 1, "32128": 3, "45733": 2, "26014": 4, "16105": 4, "5953": 7, "17827": 8, "1844": 6, "8148": 7, "15897": 2, "36477": 6, "7332": 6, "48362": 0, "34505": 7, "22889": 6, "1898": 7, "17692": 0, "26491": 4, "41654": 3, "35915": 7, "6032": 3, "41128": 4, "29128": 6, "46633": 8, "40610": 3, "3498": 5, "30727": 8, "29362": 4, "27249": 7, "5421": 5, "22368": 6, "44408": 5, "6568": 7, "17173": 7, "6637": 3, "45723": 6, "47901": 1, "17520": 7, "30802": 3, "31805": 3, "14777": 1, "18231": 7, "2854": 5, "34891": 2, "25697": 5, "5811": 4, "27125": 2, "33494": 7, "19697": 5, "2979": 8, "12836": 0, "6745": 0, "24170": 8, "30117": 1, "25799": 4, "2844": 5, "6336": 8, "14591": 1, "537": 7, "14712": 7, "46617": 1, "25008": 4, "20174": 5, "34859": 4, "141": 7, "36083": 2, "49906": 6, "32238": 0, "10120": 0, "15558": 3, "8139": 6, "5446": 3, "41755": 3, "32094": 4, "17147": 8, "7822": 5, "28563": 5, "28604": 6, "8083": 6, "21897": 6, "41871": 3, "27498": 6, "3503": 8, "46492": 7, "28832": 0, "49822": 7, "13698": 1, "29987": 6, "35942": 8, "18033": 5, "38671": 3, "3539": 1, "19567": 8, "37680": 6, "46350": 3, "1705": 7, "8690": 1, "2834": 0, "1241": 3, "10718": 6, "4439": 4, "24415": 0, "41136": 1, "42711": 4, "1042": 0, "41063": 3, "30234": 6, "15210": 6, "45528": 0, "31077": 0, "24701": 3, "45059": 3, "41602": 8, "46302": 6, "41584": 0, "2056": 2, "23590": 5, "35209": 4, "43695": 6, "36209": 0, "46038": 5, "39740": 4, "27946": 4, "42570": 6, "26342": 6, "46662": 0, "44046": 4, "13362": 0, "25314": 3, "14735": 3, "19905": 8, "1114": 5, "32872": 8, "29532": 3, "7587": 3, "32004": 2, "40200": 3, "16519": 6, "48253": 4, "15176": 3, "21342": 3, "47434": 6, "19147": 5, "6409": 3, "48400": 1, "47909": 4, "38726": 8, "24519": 6, "15868": 5, "2836": 3, "36131": 8, "6610": 2, "24518": 4, "8161": 7, "18502": 1, "38918": 8, "31693": 5, "12049": 4, "40100": 6, "48022": 5, "49086": 7, "9295": 2, "42607": 5, "3161": 4, "29236": 7, "22860": 4, "3232": 1, "40896": 5, "44085": 0, "1920": 4, "39589": 8, "10840": 5, "31064": 8, "37898": 8, "3082": 7, "41757": 8, "17098": 4, "33399": 4, "22370": 5, "44191": 1, "40446": 7, "46441": 5, "33685": 8, "35696": 5, "11261": 5, "40345": 0, "29698": 3, "23570": 6, "4148": 2, "3976": 1, "14874": 8, "12813": 6, "49948": 7, "8563": 6, "14118": 1, "34159": 8, "27684": 7, "26062": 0, "12850": 6, "18319": 4, "15230": 8, "12394": 3, "42520": 5, "43503": 2, "29102": 3, "335": 6, "18709": 8, "38624": 3, "10316": 6, "40892": 3, "43043": 5, "36409": 5, "22253": 8, "39456": 3, "44688": 1, "31655": 7, "24536": 0, "29175": 7, "33359": 3, "13181": 4, "41421": 2, "6692": 4, "40507": 4, "30102": 0, "32403": 5, "13646": 5, "19681": 2, "38290": 5, "21506": 6, "8128": 0, "32612": 2, "6842": 0, "25631": 4, "49940": 7, "12659": 1, "42473": 1, "40614": 2, "17142": 4, "36698": 0, "10642": 2, "15711": 6, "29025": 1, "37453": 8, "48570": 8, "26597": 1, "33750": 5, "47758": 6, "49050": 2, "43324": 1, "2046": 8, "29336": 1, "28236": 2, "41400": 6, "8028": 1, "26269": 7, "19987": 1, "43957": 6, "28583": 5, "37705": 1, "22484": 4, "38690": 4, "23714": 0, "6925": 5, "26716": 0, "12949": 4, "42261": 3, "48170": 2, "16645": 5, "35804": 0, "30456": 6, "18657": 6, "13469": 3, "1668": 4, "39024": 3, "20508": 8, "43458": 1, "43667": 2, "36041": 5, "17964": 1, "18507": 2, "26918": 1, "5072": 6, "1573": 3, "41501": 5, "7353": 6, "30187": 4, "1162": 0, "5559": 4, "13700": 2, "1258": 6, "11": 2, "33460": 1, "8095": 8, "31608": 7, "11238": 2, "19639": 6, "9580": 3, "45361": 1, "46524": 7, "27175": 7, "41030": 6, "32181": 8, "32455": 1, "47014": 2, "28042": 4, "49887": 7, "32432": 5, "29172": 1, "49381": 0, "28439": 8, "47265": 6, "28199": 8, "11843": 2, "49881": 4, "12897": 0, "47577": 2, "46144": 1, "33293": 4, "26266": 2, "22937": 0, "35490": 0, "10171": 0, "43175": 8, "15001": 6, "23593": 7, "27659": 7, "37165": 1, "1531": 2, "7415": 0, "7000": 1, "46965": 5, "14129": 8, "13130": 2, "47063": 0, "40305": 6, "8742": 1, "24301": 4, "3181": 8, "33383": 7, "3692": 0, "44511": 7, "43221": 3, "45766": 4, "34317": 7, "41428": 4, "4427": 1, "14594": 2, "14930": 3, "18392": 8, "36583": 7, "40929": 2, "17047": 8, "23927": 8, "18234": 6, "30341": 1, "29428": 2, "13406": 7, "25359": 0, "34999": 3, "7700": 4, "13667": 5, "40370": 8, "4672": 0, "40857": 4, "43612": 0, "26453": 5, "14322": 2, "13107": 1, "22214": 2, "32147": 2, "3482": 7, "9332": 0, "36519": 0, "9992": 3, "36453": 5, "43609": 0, "30809": 6, "24516": 6, "37208": 3, "26705": 2, "46153": 0, "16502": 8, "4533": 3, "3837": 3, "14073": 6, "2947": 6, "31794": 6, "10740": 7, "4827": 6, "10072": 6, "1546": 1, "17914": 2, "16028": 3, "122": 7, "659": 1, "6247": 3, "15829": 4, "47202": 7, "39430": 1, "23724": 3, "36327": 1, "23838": 0, "38949": 6, "13169": 8, "35905": 0, "42676": 8, "5274": 1, "32655": 0, "7561": 4, "3681": 1, "28033": 7, "3352": 3, "40311": 3, "25626": 3, "5177": 0, "36320": 3, "20428": 3, "10256": 0, "36162": 7, "21157": 7, "42589": 4, "49721": 5, "27549": 5, "32926": 6, "21738": 2, "33534": 5, "47214": 1, "14672": 4, "3444": 4, "1467": 5, "40227": 4, "42986": 4, "33448": 2, "20651": 1, "299": 6, "9726": 2, "29222": 8, "18020": 3, "30813": 2, "10763": 1, "30393": 0, "42774": 8, "6104": 0, "47298": 8, "42000": 2, "813": 6, "37702": 4, "25542": 0, "23522": 0, "17879": 1, "7954": 6, "31337": 2, "20792": 3, "10308": 1, "35439": 3, "37160": 5, "23759": 4, "34816": 2, "2815": 5, "39064": 8, "34216": 2, "19882": 2, "17713": 0, "14017": 6, "15159": 7, "22003": 4, "9141": 0, "4918": 3, "41689": 4, "5312": 8, "17714": 8, "17766": 1, "10039": 2, "45856": 3, "34755": 4, "47877": 0, "25011": 1, "4729": 6, "32622": 8, "44928": 2, "10107": 0, "27239": 5, "29414": 5, "37438": 6, "2179": 0, "25931": 2, "25654": 3, "11743": 6, "28351": 8, "23032": 6, "32215": 4, "26847": 0, "47050": 3, "20964": 5, "11119": 7, "6618": 2, "24904": 5, "46558": 6, "25917": 2, "11041": 4, "24171": 1, "24639": 3, "48496": 3, "40922": 2, "15049": 2, "43577": 8, "33828": 6, "24920": 7, "32187": 1, "32616": 6, "48430": 0, "49023": 3, "40258": 1, "43390": 0, "36191": 0, "44101": 0, "49350": 2, "39245": 0, "33594": 7, "27302": 5, "25318": 4, "36013": 8, "25963": 0, "24797": 8, "9275": 3, "46110": 6, "25177": 0, "4356": 0, "37359": 4, "42058": 1, "23056": 7, "31284": 7, "35972": 1, "15727": 1, "27884": 3, "41215": 3, "16721": 4, "46833": 5, "12338": 1, "43340": 4, "44625": 5, "1867": 0, "43466": 5, "16474": 8, "49752": 2, "30562": 5, "49875": 5, "25320": 7, "47796": 2, "8849": 2, "19300": 8, "35969": 4, "48151": 7, "26582": 5, "9768": 5, "10996": 6, "7287": 2, "533": 8, "2038": 8, "26771": 4, "6226": 4, "14604": 3, "36205": 2, "6548": 2, "16323": 3, "6033": 3, "39909": 6, "42964": 2, "20514": 4, "36107": 8, "30674": 5, "11629": 7, "13633": 3, "23393": 0, "859": 5, "33696": 1, "43611": 6, "35183": 3, "46136": 0, "21231": 3, "38027": 5, "30034": 8, "6957": 2, "27693": 8, "31651": 2, "1149": 7, "14477": 4, "28054": 3, "9869": 5, "17644": 2, "48705": 6, "17282": 4, "26651": 4, "1480": 1, "35833": 7, "29827": 7, "35890": 0, "25301": 3, "12131": 3, "14440": 8, "47972": 0, "43504": 0, "10688": 1, "990": 8, "38989": 2, "26990": 5, "41865": 0, "29770": 5, "31874": 8, "25260": 1, "22737": 7, "41158": 3, "16934": 0, "8810": 4, "6485": 4, "21044": 2, "37538": 1, "31308": 2, "29815": 1, "30309": 4, "8231": 5, "22261": 5, "42373": 4, "26177": 2, "19056": 7, "47317": 8, "43052": 7, "38012": 3, "13109": 1, "47432": 8, "45419": 6, "36500": 1, "7599": 6, "42410": 8, "28902": 5, "48134": 4, "8323": 4, "10778": 8, "4616": 0, "26521": 2, "47852": 3, "32785": 7, "23432": 4, "37369": 5, "40626": 7, "7266": 3, "48693": 2, "33169": 3, "19213": 0, "693": 1, "44361": 8, "41967": 2, "28142": 8, "39514": 1, "6612": 2, "11400": 1, "5600": 7, "35570": 4, "32652": 5, "17315": 7, "10130": 2, "8796": 8, "25356": 2, "43763": 8, "37423": 0, "18381": 2, "44778": 7, "49616": 4, "30885": 6, "19047": 2, "23433": 2, "29322": 3, "5592": 1, "3775": 4, "25592": 8, "43064": 0, "12107": 3, "2365": 8, "23031": 2, "9189": 8, "10915": 5, "5278": 4, "35047": 7, "9040": 3, "13229": 7, "25462": 8, "41677": 3, "44087": 3, "606": 6, "744": 8, "32896": 3, "11952": 0, "14415": 4, "28374": 4, "10444": 6, "23347": 1, "41007": 5, "44105": 8, "44616": 0, "1616": 1, "5242": 1, "34808": 7, "7272": 1, "39232": 8, "2107": 5, "43228": 8, "47715": 5, "27037": 3, "29672": 2, "3153": 5, "20614": 3, "14625": 2, "21894": 0, "24182": 3, "26594": 7, "32712": 2, "8401": 2, "47322": 0, "34061": 8, "35156": 4, "18941": 5, "9043": 2, "15321": 2, "38612": 5, "3158": 6, "31481": 0, "36352": 4, "17668": 2, "33014": 1, "47823": 6, "44741": 0, "47215": 1, "22671": 2, "48963": 4, "49512": 0, "26074": 6, "15547": 2, "48923": 5, "44506": 0, "20578": 6, "9210": 8, "49146": 0, "18682": 6, "37205": 5, "25507": 8, "41391": 6, "14739": 1, "35932": 8, "34017": 5, "1711": 2, "26111": 2, "47630": 1, "44158": 7, "932": 5, "45737": 8, "4269": 0, "45013": 3, "13307": 7, "1986": 4, "5083": 5, "48863": 0, "3567": 5, "17002": 3, "45646": 6, "20705": 5, "46458": 6, "13665": 6, "10453": 7, "24493": 8, "16923": 4, "11018": 8, "17178": 5, "8721": 3, "24380": 8, "34478": 0, "36080": 8, "17506": 1, "26882": 8, "6726": 0, "24718": 0, "9159": 0, "14293": 4, "4746": 8, "19333": 8, "19684": 0, "32690": 3, "14741": 2, "390": 3, "29095": 1, "30216": 8, "47480": 0, "13651": 4, "1486": 8, "28736": 6, "13587": 7, "13527": 2, "14377": 0, "9837": 7, "16536": 1, "3418": 3, "41831": 0, "18423": 3, "38672": 8, "42937": 3, "36421": 0, "22503": 0, "19555": 8, "47334": 7, "24032": 6, "998": 8, "6122": 1, "38482": 5, "49697": 0, "24389": 0, "37004": 4, "24447": 5, "24426": 5, "41921": 1, "6858": 7, "30326": 7, "43368": 5, "15350": 6, "25731": 7, "19631": 2, "13069": 2, "22176": 3, "5992": 3, "31167": 0, "30929": 1, "19089": 4, "40627": 0, "39227": 3, "14617": 0, "49357": 8, "1943": 8, "10121": 4, "12862": 7, "46614": 0, "10843": 6, "24737": 5, "11114": 2, "47056": 6, "32808": 2, "47094": 0, "49904": 8, "13922": 7, "14133": 7, "19307": 0, "14185": 0, "46732": 6, "5882": 0, "46400": 6, "36282": 1, "25366": 6, "17065": 2, "36228": 1, "48088": 5, "10791": 4, "4711": 0, "4127": 4, "3788": 5, "1256": 7, "48864": 4, "431": 5, "5959": 8, "21608": 1, "42817": 0, "24571": 1, "43924": 7, "28321": 0, "44775": 4, "23669": 3, "44702": 1, "22959": 4, "45682": 1, "33624": 1, "37827": 4, "38549": 5, "40887": 3, "46358": 5, "17638": 0, "14806": 1, "1008": 5, "34515": 0, "663": 0, "7905": 1, "1341": 3, "15575": 5, "8119": 5, "34301": 8, "35182": 5, "34724": 7, "26144": 5, "43251": 6, "45730": 6, "49762": 8, "26773": 0, "49505": 0, "38985": 6, "44275": 8, "32696": 8, "24181": 1, "14467": 4, "44858": 1, "38295": 1, "10394": 4, "31709": 1, "45400": 6, "6162": 7, "10845": 7, "16250": 3, "24912": 5, "45230": 1, "8359": 4, "11540": 2, "40656": 4, "34911": 3, "37475": 0, "39790": 1, "28458": 2, "20268": 8, "34569": 8, "6074": 2, "49588": 4, "12951": 6, "49770": 8, "2793": 4, "32734": 1, "30470": 4, "11173": 8, "46483": 1, "24901": 6, "45608": 0, "40101": 4, "23001": 8, "4419": 8, "33717": 4, "26421": 1, "29004": 0, "25729": 6, "27526": 4, "12203": 1, "19991": 3, "33245": 1, "36359": 1, "29052": 4, "39734": 6, "2356": 1, "13180": 3, "8350": 1, "21919": 2, "19675": 1, "24622": 3, "49962": 5, "4448": 6, "43794": 2, "14533": 0, "11125": 4, "16575": 5, "20006": 0, "28231": 4, "2758": 6, "45671": 0, "45414": 6, "15232": 7, "42017": 8, "1255": 8, "25982": 7, "9298": 3, "13256": 0, "39183": 3, "15458": 0, "15856": 5, "49866": 2, "23511": 7, "41843": 0, "45976": 1, "41433": 0, "2972": 6, "14389": 2, "6700": 6, "800": 0, "42538": 7, "6834": 1, "35231": 5, "21006": 0, "3763": 0, "33542": 4, "36385": 1, "4022": 4, "25826": 5, "31744": 7, "16016": 2, "48124": 0, "47540": 2, "43823": 8, "37554": 8, "38408": 6, "5521": 1, "25556": 6, "35083": 6, "49650": 1, "45208": 8, "13051": 3, "12597": 2, "23441": 3, "28293": 8, "11782": 0, "44113": 0, "531": 1, "21675": 2, "12518": 2, "13790": 5, "29319": 8, "11679": 2, "23021": 6, "15403": 0, "23634": 3, "1919": 0, "42778": 8, "44644": 1, "9925": 0, "2552": 2, "46925": 7, "39617": 2, "13283": 4, "30297": 6, "22838": 7, "38840": 5, "15616": 4, "19667": 4, "7075": 4, "8214": 3, "35621": 5, "17936": 3, "8875": 2, "12325": 1, "24807": 3, "33195": 1, "4923": 6, "3327": 5, "17436": 1, "37274": 3, "34396": 7, "32380": 8, "44398": 5, "35403": 1, "13913": 4, "2689": 6, "40978": 2, "39029": 0, "44515": 2, "48073": 1, "46322": 4, "12334": 7, "24231": 5, "42327": 6, "36724": 0, "16728": 7, "38500": 7, "12291": 0, "34103": 1, "38646": 6, "19481": 3, "40974": 4, "30263": 6, "40140": 0, "32959": 3, "20864": 8, "6441": 3, "36033": 9, "6461": 9, "12560": 4, "23256": 4, "16482": 5, "30653": 6, "6410": 8, "36210": 2, "3686": 6, "37073": 9, "14234": 3, "23740": 8, "36771": 6, "28103": 4, "37975": 1, "21355": 7, "237": 3, "15080": 3, "6717": 5, "2374": 8, "1634": 3, "15171": 7, "38338": 7, "7616": 5, "34725": 3, "34219": 2, "37474": 3, "27024": 5, "6602": 1, "12990": 4, "13082": 7, "20468": 5, "41615": 5, "42826": 2, "48361": 5, "22666": 9, "15155": 4, "49129": 8, "49024": 9, "6186": 7, "4238": 6, "14368": 2, "42396": 5, "12141": 3, "10191": 4, "45531": 3, "20555": 9, "35126": 6, "30113": 9, "5702": 9, "44561": 5, "31941": 2, "24473": 9, "25663": 7, "23184": 5, "19043": 1, "35018": 3, "3078": 7, "47285": 8, "27204": 9, "15231": 5, "43720": 3, "7125": 6, "40329": 6, "7941": 3, "2698": 2, "29105": 4, "17726": 8, "25500": 7, "19083": 5, "32766": 2, "17366": 9, "33705": 3, "11032": 2, "36597": 3, "26201": 3, "6956": 9, "40150": 9, "1622": 4, "40275": 6, "27070": 8, "15007": 1, "4390": 2, "21578": 8, "31120": 9, "7012": 1, "40693": 9, "8426": 1, "28061": 2, "21309": 8, "13902": 1, "37944": 4, "44663": 8, "43092": 4, "44829": 7, "21761": 5, "21244": 3, "15667": 8, "32674": 7, "9497": 3, "18429": 2, "20177": 7, "24846": 5, "1104": 1, "34793": 5, "8692": 1, "39621": 1, "48351": 2, "700": 4, "33167": 3, "3534": 4, "11789": 8, "34522": 5, "24058": 3, "22744": 6, "30789": 7, "39785": 8, "31990": 5, "3090": 2, "1013": 3, "43965": 3, "48065": 6, "30956": 3, "1158": 6, "9437": 2, "12379": 4, "48352": 9, "20993": 3, "36961": 3, "17871": 8, "830": 5, "24526": 5, "49755": 6, "47761": 5, "2730": 6, "30024": 6, "3968": 8, "14371": 6, "15314": 5, "22709": 3, "20553": 7, "10981": 5, "34564": 4, "26432": 5, "26211": 7, "39387": 8, "39140": 7, "37219": 5, "17677": 5, "30628": 1, "15188": 6, "18558": 5, "49623": 1, "12410": 7, "39760": 6, "49967": 6, "25035": 8, "6106": 3, "4879": 5, "24388": 4, "9294": 7, "45305": 6, "39939": 3, "16864": 4, "438": 6, "639": 6, "25602": 1, "849": 8, "34792": 6, "26735": 5, "21688": 2, "15246": 1, "16280": 9, "46528": 9, "4455": 3, "34832": 4, "24954": 1, "16447": 9, "1884": 3, "35968": 5, "38704": 2, "34912": 6, "43573": 3, "8743": 1, "27227": 6, "39158": 4, "36335": 6, "32193": 8, "7321": 4, "13240": 3, "48692": 9, "8195": 3, "19350": 7, "27799": 4, "10949": 1, "47227": 3, "7416": 2, "3829": 7, "33852": 5, "23700": 4, "44903": 3, "13432": 4, "43341": 2, "48500": 1, "29084": 8, "33290": 3, "40909": 6, "39979": 9, "23472": 8, "23232": 1, "43821": 8, "39149": 1, "18801": 6, "10620": 6, "24154": 6, "31981": 9, "40889": 4, "19778": 2, "6473": 9, "1056": 5, "35355": 5, "16594": 3, "30796": 5, "24644": 3, "13921": 2, "47518": 4, "49325": 8, "33391": 3, "19326": 5, "49826": 7, "5028": 5, "13028": 1, "20377": 3, "26689": 8, "9157": 6, "39357": 8, "14738": 7, "33264": 2, "46567": 8, "22751": 2, "37870": 2, "34603": 5, "42298": 2, "22640": 2, "19137": 2, "43968": 1, "12004": 3, "880": 6, "47829": 6, "21955": 3, "45734": 5, "44937": 3, "18110": 7, "11937": 9, "19336": 8, "17968": 7, "28277": 2, "22527": 6, "46705": 8, "16780": 8, "6653": 2, "988": 9, "38746": 2, "31793": 2, "6202": 5, "6686": 5, "2303": 2, "38099": 5, "47952": 3, "2896": 1, "6395": 7, "36026": 7, "14244": 1, "17657": 1, "7360": 2, "22772": 7, "45683": 1, "1329": 3, "16916": 3, "32668": 5, "40220": 3, "30733": 6, "45210": 4, "18688": 5, "49728": 8, "6376": 1, "17706": 4, "23224": 7, "9160": 3, "13191": 8, "38225": 4, "29721": 3, "45687": 7, "49827": 7, "44130": 5, "26907": 8, "49935": 4, "35359": 8, "45141": 4, "34618": 8, "47542": 8, "37146": 6, "1608": 4, "45597": 5, "18353": 3, "6576": 5, "14145": 9, "35310": 8, "21175": 3, "13674": 7, "12383": 4, "32235": 2, "9434": 3, "524": 7, "17722": 2, "43873": 2, "35569": 6, "15052": 4, "19656": 3, "29150": 3, "18635": 6, "10827": 3, "9345": 5, "22115": 5, "6892": 4, "30310": 4, "2118": 6, "23049": 5, "45330": 5, "6366": 9, "34686": 2, "16278": 6, "49921": 6, "25843": 5, "31750": 4, "8245": 1, "40836": 7, "40577": 6, "21731": 6, "8601": 7, "32143": 3, "32790": 1, "47781": 5, "36389": 3, "23583": 5, "19290": 1, "9930": 1, "31956": 3, "39853": 3, "32537": 4, "12693": 4, "12765": 4, "43673": 9, "7293": 3, "16839": 5, "47658": 8, "14412": 2, "43961": 5, "14944": 1, "37548": 8, "34727": 6, "48952": 4, "1791": 2, "28762": 5, "5792": 6, "37558": 1, "37903": 5, "36991": 7, "31529": 1, "24956": 5, "3440": 3, "49334": 1, "48881": 6, "21397": 1, "26568": 4, "17195": 5, "4330": 9, "19470": 8, "45978": 2, "26674": 4, "28777": 9, "36264": 3, "18324": 3, "23592": 3, "47995": 4, "21059": 7, "42766": 6, "29619": 7, "30347": 4, "5200": 4, "27668": 4, "4388": 9, "3759": 2, "15618": 3, "21762": 8, "7499": 3, "23471": 5, "37779": 2, "8871": 8, "38419": 9, "22694": 7, "16951": 8, "14980": 3, "41481": 2, "48381": 4, "36081": 5, "23388": 8, "32083": 9, "8689": 5, "49601": 6, "12162": 3, "48598": 7, "37235": 1, "30962": 2, "24919": 3, "23786": 4, "44310": 1, "47139": 3, "29457": 7, "16207": 4, "34842": 5, "38418": 8, "26263": 5, "25846": 8, "26078": 2, "6563": 2, "39999": 3, "46967": 1, "26373": 6, "4868": 5, "24715": 9, "1547": 6, "8822": 1, "13496": 8, "41650": 2, "17": 2, "30900": 8, "29251": 6, "41036": 5, "32882": 4, "12117": 5, "33057": 8, "48042": 1, "41224": 3, "49687": 6, "31202": 1, "5585": 6, "17202": 3, "12896": 8, "49855": 3, "25473": 7, "26743": 6, "44915": 4, "44211": 6, "7061": 9, "21851": 9, "10902": 2, "49207": 2, "37899": 8, "3333": 6, "34023": 6, "45331": 1, "35326": 5, "22081": 3, "22096": 5, "7848": 5, "30863": 7, "26232": 3, "17800": 7, "2198": 2, "40448": 9, "19133": 2, "42171": 5, "19152": 6, "41747": 7, "12489": 9, "38444": 2, "41496": 6, "42564": 1, "21751": 4, "10075": 6, "48550": 3, "15804": 3, "8716": 6, "35360": 7, "31611": 1, "20438": 7, "44614": 7, "23576": 3, "38934": 6, "22828": 2, "39932": 5, "4138": 3, "10937": 9, "45611": 7, "22483": 5, "28722": 5, "36358": 1, "48212": 1, "1327": 3, "35290": 4, "20771": 1, "33043": 8, "8805": 7, "19330": 9, "24157": 9, "44317": 1, "47551": 6, "46559": 7, "47778": 4, "7768": 4, "16476": 3, "26441": 1, "36546": 3, "36289": 4, "30832": 3, "48421": 8, "19120": 1, "23061": 3, "10725": 7, "49649": 5, "15306": 7, "3086": 7, "4835": 2, "6361": 6, "14306": 5, "38738": 1, "24605": 8, "42311": 7, "45831": 2, "23781": 8, "33600": 4, "30692": 9, "25289": 4, "19181": 5, "13454": 4, "36633": 5, "9045": 6, "18996": 7, "5480": 2, "34431": 7, "3233": 6, "6421": 3, "4743": 5, "26187": 6, "5604": 6, "29716": 2, "21981": 8, "34416": 5, "7376": 6, "15629": 9, "43103": 4, "11402": 3, "46298": 1, "13099": 8, "2159": 6, "11460": 8, "35287": 5, "20019": 4, "26855": 7, "12502": 6, "3512": 6, "39108": 2, "22402": 2, "36323": 7, "11036": 2, "49805": 7, "25176": 6, "47511": 4, "49753": 3, "26547": 1, "1084": 8, "28390": 2, "29073": 5, "21446": 5, "20687": 1, "12272": 2, "43151": 2, "26229": 7, "9134": 7, "1228": 6, "35294": 4, "35279": 3, "3432": 6, "46440": 2, "47991": 7, "27772": 6, "40164": 1, "3524": 5, "29050": 3, "44582": 1, "48898": 4, "7343": 4, "3655": 3, "27224": 6, "16947": 6, "22113": 2, "15374": 8, "24900": 9, "13019": 5, "30640": 6, "44867": 1, "48661": 7, "18007": 2, "5751": 8, "21154": 3, "31908": 1, "4012": 4, "32176": 8, "2833": 4, "45265": 7, "24161": 4, "3197": 7, "49589": 6, "24642": 5, "27167": 1, "17498": 2, "10948": 9, "3375": 7, "34129": 9, "28653": 1, "18749": 6, "19685": 6, "9516": 7, "8088": 6, "9373": 4, "47185": 4, "45834": 3, "48734": 8, "49951": 2, "16264": 4, "32106": 7, "20102": 7, "18289": 2, "34743": 7, "47475": 7, "31772": 6, "17138": 2, "24928": 2, "28669": 9, "46625": 4, "2127": 2, "42540": 8, "46685": 4, "27596": 8, "2526": 9, "6544": 8, "331": 4, "48674": 4, "44450": 1, "24302": 6, "41195": 1, "35331": 3, "26519": 1, "49833": 6, "5999": 9, "3741": 8, "21321": 3, "7655": 8, "9881": 8, "43904": 5, "18292": 1, "2601": 8, "34485": 2, "27730": 6, "28002": 3, "32821": 5, "43946": 8, "47383": 4, "43234": 5, "49290": 3, "28333": 2, "10765": 6, "7450": 5, "15913": 8, "17382": 5, "8063": 1, "36978": 6, "24995": 4, "5485": 3, "44215": 8, "4839": 9, "15305": 4, "27880": 6, "1202": 8, "36691": 7, "41447": 3, "8491": 5, "34": 2, "12613": 4, "10007": 1, "39584": 3, "39873": 6, "33609": 3, "42445": 9, "4057": 5, "5444": 9, "10262": 1, "20458": 1, "29761": 5, "14382": 4, "26575": 5, "61": 3, "13952": 5, "22971": 7, "25227": 7, "4389": 7, "48178": 5, "31844": 7, "11664": 6, "27615": 7, "16199": 7, "49949": 9, "10856": 5, "27967": 2, "36157": 7, "46883": 5, "15136": 1, "31425": 3, "40475": 3, "32895": 9, "34838": 2, "37544": 5, "16702": 4, "5357": 1, "10984": 1, "21031": 1, "16642": 4, "10473": 8, "28330": 5, "26374": 5, "5758": 4, "5099": 2, "38591": 9, "39998": 8, "48197": 1, "7242": 7, "26031": 1, "46804": 1, "25291": 7, "6482": 7, "16115": 6, "13010": 3, "7961": 4, "30981": 6, "24549": 3, "9868": 8, "32843": 1, "4177": 2, "40568": 3, "31628": 7, "6613": 9, "11530": 4, "37258": 4, "23197": 3, "33333": 5, "19725": 3, "31649": 5, "21373": 1, "5494": 4, "14904": 4, "27647": 6, "44498": 4, "41802": 9, "4847": 9, "3379": 4, "27752": 2, "25121": 5, "14012": 6, "27707": 3, "21805": 8, "42450": 5, "21621": 5, "22979": 4, "4884": 9, "23259": 9, "24332": 1, "1737": 1, "31178": 9, "27817": 5, "892": 7, "43713": 3, "48143": 5, "18222": 8, "29303": 9, "17996": 3, "43351": 5, "27644": 4, "16720": 8, "10280": 9, "14186": 2, "16768": 7, "10143": 1, "39056": 2, "14847": 2, "35214": 7, "43122": 9, "38981": 8, "19735": 2, "27186": 1, "41668": 3, "11016": 1, "16231": 8, "17489": 4, "17728": 1, "33738": 7, "31747": 3, "21672": 2, "12003": 7, "3345": 1, "4960": 4, "16233": 1, "47495": 5, "16379": 4, "10447": 7, "45112": 7, "22609": 9, "25495": 7, "19298": 2, "35116": 3, "45760": 7, "31531": 7, "25040": 2, "25903": 7, "22062": 9, "42227": 9, "27611": 1, "19874": 3, "17550": 9, "43545": 2, "41943": 2, "9349": 1, "31168": 9, "715": 9, "25512": 7, "39655": 9, "9003": 1, "36693": 6, "39099": 9, "43610": 1, "21247": 1, "33277": 8, "5534": 8, "29989": 1, "22643": 1, "4585": 9, "37627": 8, "9742": 9, "19560": 7, "43238": 1, "24805": 1, "10682": 6, "38600": 7, "15533": 7, "10838": 3, "34920": 4, "42436": 8, "15183": 7, "24735": 4, "17071": 4, "6595": 8, "39806": 8, "1809": 3, "28453": 7, "36808": 1, "48897": 3, "22500": 3, "21170": 4, "7601": 9, "48677": 5, "47323": 1, "2099": 9, "8363": 6, "33559": 6, "3980": 5, "39819": 9, "24814": 4, "28955": 1, "43089": 5, "15279": 2, "47994": 3, "38827": 7, "43161": 1, "7276": 2, "48064": 7, "16407": 7, "44550": 9, "29212": 7, "47601": 7, "8637": 5, "27414": 6, "25028": 4, "10378": 3, "15784": 6, "31413": 6, "23155": 9, "4957": 4, "36788": 9, "15495": 1, "9659": 1, "17560": 6, "5838": 8, "36379": 3, "29220": 9, "6188": 8, "43240": 2, "10986": 2, "48248": 3, "10": 5, "43855": 9, "13319": 5, "445": 7, "16178": 9, "42251": 4, "10314": 1, "9487": 1, "9340": 3, "39886": 2, "5400": 2, "33727": 8, "35800": 8, "38805": 9, "40815": 2, "13631": 9, "20852": 6, "45273": 7, "48915": 7, "27253": 3, "43521": 4, "18050": 4, "39119": 4, "20232": 2, "46215": 4, "21642": 8, "14395": 1, "40048": 8, "12667": 2, "7201": 3, "13568": 4, "42065": 9, "40924": 5, "46425": 9, "13449": 5, "2474": 9, "26207": 1, "25126": 4, "22102": 6, "9448": 8, "21842": 3, "18240": 1, "38933": 2, "36163": 6, "45878": 4, "5247": 5, "6207": 3, "30287": 9, "8590": 5, "48998": 3, "18283": 8, "28971": 6, "20218": 1, "24125": 4, "30593": 6, "31765": 8, "23608": 2, "23802": 9, "35151": 5, "31852": 6, "33955": 2, "44309": 1, "32796": 4, "18105": 9, "33971": 5, "29010": 3, "21703": 3, "20515": 8, "33923": 8, "7303": 3, "2887": 9, "44839": 5, "36336": 9, "23990": 9, "24778": 9, "23829": 6, "837": 7, "46812": 9, "49486": 1, "23476": 8, "5628": 1, "39857": 5, "15098": 2, "36504": 4, "24602": 5, "7129": 8, "42459": 2, "35927": 1, "8514": 1, "13544": 4, "8240": 9, "5439": 3, "20003": 2, "34420": 2, "39337": 8, "1731": 6, "10430": 9, "14608": 7, "8977": 4, "11941": 3, "48741": 3, "47109": 8, "302": 1, "28706": 4, "24479": 5, "8060": 6, "34404": 8, "14765": 4, "29725": 8, "22576": 6, "39825": 7, "12467": 2, "42130": 5, "39159": 2, "40317": 3, "2639": 5, "16242": 6, "42643": 9, "15164": 6, "41217": 2, "30085": 9, "31815": 6, "41788": 6, "44507": 8, "3644": 3, "38011": 8, "5401": 5, "40789": 7, "23262": 5, "4492": 8, "10396": 7, "20921": 5, "7980": 2, "44619": 9, "26174": 1, "16151": 8, "29664": 1, "40359": 4, "6488": 6, "3070": 9, "18335": 9, "31907": 5, "11181": 7, "42441": 6, "30990": 2, "38312": 7, "24429": 5, "41311": 1, "14307": 9, "24237": 3, "11231": 4, "49733": 8, "17678": 3, "36520": 2, "6054": 1, "33805": 2, "28447": 6, "29772": 2, "32079": 1, "5329": 7, "12183": 5, "18114": 2, "8919": 8, "25132": 2, "12169": 7, "3966": 6, "30175": 3, "18177": 5, "25629": 7, "5235": 1, "42353": 2, "25228": 9, "35100": 8, "5137": 3, "46934": 8, "2594": 5, "33493": 1, "12702": 1, "12697": 9, "17771": 8, "1410": 6, "7001": 1, "27053": 3, "47832": 8, "7939": 9, "19365": 1, "26512": 2, "49726": 5, "47335": 1, "10873": 8, "35602": 3, "42820": 6, "3128": 2, "31147": 9, "9890": 6, "21312": 6, "30644": 6, "14818": 9, "9541": 1, "41068": 5, "49952": 5, "37832": 6, "823": 4, "26992": 3, "34316": 1, "18003": 2, "30291": 3, "2315": 4, "25640": 2, "11522": 4, "25544": 7, "8296": 7, "27045": 2, "41753": 9, "31578": 9, "22086": 9, "30033": 2, "49950": 4, "36830": 3, "25142": 1, "35178": 5, "48625": 4, "19028": 1, "14970": 1, "35158": 9, "13948": 2, "39314": 5, "5994": 9, "15099": 2, "46532": 2, "35539": 8, "2832": 8, "41487": 9, "34374": 6, "7223": 1, "15427": 7, "17146": 4, "4634": 5, "23426": 5, "23279": 5, "1396": 6, "32500": 2, "14781": 5, "42192": 8, "1682": 9, "29371": 4, "41120": 5, "48378": 2, "6572": 3, "24677": 1, "46500": 1, "18665": 7, "32291": 4, "13963": 5, "43150": 6, "5074": 2, "39633": 9, "9334": 9, "7800": 7, "23308": 3, "23088": 5, "49665": 9, "28474": 4, "32832": 1, "37015": 8, "20223": 8, "36174": 2, "6373": 8, "1264": 6, "27589": 8, "20818": 3, "32876": 8, "45568": 2, "37233": 2, "12925": 7, "17524": 2, "37442": 2, "29086": 7, "12802": 4, "39597": 6, "20676": 9, "49552": 7, "36393": 6, "35680": 7, "25991": 1, "37892": 8, "18300": 9, "2975": 3, "17754": 3, "22943": 2, "46882": 1, "31916": 1, "7975": 8, "45849": 6, "18243": 6, "2190": 3, "377": 7, "12559": 3, "21352": 3, "9603": 3, "26041": 8, "591": 2, "39395": 3, "15394": 5, "45638": 4, "19740": 1, "40990": 2, "27972": 5, "37478": 9, "35448": 9, "19425": 3, "48609": 4, "4224": 5, "1516": 5, "42112": 1, "31226": 8, "46187": 1, "35959": 1, "12268": 5, "17463": 3, "40074": 7, "35223": 7, "38878": 6, "29517": 8, "29920": 8, "14226": 9, "39036": 6, "36729": 4, "15806": 8, "13553": 8, "22753": 3, "12929": 9, "29931": 4, "6062": 9, "10568": 1, "49256": 2, "34975": 8, "10463": 3, "41764": 4, "49327": 2, "27920": 7, "36150": 4, "28238": 7, "46968": 9, "24869": 4, "25226": 8, "48978": 9, "5358": 4, "42351": 7, "49568": 1, "40252": 3, "26979": 8, "21941": 5, "5918": 5, "20668": 7, "33836": 9, "32935": 1, "23763": 4, "12081": 4, "40858": 1, "10094": 4, "33590": 6, "44164": 2, "21636": 6, "26032": 6, "9257": 3, "12240": 1, "1603": 1, "40542": 2, "12630": 3, "21862": 5, "44096": 8, "4817": 5, "30904": 6, "27460": 3, "12842": 2, "7737": 1, "30625": 4, "43505": 2, "20788": 9, "33127": 2, "11027": 2, "154": 2, "23314": 3, "33893": 5, "5991": 4, "29468": 5, "6829": 7, "30261": 6, "24581": 9, "46750": 2, "3777": 7, "31940": 5, "7086": 1, "17378": 4, "31448": 1, "36328": 6, "8574": 3, "17263": 4, "22106": 1, "11165": 4, "21945": 2, "15402": 6, "23638": 4, "38538": 5, "20729": 2, "43058": 5, "25163": 4, "19856": 5, "24021": 6, "40879": 1, "43218": 6, "15389": 3, "19806": 8, "6808": 4, "825": 6, "9249": 3, "38158": 7, "19093": 3, "8057": 3, "745": 8, "182": 4, "7944": 5, "44763": 9, "41902": 9, "34980": 4, "11289": 2, "39110": 6, "4": 4, "21096": 5, "45707": 9, "20962": 2, "2060": 2, "49407": 5, "23452": 1, "32423": 4, "32344": 7, "24963": 8, "35886": 6, "36644": 3, "29031": 5, "32967": 8, "46410": 6, "1420": 2, "32602": 6, "43164": 2, "10920": 1, "877": 9, "26198": 4, "40007": 4, "29844": 9, "12404": 6, "44323": 6, "18771": 8, "42388": 2, "5812": 8, "8314": 7, "9248": 4, "6251": 4, "42320": 3, "41081": 7, "8781": 8, "4685": 2, "1950": 5, "39596": 7, "31541": 2, "15184": 4, "47018": 4, "11447": 1, "28817": 4, "42786": 5, "15502": 2, "39942": 4, "40455": 9, "17280": 4, "6244": 7, "45633": 3, "5473": 3, "47825": 6, "35933": 4, "34674": 5, "3219": 9, "19012": 4, "27837": 7, "22218": 5, "35350": 6, "22371": 8, "45462": 7, "42510": 2, "46459": 6, "46108": 1, "42064": 1, "21589": 8, "24339": 3, "14971": 2, "28062": 7, "25911": 9, "49915": 4, "8455": 4, "11840": 6, "19829": 2, "9208": 5, "9068": 6, "7651": 8, "49667": 8, "14592": 8, "24934": 3, "26305": 2, "31489": 7, "26893": 6, "7606": 9, "3903": 3, "18760": 8, "8780": 1, "4424": 3, "19377": 9, "47118": 5, "25656": 4, "20081": 3, "19845": 2, "19668": 9, "31282": 3, "44793": 8, "8697": 6, "29113": 8, "41964": 7, "18252": 5, "41297": 1, "35416": 8, "41761": 4, "26999": 1, "26808": 4, "39049": 1, "30806": 3, "19805": 2, "22200": 3, "45647": 6, "13842": 3, "21485": 8, "36390": 7, "16511": 4, "10703": 8, "34038": 5, "13652": 7, "3864": 1, "13121": 6, "2367": 9, "967": 1, "10027": 9, "49099": 6, "33458": 6, "21949": 2, "33321": 4, "15008": 2, "1071": 5, "17310": 2, "38159": 3, "2962": 7, "18002": 8, "29924": 5, "14836": 7, "29239": 4, "4325": 7, "186": 1, "22430": 6, "15757": 5, "2753": 9, "11534": 5, "36300": 3, "25055": 5, "12237": 8, "49729": 4, "47679": 5, "3865": 9, "18205": 3, "17216": 7, "20883": 5, "1846": 8, "444": 7, "9403": 8, "10520": 1, "19446": 9, "18951": 2, "13402": 2, "24887": 2, "25262": 1, "43202": 4, "46908": 2, "40518": 4, "41438": 1, "36217": 1, "26148": 1, "35756": 8, "18561": 5, "5550": 9, "33261": 3, "30011": 3, "16042": 1, "33271": 6, "42122": 8, "42469": 2, "26288": 5, "41229": 6, "47302": 4, "15283": 5, "2410": 2, "16568": 5, "18717": 7, "42695": 3, "43491": 8, "3072": 9, "11797": 7, "35970": 4, "24355": 5, "12473": 7, "39415": 3, "10768": 7, "33626": 4, "2350": 1, "4818": 7, "36797": 3, "24689": 9, "2138": 4, "36782": 7, "30190": 7, "32120": 7, "28470": 5, "187": 7, "27371": 1, "35109": 4, "791": 2, "8263": 6, "14706": 2, "21888": 3, "972": 1, "49656": 8, "22135": 9, "9628": 8, "24561": 6, "8197": 3, "26293": 2, "43383": 7, "5703": 2, "1821": 1, "10844": 1, "44748": 9, "32933": 7, "3499": 8, "24782": 9, "47497": 9, "19104": 4, "18543": 3, "20876": 4, "27908": 3, "42846": 2, "47458": 9, "30280": 5, "46099": 2, "20478": 6, "43931": 7, "2180": 8, "30963": 9, "25622": 9, "10065": 4, "1599": 5, "1301": 6, "44114": 2, "23299": 3, "13835": 5, "6470": 3, "27932": 5, "38773": 8, "5433": 6, "4085": 5, "6732": 7, "24627": 3, "27055": 8, "40840": 6, "33004": 9, "32609": 7, "13933": 1, "22583": 3, "19143": 7, "19674": 5, "3041": 9, "37286": 1, "101": 8, "12677": 8, "19576": 6, "37051": 5, "2286": 7, "815": 9, "42091": 8, "36014": 8, "31113": 4, "26957": 3, "32202": 3, "27552": 3, "33400": 2, "31936": 7, "34598": 8, "9049": 6, "25866": 1, "46535": 2, "21306": 8, "14665": 3, "17397": 3, "8428": 8, "2167": 8, "7010": 6, "22333": 5, "18910": 8, "2133": 2, "17089": 3, "39221": 5, "29482": 1, "14680": 4, "41697": 3, "36725": 4, "19296": 3, "7465": 1, "43927": 4, "40403": 1, "7803": 7, "21345": 7, "36880": 3, "16266": 8, "20235": 6, "27614": 3, "42999": 8, "48161": 4, "37990": 7, "40844": 7, "14529": 8, "23497": 8, "35391": 6, "33291": 3, "47721": 1, "33972": 7, "47213": 2, "19737": 2, "36462": 3, "48403": 2, "1748": 9, "28857": 2, "37987": 6, "16270": 8, "12887": 4, "24321": 8, "18024": 4, "45128": 7, "7956": 6, "33000": 8, "9142": 7, "47638": 4, "41963": 8, "47509": 9, "19744": 4, "37439": 9, "46834": 8, "35906": 4, "41435": 7, "22873": 2, "30725": 1, "36424": 5, "207": 3, "31297": 4, "23011": 1, "5971": 1, "36706": 9, "33177": 2, "20391": 7, "44409": 7, "20025": 8, "30424": 4, "16208": 2, "19261": 9, "6865": 2, "12550": 6, "2960": 5, "35485": 5, "36425": 4, "35150": 4, "46872": 5, "28924": 7, "13359": 4, "41191": 4, "7457": 5, "47999": 2, "29027": 9, "47201": 1, "35775": 9, "8990": 7, "49695": 1, "44009": 8, "12778": 8, "33560": 3, "31411": 6, "7734": 2, "15488": 2, "49680": 8, "25939": 1, "42259": 6, "26007": 2, "21553": 1, "11618": 1, "38485": 4, "25840": 6, "8467": 9, "15193": 9, "46564": 5, "15318": 2, "32352": 5, "26609": 7, "30192": 4, "35200": 1, "35838": 4, "13137": 8, "4680": 4, "44676": 9, "9286": 6, "31723": 6, "32623": 1, "38394": 5, "41982": 9, "28866": 5, "38825": 4, "49907": 8, "41544": 7, "3553": 3, "26482": 4, "24246": 6, "22631": 3, "3325": 2, "22184": 8, "4971": 9, "24276": 1, "41337": 8, "34432": 1, "20027": 3, "3137": 2, "47062": 7, "16943": 3, "38722": 8, "35673": 6, "31002": 4, "9715": 5, "30639": 4, "44968": 2, "26440": 4, "31443": 4, "37114": 3, "40333": 8, "32831": 1, "49079": 7, "29802": 6, "26539": 6, "46314": 5, "645": 3, "25955": 8, "49731": 7, "28313": 5, "48180": 1, "18586": 5, "15451": 3, "37636": 1, "34247": 5, "14160": 3, "40472": 7, "26164": 4, "12809": 2, "33296": 4, "15441": 2, "219": 1, "38674": 5, "25929": 6, "2944": 5, "30366": 4, "15301": 8, "829": 3, "14199": 7, "13302": 4, "12074": 7, "10699": 1, "4648": 4, "8227": 2, "17583": 8, "37549": 4, "35636": 7, "17997": 1, "47421": 2, "45118": 2, "43275": 4, "2994": 1, "37198": 8, "40798": 7, "15082": 5, "10309": 8, "25494": 1, "18382": 7, "32134": 2, "43564": 1, "38668": 8, "17404": 8, "43408": 9, "39016": 9, "6824": 6, "37656": 7, "29490": 3, "25879": 2, "26656": 2, "14370": 3, "46014": 9, "19660": 4, "38075": 1, "3832": 1, "32121": 4, "23254": 1, "19765": 3, "31493": 7, "10079": 1, "37068": 3, "49435": 2, "43736": 1, "37712": 2, "16985": 5, "34433": 1, "31790": 4, "49572": 9, "49447": 4, "18909": 6, "25162": 8, "29639": 6, "31697": 1, "40435": 9, "15627": 9, "18994": 3, "34221": 7, "18351": 5, "30038": 7, "11060": 8, "21310": 8, "23188": 3, "31877": 6, "33830": 2, "5870": 8, "16600": 8, "17737": 1, "22762": 1, "19622": 5, "36676": 5, "42182": 9, "44348": 8, "21750": 5, "1681": 6, "35676": 2, "712": 2, "34858": 8, "34058": 3, "45052": 4, "34044": 9, "25251": 1, "26974": 2, "42011": 4, "48612": 2, "39663": 6, "18462": 8, "37597": 7, "49288": 5, "32905": 5, "31552": 4, "20444": 4, "7005": 4, "19792": 4, "17369": 4, "43376": 3, "25079": 7, "7064": 3, "24492": 2, "43114": 2, "22325": 1, "25873": 1, "47362": 9, "45219": 4, "27094": 8, "32141": 4, "32990": 2, "11442": 4, "41259": 6, "14997": 4, "5178": 2, "49611": 7, "32248": 9, "10676": 3, "43616": 5, "21182": 2, "32388": 3, "17577": 9, "48943": 6, "22121": 9, "38079": 6, "27132": 9, "33801": 1, "12275": 8, "45111": 5, "33143": 1, "41095": 2, "6400": 2, "49053": 7, "47134": 5, "25160": 4, "26420": 4, "10629": 3, "12585": 4, "20350": 7, "34264": 9, "15712": 3, "25065": 9, "28055": 4, "42296": 6, "22958": 7, "39129": 5, "49917": 2, "43440": 9, "3485": 6, "31372": 2, "31295": 4, "42106": 1, "39575": 2, "13642": 6, "36895": 5, "47876": 6, "11044": 5, "3358": 8, "12349": 8, "7781": 7, "41467": 2, "47125": 6, "13721": 1, "27561": 2, "11747": 5, "29589": 4, "10214": 9, "13055": 9, "31546": 6, "25355": 3, "5490": 8, "30087": 6, "49406": 4, "22417": 9, "15598": 4, "33114": 8, "27088": 5, "6836": 6, "42239": 4, "31094": 2, "49732": 4, "30905": 6, "25905": 4, "40677": 6, "42635": 9, "20415": 3, "42580": 8, "48860": 1, "14607": 5, "30147": 5, "20253": 9, "10292": 5, "4695": 7, "8522": 9, "21565": 2, "28688": 2, "43478": 9, "27004": 8, "45105": 6, "46424": 6, "11947": 6, "48201": 2, "4101": 1, "47324": 1, "35712": 4, "31454": 8, "25966": 6, "17430": 8, "44019": 4, "3155": 7, "44070": 6, "28665": 1, "25810": 2, "27413": 5, "24198": 1, "23756": 3, "47802": 9, "18466": 5, "6044": 8, "33536": 3, "16040": 6, "22215": 6, "27717": 6, "20138": 3, "4558": 7, "11382": 2, "7513": 6, "46040": 9, "13277": 9, "42464": 3, "13364": 5, "29149": 5, "25104": 4, "20033": 2, "40008": 1, "9769": 7, "4274": 5, "42757": 4, "49825": 6, "21004": 3, "15775": 9, "20173": 8, "12277": 3, "20641": 2, "39277": 3, "24238": 8, "32177": 8, "38622": 5, "32562": 4, "41894": 6, "19134": 9, "40416": 5, "39576": 2, "21844": 6, "42074": 2, "32486": 4, "8370": 2, "23933": 5, "17784": 4, "39693": 1, "26928": 2, "45546": 1, "35841": 1, "20288": 2, "17918": 1, "12018": 7, "10510": 8, "35663": 3, "25863": 4, "31512": 9, "22330": 2, "23107": 1, "39187": 6, "26359": 3, "32456": 8, "36671": 6, "22336": 6, "43732": 6, "23223": 3, "40461": 4, "26136": 3, "35321": 2, "13274": 4, "37250": 8, "30584": 1, "16661": 2, "32378": 5, "36638": 1, "19062": 7, "30715": 4, "14545": 8, "2707": 5, "24628": 9, "17833": 1, "48619": 9, "1110": 3, "13749": 9, "4853": 3, "1031": 8, "45607": 9, "27994": 9, "20375": 9, "19268": 5, "34277": 2, "7382": 3, "38569": 8, "44859": 7, "8900": 6, "9733": 1, "37896": 5, "40030": 7, "36956": 6, "33497": 7, "1073": 5, "14787": 6, "10159": 1, "27663": 7, "4234": 4, "35762": 4, "16137": 2, "6639": 8, "44641": 6, "27327": 6, "28004": 8, "30683": 1, "14854": 3, "38249": 4, "3340": 6, "31864": 6, "36522": 5, "37600": 2, "17401": 7, "8672": 4, "5894": 1, "38543": 3, "30849": 2, "19417": 6, "38320": 8, "48519": 6, "49465": 4, "20263": 2, "14089": 7, "11187": 8, "29862": 6, "2121": 3, "10388": 1, "44086": 3, "15034": 9, "11744": 7, "30417": 6, "6217": 7, "1895": 5, "42653": 8, "23731": 5, "780": 6, "42645": 6, "24851": 4, "29049": 3, "47307": 3, "47272": 9, "42924": 6, "33814": 1, "49893": 7, "33606": 2, "28709": 1, "5545": 7, "5070": 9, "21159": 4, "37999": 5, "21188": 8, "15029": 6, "17041": 3, "37584": 8, "36554": 3, "41416": 6, "11021": 9, "19763": 7, "49925": 8, "21826": 4, "1": 5, "10080": 3, "17848": 3, "29180": 7, "12954": 5, "43816": 2, "5511": 5, "8982": 5, "42484": 8, "10562": 2, "21896": 8, "15955": 1, "32298": 2, "46736": 2, "6311": 5, "27698": 6, "17569": 8, "3674": 8, "27725": 2, "40794": 3, "14224": 4, "5045": 4, "30290": 2, "31879": 5, "23020": 8, "2712": 2, "16142": 9, "46285": 8, "354": 1, "26757": 5, "49408": 9, "27609": 3, "2163": 9, "4724": 3, "12971": 7, "18267": 2, "37150": 5, "41067": 2, "26663": 3, "47772": 2, "6083": 3, "40092": 5, "49338": 1, "37724": 7, "22193": 4, "43447": 7, "14880": 2, "36749": 4, "9851": 2, "21971": 2, "5457": 3, "21817": 3, "22366": 5, "37889": 4, "14212": 4, "45964": 8, "321": 6, "1169": 2, "46751": 4, "17114": 1, "34092": 3, "41515": 1, "10897": 4, "21050": 7, "32701": 7, "28889": 4, "5886": 8, "10494": 6, "3009": 6, "13706": 2, "41590": 1, "14628": 1, "41620": 3, "18948": 3, "12654": 4, "21748": 4, "40818": 9, "28019": 9, "14280": 1, "41160": 4, "35720": 6, "1288": 7, "48396": 1, "10630": 8, "4363": 3, "42380": 4, "48002": 9, "7261": 7, "39519": 2, "39816": 6, "34027": 3, "45728": 6, "37206": 5, "37008": 5, "8867": 1, "36730": 7, "15397": 5, "12514": 7, "39422": 3, "7173": 2, "46406": 9, "34871": 2, "40013": 2, "30507": 1, "28508": 7, "25097": 5, "304": 1, "26622": 7, "26506": 4, "16965": 8, "12478": 7, "21219": 1, "40216": 6, "11969": 8, "49666": 7, "41028": 4, "48552": 1, "23125": 4, "28572": 9, "5412": 4, "33360": 3, "7202": 2, "1942": 3, "23045": 8, "37550": 7, "20576": 3, "24391": 3, "8070": 8, "25885": 2, "28954": 9, "11780": 9, "15032": 3, "45134": 4, "34802": 5, "23112": 7, "12856": 6, "5947": 4, "43863": 8, "46598": 4, "5889": 2, "2759": 7, "48673": 8, "39128": 2, "40465": 8, "44022": 2, "31354": 6, "4871": 2, "30453": 9, "47247": 8, "16654": 5, "26243": 9, "17057": 6, "40468": 4, "6757": 4, "13155": 2, "16478": 6, "2052": 8, "15776": 1, "38965": 4, "25247": 9, "33299": 8, "23928": 3, "7640": 2, "29711": 9, "26738": 9, "31932": 4, "19721": 7, "11771": 7, "33719": 7, "489": 6, "10972": 3, "46205": 8, "47261": 4, "26899": 8, "20795": 7, "5728": 6, "49761": 9, "1430": 8, "8478": 5, "24709": 7, "46787": 5, "18221": 9, "40393": 3, "49394": 7, "39087": 8, "25362": 4, "39691": 2, "31476": 7, "28140": 6, "29911": 6, "33574": 5, "34817": 8, "38606": 3, "43017": 5, "46465": 9, "10363": 2, "41473": 4, "26780": 2, "32694": 1, "21634": 5, "808": 5, "11863": 4, "46863": 1, "40788": 7, "31960": 4, "37942": 1, "13354": 1, "28036": 9, "5863": 2, "37347": 4, "3952": 3, "15684": 3, "42874": 6, "16884": 8, "44474": 1, "24251": 6, "47651": 2, "33038": 3, "20704": 1, "9773": 8, "14664": 9, "32965": 5, "13932": 4, "47975": 7, "48901": 3, "14568": 1, "9464": 9, "35306": 4, "22605": 3, "9886": 8, "18456": 2, "49922": 1, "24192": 7, "18677": 8, "25563": 2, "20575": 6, "13779": 8, "5683": 3, "46498": 7, "39770": 2, "4947": 3, "29799": 3, "43841": 5, "14505": 1, "43681": 4, "11866": 4, "43131": 1, "10561": 2, "48160": 7, "16814": 7, "30614": 3, "8427": 7, "44360": 8, "15622": 8, "48894": 8, "25756": 8, "8485": 4, "29574": 3, "32761": 1, "11611": 8, "2070": 4, "8945": 2, "34351": 3, "35520": 2, "14267": 8, "29805": 3, "3964": 1, "19217": 5, "5268": 9, "29998": 3, "31639": 6, "9019": 9, "43800": 7, "2": 6, "11683": 9, "30135": 6, "23276": 4, "12656": 2, "25335": 9, "38539": 6, "47252": 9, "35874": 2, "40366": 5, "43784": 3, "19769": 3, "42154": 5, "732": 4, "46076": 5, "39074": 9, "38796": 5, "4048": 6, "6678": 7, "1526": 8, "24496": 6, "18405": 2, "2745": 8, "31484": 6, "26744": 8, "49243": 2, "35581": 2, "31596": 9, "22579": 3, "25060": 7, "1929": 5, "7602": 7, "45340": 6, "9321": 5, "30948": 7, "4681": 4, "47813": 9, "34401": 3, "30920": 3, "3050": 8, "1325": 9, "14793": 3, "49590": 6, "43803": 6, "22796": 1, "39512": 1, "48909": 8, "49943": 9, "17283": 5, "12253": 8, "33969": 7, "4511": 4, "30534": 5, "22506": 8, "30532": 3, "22147": 6, "36364": 1, "13102": 3, "11739": 3, "48474": 7, "49472": 9, "38019": 5, "17746": 5, "38232": 8, "22244": 4, "17528": 0, "3019": 7, "33761": 4, "2891": 7, "36084": 7, "41000": 6, "44173": 9, "4504": 5, "17140": 4, "22984": 2, "15356": 0, "47380": 8, "7669": 1, "39190": 0, "21033": 2, "40151": 4, "3018": 6, "43433": 7, "18799": 0, "48873": 4, "28099": 7, "38792": 6, "7105": 7, "47120": 5, "31619": 2, "25387": 6, "6704": 4, "40068": 0, "22391": 9, "25612": 9, "15538": 1, "16189": 0, "27020": 6, "14636": 9, "25823": 5, "13124": 6, "16287": 2, "34244": 1, "25056": 6, "23119": 9, "8493": 7, "5912": 1, "46757": 1, "35154": 9, "28146": 4, "48466": 8, "10910": 7, "673": 2, "44172": 7, "32011": 0, "22211": 9, "2299": 9, "48996": 7, "23109": 6, "12058": 2, "29450": 4, "10432": 2, "6927": 4, "31327": 6, "42362": 9, "20083": 5, "44522": 6, "17294": 4, "41329": 8, "26996": 7, "38363": 9, "25230": 9, "46824": 1, "22128": 8, "8421": 2, "32356": 6, "23647": 9, "43116": 0, "25171": 8, "16428": 2, "30580": 9, "24844": 9, "5275": 0, "3597": 0, "38947": 5, "7763": 8, "25184": 9, "49764": 1, "44617": 9, "26557": 1, "21486": 4, "19230": 7, "6295": 9, "30820": 8, "595": 7, "3870": 6, "7100": 7, "12608": 1, "21960": 7, "31681": 0, "4652": 9, "30891": 4, "36145": 7, "35882": 7, "5865": 7, "45934": 7, "10565": 2, "3281": 8, "3450": 5, "19886": 5, "49916": 6, "47382": 9, "1987": 7, "47166": 6, "36954": 9, "18537": 0, "13910": 8, "43204": 4, "22953": 4, "22742": 7, "20063": 8, "41619": 7, "45538": 9, "20101": 4, "33511": 0, "5021": 9, "20351": 7, "6029": 8, "42203": 5, "6855": 6, "18092": 5, "24738": 4, "31418": 4, "13816": 9, "3426": 6, "5551": 4, "40658": 2, "19414": 9, "14796": 1, "46041": 0, "49694": 4, "21073": 8, "42536": 5, "36255": 2, "23876": 9, "47590": 7, "26528": 8, "4867": 7, "27178": 4, "5841": 6, "44549": 1, "2141": 4, "6070": 1, "12663": 8, "39700": 2, "1766": 0, "45961": 8, "15181": 1, "37170": 4, "28893": 1, "29988": 6, "46300": 4, "21190": 1, "31257": 4, "49136": 6, "21322": 6, "45299": 6, "28357": 4, "42755": 0, "3630": 8, "20907": 8, "47827": 2, "48535": 1, "49777": 5, "29435": 5, "32649": 2, "20017": 2, "29348": 2, "47433": 0, "17929": 7, "33784": 1, "27185": 5, "39521": 9, "6016": 2, "32786": 6, "6028": 8, "29649": 2, "42973": 1, "12556": 2, "38241": 8, "8377": 5, "37677": 6, "13928": 0, "25304": 4, "10743": 5, "29673": 8, "16522": 0, "20089": 2, "1542": 7, "12562": 2, "4833": 6, "4955": 8, "8186": 9, "17587": 6, "15527": 9, "7460": 8, "11707": 1, "48016": 8, "24070": 8, "46369": 9, "46306": 2, "37014": 7, "31216": 6, "38870": 0, "23174": 6, "31241": 5, "18633": 7, "41165": 4, "20563": 5, "2861": 6, "6965": 6, "18162": 8, "47535": 5, "48015": 5, "1398": 2, "25883": 5, "44279": 7, "20152": 9, "42474": 4, "22362": 7, "6312": 0, "4003": 5, "49587": 2, "11349": 5, "15469": 9, "10625": 6, "48810": 8, "47111": 7, "8681": 7, "23450": 0, "8940": 8, "42901": 8, "8713": 9, "42199": 9, "5695": 4, "29559": 7, "37839": 5, "21399": 9, "29381": 9, "3734": 1, "31700": 2, "34734": 6, "47485": 0, "21019": 7, "11919": 7, "41258": 8, "42638": 4, "3869": 9, "25128": 7, "41173": 8, "29162": 9, "22381": 2, "25309": 6, "40800": 0, "20390": 5, "17624": 2, "36293": 9, "29337": 8, "18687": 6, "32294": 9, "17761": 5, "30055": 2, "20615": 9, "17013": 9, "10140": 1, "49266": 5, "10273": 8, "19929": 1, "37477": 1, "12042": 4, "9207": 2, "31712": 2, "19495": 2, "41777": 4, "11301": 8, "35367": 1, "17458": 9, "13477": 1, "29633": 4, "33525": 6, "12651": 5, "48321": 5, "439": 6, "11451": 5, "23367": 9, "40951": 2, "45022": 7, "23416": 1, "34268": 1, "34282": 1, "4636": 0, "31021": 5, "5651": 9, "15792": 0, "47923": 6, "48750": 0, "26760": 9, "26837": 4, "7915": 2, "4909": 4, "33817": 7, "28788": 6, "30339": 8, "9423": 4, "12744": 4, "31838": 8, "34771": 0, "17293": 0, "10078": 2, "36222": 4, "23897": 2, "7043": 5, "1291": 7, "45237": 9, "47800": 4, "40515": 8, "37994": 1, "25276": 6, "26982": 2, "33641": 6, "43201": 5, "2360": 5, "28322": 6, "35497": 9, "16688": 5, "9675": 6, "23757": 7, "4747": 9, "49156": 5, "22987": 9, "42943": 6, "1449": 1, "22588": 7, "44524": 4, "19723": 8, "46363": 1, "45516": 2, "4059": 6, "27326": 5, "18602": 5, "2489": 4, "33456": 0, "1894": 9, "6187": 7, "39362": 8, "36616": 7, "48927": 6, "7728": 4, "46386": 4, "43908": 4, "34554": 9, "29995": 7, "20274": 8, "42809": 5, "8986": 2, "48409": 5, "47167": 6, "18505": 5, "12414": 4, "8915": 1, "18044": 2, "23883": 2, "18974": 6, "19309": 9, "49957": 0, "17658": 4, "35649": 1, "32470": 1, "17376": 0, "31683": 0, "626": 6, "43229": 4, "46807": 0, "4149": 6, "21911": 9, "19535": 2, "34562": 2, "14069": 6, "38817": 1, "30052": 4, "40594": 7, "23470": 5, "6163": 1, "41564": 5, "27509": 2, "4118": 1, "8261": 5, "370": 7, "43096": 2, "16685": 6, "33164": 6, "4135": 7, "38940": 8, "24576": 5, "22126": 6, "35259": 7, "378": 2, "21956": 7, "38996": 9, "45005": 1, "40859": 8, "3712": 6, "29022": 7, "8034": 9, "9606": 8, "40772": 0, "22416": 4, "14913": 6, "1610": 2, "48728": 8, "26089": 0, "268": 9, "10800": 8, "30137": 1, "51": 2, "33470": 7, "6108": 4, "20946": 8, "13385": 2, "8450": 2, "45386": 7, "33587": 1, "37116": 2, "2036": 5, "49699": 0, "23884": 9, "1064": 2, "5888": 6, "3414": 2, "7973": 5, "48077": 2, "32018": 8, "36518": 0, "42902": 0, "21831": 4, "40128": 9, "8649": 7, "47456": 7, "36636": 4, "46575": 6, "47030": 1, "38575": 4, "37254": 9, "14130": 0, "29196": 1, "6256": 5, "4438": 9, "28101": 7, "33959": 7, "2765": 9, "28543": 4, "37763": 4, "10878": 1, "28336": 0, "10790": 5, "16572": 1, "31082": 9, "42364": 6, "9101": 5, "32773": 6, "45174": 4, "15078": 2, "42021": 1, "45769": 7, "13639": 6, "261": 2, "41126": 5, "36061": 6, "649": 2, "11395": 1, "45973": 7, "48592": 9, "16333": 7, "32399": 0, "20282": 9, "25467": 2, "41592": 5, "10812": 9, "16096": 2, "31444": 5, "29210": 8, "21153": 8, "26176": 9, "20198": 9, "39787": 4, "44516": 1, "509": 9, "28354": 6, "7557": 2, "23588": 0, "16719": 7, "22597": 2, "14761": 8, "38108": 8, "31052": 1, "20038": 2, "49693": 8, "29623": 9, "6460": 0, "841": 1, "26898": 7, "46443": 1, "26414": 5, "25075": 8, "48706": 8, "21944": 0, "16580": 9, "8390": 6, "39445": 5, "29023": 5, "9232": 9, "33762": 8, "20237": 6, "17332": 2, "25565": 6, "49918": 2, "5017": 9, "37808": 1, "824": 9, "42563": 1, "15532": 8, "17695": 6, "49747": 9, "43290": 7, "34625": 4, "45108": 5, "30941": 8, "23545": 0, "47127": 7, "5438": 8, "46413": 6, "26973": 4, "5149": 7, "47092": 2, "25880": 4, "12356": 5, "47258": 0, "13276": 1, "45732": 1, "38048": 4, "49910": 4, "24547": 2, "13263": 1, "24444": 1, "1762": 9, "15670": 2, "41646": 9, "34343": 6, "43042": 1, "7714": 6, "6189": 8, "9774": 6, "16392": 8, "24666": 2, "47235": 0, "2918": 4, "5537": 7, "3196": 5, "10700": 1, "43660": 0, "1226": 6, "1549": 9, "46929": 5, "22383": 8, "24711": 5, "9748": 8, "7767": 6, "34845": 5, "19247": 7, "33831": 8, "7112": 4, "21378": 9, "46667": 7, "20205": 4, "24233": 2, "13735": 6, "14831": 5, "44386": 8, "37931": 6, "48578": 7, "29453": 2, "18525": 1, "17453": 8, "41860": 4, "24080": 2, "10375": 7, "38603": 8, "25718": 2, "7620": 4, "39963": 0, "20451": 2, "35992": 8, "7441": 0, "21976": 4, "28724": 5, "18458": 0, "14527": 8, "31228": 2, "2405": 7, "25856": 5, "26935": 7, "10429": 0, "27974": 1, "41980": 1, "39719": 7, "44846": 2, "47020": 9, "44419": 5, "42255": 0, "39005": 9, "38636": 5, "15266": 5, "29954": 0, "15272": 1, "10096": 7, "37415": 2, "22296": 9, "6052": 2, "6384": 7, "11960": 0, "23673": 2, "18481": 7, "30389": 2, "8208": 4, "9155": 2, "31718": 5, "38842": 0, "9421": 0, "36828": 4, "40430": 7, "40002": 0, "714": 5, "26178": 5, "45177": 7, "40149": 6, "34443": 1, "27982": 1, "29887": 4, "47625": 1, "43960": 9, "40587": 4, "1914": 8, "38639": 4, "25102": 7, "21886": 0, "43840": 8, "49319": 9, "1356": 1, "23048": 5, "18269": 0, "22825": 5, "21685": 6, "1190": 5, "35926": 1, "41530": 0, "34530": 9, "49541": 6, "45311": 9, "11454": 4, "12384": 1, "30740": 0, "29651": 4, "5187": 5, "8443": 6, "9948": 5, "42236": 1, "35973": 9, "46620": 8, "11938": 5, "23668": 1, "37482": 5, "8503": 9, "33630": 7, "22033": 1, "33813": 8, "22628": 6, "25141": 0, "37711": 1, "6465": 0, "49799": 0, "35971": 2, "36794": 0, "48871": 1, "46954": 1, "42466": 9, "13524": 1, "33436": 1, "42667": 1, "8097": 8, "20206": 8, "49882": 1, "351": 6, "11136": 9, "45024": 6, "46627": 2, "20661": 7, "37345": 9, "13275": 6, "31334": 9, "8047": 8, "25298": 7, "26428": 9, "41310": 2, "5120": 2, "47831": 2, "28728": 9, "41600": 5, "44756": 5, "2051": 6, "30484": 5, "23115": 0, "5495": 4, "37069": 5, "30268": 6, "25722": 7, "42745": 5, "36715": 9, "31475": 0, "46623": 1, "31883": 5, "49108": 4, "17276": 7, "23917": 1, "4906": 4, "33215": 9, "15822": 9, "49457": 8, "2813": 0, "25290": 7, "34736": 0, "7754": 9, "31922": 9, "39321": 0, "14010": 2, "29204": 5, "1664": 4, "49941": 8, "49550": 6, "8629": 4, "49199": 6, "3117": 9, "44537": 9, "1369": 6, "46970": 6, "28052": 1, "1812": 0, "12400": 9, "9150": 2, "15848": 9, "27058": 0, "45992": 9, "8859": 4, "28484": 7, "2848": 1, "24883": 6, "32185": 4, "42303": 1, "49158": 7, "24112": 6, "35137": 6, "46992": 1, "19939": 0, "22809": 2, "14975": 4, "49646": 6, "5008": 1, "35387": 6, "12739": 8, "30530": 2, "6821": 2, "9445": 5, "18884": 7, "39198": 7, "11343": 7, "39546": 1, "12727": 5, "44235": 5, "19021": 2, "73": 6, "26545": 6, "23226": 4, "31987": 7, "10544": 9, "2718": 2, "36742": 9, "44402": 8, "39465": 5, "38144": 8, "33310": 4, "21792": 1, "11578": 6, "37316": 2, "38065": 9, "22507": 1, "38764": 0, "26809": 7, "1557": 1, "23406": 0, "40781": 8, "10136": 2, "43882": 7, "25975": 1, "5458": 8, "16956": 1, "14711": 8, "37629": 9, "16164": 9, "43031": 6, "14935": 5, "6444": 6, "21895": 5, "33386": 2, "40083": 7, "12868": 5, "10493": 0, "9828": 8, "15932": 0, "5868": 0, "38098": 0, "13812": 4, "49033": 1, "2216": 1, "5869": 5, "17987": 7, "10422": 9, "8554": 6, "37802": 8, "44856": 8, "37373": 4, "44454": 5, "21695": 8, "3228": 8, "16588": 2, "30821": 7, "49076": 0, "3823": 6, "49209": 5, "31743": 9, "29114": 2, "10760": 8, "28276": 4, "10579": 5, "1772": 0, "16567": 1, "9183": 9, "41328": 4, "33990": 6, "8702": 8, "31173": 7, "27948": 5, "6577": 5, "17884": 8, "2704": 4, "35261": 2, "7414": 5, "9951": 1, "16213": 8, "29657": 6, "22153": 4, "26274": 9, "18196": 2, "19826": 0, "31520": 8, "2136": 1, "36227": 0, "30098": 8, "22872": 7, "8820": 9, "37370": 9, "48557": 0, "38237": 9, "40467": 7, "31096": 9, "28421": 6, "14994": 1, "4401": 7, "35700": 1, "33002": 6, "28809": 8, "22472": 4, "36242": 0, "37109": 6, "4740": 4, "24476": 8, "30718": 4, "5818": 8, "9283": 4, "31001": 2, "30191": 5, "33445": 9, "15681": 2, "10567": 4, "35341": 0, "8939": 4, "22837": 4, "7473": 4, "41097": 8, "37911": 4, "22007": 9, "46799": 7, "49416": 0, "18296": 2, "35298": 6, "12843": 6, "27790": 4, "42569": 6, "15175": 0, "42842": 7, "35740": 6, "35529": 9, "30838": 9, "14956": 1, "12863": 8, "33056": 4, "28255": 2, "48146": 0, "24110": 0, "40816": 9, "49094": 8, "7401": 5, "25728": 4, "46557": 9, "44303": 7, "32437": 1, "8058": 7, "23852": 7, "32102": 6, "16198": 2, "12468": 0, "18327": 2, "36910": 1, "29478": 7, "20313": 1, "10175": 6, "27322": 6, "11660": 7, "18914": 1, "4565": 5, "21386": 2, "12669": 2, "18917": 1, "18908": 1, "42165": 8, "10032": 7, "4113": 1, "17424": 4, "20732": 6, "3970": 8, "36699": 4, "31341": 0, "9878": 0, "38670": 9, "1435": 7, "46053": 9, "10882": 7, "43615": 1, "17950": 9, "17821": 1, "41648": 4, "2336": 5, "12994": 5, "27793": 0, "48805": 4, "38702": 1, "34661": 1, "24286": 5, "18112": 1, "8967": 9, "18889": 2, "19730": 4, "6506": 6, "16479": 9, "7691": 7, "27579": 5, "5784": 2, "28465": 4, "8308": 1, "8528": 5, "37642": 2, "13722": 4, "20187": 7, "20690": 0, "13267": 2, "34615": 6, "34640": 0, "31602": 4, "23268": 1, "5851": 7, "41810": 4, "13608": 1, "36932": 9, "27988": 7, "13507": 4, "35695": 1, "34304": 1, "10228": 7, "39411": 2, "47112": 6, "48587": 7, "36475": 4, "27318": 2, "15662": 7, "23108": 9, "31356": 2, "44821": 2, "15819": 0, "670": 8, "6308": 5, "20380": 7, "49779": 5, "7617": 9, "30060": 7, "5373": 2, "12759": 8, "20472": 0, "45530": 6, "38066": 7, "19160": 9, "20850": 4, "42631": 0, "24258": 6, "25736": 5, "4060": 5, "12965": 0, "43620": 8, "26258": 9, "1620": 5, "21212": 2, "3913": 0, "13589": 0, "12592": 4, "21968": 5, "6364": 2, "11581": 6, "5267": 1, "6476": 4, "49424": 2, "23882": 4, "6042": 1, "34426": 2, "38201": 2, "28872": 1, "40775": 4, "41197": 0, "48336": 9, "44711": 7, "32080": 4, "23374": 9, "31944": 5, "20129": 7, "44959": 5, "29350": 1, "26322": 6, "48125": 7, "6371": 5, "32749": 8, "15253": 4, "37157": 5, "24531": 6, "27922": 1, "17989": 9, "20423": 2, "44849": 0, "29492": 4, "38309": 2, "47245": 6, "26209": 2, "38036": 8, "5330": 9, "37401": 5, "31903": 1, "9667": 4, "11122": 9, "21414": 2, "47634": 9, "14284": 5, "22975": 2, "29751": 1, "42868": 6, "26183": 1, "12148": 4, "31427": 9, "41604": 7, "25374": 6, "33588": 7, "32675": 9, "36030": 7, "33998": 7, "2478": 7, "27119": 5, "38006": 2, "37793": 6, "42808": 7, "22461": 9, "11832": 5, "42254": 7, "15047": 8, "944": 1, "45604": 8, "48445": 0, "5474": 7, "33671": 9, "12150": 7, "24596": 7, "29857": 9, "33688": 4, "17232": 2, "16377": 9, "11657": 0, "15893": 5, "32472": 4, "27148": 6, "26171": 5, "9587": 8, "3378": 8, "34768": 5, "28011": 6, "35250": 5, "17257": 1, "25519": 1, "9763": 1, "3200": 0, "30016": 7, "32382": 7, "36192": 8, "31109": 6, "23242": 7, "10958": 6, "7150": 4, "9624": 0, "34778": 5, "5606": 9, "15113": 1, "24785": 1, "39316": 9, "31575": 0, "11284": 4, "34234": 9, "31623": 5, "7729": 4, "44814": 6, "35388": 4, "45115": 1, "876": 6, "17817": 5, "20621": 6, "32206": 6, "1290": 8, "38907": 4, "23945": 8, "17084": 9, "34261": 4, "20699": 1, "34278": 4, "37406": 6, "39585": 7, "28505": 0, "22288": 9, "2499": 2, "14572": 7, "35478": 7, "12827": 6, "4245": 7, "45613": 2, "4444": 7, "211": 2, "20169": 9, "12249": 8, "18096": 1, "13423": 6, "23873": 6, "8134": 5, "36306": 1, "45468": 1, "13598": 9, "23037": 7, "49591": 4, "20244": 5, "22730": 2, "43893": 8, "45694": 6, "3236": 1, "18681": 2, "3184": 6, "42027": 2, "16461": 5, "41241": 0, "10588": 6, "27759": 8, "42591": 8, "43525": 7, "16936": 9, "15755": 8, "3770": 2, "48429": 2, "23820": 7, "32438": 7, "21057": 5, "2404": 7, "13705": 7, "26446": 5, "25864": 8, "38274": 5, "5125": 2, "17701": 0, "259": 8, "21969": 9, "28243": 8, "36685": 6, "7160": 2, "19754": 8, "36747": 0, "2694": 5, "30984": 4, "30475": 9, "40639": 6, "41446": 1, "47817": 4, "1108": 0, "18361": 7, "12323": 0, "2756": 6, "36105": 2, "27918": 1, "22938": 7, "7507": 6, "27157": 0, "27080": 2, "21527": 1, "39608": 8, "46376": 1, "27267": 2, "16801": 2, "32604": 7, "16789": 4, "14866": 7, "9245": 4, "49956": 8, "26589": 6, "4978": 5, "4041": 5, "1280": 6, "44197": 0, "30854": 4, "19074": 6, "38696": 4, "4719": 2, "35445": 8, "2067": 8, "16009": 4, "6882": 0, "17597": 5, "9147": 0, "43907": 8, "10018": 2, "48272": 1, "44892": 0, "22347": 9, "29567": 9, "20671": 9, "36155": 2, "21262": 9, "16051": 8, "1284": 5, "41868": 8, "21519": 9, "36955": 9, "31312": 8, "47512": 7, "1361": 1, "30846": 6, "32985": 4, "5380": 6, "25352": 0, "8647": 2, "35476": 5, "40980": 9, "17712": 2, "251": 1, "45020": 1, "43707": 5, "11224": 6, "13864": 0, "40024": 6, "41896": 2, "19803": 2, "1636": 5, "13944": 9, "10608": 0, "4192": 2, "10067": 5, "7860": 8, "20632": 9, "30591": 9, "18814": 4, "26210": 8, "41510": 5, "21657": 4, "9963": 2, "37537": 6, "19113": 1, "33253": 9, "23189": 5, "41796": 5, "27770": 9, "15467": 6, "1461": 2, "49448": 6, "42845": 7, "45698": 9, "20839": 0, "31074": 4, "43793": 9, "27136": 5, "9985": 0, "35505": 6, "14611": 2, "25837": 6, "18202": 7, "15051": 1, "42942": 9, "42233": 1, "47171": 4, "20967": 5, "4477": 9, "22338": 9, "22286": 1, "21356": 7, "15151": 1, "41194": 9, "19603": 7, "31522": 0, "15950": 1, "32703": 1, "13245": 6, "3007": 2, "48719": 0, "40669": 2, "9680": 6, "7371": 9, "31627": 0, "42403": 5, "5969": 7, "21269": 9, "25401": 6, "7454": 6, "37522": 7, "27869": 1, "8025": 5, "42733": 0, "40553": 2, "37762": 4, "36437": 1, "13600": 0, "45206": 6, "26318": 2, "33890": 8, "20184": 0, "48397": 7, "5344": 5, "30182": 1, "3222": 7, "17660": 2, "10817": 1, "21646": 6, "32370": 6, "13259": 7, "19527": 8, "10943": 2, "7456": 1, "33367": 2, "10592": 0, "36711": 8, "326": 7, "43631": 8, "1129": 4, "6724": 9, "40078": 9, "31583": 1, "29794": 0, "28490": 6, "16961": 7, "948": 8, "26553": 8, "25282": 8, "32847": 9, "19691": 2, "29195": 5, "21871": 9, "41622": 7, "34366": 9, "9263": 9, "43481": 4, "44765": 5, "26351": 1, "7992": 2, "41430": 7, "11692": 5, "48089": 4, "33501": 4, "13260": 7, "36038": 0, "24939": 1, "3535": 8, "45441": 7, "26901": 0, "25115": 0, "19540": 0, "2270": 1, "19275": 5, "802": 4, "3173": 4, "20021": 5, "10841": 2, "28747": 7, "38657": 7, "27355": 4, "28266": 1, "22165": 1, "5088": 4, "3311": 0, "13982": 0, "35042": 4, "33507": 7, "4790": 0, "20972": 2, "39968": 0, "31151": 2, "18163": 7, "37309": 6, "12216": 0, "35563": 8, "45011": 1, "2914": 5, "6524": 1, "24716": 1, "44455": 8, "38430": 5, "34994": 7, "17522": 0, "44036": 8, "28072": 2, "16080": 9, "32347": 4, "32677": 6, "44958": 7, "49284": 5, "4915": 6, "16500": 4, "37324": 4, "19616": 7, "47593": 4, "10531": 8, "11986": 4, "33203": 4, "44287": 5, "34338": 1, "36971": 4, "1249": 9, "35990": 9, "35314": 6, "45612": 0, "27917": 6, "45087": 5, "7874": 4, "34346": 9, "31788": 7, "18200": 7, "13813": 2, "3477": 8, "15860": 6, "3365": 5, "29736": 8, "30000": 5, "15233": 9, "25637": 5, "17763": 6, "34314": 1, "15203": 0, "6133": 9, "4202": 5, "19321": 7, "18828": 4, "10438": 4, "15767": 4, "31419": 8, "5769": 2, "39394": 8, "12588": 0, "2821": 4, "10674": 8, "36773": 4, "32627": 2, "36664": 0, "13098": 4, "17111": 9, "46742": 9, "28257": 2, "34696": 5, "41356": 9, "42321": 0, "6999": 0, "44439": 2, "43650": 8, "20382": 4, "42398": 8, "14196": 0, "17077": 2, "19274": 1, "757": 7, "33800": 9, "3469": 2, "47132": 5, "6754": 1, "13421": 8, "22303": 9, "4312": 2, "19241": 0, "31": 6, "36960": 2, "37880": 5, "47293": 2, "44081": 7, "21470": 6, "34065": 1, "38371": 1, "48477": 9, "20623": 0, "32271": 9, "27437": 7, "33874": 7, "1511": 1, "8317": 4, "7547": 5, "12673": 6, "19465": 0, "39205": 5, "18573": 1, "17156": 1, "11603": 4, "10343": 0, "36617": 1, "45750": 4, "23953": 2, "13545": 9, "30025": 0, "47": 2, "25541": 9, "25926": 9, "3658": 7, "10013": 9, "48216": 9, "44929": 6, "4619": 8, "33887": 8, "28487": 1, "12423": 6, "9387": 1, "30921": 5, "48626": 0, "33347": 6, "16739": 8, "6369": 6, "5259": 9, "32013": 0, "49930": 9, "8772": 9, "37154": 9, "46433": 6, "1450": 8, "34650": 1, "5105": 5, "8122": 0, "29057": 9, "49481": 0, "20238": 4, "7169": 7, "46878": 0, "6978": 4, "10483": 4, "25684": 0, "49852": 8, "48346": 5, "13673": 8, "18650": 1, "47574": 9, "15335": 0, "38460": 2, "25664": 2, "14882": 9, "17452": 1, "25605": 5, "36411": 8, "9909": 5, "40259": 6, "34289": 6, "30070": 6, "27333": 5, "33810": 2, "27410": 4, "30095": 6, "2285": 8, "32249": 6, "3609": 8, "7588": 8, "6436": 2, "23487": 1, "13133": 4, "49432": 1, "49794": 2, "6946": 1, "332": 7, "31086": 4, "11495": 0, "16752": 4, "8595": 7, "6375": 8, "20297": 5, "44914": 6, "41092": 5, "15137": 9, "26858": 0, "24748": 2, "19696": 1, "46894": 7, "40699": 5, "33962": 4, "27385": 9, "37789": 1, "13050": 8, "21587": 7, "16601": 8, "45625": 5, "23114": 6, "48344": 1, "35330": 0, "2165": 5, "46208": 7, "15411": 1, "11547": 2, "19628": 0, "15554": 1, "48681": 1, "31142": 5, "14857": 7, "24681": 2, "45729": 6, "18611": 4, "41484": 9, "32461": 5, "8395": 2, "1510": 9, "32131": 7, "25288": 0, "29624": 9, "23146": 2, "46303": 7, "6263": 2, "5252": 6, "20506": 4, "36031": 0, "28119": 8, "17719": 8, "16013": 7, "2917": 9, "37043": 4, "38781": 5, "34467": 7, "9957": 6, "17139": 0, "26134": 0, "42169": 6, "34982": 4, "12879": 4, "36229": 7, "27203": 7, "28308": 5, "49": 1, "19288": 4, "471": 2, "11502": 1, "2538": 8, "11216": 8, "961": 2, "36185": 9, "25949": 5, "6649": 6, "2011": 0, "21532": 0, "30913": 6, "20194": 1, "33365": 1, "10023": 6, "22606": 9, "42359": 0, "43706": 0, "45133": 1, "7333": 5, "29908": 1, "38501": 4, "11576": 2, "48893": 1, "40668": 0, "48722": 4, "7375": 7, "15143": 7, "34162": 6, "43699": 1, "30527": 5, "10966": 4, "43849": 7, "5428": 9, "250": 8, "15178": 5, "29174": 2, "47150": 1, "27849": 6, "18459": 4, "17217": 1, "44497": 2, "46803": 4, "30487": 5, "21458": 1, "32365": 8, "29079": 5, "40619": 5, "11812": 4, "5658": 4, "38637": 5, "7880": 7, "48332": 7, "44038": 9, "35705": 6, "20301": 4, "13391": 1, "37765": 4, "26427": 0, "28575": 9, "38327": 7, "38832": 5, "35163": 1, "6066": 9, "48530": 0, "44630": 8, "17371": 1, "19758": 6, "34565": 5, "5148": 5, "33908": 5, "16232": 0, "31254": 5, "23284": 1, "11232": 6, "30940": 0, "46964": 2, "40348": 2, "11541": 5, "8042": 1, "14312": 4, "22486": 6, "4780": 5, "42835": 4, "35657": 8, "44881": 4, "39153": 9, "81": 2, "16406": 0, "39930": 8, "10799": 8, "34172": 5, "9163": 8, "34479": 6, "27160": 6, "32667": 7, "49237": 8, "34906": 1, "24932": 9, "9559": 6, "34423": 1, "24589": 8, "26457": 6, "28748": 2, "17779": 2, "4933": 6, "19265": 0, "2755": 4, "30901": 5, "23097": 6, "5053": 8, "23944": 8, "47989": 1, "41407": 2, "35353": 2, "32849": 5, "5809": 2, "20322": 0, "3956": 8, "19371": 9, "36759": 5, "38957": 9, "28721": 8, "43689": 4, "41004": 1, "14910": 9, "29507": 5, "12474": 7, "9844": 2, "39311": 0, "19348": 6, "17834": 0, "7413": 8, "6536": 4, "41918": 8, "34750": 6, "13160": 2, "11248": 4, "12717": 1, "5172": 7, "22015": 1, "22618": 9, "10085": 2, "18368": 7, "27506": 2, "19236": 5, "49339": 7, "31382": 8, "7515": 9, "2744": 0, "24071": 5, "17740": 0, "10415": 7, "28943": 5, "19881": 9, "24790": 5, "1367": 7, "13539": 5, "4698": 2, "22457": 8, "23662": 9, "26230": 7, "39733": 7, "2623": 1, "44691": 1, "5570": 7, "37470": 8, "6711": 0, "2776": 4, "13473": 8, "40884": 7, "10431": 7, "24334": 8, "15567": 2, "37071": 9, "34924": 9, "996": 2, "5533": 2, "37016": 2, "41143": 9, "26067": 5, "46721": 1, "49788": 6, "4116": 6, "7790": 4, "19794": 0, "27430": 9, "3528": 4, "33488": 8, "7232": 7, "4639": 0, "22596": 9, "35624": 9, "26707": 8, "32049": 5, "29573": 6, "45782": 6, "29242": 8, "35204": 2, "28513": 0, "44681": 7, "6136": 0, "42046": 1, "47186": 7, "39273": 5, "46121": 4, "2723": 2, "15278": 6, "26945": 6, "28982": 7, "12638": 9, "37858": 2, "18344": 1, "21479": 1, "6428": 1, "327": 6, "9877": 9, "18640": 2, "18648": 9, "9857": 2, "3689": 8, "25195": 8, "4144": 9, "21206": 4, "38063": 4, "26632": 1, "667": 9, "5328": 7, "13450": 4, "2444": 9, "23761": 2, "6077": 0, "13740": 6, "17689": 6, "14756": 9, "15512": 2, "49831": 5, "36184": 5, "7257": 5, "31504": 6, "14003": 9, "24386": 1, "9165": 0, "41962": 2, "15092": 9, "48950": 0, "20847": 0, "2275": 6, "47064": 4, "35211": 0, "35892": 6, "38315": 1, "3801": 5, "37511": 5, "37300": 4, "10371": 5, "5565": 6, "23697": 7, "29650": 6, "25817": 6, "44433": 2, "1053": 5, "34148": 2, "17318": 1, "27358": 9, "12960": 0, "19207": 6, "20798": 8, "30843": 5, "18143": 2, "28269": 4, "34573": 7, "10842": 0, "27721": 0, "15537": 4, "11376": 2, "11791": 4, "7464": 0, "26909": 6, "47389": 6, "33308": 6, "28628": 6, "2097": 7, "49927": 6, "29856": 7, "45837": 1, "19726": 9, "30215": 0, "19413": 1, "41583": 7, "2413": 6, "48256": 1, "20830": 8, "32281": 8, "16141": 8, "39121": 5, "27983": 7, "17194": 7, "2349": 0, "48678": 4, "44563": 8, "41940": 6, "17653": 2, "23116": 2, "47642": 9, "32859": 9, "30964": 2, "22427": 5, "22112": 1, "26197": 7, "30786": 4, "18566": 8, "39031": 0, "6695": 7, "43082": 7, "23748": 1, "21468": 7, "44177": 7, "34367": 2, "25371": 8, "39266": 8, "27599": 0, "26799": 9, "30592": 4, "23672": 1, "48953": 5, "34052": 6, "38643": 1, "43880": 7, "49947": 6, "35976": 9, "44539": 4, "17730": 6, "43587": 6, "2937": 5, "2415": 0, "11182": 4, "13688": 1, "215": 5, "6755": 9, "43411": 5, "39247": 8, "41716": 6, "3442": 6, "4635": 8, "17059": 8, "9780": 1, "2731": 9, "44705": 2, "42007": 6, "32313": 9, "38682": 7, "26038": 5, "17875": 7, "14879": 7, "49202": 2, "16186": 8, "43637": 7, "9092": 6, "18612": 2, "21290": 7, "8033": 2, "2480": 4, "26911": 5, "6140": 9, "23163": 0, "43371": 1, "21129": 4, "31971": 4, "39880": 8, "3": 0, "28012": 6, "26988": 4, "22323": 4, "12903": 1, "5874": 8, "22899": 5, "17635": 5, "39920": 1, "24217": 9, "17954": 2, "13357": 4, "47036": 4, "23034": 9, "5075": 1, "32038": 9, "8732": 0, "25474": 7, "40224": 6, "9625": 0, "41108": 9, "12834": 8, "10547": 8, "7730": 5, "27753": 0, "43039": 7, "27461": 8, "16470": 6, "47834": 2, "42587": 8, "33623": 7, "49048": 2, "3889": 0, "11331": 8, "4999": 5, "38893": 8, "9261": 5, "14396": 7, "23458": 5, "48615": 8, "48939": 9, "21369": 8, "49565": 7, "6086": 0, "14273": 1, "25354": 1, "24507": 6, "42114": 4, "4810": 5, "20926": 8, "8228": 0, "34160": 8, "31560": 9, "9703": 0, "6229": 1, "37259": 6, "14202": 8, "41774": 9, "30133": 1, "12612": 1, "19821": 0, "8175": 0, "8782": 9, "36281": 0, "24373": 1, "13394": 9, "20947": 6, "41010": 7, "642": 2, "9093": 2, "23635": 9, "10752": 9, "34135": 8, "33843": 1, "32351": 1, "10224": 2, "8970": 0, "43318": 4, "13750": 0, "34161": 8, "20210": 6, "23477": 8, "10974": 7, "7538": 0, "31332": 2, "18859": 6, "19993": 5, "9646": 1, "6539": 1, "26561": 0, "49214": 1, "35690": 2, "39899": 2, "38942": 5, "12501": 1, "11425": 5, "47026": 0, "41733": 4, "42637": 0, "22964": 0, "14698": 4, "2959": 5, "18676": 6, "32368": 5, "1803": 9, "49567": 7, "39478": 7, "23380": 6, "21641": 8, "15479": 5, "1561": 4, "6307": 7, "43220": 5, "9918": 8, "4525": 8, "29553": 7, "23538": 2, "1326": 6, "29003": 4, "42969": 8, "20144": 5, "47128": 5, "13376": 7, "29584": 5, "15890": 7, "15857": 1, "38082": 7, "31412": 6, "5542": 1, "33997": 6, "4055": 7, "35328": 8, "45238": 0, "8276": 0, "8102": 4, "31528": 8, "12853": 8, "27853": 5, "28170": 6, "47726": 1, "30759": 6, "41735": 0, "13741": 5, "42260": 7, "10459": 8, "45465": 9, "32129": 1, "40309": 2, "2967": 7, "5965": 6, "49503": 0, "18538": 8, "5845": 1, "33232": 8, "15906": 2, "19870": 7, "28009": 0, "39613": 9, "39755": 8, "18946": 0, "41410": 9, "40831": 9, "37731": 1, "2626": 8, "39242": 2, "41414": 7, "45025": 8, "28035": 5, "18535": 4, "22808": 0, "3465": 8, "6305": 1, "43247": 1, "3954": 2, "39973": 9, "21171": 1, "34128": 2, "19195": 1, "14869": 5, "9782": 1, "32485": 8, "12944": 4, "24297": 7, "23206": 9, "30968": 0, "14779": 2, "8846": 9, "49566": 9, "27372": 2, "17840": 5, "33148": 4, "34197": 2, "4637": 9, "3012": 0, "14677": 7, "18957": 2, "39511": 9, "10640": 5, "17881": 2, "2457": 8, "16129": 5, "12572": 8, "29436": 7, "27236": 6, "10635": 6, "40017": 2, "19977": 9, "18860": 6, "23219": 7, "30559": 0, "24347": 5, "13408": 5, "44686": 9, "7193": 0, "23704": 8, "14484": 0, "7689": 0, "2603": 8, "1600": 8, "41681": 0, "44044": 0, "13663": 6, "49596": 5, "16452": 8, "36291": 2, "13977": 6, "16403": 0, "4255": 5, "49066": 8, "40235": 4, "24895": 6, "20207": 1, "10492": 5, "23159": 5, "25119": 9, "4493": 8, "45172": 1, "22558": 2, "9883": 1, "31232": 5, "41166": 9, "45563": 2, "31724": 9, "26466": 0, "44092": 8, "10460": 2, "30801": 7, "17874": 6, "37916": 9, "35455": 8, "34841": 0, "40695": 6, "6703": 9, "10066": 6, "45846": 2, "26415": 6, "4964": 8, "13161": 5, "13248": 7, "12476": 7, "14547": 6, "4845": 7, "14277": 1, "45288": 1, "2416": 6, "1506": 6, "47550": 4, "46673": 8, "22831": 6, "8290": 5, "32036": 9, "1483": 0, "39040": 1, "36598": 1, "21607": 9, "17488": 5, "12351": 9, "44107": 5, "39077": 0, "20756": 9, "24343": 7, "34041": 8, "5174": 5, "37419": 8, "11520": 7, "8509": 7, "28625": 9, "42725": 7, "6742": 6, "34533": 6, "25370": 8, "26832": 5, "3001": 6, "12927": 9, "24045": 1, "9887": 1, "16386": 9, "38307": 2, "38047": 2, "36966": 0, "23445": 5, "21232": 7, "36743": 8, "32607": 6, "10613": 5, "31682": 2, "35908": 7, "11953": 8, "11546": 9, "41453": 4, "929": 7, "37541": 2, "31473": 7, "9400": 5, "3057": 5, "10186": 2, "14386": 6, "18049": 6, "33987": 1, "11337": 7, "23749": 4, "1400": 6, "46932": 4, "23768": 9, "11419": 0, "28565": 9, "39494": 7, "27351": 1, "17547": 1, "34267": 5, "36292": 2, "44932": 9, "41880": 8, "36383": 9, "5910": 8, "24009": 8, "500": 5, "42277": 0, "18334": 0, "13710": 4, "22011": 5, "12978": 9, "8784": 0, "6967": 8, "28606": 5, "32391": 6, "33415": 9, "28189": 1, "28599": 4, "14364": 5, "38455": 4, "49211": 7, "40357": 4, "10406": 4, "4185": 0, "48491": 0, "6337": 5, "34490": 7, "20951": 4, "40037": 8, "7835": 4, "5919": 7, "40248": 5, "47508": 7, "23568": 4, "40182": 1, "36010": 5, "9051": 9, "22294": 6, "48984": 6, "43978": 2, "35768": 6, "2231": 7, "28655": 6, "36202": 8, "4114": 9, "5609": 6, "17316": 9, "46234": 8, "21991": 6, "15783": 5, "3737": 5, "5531": 8, "14189": 8, "38378": 5, "38751": 6, "31011": 4, "13569": 7, "29403": 5, "38192": 2, "6240": 5, "46831": 2, "30611": 2, "45997": 5, "16433": 9, "8352": 1, "16325": 7, "46765": 1, "32804": 4, "33444": 0, "10403": 0, "34315": 6, "16177": 4, "30427": 2, "28949": 0, "23469": 5, "10009": 1, "42245": 9, "22101": 0, "43830": 7, "16057": 1, "48255": 4, "22088": 9, "47483": 1, "43819": 5, "11601": 8, "18928": 7, "15028": 7, "48219": 1, "5877": 1, "28406": 8, "46247": 2, "49775": 7, "32728": 1, "38968": 6, "44227": 1, "15499": 1, "38161": 5, "20989": 8, "631": 1, "41877": 8, "48574": 1, "31675": 0, "16457": 1, "8843": 9, "24452": 5, "35125": 1, "16737": 6, "38262": 7, "31523": 9, "32205": 1, "47744": 0, "2103": 6, "38829": 0, "29777": 5, "19504": 5, "30893": 7, "11767": 3, "43432": 7, "4823": 1, "18627": 7, "28804": 0, "16249": 0, "39233": 0, "20300": 5, "32909": 6, "35986": 7, "22159": 8, "31045": 6, "30196": 9, "32119": 4, "32630": 4, "1345": 1, "18235": 1, "13292": 6, "1054": 7, "48342": 5, "43672": 4, "40257": 6, "17132": 3, "9402": 0, "44187": 1, "30193": 0, "30088": 7, "17079": 8, "19335": 3, "416": 3, "16469": 3, "25417": 4, "45589": 5, "23207": 0, "44973": 5, "37357": 8, "35057": 0, "6494": 6, "42854": 9, "26635": 3, "29476": 6, "40249": 9, "19579": 9, "1820": 9, "22407": 6, "39291": 7, "35019": 1, "36342": 7, "27845": 3, "34512": 4, "29078": 6, "42583": 9, "18416": 8, "44720": 4, "47210": 9, "48163": 3, "43477": 9, "47854": 9, "12034": 7, "25933": 3, "28791": 9, "10894": 3, "38785": 7, "14966": 6, "17965": 3, "44143": 8, "15243": 1, "33647": 6, "16966": 1, "262": 4, "30914": 5, "13297": 0, "5875": 7, "40116": 7, "10147": 3, "13917": 9, "33090": 8, "4509": 6, "21569": 6, "7047": 5, "24282": 3, "16275": 7, "28646": 8, "38809": 0, "10828": 8, "45398": 5, "39500": 8, "13931": 3, "9605": 6, "19086": 9, "23589": 6, "26298": 7, "18415": 0, "48295": 1, "1864": 6, "21455": 7, "36054": 6, "5970": 1, "1244": 6, "14111": 7, "15385": 5, "46004": 5, "9328": 7, "24437": 8, "44828": 1, "616": 5, "28489": 8, "27250": 9, "10719": 1, "24965": 7, "5390": 3, "4462": 4, "707": 6, "12142": 3, "28912": 5, "6155": 0, "34111": 9, "3595": 5, "14943": 8, "29958": 8, "6833": 7, "11124": 8, "696": 8, "47580": 5, "4415": 6, "45472": 1, "45397": 4, "48594": 4, "9816": 0, "41712": 6, "29767": 7, "125": 5, "3602": 9, "17023": 4, "47612": 4, "767": 7, "16506": 9, "26036": 8, "43086": 8, "21419": 8, "36297": 4, "9566": 1, "9116": 4, "43544": 7, "29378": 6, "40396": 8, "13057": 5, "29917": 8, "43155": 3, "36925": 6, "17177": 7, "36621": 9, "3010": 1, "27112": 5, "13955": 9, "15382": 4, "28420": 4, "17585": 0, "1143": 6, "44784": 1, "40926": 4, "31947": 6, "3793": 5, "17334": 5, "29525": 3, "27104": 9, "13531": 5, "20594": 5, "48098": 4, "28989": 6, "47547": 6, "3860": 1, "22374": 7, "25689": 7, "400": 7, "2595": 6, "18122": 5, "24530": 7, "28218": 9, "4789": 1, "11029": 1, "32890": 7, "8511": 1, "2109": 9, "33465": 4, "46854": 3, "24968": 8, "7708": 1, "48026": 1, "9842": 0, "46976": 4, "9682": 1, "32114": 4, "28980": 4, "43705": 6, "9781": 5, "6645": 6, "1197": 8, "34158": 7, "11288": 8, "10898": 8, "16326": 5, "39358": 3, "27076": 3, "4067": 7, "34454": 1, "27742": 9, "9651": 7, "49529": 3, "25402": 6, "42821": 9, "11653": 7, "7379": 1, "48560": 8, "13135": 0, "38677": 4, "38554": 4, "46653": 7, "985": 0, "20104": 9, "21282": 3, "10449": 3, "28845": 7, "7048": 6, "45883": 0, "12047": 9, "11015": 6, "25928": 8, "30810": 6, "25902": 8, "24788": 8, "45574": 7, "260": 1, "39483": 8, "43679": 0, "32670": 9, "34593": 1, "27969": 1, "31089": 3, "34154": 6, "32269": 1, "13060": 8, "27258": 7, "42529": 5, "42996": 8, "1389": 8, "49367": 4, "43843": 3, "42678": 9, "45533": 7, "47366": 9, "23240": 9, "43074": 7, "48521": 8, "22961": 9, "32440": 4, "23318": 5, "31374": 9, "5161": 7, "9152": 4, "484": 0, "41495": 3, "1206": 9, "41231": 7, "13174": 6, "37045": 9, "29952": 9, "17744": 7, "39369": 0, "46207": 5, "46010": 0, "17464": 8, "30119": 9, "2649": 5, "19106": 5, "43004": 1, "1533": 1, "31733": 0, "27054": 8, "4383": 5, "4649": 5, "48733": 9, "13711": 9, "2170": 9, "17939": 8, "45630": 3, "49137": 4, "45817": 0, "48651": 4, "32739": 1, "2086": 5, "43168": 5, "5486": 3, "8460": 8, "4323": 8, "1892": 9, "45995": 7, "45902": 7, "15507": 8, "8576": 4, "30331": 1, "20064": 8, "28537": 8, "15277": 0, "33132": 3, "5871": 7, "7582": 5, "8238": 0, "6852": 4, "15651": 4, "44379": 3, "20279": 4, "24340": 6, "24691": 7, "42018": 0, "6350": 0, "32023": 4, "883": 5, "40134": 9, "30255": 8, "40035": 6, "13462": 0, "49436": 9, "46693": 9, "6268": 0, "8622": 7, "37915": 8, "29590": 8, "3113": 0, "43964": 9, "21473": 0, "39285": 3, "11770": 3, "15675": 5, "21752": 9, "23804": 7, "2441": 8, "32041": 9, "3923": 6, "34885": 7, "36980": 5, "6014": 8, "22475": 0, "7409": 0, "30578": 4, "6518": 5, "16873": 1, "31463": 5, "30078": 4, "27040": 5, "12698": 7, "10965": 6, "47653": 1, "21625": 0, "48281": 5, "36608": 6, "17970": 3, "39723": 0, "42662": 3, "30208": 5, "37463": 5, "43993": 1, "44742": 8, "39614": 0, "31445": 0, "25685": 5, "34004": 0, "7765": 6, "28916": 8, "24440": 1, "35675": 4, "31860": 8, "21810": 1, "24291": 9, "20922": 8, "47137": 8, "42527": 1, "15826": 5, "48835": 4, "5151": 4, "49382": 8, "33176": 7, "47983": 8, "38045": 4, "10282": 7, "1799": 7, "44449": 4, "49441": 9, "31811": 9, "23677": 4, "36108": 8, "9199": 6, "39343": 3, "34810": 9, "17919": 4, "20722": 4, "12637": 6, "27861": 9, "16925": 1, "17561": 7, "37493": 4, "39391": 6, "8665": 7, "32025": 8, "46009": 1, "17751": 3, "6901": 6, "44513": 5, "5085": 3, "15330": 3, "40786": 0, "26026": 8, "8763": 3, "31455": 6, "37017": 1, "25979": 0, "20715": 6, "34288": 0, "45941": 9, "27293": 7, "46796": 9, "43076": 0, "2732": 4, "47320": 0, "6267": 4, "3774": 7, "7516": 8, "42953": 6, "41023": 9, "23639": 5, "42917": 8, "29344": 5, "48607": 3, "25413": 3, "30618": 0, "29821": 4, "17962": 4, "13346": 5, "39793": 8, "35519": 8, "24462": 0, "13453": 5, "43067": 4, "32824": 3, "28974": 8, "39632": 0, "41923": 8, "24411": 8, "5955": 3, "46631": 3, "38777": 9, "45143": 5, "23453": 4, "23989": 5, "29219": 0, "1428": 6, "17038": 9, "38038": 7, "37388": 5, "47496": 8, "4583": 6, "16415": 3, "32446": 3, "22568": 3, "7": 4, "17435": 6, "17210": 7, "6194": 1, "49890": 9, "16083": 0, "39093": 3, "33160": 5, "49437": 9, "35767": 1, "38137": 9, "40492": 0, "22989": 5, "20887": 1, "28088": 4, "27681": 5, "31154": 4, "46391": 9, "9556": 7, "49014": 7, "18722": 8, "45770": 8, "14814": 1, "15831": 9, "10690": 7, "15002": 7, "14767": 5, "12882": 8, "13999": 7, "27664": 8, "17698": 6, "22577": 1, "35221": 1, "24377": 5, "22798": 4, "17627": 9, "42791": 0, "32536": 9, "45137": 7, "44802": 0, "42468": 8, "23141": 5, "1515": 6, "15903": 1, "4880": 0, "2783": 8, "25875": 5, "37333": 6, "46170": 6, "2548": 7, "43527": 1, "45950": 7, "47007": 4, "34536": 1, "29981": 5, "37313": 6, "12668": 8, "25339": 3, "35340": 8, "4888": 0, "41026": 6, "545": 5, "25516": 4, "6910": 4, "31818": 4, "12493": 1, "45644": 0, "2488": 9, "6688": 0, "7908": 3, "35641": 5, "11805": 5, "15543": 4, "24020": 0, "31542": 7, "14950": 7, "25829": 4, "34837": 5, "39397": 9, "44551": 3, "4556": 0, "36154": 1, "38023": 1, "43945": 3, "2074": 9, "5295": 1, "15560": 7, "8798": 0, "21720": 3, "47840": 8, "5698": 7, "12137": 7, "19310": 9, "22103": 3, "12073": 6, "18675": 7, "19273": 3, "1440": 3, "45464": 1, "43950": 3, "3039": 3, "23950": 9, "49203": 9, "21861": 7, "44993": 1, "17595": 4, "9913": 0, "32354": 7, "45545": 3, "749": 6, "21516": 5, "41486": 0, "3002": 0, "13072": 8, "5573": 7, "1545": 8, "3566": 5, "10835": 8, "18384": 7, "8220": 4, "33222": 4, "15339": 8, "43847": 4, "19331": 9, "9553": 3, "40804": 7, "14442": 6, "30506": 7, "11374": 0, "2018": 3, "39372": 1, "11055": 7, "27819": 1, "2168": 1, "11413": 6, "21864": 8, "47108": 7, "33319": 0, "30808": 3, "16355": 5, "26433": 8, "40205": 9, "14233": 6, "45848": 4, "38772": 5, "37176": 9, "41729": 4, "38851": 3, "29602": 8, "6672": 8, "5864": 7, "39716": 5, "19279": 1, "13635": 5, "3140": 0, "38789": 0, "29975": 5, "6071": 3, "11815": 6, "17523": 7, "11893": 9, "8973": 4, "39324": 8, "48420": 1, "16472": 5, "30243": 9, "26639": 9, "31894": 3, "27838": 4, "44806": 7, "48100": 1, "21850": 5, "46704": 3, "29646": 0, "48791": 8, "31741": 7, "3853": 7, "41462": 4, "47776": 9, "12365": 5, "26625": 9, "13465": 0, "38800": 6, "42209": 3, "1604": 7, "3719": 8, "26028": 1, "4657": 7, "16722": 9, "18935": 0, "13978": 6, "35513": 8, "20432": 9, "34033": 8, "33483": 3, "11197": 6, "30689": 1, "27324": 4, "21503": 9, "16236": 5, "15237": 3, "21687": 5, "32057": 8, "13620": 8, "21390": 7, "8336": 1, "24013": 5, "48226": 9, "1928": 4, "49247": 0, "18302": 4, "30621": 8, "28161": 8, "23414": 6, "637": 1, "34557": 6, "5740": 9, "4655": 3, "18492": 8, "25665": 3, "14256": 8, "48698": 3, "18940": 7, "16755": 5, "26719": 5, "18378": 1, "37058": 8, "8277": 0, "34580": 3, "47237": 0, "5962": 9, "42435": 9, "13604": 9, "36915": 3, "22063": 9, "36109": 0, "15366": 8, "37035": 6, "34606": 8, "42023": 0, "26704": 8, "19041": 3, "27315": 4, "49824": 4, "41520": 1, "24720": 6, "49140": 1, "1568": 9, "405": 5, "11430": 3, "2630": 8, "46924": 3, "32073": 9, "46859": 6, "26856": 8, "25767": 4, "37328": 6, "30114": 9, "6880": 3, "4316": 4, "47719": 0, "15429": 4, "4500": 1, "3214": 5, "46677": 5, "4772": 9, "14925": 0, "35024": 9, "26206": 4, "31159": 9, "31260": 1, "17598": 1, "6323": 0, "46971": 6, "38097": 5, "25994": 4, "46779": 8, "20546": 7, "12419": 7, "13085": 5, "29983": 7, "30311": 9, "47460": 9, "32869": 8, "19772": 3, "16247": 9, "27979": 6, "22334": 5, "43643": 4, "42470": 3, "29458": 3, "14246": 9, "29331": 1, "6515": 5, "19439": 6, "3143": 1, "9907": 0, "32647": 4, "38458": 9, "35277": 8, "30435": 3, "38270": 5, "48365": 1, "26168": 8, "47269": 6, "33068": 4, "1492": 4, "41994": 0, "40187": 0, "5150": 8, "348": 1, "37846": 7, "47628": 0, "40006": 6, "16683": 5, "10654": 4, "39025": 7, "37441": 7, "21605": 9, "7108": 8, "31362": 8, "449": 7, "28951": 5, "48086": 8, "35215": 9, "45991": 8, "26050": 3, "19068": 7, "16088": 6, "31749": 8, "5482": 5, "16830": 7, "6976": 6, "34927": 7, "31370": 4, "19454": 9, "37513": 3, "44322": 8, "2417": 6, "45898": 5, "38086": 9, "16782": 1, "48643": 7, "48423": 5, "47928": 0, "26599": 4, "44126": 6, "45012": 3, "18557": 5, "3628": 8, "47103": 4, "13892": 9, "29339": 3, "18815": 0, "12011": 7, "40058": 7, "7590": 6, "4355": 5, "47686": 5, "428": 9, "3313": 6, "11906": 9, "37866": 8, "18001": 5, "23506": 9, "7339": 6, "35757": 8, "42983": 7, "45662": 3, "16139": 1, "35790": 5, "17410": 1, "9447": 0, "1047": 4, "44039": 8, "11598": 0, "7837": 5, "12328": 8, "6381": 4, "35845": 1, "32568": 5, "13681": 6, "21993": 1, "45932": 9, "46226": 4, "6960": 4, "32552": 0, "28441": 1, "32648": 1, "40185": 1, "11112": 3, "11170": 3, "31220": 0, "9817": 7, "28827": 5, "36052": 8, "11383": 5, "35249": 4, "48790": 9, "34643": 6, "46114": 0, "1409": 4, "1319": 8, "4599": 4, "49526": 8, "40780": 5, "47419": 3, "21411": 9, "20053": 4, "4147": 7, "12124": 5, "44181": 7, "14826": 4, "46828": 1, "8751": 9, "48527": 3, "10118": 0, "25797": 1, "3598": 5, "2016": 5, "41900": 0, "46448": 4, "2575": 1, "27217": 8, "15255": 7, "31640": 9, "30384": 9, "14506": 6, "49077": 9, "20800": 0, "43454": 3, "41506": 3, "13306": 8, "49374": 0, "34581": 5, "10176": 7, "43489": 6, "27194": 3, "35266": 4, "1804": 5, "41218": 5, "29465": 7, "11613": 6, "8564": 0, "1882": 3, "4456": 4, "5116": 0, "40176": 0, "14582": 8, "48110": 5, "23337": 6, "544": 0, "7883": 9, "13106": 8, "27687": 8, "17546": 8, "9408": 7, "46543": 8, "23630": 4, "20500": 3, "33541": 7, "38955": 0, "40135": 8, "218": 4, "3074": 1, "24044": 8, "32484": 0, "30877": 0, "48821": 4, "7791": 7, "14707": 9, "40915": 8, "12996": 1, "46362": 5, "54": 4, "40139": 0, "21667": 6, "35373": 5, "6764": 7, "46682": 7, "30677": 5, "25423": 0, "18811": 5, "44526": 7, "15459": 4, "23554": 4, "24206": 7, "28940": 4, "35938": 8, "45785": 6, "14652": 5, "32813": 7, "12869": 4, "24597": 5, "2963": 1, "11001": 8, "12583": 4, "42134": 9, "40580": 0, "22723": 0, "48460": 3, "25280": 7, "35348": 5, "15925": 1, "19050": 8, "21940": 3, "8146": 9, "47105": 8, "45418": 9, "19216": 3, "8283": 8, "45595": 1, "7297": 5, "17053": 8, "40125": 0, "7882": 9, "9491": 1, "46239": 3, "48231": 6, "6315": 1, "4450": 5, "32390": 8, "44359": 3, "37115": 5, "48442": 3, "45132": 0, "1881": 8, "21533": 0, "40689": 3, "2276": 9, "40638": 9, "4405": 8, "26947": 1, "17910": 5, "20535": 4, "45053": 0, "41139": 3, "47716": 0, "13661": 3, "11397": 1, "22861": 8, "29840": 1, "1968": 4, "41411": 8, "26173": 6, "35941": 8, "9314": 3, "566": 9, "14504": 6, "18084": 9, "1913": 7, "44094": 4, "20851": 4, "20401": 6, "4317": 8, "48825": 0, "16562": 5, "5314": 3, "12642": 1, "15557": 7, "2965": 6, "234": 6, "48833": 7, "39712": 9, "32457": 4, "5895": 1, "1641": 7, "24650": 5, "4228": 5, "12781": 4, "22443": 1, "14639": 3, "11681": 7, "36610": 8, "11353": 6, "47229": 3, "44276": 9, "36301": 9, "11384": 1, "28707": 0, "24938": 3, "36091": 3, "22181": 8, "30140": 3, "20400": 3, "39000": 7, "22572": 7, "46049": 5, "36483": 6, "18160": 1, "16790": 4, "14027": 9, "40474": 6, "40297": 9, "3912": 7, "26733": 8, "46527": 7, "3765": 1, "39398": 1, "49874": 1, "1721": 9, "43342": 4, "39937": 8, "11150": 8, "44718": 0, "7543": 3, "17379": 4, "23444": 0, "48931": 1, "20018": 8, "34941": 1, "45914": 5, "39619": 6, "11483": 3, "4851": 1, "18394": 8, "36329": 9, "5230": 8, "12987": 3, "1261": 5, "21441": 8, "39211": 1, "28334": 5, "25327": 4, "19570": 4, "34552": 9, "2572": 0, "35070": 1, "39721": 1, "38306": 3, "4524": 6, "21939": 0, "27821": 3, "20897": 8, "43299": 4, "46634": 7, "37248": 4, "9450": 6, "2429": 8, "12174": 8, "42947": 3, "21961": 6, "23228": 1, "47756": 7, "16762": 0, "2563": 8, "20701": 7, "21142": 8, "6709": 7, "46182": 6, "4985": 9, "8596": 1, "18858": 6, "30005": 1, "11715": 5, "49868": 3, "40142": 9, "24298": 7, "23667": 5, "48267": 6, "17019": 4, "49817": 4, "37279": 9, "35335": 9, "7425": 4, "47045": 5, "36151": 0, "41606": 9, "42698": 5, "16172": 0, "15793": 0, "2397": 8, "25921": 1, "34232": 8, "36316": 4, "12831": 3, "45714": 6, "48772": 9, "1109": 8, "8270": 4, "20330": 6, "21959": 6, "31824": 8, "47591": 8, "16881": 3, "17298": 5, "13344": 0, "8235": 8, "24184": 8, "34019": 7, "29272": 9, "1597": 5, "29355": 5, "27665": 5, "30396": 9, "45899": 8, "37649": 6, "22048": 9, "44082": 0, "18868": 0, "6888": 9, "10518": 4, "4020": 0, "34804": 9, "49896": 3, "37013": 1, "31634": 5, "18249": 3, "11868": 5, "46655": 6, "12374": 7, "22465": 4, "18778": 7, "33716": 6, "24529": 5, "22084": 0, "26950": 7, "38457": 4, "21333": 5, "840": 9, "9664": 0, "5506": 5, "5476": 9, "35644": 4, "37800": 6, "49540": 0, "49241": 9, "17960": 1, "43563": 5, "47640": 5, "43879": 6, "38890": 5, "4243": 4, "41388": 4, "26940": 8, "1702": 4, "37516": 7, "25993": 5, "40312": 0, "44824": 1, "34117": 4, "2149": 1, "8335": 5, "5050": 7, "33015": 6, "38619": 6, "8832": 9, "22489": 9, "43665": 3, "49880": 3, "48009": 3, "2173": 8, "37734": 0, "26350": 1, "10141": 7, "23847": 4, "36285": 9, "38102": 6, "900": 1, "13655": 7, "20520": 5, "17673": 8, "32186": 1, "31671": 3, "16585": 3, "13821": 3, "7421": 9, "43360": 0, "15632": 5, "9533": 9, "33620": 6, "49702": 8, "36924": 9, "23548": 0, "47180": 9, "49139": 0, "31601": 5, "42480": 9, "26721": 1, "36512": 0, "6792": 5, "34969": 1, "7656": 4, "34840": 4, "45346": 9, "45447": 6, "20903": 3, "48454": 6, "21609": 4, "23253": 0, "45639": 1, "41560": 9, "14055": 1, "3404": 5, "1629": 1, "3805": 0, "17266": 9, "19317": 3, "1178": 1, "36224": 8, "7311": 9, "29641": 8, "43892": 6, "36075": 6, "23529": 0, "27588": 5, "49426": 1, "10042": 5, "49254": 7, "31547": 7, "9495": 7, "33422": 0, "21815": 9, "46959": 4, "48796": 6, "46104": 5, "13219": 7, "8394": 0, "17525": 9, "20118": 9, "14755": 8, "28446": 5, "22789": 8, "48399": 5, "46930": 8, "43446": 4, "29671": 6, "35554": 3, "21570": 3, "7872": 1, "32246": 4, "17350": 7, "35304": 0, "41103": 8, "10216": 0, "9397": 0, "22822": 8, "4287": 6, "49760": 9, "24860": 9, "43044": 7, "22813": 3, "49605": 1, "2088": 1, "33208": 6, "9946": 8, "18032": 6, "25472": 1, "18787": 3, "5614": 0, "24624": 6, "20319": 7, "23160": 1, "16828": 9, "24256": 3, "15880": 4, "21957": 5, "42482": 4, "18387": 3, "10985": 8, "25064": 9, "19122": 6, "44184": 3, "13581": 9, "3833": 6, "10607": 8, "29686": 0, "36982": 0, "44794": 5, "19715": 0, "6486": 6, "26655": 4, "38186": 1, "2997": 5, "4293": 5, "6874": 0, "21343": 1, "42070": 7, "30752": 0, "37890": 0, "31502": 6, "7537": 9, "9204": 0, "25857": 3, "31393": 3, "15292": 7, "36111": 9, "27975": 3, "18072": 0, "9052": 9, "19973": 9, "2061": 9, "36388": 8, "16888": 0, "25245": 3, "1210": 9, "46479": 1, "25502": 3, "22965": 1, "22704": 0, "18414": 8, "49390": 4, "22622": 0, "11126": 6, "8593": 8, "44976": 9, "13662": 7, "49321": 1, "24809": 1, "7243": 7, "39302": 1, "18443": 0, "13205": 0, "9967": 4, "14550": 5, "46217": 0, "9756": 1, "32782": 7, "45270": 0, "37531": 0, "27847": 8, "34095": 4, "33406": 7, "12110": 3, "25001": 7, "31378": 6, "39078": 4, "22069": 1, "29732": 7, "33913": 7, "12936": 8, "34249": 9, "42978": 5, "29564": 8, "25386": 6, "42146": 3, "46560": 6, "35278": 6, "33099": 0, "28536": 5, "30139": 5, "21267": 8, "6167": 3, "2812": 6, "36251": 0, "26362": 9, "48876": 8, "11370": 7, "15217": 8, "35052": 6, "15838": 0, "32448": 5, "45098": 9, "13550": 6, "23961": 9, "45572": 9, "32765": 5, "17652": 1, "13392": 0, "1275": 8, "18149": 6, "10275": 9, "8972": 9, "15953": 7, "28059": 9, "3542": 7, "36669": 4, "5297": 1, "4032": 0, "49599": 7, "37211": 3, "12817": 4, "18597": 9, "22013": 4, "17697": 1, "7851": 6, "35143": 5, "13929": 3, "29430": 8, "47775": 7, "15274": 0, "44521": 0, "1122": 9, "5263": 5, "36723": 5, "12067": 4, "23652": 6, "20726": 8, "25169": 8, "10372": 3, "12234": 0, "35635": 6, "46744": 6, "43586": 6, "49516": 6, "46480": 7, "11758": 4, "6905": 3, "21494": 7, "46782": 8, "18747": 6, "15508": 3, "43796": 5, "28206": 6, "25302": 3, "37826": 3, "25961": 5, "48017": 9, "33105": 7, "15771": 9, "440": 6, "44646": 5, "43036": 5, "26961": 3, "5194": 3, "47365": 6, "7531": 0, "22852": 4, "34711": 1, "42302": 8, "26812": 6, "21464": 6, "49560": 3, "38510": 1, "664": 5, "43270": 5, "39008": 4, "41283": 4, "45408": 0, "28082": 7, "43828": 7, "13562": 5, "8177": 9, "11775": 1, "41212": 8, "49389": 8, "16316": 4, "13320": 9, "8913": 5, "31470": 1, "29320": 3, "35141": 6, "3950": 3, "165": 1, "11364": 4, "4168": 5, "16361": 3, "12373": 8, "46125": 5, "10741": 9, "33835": 7, "3510": 0, "21977": 1, "12406": 5, "10156": 1, "49796": 1, "9264": 7, "41392": 4, "18518": 7, "22054": 0, "39510": 7, "46642": 6, "26233": 4, "4169": 5, "6427": 5, "12824": 9, "14099": 0, "25648": 9, "12898": 8, "28624": 6, "26648": 7, "42147": 4, "17308": 1, "34269": 8, "16629": 8, "49620": 4, "10215": 8, "11002": 7, "43923": 5, "19529": 4, "5372": 5, "34138": 0, "49884": 4, "11167": 9, "29432": 5, "22262": 4, "39208": 9, "10035": 0, "44906": 0, "33237": 7, "47639": 6, "22514": 8, "22571": 0, "47667": 7, "10006": 3, "5449": 7, "38362": 8, "23694": 5, "124": 4, "19070": 0, "44133": 0, "5111": 9, "43434": 0, "22553": 5, "27179": 9, "1252": 6, "9394": 3, "197": 6, "38776": 3, "43156": 0, "12020": 6, "49823": 6, "6658": 6, "46595": 7, "28443": 0, "34345": 5, "45536": 3, "13946": 3, "5936": 5, "6493": 8, "26481": 6, "48551": 0, "28621": 9, "34790": 9, "21358": 6, "39063": 0, "38272": 6, "4307": 5, "36112": 8, "35595": 9, "1230": 6, "16104": 6, "44672": 1, "20969": 1, "5360": 1, "8662": 4, "8349": 5, "41490": 8, "1823": 3, "39583": 5, "3611": 8, "42291": 3, "32263": 9, "48368": 3, "21128": 8, "9852": 3, "44804": 9, "23133": 3, "29020": 8, "30665": 7, "41725": 1, "36656": 8, "1379": 5, "24062": 3, "37807": 1, "39811": 0, "8173": 4, "21041": 5, "1456": 1, "8420": 1, "40132": 6, "3265": 9, "10401": 5, "3063": 5, "47647": 9, "31612": 0, "43382": 6, "5696": 5, "19839": 3, "9338": 5, "33179": 0, "17590": 3, "44698": 4, "45663": 1, "31488": 9, "6151": 0, "9166": 3, "35522": 7, "15700": 3, "7503": 3, "25435": 1, "40118": 3, "23410": 1, "21898": 4, "33675": 5, "36674": 6, "41870": 8, "5153": 7, "42042": 8, "483": 7, "33292": 0, "31133": 4, "40888": 3, "21880": 8, "17620": 0, "7147": 6, "22887": 4, "40229": 0, "33621": 1, "27129": 8, "26851": 1, "2905": 5, "36857": 8, "14669": 6, "45583": 1, "8372": 6, "29326": 8, "38729": 7, "28927": 3, "24817": 9, "11844": 6, "21425": 9, "22817": 3, "31188": 8, "23914": 0, "47204": 1, "8553": 8, "24179": 0, "44899": 3, "23957": 7, "20381": 1, "13796": 8, "42375": 4, "24774": 1, "4443": 6, "43984": 9, "44592": 3, "26975": 6, "49222": 9, "7618": 8, "48101": 3, "46361": 9, "27009": 9, "43090": 1, "48928": 8, "45725": 0, "37992": 7, "8811": 8, "44850": 8, "10775": 0, "955": 4, "32791": 3, "46002": 0, "18472": 0, "15847": 0, "29077": 0, "28479": 4, "23052": 1, "35021": 1, "27648": 9, "14817": 1, "41730": 6, "35210": 5, "33485": 3, "45582": 3, "3167": 4, "16650": 6, "22274": 5, "34877": 0, "38116": 6, "21763": 5, "22969": 7, "25136": 6, "45110": 5, "30128": 3, "7026": 9, "23182": 0, "7285": 7, "2223": 4, "21239": 6, "4084": 7, "2754": 8, "65": 7, "44186": 4, "38427": 6, "15686": 5, "3965": 9, "13573": 3, "18735": 5, "31789": 4, "43196": 4, "45264": 7, "44326": 5, "10286": 4, "28619": 8, "34236": 8, "30161": 6, "47008": 6, "19048": 4, "49177": 0, "7810": 5, "12312": 3, "20117": 4, "20024": 6, "11310": 3, "47260": 7, "25686": 4, "21680": 3, "40193": 5, "9799": 1, "30510": 6, "49074": 8, "46547": 6, "9552": 3, "45548": 1, "47243": 1, "20096": 5, "34110": 9, "28806": 1, "39352": 6, "47672": 9, "3144": 9, "6111": 0, "27726": 6, "43630": 6, "11462": 6, "25838": 3, "22224": 4, "31330": 1, "11615": 3, "34460": 3, "48606": 7, "49496": 8, "46172": 0, "33919": 1, "18437": 4, "20283": 9, "9480": 4, "49176": 0, "47032": 5, "23553": 8, "19802": 3, "47374": 8, "12195": 7, "33595": 6, "7978": 3, "34951": 3, "7119": 0, "28821": 7, "29420": 0, "47340": 4, "29127": 3, "49265": 3, "49655": 7, "7988": 1, "14142": 7, "31854": 7, "40490": 1, "36476": 9, "44787": 1, "42190": 6, "31871": 6, "16458": 4, "12333": 3, "49738": 5, "12916": 3, "36012": 4, "5507": 5, "49660": 9, "47878": 8, "4610": 3, "20895": 6, "21301": 1, "29434": 3, "35854": 3, "16682": 4, "14894": 0, "41954": 6, "21502": 6, "13961": 6, "44457": 3, "45262": 1, "9076": 5, "10034": 3, "42512": 3, "23614": 9, "46193": 0, "38010": 6, "14571": 1, "43723": 4, "43559": 1, "10019": 5, "8769": 4, "4569": 9, "30178": 7, "32684": 8, "2211": 9, "24121": 6, "19516": 1, "15539": 1, "36622": 0, "17593": 7, "42899": 0, "34201": 0, "36337": 6, "37744": 4, "41058": 8, "13577": 5, "16465": 9, "4216": 5, "17236": 3, "12283": 0, "1851": 8, "13762": 4, "44628": 4, "35612": 0, "17725": 4, "41245": 9, "2770": 5, "19860": 5, "14132": 5, "2856": 6, "46691": 0, "32955": 4, "30132": 5, "14896": 0, "19563": 5, "507": 6, "32123": 8, "22247": 9, "41976": 3, "16834": 6, "27329": 9, "35921": 6, "35738": 3, "11811": 1, "35144": 5, "26509": 6, "42985": 4, "30324": 6, "13467": 4, "26617": 1, "15898": 3, "19533": 5, "19225": 3, "16770": 8, "20052": 8, "12764": 6, "9661": 4, "18684": 8, "25854": 3, "29372": 6, "34680": 0, "13006": 7, "46118": 6, "18499": 9, "38844": 3, "22641": 5, "45518": 7, "3706": 4, "27375": 9, "6475": 9, "26224": 6, "23438": 9, "5407": 7, "5049": 5, "31402": 0, "24777": 0, "48961": 5, "8902": 4, "21166": 9, "29515": 9, "44121": 7, "23423": 0, "40569": 8, "35828": 6, "30543": 7, "38930": 4, "19713": 0, "5967": 3, "1588": 4, "9955": 7, "23594": 7, "12993": 4, "41439": 4, "16493": 3, "36640": 7, "27367": 5, "45781": 3, "37216": 6, "37671": 1, "43061": 9, "30097": 8, "48062": 5, "4466": 7, "9545": 7, "7246": 9, "26112": 4, "19694": 6, "6889": 7, "25691": 6, "2025": 4, "4367": 8, "32296": 8, "16829": 3, "46825": 8, "17399": 3, "31886": 8, "8987": 6, "31268": 7, "21099": 6, "47875": 8, "26551": 6, "14438": 8, "11589": 8, "39096": 5, "31820": 5, "21178": 9, "14588": 3, "46969": 1, "30385": 4, "5736": 1, "27864": 7, "48736": 3, "44016": 8, "15016": 6, "27128": 0, "4396": 9, "16376": 6, "28021": 6, "4618": 9, "8863": 9, "44542": 6, "3396": 9, "45": 6, "2239": 0, "31848": 3, "2332": 8, "13100": 0, "13064": 7, "21798": 5, "15066": 5, "42347": 3, "21597": 9, "11814": 8, "16779": 8, "15075": 3, "45784": 3, "36665": 8, "45510": 6, "31606": 9, "20387": 5, "4414": 6, "37301": 7, "20748": 0, "17873": 6, "29075": 3, "45982": 9, "20099": 8, "41814": 9, "17514": 0, "38016": 6, "37689": 5, "24824": 1, "9707": 6, "42191": 9, "10347": 4, "28900": 6, "19169": 6, "1923": 8, "17812": 3, "35536": 8, "8635": 1, "49005": 4, "2329": 4, "34787": 0, "28596": 4, "43141": 4, "8416": 4, "40777": 6, "5308": 1, "41853": 0, "20719": 3, "43832": 5, "3017": 5, "3451": 6, "28786": 3, "34400": 3, "27489": 6, "38483": 3, "22967": 0, "47488": 3, "32312": 7, "2909": 1, "49653": 9, "41426": 1, "10208": 9, "14320": 1, "45506": 0, "34675": 5, "40355": 8, "36530": 1, "18959": 6, "16560": 9, "38910": 8, "37882": 5, "32906": 5, "7930": 3, "15739": 7, "42840": 9, "32424": 6, "36521": 8, "16744": 6, "11360": 1, "35218": 3, "18253": 9, "147": 4, "27017": 1, "43354": 5, "33317": 6, "8414": 0, "46418": 8, "29006": 9, "24366": 5, "30071": 1, "638": 3, "43812": 6, "13073": 6, "20139": 5, "40170": 7, "49885": 8, "19830": 5, "17895": 3, "32912": 4, "37306": 9, "37195": 7, "33137": 5, "49749": 6, "11409": 8, "34639": 3, "31435": 4, "3484": 9, "30379": 4, "49561": 3, "23597": 7, "21994": 9, "44710": 1, "2371": 9, "14469": 1, "38373": 6, "34182": 0, "48049": 9, "8755": 0, "19476": 1, "12068": 1, "16114": 9, "5214": 0, "20241": 0, "4295": 4, "17667": 8, "20156": 3, "35661": 8, "19271": 6, "49009": 4, "3004": 5, "36423": 3, "14743": 9, "46956": 4, "33756": 5, "31621": 8, "25253": 7, "35753": 0, "45247": 9, "2912": 5, "46220": 4, "30430": 9, "37891": 8, "38420": 3, "27118": 6, "40527": 4, "30627": 7, "31249": 8, "34905": 9, "19592": 9, "24432": 5, "17200": 0, "45543": 4, "26455": 1, "32830": 4, "5765": 8, "46551": 6, "41227": 9, "5139": 9, "45719": 1, "1068": 5, "26444": 3, "4768": 9, "19162": 4, "17470": 3, "14667": 5, "6464": 1, "16611": 5, "25793": 0, "19734": 4, "8164": 8, "28877": 6, "19399": 7, "43225": 7, "29090": 7, "20311": 9, "16513": 9, "6225": 5, "9226": 0, "45648": 7, "32332": 6, "29423": 5, "23637": 7, "33070": 5, "23196": 0, "23363": 3, "19142": 8, "42649": 1, "27889": 4, "30150": 3, "33437": 5, "12138": 6, "10226": 6, "24948": 6, "7132": 3, "15470": 0, "41107": 6, "7427": 5, "10997": 8, "25667": 5, "11746": 0, "48784": 6, "35055": 9, "37352": 1, "16235": 1, "47568": 3, "7294": 1, "3525": 7, "34514": 6, "47119": 0, "41083": 6, "41100": 1, "14458": 0, "24060": 8, "23199": 1, "23965": 4, "37": 1, "38494": 8, "32548": 8, "15674": 6, "2913": 1, "11102": 0, "7466": 0, "17451": 6, "11677": 8, "36845": 3, "27456": 7, "46474": 8, "29523": 5, "5554": 8, "11642": 9, "29945": 4, "47393": 7, "11225": 1, "42603": 6, "39505": 4, "25580": 7, "46652": 0, "13582": 3, "19231": 1, "3518": 5, "28247": 3, "25108": 3, "15390": 1, "16827": 4, "29286": 5, "23286": 1, "3151": 4, "48993": 1, "31432": 7, "19732": 0, "41198": 8, "49690": 1, "13287": 5, "36065": 3, "36248": 9, "21586": 8, "45508": 0, "199": 4, "33770": 5, "15036": 4, "10962": 5, "24914": 5, "22668": 7, "23663": 0, "44525": 3, "49679": 5, "24023": 1, "22482": 0, "5130": 1, "44257": 7, "16909": 3, "47016": 1, "17548": 9, "5324": 3, "3730": 6, "10340": 1, "15170": 8, "18971": 6, "26308": 6, "7670": 5, "12381": 6, "16384": 7, "34125": 5, "42862": 3, "7764": 8, "10366": 4, "46225": 1, "44031": 5, "4732": 8, "20453": 4, "42429": 6, "2786": 6, "9721": 1, "9460": 1, "14657": 1, "31540": 3, "42736": 3, "6114": 3, "41596": 8, "37427": 9, "42530": 6, "43197": 4, "46770": 4, "16648": 0, "24746": 9, "35997": 1, "25977": 3, "30307": 0, "32340": 6, "46335": 9, "3787": 1, "48669": 5, "43804": 1, "35458": 5, "45812": 3, "32415": 3, "42049": 1, "30375": 1, "35999": 7, "21802": 1, "8736": 9, "7523": 8, "24183": 0, "684": 1, "12120": 0, "6620": 3, "23657": 6, "14060": 3, "10337": 0, "35339": 5, "24225": 1, "44355": 8, "4244": 5, "40618": 5, "3704": 8, "17831": 6, "6679": 4, "48102": 5, "3208": 0, "44878": 7, "30170": 4, "13412": 0, "27915": 7, "38888": 9, "16358": 0, "34616": 9, "21814": 7, "5716": 3, "39067": 9, "37567": 7, "6059": 6, "44623": 9, "10601": 9, "6783": 1, "27572": 5, "23812": 9, "39402": 9, "22670": 6, "8153": 5, "36842": 0, "22190": 1, "4693": 3, "32168": 5, "1100": 6, "13846": 0, "34498": 5, "14751": 3, "29746": 8, "49219": 5, "16371": 1, "3501": 4, "6838": 6, "7381": 5, "135": 4, "5076": 6, "36703": 0, "37716": 8, "27953": 6, "4938": 0, "24194": 0, "23954": 5, "15145": 4, "39771": 3, "37678": 9, "20688": 7, "41155": 4, "37006": 5, "20120": 9, "27591": 7, "4491": 1, "27606": 7, "39472": 5, "44564": 7, "37614": 4, "490": 7, "32566": 6, "28921": 0, "9674": 1, "48541": 3, "9075": 8, "3519": 0, "23705": 9, "5432": 9, "29192": 0, "10413": 0, "15937": 7, "43983": 6, "47963": 5, "28381": 5, "41274": 9, "5773": 4, "20284": 3, "8246": 5, "11274": 6, "40228": 5, "27105": 4, "22955": 7, "47022": 1, "27985": 8, "45930": 0, "6451": 6, "28935": 7, "2454": 1, "39780": 0, "35375": 6, "33986": 7, "33380": 8, "22029": 3, "16031": 4, "19781": 9, "15548": 4, "48118": 8, "4445": 4, "44931": 4, "12279": 0, "39244": 6, "7347": 3, "29188": 4, "29734": 6, "41854": 8, "36380": 1, "20071": 3, "26629": 6, "42161": 9, "35099": 0, "42767": 5, "19150": 7, "22075": 3, "32204": 1, "27784": 1, "14108": 0, "42266": 6, "8221": 0, "19148": 6, "14176": 1, "31810": 6, "19841": 6, "5136": 1, "19210": 8, "41488": 6, "36020": 7, "38250": 5, "42048": 8, "29957": 4, "30144": 0, "41577": 4, "12188": 6, "11909": 1, "15071": 3, "46392": 6, "7280": 5, "34465": 3, "26971": 9, "23908": 0, "25077": 7, "48529": 8, "33932": 6, "2929": 0, "47684": 3, "28919": 5, "48799": 7, "18077": 4, "25791": 5, "43771": 6, "5827": 8, "23857": 5, "6596": 3, "47763": 8, "5182": 0, "2830": 9, "22847": 4, "49878": 7, "45900": 8, "41047": 6, "3841": 4, "1214": 0, "2399": 6, "34714": 9, "281": 5, "24569": 1, "23005": 8, "9563": 7, "34561": 4, "42024": 0, "24248": 5, "8242": 8, "3782": 0, "29960": 3, "12655": 4, "14436": 1, "1966": 4, "6993": 6, "2463": 5, "49016": 5, "38564": 6, "45643": 0, "18127": 3, "13697": 3, "17622": 8, "3134": 8, "19630": 9, "10668": 4, "4112": 4, "23325": 6, "29846": 8, "46278": 1, "46766": 0, "7621": 0, "10004": 2, "3337": 9, "12316": 1, "26129": 8, "17872": 5, "45248": 3, "9714": 4, "21595": 2, "35383": 1, "24350": 8, "26566": 5, "36481": 9, "690": 8, "20720": 0, "24136": 6, "13967": 5, "36197": 1, "16373": 5, "4111": 4, "8942": 5, "21983": 4, "43998": 9, "21766": 9, "11066": 5, "41672": 6, "40337": 6, "33513": 1, "4013": 4, "17066": 9, "36214": 6, "6963": 8, "34085": 6, "2828": 0, "33818": 5, "46035": 9, "5292": 2, "47448": 6, "13595": 2, "47049": 4, "47604": 9, "27242": 3, "20511": 9, "15952": 2, "16647": 3, "28412": 1, "13228": 8, "33747": 1, "7283": 1, "28611": 4, "46545": 5, "26110": 1, "49313": 9, "24923": 5, "8548": 4, "28763": 0, "1570": 5, "39457": 0, "2841": 0, "37413": 5, "14873": 9, "7828": 5, "22525": 9, "48398": 8, "26966": 9, "31975": 4, "17082": 5, "45422": 6, "48566": 5, "19517": 0, "34860": 6, "35724": 4, "36734": 0, "4860": 4, "41888": 5, "31357": 0, "6098": 5, "30684": 4, "29415": 8, "42677": 2, "17975": 4, "13682": 2, "36430": 1, "25938": 6, "37213": 9, "27496": 5, "29143": 2, "21718": 5, "37778": 8, "46086": 8, "18119": 1, "1213": 2, "23816": 0, "7904": 6, "32934": 1, "39466": 0, "1826": 3, "4167": 1, "11296": 4, "21067": 5, "30073": 2, "29156": 4, "33288": 0, "10624": 9, "18679": 3, "39661": 4, "41978": 4, "34586": 2, "26162": 1, "1621": 9, "3687": 4, "42221": 4, "48554": 4, "42123": 1, "40410": 9, "23777": 5, "2608": 4, "48174": 6, "23966": 8, "24635": 6, "21392": 2, "38750": 9, "2357": 1, "44668": 2, "45479": 5, "23910": 0, "45830": 3, "24554": 3, "30146": 6, "25700": 5, "31291": 2, "33611": 3, "27961": 5, "24212": 8, "18060": 9, "13614": 5, "30006": 3, "14655": 9, "17021": 3, "24679": 5, "47110": 5, "5786": 6, "40803": 6, "17773": 3, "24841": 4, "10854": 0, "33749": 3, "23561": 8, "42340": 8, "18248": 0, "9404": 9, "23706": 9, "26489": 8, "7133": 5, "12733": 5, "41336": 1, "27924": 1, "39480": 8, "47507": 4, "23138": 2, "40071": 8, "3920": 5, "30841": 9, "1282": 4, "44726": 1, "529": 6, "41": 1, "48165": 0, "37507": 1, "26697": 4, "926": 8, "37984": 6, "17533": 9, "22824": 9, "27541": 1, "41842": 1, "18938": 1, "6647": 0, "37733": 1, "25969": 5, "7388": 6, "3826": 8, "15406": 6, "45124": 0, "49059": 2, "33658": 3, "25666": 0, "5594": 9, "18571": 0, "31581": 0, "14038": 8, "40911": 6, "46988": 6, "43806": 8, "9360": 6, "31914": 9, "22064": 1, "43994": 1, "39541": 9, "31953": 2, "21964": 8, "46167": 6, "13221": 3, "19401": 8, "34923": 5, "7204": 6, "39815": 2, "40672": 2, "8462": 5, "14439": 5, "48247": 8, "5220": 3, "22044": 0, "3285": 1, "10455": 3, "22900": 3, "33104": 5, "13784": 6, "14353": 4, "41138": 6, "34638": 6, "357": 4, "3810": 6, "12054": 9, "9720": 8, "21002": 3, "9777": 9, "13489": 6, "7789": 8, "15810": 1, "15416": 9, "5915": 9, "10049": 3, "16268": 5, "27787": 8, "32256": 1, "35981": 1, "30545": 6, "1414": 0, "47170": 5, "16175": 8, "24160": 0, "39107": 8, "36903": 4, "25044": 6, "21237": 5, "20404": 2, "48916": 2, "29916": 4, "48347": 9, "29310": 9, "18321": 8, "3494": 8, "17990": 6, "2258": 5, "11943": 9, "23540": 9, "41873": 0, "31394": 1, "27700": 3, "49546": 0, "30943": 6, "46426": 3, "42595": 6, "2378": 0, "12320": 2, "14752": 3, "42500": 2, "18737": 2, "43547": 4, "16508": 2, "22749": 5, "6352": 3, "40903": 9, "39768": 5, "34637": 4, "7033": 0, "20137": 3, "14808": 5, "36596": 2, "22743": 6, "16217": 0, "43750": 8, "16252": 1, "9356": 0, "45626": 5, "1782": 2, "46031": 5, "9396": 8, "13316": 9, "5729": 9, "12033": 9, "37658": 0, "27662": 5, "19678": 0, "40646": 8, "48034": 2, "6835": 8, "11497": 4, "38213": 1, "3351": 8, "403": 6, "7566": 5, "2280": 6, "40192": 6, "13515": 6, "14290": 9, "14170": 4, "27617": 1, "29352": 6, "45150": 3, "45855": 2, "5276": 2, "48393": 8, "18591": 4, "2477": 4, "10883": 8, "7314": 3, "632": 2, "34415": 2, "42179": 4, "29689": 8, "26665": 9, "19430": 5, "38417": 1, "32287": 4, "22711": 3, "5642": 5, "18257": 1, "5620": 8, "41268": 6, "29279": 5, "41532": 6, "21900": 2, "48634": 6, "13989": 2, "12415": 8, "33929": 3, "48711": 4, "27900": 2, "14302": 6, "31176": 3, "27394": 6, "25212": 4, "15182": 2, "1212": 8, "44265": 1, "1247": 4, "42642": 8, "9521": 1, "46550": 1, "7482": 3, "35592": 0, "37447": 4, "8698": 1, "20754": 9, "48175": 0, "17733": 2, "19733": 8, "2380": 1, "44453": 6, "1754": 4, "44072": 9, "46471": 3, "39503": 5, "30189": 4, "18817": 5, "26151": 8, "4876": 0, "35934": 0, "42966": 9, "37278": 8, "7732": 5, "14815": 2, "27207": 8, "37289": 0, "38441": 5, "48205": 5, "41385": 6, "10936": 0, "27015": 2, "35773": 6, "5183": 3, "41575": 3, "16274": 6, "45542": 9, "47066": 0, "39112": 1, "23983": 3, "27010": 0, "45332": 5, "23172": 3, "37086": 6, "49508": 3, "1491": 2, "46713": 5, "46650": 4, "22420": 1, "40917": 6, "34341": 2, "35774": 0, "44621": 0, "2383": 4, "39473": 9, "22687": 8, "5062": 9, "43071": 5, "42912": 9, "29108": 5, "14343": 1, "17736": 0, "45668": 3, "15190": 6, "16845": 5, "20829": 3, "22619": 9, "7008": 9, "3479": 8, "11103": 1, "18206": 8, "158": 3, "5708": 9, "43572": 0, "37021": 9, "36579": 1, "8759": 1, "36372": 9, "35708": 6, "17112": 8, "37220": 2, "38808": 4, "34831": 4, "25444": 4, "8874": 8, "26077": 3, "40715": 2, "40469": 9, "978": 6, "40414": 0, "48930": 1, "13746": 5, "19948": 1, "13997": 6, "42546": 0, "43211": 2, "47059": 8, "12694": 8, "19797": 2, "29667": 5, "1870": 4, "36594": 6, "3146": 1, "32820": 0, "5713": 1, "45148": 8, "13001": 2, "40452": 3, "25898": 8, "10441": 6, "20480": 9, "33798": 8, "15432": 2, "42081": 0, "8431": 6, "7328": 1, "31108": 5, "41523": 3, "18866": 8, "37546": 1, "44499": 4, "44341": 3, "3434": 0, "44399": 0, "40778": 0, "34476": 8, "15135": 5, "32577": 5, "45635": 5, "36042": 1, "23362": 9, "38758": 1, "28544": 8, "12796": 2, "30069": 3, "47447": 4, "31158": 0, "8234": 3, "3280": 5, "341": 5, "33599": 0, "13720": 0, "36418": 0, "1168": 2, "35034": 1, "5225": 4, "25511": 9, "9620": 8, "36027": 4, "12564": 9, "21320": 2, "7352": 5, "15816": 3, "16430": 9, "30365": 4, "40561": 1, "30009": 3, "19550": 0, "39124": 6, "31858": 0, "29528": 9, "44281": 3, "30154": 5, "46054": 5, "46404": 5, "15214": 5, "7706": 4, "4626": 6, "25383": 5, "36902": 3, "26404": 0, "20549": 6, "7555": 6, "7889": 0, "29061": 5, "11203": 3, "4359": 9, "46681": 4, "18439": 3, "34783": 3, "15653": 0, "22204": 3, "40245": 4, "3330": 0, "26793": 1, "5689": 2, "27229": 8, "38795": 1, "37988": 5, "17005": 9, "6876": 0, "739": 8, "43008": 0, "4132": 9, "279": 2, "19505": 0, "34814": 9, "32817": 4, "30053": 3, "29198": 8, "16964": 6, "47316": 4, "44900": 1, "17883": 1, "29906": 4, "39928": 1, "45642": 8, "2631": 5, "19960": 9, "31027": 8, "16026": 6, "40145": 4, "10804": 4, "21758": 4, "32608": 2, "6331": 6, "13572": 3, "34781": 0, "20523": 3, "5859": 9, "49233": 0, "32420": 3, "28609": 4, "25146": 8, "24475": 3, "16467": 5, "31277": 1, "47670": 3, "26511": 5, "29387": 9, "39680": 2, "19323": 2, "6916": 9, "38841": 1, "39269": 4, "44971": 0, "22258": 8, "17393": 9, "6823": 6, "45046": 5, "46174": 9, "23360": 6, "28564": 2, "38896": 4, "45461": 6, "21786": 0, "28144": 0, "24199": 6, "10661": 5, "3187": 9, "12751": 6, "7187": 9, "1627": 8, "1422": 3, "48614": 9, "37433": 4, "16111": 9, "24396": 1, "4479": 1, "18960": 6, "18660": 6, "32233": 0, "16059": 9, "47669": 3, "20779": 6, "25634": 2, "21256": 2, "46171": 6, "29884": 5, "49060": 1, "33871": 0, "1265": 2, "7892": 1, "35867": 3, "27135": 6, "20482": 9, "45205": 9, "24540": 8, "6543": 6, "11142": 3, "40230": 6, "30685": 5, "8026": 4, "1587": 1, "928": 3, "38118": 2, "9217": 1, "36939": 0, "13884": 3, "42857": 2, "32689": 5, "221": 4, "6334": 0, "717": 4, "15070": 4, "9258": 8, "13510": 9, "10452": 2, "35627": 9, "33017": 0, "6332": 9, "35609": 0, "23632": 8, "8887": 0, "48374": 2, "22727": 0, "42504": 6, "32526": 4, "8256": 3, "5998": 1, "14112": 1, "45309": 1, "37923": 9, "44118": 6, "38092": 2, "4887": 3, "7036": 5, "836": 5, "20050": 5, "49411": 0, "26349": 2, "34776": 6, "4650": 8, "6768": 4, "17777": 0, "3135": 1, "43580": 9, "42884": 5, "10989": 3, "26149": 1, "28737": 0, "47643": 0, "46073": 4, "8489": 0, "30931": 1, "6698": 2, "8926": 2, "14573": 6, "48461": 4, "10753": 5, "20165": 3, "16413": 0, "42483": 6, "32862": 5, "44417": 6, "31656": 8, "5941": 8, "23571": 1, "27283": 6, "8206": 6, "48569": 2, "34806": 9, "47858": 0, "15654": 9, "26382": 1, "23408": 8, "2948": 2, "2686": 5, "39759": 5, "46169": 4, "40633": 0, "42674": 1, "42264": 6, "45207": 4, "32428": 5, "22537": 8, "7408": 3, "21117": 1, "5184": 5, "9581": 0, "23971": 9, "31134": 0, "5234": 3, "40489": 4, "42516": 0, "8754": 3, "22459": 4, "30091": 0, "21764": 0, "5489": 3, "24007": 8, "28588": 0, "23033": 4, "30536": 2, "4799": 6, "32477": 8, "19203": 1, "44612": 1, "40354": 6, "9218": 2, "6542": 4, "6607": 5, "37310": 9, "46189": 8, "16902": 1, "1302": 8, "8833": 1, "34700": 1, "27640": 1, "30027": 1, "49063": 8, "10407": 5, "5760": 3, "16047": 0, "108": 5, "32471": 5, "11512": 5, "44789": 1, "32798": 8, "20504": 2, "22858": 6, "4231": 8, "26483": 9, "27558": 5, "33593": 4, "2991": 3, "34146": 9, "16693": 9, "13127": 6, "13105": 8, "47287": 5, "14335": 0, "9427": 4, "45718": 0, "22351": 3, "41659": 2, "36918": 4, "32255": 5, "6627": 2, "34854": 5, "4077": 5, "39481": 3, "26711": 5, "43881": 8, "8546": 3, "24979": 4, "32610": 2, "2111": 4, "7492": 3, "48371": 1, "35758": 5, "40757": 2, "30046": 6, "30975": 8, "36627": 1, "40563": 0, "17058": 8, "10870": 6, "7189": 8, "31047": 5, "26061": 9, "48405": 5, "8111": 6, "45632": 8, "21552": 3, "5566": 5, "49278": 2, "37019": 5, "38576": 5, "28953": 6, "13597": 0, "2148": 8, "27405": 5, "45123": 3, "39424": 8, "47084": 1, "13869": 5, "45113": 9, "35004": 8, "45320": 1, "1123": 8, "38824": 4, "29307": 8, "1896": 3, "9845": 0, "47224": 8, "6891": 2, "28309": 2, "20935": 0, "25958": 0, "3282": 2, "13616": 5, "39884": 1, "29684": 3, "35682": 5, "364": 5, "29397": 4, "8803": 9, "48169": 4, "17538": 8, "9017": 8, "19966": 2, "11914": 6, "23996": 4, "38522": 5, "15920": 1, "20061": 1, "6237": 4, "20912": 8, "24118": 3, "44781": 1, "10862": 9, "23113": 5, "26715": 1, "39304": 1, "7642": 0, "21236": 5, "48493": 2, "2001": 3, "10596": 9, "5091": 6, "2673": 3, "3123": 9, "4346": 2, "35027": 3, "26618": 8, "13398": 4, "6228": 5, "45189": 0, "26985": 9, "34507": 0, "7774": 5, "30296": 1, "38088": 6, "15013": 5, "45943": 0, "44278": 9, "18947": 0, "35377": 9, "15730": 9, "19970": 3, "32527": 6, "44533": 0, "17006": 6, "47998": 5, "18030": 2, "28398": 2, "3733": 2, "15839": 0, "21691": 6, "9694": 0, "27176": 4, "8727": 0, "27291": 1, "46190": 0, "11283": 2, "47058": 2, "7172": 2, "34890": 5, "15457": 8, "6": 2, "40295": 0, "39983": 8, "1908": 8, "11879": 9, "23123": 4, "41060": 3, "8752": 5, "23895": 4, "48078": 1, "8673": 8, "37131": 8, "11092": 9, "39155": 6, "17014": 1, "4837": 3, "629": 5, "15635": 6, "46100": 6, "35422": 0, "4457": 6, "43824": 5, "5302": 0, "24626": 2, "38585": 1, "45924": 1, "14334": 8, "16348": 6, "369": 5, "18700": 9, "32800": 6, "32717": 8, "34866": 2, "47605": 2, "45033": 8, "6791": 4, "39441": 2, "48773": 0, "27888": 9, "16229": 8, "46789": 9, "33378": 4, "35871": 6, "44336": 3, "8510": 0, "6405": 1, "46432": 4, "2925": 6, "38197": 4, "30217": 2, "18067": 9, "1893": 5, "45185": 5, "31266": 3, "8740": 4, "22541": 0, "37543": 5, "28650": 5, "10852": 5, "15139": 5, "18763": 2, "42948": 5, "43138": 9, "9945": 5, "13012": 2, "6871": 4, "40779": 3, "28275": 1, "34464": 1, "604": 9, "22863": 8, "38590": 9, "45514": 2, "13279": 6, "12650": 9, "12420": 1, "24398": 0, "17181": 8, "29047": 2, "35731": 0, "15859": 0, "9699": 6, "1746": 6, "5338": 8, "34323": 6, "9613": 3, "27797": 0, "44037": 3, "1891": 5, "548": 4, "19101": 4, "47377": 9, "472": 4, "23015": 5, "45693": 1, "22688": 9, "1453": 4, "14061": 1, "27581": 4, "40056": 9, "29600": 2, "47073": 6, "4476": 8, "38164": 6, "229": 9, "17385": 3, "48748": 6, "45885": 8, "24042": 0, "27751": 4, "24209": 0, "11293": 0, "36175": 5, "41012": 1, "24975": 3, "24116": 4, "35812": 3, "29708": 2, "23281": 8, "47470": 2, "39453": 0, "42478": 1, "35404": 3, "40819": 8, "33259": 9, "2321": 0, "6628": 0, "46734": 3, "30299": 1, "7759": 6, "1553": 2, "713": 1, "8949": 0, "4549": 3, "28287": 5, "24460": 0, "48227": 5, "34844": 4, "45903": 2, "4203": 1, "8190": 2, "31657": 1, "43250": 6, "18081": 3, "39878": 8, "48459": 2, "30320": 3, "6222": 5, "31237": 0, "38128": 3, "2234": 6, "35597": 2, "43579": 2, "40593": 0, "29581": 5, "45853": 8, "1930": 1, "37038": 0, "35816": 2, "30607": 1, "43254": 9, "34218": 4, "31405": 2, "21658": 1, "44056": 5, "33730": 3, "16796": 3, "44015": 2, "10709": 8, "26580": 0, "10037": 9, "41557": 9, "39069": 8, "28794": 6, "9990": 6, "28966": 3, "11786": 8, "37142": 5, "35590": 2, "3349": 1, "16754": 1, "31779": 0, "20202": 8, "11688": 2, "48779": 5, "17281": 8, "42911": 2, "20065": 8, "30164": 4, "41116": 0, "26329": 9, "3651": 4, "45669": 4, "26791": 2, "5823": 5, "30782": 4, "47520": 8, "14924": 0, "7040": 1, "27343": 8, "3500": 8, "40497": 3, "29656": 3, "41985": 8, "43317": 0, "25207": 5, "32227": 4, "20605": 2, "42559": 3, "8358": 6, "38083": 9, "32453": 9, "43648": 4, "15977": 9, "2123": 2, "9220": 0, "18152": 4, "17246": 0, "36614": 5, "38512": 2, "10558": 9, "23609": 2, "7060": 4, "38133": 3, "43749": 8, "340": 2, "35839": 2, "17402": 0, "11157": 6, "46228": 1, "27613": 3, "44097": 3, "22382": 2, "48433": 9, "20899": 1, "26122": 3, "23958": 9, "42850": 8, "40902": 9, "27312": 2, "2826": 0, "1632": 4, "18301": 8, "39499": 6, "29293": 4, "27517": 5, "39627": 0, "34784": 8, "20602": 9, "14470": 2, "30017": 3, "46858": 6, "40188": 5, "33026": 8, "45473": 3, "7052": 6, "16727": 5, "9941": 0, "17351": 2, "22071": 3, "27949": 1, "32549": 2, "2567": 6, "37609": 3, "15167": 9, "6008": 5, "49323": 1, "48487": 0, "23600": 0, "46334": 2, "39620": 3, "21284": 3, "14780": 5, "21008": 9, "45627": 3, "30520": 4, "22491": 5, "7269": 8, "11282": 1, "18144": 6, "18848": 3, "38464": 9, "11800": 1, "5778": 2, "8243": 5, "41567": 6, "27904": 5, "25574": 0, "41662": 1, "42721": 3, "7665": 9, "16711": 8, "42707": 1, "38248": 8, "24836": 0, "48153": 0, "512": 3, "24874": 5, "28244": 8, "5468": 8, "27454": 0, "21530": 1, "22343": 4, "47602": 0, "37580": 1, "24397": 5, "13347": 6, "2355": 8, "35067": 4, "11792": 6, "34539": 2, "33154": 6, "42184": 8, "24484": 5, "17244": 8, "6825": 6, "908": 4, "37048": 1, "46106": 5, "17824": 6, "7596": 0, "33992": 3, "15802": 8, "47950": 1, "7092": 1, "45557": 3, "21261": 2, "48809": 4, "3118": 4, "19773": 6, "42285": 3, "34729": 6, "16389": 9, "42098": 4, "37322": 9, "28198": 8, "16889": 4, "26304": 4, "689": 8, "4874": 6, "22174": 3, "15546": 6, "37855": 5, "25834": 1, "10572": 5, "39469": 9, "13366": 0, "27522": 4, "27200": 2, "9465": 4, "22501": 4, "44318": 8, "16869": 3, "10038": 2, "47408": 1, "12752": 4, "32318": 9, "28473": 8, "30939": 1, "46725": 1, "29758": 4, "21828": 5, "47803": 9, "5782": 2, "6479": 3, "31861": 0, "46921": 8, "48202": 0, "7247": 9, "15540": 6, "1924": 5, "48117": 1, "43709": 9, "34852": 0, "38453": 9, "48419": 2, "1151": 0, "8623": 5, "11946": 1, "32841": 3, "44558": 9, "24490": 0, "31322": 6, "23813": 4, "4042": 1, "46850": 1, "48263": 3, "9636": 5, "32096": 9, "13326": 6, "31648": 3, "39807": 1, "45980": 2, "22629": 1, "22912": 1, "45911": 0, "10521": 9, "47600": 4, "2514": 9, "31924": 1, "8118": 9, "44583": 4, "33487": 0, "21588": 1, "26347": 8, "29885": 2, "35171": 8, "8894": 9, "12537": 0, "21833": 3, "6669": 2, "4412": 2, "16783": 4, "15723": 9, "20132": 2, "45325": 6, "40989": 1, "11229": 6, "23210": 9, "34677": 1, "23892": 5, "22682": 4, "7139": 2, "48780": 9, "38697": 6, "44225": 1, "31437": 8, "26456": 6, "16357": 3, "3669": 1, "437": 6, "13301": 0, "1960": 0, "679": 3, "24213": 8, "6314": 0, "27734": 4, "23093": 4, "18529": 2, "8198": 5, "22890": 4, "37505": 5, "33258": 2, "32236": 3, "33915": 8, "47890": 4, "24960": 6, "2509": 5, "49498": 0, "2204": 2, "11822": 6, "38487": 6, "6329": 1, "635": 8, "36036": 6, "48001": 2, "39384": 4, "48555": 0, "23963": 3, "3122": 0, "36783": 4, "26621": 9, "23462": 8, "46576": 8, "21789": 2, "26471": 2, "19538": 4, "6137": 6, "4379": 4, "41698": 9, "38495": 0, "20505": 8, "46383": 3, "37641": 2, "39214": 2, "29270": 0, "7318": 5, "9470": 0, "41332": 9, "14398": 8, "21147": 3, "7037": 0, "37519": 2, "19784": 5, "21759": 4, "20955": 4, "10925": 2, "44401": 2, "4121": 1, "38604": 3, "33050": 6, "22566": 5, "9342": 2, "15790": 1, "6648": 6, "19536": 4, "43992": 2, "30548": 1, "34313": 4, "16163": 5, "30371": 0, "3248": 2, "8904": 0, "22883": 6, "33116": 4, "33479": 1, "37221": 0, "9506": 6, "7796": 2, "39645": 6, "31964": 1, "28436": 6, "162": 8, "48640": 4, "34147": 2, "24319": 9, "17080": 4, "37643": 1, "2284": 4, "17499": 5, "6113": 6, "697": 1, "16367": 6, "20445": 6, "12238": 8, "35761": 8, "26195": 6, "10005": 6, "694": 0, "18652": 3, "482": 8, "23340": 2, "46849": 0, "12945": 5, "2262": 4, "17688": 0, "953": 0, "3026": 3, "32863": 5, "46780": 3, "17157": 4, "974": 0, "40954": 3, "45764": 6, "16124": 5, "19937": 8, "38866": 1, "18822": 4, "14877": 8, "4488": 1, "36710": 2, "46283": 4, "20834": 5, "32858": 0, "9535": 4, "40973": 5, "29615": 8, "36491": 4, "19155": 6, "31965": 4, "25139": 9, "33009": 0, "37601": 5, "25138": 5, "30988": 6, "46482": 6, "21775": 2, "26004": 9, "4721": 1, "5949": 4, "45344": 5, "48960": 9, "22833": 5, "832": 8, "6987": 8, "21701": 2, "15201": 2, "28183": 8, "37879": 6, "30635": 6, "39565": 3, "21329": 8, "38625": 1, "45442": 5, "33945": 4, "10543": 8, "17649": 4, "14947": 5, "10405": 3, "32530": 8, "23007": 9, "20197": 2, "45517": 8, "3960": 8, "36513": 6, "13460": 6, "37897": 1, "45788": 9, "36661": 8, "34205": 6, "44134": 5, "21778": 8, "24884": 1, "22771": 6, "38865": 9, "39163": 1, "9097": 1, "6341": 4, "40372": 2, "699": 8, "2864": 4, "10957": 4, "14629": 0, "41121": 3, "20954": 1, "4995": 0, "11039": 9, "3614": 2, "24428": 0, "45055": 9, "15833": 3, "19284": 9, "24078": 0, "15912": 0, "35311": 8, "36894": 8, "35059": 2, "15936": 2, "35121": 5, "35338": 6, "32553": 3, "45963": 9, "21344": 0, "6279": 6, "7984": 4, "4105": 5, "4368": 2, "14912": 6, "36695": 5, "3515": 0, "28637": 3, "17694": 4, "24837": 2, "3886": 9, "14250": 2, "4963": 4, "9311": 3, "42581": 6, "12182": 1, "26657": 1, "46888": 5, "26355": 6, "20714": 2, "41989": 9, "10482": 0, "28397": 8, "9056": 6, "3908": 8, "27255": 6, "7861": 1, "46755": 2, "23101": 4, "34669": 5, "13593": 9, "45581": 5, "32092": 1, "26866": 6, "5406": 2, "28697": 1, "35991": 1, "24400": 9, "33356": 6, "31878": 5, "12991": 9, "17816": 3, "23039": 5, "38449": 1, "29719": 6, "6767": 3, "29919": 1, "13290": 0, "2823": 5, "18654": 1, "30177": 1, "36331": 9, "5452": 6, "3393": 1, "31756": 6, "18270": 2, "13763": 9, "46505": 0, "29555": 3, "41772": 6, "15814": 1, "16938": 0, "32875": 1, "36429": 5, "29165": 4, "26916": 8, "14507": 8, "40885": 6, "31967": 5, "33728": 2, "9590": 0, "48463": 2, "21315": 8, "37429": 4, "43520": 1, "39967": 8, "44678": 3, "7268": 1, "47236": 5, "38632": 0, "34483": 4, "14347": 2, "24296": 4, "27149": 1, "22832": 4, "34407": 3, "46442": 6, "38034": 2, "48045": 8, "3723": 2, "34719": 5, "36384": 8, "8205": 1, "45228": 5, "24414": 0, "13198": 0, "9477": 9, "15132": 2, "43334": 1, "6292": 3, "36138": 1, "19741": 1, "8821": 6, "29961": 4, "18890": 8, "25259": 8, "47996": 1, "19431": 0, "131": 2, "23709": 6, "8424": 0, "37876": 2, "33355": 4, "618": 0, "46931": 8, "39640": 0, "8216": 2, "45990": 2, "39186": 9, "785": 2, "4432": 6, "25831": 4, "40493": 5, "48083": 3, "33182": 3, "3666": 8, "30062": 6, "36085": 1, "20662": 5, "10232": 8, "13430": 5, "24664": 2, "28224": 1, "23701": 5, "22927": 4, "38481": 4, "44236": 6, "38701": 0, "35834": 8, "32192": 5, "28842": 5, "38714": 3, "8559": 6, "14136": 8, "33539": 4, "33996": 0, "48448": 6, "33199": 3, "37137": 2, "47938": 0, "7724": 6, "33824": 6, "37970": 6, "38285": 0, "26338": 5, "15225": 8, "9390": 8, "28254": 6, "23443": 9, "30817": 6, "22594": 9, "35007": 8, "20142": 2, "20597": 2, "4686": 4, "12060": 9, "40172": 0, "23737": 4, "25277": 9, "10245": 0, "39679": 2, "2090": 9, "10196": 9, "10495": 4, "44147": 2, "34602": 8, "30566": 0, "39487": 4, "20503": 5, "19610": 1, "44601": 5, "37255": 5, "4237": 1, "30942": 8, "7262": 5, "13046": 4, "32502": 3, "21289": 8, "9246": 4, "44214": 1, "40936": 4, "36942": 5, "32074": 0, "32984": 1, "16153": 6, "24309": 0, "29583": 4, "518": 3, "29880": 2, "7907": 3, "38165": 2, "27183": 0, "25263": 0, "4454": 5, "44284": 9, "15962": 8, "41094": 6, "30878": 9, "1517": 3, "18495": 1, "29495": 9, "19347": 8, "7088": 9, "30032": 9, "48370": 4, "39081": 1, "17208": 2, "44868": 0, "46887": 6, "15413": 5, "4972": 0, "27862": 0, "18174": 1, "11673": 0, "34382": 4, "5800": 6, "20272": 2, "29612": 0, "37155": 2, "6581": 6, "19964": 1, "23111": 5, "25652": 2, "12783": 9, "5288": 1, "2094": 8, "7045": 5, "35780": 9, "27720": 4, "25537": 5, "31911": 9, "35715": 8, "3471": 5, "45178": 6, "48471": 3, "5142": 6, "28256": 9, "9443": 6, "23126": 5, "46397": 0, "15407": 3, "4198": 1, "42365": 5, "34204": 5, "19873": 1, "25816": 4, "38882": 2, "18798": 8, "36403": 8, "30056": 3, "34968": 8, "25201": 3, "16746": 0, "20153": 1, "37847": 6, "22372": 0, "21433": 4, "10715": 0, "25768": 3, "2185": 9, "6462": 8, "7478": 3, "40203": 2, "4142": 9, "26605": 4, "22891": 1, "46659": 1, "6557": 2, "10111": 6, "4571": 9, "14427": 6, "27557": 3, "26333": 8, "40373": 9, "38429": 6, "13776": 4, "15286": 1, "10114": 5, "2450": 6, "28787": 8, "39476": 6, "27143": 6, "26326": 0, "34438": 3, "8381": 4, "26602": 8, "48857": 6, "16944": 3, "2767": 4, "40851": 2, "31267": 4, "37998": 9, "10370": 0, "13404": 2, "48135": 9, "35098": 6, "43236": 1, "8182": 2, "16468": 6, "20488": 2, "44366": 2, "36707": 4, "5727": 2, "32293": 5, "3360": 8, "5020": 9, "8341": 0, "15656": 9, "31963": 6, "6738": 5, "38020": 4, "39241": 5, "38028": 3, "41929": 9, "25049": 1, "45504": 5, "5536": 9, "28432": 6, "38922": 8, "46977": 9, "14668": 9, "45553": 8, "15377": 2, "30308": 9, "17227": 2, "12401": 3, "3563": 3, "6694": 6, "41109": 8, "20966": 9, "24147": 5, "7934": 8, "22471": 2, "25360": 3, "33450": 1, "14542": 0, "26068": 8, "31921": 6, "38641": 9, "24308": 9, "36963": 5, "16396": 6, "23752": 4, "19695": 9, "43119": 4, "17175": 8, "19810": 3, "16306": 5, "36067": 0, "12773": 2, "21966": 6, "35012": 3, "38769": 9, "44950": 9, "45502": 1, "13795": 5, "41187": 4, "28779": 8, "13313": 5, "44098": 1, "37983": 5, "48373": 3, "10220": 5, "38594": 1, "21707": 4, "28352": 4, "6500": 8, "32702": 9, "38136": 2, "43137": 8, "22035": 5, "5101": 5, "12950": 4, "28569": 6, "19893": 6, "1697": 8, "12290": 9, "4512": 1, "19766": 1, "28710": 2, "36833": 3, "3481": 4, "16076": 3, "25557": 4, "27816": 0, "14597": 3, "14977": 0, "8218": 4, "47387": 6, "2690": 4, "35912": 4, "17374": 2, "7194": 4, "963": 2, "30458": 8, "3176": 8, "6171": 2, "8535": 1, "33614": 5, "9632": 3, "21042": 2, "28401": 0, "43677": 4, "47951": 1, "24173": 2, "45842": 4, "23261": 3, "44205": 8, "45773": 2, "38476": 0, "22608": 0, "27034": 1, "44344": 2, "44290": 8, "19522": 6, "21870": 4, "25647": 4, "29925": 8, "11972": 3, "22235": 9, "49574": 0, "30184": 3, "4173": 9, "18521": 2, "31169": 2, "47587": 3, "12541": 0, "5810": 8, "36442": 3, "27996": 1, "21599": 5, "48883": 4, "21794": 0, "607": 2, "33602": 8, "13378": 6, "38072": 5, "47718": 5, "44656": 5, "24564": 6, "15004": 0, "3586": 0, "48076": 5, "20741": 4, "16741": 3, "7063": 0, "20178": 8, "43253": 6, "8638": 3, "15545": 1, "48924": 5, "19986": 0, "39018": 2, "14674": 8, "29264": 5, "29374": 9, "10627": 2, "39408": 5, "8418": 4, "45211": 9, "21808": 3, "33755": 1, "49337": 1, "30477": 4, "8677": 6, "12362": 8, "29093": 0, "37412": 9, "12006": 8, "37123": 5, "24065": 8, "3015": 5, "39479": 9, "21325": 5, "8880": 5, "9770": 5, "27723": 3, "17442": 1, "24292": 1, "40582": 5, "32069": 6, "44075": 1, "8311": 8, "37042": 1, "21819": 8, "16757": 3, "35419": 6, "41568": 5, "2634": 6, "32580": 8, "14441": 9, "17859": 9, "33639": 0, "29404": 2, "24719": 0, "27073": 3, "37754": 0, "1775": 4, "1195": 3, "17083": 8, "8461": 6, "16426": 8, "35896": 0, "34007": 4, "33358": 2, "16387": 3, "17409": 8, "24745": 2, "10919": 4, "27086": 9, "6894": 4, "18118": 9, "29451": 5, "11398": 5, "20522": 0, "41320": 6, "32335": 3, "31034": 8, "1179": 1, "40661": 9, "42145": 5, "22561": 9, "41710": 3, "4919": 4, "45381": 5, "44638": 2, "16290": 0, "38509": 2, "17780": 2, "382": 9, "16831": 2, "47428": 4, "9975": 9, "12768": 1, "27325": 3, "11427": 3, "36392": 4, "32615": 2, "29099": 2, "2385": 1, "16341": 8, "26315": 6, "41474": 1, "11477": 3, "27091": 0, "28020": 6, "35159": 5, "30919": 5, "19131": 9, "40213": 2, "38341": 2, "23205": 2, "5885": 6, "43775": 8, "27964": 6, "43762": 8, "25716": 9, "26458": 5, "33885": 3, "28754": 0, "15715": 2, "39013": 2, "5676": 4, "30565": 3, "13162": 9, "4800": 3, "33252": 2, "22842": 6, "1196": 8, "11810": 1, "13755": 5, "26978": 8, "18711": 8, "8684": 3, "9609": 3, "13395": 3, "34444": 9, "2810": 4, "17264": 0, "30141": 0, "22680": 2, "32396": 2, "43962": 1, "5435": 1, "39413": 1, "36249": 4, "4760": 9, "14586": 1, "10112": 0, "34591": 8, "47126": 8, "7812": 4, "36308": 2, "19229": 3, "913": 5, "22341": 5, "23734": 6, "5002": 6, "44813": 4, "41334": 8, "33059": 9, "15338": 0, "13940": 1, "22030": 0, "45872": 3, "34937": 6, "48198": 6, "18018": 5, "35516": 3, "34658": 0, "48230": 5, "4259": 9, "22154": 2, "40655": 1, "40237": 1, "26097": 8, "49198": 5, "27507": 3, "12970": 1, "20685": 1, "33198": 0, "29338": 1, "24326": 5, "16988": 0, "5023": 8, "1720": 8, "40690": 2, "39274": 3, "15552": 1, "30871": 4, "39737": 5, "48149": 2, "21932": 4, "17474": 0, "38180": 1, "45139": 5, "2824": 2, "38175": 9, "674": 2, "21674": 0, "27069": 5, "11455": 3, "21930": 9, "40293": 1, "3178": 9, "35193": 5, "41086": 5, "41999": 3, "49107": 0, "288": 9, "35386": 2, "12317": 5, "42596": 0, "7080": 5, "26914": 6, "8794": 9, "34258": 6, "43591": 3, "19085": 5, "15550": 4, "33882": 3, "22683": 6, "39971": 4, "10807": 1, "29282": 8, "45763": 1, "10830": 8, "9439": 0, "16027": 8, "42880": 0, "40070": 5, "14791": 1, "35901": 5, "38375": 9, "19324": 0, "16445": 8, "14220": 9, "24008": 2, "24508": 8, "21806": 9, "6372": 0, "40767": 1, "42163": 1, "7528": 6, "4561": 8, "14478": 5, "2901": 1, "21060": 9, "21660": 3, "39795": 6, "44847": 6, "28723": 1, "43358": 8, "19521": 5, "15475": 5, "21360": 1, "49047": 1, "15202": 9, "35866": 5, "29837": 1, "5846": 8, "9389": 0, "13312": 6, "366": 5, "20532": 4, "5349": 4, "4588": 2, "45711": 9, "43079": 0, "423": 9, "11185": 8, "46561": 4, "28841": 6, "20010": 6, "24016": 0, "45368": 8, "5847": 3, "40697": 4, "46699": 0, "2029": 2, "26411": 2, "24834": 4, "33966": 5, "15091": 0, "37752": 3, "11763": 4, "40040": 8, "43802": 2, "48888": 9, "36719": 4, "27008": 0, "45292": 4, "18786": 9, "44744": 6, "1075": 0, "10088": 3, "11525": 9, "30581": 9, "23190": 0, "597": 8, "33583": 5, "15869": 4, "1105": 1, "22911": 5, "46019": 9, "46581": 8, "1701": 6, "46548": 1, "42771": 3, "13935": 8, "22880": 8, "32100": 9, "534": 6, "40971": 6, "20609": 5, "17017": 2, "20952": 8, "30120": 5, "2571": 3, "7358": 1, "25241": 1, "15926": 4, "30585": 2, "9451": 0, "21974": 8, "24156": 2, "14543": 9, "27739": 1, "4217": 8, "43919": 4, "36003": 6, "30686": 6, "48765": 2, "22522": 4, "38979": 6, "34914": 4, "13023": 9, "46574": 8, "21336": 5, "42796": 3, "15592": 4, "26387": 4, "10229": 0, "7699": 0, "27852": 5, "47422": 1, "26653": 3, "28428": 5, "17952": 8, "13436": 4, "37126": 4, "42609": 4, "31614": 9, "18485": 0, "20752": 8, "41750": 3, "27141": 3, "41330": 4, "15346": 9, "30705": 0, "1598": 9, "7412": 5, "14117": 4, "16304": 0, "5938": 5, "47616": 8, "3825": 5, "19471": 8, "15501": 3, "8592": 3, "11250": 8, "43569": 5, "24320": 5, "39653": 0, "29731": 1, "11835": 6, "31823": 3, "42045": 3, "28769": 1, "39630": 6, "17448": 4, "15133": 5, "49563": 0, "9060": 1, "36121": 8, "4097": 2, "5656": 3, "25284": 2, "23130": 3, "31417": 6, "15128": 9, "21246": 3, "9032": 6, "31850": 8, "22615": 2, "3934": 3, "13624": 2, "45509": 5, "48457": 9, "22982": 2, "26172": 0, "1869": 0, "47882": 2, "7589": 9, "43524": 9, "2903": 3, "24290": 3, "21965": 0, "22189": 0, "24011": 1, "275": 5, "8009": 2, "2022": 8, "41974": 3, "40326": 9, "17787": 1, "39684": 0, "47469": 6, "13141": 3, "31368": 8, "11864": 4, "20640": 6, "27378": 2, "27619": 5, "21241": 9, "29266": 3, "15125": 9, "21985": 0, "3458": 4, "9695": 1, "20230": 2, "4205": 4, "44692": 5, "26825": 2, "41811": 1, "46771": 1, "22635": 2, "49466": 4, "40413": 1, "14764": 0, "16019": 6, "13728": 5, "36678": 3, "22611": 5, "19577": 0, "8292": 1, "7349": 0, "3612": 9, "38206": 3, "43801": 3, "36498": 9, "995": 0, "46161": 8, "24132": 8, "20172": 5, "32720": 8, "4319": 5, "19700": 9, "17621": 1, "33963": 5, "39015": 1, "41649": 6, "31761": 3, "39315": 3, "20904": 3, "47200": 0, "47527": 5, "48213": 9, "7118": 4, "39518": 9, "12305": 1, "8326": 4, "23145": 2, "41503": 2, "13184": 4, "39493": 6, "31383": 4, "20059": 4, "25727": 1, "41800": 2, "5880": 0, "28385": 2, "10044": 3, "43312": 1, "48440": 4, "15789": 0, "31917": 9, "16842": 2, "119": 1, "34570": 5, "18419": 4, "48401": 5, "4122": 4, "28168": 0, "6510": 8, "36110": 6, "17600": 6, "26424": 1, "27867": 3, "34281": 0, "5197": 6, "48056": 4, "29217": 6, "12140": 4, "224": 3, "19017": 8, "11428": 0, "1111": 6, "19161": 9, "22021": 0, "26782": 7, "343": 4, "34242": 7, "24485": 8, "35269": 1, "49644": 7, "41614": 2, "7509": 8, "46456": 3, "29964": 2, "9476": 3, "19613": 9, "29454": 4, "37145": 0, "37364": 1, "3156": 4, "11783": 3, "22731": 1, "27455": 8, "8730": 8, "17445": 8, "4153": 4, "18424": 1, "17502": 8, "35842": 0, "37563": 1, "8106": 7, "9511": 9, "26104": 0, "42216": 2, "34144": 1, "25555": 7, "21434": 2, "20512": 3, "20659": 0, "47300": 6, "48266": 4, "2093": 1, "8819": 0, "26407": 4, "14087": 9, "38733": 4, "5873": 2, "6532": 1, "22584": 0, "2030": 6, "26140": 6, "46079": 3, "12241": 3, "13609": 0, "19027": 8, "27955": 0, "1801": 2, "34453": 7, "21477": 7, "29912": 3, "13239": 9, "2739": 7, "19204": 8, "4453": 0, "42041": 0, "39100": 1, "7720": 4, "734": 7, "41383": 7, "40520": 9, "25589": 3, "8551": 2, "32126": 9, "25753": 1, "4459": 0, "16863": 9, "22408": 9, "40785": 0, "24825": 3, "22186": 7, "41171": 7, "23836": 4, "30231": 2, "23128": 3, "25453": 2, "13814": 4, "26103": 9, "40654": 4, "25701": 9, "37395": 8, "47621": 7, "10664": 1, "48820": 4, "20612": 7, "49125": 4, "7122": 9, "7300": 1, "13481": 6, "37207": 1, "19756": 6, "26784": 2, "7876": 6, "15304": 1, "20388": 2, "614": 3, "38243": 1, "18391": 7, "6324": 9, "28856": 0, "2735": 7, "29747": 4, "17759": 0, "34651": 0, "39974": 9, "16138": 2, "18087": 3, "34097": 6, "5112": 4, "39270": 8, "33243": 9, "28742": 4, "25874": 2, "3831": 2, "2152": 6, "25740": 4, "24236": 0, "7341": 8, "11026": 1, "41807": 0, "30454": 6, "7402": 7, "7530": 9, "6262": 8, "6786": 7, "47078": 6, "16557": 7, "12600": 8, "4043": 9, "23293": 1, "31958": 6, "39491": 4, "14651": 3, "15852": 9, "12378": 3, "17339": 7, "9822": 8, "23523": 9, "3215": 2, "26100": 7, "23648": 8, "22310": 2, "5816": 4, "12087": 1, "17570": 1, "10486": 1, "21711": 4, "38135": 2, "1490": 4, "45805": 7, "41376": 8, "15392": 1, "17408": 8, "16583": 6, "44307": 8, "28701": 9, "14982": 3, "9996": 4, "1007": 9, "31025": 1, "9104": 0, "9986": 8, "39885": 6, "3303": 7, "42918": 8, "14062": 6, "21292": 3, "40878": 2, "29748": 9, "29775": 3, "12085": 0, "34180": 9, "42136": 2, "32928": 2, "38367": 3, "33981": 8, "20349": 7, "2072": 0, "31678": 2, "25778": 8, "27221": 4, "44642": 3, "21526": 2, "38413": 9, "30061": 6, "33213": 6, "29329": 8, "41001": 8, "47061": 4, "2345": 4, "36873": 2, "18088": 0, "47626": 1, "843": 1, "10341": 3, "34738": 7, "36141": 4, "30606": 7, "25499": 0, "593": 2, "19584": 9, "29618": 4, "38653": 4, "35830": 8, "28434": 0, "19081": 6, "30985": 6, "35160": 8, "43498": 7, "40460": 7, "12919": 2, "49573": 8, "23666": 8, "24674": 4, "44376": 8, "20987": 6, "27914": 6, "11319": 0, "42488": 4, "2796": 3, "15600": 8, "47528": 8, "5771": 8, "18988": 0, "27335": 6, "2142": 6, "42565": 4, "2143": 2, "46148": 8, "6731": 2, "36666": 3, "4334": 8, "49509": 8, "48194": 0, "18550": 2, "4931": 7, "49860": 4, "8151": 8, "49297": 7, "4194": 1, "16852": 0, "46143": 3, "9746": 0, "2988": 9, "23599": 9, "26056": 3, "38943": 1, "42932": 9, "29467": 3, "20233": 9, "8814": 1, "13067": 2, "8125": 3, "43144": 8, "32328": 2, "14210": 3, "16103": 6, "5333": 1, "25807": 3, "14325": 8, "40110": 2, "36465": 4, "43589": 4, "24661": 7, "6027": 6, "25781": 3, "33866": 7, "14100": 3, "7286": 1, "40700": 1, "12632": 9, "29368": 0, "30868": 2, "49292": 6, "10597": 7, "28110": 1, "21167": 1, "9510": 2, "29762": 9, "31041": 1, "29268": 0, "45066": 7, "31567": 1, "27168": 2, "22356": 2, "28869": 1, "22710": 1, "29647": 0, "803": 1, "5690": 6, "9921": 7, "6463": 9, "4825": 9, "28343": 2, "13182": 9, "46197": 8, "1337": 2, "6208": 7, "41776": 8, "15244": 7, "25306": 8, "24265": 1, "24717": 8, "46119": 9, "16616": 3, "38318": 9, "15607": 6, "2335": 1, "41573": 3, "16606": 7, "6143": 1, "14988": 7, "17189": 6, "23384": 3, "956": 9, "16763": 0, "9838": 6, "42040": 7, "49856": 7, "32811": 7, "47666": 6, "24740": 9, "49479": 0, "16972": 8, "5660": 4, "14936": 9, "35625": 6, "21770": 2, "34048": 4, "19969": 4, "33124": 1, "2551": 2, "12339": 1, "10326": 4, "6998": 7, "27528": 2, "26628": 0, "8194": 3, "14207": 2, "35483": 3, "24521": 4, "31296": 7, "459": 0, "45438": 9, "40210": 7, "32043": 1, "21829": 4, "30935": 1, "8615": 2, "44051": 4, "31286": 7, "30792": 1, "28760": 0, "14222": 3, "41250": 9, "49285": 7, "40899": 8, "40053": 8, "9676": 2, "46529": 8, "22470": 3, "12603": 3, "43365": 1, "17406": 3, "13031": 9, "29065": 2, "12439": 7, "22722": 4, "17974": 4, "45634": 4, "49639": 1, "43355": 3, "8892": 9, "18312": 6, "17774": 9, "35884": 2, "10288": 0, "3244": 2, "36651": 1, "38862": 2, "12022": 3, "49253": 0, "20150": 1, "12536": 3, "26462": 7, "44862": 9, "32449": 2, "28795": 3, "8048": 7, "10879": 0, "25566": 3, "43789": 9, "37856": 6, "20287": 4, "10139": 3, "6846": 0, "29168": 6, "26668": 1, "1984": 9, "9368": 7, "7612": 0, "48630": 7, "14683": 1, "27484": 8, "32130": 8, "39004": 8, "29883": 9, "21517": 1, "34307": 1, "17240": 6, "10907": 3, "1285": 8, "32533": 9, "3715": 8, "17742": 9, "24176": 7, "20554": 2, "320": 8, "18052": 6, "36267": 4, "20465": 3, "43051": 1, "39212": 7, "45486": 8, "12986": 4, "31398": 6, "49017": 6, "36824": 2, "48211": 1, "14578": 4, "16638": 2, "40942": 8, "10377": 0, "14337": 9, "12019": 4, "19385": 6, "22696": 4, "15372": 0, "30651": 7, "25575": 3, "28194": 4, "21663": 3, "37386": 0, "48801": 6, "5621": 3, "12051": 2, "24673": 2, "22529": 9, "8409": 9, "467": 4, "1538": 0, "20775": 3, "26406": 7, "22531": 3, "25633": 6, "28379": 2, "15494": 9, "30604": 2, "24655": 2, "30703": 9, "25814": 3, "20185": 1, "22020": 8, "46723": 0, "4647": 2, "35664": 4, "34731": 8, "25858": 4, "38661": 6, "31042": 9, "31156": 2, "49800": 8, "15173": 2, "28049": 6, "32509": 4, "49517": 6, "15851": 9, "18504": 4, "40719": 6, "1572": 7, "48179": 7, "5636": 1, "32209": 9, "27072": 3, "47292": 6, "37949": 9, "10886": 8, "47160": 1, "36394": 0, "4123": 3, "35781": 7, "32253": 9, "33773": 1, "17727": 9, "244": 0, "41793": 3, "26693": 3, "45960": 9, "32944": 8, "42673": 4, "9644": 0, "41828": 3, "36795": 3, "32837": 2, "26175": 0, "6843": 4, "49711": 4, "30167": 4, "9302": 2, "22149": 8, "21913": 0, "45700": 8, "2494": 8, "29611": 6, "9471": 4, "49154": 8, "7974": 3, "25022": 2, "10687": 7, "31290": 0, "8707": 7, "34051": 0, "18178": 2, "20871": 6, "30768": 7, "48235": 3, "43010": 4, "39120": 4, "41424": 7, "435": 6, "20341": 7, "14488": 3, "27791": 3, "2614": 9, "23999": 8, "18053": 3, "36777": 4, "20236": 6, "28375": 9, "39656": 4, "173": 3, "47673": 1, "5826": 9, "10954": 1, "13251": 4, "10693": 7, "3402": 0, "32311": 3, "22350": 7, "47077": 2, "25853": 7, "2157": 8, "28757": 6, "21710": 4, "31162": 3, "47529": 1, "26516": 0, "23055": 0, "43581": 9, "29439": 3, "5388": 0, "2632": 3, "37698": 7, "36029": 2, "46580": 0, "8130": 3, "7949": 7, "15895": 7, "29779": 7, "26409": 9, "1434": 1, "43532": 9, "24517": 7, "21877": 0, "37594": 1, "4386": 4, "17920": 2, "8294": 1, "5752": 4, "4256": 7, "702": 6, "16853": 4, "33357": 9, "21972": 4, "15599": 1, "31548": 2, "49088": 0, "47788": 2, "25683": 1, "47390": 3, "4997": 7, "2346": 6, "11263": 7, "15705": 0, "45566": 9, "38308": 9, "15612": 4, "27212": 4, "11198": 0, "22016": 4, "1407": 1, "11912": 8, "37140": 0, "48546": 2, "39895": 2, "5067": 9, "11474": 4, "33662": 1, "37162": 2, "1250": 9, "25623": 9, "11521": 4, "5898": 2, "14150": 8, "49135": 2, "15744": 0, "42965": 7, "10295": 6, "16750": 8, "738": 0, "9824": 0, "31049": 4, "35168": 0, "39972": 2, "41790": 1, "36659": 2, "8594": 6, "42776": 4, "19386": 7, "41425": 6, "11233": 4, "29899": 0, "10475": 2, "25101": 1, "13669": 7, "21258": 3, "1783": 1, "26461": 0, "5481": 6, "13974": 1, "28150": 2, "22409": 0, "36754": 2, "23131": 7, "2778": 0, "28933": 8, "12546": 4, "11361": 0, "44047": 0, "28391": 2, "31177": 7, "31559": 7, "29333": 0, "18516": 4, "36167": 4, "22299": 3, "4890": 8, "30198": 7, "25918": 2, "45286": 3, "24957": 0, "28317": 4, "784": 2, "18721": 1, "35155": 8, "10665": 1, "46927": 0, "40260": 8, "37741": 3, "15428": 6, "16942": 3, "21330": 9, "5030": 9, "39714": 9, "992": 6, "38492": 1, "23016": 7, "8855": 4, "10123": 9, "26405": 8, "36307": 4, "7253": 4, "16914": 0, "21023": 7, "49558": 7, "42751": 4, "18464": 4, "17517": 3, "2992": 8, "2057": 6, "3545": 3, "25739": 3, "24313": 2, "8174": 9, "22377": 1, "42265": 4, "14557": 8, "49122": 8, "19016": 4, "37183": 3, "16731": 2, "30273": 4, "6954": 0, "6582": 0, "15089": 4, "45967": 3, "20992": 9, "43045": 6, "48742": 3, "40744": 4, "5916": 6, "8870": 4, "35149": 3, "23407": 4, "27750": 6, "13736": 7, "33957": 8, "6591": 9, "11539": 0, "20062": 0, "18130": 9, "5065": 4, "25375": 1, "17666": 8, "36781": 2, "44442": 2, "3872": 7, "39417": 7, "8107": 2, "8457": 0, "43194": 7, "40761": 8, "26592": 4, "24201": 8, "10950": 3, "42759": 0, "22884": 6, "31062": 8, "37579": 2, "15749": 3, "303": 0, "16093": 7, "37002": 0, "16605": 2, "20162": 0, "13737": 3, "46851": 7, "40765": 3, "3773": 9, "7404": 7, "14183": 0, "22498": 3, "44683": 9, "30669": 3, "18304": 0, "42219": 4, "28887": 2, "5504": 9, "39355": 3, "48672": 4, "33617": 3, "15884": 6, "31511": 8, "7829": 9, "30410": 6, "6216": 6, "28457": 7, "49725": 0, "18385": 9, "1439": 0, "31192": 7, "46740": 4, "40732": 0, "12552": 1, "38911": 9, "20744": 2, "17796": 0, "16444": 0, "34913": 9, "6184": 7, "40707": 4, "29330": 2, "21351": 9, "5303": 9, "10516": 3, "48767": 0, "14356": 2, "13108": 3, "46746": 8, "23323": 0, "22948": 2, "24977": 1, "11807": 4, "12046": 7, "12430": 6, "12005": 9, "22567": 4, "7761": 2, "42913": 7, "46938": 7, "25105": 1, "21362": 1, "28209": 4, "116": 7, "24488": 2, "49849": 2, "48694": 0, "18834": 8, "19185": 7, "42518": 9, "17942": 7, "29563": 0, "46344": 9, "36635": 2, "46870": 9, "15401": 2, "9173": 8, "38428": 4, "48807": 0, "24918": 1, "24315": 2, "18748": 4, "25554": 3, "4824": 7, "17659": 9, "32590": 3, "31889": 0, "45068": 0, "17060": 7, "18647": 4, "6707": 8, "22654": 1, "21270": 6, "48991": 3, "46408": 8, "30927": 8, "36095": 0, "40127": 0, "48831": 3, "17359": 6, "10433": 9, "15878": 6, "42548": 3, "11407": 6, "45790": 6, "13772": 6, "17163": 6, "29923": 7, "4297": 4, "8809": 7, "3160": 1, "45343": 8, "29471": 2, "4248": 4, "11725": 6, "24123": 6, "25006": 1, "12838": 6, "39460": 6, "41275": 2, "32262": 6, "5134": 7, "18549": 1, "15456": 4, "14128": 3, "9475": 7, "35671": 0, "7673": 0, "8366": 7, "21929": 0, "8412": 9, "48379": 7, "1841": 4, "41908": 1, "47914": 6, "47765": 7, "42819": 6, "27297": 6, "14567": 9, "40600": 1, "16505": 2, "35376": 7, "274": 2, "43112": 9, "45609": 4, "8143": 1, "10260": 1, "8839": 1, "44444": 6, "11594": 1, "38335": 1, "9897": 1, "45965": 7, "1900": 9, "14700": 0, "44048": 9, "23951": 9, "469": 4, "4580": 9, "23979": 6, "31897": 4, "3308": 8, "705": 4, "1466": 2, "8482": 3, "48390": 6, "13985": 8, "9752": 4, "14413": 4, "15828": 8, "21200": 1, "34646": 9, "43741": 9, "25508": 1, "760": 0, "43570": 0, "25771": 0, "4282": 9, "21874": 2, "40409": 9, "49229": 8, "16332": 7, "37663": 1, "27101": 6, "49224": 1, "22785": 6, "27540": 2, "40382": 0, "11899": 7, "14291": 4, "23089": 9, "33855": 2, "45471": 4, "4143": 0, "28483": 3, "2577": 0, "2533": 7, "1781": 1, "38816": 4, "40043": 6, "5558": 9, "30172": 2, "17220": 0, "35285": 9, "6418": 6, "18850": 4, "12133": 9, "38268": 7, "40963": 4, "21661": 6, "14251": 6, "35166": 2, "39634": 6, "12508": 2, "46802": 2, "15153": 6, "5819": 7, "39485": 7, "33150": 3, "7453": 0, "35273": 0, "33139": 1, "14811": 2, "17605": 9, "4302": 8, "14416": 7, "23474": 4, "39888": 2, "21487": 1, "41157": 0, "6681": 0, "29309": 0, "10539": 6, "17020": 4, "4600": 0, "27738": 2, "18724": 9, "27897": 2, "5905": 2, "23328": 4, "20427": 0, "37368": 7, "2910": 2, "23519": 0, "3665": 8, "17586": 6, "46128": 3, "24613": 4, "48539": 8, "47706": 9, "172": 8, "5995": 2, "25264": 9, "48662": 9, "21651": 3, "4604": 6, "6516": 9, "22307": 6, "18894": 9, "25179": 1, "13455": 1, "6514": 6, "32584": 3, "25688": 1, "24283": 6, "29185": 3, "49811": 7, "4014": 9, "27779": 4, "16418": 2, "22595": 7, "29814": 2, "31799": 3, "28337": 2, "37954": 7, "12734": 1, "22815": 7, "34749": 4, "40939": 7, "47570": 8, "29828": 6, "20519": 9, "2309": 1, "19287": 7, "46186": 6, "1344": 2, "1903": 1, "9825": 8, "49618": 9, "10234": 4, "35980": 4, "35739": 6, "9195": 3, "31948": 3, "927": 4, "46360": 6, "34248": 7, "5092": 8, "22203": 9, "32645": 8, "9179": 7, "16000": 6, "40243": 6, "34707": 6, "42944": 4, "12149": 8, "33086": 7, "4688": 7, "29301": 4, "17760": 7, "40720": 9, "28504": 3, "45413": 7, "32827": 4, "23997": 8, "22107": 6, "15334": 8, "12266": 1, "15993": 1, "15238": 7, "49461": 9, "26403": 7, "47937": 2, "3522": 1, "38902": 3, "3021": 0, "25052": 7, "35140": 0, "8303": 0, "28272": 7, "24892": 8, "20448": 4, "30719": 4, "17490": 8, "44495": 6, "775": 6, "30406": 3, "24034": 6, "46974": 7, "10278": 2, "19251": 1, "14832": 0, "14019": 6, "37261": 3, "27266": 1, "28511": 7, "24369": 4, "46579": 4, "33411": 4, "44738": 3, "11558": 8, "13852": 4, "31927": 2, "35792": 8, "29367": 6, "37590": 6, "22612": 7, "39707": 9, "37053": 4, "10992": 3, "9889": 0, "42172": 9, "30428": 3, "16328": 2, "44909": 4, "42498": 9, "43768": 7, "22897": 1, "24129": 3, "1217": 1, "655": 9, "42955": 6, "14384": 3, "657": 6, "1307": 7, "31420": 0, "6438": 1, "24285": 8, "30599": 7, "11504": 0, "27921": 1, "7777": 1, "1362": 3, "6178": 2, "13112": 8, "38140": 9, "49736": 2, "22163": 9, "30436": 2, "39952": 0, "25627": 1, "47211": 9, "18284": 8, "24555": 1, "20982": 0, "47386": 4, "39037": 9, "35950": 2, "45469": 8, "21471": 1, "36259": 3, "3420": 8, "12007": 9, "475": 9, "30241": 0, "6487": 9, "13802": 6, "45917": 1, "21107": 4, "33166": 6, "8778": 3, "37367": 2, "230": 9, "35499": 0, "43780": 2, "9591": 7, "32341": 8, "35751": 2, "7337": 7, "24765": 1, "35684": 3, "26079": 0, "3742": 7, "12304": 4, "29470": 4, "28462": 3, "33058": 8, "9598": 9, "46731": 2, "39838": 6, "4311": 1, "29943": 4, "28153": 0, "31804": 7, "20041": 8, "36271": 6, "9139": 6, "45245": 2, "16281": 3, "49809": 8, "28860": 4, "2151": 1, "19594": 6, "4958": 4, "37443": 3, "20016": 8, "5616": 4, "41119": 6, "18912": 7, "41707": 6, "16152": 2, "3260": 3, "42876": 0, "9971": 6, "29665": 1, "24069": 8, "27762": 2, "46096": 4, "23203": 8, "40555": 9, "20965": 2, "14548": 4, "20441": 6, "38021": 1, "33922": 9, "5205": 9, "13666": 4, "3034": 3, "22170": 3, "40749": 4, "3013": 7, "14098": 7, "32252": 8, "39574": 4, "5575": 6, "3061": 4, "19928": 1, "13899": 9, "26395": 8, "35080": 3, "41163": 7, "26488": 4, "5951": 2, "26724": 2, "14041": 0, "5036": 1, "27805": 6, "38022": 1, "43118": 4, "27860": 0, "38901": 7, "36718": 2, "16390": 9, "28499": 2, "14797": 3, "15886": 6, "47902": 8, "1289": 1, "38170": 3, "18754": 1, "4140": 3, "17030": 3, "11069": 7, "28368": 2, "27626": 2, "31174": 0, "1646": 0, "20371": 4, "41587": 1, "40538": 3, "48732": 1, "13020": 4, "40504": 8, "46281": 6, "16330": 6, "47837": 9, "30859": 9, "17160": 9, "1832": 0, "32662": 9, "38337": 9, "3531": 2, "11888": 3, "35132": 3, "12837": 2, "29295": 3, "34231": 8, "3014": 6, "35394": 1, "41966": 3, "20932": 2, "7894": 9, "26044": 0, "41556": 6, "706": 2, "11667": 2, "48822": 3, "41371": 7, "37408": 9, "37341": 2, "17338": 1, "18510": 4, "27447": 1, "22293": 0, "11318": 1, "36178": 2, "18972": 1, "8497": 8, "42544": 6, "42119": 7, "17625": 6, "25936": 2, "22404": 3, "30370": 8, "28948": 2, "18522": 7, "37540": 3, "22602": 1, "25884": 4, "12753": 3, "12479": 3, "14362": 2, "38106": 8, "9500": 1, "1886": 2, "43506": 2, "21088": 9, "23646": 9, "36355": 4, "33663": 8, "36581": 3, "41289": 7, "33669": 3, "10626": 2, "42444": 3, "29676": 9, "27079": 4, "2879": 9, "16063": 1, "10265": 4, "192": 0, "31105": 8, "18010": 1, "29184": 0, "23987": 6, "49514": 7, "33008": 3, "37675": 3, "10010": 2, "37745": 4, "1455": 2, "32523": 2, "41959": 9, "12899": 4, "21664": 6, "1359": 9, "17637": 6, "22061": 7, "6699": 3, "17806": 3, "35239": 7, "37508": 1, "13576": 6, "27147": 1, "38725": 8, "12263": 8, "46911": 2, "36173": 7, "42679": 1, "177": 8, "17893": 3, "38820": 3, "42744": 3, "41655": 2, "22277": 2, "12607": 2, "300": 7, "38041": 8, "1339": 4, "20037": 9, "47090": 4, "43117": 4, "27645": 1, "31084": 0, "17299": 2, "17096": 2, "9863": 4, "40423": 0, "31566": 8, "24838": 4, "25130": 6, "32759": 1, "41933": 9, "33557": 0, "4941": 2, "27802": 4, "11802": 6, "25273": 8, "28380": 2, "33596": 1, "28892": 1, "30629": 9, "9415": 7, "44340": 4, "27030": 1, "23797": 7, "39370": 7, "2522": 7, "23862": 6, "39872": 6, "3573": 0, "7002": 7, "1623": 6, "45135": 4, "6900": 4, "15498": 6, "19791": 8, "15162": 3, "28965": 4, "39444": 4, "5730": 4, "25744": 3, "34655": 3, "20280": 3, "25117": 4, "34989": 6, "1314": 7, "44757": 2, "29808": 0, "35532": 8, "8579": 6, "1786": 6, "48340": 6, "40365": 7, "43391": 7, "15965": 2, "6091": 1, "15628": 8, "22970": 3, "14757": 8, "31242": 0, "48895": 3, "41443": 0, "22866": 7, "21910": 4, "30270": 1, "18712": 1, "1741": 4, "5253": 2, "4579": 2, "27386": 6, "44680": 7, "27360": 4, "16365": 3, "16084": 2, "34947": 8, "2674": 8, "10614": 3, "43264": 7, "29304": 3, "683": 2, "33301": 0, "17190": 2, "13754": 8, "27712": 0, "22188": 4, "21497": 8, "8229": 6, "17070": 7, "15408": 9, "25243": 6, "20728": 6, "48627": 0, "37630": 8, "6525": 8, "8568": 0, "43226": 6, "23402": 9, "764": 0, "1238": 6, "19867": 9, "10747": 2, "12309": 0, "29152": 2, "32534": 9, "41821": 2, "11346": 2, "48866": 2, "46865": 7, "13644": 4, "36705": 1, "45295": 6, "11680": 6, "20978": 2, "11931": 7, "2549": 0, "12851": 3, "42713": 4, "22844": 8, "24234": 3, "6579": 1, "47069": 9, "9125": 3, "32978": 7, "27865": 6, "1692": 9, "17945": 6, "33585": 8, "31904": 1, "44581": 2, "26768": 0, "38372": 1, "42237": 1, "46166": 8, "45070": 2, "2055": 0, "24050": 1, "5881": 4, "9757": 3, "47891": 3, "29591": 6, "82": 8, "6774": 4, "7911": 2, "30008": 0, "12724": 1, "10580": 0, "8883": 3, "47769": 9, "27420": 1, "46233": 2, "25732": 4, "47344": 0, "3794": 8, "7327": 3, "18275": 4, "16218": 4, "11271": 2, "49861": 2, "43179": 2, "7140": 9, "28796": 0, "48494": 0, "17027": 2, "40121": 3, "25676": 2, "201": 7, "23375": 2, "33657": 0, "29178": 4, "47429": 0, "17924": 0, "18225": 1, "38541": 9, "33753": 7, "37158": 1, "30883": 9, "12166": 0, "16518": 8, "43444": 1, "46544": 7, "11210": 7, "17155": 7, "10008": 3, "27365": 1, "35022": 0, "15791": 3, "33230": 6, "17341": 0, "2422": 8, "9935": 1, "24371": 8, "43593": 2, "38756": 1, "10673": 0, "42827": 1, "28038": 3, "38578": 6, "24230": 8, "46463": 8, "46511": 0, "1153": 2, "18026": 9, "13914": 2, "44855": 0, "44722": 1, "33326": 0, "37556": 2, "2908": 4, "40016": 2, "41977": 4, "4440": 2, "46611": 3, "37583": 9, "23366": 6, "49310": 1, "48597": 7, "34701": 6, "7668": 6, "22199": 6, "39051": 8, "15929": 8, "26861": 8, "29486": 0, "49863": 0, "35316": 7, "10772": 4, "41546": 8, "42894": 9, "45573": 6, "29044": 0, "44487": 7, "9750": 2, "35145": 7, "26931": 6, "48974": 3, "13447": 2, "20334": 2, "23038": 6, "20034": 3, "46920": 9, "35577": 1, "7747": 2, "25693": 0, "9201": 7, "8187": 4, "18315": 0, "38499": 6, "31030": 3, "9238": 9, "37399": 3, "40316": 8, "46737": 8, "36985": 3, "26627": 0, "43123": 7, "40628": 1, "49196": 6, "42448": 9, "902": 7, "15746": 1, "14190": 3, "35949": 3, "41470": 9, "23753": 9, "49494": 9, "33794": 3, "21584": 3, "47207": 3, "30774": 8, "39429": 3, "21946": 0, "19712": 0, "33130": 0, "15785": 8, "10137": 2, "23736": 3, "24894": 8, "43438": 4, "2042": 7, "26875": 3, "24990": 6, "38276": 0, "23234": 8, "37054": 7, "15090": 4, "20849": 3, "23192": 1, "12652": 9, "35413": 8, "3820": 4, "19651": 3, "3857": 4, "22339": 3, "5213": 3, "18915": 4, "4735": 6, "26562": 6, "7235": 8, "35491": 8, "13829": 3, "11446": 2, "14114": 4, "17289": 4, "34623": 4, "7989": 4, "31972": 2, "28686": 4, "49791": 9, "1148": 3, "29376": 7, "9979": 9, "19983": 9, "18547": 2, "32731": 0, "19942": 8, "561": 6, "13043": 4, "39345": 6, "26498": 0, "6988": 9, "44536": 6, "14658": 7, "45323": 8, "24591": 8, "32482": 3, "29285": 0, "27830": 3, "32118": 9, "6587": 1, "40770": 0, "45519": 8, "22326": 3, "12924": 2, "23280": 1, "22006": 3, "17465": 7, "26736": 9, "44754": 0, "8906": 6, "30463": 7, "5034": 2, "23144": 6, "6671": 4, "18444": 1, "16253": 2, "3627": 7, "41378": 8, "18864": 2, "12403": 3, "32401": 3, "33589": 9, "14071": 6, "43005": 1, "605": 1, "3705": 4, "49169": 0, "38586": 9, "19714": 2, "29511": 1, "37913": 6, "33343": 2, "49192": 8, "15556": 9, "38187": 2, "1310": 0, "25457": 4, "2406": 8, "27978": 6, "9499": 0, "24196": 8, "39595": 6, "21629": 9, "18156": 6, "36837": 1, "13194": 3, "37184": 6, "23854": 8, "10469": 3, "29370": 9, "24378": 7, "12280": 7, "46919": 3, "13119": 7, "42038": 6, "49113": 1, "49240": 9, "13024": 4, "39504": 7, "21769": 7, "7552": 7, "32435": 6, "34153": 9, "49816": 3, "16087": 6, "25475": 0, "38666": 9, "10998": 2, "13980": 9, "36761": 4, "44827": 9, "38747": 0, "12078": 1, "39240": 7, "47633": 8, "31905": 6, "25819": 2, "18742": 4, "36760": 8, "12857": 6, "32498": 3, "28152": 2, "15699": 0, "17102": 4, "31060": 7, "23324": 3, "10442": 1, "26614": 9, "10025": 4, "30915": 2, "8914": 3, "19958": 4, "10161": 4, "33544": 3, "18298": 6, "15604": 7, "29201": 3, "12432": 1, "40454": 9, "1368": 4, "3299": 2, "4552": 8, "11456": 7, "35296": 1, "46416": 4, "12801": 8, "5429": 0, "34952": 9, "20369": 6, "23350": 6, "48011": 1, "18751": 1, "8321": 0, "41458": 7, "9862": 0, "33107": 0, "47087": 0, "20454": 1, "25059": 6, "46272": 6, "36867": 2, "40808": 2, "35870": 4, "32579": 0, "17709": 2, "17487": 8, "46962": 4, "27210": 9, "31988": 9, "36874": 0, "14937": 2, "7626": 2, "46868": 9, "37032": 8, "42278": 8, "11662": 2, "47172": 9, "46116": 8, "24523": 7, "26380": 1, "28908": 2, "41161": 7, "46036": 2, "9253": 4, "33285": 4, "25415": 3, "36254": 6, "27466": 6, "18326": 4, "3088": 4, "5858": 1, "46764": 8, "11690": 8, "538": 8, "17261": 0, "26633": 2, "2369": 9, "11323": 3, "17028": 9, "9494": 4, "30647": 2, "28089": 9, "43717": 2, "34898": 4, "10590": 3, "23686": 0, "30127": 4, "39439": 1, "29543": 0, "20703": 2, "31244": 1, "5124": 6, "47438": 2, "15165": 8, "24937": 1, "39860": 1, "18194": 2, "13333": 1, "30831": 7, "46405": 9, "26063": 1, "6633": 8, "2297": 1, "22045": 2, "39545": 4, "31816": 4, "32964": 0, "37979": 8, "6412": 2, "18314": 1, "15564": 8, "32974": 4, "18842": 0, "22947": 2, "10164": 1, "46754": 3, "26523": 7, "40462": 4, "16569": 0, "18264": 2, "11995": 2, "33249": 8, "26802": 9, "5711": 0, "49115": 9, "2281": 0, "48660": 7, "22957": 6, "18412": 9, "2881": 1, "20858": 7, "37699": 4, "20789": 1, "3896": 9, "15983": 1, "29755": 9, "29068": 1, "44985": 6, "1880": 9, "22936": 7, "12235": 4, "2999": 7, "18037": 7, "39666": 2, "31101": 6, "20196": 6, "6735": 4, "33726": 7, "46349": 2, "5579": 1, "12995": 4, "29015": 4, "17237": 2, "9067": 1, "32324": 7, "40647": 3, "15212": 6, "21199": 0, "12528": 4, "19055": 2, "27487": 1, "45605": 4, "15855": 9, "25941": 4, "15023": 4, "8288": 2, "49312": 4, "40751": 7, "26564": 9, "14271": 8, "45796": 6, "24665": 1, "30837": 1, "40011": 7, "40913": 0, "4496": 4, "48954": 9, "35320": 0, "27550": 4, "35102": 3, "14554": 0, "15640": 6, "33388": 4, "17384": 7, "21908": 9, "2135": 7, "32603": 4, "15481": 1, "5440": 7, "27235": 2, "37767": 0, "10861": 4, "12800": 0, "33637": 0, "17482": 9, "39924": 8, "43792": 6, "5385": 4, "3682": 1, "17985": 1, "23489": 7, "17403": 0, "29036": 1, "40398": 3, "7821": 8, "17630": 3, "42279": 0, "12581": 6, "12061": 2, "38889": 1, "32156": 7, "22485": 6, "11691": 2, "9966": 9, "13840": 9, "16861": 1, "39730": 4, "31970": 9, "19346": 3, "5581": 1, "2819": 8, "15535": 3, "18256": 1, "16574": 0, "10093": 0, "13536": 7, "21571": 8, "17898": 7, "39470": 6, "29928": 4, "12043": 1, "26087": 1, "22314": 0, "22421": 1, "17826": 3, "12024": 8, "8002": 7, "35707": 6, "401": 3, "28124": 2, "31952": 3, "16002": 7, "43268": 1, "26685": 8, "41598": 4, "12091": 1, "23185": 0, "48753": 1, "10855": 8, "12057": 4, "7753": 2, "24239": 9, "37996": 4, "49281": 4, "30610": 0, "3448": 8, "14407": 7, "35023": 0, "24776": 4, "35423": 1, "5335": 9, "18983": 4, "43241": 3, "26189": 4, "39588": 9, "47296": 7, "32522": 2, "24189": 0, "13415": 4, "40319": 0, "24399": 7, "2460": 8, "38518": 2, "37449": 0, "23774": 8, "41242": 2, "45067": 4, "30880": 4, "1734": 1, "31478": 1, "921": 1, "1154": 9, "11094": 8, "1191": 7, "9364": 7, "33643": 8, "34944": 7, "21281": 6, "42451": 4, "41745": 4, "27284": 7, "42497": 0, "25608": 7, "6886": 6, "23726": 1, "24018": 0, "20980": 7, "16990": 7, "49795": 1, "5383": 1, "46994": 2, "20312": 9, "47280": 9, "36687": 0, "18667": 0, "4369": 2, "24548": 1, "6599": 6, "27858": 6, "32064": 9, "20002": 2, "23148": 0, "25897": 1, "19827": 2, "49400": 3, "11279": 6, "38383": 0, "41296": 3, "34881": 4, "14998": 3, "22504": 6, "4299": 7, "43869": 2, "26146": 7, "5789": 4, "21876": 4, "23239": 9, "48108": 9, "25534": 8, "3115": 3, "9866": 0, "36809": 4, "43435": 1, "15273": 3, "40688": 0, "31637": 7, "34349": 0, "46749": 2, "9279": 7, "29537": 1, "37582": 2, "38210": 8, "44168": 8, "25299": 4, "10376": 1, "13847": 2, "28746": 9, "32421": 0, "24089": 8, "32243": 7, "11490": 6, "37444": 9, "31300": 2, "9299": 1, "10756": 2, "39678": 0, "13909": 7, "43394": 0, "12788": 9, "36276": 3, "39959": 1, "13122": 6, "27092": 8, "14021": 2, "6811": 9, "47940": 7, "5781": 8, "13": 3, "7625": 6, "8834": 7, "49518": 7, "1990": 6, "28519": 4, "28076": 6, "45318": 3, "46743": 1, "33906": 3, "24947": 6, "16113": 4, "17095": 0, "49159": 6, "26671": 6, "31893": 3, "34238": 0, "37686": 8, "4701": 8, "29843": 0, "44809": 7, "17508": 3, "30932": 8, "30278": 0, "49815": 4, "28895": 7, "19441": 9, "27083": 9, "40865": 1, "5897": 8, "19602": 7, "22043": 3, "20682": 0, "35614": 8, "12168": 9, "10848": 8, "2711": 8, "27674": 9, "4155": 6, "21387": 3, "30269": 1, "39848": 9, "30151": 4, "30751": 1, "46846": 3, "1235": 3, "11600": 8, "23675": 1, "18673": 3, "29823": 9, "30573": 0, "6212": 2, "19539": 2, "42006": 9, "21413": 1, "9576": 2, "26332": 6, "41852": 6, "42085": 2, "29491": 6, "19658": 6, "22993": 1, "14239": 1, "31389": 8, "49734": 2, "27337": 7, "11234": 4, "35371": 6, "40050": 1, "41907": 4, "30974": 2, "45407": 7, "29191": 7, "1575": 7, "14688": 9, "4406": 0, "15980": 0, "15799": 3, "27940": 7, "10933": 0, "27479": 0, "20517": 1, "5796": 8, "43575": 9, "27701": 6, "30702": 2, "899": 3, "47870": 3, "17355": 4, "29681": 4, "46985": 0, "29227": 6, "37612": 3, "44620": 2, "2681": 0, "27248": 7, "4381": 8, "34704": 9, "43456": 2, "16849": 9, "44368": 0, "48363": 9, "691": 0, "26253": 0, "133": 2, "31155": 2, "47001": 6, "32823": 1, "44875": 9, "4594": 9, "20848": 1, "40987": 0, "29332": 6, "45972": 6, "994": 1, "6661": 9, "10698": 8, "37527": 9, "18191": 2, "27763": 7, "27641": 6, "13873": 6, "37436": 6, "19926": 7, "23806": 6, "30238": 3, "26673": 9, "38293": 4, "47773": 1, "24139": 1, "10823": 8, "42860": 2, "49073": 7, "42906": 4, "5209": 6, "16598": 0, "27264": 9, "7399": 3, "5934": 8, "19998": 3, "16886": 7, "1426": 8, "8178": 0, "48543": 4, "620": 7, "6019": 0, "33847": 7, "38407": 3, "29870": 8, "3110": 9, "34189": 7, "15079": 9, "4074": 1, "10382": 2, "25224": 1, "21816": 0, "41300": 9, "26325": 4, "48879": 1, "8065": 8, "40290": 0, "21556": 2, "60": 8, "37919": 7, "13115": 4, "16521": 8, "12533": 7, "40039": 0, "17248": 2, "37490": 6, "1076": 8, "1476": 6, "2990": 3, "4070": 8, "41298": 1, "21469": 4, "20405": 4, "35589": 0, "26270": 2, "25036": 1, "4537": 3, "42486": 6, "12748": 8, "24955": 1, "23986": 9, "20320": 6, "40530": 8, "30186": 3, "20600": 3, "21923": 2, "39122": 9, "11905": 2, "34566": 3, "41586": 6, "29335": 6, "8061": 7, "2227": 8, "4861": 6, "48050": 0, "777": 9, "11563": 3, "3551": 8, "33053": 6, "10685": 2, "45724": 6, "11097": 4, "33440": 6, "13230": 6, "38203": 4, "44887": 9, "7746": 1, "45263": 4, "43083": 4, "26821": 9, "2178": 1, "24756": 2, "42561": 9, "29877": 6, "24413": 3, "4193": 8, "9508": 9, "47309": 9, "3099": 1, "5814": 7, "36196": 3, "45918": 7, "32063": 7, "25447": 3, "49828": 8, "36369": 2, "22519": 3, "20443": 8, "47479": 4, "40088": 8, "10648": 9, "47423": 3, "25721": 0, "31387": 3, "3961": 7, "21048": 0, "31968": 4, "31624": 0, "46277": 6, "19885": 3, "37710": 1, "47043": 2, "40703": 8, "45373": 3, "35037": 3, "33338": 8, "36055": 6, "22811": 4, "42326": 0, "28196": 3, "42514": 8, "26933": 9, "21501": 3, "30910": 8, "34327": 0, "42916": 0, "1012": 8, "14634": 7, "32364": 1, "3562": 4, "552": 1, "18426": 4, "5096": 4, "36990": 4, "36962": 2, "12763": 4, "3486": 0, "11787": 7, "37963": 0, "2805": 7, "36340": 3, "43287": 7, "15549": 4, "9888": 6, "14921": 9, "25681": 9, "4896": 2, "40834": 6, "48777": 8, "30874": 4, "8946": 7, "44597": 8, "23071": 3, "21243": 9, "20711": 3, "41282": 7, "31231": 1, "9287": 7, "44339": 0, "34571": 8, "28903": 4, "49242": 2, "39772": 9, "25947": 1, "25412": 3, "15443": 1, "2525": 1, "41022": 0, "8842": 4, "22346": 2, "44000": 4, "21839": 4, "49522": 3, "17390": 1, "20861": 6, "9870": 9, "4130": 3, "29125": 9, "24379": 1, "36595": 7, "34825": 6, "43605": 1, "25351": 4, "29103": 2, "47482": 4, "8800": 6, "4199": 6, "30879": 3, "28576": 2, "21671": 4, "49765": 0, "37111": 2, "37928": 3, "17925": 1, "43200": 8, "31375": 3, "49854": 3, "45708": 3, "16922": 9, "49593": 1, "34082": 0, "12296": 7, "36415": 6, "39162": 6, "31175": 2, "3989": 6, "35389": 9, "43906": 4, "6879": 4, "18063": 1, "47990": 4, "20234": 2, "22940": 2, "43165": 2, "13188": 8, "46141": 2, "35681": 0, "19363": 2, "28570": 8, "25468": 9, "174": 0, "8573": 8, "24056": 5, "3125": 6, "4670": 8, "2124": 7, "2212": 8, "37057": 2, "47513": 7, "49581": 0, "14004": 2, "23442": 7, "432": 8, "27931": 5, "22935": 8, "34608": 9, "39072": 9, "11217": 6, "45987": 3, "39150": 9, "39443": 6, "8712": 9, "22284": 6, "17185": 7, "23717": 4, "3792": 0, "15688": 7, "13470": 7, "29540": 8, "783": 2, "35325": 5, "8597": 3, "45767": 3, "24911": 8, "16075": 6, "1394": 2, "21988": 5, "37467": 4, "9595": 2, "32756": 9, "19676": 9, "25095": 8, "18201": 2, "29066": 4, "22902": 4, "17790": 6, "21435": 9, "20484": 8, "26163": 2, "34170": 8, "29660": 8, "36181": 7, "46145": 2, "44384": 6, "5217": 0, "12544": 9, "36582": 6, "572": 2, "46822": 4, "8081": 2, "29107": 6, "47755": 0, "13257": 9, "6869": 7, "45043": 4, "22909": 9, "17788": 6, "39181": 6, "46821": 8, "31638": 8, "31097": 5, "12615": 9, "17392": 9, "16094": 4, "41152": 5, "6196": 2, "41040": 4, "24025": 4, "163": 8, "29228": 9, "4939": 7, "11338": 7, "7050": 8, "21416": 6, "29531": 5, "7018": 5, "49685": 7, "917": 5, "10982": 5, "34597": 0, "8103": 7, "36613": 5, "41652": 2, "1504": 7, "38421": 7, "34777": 8, "6923": 8, "305": 7, "27875": 8, "29115": 3, "32913": 7, "12780": 0, "7727": 4, "5107": 9, "31615": 4, "9712": 3, "7825": 5, "31719": 5, "9050": 5, "48664": 5, "39399": 8, "18613": 0, "38618": 6, "28364": 6, "33307": 2, "13117": 9, "25070": 4, "23994": 3, "25107": 8, "10467": 8, "19904": 9, "7279": 6, "47615": 9, "39234": 4, "11686": 7, "14995": 0, "7186": 3, "13309": 5, "30952": 2, "46423": 3, "2043": 0, "36879": 2, "9622": 8, "17847": 3, "10132": 7, "46676": 9, "21125": 6, "11324": 6, "9009": 2, "34953": 9, "48715": 0, "17672": 6, "20356": 9, "9527": 3, "30778": 3, "14253": 0, "8286": 4, "10889": 7, "31563": 2, "5396": 4, "37885": 6, "24442": 5, "33702": 9, "22517": 8, "25759": 4, "29080": 3, "9231": 9, "15417": 8, "14163": 5, "19596": 2, "23872": 7, "34617": 9, "2636": 7, "23440": 7, "14276": 5, "48944": 0, "28520": 6, "12464": 7, "30966": 6, "9618": 8, "9270": 0, "32265": 8, "10639": 7, "40466": 8, "41382": 9, "17478": 2, "4163": 0, "5510": 7, "23382": 8, "16586": 5, "40482": 8, "32738": 6, "18074": 0, "24808": 4, "16815": 0, "20736": 5, "35622": 8, "18847": 7, "22648": 9, "33220": 5, "34991": 8, "13113": 9, "24633": 8, "30755": 3, "47698": 8, "28529": 7, "36233": 9, "5221": 8, "33330": 7, "45062": 8, "25266": 3, "33003": 9, "48545": 8, "1102": 3, "11582": 4, "49397": 2, "1534": 6, "15326": 2, "46236": 2, "25393": 9, "806": 7, "43366": 2, "40612": 8, "11548": 5, "23387": 4, "48264": 7, "805": 2, "32297": 5, "11138": 6, "2344": 8, "15998": 0, "43515": 7, "5944": 4, "41941": 7, "43719": 4, "39802": 8, "37974": 7, "3473": 4, "46520": 9, "47055": 8, "10512": 2, "23372": 9, "796": 7, "41394": 7, "41096": 4, "20700": 0, "27359": 0, "37966": 2, "34948": 9, "20245": 5, "6520": 2, "11485": 5, "102": 9, "2443": 5, "11298": 5, "43815": 3, "49098": 4, "6962": 6, "1514": 7, "42055": 9, "37365": 4, "14827": 8, "45016": 7, "33582": 2, "25378": 5, "38524": 7, "41065": 0, "22930": 9, "10389": 9, "24392": 3, "35706": 6, "31574": 9, "44894": 2, "49586": 4, "47039": 7, "9744": 5, "35594": 4, "17113": 5, "5441": 3, "17457": 4, "40453": 9, "25549": 9, "39762": 7, "21780": 5, "29803": 2, "10846": 2, "33175": 6, "12938": 5, "12014": 2, "43311": 9, "42479": 2, "23369": 4, "42423": 2, "23073": 8, "12029": 8, "44194": 5, "3246": 4, "1805": 8, "31767": 0, "28176": 8, "45829": 8, "21579": 8, "36844": 6, "43737": 5, "22313": 0, "42661": 5, "40405": 7, "7779": 9, "20977": 3, "42550": 5, "29425": 6, "15216": 2, "43640": 9, "23271": 2, "1761": 4, "8219": 8, "6906": 6, "4392": 4, "33147": 8, "27553": 4, "27103": 2, "23531": 0, "28527": 9, "20001": 3, "35785": 5, "2271": 4, "32267": 2, "30708": 7, "6687": 6, "3354": 5, "15361": 3, "13324": 6, "27330": 9, "47517": 6, "36397": 0, "27277": 2, "44374": 3, "1975": 9, "16846": 2, "14531": 3, "48696": 6, "2470": 8, "39046": 6, "42990": 7, "4362": 0, "21937": 3, "39223": 0, "33901": 6, "37236": 7, "40027": 8, "32280": 9, "10498": 5, "25296": 7, "37188": 9, "31396": 8, "40643": 6, "26590": 9, "6468": 3, "34899": 5, "26783": 2, "39929": 4, "24461": 5, "31653": 5, "6986": 0, "39791": 4, "24464": 7, "3883": 3, "1024": 2, "19738": 0, "22667": 9, "47303": 0, "40748": 3, "28793": 6, "6614": 5, "18227": 4, "23788": 7, "21611": 7, "46235": 2, "14434": 6, "30429": 4, "3990": 4, "19445": 5, "18220": 2, "19757": 8, "39160": 9, "43558": 6, "37179": 2, "49431": 3, "47117": 6, "1548": 0, "45705": 7, "15988": 4, "4654": 7, "49743": 0, "19895": 0, "19117": 2, "48109": 2, "20877": 2, "48537": 8, "13610": 0, "47977": 9, "3083": 2, "25037": 0, "45367": 9, "14690": 0, "48872": 9, "13295": 2, "46943": 4, "26505": 6, "24710": 0, "6174": 0, "42959": 7, "48605": 9, "44602": 3, "26878": 3, "38967": 9, "21192": 6, "29956": 8, "46357": 3, "298": 9, "31235": 6, "3109": 0, "37181": 6, "41354": 4, "34978": 3, "30762": 6, "4786": 5, "865": 2, "36106": 8, "22438": 8, "26436": 4, "8631": 7, "43690": 5, "45495": 8, "3071": 0, "30767": 6, "38715": 3, "28547": 6, "43972": 8, "34502": 5, "27839": 0, "48816": 6, "28066": 3, "24375": 9, "16620": 0, "29568": 0, "20812": 2, "6673": 0, "34255": 8, "22311": 8, "15369": 8, "35206": 7, "16404": 5, "35060": 6, "34772": 2, "38778": 8, "45832": 6, "23498": 8, "47613": 3, "30441": 9, "3596": 3, "7486": 0, "32852": 9, "48132": 3, "28212": 2, "42072": 9, "49231": 3, "3516": 4, "1225": 6, "45709": 5, "43607": 2, "9988": 7, "13144": 2, "19863": 2, "3898": 7, "12794": 0, "4881": 4, "13943": 7, "39562": 0, "16954": 4, "10026": 4, "20271": 4, "44011": 3, "3399": 0, "42057": 4, "13626": 0, "24417": 6, "26311": 8, "39856": 8, "49793": 6, "47986": 2, "4262": 7, "17889": 5, "27623": 5, "49239": 8, "44776": 6, "39126": 2, "15769": 4, "13303": 5, "28853": 8, "35256": 0, "40560": 9, "19629": 3, "31607": 8, "19341": 4, "9864": 8, "24268": 6, "21813": 9, "26388": 5, "5984": 4, "26179": 9, "1332": 3, "418": 2, "49111": 9, "34094": 8, "13780": 8, "37355": 7, "1198": 9, "4992": 2, "31748": 4, "10963": 5, "10064": 3, "29345": 8, "42358": 4, "3223": 6, "49485": 5, "48637": 8, "36839": 9, "14449": 2, "28881": 7, "23801": 6, "47737": 7, "16165": 5, "33120": 5, "22300": 4, "24061": 2, "13336": 7, "45317": 2, "38713": 7, "19672": 6, "43203": 0, "44560": 8, "26827": 8, "11675": 6, "3507": 2, "39137": 5, "12262": 3, "5163": 2, "23937": 0, "20075": 7, "18839": 9, "46473": 4, "31028": 2, "28331": 4, "8076": 7, "1052": 0, "23151": 5, "49029": 3, "20057": 9, "39079": 4, "44034": 2, "6666": 8, "4156": 4, "1676": 7, "14165": 2, "36101": 9, "7693": 5, "47759": 2, "46671": 5, "3844": 5, "21938": 2, "39130": 2, "16342": 5, "14523": 0, "19221": 7, "25598": 5, "27209": 5, "13511": 7, "17797": 4, "19226": 6, "30881": 6, "3136": 4, "11804": 2, "47336": 9, "41840": 0, "4726": 9, "11184": 5, "47548": 7, "23143": 8, "27544": 4, "14659": 6, "40631": 5, "18245": 4, "43332": 8, "44067": 4, "37761": 3, "45945": 9, "9858": 5, "12582": 0, "14891": 3, "5637": 4, "24593": 0, "38": 7, "34380": 4, "24769": 6, "30392": 7, "38253": 6, "5709": 9, "24590": 8, "14357": 2, "20804": 3, "21872": 6, "39075": 9, "44657": 8, "13226": 7, "30364": 9, "38542": 0, "30643": 9, "23316": 9, "2438": 3, "38793": 5, "27556": 9, "8663": 7, "35559": 5, "11429": 7, "1866": 4, "33711": 3, "41122": 8, "5560": 7, "3724": 8, "18345": 6, "4717": 8, "2177": 3, "6617": 6, "40464": 7, "21889": 8, "12738": 3, "37749": 0, "15463": 0, "26535": 2, "29901": 2, "588": 5, "15336": 4, "36792": 2, "26690": 5, "36120": 4, "21852": 2, "25942": 7, "17866": 5, "14599": 2, "17556": 9, "5279": 0, "23679": 6, "8432": 8, "9648": 0, "47526": 8, "42333": 5, "11508": 9, "47844": 8, "21293": 2, "43326": 9, "14703": 8, "35092": 3, "46080": 0, "26487": 5, "24964": 4, "32497": 7, "47945": 0, "30343": 0, "34461": 6, "42335": 9, "32848": 0, "42893": 4, "45378": 9, "13692": 6, "39647": 7, "31500": 5, "33653": 4, "14119": 8, "44489": 4, "49173": 8, "47505": 7, "19378": 5, "34192": 2, "20212": 6, "7069": 8, "31194": 5, "12223": 2, "9078": 7, "599": 5, "17270": 7, "43375": 2, "22634": 0, "40881": 7, "3062": 7, "7471": 0, "11622": 7, "30148": 2, "27825": 5, "18639": 2, "4289": 8, "28456": 0, "28344": 8, "40607": 6, "12481": 0, "3106": 0, "6043": 9, "1901": 5, "3126": 6, "44078": 3, "38850": 5, "42159": 5, "14249": 0, "19064": 5, "19242": 7, "26905": 7, "11586": 3, "16503": 0, "26885": 2, "22698": 9, "22132": 9, "38740": 3, "3605": 0, "24451": 2, "49706": 5, "10339": 5, "33054": 4, "27548": 8, "4687": 5, "40005": 6, "25904": 9, "46570": 9, "40806": 2, "43912": 8, "46162": 6, "3368": 7, "27361": 4, "4875": 2, "8312": 6, "48337": 0, "33951": 6, "12770": 7, "3738": 3, "15923": 0, "45476": 4, "35026": 0, "18965": 9, "20321": 3, "41440": 3, "4350": 6, "25221": 2, "36601": 7, "43377": 7, "17174": 3, "11411": 5, "38695": 9, "4617": 4, "16156": 8, "20539": 2, "74": 0, "33027": 5, "23907": 7, "14152": 6, "20717": 9, "21538": 8, "16340": 9, "2670": 3, "47070": 3, "13617": 2, "29613": 9, "10074": 2, "45435": 8, "19657": 0, "40231": 5, "9846": 4, "17542": 0, "33615": 4, "19349": 2, "13048": 2, "21644": 5, "41773": 9, "22449": 0, "3169": 3, "30122": 0, "31553": 8, "14471": 0, "3941": 2, "40837": 9, "48096": 4, "22157": 9, "24703": 4, "39185": 9, "24610": 4, "22802": 5, "16953": 3, "48826": 9, "2617": 7, "42117": 7, "14208": 2, "18904": 9, "42366": 8, "17172": 5, "3556": 7, "31770": 5, "29170": 7, "4769": 5, "38973": 2, "1043": 9, "33238": 5, "34266": 9, "31954": 6, "43153": 0, "12341": 3, "20496": 0, "7217": 4, "36922": 4, "28371": 7, "24294": 2, "33905": 0, "22554": 0, "3935": 7, "47907": 0, "12672": 6, "37732": 7, "7622": 4, "1397": 2, "2750": 0, "3369": 9, "359": 9, "42405": 8, "8965": 2, "12526": 4, "38266": 2, "33949": 3, "36933": 9, "25267": 4, "42836": 7, "9319": 5, "19940": 8, "45979": 2, "46835": 4, "49748": 3, "8500": 4, "46063": 0, "3996": 0, "15691": 9, "34979": 7, "20884": 3, "20483": 7, "48499": 0, "22676": 2, "28392": 6, "11701": 0, "13495": 7, "34291": 5, "32483": 4, "40232": 8, "4980": 4, "16657": 0, "17484": 4, "15461": 2, "48665": 3, "28201": 0, "12575": 3, "31727": 8, "31586": 5, "41738": 3, "28755": 5, "39152": 7, "37338": 0, "30737": 6, "44584": 6, "5204": 0, "34679": 3, "41076": 2, "22452": 4, "9779": 0, "16681": 0, "11049": 2, "8980": 7, "24261": 4, "32706": 9, "11363": 0, "78": 2, "18031": 0, "36673": 9, "22725": 4, "24998": 6, "1066": 0, "38456": 5, "9668": 9, "49191": 6, "47953": 8, "30019": 0, "1677": 8, "46343": 2, "6287": 3, "19659": 3, "10793": 4, "2607": 8, "47915": 2, "11976": 7, "36460": 6, "7485": 8, "31160": 2, "12620": 2, "45977": 5, "29743": 8, "48823": 2, "28617": 0, "37737": 5, "9953": 3, "129": 5, "33341": 6, "14399": 6, "42805": 9, "12539": 5, "7089": 6, "29811": 6, "20886": 3, "32561": 5, "20200": 0, "30101": 2, "47676": 4, "38493": 0, "37351": 6, "15285": 0, "13052": 3, "25950": 7, "2031": 0, "42025": 2, "39984": 9, "21": 8, "22724": 2, "25872": 7, "49712": 5, "9933": 8, "24335": 4, "24250": 9, "32178": 6, "11856": 2, "41521": 0, "30107": 4, "25606": 6, "31759": 5, "16635": 7, "18433": 9, "32962": 5, "14456": 2, "19390": 6, "3310": 6, "31690": 9, "16288": 5, "35643": 0, "25943": 0, "19374": 9, "19364": 6, "41307": 4, "37496": 4, "5674": 0, "1274": 5, "10553": 7, "5056": 5, "16526": 2, "31915": 6, "39690": 8, "2691": 5, "40431": 6, "30318": 7, "1554": 8, "39497": 5, "49126": 9, "37840": 6, "39681": 5, "28839": 8, "14503": 4, "37776": 6, "22752": 7, "15694": 7, "2532": 6, "15963": 0, "35856": 3, "34227": 2, "11009": 3, "5939": 4, "6179": 6, "34337": 4, "3040": 6, "39603": 6, "11088": 3, "33207": 7, "22191": 5, "30967": 0, "27445": 9, "30965": 0, "7053": 0, "3212": 6, "2071": 3, "307": 4, "2564": 3, "43331": 9, "19709": 0, "14265": 8, "31441": 6, "24210": 0, "24563": 2, "24905": 7, "12721": 4, "35120": 5, "37177": 2, "44220": 5, "6132": 8, "35975": 6, "49542": 9, "41685": 6, "1399": 4, "48314": 6, "20459": 4, "10805": 4, "42692": 5, "43445": 3, "10311": 5, "5588": 0, "35607": 8, "31768": 7, "9401": 6, "16098": 4, "26640": 3, "12288": 9, "11634": 9, "44674": 4, "30267": 6, "47921": 8, "42218": 9, "32447": 9, "29818": 6, "4124": 3, "10569": 7, "15984": 9, "4864": 0, "47804": 9, "17903": 3, "19103": 8, "45120": 4, "41589": 4, "9137": 9, "1965": 4, "40387": 4, "30195": 4, "29117": 6, "20695": 7, "1878": 5, "24450": 4, "39522": 5, "30353": 8, "31550": 5, "2697": 9, "37617": 4, "23871": 6, "42623": 7, "5552": 2, "25618": 5, "9256": 6, "46387": 2, "3256": 8, "39598": 3, "17814": 6, "27234": 0, "5386": 3, "41581": 3, "918": 6, "3475": 6, "47290": 3, "21797": 7, "19750": 8, "7106": 9, "18645": 2, "2682": 2, "30731": 5, "37838": 2, "5611": 6, "30794": 6, "27106": 3, "25682": 2, "32861": 9, "13254": 5, "2176": 8, "33568": 3, "40616": 9, "24926": 2, "20776": 5, "21407": 7, "40483": 0, "4040": 8, "7038": 6, "44700": 7, "6010": 2, "23147": 4, "23227": 6, "170": 9, "38301": 0, "6497": 6, "42371": 2, "2779": 5, "44800": 2, "49179": 4, "22865": 0, "19119": 8, "41815": 3, "24419": 8, "10105": 2, "42287": 8, "2208": 9, "18963": 6, "32778": 9, "28096": 4, "1973": 4, "4905": 5, "45364": 0, "6885": 8, "24607": 8, "20015": 2, "15438": 3, "9655": 0, "36619": 5, "21233": 7, "31144": 2, "4300": 2, "36215": 3, "37562": 6, "10387": 0, "5605": 8, "20637": 0, "45351": 3, "7296": 0, "16976": 9, "33442": 5, "7182": 7, "43178": 2, "15584": 5, "38150": 5, "7356": 6, "27554": 7, "12593": 8, "46495": 5, "36400": 6, "23541": 5, "2874": 6, "22136": 2, "16356": 7, "36122": 4, "21785": 5, "23508": 4, "35399": 6, "33799": 5, "22557": 4, "6644": 6, "17738": 5, "10349": 6, "40233": 3, "47426": 5, "23543": 5, "45975": 9, "17509": 9, "23270": 4, "38962": 6, "25234": 9, "14745": 7, "19636": 6, "32008": 5, "49691": 6, "27699": 6, "25054": 0, "41781": 3, "49707": 9, "10566": 5, "17326": 8, "11854": 7, "42723": 3, "15646": 0, "27050": 0, "37168": 2, "7591": 6, "38608": 5, "21476": 5, "14717": 8, "18373": 6, "38032": 8, "21480": 9, "864": 2, "33162": 7, "22114": 9, "24867": 8, "8626": 4, "6549": 9, "12629": 3, "40510": 9, "30489": 3, "13758": 0, "38950": 4, "38651": 5, "45191": 0, "37596": 7, "10380": 8, "15095": 7, "41273": 7, "35173": 4, "42941": 7, "12282": 0, "14561": 7, "5450": 6, "29167": 6, "34230": 8, "15187": 9, "16073": 8, "10110": 5, "5370": 7, "2381": 8, "1499": 6, "15490": 5, "2949": 8, "45783": 0, "42905": 0, "41856": 0, "31397": 7, "18333": 3, "29921": 7, "4697": 4, "46565": 8, "19927": 9, "21624": 2, "37574": 8, "49221": 7, "48988": 8, "32000": 3, "40350": 8, "39289": 9, "3855": 2, "19496": 2, "3693": 8, "15901": 5, "39032": 4, "41402": 7, "30970": 0, "13192": 6, "38779": 2, "10359": 0, "40244": 6, "6586": 5, "39322": 2, "43380": 5, "48447": 4, "15849": 6, "44231": 4, "8941": 4, "48138": 4, "14354": 6, "43913": 4, "46541": 5, "41869": 0, "22770": 7, "13951": 5, "42212": 5, "7846": 3, "33158": 6, "31792": 9, "23974": 8, "41574": 2, "5356": 6, "16100": 5, "11218": 6, "18453": 9, "4629": 4, "18273": 3, "20257": 0, "8502": 4, "45491": 4, "9486": 8, "24958": 7, "28959": 9, "20108": 3, "37277": 2, "23068": 5, "15043": 9, "24148": 4, "37344": 2, "33157": 7, "27276": 0, "33336": 5, "12594": 2, "42811": 0, "3243": 3, "7536": 5, "23703": 7, "27789": 0, "30602": 4, "7893": 4, "42071": 2, "26865": 7, "28097": 3, "3975": 6, "12446": 5, "12307": 0, "20082": 6, "41723": 4, "23355": 8, "31117": 8, "40003": 5, "19009": 8, "29948": 0, "6024": 9, "9928": 8, "39540": 9, "31112": 9, "39381": 7, "1708": 8, "7044": 3, "32718": 6, "34123": 4, "46488": 0, "12750": 3, "28039": 9, "49534": 8, "28880": 9, "27905": 4, "45819": 5, "21260": 3, "40126": 7, "583": 6, "41760": 6, "47668": 4, "11080": 4, "4482": 5, "28403": 3, "35819": 0, "34193": 3, "36952": 8, "33340": 3, "27909": 9, "6254": 9, "34131": 2, "31459": 2, "35237": 6, "32441": 9, "6152": 6, "39542": 7, "49607": 6, "49709": 0, "35558": 5, "25876": 5, "32565": 3, "41149": 8, "1387": 5, "49600": 2, "2128": 2, "23287": 9, "20213": 0, "19683": 9, "36413": 9, "48388": 2, "5173": 8, "45828": 6, "13139": 7, "6608": 5, "22150": 3, "9584": 7, "30031": 6, "23901": 3, "45246": 3, "43349": 2, "20047": 4, "45168": 5, "24573": 3, "8176": 6, "20164": 6, "17830": 5, "33665": 7, "46703": 9, "42201": 8, "34918": 9, "18493": 7, "17072": 7, "26221": 6, "3309": 3, "16191": 3, "17828": 8, "28734": 5, "14748": 8, "45554": 9, "19045": 7, "10905": 6, "15454": 3, "21119": 6, "39776": 8, "12053": 5, "10681": 5, "4534": 2, "42401": 7, "13325": 9, "46003": 7, "18827": 3, "103": 4, "34879": 0, "39332": 3, "43542": 0, "27529": 7, "35374": 0, "34673": 5, "17249": 7, "12027": 7, "9153": 6, "6035": 6, "15483": 6, "33741": 6, "25821": 3, "26526": 0, "5890": 2, "24857": 3, "7560": 5, "23827": 0, "23960": 3, "30828": 9, "19164": 6, "38920": 3, "32599": 4, "33019": 7, "3574": 9, "27356": 6, "48739": 9, "39267": 9, "40783": 9, "42770": 3, "6944": 7, "28394": 8, "32678": 8, "42350": 8, "31711": 5, "28925": 4, "40958": 6, "8656": 9, "26095": 8, "1706": 5, "17507": 9, "1295": 2, "38857": 0, "15124": 3, "26499": 3, "15322": 8, "4664": 0, "49417": 7, "13096": 8, "26231": 5, "45260": 6, "29896": 0, "8484": 0, "24791": 3, "12492": 6, "16856": 5, "48679": 4, "49750": 6, "7997": 9, "980": 9, "23807": 5, "4065": 4, "48481": 4, "22968": 2, "6448": 5, "25073": 5, "39353": 3, "21583": 2, "31071": 3, "18294": 7, "20214": 8, "14453": 6, "43257": 2, "38681": 5, "45614": 0, "11024": 7, "37559": 0, "48114": 4, "33066": 7, "19039": 5, "39561": 4, "13070": 7, "31888": 0, "43537": 7, "3462": 9, "18919": 4, "23956": 3, "28868": 6, "6353": 8, "43191": 0, "4266": 8, "24545": 5, "40848": 9, "44021": 3, "23784": 9, "9330": 4, "35241": 8, "8476": 5, "29118": 9, "9359": 7, "17640": 5, "8921": 5, "44807": 9, "20957": 9, "18555": 9, "40992": 2, "22820": 4, "43177": 8, "36283": 9, "19110": 5, "40494": 7, "1482": 4, "41630": 5, "43646": 5, "26141": 8, "40384": 8, "6064": 7, "3422": 3, "12688": 6, "21238": 9, "29669": 4, "5723": 6, "10634": 7, "49624": 0, "3521": 9, "20974": 6, "29273": 9, "16579": 9, "10770": 2, "9063": 7, "23615": 9, "21277": 3, "46893": 2, "36077": 0, "45194": 3, "32904": 8, "11106": 2, "35521": 3, "47793": 6, "23676": 4, "959": 7, "46023": 4, "1035": 3, "45762": 4, "39558": 2, "10485": 4, "32342": 4, "49754": 6, "32988": 7, "14462": 4, "20819": 8, "2781": 9, "49676": 9, "32136": 3, "29354": 0, "1643": 0, "33033": 3, "6318": 0, "18282": 7, "6397": 7, "4242": 7, "26652": 5, "44743": 5, "26368": 8, "16941": 3, "33700": 6, "20868": 2, "49106": 5, "19391": 0, "20629": 5, "7218": 9, "38391": 7, "14414": 4, "31179": 5, "30619": 4, "34284": 2, "21925": 6, "20134": 8, "48814": 8, "45154": 6, "31817": 6, "40186": 8, "14360": 3, "13397": 0, "19808": 4, "35415": 5, "5236": 8, "12756": 2, "5087": 8, "12905": 3, "38703": 2, "12852": 4, "35450": 0, "44792": 8, "16558": 5, "24486": 3, "7136": 6, "47244": 7, "38551": 0, "33431": 4, "29603": 6, "40787": 4, "24221": 0, "22954": 8, "19642": 2, "19361": 6, "31406": 8, "20725": 5, "3918": 5, "47845": 4, "45352": 5, "8610": 9, "17864": 8, "32308": 4, "11347": 4, "42543": 8, "49612": 3, "48877": 8, "42153": 7, "13819": 6, "27304": 8, "34775": 5, "6195": 5, "22239": 0, "48413": 4, "45867": 9, "45512": 4, "1004": 5, "17932": 8, "1558": 6, "46533": 9, "6040": 4, "2701": 5, "2125": 7, "11486": 0, "15690": 7, "27854": 7, "40330": 4, "33718": 6, "18342": 3, "44587": 7, "22173": 2, "23627": 0, "6980": 5, "31415": 9, "47709": 7, "22406": 8, "41958": 6, "28366": 3, "22124": 7, "46936": 0, "6081": 4, "7067": 2, "29284": 3, "43967": 2, "39604": 0, "8801": 7, "17081": 4, "43944": 0, "29395": 6, "42339": 3, "43212": 8, "6193": 5, "3100": 9, "38654": 4, "25680": 7, "4928": 5, "46398": 4, "34297": 0, "9181": 4, "5408": 4, "32465": 2, "15996": 0, "31127": 5, "47700": 3, "33897": 8, "4161": 8, "1638": 3, "9524": 8, "11160": 7, "17959": 0, "38067": 6, "38040": 4, "19731": 3, "26438": 0, "45023": 6, "41961": 9, "8297": 7, "46312": 2, "24603": 9, "45791": 9, "29413": 8, "30418": 2, "15327": 6, "39628": 4, "19199": 5, "23285": 0, "38361": 4, "10530": 0, "23004": 4, "14871": 8, "1243": 7, "4894": 5, "15062": 5, "13534": 8, "8468": 3, "9708": 0, "20346": 5, "12622": 7, "11073": 4, "11317": 8, "2290": 2, "9090": 5, "8038": 4, "16380": 2, "23575": 9, "42075": 6, "35118": 9, "13586": 9, "5162": 0, "5192": 7, "47489": 6, "44206": 9, "33136": 0, "46701": 9, "9730": 6, "7437": 5, "14601": 4, "3878": 3, "15505": 2, "25675": 5, "12548": 2, "29774": 3, "19223": 3, "14482": 6, "31717": 0, "27820": 4, "43157": 8, "5762": 4, "9333": 9, "30720": 6, "20881": 2, "19978": 2, "15900": 6, "47871": 5, "32110": 5, "39644": 5, "3279": 5, "42115": 9, "15220": 8, "34632": 9, "29267": 8, "21581": 5, "2683": 7, "5348": 8, "10335": 3, "49132": 2, "43698": 2, "12274": 7, "42248": 9, "30659": 2, "47242": 7, "26749": 0, "36704": 6, "6346": 9, "35862": 6, "3799": 8, "46027": 2, "3789": 5, "41748": 2, "38439": 3, "19503": 2, "42628": 4, "29431": 0, "29744": 9, "22908": 6, "27911": 4, "17323": 3, "28720": 4, "13686": 7, "40087": 0, "20430": 0, "30105": 6, "5058": 4, "48116": 7, "43692": 9, "31509": 0, "26055": 6, "30724": 4, "18705": 2, "39526": 3, "45445": 3, "7152": 4, "20168": 4, "27493": 8, "42687": 3, "42331": 5, "40864": 3, "22784": 4, "28870": 2, "19581": 7, "12496": 7, "35068": 7, "24742": 8, "4284": 9, "7310": 8, "33713": 9, "18958": 0, "29158": 4, "20781": 8, "26958": 8, "18581": 8, "6845": 0, "10016": 7, "3701": 0, "46900": 8, "43627": 4, "16847": 0, "26454": 3, "41855": 5, "11964": 0, "37729": 9, "21331": 3, "4434": 5, "35858": 9, "6330": 9, "25205": 9, "36637": 0, "8994": 9, "18661": 2, "2974": 7, "16197": 2, "34026": 9, "7820": 0, "21183": 3, "40773": 5, "9130": 0, "4962": 7, "45319": 4, "4547": 5, "4066": 5, "379": 6, "24133": 0, "42704": 8, "20894": 6, "44518": 4, "24357": 0, "45147": 7, "20466": 7, "37003": 7, "15801": 5, "18710": 6, "18626": 5, "4850": 9, "8162": 6, "48183": 2, "9324": 2, "8808": 3, "39255": 8, "47771": 7, "35065": 3, "954": 2, "17400": 9, "21111": 7, "44109": 6, "46830": 7, "16454": 4, "20366": 7, "33097": 6, "38468": 2, "11035": 8, "36056": 0, "13355": 4, "35534": 5, "13007": 8, "42080": 9, "18167": 8, "44221": 7, "18474": 6, "46294": 3, "40615": 3, "19648": 8, "48366": 9, "37863": 3, "34936": 3, "44854": 9, "7433": 0, "43655": 7, "38094": 3, "4186": 9, "36446": 7, "33146": 7, "12516": 9, "13086": 8, "33984": 7, "1890": 8, "18223": 2, "9113": 0, "28768": 7, "30542": 0, "7977": 0, "16431": 0, "26634": 0, "45998": 3, "36572": 3, "38050": 6, "6325": 4, "1686": 0, "8386": 9, "44176": 8, "6606": 4, "514": 6, "10246": 0, "71": 4, "38037": 0, "5922": 6, "30822": 6, "16628": 6, "6580": 6, "37187": 9, "8449": 9, "43512": 4, "43724": 0, "2250": 0, "16011": 5, "27220": 5, "8135": 0, "18374": 0, "195": 9, "1753": 9, "33739": 3, "34477": 6, "18477": 5, "44632": 5, "20396": 3, "9840": 6, "26801": 3, "24385": 4, "24850": 6, "37022": 8, "39154": 9, "8777": 6, "22027": 4, "14173": 5, "11410": 6, "41469": 2, "11221": 8, "10154": 7, "7491": 4, "20123": 3, "25986": 4, "97": 4, "21635": 8, "15418": 4, "35831": 8, "15094": 3, "11403": 9, "9977": 5, "24647": 4, "6123": 4, "34769": 3, "38723": 7, "19311": 3, "11717": 7, "6501": 8, "17810": 8, "25430": 7, "23861": 7, "4425": 2, "3102": 6, "47822": 2, "9454": 5, "42250": 7, "39344": 4, "14969": 2, "46411": 7, "44112": 7, "41106": 0, "28976": 3, "30747": 3, "28828": 2, "15583": 8, "40107": 8, "3403": 0, "2293": 7, "20743": 0, "37852": 3, "14448": 4, "39600": 8, "10264": 0, "1509": 2, "4108": 6, "15476": 0, "21954": 3, "38556": 4, "10057": 4, "34280": 5, "44296": 3, "6550": 2, "48444": 7, "21777": 8, "9070": 7, "9473": 5, "45176": 5, "6107": 8, "6570": 3, "40509": 4, "18519": 0, "32538": 9, "40102": 2, "19728": 3, "6693": 8, "49789": 9, "38710": 5, "19748": 2, "16439": 4, "47911": 2, "1822": 6, "34347": 0, "28692": 0, "41006": 4, "166": 4, "28003": 3, "1970": 3, "35608": 3, "25016": 7, "27003": 5, "414": 6, "44780": 2, "19095": 6, "46886": 4, "48060": 3, "47424": 4, "12904": 5, "2314": 8, "7652": 0, "24951": 4, "37714": 3, "46270": 8, "9213": 8, "44667": 0, "7959": 9, "44237": 6, "27339": 5, "13409": 3, "16291": 8, "43166": 2, "15974": 0, "27705": 2, "9492": 2, "24459": 3, "26598": 7, "44944": 5, "30282": 6, "137": 4, "19752": 8, "38148": 4, "41859": 6, "13731": 9, "39055": 9, "11806": 5, "32525": 4, "10041": 7, "15836": 7, "4777": 8, "10063": 4, "11623": 9, "2200": 0, "28594": 9, "49212": 2, "15038": 7, "1000": 5, "17781": 6, "37362": 2, "2370": 9, "32819": 3, "36757": 2, "2969": 5, "1139": 4, "19716": 5, "24982": 7, "43231": 0, "922": 8, "29968": 9, "41874": 2, "4082": 3, "17596": 8, "28956": 9, "33471": 0, "33229": 8, "4979": 0, "20490": 4, "10101": 0, "12139": 4, "12747": 8, "22826": 5, "39919": 0, "28699": 5, "12664": 8, "22587": 9, "9182": 5, "22429": 8, "36885": 4, "40340": 9, "37117": 7, "46767": 0, "45624": 4, "43799": 9, "730": 6, "17197": 5, "40934": 7, "31832": 7, "4669": 8, "35246": 2, "34488": 3, "11269": 7, "35196": 5, "16527": 5, "46129": 9, "27504": 8, "29418": 0, "32635": 7, "17199": 6, "49109": 3, "15206": 5, "12935": 3, "31771": 5, "14311": 5, "49371": 2, "26492": 2, "5544": 6, "14092": 6, "43208": 2, "16184": 0, "6788": 5, "26532": 2, "40052": 9, "26413": 0, "33787": 9, "35406": 3, "45161": 2, "8532": 3, "23537": 3, "34855": 7, "17475": 2, "9808": 5, "21659": 0, "21613": 5, "47908": 6, "35779": 5, "16372": 3, "44260": 2, "24787": 5, "28455": 3, "32366": 5, "48589": 6, "4982": 5, "15240": 4, "40811": 9, "2076": 4, "3382": 8, "7568": 8, "5657": 7, "26838": 4, "27001": 0, "42220": 3, "41731": 9, "1080": 4, "27587": 6, "2150": 6, "32729": 8, "3220": 8, "23828": 6, "13410": 7, "18644": 6, "23921": 7, "32516": 4, "33366": 7, "47104": 3, "18099": 2, "39165": 3, "31180": 5, "1922": 7, "28896": 6, "20813": 8, "21035": 4, "7924": 4, "37199": 0, "7096": 3, "517": 6, "16117": 0, "10383": 9, "16345": 5, "28904": 0, "39448": 2, "718": 5, "31983": 4, "21963": 9, "4004": 3, "10540": 5, "2849": 2, "3579": 3, "24861": 2, "15412": 8, "10145": 3, "37372": 2, "5095": 6, "42781": 3, "22686": 6, "37769": 4, "48164": 3, "36779": 2, "29019": 2, "9118": 0, "36025": 4, "10731": 5, "41849": 9, "16514": 7, "4951": 2, "17265": 6, "9177": 8, "37625": 9, "5411": 4, "21036": 6, "35456": 9, "10704": 7, "7711": 3, "28725": 6, "9372": 9, "16926": 5, "19877": 2, "47329": 8, "12570": 2, "25286": 7, "27499": 8, "21536": 9, "43585": 5, "37307": 6, "48061": 6, "34093": 6, "44333": 6, "6642": 7, "34270": 7, "45684": 7, "20315": 8, "43422": 7, "39900": 4, "36451": 2, "3616": 3, "43938": 5, "23317": 2, "43797": 2, "24068": 6, "8452": 2, "42606": 9, "48449": 9, "9859": 4, "25650": 2, "17119": 5, "6552": 2, "12846": 8, "24365": 3, "33425": 5, "2669": 8, "143": 0, "39531": 6, "11553": 8, "40059": 9, "25520": 4, "17460": 9, "753": 6, "2002": 8, "49570": 0, "4645": 9, "33772": 9, "12940": 4, "34737": 9, "36974": 4, "44905": 2, "24630": 0, "32173": 3, "25074": 2, "4607": 4, "47850": 3, "49028": 0, "799": 6, "23916": 9, "16158": 4, "19645": 3, "15889": 5, "22601": 6, "5090": 9, "26227": 4, "25390": 3, "34998": 2, "16753": 6, "28435": 4, "6075": 3, "1915": 6, "19582": 9, "43436": 6, "19381": 7, "38343": 0, "48382": 9, "27907": 0, "45271": 5, "25985": 7, "21523": 9, "44106": 0, "49401": 4, "38411": 2, "15706": 4, "2117": 6, "34518": 0, "21728": 2, "27766": 2, "48257": 6, "23427": 2, "26401": 8, "10839": 4, "34108": 8, "5830": 3, "25871": 5, "5828": 7, "26952": 3, "39704": 7, "45032": 2, "5599": 0, "26813": 4, "12767": 4, "11740": 8, "39359": 7, "28448": 8, "42131": 5, "30434": 0, "8152": 8, "27696": 7, "44042": 6, "41174": 3, "29847": 9, "42931": 2, "34550": 5, "9273": 2, "45429": 7, "4056": 2, "43465": 4, "23378": 0, "32660": 4, "7833": 6, "503": 9, "3877": 0, "13009": 6, "13571": 0, "27441": 6, "8383": 9, "26742": 5, "21264": 7, "40236": 4, "4426": 7, "3046": 7, "4674": 7, "4936": 9, "12179": 2, "16630": 4, "44790": 9, "32948": 8, "44966": 2, "46069": 2, "6959": 4, "34445": 5, "45537": 6, "40853": 6, "35510": 4, "9271": 6, "27418": 8, "49269": 8, "26152": 8, "28540": 9, "41248": 0, "15166": 6, "48221": 0, "7519": 5, "39898": 7, "37290": 4, "29790": 7, "16890": 7, "36737": 3, "22623": 9, "38221": 8, "12866": 8, "26291": 5, "22439": 3, "48762": 6, "42834": 5, "2734": 4, "703": 6, "10304": 9, "49544": 3, "22952": 5, "43782": 9, "8792": 3, "27016": 8, "17176": 9, "10542": 5, "20309": 0, "38143": 9, "41709": 7, "15351": 5, "7675": 0, "16329": 9, "13927": 9, "27353": 7, "36959": 6, "47767": 3, "22358": 7, "17986": 8, "4548": 7, "44162": 2, "443": 6, "29690": 4, "33548": 5, "6424": 2, "352": 2, "14696": 2, "48547": 7, "16939": 5, "35208": 5, "39846": 4, "4805": 3, "243": 6, "26660": 5, "4753": 4, "19177": 3, "33757": 0, "39143": 4, "26680": 2, "13249": 8, "39891": 4, "13824": 5, "15303": 3, "11635": 9, "36886": 2, "45223": 7, "15020": 8, "5661": 5, "47130": 8, "33473": 8, "13154": 0, "25777": 2, "38956": 8, "11481": 9, "19710": 7, "37350": 2, "27899": 0, "7070": 4, "44410": 2, "34647": 8, "3408": 4, "42663": 6, "46351": 0, "8459": 3, "32705": 4, "11399": 2, "45006": 5, "21942": 4, "37124": 6, "13294": 5, "40746": 0, "46781": 5, "38368": 0, "29298": 0, "44452": 3, "2066": 2, "26156": 2, "7497": 3, "42417": 6, "47555": 9, "2325": 5, "12760": 6, "8524": 7, "18455": 7, "20733": 7, "11638": 2, "45383": 8, "2387": 0, "43669": 2, "38516": 2, "44407": 3, "36321": 5, "36204": 2, "25893": 0, "21906": 7, "13934": 4, "44645": 6, "14570": 7, "17747": 5, "3890": 8, "43966": 7, "33073": 2, "2557": 6, "35600": 0, "12209": 4, "3532": 3, "23361": 9, "34398": 4, "7367": 4, "10150": 7, "37781": 5, "7735": 0, "38787": 4, "5925": 2, "37864": 3, "35089": 4, "5453": 0, "17841": 2, "39287": 5, "38813": 5, "27942": 8, "13690": 2, "6423": 0, "30638": 7, "40907": 5, "23794": 9, "40264": 2, "48389": 3, "39944": 3, "14144": 8, "15399": 0, "3925": 5, "40299": 2, "895": 3, "1346": 1, "5135": 0, "44405": 0, "41352": 7, "9670": 2, "20906": 3, "45703": 4, "31930": 1, "797": 2, "2330": 7, "1373": 4, "11260": 8, "36992": 4, "9110": 2, "15290": 3, "19819": 2, "36849": 3, "3042": 8, "17443": 3, "8251": 3, "9626": 3, "13523": 3, "15061": 9, "23298": 2, "809": 4, "380": 2, "18807": 5, "41302": 5, "47546": 0, "27205": 2, "32931": 4, "21950": 5, "15117": 8, "22854": 1, "14861": 2, "31462": 4, "7208": 4, "17149": 3, "26060": 5, "7308": 8, "19903": 4, "10511": 8, "39006": 1, "5170": 4, "2468": 4, "39": 8, "10728": 5, "34383": 5, "21364": 8, "1277": 1, "1619": 3, "4515": 1, "3728": 1, "39947": 2, "20625": 5, "46939": 1, "45093": 7, "8436": 0, "7348": 1, "19965": 8, "44637": 8, "41084": 0, "31248": 7, "31906": 9, "44746": 3, "45598": 9, "8036": 9, "46229": 5, "22807": 1, "15916": 8, "47868": 9, "21326": 2, "28608": 5, "33067": 1, "28874": 8, "4624": 1, "44970": 1, "45267": 3, "19984": 5, "47934": 0, "43025": 0, "45095": 4, "8978": 7, "27219": 7, "19625": 4, "20140": 7, "49116": 1, "30104": 4, "37265": 7, "3037": 0, "32307": 1, "48259": 9, "15144": 9, "45498": 8, "22411": 7, "43176": 7, "1074": 3, "7899": 4, "7162": 9, "2811": 4, "27686": 5, "20761": 7, "26086": 2, "41850": 7, "12361": 4, "48917": 5, "35528": 3, "4176": 3, "22721": 3, "15102": 0, "10795": 1, "18310": 8, "3298": 3, "5152": 2, "24014": 4, "43621": 2, "12340": 8, "5685": 2, "45028": 8, "24669": 0, "10782": 9, "25009": 2, "32950": 5, "38863": 5, "28969": 2, "10797": 7, "25407": 1, "23620": 9, "32958": 7, "2304": 5, "6866": 8, "2453": 5, "44342": 4, "4351": 4, "47835": 0, "27391": 3, "26066": 1, "5409": 0, "19702": 3, "11295": 7, "42974": 9, "35777": 2, "45417": 2, "3626": 3, "31083": 3, "42082": 9, "12942": 7, "19024": 7, "36087": 4, "14521": 5, "860": 2, "39520": 7, "38718": 0, "23891": 8, "47711": 3, "3639": 8, "12517": 8, "43925": 8, "18990": 4, "26619": 4, "14750": 9, "17511": 5, "34208": 2, "17574": 0, "9608": 0, "40123": 8, "18251": 0, "38529": 4, "19424": 8, "14182": 0, "766": 0, "33118": 1, "27895": 0, "18441": 9, "15353": 4, "20246": 9, "28304": 1, "3238": 1, "13386": 4, "46006": 0, "10456": 1, "33580": 5, "35344": 7, "16201": 5, "36772": 3, "3267": 4, "2798": 4, "25068": 2, "33430": 2, "19875": 0, "25646": 2, "30676": 8, "49521": 7, "44076": 5, "30993": 8, "18442": 2, "737": 8, "42262": 4, "21818": 3, "554": 0, "35441": 3, "6004": 5, "47787": 9, "40371": 4, "10306": 0, "11074": 2, "8472": 3, "49377": 8, "9601": 9, "15722": 7, "26670": 8, "23129": 5, "2850": 2, "12122": 5, "19299": 3, "30360": 2, "8035": 2, "34934": 0, "16423": 1, "37667": 1, "44882": 5, "19123": 7, "43335": 7, "7556": 7, "30207": 4, "36438": 8, "32225": 8, "25338": 5, "49070": 9, "28158": 4, "13696": 5, "3946": 5, "38189": 3, "2600": 9, "35135": 4, "11980": 5, "34846": 9, "104": 0, "5219": 3, "39486": 0, "8224": 3, "45800": 1, "22440": 7, "48154": 8, "15989": 1, "34237": 9, "18883": 5, "27419": 3, "21869": 8, "30227": 4, "26920": 3, "14135": 7, "39045": 2, "7085": 1, "37905": 9, "44268": 8, "2700": 8, "20469": 4, "46949": 0, "11516": 0, "28031": 4, "49422": 5, "48285": 9, "21812": 0, "15873": 2, "37611": 3, "29800": 3, "33974": 3, "21248": 1, "28689": 2, "46600": 4, "28873": 3, "2085": 4, "14992": 0, "38043": 1, "6090": 9, "37661": 8, "11735": 7, "45182": 7, "3876": 8, "26646": 5, "49602": 3, "13365": 4, "22627": 3, "38004": 9, "19809": 9, "18244": 3, "1343": 9, "43813": 5, "42975": 5, "40381": 1, "32994": 9, "18470": 8, "3366": 3, "436": 7, "43007": 8, "45806": 3, "32818": 3, "184": 9, "37587": 7, "30730": 2, "7508": 9, "46359": 2, "27298": 4, "18153": 1, "6377": 3, "6480": 4, "30233": 8, "7748": 2, "24382": 1, "35743": 0, "49658": 2, "26115": 4, "17690": 0, "29129": 9, "7259": 0, "23077": 3, "29826": 4, "27127": 3, "25849": 7, "25766": 2, "39309": 9, "10274": 3, "39180": 0, "37623": 4, "43969": 9, "8127": 8, "17287": 2, "4483": 1, "47992": 5, "42782": 0, "42980": 5, "46464": 8, "2847": 0, "41553": 3, "5015": 3, "29483": 4, "3028": 2, "31010": 3, "22259": 4, "32": 5, "22055": 9, "43461": 9, "35646": 5, "3251": 3, "27910": 5, "8310": 5, "38015": 0, "46688": 8, "949": 1, "623": 2, "12729": 4, "40442": 8, "16918": 1, "41077": 8, "48919": 2, "44768": 0, "38113": 7, "4422": 0, "30526": 8, "21676": 3, "20491": 1, "8298": 5, "40739": 2, "46762": 3, "18929": 5, "13047": 7, "21779": 5, "24574": 9, "37851": 1, "28251": 9, "43336": 0, "37937": 3, "9621": 1, "34863": 3, "6110": 8, "8192": 7, "37631": 3, "9796": 8, "14336": 9, "29705": 9, "37144": 4, "32685": 4, "48343": 2, "17018": 0, "7701": 8, "37834": 4, "19556": 9, "38507": 5, "34042": 5, "23053": 7, "40955": 3, "30636": 4, "33734": 2, "33632": 0, "40708": 0, "27294": 8, "37985": 2, "16486": 7, "16874": 1, "14519": 8, "28171": 8, "30355": 5, "27349": 7, "22242": 4, "14278": 1, "36957": 1, "5961": 5, "27938": 0, "27346": 3, "32478": 4, "8209": 1, "49549": 4, "4615": 8, "35796": 3, "43173": 2, "13459": 5, "21746": 2, "12504": 2, "28071": 1, "44331": 8, "35733": 2, "21768": 9, "13148": 2, "36862": 9, "23681": 2, "17188": 2, "13004": 7, "37272": 2, "36650": 2, "22916": 0, "14671": 3, "17120": 0, "28151": 1, "32532": 0, "22665": 4, "13461": 5, "46098": 3, "13825": 1, "37772": 4, "26119": 4, "11968": 9, "32733": 2, "26279": 4, "22985": 7, "27560": 3, "40965": 5, "25394": 7, "16030": 3, "46644": 4, "41355": 3, "44431": 7, "28382": 8, "17648": 8, "22621": 9, "8397": 0, "18097": 1, "37521": 4, "31438": 7, "41714": 1, "28092": 2, "45515": 5, "19967": 0, "33283": 3, "29353": 0, "9363": 0, "11847": 5, "24638": 0, "44893": 8, "27756": 5, "24330": 0, "47490": 4, "26477": 4, "13369": 0, "42390": 5, "24535": 1, "23574": 7, "40160": 9, "2928": 5, "20250": 5, "41018": 0, "38080": 1, "27695": 4, "28726": 3, "37417": 7, "25833": 2, "24557": 5, "8302": 9, "13803": 4, "10714": 3, "112": 2, "21463": 0, "6150": 5, "43022": 1, "43282": 7, "47381": 5, "24542": 3, "786": 4, "19828": 9, "32588": 0, "39883": 8, "21039": 7, "48426": 2, "38561": 3, "45676": 9, "40588": 0, "33888": 5, "28745": 2, "16366": 5, "18812": 7, "17411": 8, "48482": 5, "23079": 0, "5963": 0, "26309": 3, "29440": 4, "4848": 4, "28871": 0, "3259": 3, "25223": 3, "7683": 4, "43970": 2, "22550": 5, "38945": 7, "14805": 0, "39354": 4, "46832": 2, "41701": 7, "1366": 3, "21181": 2, "37917": 0, "14898": 4, "41146": 0, "45014": 5, "9046": 4, "37130": 7, "38669": 7, "10927": 8, "17046": 1, "1251": 7, "12119": 4, "6535": 0, "361": 4, "42993": 4, "3987": 7, "24733": 2, "8612": 2, "26000": 8, "15941": 2, "41511": 3, "19472": 2, "1969": 4, "22327": 0, "15768": 9, "45909": 0, "32865": 0, "26811": 1, "26307": 3, "4776": 8, "36559": 9, "43495": 0, "13912": 0, "47331": 1, "28682": 8, "37961": 5, "8184": 4, "6621": 2, "19312": 8, "25540": 8, "12968": 1, "12820": 9, "16106": 9, "36097": 4, "34627": 3, "9919": 4, "36547": 8, "7121": 3, "49295": 1, "41491": 5, "39921": 5, "41517": 1, "14610": 0, "32085": 1, "28127": 5, "2560": 1, "29514": 9, "39695": 4, "38390": 9, "41782": 1, "43024": 0, "22245": 5, "26247": 7, "31942": 5, "28531": 7, "29687": 3, "16807": 4, "17793": 8, "5528": 3, "5416": 9, "27273": 8, "30912": 8, "16491": 5, "39618": 3, "37304": 8, "46431": 1, "12252": 8, "25584": 2, "14589": 5, "16297": 8, "34329": 4, "24457": 9, "3331": 7, "23292": 3, "48918": 7, "49324": 8, "24925": 4, "10434": 8, "12000": 0, "3294": 1, "6603": 2, "45617": 3, "30552": 2, "36769": 1, "15585": 7, "2672": 5, "24405": 1, "1354": 1, "47561": 3, "12884": 2, "48910": 7, "12861": 1, "16360": 1, "45892": 4, "39798": 9, "46261": 1, "7190": 9, "22599": 1, "27925": 8, "19372": 1, "11019": 1, "1391": 5, "11259": 2, "43808": 7, "40308": 4, "24002": 1, "33638": 1, "15472": 7, "6933": 5, "7969": 2, "36448": 2, "36510": 3, "38783": 2, "38463": 3, "32998": 1, "39743": 8, "7994": 3, "24257": 9, "46326": 3, "11093": 8, "25628": 9, "34440": 7, "44986": 3, "41653": 8, "7770": 2, "37473": 3, "33928": 8, "49062": 3, "33472": 3, "34456": 5, "9490": 9, "49668": 8, "38057": 7, "38339": 2, "40591": 8, "6449": 5, "2611": 5, "43831": 3, "3755": 9, "2774": 0, "18924": 3, "12265": 9, "11719": 5, "46290": 0, "48269": 0, "29032": 9, "1266": 2, "10631": 7, "2446": 2, "36198": 1, "42772": 5, "44146": 4, "12094": 1, "40342": 0, "27485": 1, "2352": 1, "40437": 2, "9347": 8, "38693": 3, "22569": 1, "14314": 4, "42630": 7, "46507": 1, "43281": 9, "9836": 5, "3887": 2, "40098": 4, "24277": 4, "47910": 4, "20568": 8, "36044": 0, "6555": 0, "1790": 4, "7216": 7, "5564": 5, "16322": 7, "25595": 2, "29009": 4, "13694": 4, "17616": 4, "45427": 1, "24005": 7, "17115": 8, "28849": 2, "43343": 3, "47391": 0, "36645": 7, "23880": 7, "46137": 0, "4478": 4, "44259": 4, "28885": 1, "27431": 5, "17471": 8, "44115": 7, "9623": 7, "46323": 1, "18604": 3, "2863": 8, "7512": 7, "6492": 8, "45165": 3, "45222": 4, "10814": 2, "26072": 5, "45904": 5, "2987": 1, "37425": 3, "2122": 7, "3650": 1, "306": 9, "34356": 2, "40522": 8, "36129": 1, "41482": 2, "5140": 7, "9672": 8, "18714": 5, "20100": 4, "15899": 4, "30058": 4, "24067": 7, "45405": 3, "314": 5, "39918": 4, "36078": 2, "23002": 7, "9978": 2, "44416": 7, "10975": 4, "23102": 7, "46307": 1, "2650": 5, "113": 5, "20585": 1, "1840": 9, "47702": 1, "38003": 9, "820": 3, "8132": 9, "9940": 3, "7583": 1, "20808": 0, "41326": 4, "26814": 1, "26774": 2, "47275": 2, "42162": 1, "6793": 4, "44578": 5, "38691": 2, "20577": 4, "23767": 9, "7389": 5, "30992": 3, "44703": 8, "42036": 7, "19921": 1, "6643": 1, "3585": 3, "1645": 3, "27962": 4, "15659": 7, "14807": 7, "17832": 0, "23059": 4, "2978": 4, "45797": 1, "11778": 8, "35840": 1, "16450": 5, "1119": 0, "9724": 8, "15227": 5, "40543": 4, "27928": 1, "37085": 3, "9278": 1, "17749": 7, "35873": 8, "32093": 9, "24092": 4, "30847": 2, "34001": 0, "32034": 3, "10002": 1, "9616": 2, "30522": 8, "20901": 8, "20613": 2, "26530": 2, "33284": 8, "49134": 5, "44188": 9, "29214": 2, "19079": 0, "23902": 3, "33834": 4, "23379": 5, "41034": 5, "35432": 2, "861": 8, "42253": 8, "40579": 9, "17180": 2, "44901": 3, "31766": 4, "15840": 9, "27062": 0, "27435": 2, "18188": 2, "11901": 4, "7181": 1, "18569": 3, "22240": 1, "10993": 2, "45227": 2, "9082": 2, "18540": 3, "37837": 5, "34188": 7, "40438": 3, "30218": 0, "36571": 0, "5144": 8, "26165": 7, "24940": 4, "12292": 3, "45959": 2, "16489": 4, "27256": 3, "9200": 9, "31587": 0, "13695": 1, "42571": 0, "20204": 9, "9666": 8, "549": 8, "34928": 5, "28289": 4, "47099": 8, "15563": 8, "40622": 0, "49183": 5, "46636": 8, "19357": 5, "44647": 9, "10127": 3, "9266": 3, "22398": 2, "11764": 3, "2215": 5, "20170": 5, "31982": 1, "8591": 9, "1512": 3, "3157": 1, "7909": 8, "11865": 7, "17999": 8, "14958": 2, "12371": 4, "29055": 0, "30397": 1, "2144": 7, "43450": 0, "40982": 2, "35672": 3, "42180": 7, "14963": 4, "6761": 7, "22663": 8, "40839": 5, "6415": 0, "38826": 9, "17794": 4, "39286": 3, "41847": 3, "11417": 8, "47385": 3, "42392": 9, "28577": 3, "31769": 4, "15229": 9, "22923": 0, "4531": 0, "47212": 2, "36897": 4, "5980": 2, "3731": 7, "8806": 2, "19548": 8, "9853": 7, "40222": 8, "20803": 9, "3024": 8, "47801": 1, "12127": 0, "40793": 4, "16259": 2, "2663": 0, "40179": 7, "16324": 7, "48513": 9, "9826": 0, "15759": 3, "42657": 7, "12829": 2, "4944": 0, "13090": 2, "19775": 1, "14200": 5, "46445": 8, "37683": 0, "30945": 2, "26543": 2, "4699": 9, "34644": 0, "19868": 8, "41098": 9, "36758": 9, "15050": 3, "24886": 7, "27154": 9, "3972": 5, "24572": 7, "3132": 0, "36395": 7, "6935": 7, "45983": 5, "13622": 0, "24524": 9, "29534": 4, "43001": 3, "29154": 1, "17704": 3, "7385": 5, "17647": 2, "45362": 1, "26132": 0, "36709": 9, "1862": 0, "28818": 4, "43980": 8, "21437": 5, "44429": 5, "17983": 7, "24472": 3, "32171": 5, "4338": 8, "45702": 3, "3191": 9, "47100": 9, "43185": 8, "11140": 1, "24617": 8, "19923": 9, "42532": 2, "37872": 1, "4051": 9, "32943": 9, "28109": 8, "480": 3, "36642": 3, "24003": 0, "10471": 2, "1133": 5, "24744": 5, "6970": 8, "25984": 0, "23556": 4, "17331": 5, "30108": 4, "19593": 2, "33886": 5, "5578": 1, "19014": 1, "3648": 5, "37551": 9, "42956": 4, "46091": 1, "9998": 2, "47824": 1, "47360": 3, "9281": 3, "30407": 5, "14067": 7, "21066": 3, "7645": 8, "37063": 1, "11287": 1, "5853": 1, "38775": 7, "10043": 5, "12743": 8, "19897": 9, "25439": 1, "10199": 9, "8795": 0, "10771": 5, "23047": 8, "44180": 8, "31213": 9, "3361": 9, "34553": 0, "38935": 2, "11247": 5, "45164": 8, "33612": 1, "12048": 7, "29487": 4, "3170": 5, "46020": 5, "4506": 3, "20531": 2, "48573": 2, "39257": 9, "27495": 2, "33480": 7, "8391": 9, "18779": 7, "25400": 4, "6472": 8, "7111": 3, "7976": 5, "19634": 2, "33881": 5, "20528": 4, "18115": 2, "45939": 4, "32802": 7, "49286": 4, "27689": 9, "7423": 5, "19435": 1, "24004": 7, "15504": 2, "37598": 2, "15576": 8, "22047": 3, "7679": 9, "40867": 3, "20487": 2, "8912": 7, "4033": 9, "11654": 7, "35496": 3, "32636": 8, "34009": 2, "45653": 1, "77": 9, "256": 3, "502": 1, "45675": 7, "14195": 0, "35535": 1, "40810": 1, "42316": 0, "35361": 4, "4882": 9, "4859": 3, "46296": 8, "37092": 2, "1992": 5, "39637": 8, "22178": 5, "27539": 7, "3747": 8, "12330": 7, "22208": 9, "15207": 0, "6474": 3, "15704": 9, "15421": 7, "12720": 9, "17211": 2, "25750": 4, "11209": 3, "4543": 4, "6471": 9, "41513": 4, "19140": 7, "38853": 1, "40572": 1, "28696": 0, "39865": 0, "41247": 4, "21546": 3, "24293": 2, "33851": 2, "42632": 3, "34332": 3, "3087": 9, "27555": 8, "41666": 5, "28512": 1, "20976": 5, "18609": 7, "44529": 9, "3401": 0, "17097": 1, "16835": 8, "17643": 1, "40713": 1, "16729": 1, "3307": 7, "40711": 0, "8908": 0, "35190": 5, "29513": 3, "22655": 7, "6526": 9, "34421": 4, "19510": 5, "48979": 8, "42069": 5, "43133": 5, "11585": 5, "8636": 5, "47935": 4, "3938": 1, "20693": 1, "31224": 3, "31340": 4, "21287": 8, "44153": 1, "11836": 9, "38581": 3, "9764": 4, "24387": 8, "14682": 0, "28533": 5, "13683": 4, "45606": 0, "30358": 9, "9225": 8, "46654": 5, "31038": 0, "13760": 3, "26479": 0, "41287": 9, "34829": 3, "8380": 8, "4208": 3, "35169": 7, "25268": 8, "43003": 5, "41892": 8, "44467": 1, "49413": 4, "28204": 7, "30537": 8, "42481": 4, "17994": 9, "40702": 4, "10837": 7, "28618": 5, "42738": 2, "15434": 2, "25735": 9, "42910": 5, "2658": 5, "23465": 7, "24420": 4, "29277": 7, "22108": 5, "14581": 2, "19909": 8, "47184": 8, "32555": 2, "25527": 2, "43302": 9, "26356": 7, "40347": 1, "26202": 0, "30259": 5, "26829": 2, "30888": 9, "15282": 0, "12825": 4, "48785": 1, "24227": 0, "22962": 7, "49497": 7, "48273": 5, "31285": 4, "11063": 1, "39249": 7, "34897": 1, "31570": 3, "48844": 2, "6172": 3, "49631": 3, "49195": 0, "28221": 2, "31707": 2, "29554": 2, "31776": 3, "45470": 2, "12064": 4, "14268": 1, "44159": 1, "43325": 1, "29328": 0, "32155": 4, "7019": 4, "28584": 0, "17646": 2, "30211": 9, "19618": 9, "33": 1, "25459": 1, "12684": 4, "20255": 0, "36458": 5, "26745": 2, "9753": 0, "41673": 7, "8540": 0, "22907": 1, "24772": 7, "19046": 8, "31525": 1, "8441": 0, "30758": 9, "4398": 2, "34152": 3, "28217": 7, "19005": 5, "37421": 2, "17088": 9, "35398": 4, "35572": 8, "21822": 0, "5176": 2, "11923": 1, "46001": 4, "157": 5, "41115": 5, "13401": 4, "13726": 3, "25738": 4, "36350": 3, "36527": 5, "7649": 4, "41203": 5, "6638": 2, "32413": 5, "36501": 3, "23848": 7, "24435": 4, "45920": 4, "12028": 8, "38521": 9, "13702": 7, "11388": 1, "25197": 5, "26296": 1, "39557": 5, "5319": 1, "45727": 7, "11372": 1, "22776": 5, "31199": 3, "9970": 5, "36376": 4, "18984": 9, "4814": 5, "48402": 8, "183": 8, "44291": 0, "23905": 1, "14689": 1, "47532": 0, "40706": 9, "19679": 8, "24314": 3, "35473": 0, "41389": 7, "9807": 8, "9260": 4, "7383": 0, "1739": 9, "12097": 3, "18942": 1, "1626": 3, "2894": 5, "26276": 0, "34350": 3, "26695": 4, "26367": 3, "43857": 4, "17973": 7, "42909": 2, "30415": 5, "28376": 5, "34411": 9, "36872": 1, "22116": 0, "5790": 8, "9106": 4, "26125": 7, "5404": 1, "28987": 9, "48035": 1, "875": 1, "17242": 2, "781": 4, "1494": 8, "48558": 1, "37397": 1, "38572": 7, "34480": 7, "12156": 1, "43108": 0, "14435": 2, "29720": 8, "4028": 5, "45661": 8, "29548": 8, "21454": 2, "4225": 8, "23171": 5, "39761": 5, "46881": 0, "35936": 3, "13508": 7, "960": 8, "4750": 5, "38252": 4, "47359": 3, "17764": 5, "23294": 8, "2037": 2, "36847": 0, "31482": 9, "14421": 0, "6120": 8, "43402": 0, "21273": 2, "32216": 7, "47371": 3, "30442": 0, "36194": 3, "42859": 2, "23322": 7, "48155": 1, "19319": 0, "35364": 3, "36831": 2, "22393": 9, "40392": 8, "28524": 1, "31843": 7, "11135": 4, "34005": 1, "10090": 1, "7016": 4, "18166": 3, "15734": 0, "8266": 5, "4321": 9, "11561": 9, "24544": 1, "4473": 0, "42308": 2, "15354": 8, "23371": 7, "45477": 8, "36825": 9, "48709": 1, "8008": 9, "31436": 9, "2115": 4, "17953": 5, "6046": 7, "15758": 4, "25582": 0, "5189": 8, "30632": 7, "16483": 1, "48887": 8, "31140": 5, "8750": 7, "1101": 1, "49037": 4, "26579": 5, "44397": 2, "23865": 7, "6021": 3, "45881": 9, "33529": 7, "19254": 1, "5425": 4, "3456": 8, "32208": 1, "1172": 5, "41235": 2, "19135": 3, "49409": 4, "34064": 1, "20870": 1, "13839": 5, "1684": 5, "47347": 2, "18389": 1, "13114": 3, "21496": 5, "11154": 2, "24495": 1, "2243": 2, "30805": 0, "47190": 5, "22981": 5, "49506": 4, "16641": 7, "31737": 7, "43760": 2, "19949": 0, "33545": 8, "15586": 7, "4290": 4, "29756": 7, "47558": 0, "41631": 4, "30764": 8, "15189": 7, "1287": 8, "32799": 1, "27336": 5, "9430": 0, "37028": 4, "25526": 3, "46149": 0, "12745": 1, "38828": 3, "19883": 3, "1520": 1, "27893": 9, "41345": 2, "773": 0, "17892": 8, "47571": 3, "35224": 5, "36433": 5, "1562": 5, "19608": 0, "19091": 8, "6655": 4, "6496": 4, "24027": 9, "11444": 9, "4034": 7, "4762": 8, "27503": 1, "9224": 5, "8043": 4, "1796": 0, "20180": 0, "987": 2, "8150": 3, "24763": 1, "33965": 0, "18047": 4, "44262": 5, "35186": 3, "34449": 4, "34595": 7, "37932": 3, "44479": 4, "29445": 4, "29518": 4, "18731": 0, "33018": 3, "27022": 4, "30253": 5, "6664": 2, "36866": 1, "36265": 1, "5118": 7, "30445": 5, "43385": 0, "35033": 0, "2272": 3, "32490": 0, "49034": 5, "25418": 3, "23060": 5, "15701": 4, "34535": 8, "34008": 8, "37346": 2, "35466": 2, "19233": 4, "35031": 3, "30554": 0, "19462": 9, "11449": 4, "2814": 9, "7677": 5, "12016": 8, "48639": 8, "42750": 1, "40155": 7, "36463": 0, "11738": 3, "3270": 1, "44727": 8, "43206": 8, "39752": 4, "24543": 1, "13621": 4, "48851": 7, "45007": 0, "2985": 9, "33776": 5, "23006": 1, "15015": 7, "2236": 7, "44418": 5, "42970": 7, "10759": 9, "47810": 8, "35944": 9, "7430": 5, "7751": 8, "49410": 7, "21856": 9, "20362": 0, "34285": 1, "41365": 0, "43037": 8, "17069": 5, "29792": 1, "4416": 3, "11796": 8, "16868": 1, "11038": 5, "29785": 2, "27618": 7, "7231": 4, "39828": 4, "14849": 7, "41639": 9, "13497": 2, "7432": 1, "31704": 9, "18992": 7, "5123": 9, "6063": 0, "41449": 3, "18192": 5, "16692": 1, "10970": 0, "39014": 4, "38387": 2, "38526": 3, "17645": 5, "22790": 7, "6674": 4, "18968": 7, "495": 8, "27783": 0, "20740": 8, "26345": 8, "27958": 8, "32901": 7, "10103": 1, "39012": 8, "9999": 7, "48424": 5, "19069": 7, "21145": 9, "29001": 3, "16546": 5, "42898": 7, "7830": 9, "6508": 1, "21085": 1, "1116": 3, "34604": 1, "45710": 2, "9274": 9, "38545": 0, "3645": 8, "39070": 2, "20474": 1, "26098": 9, "1009": 4, "13145": 2, "7743": 1, "20990": 2, "42660": 9, "6955": 2, "46347": 0, "49379": 2, "21271": 4, "28517": 5, "16292": 0, "5946": 5, "43598": 9, "16949": 5, "28538": 1, "44977": 5, "20094": 1, "18390": 0, "14600": 7, "41642": 2, "42815": 5, "9300": 0, "18950": 9, "5442": 1, "33764": 9, "29996": 5, "8520": 9, "43501": 8, "45226": 0, "598": 4, "46903": 2, "18051": 1, "31245": 0, "10751": 9, "11697": 3, "47325": 4, "32458": 2, "41719": 2, "15945": 2, "29317": 0, "41683": 1, "6302": 8, "3424": 8, "42871": 7, "16224": 4, "34795": 7, "47730": 3, "48428": 8, "206": 3, "43215": 2, "11139": 8, "19985": 1, "19494": 9, "11164": 4, "5524": 5, "24098": 4, "32392": 1, "7207": 4, "2112": 5, "21090": 9, "8933": 7, "5491": 4, "26820": 4, "25764": 0, "8567": 1, "39832": 4, "43372": 8, "20888": 5, "16188": 5, "24445": 1, "346": 7, "11514": 2, "21070": 4, "30908": 1, "26758": 5, "44921": 8, "21404": 2, "8652": 8, "20359": 5, "36093": 1, "11823": 9, "38647": 7, "16025": 4, "37746": 7, "37214": 3, "36901": 8, "11633": 3, "36625": 2, "31605": 8, "38547": 3, "31565": 9, "20007": 3, "2889": 2, "4179": 2, "45100": 7, "15005": 3, "36312": 4, "31467": 7, "42651": 0, "26033": 0, "48072": 5, "39826": 2, "12636": 0, "43322": 0, "45487": 1, "8089": 7, "6713": 1, "30547": 9, "34060": 0, "38904": 9, "7411": 5, "44782": 0, "10195": 1, "9002": 3, "43303": 1, "5598": 0, "49182": 9, "35897": 9, "19092": 9, "6088": 1, "44319": 5, "4404": 9, "32434": 2, "26496": 2, "2839": 5, "44271": 5, "22780": 4, "17302": 0, "37252": 2, "22932": 7, "42102": 4, "15964": 4, "36037": 8, "6657": 5, "18875": 8, "28633": 0, "23671": 8, "33390": 2, "38730": 7, "41315": 3, "32721": 5, "21013": 5, "8578": 0, "40823": 7, "30788": 5, "27208": 5, "34549": 9, "9059": 0, "14204": 8, "30524": 8, "15019": 4, "48648": 0, "38980": 7, "45448": 1, "4158": 2, "17468": 8, "45394": 1, "21300": 2, "16066": 0, "41884": 7, "18425": 5, "20342": 8, "4582": 2, "35049": 8, "17118": 5, "36993": 3, "33782": 3, "23664": 3, "13480": 9, "39131": 5, "29302": 7, "16276": 4, "38597": 7, "34364": 3, "3241": 1, "11544": 1, "2660": 9, "35877": 9, "12125": 7, "27490": 5, "19037": 9, "2940": 0, "5572": 5, "28730": 5, "30923": 8, "39020": 3, "30872": 1, "48565": 1, "20291": 3, "26223": 7, "8618": 7, "41192": 3, "22650": 4, "25552": 0, "46016": 1, "10461": 1, "48787": 0, "36378": 1, "6983": 3, "40077": 3, "7648": 4, "3824": 7, "42463": 2, "18208": 2, "31686": 8, "27415": 1, "47074": 8, "45500": 5, "25760": 7, "30342": 4, "11202": 7, "32754": 3, "18995": 8, "29572": 7, "7585": 7, "45840": 0, "13632": 9, "10361": 4, "32007": 3, "47161": 1, "8962": 8, "13419": 9, "9652": 3, "6306": 8, "26238": 8, "10086": 4, "4451": 8, "30845": 0, "12626": 8, "20842": 8, "25937": 7, "17207": 0, "19244": 1, "43852": 8, "28429": 7, "12109": 0, "2619": 1, "34348": 1, "47222": 1, "32844": 8, "18372": 4, "21095": 9, "38845": 7, "46616": 7, "14006": 5, "1165": 1, "37575": 3, "3533": 4, "18628": 2, "29479": 4, "41316": 9, "23484": 1, "35142": 4, "16935": 4, "38615": 2, "17977": 5, "12983": 3, "30546": 2, "13881": 2, "8191": 5, "7661": 9, "27788": 7, "41406": 1, "29836": 8, "21112": 1, "5997": 3, "47920": 4, "47197": 8, "37833": 9, "43415": 7, "24095": 5, "18184": 7, "42495": 3, "18463": 3, "22405": 8, "37074": 7, "19345": 5, "29505": 2, "14999": 0, "45393": 8, "40531": 9, "4015": 1, "11869": 3, "22079": 1, "17297": 2, "47187": 8, "7041": 3, "42502": 4, "26703": 7, "40255": 2, "44255": 5, "30416": 5, "602": 0, "12737": 3, "36351": 1, "10338": 9, "41324": 7, "7097": 9, "36117": 7, "27714": 4, "2400": 0, "44618": 8, "47770": 2, "36253": 2, "19380": 5, "33555": 4, "21462": 2, "2174": 7, "33679": 2, "37031": 9, "975": 0, "7898": 9, "43996": 7, "23078": 5, "47081": 4, "15680": 9, "27815": 3, "38686": 4, "28851": 1, "7613": 4, "35709": 3, "29662": 4, "3875": 2, "9024": 8, "23397": 0, "36679": 2, "4662": 1, "34361": 3, "21251": 2, "33725": 5, "28353": 5, "13851": 7, "29788": 8, "36590": 3, "3697": 8, "43252": 8, "10402": 2, "44913": 4, "7826": 9, "33398": 7, "49594": 4, "14287": 2, "7366": 8, "41038": 5, "13925": 4, "10829": 5, "4778": 3, "10474": 7, "2788": 3, "36386": 3, "4994": 9, "1904": 1, "31826": 2, "19627": 1, "31659": 9, "28480": 0, "42984": 9, "2757": 7, "34252": 4, "10045": 8, "7295": 9, "20710": 1, "35801": 4, "14080": 9, "48699": 8, "20397": 3, "46490": 1, "39908": 5, "42992": 1, "32070": 9, "23755": 1, "118": 5, "5779": 7, "40623": 4, "35131": 1, "23165": 4, "9135": 1, "22001": 7, "19315": 2, "10888": 7, "22410": 3, "24579": 4, "4773": 0, "55": 5, "9488": 4, "21757": 8, "40910": 4, "20113": 5, "4031": 3, "18595": 5, "30556": 4, "2635": 7, "48586": 9, "31796": 8, "2920": 3, "24174": 4, "47328": 5, "30950": 9, "1078": 8, "38434": 0, "33250": 9, "23573": 8, "23400": 4, "3762": 2, "10746": 9, "18181": 2, "8163": 8, "47326": 5, "16640": 4, "41930": 7, "19011": 0, "34827": 2, "13451": 0, "39432": 0, "42425": 4, "29092": 1, "24767": 1, "40358": 8, "9388": 8, "21693": 4, "7887": 0, "31730": 3, "43260": 2, "46013": 8, "39543": 5, "29469": 0, "31450": 7, "15239": 2, "39698": 3, "17870": 3, "28215": 4, "21673": 8, "6816": 7, "7264": 1, "7397": 9, "12988": 5, "42328": 7, "11870": 3, "25032": 7, "48318": 2, "33672": 3, "27213": 2, "21465": 9, "40300": 5, "19427": 7, "15506": 7, "17829": 3, "18878": 8, "44953": 4, "12708": 0, "20394": 0, "45576": 9, "24821": 9, "37662": 2, "18885": 5, "36258": 8, "13958": 4, "20098": 1, "30497": 8, "38616": 0, "41349": 7, "16837": 0, "35518": 0, "43500": 7, "34523": 3, "46254": 2, "19804": 7, "2646": 2, "9042": 8, "22720": 8, "5147": 4, "35883": 1, "21225": 2, "20920": 9, "41953": 9, "37655": 7, "45926": 8, "35255": 2, "16193": 1, "17767": 7, "20694": 4, "11661": 9, "18579": 7, "26336": 3, "22212": 2, "27244": 9, "1585": 4, "3240": 8, "10062": 9, "11978": 5, "293": 3, "29252": 3, "11159": 3, "15281": 7, "6355": 5, "39701": 5, "19358": 8, "24978": 8, "28673": 9, "14792": 3, "21103": 4, "36800": 4, "25583": 2, "14106": 5, "19334": 3, "42234": 2, "28678": 8, "5767": 1, "19129": 2, "30836": 1, "30959": 9, "762": 2, "42210": 5, "1978": 1, "8356": 4, "38096": 9, "10831": 7, "15116": 3, "9091": 2, "39207": 4, "42300": 4, "21430": 2, "26285": 0, "3293": 0, "47617": 7, "15718": 1, "16894": 8, "48579": 5, "17012": 3, "43115": 3, "45201": 5, "45328": 4, "7985": 3, "2871": 4, "32331": 5, "4996": 7, "8247": 2, "9425": 3, "29443": 1, "41056": 0, "6234": 3, "22793": 2, "14536": 1, "14030": 8, "17539": 2, "27748": 3, "16337": 5, "12012": 2, "19316": 8, "13026": 1, "25827": 8, "9463": 7, "13278": 0, "39650": 7, "33660": 2, "14113": 1, "15393": 3, "27590": 7, "12153": 3, "1438": 3, "36294": 1, "25851": 3, "45200": 4, "27930": 9, "5668": 3, "35180": 2, "5804": 2, "410": 3, "40191": 0, "2409": 0, "23746": 1, "24623": 2, "43856": 3, "33467": 2, "9215": 1, "7123": 5, "3492": 0, "6437": 4, "40698": 7, "4230": 8, "46999": 1, "49430": 0, "18964": 3, "17900": 9, "9206": 7, "7103": 0, "36684": 8, "945": 1, "16660": 3, "12633": 1, "18158": 0, "39728": 2, "34652": 1, "39246": 2, "43509": 3, "22740": 5, "36853": 7, "32957": 1, "37161": 8, "8096": 5, "42737": 4, "31480": 3, "45713": 3, "8011": 9, "40481": 9, "47176": 1, "32992": 4, "27906": 4, "32911": 3, "21907": 1, "23795": 8, "43955": 5, "17611": 8, "18058": 3, "24243": 4, "2394": 1, "7475": 7, "14961": 2, "38532": 3, "18198": 0, "27281": 0, "34779": 0, "12792": 5, "32587": 8, "25615": 4, "12490": 7, "40109": 7, "41640": 5, "34740": 4, "3202": 2, "10995": 7, "29930": 1, "25295": 4, "15383": 5, "7704": 7, "34705": 1, "27379": 3, "5833": 3, "36604": 3, "42865": 9, "12132": 4, "46501": 0, "5323": 8, "1818": 0, "47314": 1, "1543": 7, "25076": 0, "6291": 3, "25674": 7, "28208": 2, "6072": 9, "22357": 7, "17010": 2, "3871": 1, "8393": 7, "5505": 9, "17783": 4, "20544": 0, "16658": 1, "10157": 7, "35658": 5, "11750": 4, "49333": 5, "27516": 3, "38392": 7, "10122": 7, "35935": 9, "15493": 0, "43399": 2, "12810": 1, "26281": 1, "46146": 4, "12503": 7, "47694": 5, "48300": 5, "44196": 1, "34299": 9, "6781": 2, "45952": 5, "46912": 1, "40042": 2, "10172": 2, "27345": 2, "18619": 5, "44144": 7, "10991": 0, "5705": 1, "9112": 3, "1472": 5, "28241": 9, "36526": 5, "8614": 7, "23688": 7, "29148": 7, "30825": 3, "29929": 0, "748": 9, "46332": 3, "30403": 4, "37315": 8, "46907": 1, "41342": 3, "46966": 0, "21868": 5, "36256": 5, "16948": 2, "2716": 9, "8389": 2, "5644": 4, "30131": 7, "2953": 5, "34907": 0, "11684": 4, "33703": 4, "3786": 5, "2021": 3, "27993": 8, "46801": 0, "5908": 3, "15531": 5, "9536": 7, "48856": 7, "48443": 0, "9964": 7, "26934": 8, "7906": 0, "12232": 9, "28534": 0, "24448": 9, "17349": 7, "11469": 7, "6392": 8, "6420": 8, "23858": 4, "19686": 1, "22761": 0, "32327": 4, "47572": 3, "15307": 2, "44704": 2, "14510": 9, "35863": 7, "3776": 9, "25948": 8, "29979": 2, "5639": 7, "2248": 2, "9938": 0, "16149": 5, "21472": 2, "8404": 4, "18590": 3, "40360": 0, "32881": 8, "37494": 9, "18981": 5, "15735": 8, "41123": 8, "49160": 2, "9688": 1, "33295": 3, "2748": 7, "39571": 3, "46420": 1, "36731": 2, "12308": 1, "11072": 3, "24731": 1, "36170": 4, "6921": 5, "26045": 9, "30065": 1, "11480": 2, "48786": 4, "21460": 5, "42088": 7, "20314": 8, "7087": 9, "24438": 5, "5626": 5, "43222": 4, "28719": 2, "7345": 9, "5245": 4, "43898": 7, "13002": 0, "6414": 2, "21513": 2, "36279": 0, "30179": 3, "18562": 4, "20950": 7, "27835": 2, "21375": 9, "40852": 5, "20994": 1, "49396": 4, "8226": 5, "48847": 3, "5445": 1, "22976": 9, "34099": 0, "40724": 4, "41347": 4, "13792": 5, "12247": 3, "43308": 3, "41789": 1, "3944": 9, "36545": 0, "11303": 9, "26930": 3, "28159": 9, "43049": 1, "44389": 5, "20060": 8, "26126": 1, "28296": 9, "21837": 2, "12192": 4, "779": 9, "7344": 1, "45004": 5, "40820": 1, "33961": 0, "23069": 0, "16714": 2, "6139": 9, "5244": 7, "13149": 0, "20013": 2, "4892": 4, "6126": 2, "15626": 3, "44367": 7, "22699": 3, "10106": 3, "47461": 3, "42979": 7, "26981": 1, "10047": 5, "14423": 1, "5649": 5, "28684": 9, "31170": 9, "45841": 7, "47400": 9, "24880": 9, "44920": 9, "8018": 3, "18907": 9, "45936": 2, "18991": 7, "12433": 5, "19405": 0, "29218": 8, "45231": 5, "30254": 5, "32363": 7, "12833": 2, "43316": 3, "13680": 6, "32017": 2, "22719": 3, "17750": 8, "35044": 9, "26588": 0, "10820": 5, "45041": 1, "2568": 7, "30649": 3, "32542": 2, "35963": 0, "12428": 8, "7168": 8, "18363": 5, "43451": 8, "1027": 9, "10585": 0, "20294": 9, "26397": 2, "42524": 6, "6593": 0, "10921": 7, "23277": 1, "43722": 7, "29838": 5, "21242": 9, "14420": 9, "44222": 9, "2680": 8, "7463": 8, "1648": 1, "49277": 5, "32745": 5, "8988": 5, "21302": 0, "2294": 1, "21741": 0, "18421": 6, "40692": 0, "49999": 6, "7526": 0, "48553": 5, "47246": 6, "16006": 5, "38874": 7, "25749": 1, "40079": 1, "9383": 5, "45490": 5, "16053": 5, "45377": 1, "11617": 3, "45814": 3, "39281": 1, "40756": 9, "38287": 2, "30882": 6, "46364": 0, "47193": 6, "45695": 9, "12176": 3, "24158": 1, "10858": 1, "21283": 3, "14614": 7, "30264": 8, "9738": 5, "49936": 8, "36272": 9, "37332": 2, "24087": 6, "22": 8, "28855": 0, "42938": 5, "12865": 6, "35526": 8, "25244": 1, "46861": 6, "38582": 7, "23793": 9, "30694": 9, "2644": 0, "26416": 3, "14031": 1, "28541": 0, "29535": 6, "15756": 1, "46844": 8, "8688": 8, "15761": 9, "35714": 9, "9734": 7, "37169": 0, "48601": 7, "5926": 3, "28683": 3, "9481": 5, "9795": 7, "3029": 9, "39624": 8, "43479": 9, "31781": 9, "7875": 8, "13350": 8, "12093": 8, "23186": 1, "11453": 3, "19727": 5, "9973": 2, "43339": 8, "11694": 6, "30894": 0, "7032": 0, "23231": 5, "49975": 1, "38215": 0, "11670": 5, "19238": 0, "17179": 2, "23935": 7, "39683": 9, "49745": 7, "46525": 1, "21005": 2, "32840": 0, "28567": 7, "8884": 0, "32546": 0, "48325": 9, "29696": 7, "26016": 2, "255": 7, "35110": 2, "41280": 0, "49345": 6, "17807": 1, "43663": 6, "25531": 0, "19624": 6, "40478": 5, "25443": 9, "966": 5, "29016": 1, "2451": 5, "29694": 2, "49427": 3, "36469": 6, "25673": 3, "27308": 3, "27012": 5, "33462": 7, "21418": 3, "31951": 2, "28318": 8, "43085": 9, "8031": 3, "49433": 5, "39539": 3, "43822": 6, "22285": 5, "23866": 0, "31866": 3, "13766": 2, "42618": 3, "29237": 2, "13770": 9, "49994": 8, "3023": 7, "16979": 3, "40401": 3, "40221": 1, "19013": 3, "48333": 9, "14684": 9, "14086": 3, "726": 6, "16986": 7, "22002": 2, "45170": 7, "22746": 9, "2983": 1, "25895": 6, "603": 2, "22464": 8, "11004": 2, "34119": 3, "1715": 5, "20367": 9, "38655": 9, "31664": 9, "33797": 1, "9128": 7, "47789": 0, "1660": 8, "11199": 5, "32138": 0, "32651": 8, "43393": 3, "39138": 0, "42680": 6, "14451": 0, "49773": 9, "42003": 5, "33312": 7, "2930": 7, "33920": 0, "18570": 0, "26604": 7, "6710": 7, "36531": 1, "731": 3, "33435": 3, "46608": 9, "39732": 1, "36232": 3, "49977": 0, "41533": 1, "35820": 1, "36926": 2, "36377": 7, "11704": 3, "19219": 3, "10104": 6, "18259": 3, "22983": 9, "44808": 0, "31798": 7, "40685": 0, "22317": 9, "24819": 9, "44611": 6, "30561": 8, "46986": 9, "40959": 0, "10291": 5, "25333": 0, "39722": 7, "25597": 2, "26903": 0, "30173": 2, "44731": 7, "46292": 5, "15942": 5, "41175": 7, "49997": 6, "28279": 9, "31855": 2, "35616": 6, "1910": 9, "34782": 1, "2102": 9, "8289": 9, "25034": 2, "20239": 0, "49677": 6, "1342": 0, "43805": 2, "40549": 5, "49488": 5, "18254": 0, "4343": 1, "22127": 9, "2714": 6, "38030": 1, "47283": 5, "30298": 2, "27533": 2, "34735": 6, "28899": 3, "36736": 8, "40173": 2, "18042": 2, "28759": 3, "44060": 6, "2264": 6, "44185": 1, "26722": 5, "1838": 8, "10811": 5, "6259": 9, "40895": 5, "42160": 6, "9831": 9, "1421": 2, "29325": 3, "6997": 2, "38052": 7, "46884": 3, "3276": 7, "40204": 3, "13147": 2, "43953": 9, "76": 2, "32329": 2, "34676": 8, "7166": 1, "40292": 8, "35567": 2, "18741": 3, "19626": 2, "13379": 7, "12699": 3, "40578": 3, "29269": 5, "40967": 6, "46989": 8, "4866": 8, "36904": 0, "46711": 5, "13273": 2, "23833": 8, "15521": 5, "30203": 2, "5948": 0, "44795": 3, "14203": 6, "28613": 2, "41089": 2, "28595": 9, "26389": 1, "34921": 7, "8728": 5, "47153": 5, "15033": 5, "31991": 1, "34756": 8, "4341": 2, "37806": 5, "16533": 7, "49412": 3, "8674": 0, "22236": 5, "4587": 6, "26558": 1, "31629": 6, "34187": 0, "23368": 7, "12606": 8, "10507": 9, "20066": 8, "48478": 8, "9961": 3, "10645": 2, "32394": 2, "46706": 7, "49238": 2, "9614": 5, "44832": 1, "31265": 0, "23149": 7, "20145": 1, "19954": 8, "47696": 5, "38462": 8, "2162": 3, "13903": 9, "31505": 3, "12776": 5, "45748": 0, "33960": 1, "17228": 5, "8413": 0, "31126": 7, "42126": 8, "32692": 1, "32606": 5, "34141": 1, "5985": 6, "14070": 1, "32031": 3, "34018": 3, "45179": 7, "35998": 1, "17126": 5, "12160": 7, "14888": 0, "23344": 6, "18229": 0, "5355": 7, "17135": 7, "14025": 8, "23455": 3, "25696": 9, "27245": 5, "39892": 0, "21385": 3, "22093": 1, "19643": 6, "16484": 3, "2348": 1, "14909": 6, "4738": 1, "45312": 0, "19240": 1, "21705": 6, "8339": 3, "33760": 9, "22689": 1, "29253": 8, "21084": 3, "9239": 1, "41588": 8, "14517": 9, "37486": 6, "30472": 3, "40044": 0, "46401": 2, "41769": 2, "43915": 3, "26845": 6, "47403": 3, "38592": 6, "32257": 7, "14330": 3, "30697": 2, "32611": 3, "49990": 5, "26503": 1, "33543": 1, "22879": 1, "13783": 2, "14016": 9, "45404": 7, "8481": 6, "41524": 0, "15262": 6, "388": 0, "8851": 2, "5195": 7, "3459": 7, "41820": 8, "179": 3, "6079": 9, "40198": 1, "5735": 7, "38145": 1, "18116": 6, "34612": 0, "30325": 1, "28358": 5, "44874": 6, "49978": 9, "43021": 7, "14955": 5, "4924": 1, "41699": 1, "32730": 9, "8265": 8, "35615": 0, "24584": 1, "27841": 3, "20338": 7, "23074": 9, "48515": 8, "34437": 2, "35791": 2, "20127": 8, "32888": 6, "43502": 9, "20588": 3, "22901": 0, "34302": 8, "40184": 5, "1273": 1, "15707": 9, "39875": 0, "38676": 9, "47188": 8, "481": 8, "8269": 3, "4449": 8, "22306": 5, "26006": 2, "14753": 6, "32976": 9, "4370": 5, "21697": 5, "10881": 1, "32088": 1, "29254": 9, "35472": 5, "21255": 9, "9525": 0, "24115": 6, "7548": 5, "40557": 2, "40710": 0, "16195": 6, "733": 5, "14274": 2, "26399": 7, "24941": 7, "17486": 5, "4807": 0, "21575": 8, "43313": 8, "3754": 8, "25441": 2, "38663": 2, "2007": 1, "5470": 1, "22133": 7, "49982": 5, "23436": 0, "2941": 3, "39651": 5, "3727": 7, "28300": 6, "44604": 6, "9320": 6, "37132": 1, "46237": 6, "3334": 8, "11311": 3, "22067": 5, "48376": 8, "18347": 2, "8448": 9, "6766": 9, "32377": 6, "40562": 5, "49101": 7, "7011": 8, "8621": 3, "26728": 8, "9572": 8, "42211": 0, "39216": 9, "46657": 0, "35568": 1, "20669": 1, "39858": 5, "39532": 5, "38830": 0, "35451": 3, "45175": 9, "20735": 3, "3224": 3, "40763": 9, "20663": 8, "13237": 3, "7170": 7, "39809": 5, "10355": 2, "11817": 2, "42252": 9, "28586": 0, "25798": 0, "10499": 9, "17703": 2, "4757": 2, "32753": 9, "12793": 9, "44869": 2, "42028": 6, "14045": 7, "3433": 8, "17957": 7, "21115": 2, "16612": 3, "32597": 9, "25340": 2, "21603": 7, "20331": 9, "47738": 8, "40343": 5, "21423": 2, "38768": 5, "49767": 5, "33592": 3, "29526": 2, "25409": 9, "38336": 3, "41740": 0, "11644": 9, "49901": 1, "27570": 5, "25711": 5, "38593": 9, "5568": 7, "46606": 1, "46516": 0, "39350": 7, "37113": 6, "46591": 0, "23412": 6, "14153": 5, "35613": 1, "27727": 5, "29375": 6, "47627": 5, "35945": 6, "40813": 5, "31044": 2, "9815": 7, "22559": 9, "25203": 3, "6491": 7, "18349": 3, "48297": 1, "41651": 6, "1324": 7, "20919": 3, "34493": 5, "29859": 7, "28999": 8, "2822": 6, "13739": 7, "49987": 0, "8368": 7, "29634": 8, "40444": 2, "40928": 1, "18131": 1, "47175": 6, "1601": 0, "24107": 2, "20278": 9, "2495": 7, "14987": 1, "1981": 2, "43675": 6, "37525": 2, "10809": 2, "37134": 3, "31872": 6, "38990": 8, "3194": 8, "24924": 1, "18631": 6, "38431": 6, "48538": 6, "45946": 9, "39059": 5, "44223": 3, "11207": 8, "21379": 1, "2842": 5, "40645": 0, "34412": 5, "25668": 7, "24345": 8, "27826": 5, "33375": 2, "677": 2, "31262": 2, "49938": 7, "25063": 3, "26116": 0, "12779": 9, "18718": 6, "9573": 9, "2743": 5, "3377": 0, "16510": 0, "34818": 0, "39002": 7, "28427": 7, "33982": 8, "21783": 8, "12964": 1, "41949": 9, "31562": 3, "2705": 3, "21155": 5, "30734": 5, "33279": 5, "387": 1, "26702": 6, "20316": 1, "12730": 8, "11871": 8, "11375": 6, "15030": 6, "12841": 5, "6359": 1, "46841": 3, "37565": 1, "48348": 8, "14286": 9, "13032": 6, "9903": 0, "25357": 9, "15515": 1, "31695": 8, "41015": 5, "44972": 0, "41437": 8, "15763": 1, "31692": 8, "264": 8, "1917": 8, "34409": 2, "11852": 8, "2485": 3, "743": 6, "34812": 3, "48595": 3, "14406": 1, "11192": 7, "37457": 1, "2924": 9, "46026": 0, "8653": 5, "39897": 2, "11110": 5, "19144": 2, "38847": 0, "412": 5, "22748": 8, "43146": 7, "46246": 5, "6134": 7, "17504": 0, "5759": 3, "24859": 0, "12686": 2, "14445": 1, "40296": 3, "37766": 3, "2945": 8, "9193": 0, "24465": 1, "20790": 5, "241": 5, "19105": 0, "9361": 7, "5772": 0, "28863": 1, "33112": 3, "45379": 9, "36381": 8, "18825": 1, "24091": 2, "23758": 7, "19171": 0, "18877": 9, "22773": 3, "36819": 1, "29289": 9, "32769": 8, "17426": 3, "24935": 8, "41401": 8, "41527": 1, "12086": 8, "40270": 1, "28091": 8, "47443": 3, "3162": 9, "33979": 1, "20648": 9, "32513": 3, "43943": 5, "43604": 3, "24966": 9, "7517": 8, "19899": 1, "4083": 3, "8534": 7, "8560": 7, "8925": 0, "1316": 0, "33788": 3, "7802": 2, "13015": 8, "13363": 6, "31310": 8, "27658": 2, "1470": 3, "22515": 2, "28850": 1, "7813": 9, "17292": 3, "8853": 1, "1530": 2, "36146": 1, "41996": 6, "45019": 9, "9180": 9, "3660": 1, "31198": 3, "29406": 1, "14559": 9, "31058": 5, "20425": 1, "15040": 9, "30658": 2, "11769": 9, "21654": 3, "14375": 8, "40970": 0, "399": 3, "8660": 7, "28829": 0, "32050": 3, "2241": 0, "19760": 9, "29": 8, "34830": 3, "7031": 6, "26423": 0, "33619": 2, "39058": 0, "49974": 3, "23808": 1, "40266": 3, "21684": 6, "40671": 6, "32783": 0, "45196": 2, "43126": 6, "47085": 3, "36007": 7, "49071": 9, "8705": 3, "40694": 5, "33210": 2, "12217": 1, "13118": 3, "41665": 0, "39686": 8, "22414": 0, "20785": 6, "6490": 8, "15610": 0, "35760": 7, "4253": 9, "38359": 2, "7843": 3, "41205": 7, "16821": 0, "11993": 9, "7176": 3, "14315": 2, "9365": 7, "1767": 1, "27411": 3, "339": 7, "42273": 7, "33743": 0, "38514": 0, "28515": 6, "9008": 3, "35430": 9, "396": 3, "4252": 2, "24455": 3, "45908": 5, "311": 7, "41605": 2, "23457": 3, "7713": 1, "15347": 6, "27280": 1, "35174": 1, "48556": 3, "34036": 2, "6899": 7, "39682": 7, "31654": 0, "15345": 2, "4589": 5, "36102": 5, "30958": 1, "47151": 1, "23046": 3, "19475": 0, "18316": 8, "14662": 7, "20347": 5, "9610": 7, "16581": 6, "38780": 6, "31184": 9, "12818": 2, "49968": 3, "29841": 5, "5883": 3, "8239": 3, "40115": 6, "27300": 1, "41832": 3, "32056": 1, "2146": 7, "24903": 8, "39849": 6, "4538": 3, "42823": 7, "977": 7, "34665": 1, "28372": 8, "34766": 3, "8513": 6, "5243": 0, "44023": 6, "16441": 1, "41835": 9, "30804": 6, "33622": 5, "41643": 6, "5132": 7, "6569": 5, "24190": 5, "17472": 3, "4700": 7, "19832": 3, "15375": 9, "2581": 2, "2787": 5, "3094": 5, "30525": 3, "1046": 6, "33769": 5, "433": 3, "25088": 5, "1320": 7, "8669": 2, "35967": 8, "3807": 9, "35579": 2, "24849": 0, "1193": 1, "2366": 8, "23604": 9, "17040": 8, "23000": 3, "42222": 9, "3302": 9, "11851": 5, "25442": 8, "42249": 2, "20149": 2, "24721": 1, "32642": 1, "22359": 7, "49188": 6, "22415": 1, "43091": 3, "842": 9, "22384": 5, "16331": 1, "10238": 8, "43932": 0, "26467": 8, "36404": 1, "48488": 8, "29122": 1, "35247": 2, "16812": 0, "11300": 5, "6665": 7, "32929": 6, "47255": 0, "21332": 5, "38121": 8, "2233": 0, "37193": 3, "4280": 2, "7405": 1, "38698": 1, "32809": 0, "47401": 2, "22556": 1, "16971": 2, "39043": 9, "42299": 7, "38812": 0, "34040": 7, "34259": 0, "21721": 8, "26287": 7, "14206": 5, "3142": 3, "2539": 3, "41644": 7, "47052": 6, "17933": 1, "13429": 7, "34886": 3, "16045": 3, "44715": 6, "32016": 2, "38112": 3, "6060": 0, "19896": 8, "41992": 3, "40284": 1, "5876": 5, "19304": 2, "43735": 1, "29111": 3, "15968": 1, "41549": 3, "22139": 8, "33601": 7, "3016": 9, "24074": 6, "27434": 3, "13704": 3, "22219": 7, "9929": 5, "42304": 2, "8937": 2, "33783": 6, "33161": 1, "29421": 3, "19600": 7, "24469": 5, "21884": 1, "46472": 5, "10397": 1, "40812": 3, "8003": 2, "42458": 6, "45985": 1, "27142": 7, "23702": 6, "20370": 6, "36599": 6, "33515": 6, "37101": 9, "33858": 5, "39048": 6, "23698": 9, "49928": 1, "26507": 2, "30074": 7, "29910": 0, "13104": 3, "8964": 0, "1689": 5, "34215": 0, "38347": 6, "30174": 3, "43536": 8, "1484": 7, "19573": 7, "45690": 5, "2545": 5, "24367": 5, "46268": 2, "30220": 1, "15931": 5, "27586": 8, "45792": 2, "46340": 0, "8856": 3, "128": 5, "45944": 1, "48658": 7, "14520": 2, "18939": 8, "31449": 0, "29991": 9, "19102": 2, "27314": 8, "15858": 9, "14679": 7, "13474": 8, "40436": 6, "68": 8, "48033": 9, "18262": 1, "49836": 2, "33865": 0, "18135": 0, "4690": 9, "47704": 9, "117": 9, "426": 2, "14661": 0, "49931": 7, "12534": 8, "26873": 3, "40046": 0, "33591": 6, "14486": 5, "11825": 2, "29207": 9, "35662": 3, "18930": 2, "27439": 5, "49979": 8, "19040": 7, "4465": 9, "3395": 8, "38122": 1, "31913": 8, "15782": 5, "13844": 2, "4247": 5, "8932": 1, "6148": 9, "42476": 8, "43330": 8, "23044": 3, "878": 3, "5924": 3, "30681": 6, "37062": 1, "46487": 6, "39845": 9, "47270": 2, "11790": 2, "38013": 2, "8440": 2, "45996": 6, "35783": 5, "34290": 9, "22349": 1, "33306": 5, "23330": 9, "14508": 8, "20420": 3, "24612": 5, "7249": 3, "14329": 3, "464": 0, "1262": 8, "11934": 6, "28878": 5, "49482": 9, "31625": 2, "45374": 7, "39420": 6, "42054": 9, "9235": 8, "25677": 1, "37067": 3, "11575": 9, "15883": 9, "15328": 7, "43642": 3, "13193": 7, "21992": 9, "43514": 6, "38377": 6, "36538": 8, "33701": 9, "22877": 7, "13471": 5, "48242": 5, "29520": 8, "44897": 7, "16698": 0, "22010": 1, "37270": 9, "28936": 9, "14051": 1, "6779": 5, "44512": 5, "11387": 6, "46793": 9, "41471": 6, "21784": 9, "25431": 9, "45224": 1, "15725": 0, "31087": 9, "12221": 2, "47933": 2, "5398": 9, "13583": 6, "4709": 3, "42096": 5, "15703": 5, "8708": 3, "14574": 1, "49992": 5, "26383": 3, "28867": 5, "39474": 9, "49317": 0, "3707": 9, "5913": 1, "21220": 8, "14725": 2, "32601": 7, "31933": 8, "30210": 6, "3380": 9, "41838": 3, "42509": 5, "46918": 8, "463": 9, "18967": 6, "2785": 8, "17033": 9, "2693": 9, "46249": 2, "4973": 0, "13968": 1, "11902": 6, "42731": 2, "2044": 3, "38771": 6, "27476": 3, "49003": 0, "11590": 2, "18743": 3, "7024": 3, "13428": 3, "48465": 3, "18752": 3, "25790": 2, "17661": 8, "30081": 9, "7240": 2, "11761": 7, "39523": 3, "45768": 1, "22540": 6, "12542": 8, "687": 3, "21493": 9, "7659": 2, "44233": 1, "29551": 6, "18417": 7, "9344": 1, "36313": 5, "30864": 6, "49843": 2, "3027": 9, "889": 3, "24620": 5, "7521": 7, "6025": 6, "11762": 8, "37805": 1, "19320": 7, "12386": 2, "17693": 6, "18785": 1, "17235": 7, "11270": 3, "11406": 8, "16997": 8, "46785": 0, "16442": 3, "9560": 5, "16871": 1, "20691": 3, "30230": 6, "16480": 1, "2419": 5, "28820": 5, "35084": 2, "13941": 1, "45743": 1, "42935": 2, "14345": 2, "48141": 3, "27719": 6, "46165": 9, "4342": 5, "41176": 1, "1617": 3, "22223": 7, "4595": 7, "34224": 5, "45453": 6, "578": 5, "14235": 8, "38174": 1, "29316": 1, "23612": 1, "1940": 6, "10583": 5, "43494": 5, "17483": 1, "13751": 0, "34648": 3, "18844": 7, "19720": 9, "1723": 6, "6867": 1, "1384": 8, "17377": 8, "21774": 6, "4264": 5, "40202": 3, "29096": 2, "29116": 3, "24073": 0, "32914": 2, "40476": 0, "46640": 0, "11853": 8, "2000": 6, "17554": 6, "912": 9, "2583": 8, "47017": 8, "34368": 7, "40847": 3, "22337": 6, "12573": 5, "612": 8, "16039": 1, "43286": 6, "31302": 7, "36912": 0, "34387": 5, "26222": 3, "24578": 1, "33709": 8, "15581": 2, "33812": 3, "13564": 8, "16319": 9, "32320": 6, "9896": 1, "36681": 7, "47308": 7, "11325": 8, "6547": 2, "40018": 7, "47299": 7, "47006": 0, "41736": 1, "23533": 1, "41817": 9, "28202": 2, "33689": 0, "22542": 2, "37644": 0, "14096": 8, "5255": 8, "18533": 3, "11900": 1, "18046": 6, "36592": 1, "29782": 9, "11526": 0, "34730": 1, "38473": 6, "30613": 2, "22229": 8, "7584": 8, "11461": 8, "25762": 9, "27013": 9, "12665": 6, "35238": 2, "33925": 6, "48085": 0, "25998": 0, "22291": 9, "20680": 7, "14348": 0, "20559": 3, "24327": 3, "30571": 1, "21618": 9, "9607": 8, "12210": 3, "2816": 2, "49960": 8, "17416": 6, "3798": 6, "16132": 1, "12364": 6, "4898": 9, "34079": 8, "28226": 3, "7663": 2, "34142": 7, "8791": 0, "21623": 2, "8858": 5, "18161": 8, "5418": 1, "34392": 6, "31993": 3, "15363": 0, "35054": 5, "31366": 3, "8480": 3, "34935": 1, "40868": 9, "26390": 3, "44451": 9, "13039": 9, "47341": 9, "39548": 7, "16448": 6, "18299": 9, "39572": 2, "28649": 2, "1207": 0, "16183": 5, "29364": 2, "23766": 8, "21069": 0, "22876": 2, "47406": 5, "31492": 3, "10863": 3, "42503": 3, "42627": 6, "13328": 1, "4628": 9, "36134": 6, "1099": 7, "33732": 6, "2084": 2, "49924": 3, "3338": 2, "7576": 1, "32997": 8, "31631": 2, "12749": 7, "442": 2, "656": 9, "23405": 7, "11983": 6, "42907": 5, "40219": 1, "44369": 5, "26099": 3, "41678": 8, "5979": 1, "15340": 2, "22681": 2, "11911": 1, "32322": 6, "33028": 0, "48168": 3, "17789": 0, "43897": 9, "21747": 6, "13322": 7, "17568": 7, "32891": 9, "43552": 6, "5006": 2, "30440": 3, "43381": 7, "13866": 5, "23105": 7, "49985": 5, "12395": 5, "24815": 8, "25877": 9, "29176": 7, "22254": 3, "38220": 7, "12008": 8, "11519": 9, "18855": 0, "30039": 0, "22275": 5, "3291": 7, "14984": 0, "20882": 7, "16429": 5, "49610": 8, "31409": 1, "763": 1, "18022": 8, "37770": 2, "9441": 3, "43387": 1, "34757": 8, "18189": 3, "8566": 8, "29963": 8, "46173": 9, "26480": 1, "36124": 5, "2501": 5, "46814": 2, "20934": 0, "21734": 2, "49923": 7, "26339": 3, "4641": 3, "27111": 3, "42439": 0, "11842": 3, "20155": 9, "26052": 0, "25010": 5, "39139": 9, "48048": 6, "29985": 6, "49027": 2, "48093": 1, "34403": 5, "13971": 9, "11163": 2, "10514": 1, "20056": 1, "20633": 9, "49973": 5, "1293": 1, "33956": 5, "43029": 0, "47241": 7, "46043": 8, "11774": 6, "45865": 6, "18898": 9, "48152": 7, "45741": 5, "14283": 1, "42812": 5, "7785": 9, "31865": 5, "38689": 8, "48289": 2, "3893": 1, "7637": 1, "24228": 9, "47370": 3, "23482": 2, "40801": 5, "10231": 2, "19855": 9, "40349": 3, "26936": 2, "35152": 0, "44934": 7, "38814": 7, "40625": 6, "41507": 5, "43214": 1, "28825": 9, "8320": 9, "10656": 2, "24908": 3, "28339": 0, "48544": 9, "16803": 6, "11476": 8, "1090": 3, "7448": 0, "8766": 5, "27061": 8, "29536": 0, "42337": 1, "19355": 6, "45556": 1, "29496": 9, "27881": 0, "40873": 0, "33085": 5, "35759": 8, "1152": 0, "2885": 0, "26675": 1, "31208": 0, "47828": 8, "47656": 5, "26029": 2, "8032": 0, "43567": 5, "48740": 0, "26107": 6, "29869": 0, "11304": 1, "4314": 2, "49909": 0, "26510": 0, "18447": 8, "41603": 3, "39210": 2, "13794": 9, "45746": 6, "4328": 1, "25315": 7, "2652": 8, "1876": 6, "21855": 6, "24559": 9, "20844": 3, "30386": 3, "24649": 0, "40598": 7, "5755": 7, "36717": 5, "6656": 0, "18101": 8, "32671": 2, "37411": 6, "24244": 5, "10816": 5, "18758": 9, "8345": 9, "24652": 9, "6953": 5, "37506": 9, "49360": 5, "47238": 2, "6597": 2, "26729": 8, "43050": 1, "8172": 5, "290": 7, "49007": 5, "49905": 0, "4091": 9, "21902": 7, "29064": 9, "15766": 5, "43895": 5, "2120": 6, "7793": 5, "20765": 8, "3659": 1, "24848": 6, "18824": 5, "8257": 1, "48328": 9, "49741": 3, "17664": 9, "48957": 7, "46879": 8, "16492": 6, "37104": 5, "46177": 3, "23557": 8, "18670": 8, "535": 1, "23825": 3, "29380": 6, "2140": 2, "555": 5, "42754": 1, "16772": 2, "37926": 2, "26803": 5, "41878": 6, "18692": 5, "4545": 2, "11149": 6, "26394": 3, "17818": 7, "49986": 0, "622": 7, "10850": 1, "5832": 9, "3698": 3, "33421": 3, "9823": 7, "46260": 0, "25604": 5, "2396": 0, "6039": 6, "49184": 7, "46585": 6, "7049": 7, "22340": 6, "6445": 7, "38346": 5, "42588": 2, "18036": 5, "34113": 2, "47337": 6, "25204": 2, "41461": 1, "6002": 5, "23850": 8, "38939": 8, "27675": 9, "43278": 9, "13885": 6, "33506": 5, "2050": 5, "47295": 7, "27740": 7, "10967": 0, "24219": 8, "47216": 9, "48755": 0, "27519": 5, "25174": 6, "32977": 7, "27749": 0, "20931": 0, "26214": 7, "40015": 7, "30770": 6, "38216": 8, "45401": 2, "44273": 9, "5981": 8, "26769": 3, "24657": 1, "4372": 0, "4460": 0, "15204": 3, "28797": 6, "27660": 3, "21263": 3, "16120": 8, "27710": 2, "29617": 6, "35987": 9, "3668": 0, "43934": 0, "17837": 5, "26259": 7, "10333": 7, "33233": 1, "12790": 9, "17856": 7, "8644": 8, "28389": 7, "24051": 9, "37775": 5, "30092": 6, "10623": 5, "37041": 1, "13134": 1, "37849": 0, "9044": 1, "23779": 2, "39454": 3, "21662": 9, "21499": 6, "37029": 9, "10357": 7, "20077": 2, "23334": 8, "47254": 0, "13074": 9, "49942": 9, "32514": 0, "8872": 9, "34370": 5, "96": 5, "6300": 2, "4921": 2, "41983": 8, "18989": 0, "44169": 0, "31841": 6, "19370": 8, "14513": 9, "7744": 9, "4570": 2, "23509": 0, "2916": 7, "46948": 8, "23422": 8, "41537": 0, "37758": 5, "33811": 2, "36223": 1, "44714": 0, "27632": 5, "35895": 7, "10151": 1, "4265": 6, "15870": 0, "32419": 6, "40424": 6, "21359": 0, "44080": 8, "41011": 6, "2513": 2, "15811": 9, "3751": 8, "49961": 9, "34179": 2, "38658": 8, "42290": 2, "45906": 5, "20058": 2, "39931": 3, "31672": 0, "15037": 9, "28771": 2, "10457": 7, "979": 9, "22495": 5, "38138": 0, "38534": 7, "14134": 9, "720": 6, "2629": 3, "12955": 0, "37336": 0, "9234": 9, "43469": 9, "29569": 3, "20823": 1, "12273": 6, "43453": 9, "381": 2, "12301": 5, "20357": 9, "32920": 9, "11655": 7, "10595": 2, "47733": 0, "39987": 6, "18765": 2, "35692": 7, "15579": 2, "27568": 6, "34611": 0, "43745": 5, "45585": 3, "38802": 0, "8021": 0, "27364": 8, "46222": 8, "28960": 6, "3663": 9, "30826": 7, "26691": 1, "25093": 0, "26626": 0, "31783": 5, "36427": 1, "7676": 0, "39824": 5, "12706": 2, "40541": 7, "24522": 8, "17186": 2, "5595": 7, "49792": 6, "41540": 7, "8691": 7, "5501": 6, "22308": 1, "29347": 6, "5526": 8, "26468": 6, "18641": 2, "46266": 0, "7017": 9, "43754": 7, "1423": 7, "24204": 1, "46115": 2, "20340": 2, "34624": 9, "34391": 8, "26240": 6, "21952": 8, "18014": 0, "33384": 3, "3859": 2, "44248": 0, "32879": 3, "25038": 6, "42534": 7, "16131": 7, "41073": 5, "5747": 0, "23558": 6, "45268": 7, "36852": 1, "45091": 5, "47463": 1, "19065": 7, "26533": 9, "851": 1, "41571": 0, "40741": 0, "7849": 9, "5854": 0, "30728": 0, "17250": 8, "19689": 3, "14783": 1, "4196": 3, "31276": 6, "2558": 7, "48007": 8, "31840": 0, "12041": 5, "4467": 1, "46257": 8, "11064": 8, "45420": 8, "35501": 9, "32397": 3, "29722": 5, "30541": 3, "34592": 2, "46889": 2, "33562": 7, "21015": 3, "13769": 1, "28065": 5, "40422": 3, "11214": 7, "37178": 0, "38168": 6, "11987": 6, "18066": 5, "19490": 3, "20580": 2, "6498": 7, "6483": 5, "30892": 6, "33550": 8, "16385": 9, "30783": 6, "48819": 0, "37059": 6, "9209": 0, "31728": 3, "44919": 6, "36756": 0, "39769": 9, "49995": 1, "25432": 2, "18402": 9, "12661": 5, "13845": 7, "17532": 5, "47682": 8, "43870": 6, "7225": 8, "31923": 9, "9544": 7, "8068": 0, "8093": 6, "17150": 5, "23356": 2, "34780": 9, "19467": 8, "43868": 1, "25869": 5, "13172": 0, "31600": 0, "30605": 1, "31115": 7, "48951": 8, "4878": 7, "17949": 3, "34601": 6, "49983": 9, "15970": 9, "4402": 6, "45854": 9, "22857": 9, "20470": 5, "238": 0, "42545": 3, "19825": 3, "46024": 1, "17743": 5, "6924": 0, "38139": 5, "34699": 5, "41468": 1, "15760": 8, "20298": 2, "4865": 7, "48599": 9, "37768": 8, "47465": 1, "8287": 1, "25818": 7, "23785": 0, "23931": 3, "23326": 6, "31577": 1, "3927": 5, "47027": 5, "34636": 8, "16614": 1, "16937": 7, "47297": 7, "11643": 7, "18035": 3, "12974": 6, "29318": 5, "30157": 5, "31255": 1, "14020": 2, "41968": 5, "6360": 0, "45049": 2, "20928": 6, "40225": 2, "2164": 6, "1021": 7, "933": 8, "37209": 7, "14731": 5, "16764": 7, "37257": 3, "38656": 9, "19646": 8, "33466": 0, "36461": 2, "12243": 3, "45370": 5, "20664": 2, "35105": 8, "25733": 3, "46632": 0, "45376": 7, "12527": 9, "25341": 9, "44995": 3, "19922": 3, "49981": 5, "44941": 8, "40620": 6, "47807": 8, "43423": 8, "1810": 0, "46147": 9, "34932": 6, "31580": 0, "43748": 8, "28739": 9, "40385": 9, "40585": 9, "41112": 0, "29938": 2, "26694": 1, "33332": 2, "11858": 1, "39449": 0, "32805": 5, "22562": 5, "27567": 6, "49842": 2, "20583": 9, "1113": 0, "10091": 5, "30352": 8, "34130": 5, "26607": 8, "11089": 1, "43530": 0, "34256": 8, "29131": 3, "12475": 5, "12463": 8, "41263": 3, "20079": 8, "42508": 5, "10236": 2, "37753": 0, "9066": 0, "19595": 0, "20036": 2, "32631": 3, "17909": 7, "37047": 0, "48644": 3, "21656": 2, "20624": 0, "31592": 7, "4413": 7, "29970": 1, "15987": 7, "28118": 6, "14546": 6, "23225": 1, "11134": 9, "35103": 9, "1757": 7, "4764": 9, "12832": 9, "19": 7, "38352": 8, "16295": 2, "19154": 5, "1934": 3, "41502": 7, "12758": 1, "2436": 1, "12524": 5, "16307": 5, "12586": 3, "10868": 9, "32893": 9, "36938": 7, "2462": 2, "32213": 0, "20561": 0, "6769": 5, "13177": 3, "11054": 1, "28211": 9, "20201": 3, "40331": 3, "41794": 2, "16946": 2, "45218": 1, "33083": 5, "49996": 5, "14893": 0, "18694": 7, "30444": 2, "49814": 5, "41804": 6, "35322": 0, "19822": 1, "37615": 5, "7291": 0, "25325": 6, "44084": 7, "19492": 0, "6723": 6, "8747": 0, "9058": 6, "1691": 8, "3590": 9, "8515": 3, "35402": 5, "28548": 8, "10945": 2, "20158": 8, "35438": 5, "6841": 8, "2045": 5, "35283": 0, "7435": 9, "8154": 5, "39529": 5, "19200": 5, "15808": 3, "43223": 6, "26998": 0, "44845": 2, "14626": 2, "21708": 5, "2447": 9, "13537": 1, "28556": 7, "44203": 3, "7359": 1, "29021": 8, "39718": 3, "38033": 3, "37553": 8, "8160": 8, "2520": 0, "48071": 8, "41525": 3, "39409": 8, "48646": 5, "39877": 1, "4574": 0, "19175": 5, "43937": 5, "11183": 2, "8285": 5, "20734": 0, "24725": 0, "40038": 3, "36277": 0, "20440": 2, "29527": 7, "45449": 5, "24528": 2, "24124": 7, "12281": 1, "25099": 9, "34305": 9, "25449": 5, "14269": 0, "12855": 8, "44283": 0, "37936": 0, "3722": 6, "9015": 9, "43352": 7, "993": 1, "27035": 7, "3784": 8, "7819": 0, "31440": 7, "31853": 1, "37828": 8, "5618": 9, "34900": 0, "8917": 9, "23187": 8, "39525": 0, "47919": 3, "5664": 1, "41932": 1, "11359": 0, "6055": 3, "42120": 0, "28961": 9, "46390": 5, "30094": 0, "38629": 1, "1268": 6, "35645": 5, "2110": 7, "39623": 6, "45034": 1, "46909": 9, "40740": 2, "17731": 6, "34847": 9, "21540": 8, "29530": 7, "28751": 3, "20492": 1, "28491": 6, "46572": 3, "23265": 2, "45616": 7, "31510": 7, "47536": 6, "23221": 7, "3547": 2, "11500": 0, "32211": 5, "36670": 8, "49998": 9, "18979": 9, "4409": 6, "40153": 0, "24697": 6, "24943": 9, "26967": 3, "38506": 1, "22487": 1, "29069": 9, "37440": 7, "5515": 8, "25513": 8, "16981": 0, "10666": 5, "35379": 8, "21495": 8, "45371": 1, "22607": 6, "4489": 3, "28743": 5, "23959": 9, "29897": 2, "8483": 5, "18418": 0, "20431": 5, "24193": 0, "45136": 7, "24739": 6, "6803": 2, "39038": 7, "39326": 5, "239": 0, "26439": 6, "22763": 9, "10774": 5, "39253": 5, "42293": 1, "31090": 3, "7042": 0, "6288": 7, "32889": 9, "27146": 9, "39033": 0, "34753": 3, "41221": 1, "32784": 5, "8804": 8, "31124": 2, "25222": 8, "3036": 0, "14300": 2, "24751": 6, "25312": 2, "47522": 0, "12713": 8, "468": 7, "21878": 5, "39710": 6, "49971": 0, "36040": 5, "6159": 1, "13089": 1, "43468": 8, "9900": 5, "9115": 8, "13555": 9, "23493": 8, "13187": 6, "38788": 7, "28292": 9, "42376": 2, "27225": 5, "23815": 9, "13203": 7, "49395": 6, "3171": 2, "4089": 0, "4836": 8, "37564": 0, "9783": 3, "22250": 6, "14615": 9, "38975": 0, "17116": 1, "29120": 9, "41786": 2, "23304": 3, "22466": 7, "35852": 5, "5742": 0, "242": 1, "26541": 2, "23500": 3, "3607": 9, "48852": 3, "4659": 7, "8550": 7, "28057": 0, "5775": 5, "3988": 0, "16832": 6, "25066": 2, "14465": 9, "17105": 3, "41035": 7, "48956": 2, "16582": 1, "45090": 9, "17373": 8, "43776": 3, "2599": 6, "17956": 8, "45184": 5, "40263": 8, "42492": 8, "37924": 2, "46573": 1, "20045": 5, "37476": 1, "43974": 5, "35557": 5, "48701": 9, "42053": 7, "42391": 5, "48868": 3, "27285": 1, "25852": 5, "37431": 3, "49771": 6, "4891": 9, "4166": 0, "13601": 3, "19661": 9, "47472": 9, "32899": 1, "3116": 7, "18265": 5, "32059": 7, "27144": 1, "7756": 7, "22433": 1, "38410": 9, "4254": 3, "39446": 6, "33694": 7, "9074": 8, "38177": 2, "12981": 3, "20161": 0, "23413": 1, "7495": 9, "7275": 3, "34389": 7, "11551": 0, "33876": 9, "31331": 2, "23636": 6, "29796": 8, "3182": 5, "44006": 7, "39261": 3, "48166": 2, "38869": 9, "41422": 3, "24629": 6, "47466": 3, "48019": 5, "36239": 5, "28188": 7, "17364": 0, "48032": 6, "10301": 0, "37034": 3, "46791": 9, "3318": 8, "37552": 3, "15805": 9, "14057": 6, "6806": 8, "41749": 6, "49715": 9, "28589": 0, "44370": 3, "26313": 6, "10464": 6, "27126": 2, "17423": 6, "24421": 9, "25806": 9, "20835": 9, "8936": 9, "24641": 3, "25476": 0, "23889": 1, "16033": 0, "18632": 9, "9223": 0, "29155": 5, "39577": 3, "26188": 3, "14641": 6, "42243": 1, "38395": 3, "36245": 6, "19901": 8, "40099": 9, "34517": 7, "20924": 8, "28419": 9, "41325": 9, "19919": 0, "4292": 6, "16706": 2, "13658": 0, "17337": 6, "20541": 3, "20084": 3, "41805": 6, "39578": 2, "2187": 8, "7773": 7, "17707": 6, "6615": 1, "45482": 0, "9786": 3, "9540": 0, "43999": 9, "17607": 7, "32915": 0, "49533": 7, "47746": 1, "7795": 2, "14036": 6, "16206": 1, "11620": 3, "49989": 2, "6650": 1, "5394": 9, "10893": 8, "21520": 2, "18232": 9, "17421": 1, "11111": 9, "20770": 2, "9025": 9, "5332": 5, "24336": 8, "37666": 3, "32829": 6, "12256": 9, "25956": 7, "42116": 5, "45771": 0, "14590": 3, "47659": 7, "24988": 7, "2859": 5, "15485": 8, "26271": 0, "19188": 9, "20616": 9, "41906": 3, "34933": 2, "23843": 2, "36712": 5, "33452": 6, "36996": 7, "19002": 9, "27676": 5, "43421": 2, "46203": 9, "38319": 3, "28122": 0, "27501": 6, "5337": 1, "32338": 5, "4164": 6, "33628": 2, "47862": 9, "41069": 1, "33549": 9, "8374": 3, "21091": 7, "34173": 7, "36940": 1, "24026": 4, "10672": 6, "15732": 9, "3056": 1, "14275": 2, "1357": 6, "3822": 0, "5583": 2, "11776": 9, "34752": 5, "14537": 5, "13858": 3, "7815": 0, "16919": 9, "12113": 6, "15660": 9, "22703": 3, "20805": 5, "12910": 4, "10270": 1, "48359": 6, "44142": 7, "5160": 7, "45250": 3, "38897": 2, "32426": 1, "26840": 5, "39800": 2, "30300": 4, "6972": 2, "12771": 0, "25532": 1, "46109": 7, "10218": 6, "29144": 5, "44020": 1, "15226": 4, "8403": 6, "25021": 3, "41408": 3, "33260": 9, "3603": 0, "49081": 9, "26286": 3, "15821": 7, "12913": 5, "49531": 7, "48932": 3, "28546": 5, "13341": 3, "21349": 7, "48294": 0, "47493": 5, "10859": 9, "2679": 5, "16848": 1, "27774": 1, "9412": 7, "27483": 7, "13703": 5, "45716": 1, "42769": 3, "1488": 9, "16052": 5, "25992": 7, "28741": 6, "13487": 7, "4411": 4, "25813": 4, "13486": 3, "44605": 5, "8145": 4, "46995": 5, "21574": 6, "958": 3, "26696": 5, "10503": 9, "45599": 2, "33860": 4, "25515": 0, "13887": 6, "38540": 5, "7195": 0, "8969": 5, "19698": 3, "21999": 6, "18126": 0, "16791": 7, "47971": 3, "5296": 4, "11529": 9, "17876": 0, "19107": 5, "47609": 3, "47071": 1, "46875": 2, "34958": 4, "33706": 5, "7083": 7, "24806": 3, "28015": 7, "26299": 1, "13563": 4, "19976": 7, "11107": 4, "10427": 9, "24553": 5, "18132": 5, "8488": 3, "42280": 0, "6800": 6, "11348": 5, "21755": 3, "45534": 4, "3443": 9, "27240": 9, "12553": 2, "28014": 5, "48129": 0, "30742": 5, "32489": 5, "41135": 0, "25192": 0, "31085": 4, "27685": 3, "26764": 4, "9717": 1, "32427": 2, "3328": 7, "18524": 7, "36838": 9, "25098": 2, "33597": 2, "27670": 5, "32480": 5, "25348": 0, "29621": 7, "12889": 6, "4184": 1, "35148": 1, "13557": 4, "45054": 3, "23386": 6, "42449": 9, "18685": 3, "24758": 0, "24218": 2, "12416": 3, "28539": 6, "5704": 2, "9385": 7, "41845": 4, "19214": 0, "15437": 9, "13734": 3, "22581": 1, "38283": 3, "22705": 2, "28240": 3, "43099": 2, "22080": 5, "49035": 9, "322": 0, "3838": 9, "20801": 7, "17025": 5, "47819": 6, "40250": 3, "28449": 0, "40696": 2, "7559": 6, "5920": 6, "10784": 2, "13592": 6, "49021": 5, "42175": 5, "47122": 9, "394": 2, "14908": 0, "18764": 7, "10020": 0, "25594": 7, "15329": 5, "12189": 2, "20979": 5, "12257": 0, "24700": 6, "3580": 0, "23826": 4, "3278": 6, "29712": 9, "49291": 6, "34225": 3, "5849": 5, "42773": 9, "27927": 3, "1859": 2, "45954": 0, "45085": 1, "10659": 3, "110": 5, "41200": 3, "19936": 0, "43538": 1, "38891": 4, "21252": 2, "9732": 0, "34997": 2, "45810": 4, "24585": 3, "39530": 9, "37149": 3, "8469": 4, "22302": 2, "10723": 4, "31246": 5, "31253": 3, "41903": 7, "553": 3, "42539": 6, "24253": 3, "14279": 4, "29408": 0, "3834": 7, "20261": 3, "36796": 1, "16078": 2, "8530": 7, "22570": 2, "37956": 4, "36024": 0, "2762": 5, "11473": 0, "13827": 0, "27201": 1, "28602": 2, "44991": 0, "20586": 5, "41700": 0, "3491": 5, "18238": 2, "47724": 9, "721": 4, "8950": 6, "48691": 4, "178": 1, "41919": 3, "49197": 7, "29340": 9, "36212": 0, "28864": 4, "2946": 7, "47554": 9, "42950": 1, "48074": 4, "46295": 9, "41861": 5, "40178": 3, "20326": 1, "7462": 2, "8010": 2, "38385": 4, "23399": 7, "34851": 4, "22996": 1, "34543": 5, "16346": 6, "41534": 0, "39085": 9, "15319": 5, "19632": 3, "38340": 1, "25490": 6, "130": 0, "36142": 1, "4354": 2, "4902": 1, "48812": 1, "10052": 7, "6683": 0, "46958": 0, "41724": 7, "15221": 2, "19501": 3, "19762": 7, "21185": 2, "14656": 1, "10466": 0, "28600": 7, "10420": 9, "32836": 7, "31825": 3, "44508": 9, "35741": 1, "21716": 7, "10000": 2, "10033": 9, "14124": 2, "38798": 7, "28923": 1, "17074": 4, "23244": 7, "15518": 9, "23528": 6, "44988": 0, "21561": 2, "25779": 6, "41846": 9, "11000": 7, "29085": 4, "26725": 3, "27768": 1, "34000": 4, "16244": 5, "41405": 7, "41942": 0, "6118": 4, "43181": 4, "44423": 9, "14350": 6, "6117": 5, "29580": 5, "9751": 5, "40025": 0, "14068": 6, "33188": 4, "40009": 2, "41808": 2, "15332": 3, "22379": 2, "38833": 0, "22598": 5, "41386": 1, "31048": 9, "6411": 6, "487": 5, "9509": 3, "15310": 1, "49271": 5, "19894": 1, "36764": 1, "40734": 9, "5455": 5, "44217": 7, "18009": 6, "18805": 1, "33323": 5, "3748": 7, "48051": 0, "1962": 0, "42310": 4, "44025": 4, "20360": 5, "18589": 0, "24104": 6, "19917": 3, "25428": 0, "12689": 5, "36647": 5, "13506": 3, "21531": 5, "41692": 9, "34685": 2, "32797": 6, "11492": 6, "35578": 7, "30539": 7, "49340": 1, "24266": 3, "7641": 1, "7146": 1, "42496": 5, "17076": 4, "15994": 0, "38275": 9, "37302": 9, "18934": 6, "9653": 9, "11793": 5, "36159": 1, "33518": 3, "40341": 4, "33938": 0, "25278": 6, "7238": 4, "48497": 3, "42702": 6, "46647": 6, "37665": 4, "10071": 9, "15608": 9, "40862": 6, "38224": 3, "10953": 5, "19652": 7, "43864": 0, "13533": 1, "19252": 6, "43190": 4, "30876": 3, "9551": 4, "5574": 6, "41236": 3, "46702": 0, "27886": 4, "28315": 0, "41676": 2, "7757": 0, "5287": 5, "35694": 4, "28018": 6, "32593": 1, "5921": 0, "45480": 3, "6007": 1, "10712": 6, "26075": 4, "25219": 5, "17799": 5, "35048": 1, "37135": 7, "38807": 2, "13146": 9, "458": 2, "37337": 2, "30862": 6, "15544": 4, "46243": 2, "24752": 6, "11316": 4, "12218": 1, "18956": 1, "12687": 5, "45740": 1, "3850": 9, "38333": 2, "25925": 2, "43731": 9, "7151": 5, "27107": 0, "37902": 9, "35504": 5, "23358": 3, "8786": 7, "13343": 3, "20642": 1, "28471": 5, "1817": 3, "7981": 9, "25178": 5, "1614": 2, "12297": 5, "47501": 7, "37296": 3, "37784": 1, "2801": 3, "25005": 2, "17619": 3, "11178": 0, "43519": 2, "27850": 1, "11052": 0, "35242": 3, "5216": 6, "31313": 6, "35583": 9, "48575": 7, "20353": 6, "8274": 4, "13235": 0, "33667": 4, "40041": 6, "19888": 2, "4335": 0, "29012": 2, "8223": 5, "10745": 5, "16907": 1, "25564": 4, "22352": 4, "27306": 2, "32735": 4, "45847": 9, "35097": 5, "7717": 4, "19795": 7, "20837": 5, "13381": 0, "37136": 7, "11177": 4, "6469": 0, "358": 6, "5799": 1, "5952": 9, "29119": 3, "38448": 9, "30321": 5, "19840": 6, "16957": 4, "34458": 7, "17534": 4, "33074": 6, "29409": 6, "6827": 1, "14653": 9, "27002": 1, "48798": 4, "18215": 5, "26361": 3, "41935": 9, "32544": 2, "34966": 7, "21427": 7, "21943": 4, "22447": 4, "25910": 2, "30769": 2, "49657": 4, "17357": 4, "9227": 4, "2578": 3, "37502": 9, "19590": 9, "34390": 6, "21100": 2, "43192": 0, "34034": 6, "17838": 3, "17584": 2, "46898": 7, "14131": 7, "7420": 5, "42155": 3, "35336": 7, "27810": 9, "14229": 7, "10938": 5, "23381": 4, "7361": 4, "2388": 2, "31161": 7, "44979": 2, "15409": 0, "21443": 9, "49001": 4, "13142": 0, "20471": 7, "8682": 3, "39696": 9, "39084": 4, "14217": 1, "41202": 5, "43510": 5, "34501": 9, "9187": 7, "33374": 2, "10748": 7, "35948": 0, "11141": 1, "7855": 3, "3131": 4, "10757": 5, "48685": 0, "27006": 7, "20983": 0, "8299": 1, "44043": 1, "28939": 3, "23247": 9, "11949": 6, "8547": 1, "38567": 6, "29866": 5, "41612": 3, "30380": 1, "41946": 4, "23012": 6, "15055": 1, "42647": 9, "37977": 5, "10930": 1, "18397": 4, "32222": 4, "36295": 0, "36441": 1, "4229": 3, "38599": 0, "20652": 4, "45116": 0, "42574": 1, "36701": 3, "32161": 5, "3463": 2, "44089": 5, "34878": 2, "10764": 2, "29110": 4, "48506": 0, "2114": 2, "15904": 5, "26255": 5, "18554": 0, "20467": 4, "38649": 4, "8147": 2, "4623": 0, "9096": 1, "32334": 3, "22994": 9, "40439": 6, "42231": 9, "17032": 4, "26770": 4, "48600": 5, "4178": 1, "49260": 4, "32097": 9, "47906": 6, "28988": 3, "40586": 3, "26871": 7, "21541": 9, "41454": 6, "36002": 5, "1231": 4, "42958": 4, "23013": 7, "43070": 2, "25225": 7, "10987": 6, "30054": 4, "17835": 6, "46191": 0, "5989": 3, "31377": 4, "32822": 5, "42908": 5, "49524": 1, "45778": 0, "31787": 7, "6121": 5, "30274": 3, "24976": 4, "45501": 5, "36298": 1, "17769": 9, "7338": 6, "22290": 6, "6224": 2, "7638": 4, "44651": 2, "36482": 3, "2277": 9, "43457": 3, "6919": 5, "32065": 4, "23208": 6, "13757": 9, "22074": 2, "39774": 9, "5516": 9, "23809": 2, "6682": 7, "37191": 2, "49180": 9, "9326": 2, "23094": 0, "30666": 2, "41082": 9, "48404": 3, "32355": 2, "49299": 4, "48516": 2, "36868": 2, "3909": 5, "40861": 9, "15186": 2, "40575": 9, "35308": 9, "20564": 5, "5932": 5, "32715": 6, "621": 1, "4911": 4, "41708": 7, "49499": 9, "15772": 2, "1095": 2, "34726": 0, "11200": 1, "45674": 2, "33714": 2, "3846": 9, "2268": 7, "17214": 0, "9265": 9, "20838": 9, "33311": 1, "5285": 5, "39030": 7, "15719": 4, "9949": 4, "15057": 3, "45333": 6, "16460": 2, "27806": 9, "33670": 4, "3052": 9, "21505": 1, "45300": 0, "49428": 5, "42343": 9, "2089": 1, "12549": 5, "34186": 6, "8382": 9, "37593": 4, "17680": 2, "1121": 2, "21109": 0, "37750": 5, "14178": 9, "38286": 6, "29849": 0, "31647": 6, "23771": 5, "49246": 1, "8430": 9, "22603": 5, "24570": 7, "47783": 6, "30816": 9, "25382": 2, "47095": 1, "37299": 2, "4277": 3, "2412": 3, "17383": 5, "23345": 4, "4714": 5, "18083": 5, "25754": 0, "48069": 0, "13377": 1, "8014": 4, "43405": 1, "6712": 3, "7467": 2, "4308": 9, "41827": 1, "39028": 1, "18808": 4, "13207": 4, "3594": 2, "13764": 1, "36252": 0, "23747": 1, "23137": 6, "31590": 3, "35194": 1, "18207": 5, "40064": 2, "25525": 7, "43561": 1, "18856": 5, "7913": 0, "16245": 9, "32550": 7, "33552": 4, "4429": 9, "13938": 5, "6814": 0, "30499": 2, "46687": 0, "18867": 5, "21848": 7, "11237": 6, "37757": 4, "22535": 4, "10546": 9, "13037": 2, "18527": 2, "33933": 4, "16549": 7, "8643": 2, "23257": 4, "2541": 6, "1413": 4, "31430": 4, "31465": 1, "20157": 9, "35678": 7, "3785": 9, "47960": 1, "11243": 2, "25698": 7, "18730": 2, "41226": 0, "43135": 7, "23429": 6, "10174": 0, "26381": 3, "23962": 4, "16778": 7, "48414": 1, "33309": 9, "45562": 1, "25828": 3, "40977": 7, "3768": 4, "31037": 6, "26593": 7, "3467": 0, "27005": 0, "32810": 9, "43120": 5, "1117": 7, "31026": 3, "7226": 0, "12563": 2, "13701": 1, "26534": 9, "4270": 7, "8758": 1, "26926": 0, "39141": 2, "28652": 1, "724": 9, "26020": 5, "43851": 3, "22533": 7, "16969": 9, "1475": 6, "11230": 3, "25983": 1, "26891": 9, "12211": 4, "35079": 3, "193": 9, "24565": 4, "3523": 3, "12345": 4, "19768": 1, "43127": 2, "36860": 0, "40443": 3, "30723": 6, "35202": 7, "18642": 9, "37694": 0, "15973": 2, "38679": 5, "32242": 9, "20286": 3, "33140": 1, "36745": 5, "37748": 0, "5503": 5, "5133": 9, "48008": 9, "28852": 7, "37303": 2, "48933": 6, "29088": 5, "10650": 7, "36315": 0, "46057": 0, "47004": 5, "33740": 9, "17159": 4, "630": 7, "7346": 1, "2129": 3, "23817": 4, "28865": 0, "49608": 6, "39477": 3, "26615": 1, "44001": 7, "34213": 3, "6181": 6, "7840": 9, "39513": 0, "36529": 7, "36899": 7, "48091": 4, "30357": 2, "8517": 5, "37945": 7, "22022": 9, "22076": 7, "528": 9, "3319": 9, "21647": 6, "34112": 3, "5957": 6, "10968": 3, "42208": 9, "48690": 2, "46212": 9, "18871": 4, "36708": 1, "611": 5, "47974": 2, "2424": 6, "38334": 6, "14261": 0, "46345": 0, "11882": 3, "40791": 6, "9771": 4, "25316": 7, "2995": 0, "25734": 4, "6902": 3, "41516": 9, "10317": 0, "10941": 7, "18999": 3, "18454": 6, "4630": 7, "47220": 5, "22017": 0, "2736": 2, "20406": 7, "23042": 5, "18159": 4, "6989": 9, "5366": 2, "47565": 0, "32757": 4, "24480": 2, "13889": 6, "42193": 9, "19707": 0, "30312": 7, "34402": 1, "46216": 2, "17613": 2, "11639": 1, "23075": 1, "28610": 6, "48884": 4, "4417": 1, "25570": 1, "28810": 9, "45485": 4, "16411": 2, "747": 9, "26035": 1, "24146": 7, "26272": 6, "28552": 1, "18734": 9, "48239": 7, "5342": 0, "675": 3, "28753": 3, "38645": 1, "30646": 2, "21773": 5, "20959": 9, "28281": 7, "18568": 2, "37980": 3, "25347": 7, "40766": 3, "30367": 6, "25786": 2, "45353": 9, "10979": 3, "22266": 7, "45456": 0, "3779": 0, "45101": 7, "7081": 9, "29999": 7, "6562": 3, "44764": 9, "12021": 3, "21163": 5, "8954": 0, "10271": 2, "26212": 2, "44665": 0, "5186": 2, "11057": 1, "12258": 1, "20968": 6, "28301": 5, "20439": 3, "14609": 7, "49626": 1, "811": 3, "13630": 9, "14926": 6, "17322": 4, "1030": 4, "40484": 1, "37166": 5, "2235": 5, "2096": 5, "33691": 0, "24033": 5, "3209": 0, "33178": 2, "34524": 4, "7842": 2, "49641": 4, "27090": 9, "12864": 7, "36339": 0, "11734": 1, "12561": 2, "4516": 0, "38959": 1, "23723": 3, "43752": 4, "15742": 3, "35133": 5, "30503": 1, "26422": 4, "46582": 7, "25944": 7, "45065": 6, "34455": 0, "16893": 9, "10287": 7, "47499": 9, "40883": 9, "21201": 1, "29594": 7, "14722": 3, "40976": 6, "24696": 0, "968": 3, "43729": 4, "39747": 6, "28862": 7, "6862": 6, "19197": 7, "14846": 1, "16980": 4, "16708": 7, "2291": 4, "11726": 1, "2699": 7, "3718": 0, "27075": 7, "21158": 4, "613": 3, "37875": 4, "13838": 4, "40315": 0, "3700": 5, "41945": 5, "38068": 9, "681": 4, "1972": 0, "8329": 7, "34045": 4, "25180": 2, "25469": 1, "40984": 9, "27992": 4, "28992": 3, "46827": 4, "333": 3, "3901": 7, "11421": 3, "7866": 5, "15308": 4, "18701": 6, "48859": 5, "34754": 0, "33492": 3, "31451": 1, "12161": 3, "16604": 6, "41338": 9, "40111": 7, "40146": 7, "10487": 0, "19156": 5, "10649": 2, "5128": 7, "28837": 0, "7532": 6, "11393": 7, "26620": 4, "38157": 3, "37697": 5, "27733": 9, "18125": 6, "2763": 2, "6909": 2, "5780": 5, "21062": 2, "12666": 0, "39745": 0, "33693": 3, "10864": 1, "41536": 5, "28117": 3, "41054": 4, "46244": 1, "25614": 6, "3457": 4, "47494": 2, "15832": 1, "27347": 3, "46399": 1, "12823": 6, "8313": 6, "27137": 9, "19295": 5, "27593": 3, "21696": 4, "34605": 2, "7445": 1, "23791": 9, "43216": 2, "38605": 2, "10197": 7, "24614": 7, "2993": 7, "14985": 3, "2274": 1, "6456": 6, "20343": 0, "43546": 6, "32183": 4, "27868": 9, "9791": 5, "17575": 1, "39758": 6, "34475": 7, "3633": 3, "23022": 7, "9018": 5, "41889": 5, "7571": 1, "40014": 9, "28459": 4, "25369": 7, "28316": 1, "14296": 1, "40428": 1, "13830": 6, "5367": 9, "22441": 7, "17011": 6, "45089": 3, "38046": 1, "43936": 9, "579": 4, "26559": 7, "27402": 2, "25220": 0, "45396": 4, "48880": 4, "46990": 6, "25748": 1, "42856": 6, "22544": 3, "42382": 7, "24688": 0, "5201": 7, "4058": 7, "19235": 7, "29274": 9, "8437": 9, "11711": 9, "33226": 1, "18317": 0, "28917": 1, "43746": 0, "10082": 1, "25252": 1, "4313": 6, "4779": 4, "43981": 7, "24128": 1, "40417": 7, "11257": 7, "48192": 9, "5647": 4, "27603": 3, "48688": 0, "1360": 2, "11091": 3, "16883": 2, "44364": 6, "34981": 5, "20473": 6, "30634": 0, "27882": 6, "22360": 0, "48811": 4, "14838": 4, "38130": 5, "7595": 1, "49370": 0, "34283": 9, "43274": 1, "6000": 3, "13183": 4, "4387": 7, "35546": 2, "43346": 9, "39367": 7, "36226": 5, "37268": 6, "34012": 3, "2244": 1, "32268": 0, "12032": 7, "44302": 2, "31997": 6, "31887": 9, "15672": 5, "44758": 9, "24781": 0, "33081": 6, "39440": 3, "33635": 3, "21849": 0, "47980": 3, "36193": 7, "999": 9, "44204": 7, "46504": 9, "24103": 2, "26608": 6, "23494": 7, "43644": 2, "45294": 1, "3272": 9, "11132": 6, "18483": 6, "17182": 4, "13353": 4, "36655": 7, "4541": 2, "34425": 0, "7741": 4, "19180": 7, "44888": 9, "26200": 6, "38440": 3, "29659": 7, "16305": 9, "446": 0, "109": 1, "8583": 4, "21638": 3, "44335": 3, "15209": 4, "25703": 2, "37651": 7, "582": 2, "47644": 6, "32736": 2, "23082": 4, "26363": 2, "9348": 3, "7662": 7, "27214": 5, "6689": 2, "42740": 3, "29750": 9, "20854": 1, "4260": 5, "9538": 2, "35167": 0, "14333": 5, "15641": 6, "559": 6, "39943": 2, "11273": 9, "36916": 0, "14736": 7, "44904": 5, "45057": 6, "27585": 9, "37595": 6, "41542": 3, "8059": 0, "2883": 0, "25906": 7, "39442": 5, "36244": 9, "27511": 9, "33046": 6, "3546": 2, "4943": 5, "20386": 0, "1278": 4, "41797": 9, "27764": 7, "39956": 6, "39169": 7, "13285": 4, "45793": 2, "33804": 3, "28178": 5, "1436": 9, "46722": 5, "21426": 9, "33642": 4, "37503": 7, "37143": 6, "45869": 6, "18359": 3, "15360": 5, "36090": 3, "26677": 9, "48975": 2, "34384": 1, "44873": 3, "29300": 9, "8017": 9, "35385": 2, "37653": 7, "1381": 3, "34462": 7, "21512": 1, "26386": 7, "25724": 6, "29401": 5, "24698": 1, "35515": 2, "29383": 2, "45204": 6, "28840": 3, "32519": 5, "25547": 5, "27043": 0, "24088": 9, "40067": 0, "39053": 1, "13291": 5, "6616": 6, "28123": 9, "23": 1, "39611": 1, "1334": 4, "20628": 3, "12617": 0, "21865": 7, "39433": 9, "40583": 3, "42526": 5, "30623": 2, "47917": 2, "34600": 0, "216": 2, "45742": 6, "35795": 0, "220": 0, "46469": 6, "27226": 4, "45391": 7, "31703": 2, "49515": 1, "26853": 4, "30045": 1, "48416": 7, "2455": 2, "26508": 7, "16185": 2, "44671": 0, "33121": 4, "9198": 3, "8066": 2, "6945": 5, "10369": 2, "39923": 6, "37356": 1, "21152": 2, "46610": 0, "6631": 7, "37869": 7, "6534": 5, "4620": 0, "24858": 7, "901": 7, "4191": 3, "356": 5, "12426": 3, "42852": 4, "41972": 7, "45895": 0, "36785": 4, "28081": 4, "35749": 7, "11757": 6, "25951": 4, "37052": 4, "37050": 5, "18000": 5, "2019": 0, "49474": 0, "3664": 9, "34212": 4, "12411": 9, "4137": 2, "11096": 3, "24944": 6, "9301": 7, "33021": 2, "42294": 2, "4783": 6, "38125": 3, "18835": 1, "22905": 7, "22217": 4, "20622": 2, "1612": 7, "14820": 2, "41636": 9, "1135": 5, "10884": 4, "31980": 7, "15215": 4, "18845": 3, "36587": 4, "14211": 6, "38478": 0, "22604": 5, "16820": 1, "43513": 2, "44387": 0, "49275": 7, "37561": 5, "24631": 9, "29426": 6, "34613": 2, "9537": 1, "9879": 9, "6272": 9, "17739": 9, "46672": 3, "105": 7, "19289": 6, "15754": 6, "420": 0, "34452": 6, "10318": 3, "17671": 4, "3670": 1, "2696": 1, "20209": 0, "26320": 4, "3641": 0, "40827": 7, "32683": 4, "17922": 6, "4956": 6, "14553": 6, "48749": 7, "45336": 1, "34434": 6, "17481": 6, "4136": 6, "40174": 3, "35702": 9, "48489": 7, "6403": 7, "18213": 5, "40554": 7, "8094": 9, "46798": 3, "19842": 3, "44441": 2, "16089": 6, "35769": 2, "33566": 3, "23909": 5, "25505": 4, "16756": 3, "24893": 5, "30748": 1, "15896": 0, "8199": 2, "48277": 7, "13894": 9, "24105": 0, "37518": 7, "8278": 6, "48293": 4, "735": 0, "8582": 6, "26085": 0, "48303": 6, "10895": 9, "23878": 4, "18185": 5, "37995": 1, "10060": 1, "19586": 2, "29941": 7, "24393": 6, "6045": 9, "44712": 1, "48432": 6, "19112": 6, "19871": 0, "7469": 6, "30293": 6, "13284": 2, "43066": 3, "37251": 0, "21313": 3, "313": 2, "14709": 7, "24072": 3, "8695": 2, "41304": 0, "23496": 0, "41499": 5, "15991": 5, "25091": 6, "27621": 2, "39784": 0, "9466": 9, "41327": 5, "30413": 4, "49425": 5, "43727": 4, "27184": 2, "39744": 7, "1166": 2, "7003": 1, "49490": 3, "37266": 5, "27450": 0, "19090": 0, "43619": 1, "24992": 9, "29164": 7, "2768": 3, "39935": 2, "33780": 0, "36690": 9, "22922": 1, "30030": 9, "46603": 1, "4673": 2, "11565": 9, "15677": 0, "1050": 5, "26408": 1, "11956": 7, "32919": 1, "15172": 3, "44035": 4, "17935": 5, "20195": 3, "47641": 1, "38804": 3, "15444": 4, "9483": 1, "9143": 5, "27769": 2, "2873": 7, "9100": 7, "47795": 5, "23392": 7, "15689": 0, "37632": 6, "39914": 9, "28024": 5, "11524": 3, "3984": 2, "4752": 7, "30790": 0, "38977": 2, "26166": 0, "35666": 4, "41595": 4, "5046": 3, "6564": 1, "27634": 5, "1523": 9, "27638": 9, "41867": 7, "25784": 4, "17466": 3, "4520": 5, "41635": 6, "34127": 3, "24882": 5, "46328": 5, "9099": 0, "24930": 0, "26927": 1, "25590": 9, "11251": 5, "16029": 3, "45928": 2, "48907": 9, "15798": 3, "22728": 1, "35": 6, "39964": 9, "2364": 5, "4519": 3, "36207": 1, "20273": 4, "33351": 1, "28603": 3, "1351": 0, "6317": 5, "14120": 9, "37529": 0, "35848": 7, "27422": 4, "17184": 5, "8670": 4, "30003": 2, "33950": 0, "40130": 1, "42930": 5, "6069": 2, "38927": 5, "14168": 6, "19761": 3, "1033": 9, "5514": 7, "4886": 0, "40097": 2, "39161": 9, "46163": 5, "26147": 4, "44559": 9, "45499": 0, "587": 6, "161": 2, "28641": 2, "15370": 5, "29607": 4, "21134": 3, "16672": 5, "35489": 2, "37479": 4, "21610": 7, "38397": 4, "45754": 7, "21555": 5, "41851": 4, "44652": 7, "29878": 5, "42416": 5, "46586": 7, "43859": 2, "32454": 5, "4722": 1, "18587": 0, "17708": 6, "11404": 9, "21016": 9, "1401": 2, "18526": 0, "16667": 0, "11959": 4, "38437": 2, "47663": 4, "3452": 2, "25030": 6, "7778": 2, "10923": 5, "21046": 2, "29247": 7, "37241": 3, "41623": 6, "21760": 1, "25190": 4, "25742": 3, "5612": 5, "12421": 7, "41264": 1, "30471": 6, "10252": 6, "45620": 5, "42297": 2, "37098": 3, "10956": 1, "31352": 2, "34241": 0, "24145": 5, "46876": 6, "16455": 9, "17966": 5, "31688": 2, "11266": 1, "3505": 0, "15379": 2, "43608": 2, "49171": 1, "35909": 9, "31106": 1, "41890": 9, "1527": 0, "27574": 7, "22401": 4, "41909": 0, "16984": 6, "49450": 4, "19530": 1, "46806": 9, "13331": 1, "29190": 0, "47970": 3, "38173": 6, "43038": 6, "27181": 9, "15104": 3, "5029": 6, "11857": 4, "46113": 2, "25625": 5, "33973": 4, "44383": 7, "17209": 7, "38131": 2, "5750": 2, "32285": 5, "39300": 6, "29063": 3, "47376": 6, "11240": 7, "48225": 4, "19314": 2, "32304": 1, "38169": 0, "37613": 2, "19995": 6, "21893": 5, "22050": 6, "13022": 4, "42513": 2, "894": 1, "9829": 0, "18457": 1, "4119": 3, "1550": 3, "42051": 4, "23567": 6, "21296": 6, "32688": 6, "28413": 1, "19898": 4, "13660": 3, "37844": 7, "23480": 7, "21144": 0, "9376": 7, "47623": 7, "25153": 6, "11390": 5, "30474": 7, "35601": 7, "27238": 2, "43928": 7, "41044": 7, "9663": 0, "9673": 0, "8722": 3, "10167": 2, "28977": 6, "8301": 1, "1618": 4, "31588": 2, "25048": 0, "3080": 7, "29781": 1, "16230": 3, "25550": 3, "38548": 9, "12599": 1, "19136": 0, "14823": 2, "43918": 1, "16473": 1, "36549": 2, "19078": 1, "32045": 3, "2703": 5, "47342": 3, "1048": 3, "48818": 5, "34062": 7, "49013": 3, "10646": 2, "653": 5, "10184": 9, "49301": 9, "28698": 1, "21467": 5, "14102": 5, "38634": 2, "15248": 2, "7230": 7, "36552": 1, "8423": 3, "3538": 9, "7179": 9, "38660": 7, "32930": 1, "15748": 2, "26600": 2, "43617": 7, "8710": 7, "2368": 1, "15747": 6, "22921": 1, "40590": 2, "42892": 2, "26824": 5, "29644": 2, "20361": 9, "7685": 6, "12286": 2, "38611": 0, "29940": 1, "46683": 9, "31439": 6, "44074": 0, "38273": 9, "3108": 7, "35369": 7, "35960": 3, "14259": 1, "49049": 6, "41429": 6, "23684": 0, "6813": 5, "37210": 9, "48763": 4, "32710": 1, "19515": 5, "8494": 7, "27691": 9, "9035": 0, "38648": 7, "43973": 9, "18893": 7, "27082": 7, "36593": 6, "13318": 1, "3397": 1, "24329": 2, "30938": 9, "30711": 6, "28307": 1, "36603": 3, "37418": 5, "5900": 9, "26169": 5, "44314": 9, "33942": 1, "41013": 5, "48948": 0, "38479": 2, "2196": 0, "32826": 5, "28495": 2, "44063": 6, "11355": 1, "8878": 6, "24155": 9, "48582": 4, "14366": 7, "23250": 6, "48415": 9, "15134": 9, "23376": 9, "11569": 1, "15972": 5, "49554": 6, "8307": 4, "8619": 9, "37930": 4, "1874": 0, "20794": 1, "1980": 1, "36487": 1, "7577": 9, "45636": 9, "27520": 7, "5972": 6, "45575": 3, "31210": 1, "13166": 1, "33707": 0, "5527": 0, "4755": 3, "37501": 1, "43759": 6, "44716": 7, "27098": 3, "5678": 0, "3185": 9, "29978": 2, "32839": 6, "2221": 7, "35217": 0, "4102": 2, "15954": 4, "32098": 7, "25328": 1, "40521": 6, "46337": 2, "18398": 6, "18228": 7, "40662": 5, "13979": 6, "39407": 6, "22992": 9, "17792": 0, "43288": 0, "13071": 1, "24498": 2, "13153": 7, "32583": 0, "48668": 3, "27898": 6, "5460": 7, "25168": 1, "37297": 7, "26501": 4, "6049": 5, "6389": 6, "33010": 7, "4000": 0, "16036": 7, "39836": 2, "43926": 1, "48369": 4, "25033": 3, "11205": 0, "12500": 0, "22446": 6, "15777": 5, "20378": 9, "49011": 5, "3544": 0, "36815": 6, "48229": 0, "7006": 2, "10754": 5, "8512": 9, "45193": 9, "21299": 0, "19215": 9, "46081": 0, "6758": 3, "8116": 5, "13476": 7, "18944": 0, "46476": 4, "7039": 4, "20598": 5, "19146": 2, "32393": 4, "15362": 2, "5615": 0, "32199": 3, "16882": 0, "1829": 7, "6199": 7, "38687": 7, "18987": 9, "13374": 7, "13936": 7, "1788": 1, "17141": 0, "1635": 9, "32408": 6, "47566": 6, "37082": 9, "9417": 6, "22633": 6, "26053": 7, "34993": 3, "22279": 7, "29323": 1, "34214": 6, "22547": 1, "34067": 5, "13724": 2, "12741": 7, "28907": 4, "2498": 7, "32963": 6, "45212": 3, "26283": 6, "31882": 2, "45322": 9, "828": 4, "32727": 3, "42356": 2, "38550": 6, "4989": 4, "3192": 6, "49446": 6, "15465": 5, "37326": 4, "20846": 9, "36532": 2, "1524": 9, "30400": 2, "21883": 9, "20791": 0, "13693": 5, "32165": 1, "41526": 6, "19680": 6, "7967": 0, "25240": 5, "46664": 6, "6714": 7, "32620": 5, "36629": 9, "39660": 7, "48655": 7, "12387": 7, "1964": 0, "28177": 5, "46624": 5, "7799": 6, "38924": 6, "11636": 5, "5777": 5, "30123": 2, "5699": 9, "30710": 7, "46577": 2, "10832": 2, "17655": 3, "24582": 7, "6125": 6, "16320": 0, "17328": 1, "1323": 2, "48922": 0, "13457": 4, "30051": 0, "24081": 3, "49298": 4, "43837": 2, "19208": 3, "20981": 7, "40529": 2, "41185": 5, "36696": 9, "8080": 4, "1909": 6, "3514": 1, "57": 2, "4838": 6, "9821": 9, "28928": 7, "15357": 0, "31196": 1, "18475": 7, "254": 9, "26987": 2, "35230": 9, "38247": 6, "7719": 7, "9689": 9, "24816": 3, "20043": 2, "44448": 2, "4705": 9, "43726": 6, "8506": 7, "32880": 6, "40725": 2, "39902": 7, "24097": 1, "40010": 7, "49378": 7, "7237": 2, "4716": 0, "11174": 7, "27468": 1, "4079": 7, "21742": 5, "26215": 5, "14595": 9, "33767": 0, "14760": 9, "11794": 0, "19412": 9, "6873": 6, "17537": 1, "6264": 4, "43933": 4, "38617": 1, "15647": 6, "48004": 3, "18998": 5, "2782": 3, "38117": 1, "28645": 5, "38245": 7, "19099": 4, "23348": 7, "40546": 9, "47257": 4, "11850": 2, "49501": 2, "26334": 1, "22512": 6, "13888": 0, "43028": 2, "1999": 7, "41951": 6, "45699": 1, "818": 7, "2976": 1, "17166": 4, "33791": 7, "8890": 5, "6112": 4, "39414": 4, "18172": 1, "38200": 6, "7549": 0, "7605": 6, "47685": 2, "43807": 9, "48278": 2, "35637": 3, "16998": 4, "5631": 0, "9843": 1, "6561": 0, "33377": 4, "35345": 6, "13468": 6, "4495": 7, "10152": 2, "39458": 0, "12212": 1, "5410": 4, "45697": 5, "37532": 5, "17801": 5, "461": 0, "33676": 9, "14433": 2, "7809": 2, "30564": 4, "44843": 9, "27628": 9, "1873": 1, "5109": 3, "21297": 1, "25368": 4, "48475": 6, "25761": 2, "29017": 7, "23036": 5, "23178": 1, "17275": 3, "13247": 5, "33404": 9, "34634": 0, "13552": 3, "287": 7, "39894": 0, "41240": 7, "42994": 2, "33863": 9, "6358": 7, "11362": 6, "8608": 4, "32179": 4, "18460": 3, "11507": 6, "7546": 9, "18376": 1, "37489": 4, "46601": 0, "25662": 6, "17387": 0, "23776": 4, "18255": 4, "15324": 9, "44940": 4, "30007": 3, "32510": 1, "23415": 4, "45375": 7, "7203": 3, "32637": 7, "2726": 2, "44150": 5, "9762": 0, "13707": 0, "26431": 6, "29008": 5, "26012": 9, "11846": 9, "27745": 9, "9312": 6, "28592": 2, "30771": 9, "16081": 9, "45871": 5, "4536": 1, "36820": 7, "9085": 9, "39336": 2, "29586": 4, "11151": 9, "14856": 3, "18449": 0, "47504": 9, "30313": 0, "42158": 1, "36098": 2, "29558": 3, "1763": 9, "46615": 5, "11531": 5, "40223": 9, "39220": 0, "42785": 1, "15921": 9, "47697": 7, "23475": 9, "8189": 3, "26191": 4, "10414": 0, "15611": 3, "41341": 9, "2228": 6, "37964": 6, "6477": 9, "27804": 1, "28346": 9, "44607": 0, "14216": 6, "12123": 0, "13516": 3, "25706": 6, "32061": 3, "8181": 3, "33970": 9, "40112": 1, "9351": 9, "9429": 1, "28273": 3, "17526": 9, "6214": 1, "6348": 0, "3347": 3, "31662": 2, "17626": 6, "26520": 0, "2554": 6, "23483": 2, "24101": 5, "17988": 3, "12804": 9, "10584": 5, "16072": 3, "12807": 0, "27305": 5, "19209": 0, "33174": 3, "3852": 9, "11728": 6, "16134": 7, "19190": 9, "38199": 9, "10990": 2, "45385": 3, "34716": 0, "49625": 3, "6345": 6, "41286": 9, "13526": 3, "28442": 4, "4469": 2, "30784": 6, "31626": 6, "36875": 0, "30469": 0, "8767": 9, "14579": 7, "30531": 4, "35859": 7, "45077": 4, "23650": 3, "6304": 3, "38472": 9, "43900": 3, "24728": 1, "43846": 1, "45524": 1, "30835": 9, "4019": 5, "28291": 2, "32937": 9, "25363": 6, "18211": 9, "4175": 5, "35668": 6, "33644": 5, "33768": 4, "28545": 5, "31069": 0, "47947": 6, "11396": 5, "19585": 1, "41756": 3, "45126": 2, "28115": 2, "21381": 6, "19866": 5, "39945": 7, "14402": 0, "38475": 1, "35698": 0, "13653": 9, "22100": 7, "23142": 6, "47431": 0, "769": 4, "40356": 9, "10860": 4, "31698": 9, "15823": 6, "33953": 6, "8071": 6, "3879": 7, "43956": 4, "13212": 3, "8098": 0, "22345": 5, "44396": 1, "6367": 3, "22196": 3, "14744": 0, "24967": 5, "16962": 9, "28207": 2, "9054": 7, "14305": 4, "29229": 6, "37735": 9, "27513": 6, "36338": 9, "8183": 9, "27122": 3, "31536": 6, "30897": 7, "5643": 4, "18128": 2, "9358": 4, "19745": 3, "26419": 3, "35090": 1, "32104": 5, "45761": 3, "2510": 5, "34021": 0, "21491": 3, "34653": 0, "1221": 1, "6545": 9, "3150": 5, "48967": 4, "12201": 2, "45913": 5, "33561": 4, "6538": 0, "25148": 3, "13244": 7, "3932": 6, "31517": 9, "30780": 9, "16221": 0, "25657": 3, "14088": 0, "29223": 0, "41742": 7, "33527": 3, "16994": 0, "30590": 1, "7844": 7, "37790": 7, "45897": 1, "13828": 0, "11385": 0, "44178": 7, "34545": 2, "33937": 4, "4452": 0, "1991": 5, "36246": 0, "6920": 6, "15710": 2, "16723": 2, "9158": 3, "9107": 5, "14770": 5, "25571": 5, "45602": 9, "8355": 9, "45293": 4, "14297": 6, "32621": 0, "2506": 7, "42568": 7, "33449": 4, "33916": 9, "34785": 4, "14740": 4, "40426": 3, "2273": 5, "48828": 7, "17286": 0, "37786": 5, "10095": 3, "34910": 9, "12171": 4, "39781": 4, "7093": 5, "11926": 9, "34967": 5, "42475": 2, "9641": 6, "13810": 1, "42866": 4, "42206": 7, "13342": 9, "41009": 9, "28844": 5, "32258": 9, "41826": 7, "35885": 4, "32545": 9, "34767": 3, "33608": 5, "26723": 0, "47035": 7, "40089": 4, "2792": 9, "11818": 7, "37103": 4, "17068": 7, "28083": 5, "34100": 4, "24705": 2, "30655": 5, "372": 4, "12956": 0, "10446": 3, "28942": 9, "49204": 0, "5629": 0, "21288": 7, "37325": 3, "17300": 1, "33752": 1, "4200": 0, "48315": 3, "35197": 3, "1118": 6, "2589": 0, "47853": 2}

==> hypergradient_clustering/MNIST/randomized_label_map.json <==
{"48134": 2, "14970": 0, "21927": 8, "37750": 2, "17981": 8, "20151": 7, "26432": 4, "17879": 9, "22942": 7, "15362": 6, "18778": 3, "45933": 6, "25560": 4, "37726": 6, "8119": 7, "33972": 6, "39807": 7, "40431": 3, "19429": 0, "35743": 6, "23981": 9, "31086": 0, "23597": 6, "33573": 1, "49567": 4, "27431": 6, "21005": 8, "2172": 4, "18347": 8, "26437": 4, "42761": 1, "16333": 3, "20331": 9, "11345": 3, "24173": 0, "2049": 3, "10742": 4, "27452": 7, "956": 2, "15390": 7, "16926": 7, "27975": 4, "42604": 6, "38134": 1, "41094": 0, "48069": 6, "30351": 4, "49040": 0, "35650": 8, "27038": 6, "39502": 4, "6011": 0, "23568": 7, "40959": 6, "27648": 9, "6664": 0, "40207": 6, "25679": 3, "49375": 4, "10703": 7, "49025": 1, "48132": 6, "239": 3, "38313": 4, "16213": 6, "42287": 8, "16633": 3, "20933": 6, "17739": 4, "23011": 6, "40748": 2, "41000": 7, "47646": 3, "7165": 4, "49427": 1, "6781": 8, "47944": 9, "37606": 7, "4192": 8, "30405": 9, "49947": 8, "25832": 8, "1978": 9, "32254": 6, "21956": 1, "47177": 3, "46774": 8, "18197": 9, "3204": 3, "43506": 7, "42970": 7, "45526": 0, "11477": 4, "2780": 9, "38240": 6, "13602": 7, "21799": 2, "5378": 7, "27813": 8, "38325": 6, "48680": 2, "31455": 4, "13394": 4, "36774": 7, "46941": 8, "44793": 0, "32492": 1, "23874": 3, "34505": 3, "49642": 4, "27814": 4, "5303": 6, "32132": 0, "27500": 0, "40902": 8, "27049": 2, "3875": 6, "1356": 8, "11410": 2, "28845": 7, "35224": 2, "37551": 3, "12507": 6, "20601": 3, "42317": 6, "36245": 7, "27062": 4, "45175": 6, "19353": 0, "39374": 7, "8426": 9, "1276": 8, "27421": 9, "12092": 0, "9605": 8, "11094": 6, "34391": 7, "6527": 4, "2698": 2, "32287": 9, "19469": 2, "28637": 9, "7032": 1, "33993": 9, "1135": 1, "33808": 4, "23920": 9, "27042": 3, "4077": 8, "41933": 4, "12488": 6, "1263": 2, "45024": 6, "22275": 1, "37874": 9, "42910": 2, "33733": 6, "39424": 4, "16553": 7, "4562": 6, "6646": 0, "30046": 2, "16112": 1, "10987": 6, "42047": 1, "27127": 4, "15834": 2, "21481": 4, "39158": 8, "39700": 3, "22073": 4, "28340": 9, "28267": 0, "22517": 9, "22470": 7, "32537": 1, "12572": 2, "13958": 8, "21184": 9, "38708": 6, "5309": 1, "43523": 1, "37070": 3, "46675": 0, "38658": 6, "12210": 9, "39671": 1, "47468": 6, "32519": 4, "37072": 1, "38656": 1, "28865": 9, "47915": 1, "2948": 0, "38830": 8, "45292": 1, "22571": 2, "12770": 7, "22272": 6, "37056": 9, "43056": 2, "14672": 1, "5752": 2, "29524": 6, "17819": 1, "31702": 0, "33690": 2, "10255": 0, "2131": 7, "16310": 4, "27340": 7, "42322": 2, "19852": 6, "26648": 8, "34370": 1, "7260": 9, "26676": 9, "30918": 6, "13324": 4, "33222": 6, "24093": 3, "3859": 3, "42447": 2, "26098": 6, "19186": 1, "21115": 3, "14218": 3, "13659": 6, "5109": 0, "29473": 2, "4645": 3, "38314": 7, "11402": 2, "33475": 0, "44664": 4, "40041": 2, "8988": 3, "24799": 9, "38433": 0, "43233": 6, "44634": 8, "31819": 2, "28434": 6, "37004": 7, "48847": 4, "5971": 6, "24516": 9, "10661": 9, "37216": 1, "31637": 8, "49241": 6, "24671": 7, "44713": 2, "43585": 8, "15975": 3, "10244": 7, "34242": 3, "1721": 6, "27699": 0, "30488": 8, "19173": 3, "48939": 7, "42046": 1, "31008": 3, "8569": 8, "48586": 6, "42337": 3, "32445": 1, "10566": 9, "13312": 1, "44752": 8, "24252": 2, "16242": 6, "9138": 4, "7246": 9, "970": 0, "46612": 7, "21754": 9, "22020": 6, "24492": 2, "10653": 7, "38817": 7, "34299": 7, "27117": 3, "43591": 4, "49879": 7, "20017": 8, "12137": 9, "7738": 3, "960": 0, "46073": 1, "19472": 7, "25623": 7, "35975": 9, "40905": 1, "579": 2, "32737": 0, "36256": 1, "26404": 3, "28469": 4, "4290": 6, "35953": 3, "22679": 1, "42520": 3, "45155": 1, "49023": 9, "19868": 8, "35287": 4, "22734": 0, "9462": 9, "26398": 7, "38295": 3, "44662": 7, "42983": 0, "18934": 4, "30197": 1, "29076": 0, "25723": 6, "17914": 3, "29343": 9, "49739": 9, "35567": 7, "43946": 0, "6471": 0, "27942": 3, "18470": 3, "3170": 2, "49236": 9, "30514": 6, "33617": 3, "37717": 2, "19106": 6, "37086": 8, "28258": 6, "32822": 0, "6555": 9, "24773": 1, "18248": 6, "18508": 0, "11456": 0, "32724": 4, "16446": 4, "43442": 7, "28512": 8, "36366": 4, "6884": 2, "2868": 9, "1806": 6, "31545": 7, "34478": 0, "16165": 0, "45711": 7, "43985": 1, "12083": 3, "30626": 1, "16400": 0, "10333": 2, "34836": 3, "21678": 7, "40253": 3, "48214": 9, "24403": 0, "26978": 0, "41322": 8, "25402": 7, "44642": 3, "33206": 4, "25295": 4, "5506": 7, "25966": 3, "29815": 0, "26363": 3, "2646": 4, "20199": 3, "29685": 3, "46968": 7, "11782": 4, "19942": 8, "22053": 6, "32023": 8, "43651": 0, "5081": 3, "17436": 0, "16733": 6, "27317": 7, "19108": 4, "8835": 2, "47503": 1, "48850": 0, "4475": 3, "9824": 7, "49555": 4, "10401": 0, "14748": 6, "4515": 3, "43397": 7, "43111": 7, "9232": 2, "4622": 0, "34584": 8, "34561": 2, "8103": 4, "36482": 9, "46667": 7, "23361": 1, "38689": 2, "14599": 4, "38073": 6, "12856": 7, "15855": 2, "38362": 4, "5719": 4, "36639": 7, "18769": 8, "31287": 9, "19288": 3, "23137": 8, "6671": 0, "2209": 7, "21252": 1, "18416": 4, "33260": 0, "35500": 1, "38345": 1, "36528": 4, "45562": 8, "28777": 9, "23869": 0, "24330": 3, "30957": 3, "39940": 3, "39574": 2, "43540": 4, "28846": 0, "27291": 8, "32831": 0, "10015": 4, "35545": 7, "8126": 8, "35097": 1, "28103": 9, "899": 4, "13538": 9, "34509": 0, "17006": 4, "22205": 7, "4462": 9, "1810": 1, "31687": 1, "23418": 9, "16426": 2, "29525": 9, "41435": 0, "38907": 2, "6359": 7, "1516": 1, "38378": 4, "18749": 4, "23392": 0, "16393": 2, "6997": 7, "8909": 3, "27711": 8, "10056": 0, "5056": 2, "25203": 2, "10316": 0, "33825": 4, "19741": 3, "10092": 3, "42110": 4, "17016": 1, "6636": 1, "19175": 4, "13747": 7, "18897": 8, "6200": 6, "3467": 6, "33494": 6, "40930": 8, "42940": 7, "34137": 8, "13284": 2, "9531": 0, "19083": 4, "21011": 1, "10546": 3, "31214": 9, "32324": 1, "34448": 9, "14054": 0, "19702": 7, "28657": 4, "41628": 8, "49608": 1, "11542": 7, "26547": 4, "38439": 8, "46890": 1, "2965": 0, "41023": 7, "10498": 7, "21124": 4, "11802": 9, "45282": 8, "31495": 1, "9261": 8, "29248": 6, "41462": 3, "3634": 8, "45139": 1, "9589": 2, "12289": 9, "29293": 7, "49132": 6, "45872": 3, "31418": 9, "30761": 8, "36588": 6, "49889": 3, "13229": 0, "11569": 1, "44564": 4, "43772": 9, "19170": 0, "22038": 2, "13681": 4, "35707": 2, "47": 0, "335": 1, "31149": 4, "16558": 6, "8062": 2, "39400": 3, "25997": 7, "16374": 1, "42760": 8, "23550": 1, "37507": 3, "48564": 4, "16116": 6, "24283": 7, "45780": 3, "21155": 4, "49853": 1, "23668": 6, "19319": 8, "14639": 2, "3682": 8, "44381": 3, "28994": 1, "6305": 1, "5685": 6, "13988": 7, "40776": 2, "44665": 6, "36839": 7, "28315": 1, "41001": 9, "18340": 4, "23632": 4, "15698": 1, "12692": 3, "38818": 2, "921": 3, "4670": 8, "43127": 1, "17298": 0, "47757": 3, "42864": 6, "27760": 1, "19430": 9, "38801": 1, "38655": 6, "39126": 0, "2279": 0, "24683": 4, "27952": 9, "15558": 0, "14074": 6, "4495": 2, "21626": 2, "40972": 0, "33221": 1, "3326": 2, "2755": 3, "33815": 4, "21210": 8, "26034": 9, "41457": 4, "13058": 8, "502": 6, "40659": 9, "16745": 7, "6018": 7, "15118": 0, "15054": 8, "46768": 1, "14368": 7, "21206": 7, "10277": 3, "43560": 7, "9581": 8, "15143": 2, "6849": 3, "45443": 1, "21204": 9, "17951": 3, "10871": 0, "39910": 4, "26823": 4, "11695": 9, "1577": 1, "43048": 2, "38719": 6, "26024": 0, "14085": 2, "46805": 9, "4397": 3, "6188": 3, "30020": 4, "25198": 6, "32322": 2, "40920": 9, "40175": 9, "32548": 2, "30991": 7, "32248": 0, "30323": 3, "6401": 8, "3525": 2, "41475": 0, "7419": 6, "22983": 7, "45211": 9, "2211": 9, "45624": 4, "543": 8, "24778": 8, "25391": 7, "31252": 9, "38624": 8, "26787": 6, "40759": 2, "41610": 3, "35267": 8, "47683": 0, "29174": 9, "22382": 1, "49253": 1, "26590": 7, "26913": 4, "12937": 1, "22380": 3, "2566": 2, "33288": 7, "23264": 1, "26094": 9, "41731": 9, "39745": 3, "29915": 7, "27801": 9, "25273": 3, "8623": 9, "23633": 8, "48307": 1, "42431": 1, "21244": 8, "1785": 4, "1406": 9, "20586": 3, "22431": 4, "13708": 4, "24847": 9, "5599": 9, "25177": 4, "18364": 7, "1524": 7, "16257": 8, "38698": 7, "17247": 2, "19746": 2, "23123": 8, "9073": 1, "46733": 3, "12082": 0, "1867": 1, "43623": 3, "46312": 9, "7546": 3, "3378": 8, "40422": 0, "19306": 7, "13633": 3, "40840": 2, "16164": 0, "24275": 4, "27594": 6, "30396": 3, "9326": 3, "41670": 6, "6644": 1, "2182": 4, "24792": 6, "10397": 3, "20034": 3, "8421": 3, "6324": 2, "19867": 2, "35350": 0, "29771": 8, "24068": 7, "14199": 2, "8263": 3, "32788": 9, "28261": 1, "5857": 1, "27576": 8, "27422": 1, "7354": 9, "26615": 3, "15661": 4, "20878": 9, "10182": 3, "38059": 2, "2758": 7, "23783": 4, "33555": 7, "41390": 9, "2713": 2, "40711": 8, "12467": 2, "8624": 3, "544": 1, "39468": 3, "29037": 0, "43776": 9, "19396": 1, "7820": 7, "35628": 2, "13336": 3, "29112": 1, "45256": 1, "19994": 8, "49512": 0, "27764": 0, "19533": 1, "45826": 6, "11696": 1, "22193": 0, "14862": 2, "25342": 0, "964": 2, "39085": 6, "5254": 8, "27499": 1, "48606": 0, "278": 1, "6086": 1, "32686": 4, "44106": 8, "10432": 8, "21365": 4, "33137": 1, "21629": 0, "21289": 0, "42626": 6, "49631": 3, "7988": 8, "44621": 3, "8549": 1, "34913": 6, "41277": 9, "28172": 8, "19551": 0, "37584": 2, "49038": 7, "43136": 7, "9352": 7, "9578": 1, "2537": 3, "40268": 4, "2401": 1, "29790": 7, "21259": 3, "45295": 8, "8927": 3, "13886": 3, "26196": 0, "42509": 3, "48659": 9, "18189": 3, "24504": 7, "45052": 2, "32674": 9, "28478": 3, "12604": 3, "36642": 9, "23424": 1, "10192": 9, "18237": 3, "43716": 1, "19706": 0, "12566": 3, "15371": 2, "12249": 9, "47414": 4, "496": 4, "49190": 6, "41752": 7, "32290": 3, "43159": 6, "47296": 4, "6610": 2, "29156": 4, "15315": 9, "21548": 6, "4711": 6, "36244": 8, "13145": 2, "33700": 6, "16347": 9, "4309": 8, "21806": 1, "5382": 7, "15358": 0, "7739": 6, "46948": 4, "44148": 4, "28048": 7, "30410": 8, "26814": 0, "9124": 8, "12978": 2, "27288": 9, "7382": 3, "25002": 3, "10051": 7, "2428": 0, "40434": 8, "3025": 9, "40695": 2, "49656": 4, "8504": 4, "20528": 3, "43696": 4, "2282": 8, "1265": 1, "49674": 1, "27778": 3, "26700": 0, "20718": 9, "8767": 9, "36493": 4, "20479": 2, "38060": 2, "36722": 6, "11260": 0, "19973": 1, "34041": 2, "3301": 2, "7659": 4, "45160": 6, "45222": 2, "31473": 4, "38612": 1, "36453": 7, "7498": 7, "33349": 2, "5363": 8, "12487": 6, "33001": 4, "49780": 2, "36812": 0, "13517": 0, "13533": 8, "8744": 4, "47889": 7, "12713": 7, "44907": 0, "7964": 3, "23209": 4, "7917": 8, "30448": 1, "13783": 9, "6513": 4, "41533": 2, "37409": 1, "17680": 8, "41147": 0, "17201": 6, "9291": 0, "30528": 6, "33892": 3, "35388": 6, "10814": 6, "14485": 9, "26842": 0, "23183": 7, "49291": 8, "29150": 3, "4480": 2, "24106": 3, "35390": 9, "2143": 0, "19775": 6, "4961": 7, "17453": 2, "21276": 0, "29572": 7, "29852": 2, "47938": 3, "48541": 0, "15070": 2, "2328": 1, "45166": 6, "6830": 4, "26636": 7, "38848": 9, "14444": 2, "19909": 9, "37548": 7, "2250": 8, "5424": 6, "35172": 9, "7848": 3, "32684": 9, "35040": 7, "22846": 8, "13843": 2, "16647": 6, "29830": 8, "2313": 7, "23105": 4, "5240": 3, "4062": 6, "34829": 8, "45091": 6, "49738": 7, "38896": 4, "47278": 1, "49469": 0, "11776": 8, "13182": 7, "14946": 7, "46378": 3, "1311": 9, "7232": 6, "36756": 6, "45334": 3, "3126": 8, "19019": 0, "3801": 9, "40567": 4, "17522": 0, "11850": 1, "48576": 3, "17504": 6, "32026": 0, "17400": 2, "47952": 9, "29659": 3, "48623": 6, "41230": 2, "20000": 9, "42964": 8, "38553": 9, "12862": 2, "34579": 1, "28259": 3, "36987": 0, "11325": 4, "42511": 1, "4113": 6, "46996": 0, "11359": 7, "32755": 3, "24001": 6, "34187": 9, "19839": 6, "26538": 8, "1111": 9, "8748": 6, "31301": 3, "45101": 3, "47983": 0, "33968": 0, "22866": 6, "9387": 3, "25483": 7, "20860": 3, "4820": 8, "18938": 3, "46787": 2, "40125": 8, "35674": 2, "31953": 9, "30278": 1, "9044": 4, "41951": 2, "39211": 8, "40291": 7, "46102": 1, "28178": 6, "30499": 4, "23191": 6, "46829": 4, "9367": 3, "20390": 7, "21433": 2, "49625": 1, "16471": 0, "27510": 9, "11238": 7, "40963": 8, "32362": 9, "20374": 7, "21530": 8, "12157": 7, "32386": 1, "37929": 0, "46290": 4, "778": 4, "10622": 1, "23827": 3, "44307": 3, "8646": 2, "29569": 0, "37031": 4, "17094": 1, "17794": 6, "20853": 2, "33077": 3, "35766": 1, "21455": 0, "29539": 8, "36896": 3, "20190": 1, "40738": 6, "41208": 7, "40127": 0, "29329": 3, "49048": 3, "36354": 0, "31554": 0, "19506": 7, "48440": 6, "16784": 0, "7047": 7, "25259": 1, "37592": 0, "38843": 8, "40194": 7, "41186": 6, "37557": 2, "38250": 4, "19980": 7, "28141": 6, "17608": 8, "7311": 8, "41314": 3, "44215": 4, "43402": 0, "9093": 7, "27921": 8, "29049": 6, "15812": 1, "24202": 9, "49094": 4, "5164": 0, "34692": 7, "8414": 8, "42543": 9, "46453": 2, "36236": 2, "21114": 4, "36126": 2, "49586": 6, "12917": 9, "44738": 0, "34002": 6, "38090": 9, "10656": 4, "39985": 6, "39666": 9, "18723": 3, "26467": 8, "21543": 6, "7346": 6, "2368": 3, "49613": 7, "37016": 1, "22255": 3, "8819": 0, "39952": 4, "23629": 7, "21360": 0, "42338": 8, "2329": 1, "19888": 4, "22907": 2, "10598": 0, "24117": 9, "30566": 8, "13796": 9, "24408": 6, "29316": 2, "31944": 2, "47825": 0, "7998": 6, "26868": 7, "24255": 0, "18157": 9, "44939": 0, "12476": 0, "43303": 7, "40704": 3, "7374": 7, "3062": 2, "7081": 1, "9849": 6, "23912": 7, "49810": 0, "43021": 3, "17099": 9, "22779": 6, "40326": 8, "18342": 3, "47494": 2, "2028": 4, "43189": 4, "2120": 1, "16582": 4, "15742": 1, "5456": 2, "47107": 0, "31618": 3, "38546": 6, "11136": 9, "43084": 4, "22508": 4, "36787": 8, "48812": 4, "16671": 6, "11505": 4, "20171": 7, "31779": 2, "30403": 1, "37472": 6, "29197": 2, "37438": 9, "41063": 8, "25075": 3, "18968": 8, "4057": 6, "1245": 6, "1222": 6, "48567": 7, "15193": 7, "26163": 0, "21440": 9, "610": 1, "44910": 3, "29871": 7, "35797": 7, "10652": 8, "4171": 1, "912": 9, "26706": 0, "7967": 8, "29748": 2, "39965": 0, "26069": 2, "47020": 7, "24716": 6, "43262": 1, "6346": 9, "23689": 3, "33200": 1, "43055": 3, "43936": 7, "47846": 4, "36999": 7, "27727": 9, "47624": 4, "47256": 9, "12697": 1, "10146": 3, "43510": 0, "23725": 6, "46019": 7, "40688": 9, "16956": 1, "10227": 0, "47366": 2, "5603": 6, "22827": 4, "1162": 8, "20044": 2, "36087": 9, "32614": 8, "8548": 8, "6198": 3, "32567": 3, "35369": 3, "18018": 0, "23508": 3, "9160": 9, "26572": 1, "236": 1, "28570": 3, "40489": 2, "16157": 2, "34288": 6, "38266": 6, "49498": 0, "38280": 4, "30476": 7, "30402": 9, "1206": 3, "3705": 3, "28410": 6, "23384": 4, "15378": 4, "7989": 3, "45604": 6, "30983": 7, "35": 9, "49061": 4, "38675": 7, "13460": 2, "12818": 1, "42850": 0, "28720": 6, "27802": 2, "14994": 9, "9328": 2, "5712": 4, "24614": 8, "13466": 0, "259": 4, "15528": 8, "22783": 9, "29924": 1, "46901": 4, "30217": 0, "7902": 4, "27557": 4, "16174": 1, "30082": 7, "46813": 8, "24107": 3, "33365": 6, "28175": 8, "44263": 6, "26655": 9, "41602": 1, "20890": 6, "42312": 0, "41032": 7, "34811": 7, "47250": 1, "44810": 8, "31424": 1, "14451": 2, "24045": 3, "36207": 7, "48687": 8, "2165": 0, "49546": 3, "15949": 4, "39765": 7, "26976": 2, "4940": 7, "5211": 9, "13094": 8, "17312": 0, "14955": 6, "41887": 6, "18151": 7, "47433": 1, "36452": 1, "10008": 6, "13829": 3, "6385": 2, "36341": 3, "48838": 6, "25084": 3, "48230": 3, "49718": 6, "39681": 0, "20837": 8, "49834": 7, "15611": 1, "7457": 1, "41957": 6, "18481": 8, "13237": 0, "44991": 2, "43648": 8, "30390": 8, "43766": 1, "31979": 2, "1509": 1, "20120": 6, "25023": 4, "42359": 1, "9414": 1, "45111": 3, "43503": 9, "49769": 7, "9236": 3, "42663": 7, "11643": 3, "28874": 7, "41370": 6, "49921": 6, "7112": 4, "7670": 6, "36663": 7, "48774": 3, "35397": 6, "28762": 9, "43459": 6, "33603": 2, "19398": 1, "48449": 8, "32343": 6, "31010": 0, "5526": 4, "2744": 9, "49741": 2, "44964": 1, "24439": 2, "22102": 6, "24335": 3, "2000": 9, "32616": 6, "37117": 3, "23226": 0, "7235": 7, "13276": 0, "38759": 8, "9340": 9, "40393": 8, "46358": 3, "23630": 0, "3137": 7, "15886": 1, "25813": 0, "9062": 9, "12358": 8, "7249": 8, "625": 0, "40473": 2, "8856": 7, "40824": 1, "34800": 9, "2775": 6, "34082": 7, "38756": 1, "39114": 6, "1288": 3, "1482": 8, "43641": 0, "21604": 3, "31650": 6, "6867": 1, "29433": 9, "799": 6, "9084": 9, "37590": 9, "31746": 7, "37453": 2, "43638": 7, "45226": 4, "48971": 9, "33071": 2, "34128": 6, "48367": 3, "2287": 9, "7276": 6, "20799": 7, "9228": 6, "5866": 3, "38577": 0, "4126": 1, "35747": 4, "4600": 6, "24166": 8, "287": 7, "43245": 3, "44461": 0, "43568": 6, "34276": 3, "25958": 2, "32214": 6, "14106": 1, "537": 4, "10798": 0, "43805": 9, "48004": 9, "1481": 1, "13619": 1, "4908": 7, "44481": 2, "35602": 1, "3839": 2, "48671": 4, "45726": 1, "24660": 9, "16028": 0, "6217": 4, "18696": 0, "1993": 6, "45716": 9, "34065": 6, "41263": 6, "16511": 9, "45134": 1, "44018": 2, "44928": 4, "29308": 6, "100": 8, "43837": 4, "16424": 8, "32488": 7, "46554": 1, "3907": 0, "20186": 2, "1813": 0, "42889": 8, "32697": 4, "10211": 6, "3007": 8, "25025": 8, "19925": 4, "21819": 7, "29804": 3, "11486": 6, "26328": 4, "26251": 6, "19236": 2, "20359": 0, "15579": 7, "5061": 7, "44488": 7, "30371": 2, "23341": 8, "43409": 0, "22802": 0, "11237": 8, "622": 8, "42414": 9, "28116": 3, "15415": 4, "30575": 4, "30896": 9, "22973": 0, "46640": 8, "14370": 7, "7833": 7, "25954": 8, "7900": 0, "6195": 2, "17572": 6, "12016": 0, "6786": 7, "22354": 7, "15126": 1, "29066": 6, "46203": 7, "18822": 7, "49486": 8, "24908": 3, "34400": 9, "38365": 1, "8104": 8, "8245": 1, "18676": 4, "12940": 2, "40021": 3, "33324": 3, "17722": 9, "1382": 3, "26460": 4, "38648": 1, "46759": 4, "41847": 4, "3972": 4, "5403": 3, "18067": 4, "6004": 1, "21397": 7, "13253": 3, "24820": 9, "16629": 7, "21233": 7, "16737": 4, "44647": 7, "23824": 9, "4184": 6, "31352": 3, "12470": 0, "35394": 6, "48094": 6, "48058": 3, "757": 4, "6077": 6, "29616": 4, "37276": 2, "44406": 6, "12269": 8, "2551": 7, "173": 4, "44970": 9, "7481": 4, "21225": 3, "19022": 6, "27742": 7, "4247": 2, "34438": 0, "12898": 2, "27216": 9, "42827": 0, "31772": 4, "17138": 9, "9366": 4, "39539": 2, "8209": 9, "22647": 0, "30853": 0, "4847": 2, "20994": 8, "5620": 3, "396": 0, "24666": 4, "38762": 1, "37066": 2, "31921": 8, "768": 4, "29129": 0, "35326": 7, "47208": 4, "14623": 8, "21027": 3, "7390": 0, "33622": 4, "26134": 2, "635": 2, "46149": 1, "15206": 0, "33858": 6, "26320": 4, "38513": 2, "19001": 1, "46895": 8, "18511": 1, "30333": 0, "36217": 7, "9858": 0, "14100": 1, "7884": 4, "25588": 6, "7592": 9, "38285": 8, "26621": 1, "14688": 1, "3205": 2, "33216": 3, "10049": 8, "4941": 8, "12381": 0, "31031": 2, "45049": 6, "19589": 8, "26553": 0, "10610": 0, "21371": 6, "47641": 7, "7444": 8, "16910": 6, "28375": 8, "1442": 2, "49609": 3, "1615": 8, "11590": 9, "31900": 7, "6691": 9, "29760": 4, "3695": 1, "49502": 4, "10288": 8, "32233": 4, "6096": 3, "18879": 6, "11324": 6, "31886": 3, "17387": 6, "27502": 8, "38481": 1, "29354": 0, "10185": 3, "30086": 9, "16592": 3, "3141": 6, "34431": 6, "43838": 4, "13400": 3, "44476": 6, "16533": 9, "4167": 0, "12003": 3, "21034": 4, "31496": 1, "42569": 8, "21489": 2, "29940": 1, "4299": 2, "49402": 3, "65": 6, "46152": 6, "407": 0, "11739": 4, "19207": 9, "11393": 1, "39253": 1, "26680": 2, "11935": 3, "33734": 4, "28534": 7, "14376": 0, "48424": 4, "49692": 0, "36173": 2, "9419": 2, "31821": 1, "13821": 2, "47920": 8, "31158": 3, "43488": 9, "474": 3, "42935": 0, "17159": 9, "43432": 4, "35535": 4, "12821": 7, "3864": 7, "41566": 2, "39335": 0, "22821": 8, "23544": 8, "33562": 0, "3539": 4, "12540": 0, "30766": 0, "13021": 7, "39780": 9, "37180": 3, "12733": 2, "9539": 9, "30676": 1, "4614": 1, "43066": 6, "13457": 4, "12449": 0, "3271": 6, "35495": 3, "5668": 8, "12232": 9, "41243": 2, "2622": 7, "33245": 2, "22622": 3, "19676": 8, "43244": 2, "20793": 0, "12637": 3, "12684": 2, "21833": 8, "23237": 0, "28658": 9, "40587": 0, "12561": 7, "9170": 7, "23906": 8, "26857": 4, "33905": 4, "29977": 1, "40761": 3, "49459": 4, "554": 6, "1690": 9, "1556": 8, "38888": 8, "15136": 0, "26862": 7, "36599": 8, "879": 3, "3384": 1, "32506": 2, "37983": 6, "17631": 1, "14917": 6, "10173": 8, "45470": 9, "15306": 2, "7377": 6, "34858": 7, "8260": 7, "13300": 2, "46599": 0, "43357": 8, "17610": 4, "34114": 1, "34021": 0, "33537": 2, "14659": 3, "29955": 0, "40258": 4, "26228": 4, "273": 3, "17584": 1, "48872": 1, "11397": 7, "22867": 8, "11842": 7, "48644": 2, "49748": 3, "47554": 2, "5873": 2, "17217": 2, "4177": 1, "516": 2, "42372": 2, "3419": 3, "34474": 0, "16063": 7, "29038": 6, "42334": 8, "34325": 8, "42085": 1, "15552": 9, "5606": 6, "45607": 0, "22801": 4, "21963": 6, "4596": 8, "6829": 6, "41868": 2, "43098": 3, "43328": 8, "7699": 2, "48800": 6, "48249": 2, "10421": 8, "18404": 7, "47204": 2, "36089": 1, "45534": 6, "49740": 7, "39482": 8, "43699": 3, "15116": 3, "46635": 6, "21519": 8, "19958": 7, "21588": 4, "30615": 1, "32671": 8, "11876": 4, "44135": 4, "40868": 9, "21157": 4, "1691": 9, "17742": 7, "9064": 3, "26030": 1, "22235": 4, "20266": 4, "13732": 6, "28430": 0, "8734": 7, "11817": 9, "8459": 9, "30132": 2, "37226": 2, "3031": 1, "49807": 9, "36984": 2, "38113": 3, "30456": 8, "49926": 8, "48348": 4, "22704": 4, "8337": 0, "28080": 6, "46808": 8, "15884": 9, "45875": 1, "36028": 0, "15374": 2, "14483": 7, "2946": 6, "32415": 7, "16767": 1, "17097": 9, "49062": 6, "38459": 4, "916": 1, "20564": 9, "39903": 3, "4625": 8, "44999": 9, "41786": 7, "3216": 8, "25840": 3, "3289": 6, "47339": 9, "28060": 4, "19279": 0, "22042": 6, "48358": 6, "19578": 9, "47081": 0, "40133": 0, "47528": 6, "21439": 9, "8713": 2, "25973": 7, "33767": 8, "15071": 3, "27777": 7, "35906": 6, "35466": 7, "9607": 7, "36303": 8, "39958": 7, "49352": 6, "35114": 4, "26062": 4, "4037": 1, "29058": 4, "36850": 2, "13603": 0, "40255": 3, "12626": 4, "46576": 4, "42589": 9, "8757": 9, "34557": 7, "31644": 6, "244": 3, "21671": 2, "23722": 6, "35609": 1, "24887": 1, "31863": 1, "9096": 0, "15781": 0, "16682": 6, "13368": 4, "31929": 3, "18929": 6, "37413": 9, "44563": 3, "40511": 3, "48777": 6, "10665": 6, "30647": 1, "36939": 7, "44404": 9, "49898": 2, "26143": 3, "18456": 2, "31838": 4, "37308": 4, "31768": 2, "35702": 7, "39803": 7, "5934": 4, "40624": 9, "26517": 1, "28666": 1, "13580": 2, "36437": 7, "19174": 9, "38902": 1, "46366": 1, "22746": 4, "39513": 4, "46369": 8, "27100": 1, "28770": 6, "44845": 2, "42122": 4, "15481": 9, "23496": 4, "28465": 3, "29344": 8, "44802": 8, "17024": 4, "10538": 2, "36268": 3, "30980": 0, "30285": 2, "47972": 1, "22918": 3, "3752": 3, "2395": 4, "19719": 2, "19374": 0, "6529": 3, "10939": 0, "20325": 4, "18123": 0, "9159": 8, "14591": 9, "17239": 0, "8668": 4, "33674": 1, "23972": 4, "25678": 3, "26370": 1, "6782": 9, "20754": 8, "3580": 1, "13642": 8, "36330": 8, "46597": 6, "18186": 0, "36060": 4, "16646": 3, "8642": 3, "41934": 0, "18298": 2, "2363": 2, "23671": 9, "41673": 7, "10777": 2, "14609": 2, "44916": 1, "42237": 7, "1847": 0, "42984": 1, "32348": 0, "24864": 7, "41587": 0, "7865": 0, "5452": 4, "1313": 4, "4194": 1, "26020": 1, "17338": 2, "47832": 8, "31413": 2, "36900": 0, "6255": 6, "13505": 3, "45036": 1, "18949": 9, "27903": 7, "49815": 2, "38798": 2, "29648": 4, "36332": 7, "9800": 4, "28974": 4, "1210": 9, "40733": 1, "9171": 1, "44506": 4, "49474": 3, "815": 8, "41521": 6, "31022": 8, "16315": 0, "45070": 7, "23452": 6, "48985": 1, "33749": 4, "20815": 6, "22329": 2, "2037": 4, "26574": 0, "26381": 1, "34674": 1, "23925": 4, "41305": 9, "28918": 9, "12376": 2, "19077": 6, "43603": 0, "33267": 9, "48469": 8, "4845": 4, "26113": 7, "33866": 6, "46914": 7, "19959": 8, "46522": 2, "36361": 8, "22979": 9, "19944": 7, "8190": 3, "28924": 7, "43587": 2, "28455": 8, "34139": 8, "9738": 0, "21583": 8, "10891": 3, "10441": 0, "11375": 9, "30280": 6, "8789": 7, "24812": 4, "45987": 6, "1285": 0, "22729": 8, "14251": 7, "21227": 2, "44147": 1, "39689": 9, "39966": 9, "13863": 2, "49676": 3, "3433": 1, "40227": 1, "7591": 8, "26771": 3, "31982": 2, "35041": 2, "40032": 8, "31266": 8, "36602": 8, "36883": 4, "915": 0, "17264": 9, "10822": 1, "34882": 4, "23332": 9, "1024": 8, "30697": 2, "24021": 0, "837": 3, "3180": 0, "3266": 1, "17461": 1, "42449": 9, "11470": 3, "18379": 7, "35310": 9, "37160": 6, "32141": 0, "1670": 6, "36800": 7, "25359": 7, "17747": 1, "47444": 8, "38071": 6, "44253": 4, "4416": 6, "15880": 6, "11983": 0, "17869": 6, "21264": 6, "15155": 0, "10062": 7, "35406": 4, "12046": 6, "27193": 0, "6264": 4, "21632": 7, "34952": 6, "24951": 7, "34868": 2, "11484": 8, "34463": 4, "11572": 2, "31186": 2, "39409": 4, "34843": 7, "18162": 4, "13060": 0, "26451": 2, "41127": 2, "42517": 1, "36026": 0, "14549": 9, "9339": 1, "45233": 6, "19318": 7, "31190": 2, "4590": 2, "29712": 6, "182": 9, "34473": 4, "47769": 6, "1961": 7, "28372": 1, "45390": 1, "32080": 7, "23235": 6, "43206": 7, "45591": 1, "10280": 9, "9807": 8, "26198": 1, "2857": 2, "38610": 6, "20547": 3, "15726": 3, "31891": 7, "46476": 8, "11198": 6, "19846": 7, "34274": 3, "14486": 9, "24650": 8, "40518": 2, "49270": 3, "33876": 3, "6981": 1, "15365": 6, "10385": 8, "29880": 4, "10578": 6, "24910": 4, "41140": 1, "20093": 4, "27228": 0, "27539": 1, "7962": 2, "35268": 7, "47146": 9, "4573": 2, "28384": 2, "8656": 9, "28376": 4, "14029": 9, "20530": 2, "47741": 7, "25111": 1, "924": 0, "41049": 2, "42387": 2, "49746": 9, "18932": 7, "16487": 9, "24960": 8, "27296": 2, "40534": 7, "28679": 4, "47854": 7, "27954": 3, "34711": 2, "15069": 0, "7840": 7, "47320": 3, "40059": 1, "6853": 3, "37341": 9, "7480": 0, "46108": 7, "5617": 9, "36690": 8, "10258": 1, "31335": 8, "12695": 7, "23546": 8, "25411": 9, "40057": 7, "4007": 6, "39964": 8, "45567": 4, "26570": 4, "11644": 4, "12996": 3, "328": 8, "11179": 1, "3416": 3, "45797": 7, "49428": 8, "36638": 0, "6980": 0, "5887": 3, "3819": 8, "24708": 0, "1109": 4, "37300": 2, "38217": 6, "40535": 7, "33748": 8, "16931": 1, "4450": 7, "8434": 8, "4666": 7, "20534": 3, "22650": 4, "45899": 4, "18701": 3, "4665": 7, "39901": 4, "33632": 6, "10586": 0, "8022": 4, "1970": 8, "42698": 0, "23324": 1, "18600": 4, "12650": 3, "3922": 0, "43221": 0, "25178": 9, "41719": 3, "8731": 6, "38533": 0, "18591": 7, "22302": 6, "18782": 1, "21059": 8, "12284": 9, "14933": 7, "43676": 4, "42267": 0, "21873": 6, "28886": 4, "37089": 4, "26313": 6, "14078": 4, "28345": 7, "30030": 2, "10831": 8, "23746": 4, "3648": 6, "1650": 0, "49690": 3, "22264": 3, "44930": 1, "11790": 1, "20854": 1, "13036": 8, "28477": 6, "14512": 4, "31290": 2, "19759": 0, "32501": 8, "31230": 3, "46169": 9, "11118": 3, "7193": 2, "30028": 7, "29384": 6, "35933": 8, "31344": 9, "49659": 2, "6237": 1, "14165": 7, "1796": 7, "6065": 4, "984": 3, "36331": 6, "43170": 5, "639": 8, "31356": 6, "12575": 7, "11052": 3, "13238": 9, "27658": 7, "28295": 4, "25278": 1, "31466": 8, "5487": 9, "13738": 7, "20088": 9, "18208": 4, "43366": 1, "45676": 7, "36213": 9, "34401": 4, "45189": 8, "20929": 8, "11217": 9, "44606": 4, "229": 2, "8885": 2, "12142": 7, "28203": 7, "11014": 9, "34867": 7, "11636": 7, "28690": 4, "12324": 8, "4686": 4, "18538": 2, "34016": 2, "17977": 1, "48612": 5, "35449": 5, "8527": 8, "13054": 9, "9530": 2, "34086": 5, "37559": 2, "43465": 8, "12103": 9, "20591": 9, "37968": 6, "36431": 2, "2147": 6, "11029": 9, "38663": 1, "20095": 9, "10604": 1, "43834": 2, "6076": 8, "27322": 5, "3667": 5, "30605": 1, "38380": 1, "41609": 1, "9707": 4, "45539": 3, "45359": 1, "45589": 7, "27327": 4, "249": 3, "2765": 2, "31575": 1, "38297": 6, "29755": 3, "29469": 6, "27990": 1, "48529": 3, "10069": 6, "6228": 7, "28746": 9, "40322": 9, "9473": 6, "43186": 1, "10469": 7, "37954": 4, "43981": 7, "29283": 9, "24676": 3, "6325": 9, "26256": 2, "23013": 4, "34073": 1, "31367": 8, "41052": 1, "27283": 8, "26990": 5, "48604": 5, "25456": 8, "40074": 3, "31015": 4, "26338": 4, "7707": 7, "29695": 6, "16928": 7, "18641": 9, "15046": 9, "31026": 3, "293": 4, "41069": 6, "34538": 4, "5585": 9, "20174": 2, "9506": 2, "36533": 6, "6400": 8, "26073": 8, "23297": 3, "45165": 9, "13077": 9, "7037": 9, "15828": 2, "6422": 7, "16081": 8, "30948": 9, "12168": 9, "40801": 4, "22874": 7, "6133": 5, "48023": 1, "4951": 7, "15508": 4, "11019": 2, "36937": 5, "25725": 4, "30220": 5, "33163": 6, "34586": 6, "19225": 6, "41406": 9, "40922": 1, "9523": 1, "48111": 2, "22352": 6, "35311": 9, "48421": 9, "9287": 5, "19008": 4, "18028": 7, "28385": 4, "14717": 6, "20085": 4, "7506": 8, "33945": 7, "23293": 1, "4145": 8, "519": 5, "19209": 1, "14775": 1, "42369": 2, "37837": 5, "7355": 7, "34345": 7, "28546": 5, "26261": 2, "44700": 4, "18543": 4, "88": 1, "39656": 4, "8368": 5, "17648": 2, "24696": 2, "26191": 6, "30080": 2, "41286": 6, "15694": 6, "7830": 4, "39906": 1, "30425": 5, "47419": 1, "35697": 2, "42797": 5, "22912": 5, "16498": 6, "27436": 8, "38315": 9, "13589": 6, "22265": 6, "10326": 8, "31180": 6, "745": 6, "30943": 6, "17049": 2, "45596": 6, "15901": 8, "40075": 9, "37303": 7, "14773": 9, "38729": 1, "47816": 8, "23401": 6, "22707": 9, "2101": 7, "43549": 8, "26508": 6, "41877": 6, "45455": 2, "118": 4, "1725": 8, "1443": 6, "49799": 4, "28402": 5, "24268": 7, "40340": 8, "40336": 7, "23172": 4, "8157": 5, "32086": 7, "1995": 6, "6847": 1, "23060": 4, "38929": 9, "28971": 2, "29805": 3, "1904": 7, "19974": 6, "28895": 9, "5330": 3, "37411": 4, "23504": 6, "47072": 5, "31855": 8, "2218": 8, "40099": 1, "31567": 8, "48715": 4, "48419": 6, "36393": 5, "19369": 6, "2975": 5, "1152": 6, "26219": 9, "48173": 3, "9463": 3, "19646": 8, "6987": 3, "24896": 9, "7816": 1, "25690": 9, "45276": 4, "1304": 7, "43423": 7, "22245": 7, "20531": 4, "2904": 4, "24605": 5, "14559": 6, "32564": 8, "1090": 2, "29621": 2, "2709": 3, "1626": 6, "47406": 9, "21600": 5, "41191": 5, "3369": 7, "37543": 1, "29250": 1, "15704": 3, "12134": 4, "26055": 7, "4082": 3, "38749": 7, "33157": 6, "26438": 6, "39376": 4, "12387": 5, "19006": 1, "2079": 1, "15581": 3, "41041": 8, "25932": 3, "7894": 6, "15042": 3, "5470": 5, "13075": 5, "20801": 9, "13117": 3, "9994": 3, "28671": 7, "27720": 1, "17923": 6, "15795": 1, "13280": 8, "28784": 4, "28818": 3, "473": 2, "21097": 8, "40895": 8, "34619": 9, "15621": 8, "702": 8, "20537": 6, "36251": 6, "33277": 7, "45503": 4, "43422": 7, "42488": 7, "41553": 5, "48670": 6, "36376": 1, "41138": 5, "29074": 6, "1999": 4, "33214": 5, "37946": 9, "22008": 4, "18137": 6, "26475": 4, "21766": 2, "596": 8, "46905": 3, "36391": 7, "29520": 5, "8309": 5, "1168": 7, "28165": 7, "30455": 1, "16618": 9, "22063": 7, "42634": 7, "37377": 2, "36667": 2, "49229": 9, "47005": 1, "48479": 5, "24072": 2, "27628": 9, "7846": 1, "8788": 1, "22605": 8, "15156": 9, "18586": 6, "27477": 2, "24245": 6, "24103": 5, "38198": 9, "36871": 5, "12008": 6, "11914": 6, "16516": 6, "5488": 8, "27829": 4, "11860": 7, "45303": 5, "26859": 8, "33789": 2, "43276": 6, "49387": 5, "21308": 5, "41907": 7, "14949": 4, "32273": 3, "47626": 9, "3175": 7, "31661": 8, "41101": 1, "38025": 6, "8294": 1, "44955": 7, "24698": 6, "25082": 2, "7969": 2, "37647": 9, "21721": 3, "5512": 3, "38865": 2, "26095": 8, "5729": 1, "15883": 1, "17741": 2, "32520": 8, "29718": 8, "29907": 5, "18936": 2, "776": 2, "14944": 4, "36894": 3, "7364": 2, "30787": 8, "22270": 9, "40228": 6, "41570": 9, "25729": 9, "42084": 7, "47069": 7, "10645": 5, "15249": 7, "43913": 5, "2854": 5, "14229": 4, "15663": 8, "12748": 5, "19900": 5, "12691": 8, "21454": 3, "10176": 6, "25773": 6, "4688": 7, "7050": 5, "1897": 7, "1606": 7, "3568": 7, "13808": 5, "40262": 3, "25460": 4, "43727": 1, "39224": 8, "18606": 2, "33843": 2, "18319": 4, "25755": 9, "44826": 5, "27069": 8, "38559": 9, "47422": 8, "13911": 6, "32165": 6, "20688": 6, "49519": 9, "17134": 6, "25707": 4, "49278": 3, "17335": 5, "8098": 9, "35516": 6, "25290": 5, "45769": 9, "32036": 1, "11758": 2, "35800": 4, "43102": 8, "39685": 1, "34054": 5, "9544": 6, "29187": 3, "44859": 7, "20762": 1, "22487": 3, "17871": 6, "47572": 4, "47271": 6, "14712": 1, "582": 9, "20846": 6, "2996": 3, "46041": 9, "5373": 4, "7247": 2, "44040": 7, "3964": 2, "6763": 8, "24913": 1, "39975": 1, "38110": 1, "10242": 1, "20391": 7, "41341": 4, "33023": 1, "16540": 2, "17003": 3, "13955": 1, "10276": 4, "1040": 6, "14269": 6, "15753": 2, "21273": 1, "43404": 3, "34486": 7, "526": 1, "20510": 6, "19303": 1, "26881": 8, "21780": 1, "35775": 3, "24952": 1, "1377": 7, "25942": 2, "30439": 8, "43169": 9, "6097": 6, "22637": 2, "11902": 5, "34244": 1, "44768": 8, "30384": 9, "16474": 4, "4962": 2, "42081": 5, "1367": 4, "17376": 3, "1018": 1, "42091": 2, "45402": 8, "32463": 5, "4343": 3, "39740": 9, "462": 1, "17048": 3, "7835": 8, "13497": 5, "666": 8, "48920": 5, "12504": 3, "19856": 2, "10188": 7, "1798": 2, "12880": 8, "781": 8, "30141": 4, "16777": 6, "25101": 3, "42362": 2, "6441": 9, "39037": 9, "69": 6, "9269": 7, "47923": 5, "5921": 4, "11754": 3, "34562": 5, "23032": 3, "42063": 6, "10523": 8, "23662": 3, "12764": 2, "40820": 1, "1876": 9, "6296": 7, "34036": 4, "40199": 4, "13734": 2, "22209": 4, "30585": 9, "26058": 3, "3131": 5, "41617": 5, "10259": 9, "21909": 7, "36146": 7, "5015": 8, "48676": 7, "29421": 6, "5393": 6, "34737": 9, "3829": 9, "24842": 1, "47786": 9, "27401": 8, "15700": 9, "1015": 8, "21546": 8, "16354": 1, "6968": 2, "6468": 1, "43059": 1, "49806": 3, "27951": 9, "33043": 2, "33496": 7, "34051": 9, "16352": 4, "23739": 4, "40251": 4, "9790": 9, "4496": 2, "35039": 1, "12477": 2, "15505": 8, "14481": 7, "17314": 2, "27290": 9, "12652": 2, "24265": 9, "669": 6, "16866": 1, "14589": 1, "42817": 7, "17611": 4, "44243": 3, "21612": 7, "35757": 7, "25928": 1, "31082": 1, "19772": 3, "45494": 4, "8385": 6, "46748": 5, "13880": 3, "21954": 6, "7944": 3, "47396": 4, "34714": 4, "49218": 8, "11036": 9, "21497": 1, "20483": 3, "18581": 2, "32846": 9, "42877": 5, "49342": 9, "11969": 1, "10844": 9, "45467": 8, "10664": 4, "12897": 5, "24645": 7, "12456": 2, "14693": 7, "30340": 4, "1387": 9, "41158": 3, "18324": 7, "28423": 5, "40313": 3, "20418": 6, "4804": 9, "24755": 4, "19492": 8, "1828": 3, "4115": 7, "46535": 8, "41352": 3, "21066": 6, "42053": 4, "46111": 5, "17877": 2, "17838": 7, "246": 2, "15524": 4, "13013": 2, "16921": 8, "20645": 4, "41856": 3, "31695": 6, "656": 7, "33485": 2, "28896": 3, "23943": 7, "41989": 3, "33327": 2, "45315": 6, "35632": 6, "6326": 4, "16363": 2, "22202": 4, "24345": 7, "32184": 6, "4044": 3, "48438": 4, "44917": 8, "38100": 1, "6332": 7, "21769": 4, "34097": 8, "22589": 3, "11973": 2, "49809": 2, "48511": 6, "11129": 3, "26369": 2, "40103": 5, "3367": 2, "5272": 7, "20215": 8, "5344": 8, "20114": 3, "524": 7, "29345": 7, "33640": 4, "22208": 6, "1107": 2, "5052": 3, "30156": 8, "22857": 1, "38200": 8, "19985": 1, "35409": 4, "44063": 3, "2621": 9, "14746": 1, "31138": 7, "17625": 2, "39944": 4, "23380": 5, "7552": 9, "3269": 3, "18212": 9, "44777": 3, "31639": 2, "9441": 5, "35063": 4, "23499": 2, "633": 7, "46375": 8, "18590": 2, "9985": 3, "30751": 2, "43088": 2, "22364": 5, "19915": 1, "5844": 2, "48412": 6, "18878": 6, "43074": 7, "3443": 3, "21933": 8, "10380": 8, "48602": 7, "11133": 3, "17322": 8, "48227": 6, "16585": 3, "43963": 7, "44893": 6, "45952": 5, "8000": 4, "27893": 3, "46344": 9, "25914": 1, "42925": 4, "34977": 6, "20334": 2, "3743": 1, "32843": 3, "29860": 4, "965": 5, "24537": 5, "34623": 9, "26183": 2, "22882": 1, "28451": 4, "19049": 8, "26597": 1, "25694": 7, "9966": 4, "34025": 4, "12741": 9, "4655": 5, "29934": 5, "38102": 1, "34262": 5, "33723": 5, "46837": 1, "10384": 9, "33963": 1, "8304": 4, "3888": 4, "49429": 3, "27544": 4, "2066": 5, "12337": 3, "49171": 9, "2257": 6, "38523": 4, "10363": 2, "28647": 9, "11462": 3, "3195": 7, "49458": 5, "38903": 5, "14722": 9, "49685": 4, "45544": 6, "11532": 2, "303": 9, "6681": 9, "42483": 2, "14705": 5, "31497": 5, "19490": 6, "49111": 1, "35853": 8, "49243": 7, "20123": 7, "20934": 9, "47405": 5, "14971": 4, "49866": 9, "15566": 1, "16520": 6, "11071": 4, "3884": 8, "39363": 2, "35639": 3, "3309": 4, "28840": 9, "20205": 1, "6875": 4, "1479": 9, "13726": 4, "3024": 8, "32557": 1, "33464": 4, "1963": 6, "39735": 9, "19649": 2, "43728": 3, "19930": 4, "16306": 1, "18486": 8, "38963": 9, "32454": 4, "8343": 1, "36269": 7, "5767": 3, "40122": 9, "22432": 5, "36519": 4, "42324": 4, "27659": 7, "7129": 5, "35740": 7, "2864": 1, "41285": 9, "20827": 1, "18507": 8, "35192": 4, "28772": 7, "16987": 4, "34985": 7, "13454": 1, "3777": 3, "32568": 4, "49578": 7, "25547": 4, "15291": 8, "47335": 1, "11845": 1, "28973": 7, "16415": 7, "1571": 2, "21266": 9, "19060": 3, "6619": 4, "35943": 9, "19325": 8, "48780": 8, "44614": 7, "18132": 3, "44750": 4, "46962": 5, "4892": 6, "41388": 7, "14278": 6, "37901": 2, "11661": 7, "35473": 5, "43387": 4, "12217": 6, "15542": 3, "36809": 4, "2617": 4, "16045": 5, "13335": 1, "47714": 3, "37415": 8, "14012": 1, "11620": 3, "19872": 9, "44094": 4, "17349": 4, "42867": 3, "16043": 9, "21614": 3, "18799": 9, "41350": 7, "10372": 7, "6917": 4, "24615": 7, "41485": 3, "30653": 4, "29540": 8, "6960": 9, "26339": 8, "5147": 5, "41635": 9, "25312": 3, "14644": 2, "4008": 7, "26832": 4, "44313": 8, "35700": 5, "11315": 1, "44399": 4, "33940": 4, "36143": 5, "47555": 2, "45066": 7, "2806": 6, "15628": 8, "40266": 5, "33538": 6, "20724": 1, "39758": 9, "49657": 8, "21064": 6, "44897": 3, "5074": 4, "10732": 1, "48403": 4, "3809": 6, "34519": 9, "34305": 2, "27137": 4, "28016": 5, "47372": 4, "1372": 8, "40565": 1, "5072": 3, "33673": 8, "13545": 1, "30246": 4, "28771": 9, "41880": 7, "12205": 6, "440": 3, "44619": 2, "44578": 7, "3514": 1, "41447": 9, "47344": 8, "20632": 9, "3016": 5, "24828": 5, "25980": 1, "27484": 7, "28486": 1, "7499": 1, "30625": 7, "4535": 5, "13377": 6, "8253": 3, "47389": 6, "8046": 9, "13730": 6, "18178": 2, "48830": 4, "12796": 2, "10563": 7, "46680": 7, "26728": 5, "40544": 6, "24525": 3, "33522": 2, "37883": 2, "2353": 8, "6970": 6, "15382": 2, "9313": 5, "40115": 5, "9056": 1, "22510": 1, "40813": 1, "27070": 6, "17379": 5, "4565": 3, "10283": 1, "30706": 6, "17449": 3, "21573": 4, "12992": 5, "15169": 6, "12686": 1, "41743": 9, "2373": 5, "27246": 5, "36414": 3, "22225": 7, "31995": 2, "46125": 2, "17365": 1, "43129": 8, "45475": 1, "14649": 6, "22938": 6, "49735": 4, "29446": 2, "13962": 6, "26366": 9, "32575": 9, "5398": 7, "43811": 8, "825": 7, "31234": 9, "42487": 7, "5120": 8, "15344": 5, "18881": 9, "15765": 8, "21521": 8, "26139": 4, "15208": 9, "2897": 8, "18505": 8, "46810": 2, "41259": 1, "9452": 7, "46183": 9, "5622": 5, "192": 7, "4142": 9, "38691": 7, "40312": 3, "5665": 5, "15864": 3, "32097": 3, "46398": 8, "9194": 3, "2144": 5, "3015": 3, "7038": 7, "39334": 6, "31314": 2, "35107": 2, "1346": 5, "10938": 1, "10975": 2, "8509": 1, "38157": 6, "21735": 4, "49011": 6, "48791": 8, "40633": 2, "36569": 8, "28428": 8, "36783": 7, "30044": 4, "49124": 6, "6227": 5, "27114": 9, "28904": 4, "29263": 7, "3720": 9, "10806": 8, "15015": 4, "35959": 7, "19216": 1, "27712": 3, "48121": 2, "33173": 8, "13408": 3, "28151": 5, "33823": 3, "9666": 6, "44278": 4, "46627": 3, "49495": 7, "44127": 5, "2729": 9, "25344": 9, "10531": 8, "36749": 2, "8116": 4, "43554": 3, "39570": 8, "27583": 1, "34854": 3, "43309": 1, "40479": 9, "11851": 3, "47476": 2, "6700": 2, "29243": 4, "40494": 6, "36468": 2, "12325": 9, "24343": 7, "4181": 3, "4023": 2, "13164": 5, "44867": 2, "19480": 5, "39023": 2, "41506": 8, "17941": 5, "40612": 1, "45577": 3, "20349": 7, "15926": 4, "19543": 4, "9914": 1, "10992": 4, "3953": 2, "27492": 6, "42456": 5, "7391": 7, "17025": 1, "2435": 8, "31505": 1, "35465": 1, "36621": 3, "34731": 4, "38746": 8, "13918": 6, "5321": 1, "35739": 8, "31778": 3, "9978": 2, "31243": 3, "23131": 9, "23809": 5, "30123": 8, "4216": 1, "4106": 9, "23378": 9, "18665": 4, "3106": 4, "5475": 7, "7003": 3, "5541": 6, "37619": 1, "41126": 2, "41252": 4, "8274": 6, "39029": 8, "22860": 6, "35963": 6, "9456": 4, "11742": 8, "18896": 1, "24715": 8, "39156": 2, "6357": 9, "45128": 5, "40989": 6, "37953": 7, "7664": 7, "24636": 4, "5317": 4, "18832": 1, "4002": 8, "35275": 9, "37950": 3, "34213": 8, "35793": 2, "2051": 9, "37510": 3, "27911": 1, "7932": 4, "39861": 2, "19594": 3, "7004": 2, "3337": 6, "21256": 4, "35972": 5, "156": 1, "14092": 1, "14574": 4, "47316": 4, "2629": 6, "44599": 8, "27411": 5, "29148": 1, "16460": 1, "19798": 6, "43610": 2, "48807": 4, "38914": 9, "46235": 7, "34007": 4, "42985": 6, "13547": 4, "40002": 9, "15692": 7, "39360": 1, "26761": 5, "47599": 4, "13544": 9, "18564": 7, "47275": 1, "32461": 1, "5144": 1, "46294": 2, "49680": 3, "30212": 2, "10471": 5, "27328": 6, "45701": 7, "19714": 6, "29676": 8, "46826": 1, "47166": 2, "41683": 1, "4284": 8, "44411": 2, "17200": 5, "20863": 9, "1596": 8, "32494": 1, "29420": 3, "22013": 4, "32951": 5, "27281": 6, "37252": 8, "49097": 2, "39263": 8, "41384": 4, "27854": 7, "40586": 7, "24661": 6, "10107": 8, "40188": 8, "43347": 6, "38062": 7, "32160": 1, "8723": 3, "34662": 1, "36040": 4, "38540": 7, "7807": 3, "5187": 6, "23351": 4, "20128": 2, "41100": 5, "34392": 4, "33864": 6, "40286": 9, "9963": 5, "43081": 6, "38614": 9, "1600": 6, "24444": 8, "45042": 3, "48176": 3, "14039": 1, "3776": 3, "28855": 5, "21354": 5, "14530": 4, "22764": 3, "7930": 8, "9197": 7, "17051": 1, "22752": 1, "45162": 6, "32336": 4, "27820": 6, "34084": 5, "42980": 8, "19899": 1, "19542": 6, "19990": 9, "3698": 7, "23136": 9, "35525": 3, "29578": 8, "49882": 4, "3590": 5, "34634": 9, "4220": 7, "47756": 8, "44660": 2, "427": 5, "44744": 1, "28272": 5, "48963": 9, "8969": 9, "11792": 3, "8021": 3, "12550": 7, "31350": 1, "47716": 5, "49336": 2, "28328": 7, "29368": 2, "15318": 1, "14052": 2, "28519": 2, "14817": 6, "31857": 9, "34803": 1, "38106": 1, "20953": 5, "18893": 8, "29713": 8, "44030": 1, "25957": 1, "6967": 2, "29848": 8, "47205": 8, "39346": 4, "17968": 9, "33244": 2, "9101": 8, "32531": 5, "3943": 8, "32953": 8, "16202": 9, "5275": 7, "30555": 3, "29405": 1, "41315": 8, "10625": 1, "23331": 7, "26343": 4, "45129": 1, "8540": 5, "6302": 4, "18284": 1, "39347": 5, "15198": 5, "27446": 5, "39326": 7, "19845": 8, "28565": 9, "4465": 6, "1645": 6, "9524": 8, "6094": 8, "21759": 4, "13609": 2, "28030": 8, "39457": 5, "17458": 6, "5773": 1, "19760": 2, "21078": 4, "33172": 5, "41288": 9, "3673": 9, "34514": 7, "5462": 7, "36741": 4, "29101": 7, "47346": 9, "32427": 3, "41030": 6, "30926": 1, "10352": 7, "26300": 3, "28992": 8, "46114": 3, "3286": 8, "36848": 3, "48322": 2, "23464": 1, "7691": 2, "3128": 6, "39075": 2, "40240": 7, "28593": 6, "33848": 9, "7272": 3, "8387": 3, "45386": 6, "9773": 2, "48012": 2, "32746": 3, "28628": 4, "29869": 1, "37814": 3, "17755": 2, "18278": 1, "19189": 3, "22046": 4, "7066": 4, "21319": 9, "25420": 7, "32834": 5, "4906": 1, "32727": 9, "9018": 5, "20407": 5, "23154": 1, "25252": 5, "17485": 8, "28505": 3, "41612": 8, "28945": 7, "22978": 2, "31171": 6, "1423": 9, "35634": 9, "33677": 2, "14393": 8, "49151": 3, "21985": 9, "22111": 3, "6593": 7, "36019": 5, "11577": 9, "34237": 2, "1729": 7, "21681": 8, "44314": 6, "45255": 1, "4455": 4, "29925": 7, "35720": 2, "30707": 2, "21890": 7, "46785": 1, "46975": 9, "18658": 9, "48414": 6, "42862": 6, "20244": 5, "21553": 2, "849": 3, "7954": 3, "11779": 1, "4889": 1, "30965": 5, "48263": 5, "46014": 7, "23273": 4, "30051": 4, "2561": 5, "1310": 6, "31310": 5, "7012": 6, "45354": 1, "9857": 2, "12184": 9, "18794": 2, "25005": 9, "8612": 6, "45504": 8, "13685": 9, "36560": 3, "17285": 9, "14157": 8, "29736": 2, "49548": 1, "38873": 6, "9476": 6, "27092": 6, "27900": 5, "9209": 3, "11422": 2, "46772": 4, "14629": 8, "31445": 1, "23521": 5, "19133": 3, "44199": 7, "11562": 9, "3409": 6, "28968": 1, "9422": 4, "17606": 4, "32131": 6, "5115": 4, "6023": 7, "23856": 6, "20369": 9, "43939": 3, "49014": 2, "19074": 2, "22646": 2, "31969": 3, "13135": 3, "3241": 2, "13211": 1, "21506": 4, "31625": 2, "17655": 6, "9822": 5, "6409": 9, "29564": 6, "44276": 7, "10425": 8, "2298": 5, "11451": 4, "36277": 3, "39612": 6, "29386": 5, "32550": 4, "49899": 5, "41056": 2, "39800": 5, "21526": 3, "37": 8, "16285": 3, "46144": 1, "38103": 7, "22152": 4, "24346": 6, "34296": 5, "33230": 1, "6496": 8, "15454": 5, "47172": 5, "29341": 3, "1029": 6, "49281": 9, "37323": 4, "42637": 9, "25529": 9, "37981": 5, "18273": 9, "4270": 6, "45557": 7, "38043": 2, "13764": 1, "44159": 1, "577": 4, "34999": 6, "25518": 5, "24892": 4, "8754": 4, "12313": 2, "29664": 4, "1771": 8, "15191": 8, "11615": 6, "45540": 2, "12670": 4, "34730": 4, "9038": 2, "6676": 8, "40414": 8, "29374": 7, "41331": 1, "45975": 3, "15734": 1, "39935": 1, "1664": 6, "23067": 5, "30388": 3, "11834": 8, "36869": 7, "33111": 4, "4918": 3, "33148": 3, "8812": 3, "25243": 5, "24629": 5, "6883": 5, "26507": 8, "33923": 2, "17187": 4, "29750": 7, "42720": 2, "11541": 3, "9675": 6, "38055": 4, "17214": 8, "9296": 9, "48755": 7, "7708": 3, "19664": 4, "47042": 7, "49903": 3, "10691": 9, "23679": 6, "31628": 7, "30828": 6, "3734": 9, "39564": 9, "40780": 1, "30170": 2, "11231": 2, "31361": 9, "43258": 6, "29151": 5, "26040": 5, "35488": 4, "5228": 8, "25757": 1, "44720": 4, "11654": 2, "46438": 1, "29388": 4, "22288": 2, "2770": 6, "2100": 4, "1195": 5, "20117": 3, "32098": 2, "22429": 5, "49322": 5, "15480": 4, "27735": 6, "18464": 3, "28835": 6, "18703": 7, "32062": 9, "17479": 7, "34": 9, "45058": 1, "2974": 1, "24988": 5, "18102": 3, "30678": 6, "45145": 7, "48815": 5, "5560": 7, "14729": 6, "37708": 5, "41465": 3, "43216": 9, "30363": 5, "3492": 7, "21353": 7, "4108": 1, "37759": 9, "25512": 8, "48059": 8, "47797": 9, "42131": 9, "15060": 6, "45939": 4, "3715": 7, "30734": 2, "7378": 3, "24445": 8, "45857": 3, "23495": 9, "6802": 7, "14545": 8, "29477": 2, "23367": 2, "25389": 9, "8323": 1, "27148": 9, "23395": 2, "20895": 8, "16905": 2, "3248": 8, "44704": 9, "35857": 7, "23289": 1, "32778": 7, "41156": 1, "40389": 5, "42835": 4, "19628": 2, "48268": 8, "4849": 6, "19796": 5, "49786": 3, "29985": 6, "45371": 1, "13314": 6, "32574": 7, "25427": 9, "10221": 4, "27580": 6, "9158": 2, "18970": 7, "24541": 6, "30871": 7, "7629": 9, "2440": 4, "21747": 4, "39801": 1, "4642": 1, "15814": 3, "42275": 3, "6337": 9, "15946": 9, "32625": 6, "30071": 3, "9196": 3, "11588": 5, "15965": 6, "15648": 1, "35343": 9, "41490": 8, "22634": 3, "4994": 6, "9297": 7, "24393": 5, "13921": 6, "42270": 8, "25395": 2, "23120": 2, "21975": 6, "29623": 2, "36692": 1, "26712": 6, "49086": 1, "34416": 4, "47241": 3, "45833": 4, "36090": 3, "27859": 5, "206": 3, "48526": 2, "5469": 1, "11846": 8, "12360": 3, "49875": 5, "37047": 7, "23210": 1, "22777": 4, "10203": 4, "42649": 1, "4870": 2, "44951": 4, "24872": 7, "1926": 6, "10022": 4, "13371": 5, "9703": 1, "46596": 5, "45608": 8, "46775": 5, "26197": 6, "19439": 2, "47466": 9, "47639": 9, "44326": 3, "6791": 3, "2935": 4, "46516": 1, "8912": 8, "1268": 4, "12414": 6, "21028": 1, "2411": 3, "22669": 4, "30891": 3, "2582": 2, "30255": 7, "41358": 9, "26999": 7, "12872": 4, "5096": 7, "37495": 1, "13231": 2, "10488": 4, "31581": 5, "9459": 3, "42871": 8, "35782": 6, "20481": 8, "4009": 2, "31425": 1, "35012": 8, "36712": 6, "38579": 5, "49199": 6, "4527": 2, "5608": 4, "37738": 2, "10261": 4, "30087": 8, "12239": 8, "27462": 6, "19127": 2, "44344": 3, "24861": 5, "49493": 7, "38355": 7, "13033": 9, "48210": 6, "4682": 8, "1209": 9, "1590": 7, "25892": 3, "25576": 4, "36929": 2, "42945": 6, "43613": 3, "23454": 1, "20482": 5, "31392": 5, "48274": 2, "453": 6, "16139": 9, "39039": 6, "26665": 4, "47479": 7, "4854": 6, "18112": 5, "12723": 6, "35209": 1, "19902": 1, "21620": 4, "36351": 6, "26799": 9, "36476": 8, "9142": 5, "1916": 4, "18737": 5, "42227": 2, "26184": 9, "45307": 1, "320": 3, "27633": 8, "42153": 3, "40329": 5, "15103": 9, "35481": 6, "12785": 7, "26298": 1, "35302": 6, "32966": 9, "28910": 9, "44723": 2, "25092": 5, "18750": 8, "4340": 7, "46868": 1, "21513": 4, "35505": 3, "39220": 7, "21199": 4, "27936": 1, "39811": 1, "19104": 1, "20731": 6, "42664": 6, "33776": 1, "33661": 6, "33608": 8, "42008": 2, "42217": 8, "44743": 1, "15993": 4, "26713": 8, "11974": 1, "2009": 4, "14461": 6, "25676": 7, "16501": 7, "21203": 9, "48337": 1, "28923": 1, "11559": 7, "34037": 2, "39474": 4, "32666": 8, "48364": 9, "32298": 4, "15237": 6, "26639": 3, "14668": 3, "23104": 6, "48128": 6, "31476": 6, "28821": 7, "45190": 6, "1495": 3, "16523": 5, "11041": 2, "47976": 6, "29364": 8, "5461": 4, "19581": 2, "30101": 8, "6857": 1, "1625": 2, "41627": 4, "9552": 5, "33136": 2, "20947": 1, "14131": 5, "14160": 7, "22023": 6, "5167": 6, "2160": 3, "41696": 9, "47917": 8, "17779": 8, "9083": 4, "45908": 3, "20471": 7, "33665": 4, "16634": 9, "18759": 3, "19786": 6, "29211": 8, "36874": 9, "11848": 4, "28875": 2, "24429": 5, "13450": 7, "2736": 3, "44130": 8, "40471": 3, "11993": 4, "49331": 2, "21069": 4, "30932": 9, "46410": 2, "3259": 4, "22816": 9, "40241": 8, "31808": 8, "29052": 3, "45817": 4, "22910": 6, "36031": 7, "43247": 8, "23541": 4, "35536": 8, "6958": 2, "19770": 3, "15910": 6, "19935": 3, "1471": 3, "12554": 5, "36223": 3, "6292": 2, "4203": 3, "26038": 3, "11791": 3, "21403": 7, "5266": 5, "4749": 9, "26178": 3, "27982": 2, "34798": 6, "40421": 3, "37452": 1, "27280": 1, "8897": 6, "25461": 5, "37287": 7, "16519": 6, "30275": 4, "41643": 9, "14857": 4, "44372": 9, "7451": 9, "49013": 9, "24807": 6, "49521": 1, "6630": 8, "7786": 3, "8855": 2, "32541": 2, "10781": 5, "39823": 8, "37432": 5, "7911": 3, "37854": 8, "34283": 1, "15120": 7, "1578": 1, "45741": 5, "4629": 9, "15971": 5, "29395": 4, "36447": 8, "13483": 1, "45434": 1, "36788": 9, "527": 3, "42744": 2, "28044": 8, "15330": 3, "48947": 6, "48613": 8, "31410": 1, "10821": 8, "29394": 6, "18357": 4, "32489": 4, "32313": 7, "25366": 3, "21242": 7, "22511": 1, "48142": 9, "31490": 1, "9455": 9, "37153": 1, "19811": 3, "47473": 8, "603": 5, "29585": 8, "4279": 8, "1363": 9, "22710": 9, "36617": 6, "31535": 5, "5698": 6, "15761": 2, "11172": 9, "39503": 7, "2899": 3, "10128": 3, "40821": 5, "3849": 9, "12115": 4, "27638": 2, "31769": 2, "14059": 2, "11429": 9, "4239": 1, "47957": 2, "2404": 7, "37506": 2, "42446": 7, "19004": 4, "41557": 5, "28408": 5, "46557": 9, "23586": 4, "5010": 1, "9971": 8, "15798": 1, "37220": 3, "8088": 5, "39701": 8, "31509": 4, "32268": 1, "34523": 1, "42552": 5, "38590": 9, "46439": 2, "39854": 3, "7858": 4, "4356": 5, "21029": 1, "13366": 3, "12516": 7, "46604": 4, "34639": 5, "24510": 8, "41318": 1, "2195": 2, "23728": 1, "17519": 7, "10045": 3, "45112": 4, "32237": 9, "33657": 2, "44589": 3, "27395": 3, "37902": 2, "9035": 7, "16085": 1, "26258": 3, "24476": 3, "39054": 1, "12057": 8, "10974": 4, "34580": 8, "11091": 9, "29732": 8, "30434": 7, "1512": 3, "33647": 9, "42358": 1, "25754": 7, "32925": 1, "28024": 4, "39236": 5, "20463": 9, "35659": 3, "26619": 5, "4265": 5, "4718": 9, "16868": 9, "27567": 7, "31095": 4, "24749": 3, "30320": 9, "1349": 6, "21413": 6, "24348": 3, "33492": 3, "38404": 1, "23616": 2, "18222": 1, "49649": 5, "49263": 7, "29862": 9, "28076": 4, "26731": 1, "48523": 6, "41795": 1, "10750": 7, "48808": 2, "3622": 2, "4159": 6, "7052": 1, "17411": 9, "43941": 5, "23845": 9, "11833": 1, "23372": 2, "3049": 5, "41371": 4, "44045": 7, "5498": 3, "18858": 3, "25803": 1, "13751": 1, "33732": 6, "25022": 7, "36022": 2, "32207": 5, "35485": 7, "25214": 6, "36975": 1, "26923": 7, "29903": 9, "47855": 7, "32723": 7, "43283": 6, "9823": 4, "32274": 9, "23753": 1, "15471": 1, "24777": 2, "30548": 6, "37656": 7, "36689": 1, "12584": 2, "46654": 7, "26415": 5, "44796": 2, "25065": 2, "121": 1, "43976": 2, "21350": 8, "22657": 8, "46054": 1, "542": 6, "27806": 7, "10025": 2, "48295": 7, "14089": 9, "23606": 1, "19376": 1, "43915": 4, "22317": 7, "43960": 5, "42703": 5, "45515": 2, "48187": 6, "27788": 8, "23589": 4, "7130": 7, "29456": 3, "49562": 7, "1712": 4, "15564": 4, "38289": 8, "11267": 7, "37382": 3, "17693": 2, "35175": 2, "6923": 5, "5194": 7, "15491": 1, "9485": 3, "44029": 2, "46625": 6, "9881": 8, "15017": 5, "95": 4, "48185": 6, "10026": 1, "17466": 4, "35923": 1, "6819": 5, "5961": 2, "18412": 9, "15516": 5, "41634": 5, "34775": 4, "29684": 8, "49311": 6, "19612": 4, "23093": 7, "5505": 7, "30009": 9, "9329": 6, "17304": 7, "11379": 4, "13896": 4, "30992": 5, "1907": 5, "24940": 2, "19588": 9, "2253": 6, "36484": 3, "31277": 6, "31716": 1, "43188": 1, "9034": 1, "35612": 8, "48929": 8, "23023": 6, "7462": 9, "32946": 2, "14425": 3, "35463": 2, "41806": 8, "19554": 3, "22144": 4, "28403": 8, "26007": 9, "46139": 8, "5053": 4, "47835": 4, "5711": 7, "6341": 5, "42349": 6, "11887": 5, "6768": 3, "23821": 7, "5929": 2, "13347": 2, "40284": 5, "42038": 4, "28202": 5, "46391": 9, "32423": 2, "18424": 2, "9310": 2, "29706": 1, "7597": 1, "34511": 1, "27318": 2, "5007": 3, "2919": 9, "26436": 4, "47156": 1, "24681": 6, "14491": 4, "31518": 8, "36312": 6, "4563": 9, "35671": 3, "19604": 2, "37705": 2, "46947": 8, "18889": 1, "47087": 7, "18443": 6, "22306": 4, "18295": 5, "13030": 7, "24121": 3, "29918": 8, "22378": 8, "10840": 5, "21586": 3, "45837": 9, "429": 9, "46746": 1, "13286": 2, "24893": 5, "13807": 8, "29994": 9, "18563": 8, "21658": 3, "7710": 9, "6708": 7, "4793": 6, "14158": 9, "30352": 7, "40454": 4, "6279": 5, "43134": 1, "20321": 5, "10080": 7, "48488": 7, "4981": 9, "9820": 8, "40613": 4, "47722": 4, "20602": 4, "8016": 3, "40888": 5, "6607": 7, "787": 3, "4776": 3, "8354": 1, "46412": 1, "17503": 6, "17392": 7, "49511": 4, "28888": 4, "32605": 7, "6979": 3, "20420": 7, "12011": 2, "34381": 1, "42111": 9, "8863": 9, "36994": 2, "18253": 8, "37183": 9, "21216": 9, "27609": 9, "11304": 7, "14840": 8, "7164": 1, "30163": 1, "25181": 8, "16227": 3, "31195": 2, "34451": 1, "19261": 2, "8289": 2, "5730": 3, "13798": 9, "43443": 5, "39631": 1, "22932": 9, "38128": 9, "19726": 9, "35646": 1, "38212": 8, "24034": 2, "45511": 6, "30800": 8, "9151": 8, "13769": 4, "10700": 2, "47031": 8, "41012": 5, "28725": 3, "15130": 9, "39115": 2, "17518": 1, "5881": 7, "12321": 2, "20256": 9, "45115": 1, "47000": 8, "14564": 9, "1403": 4, "15142": 6, "37744": 6, "31154": 2, "32899": 8, "33112": 3, "48638": 7, "36198": 5, "23557": 6, "23991": 1, "41296": 2, "5203": 2, "38889": 6, "15928": 9, "39839": 5, "46090": 1, "20225": 2, "30037": 4, "15567": 6, "24440": 6, "29203": 2, "709": 2, "15863": 7, "1000": 9, "44844": 2, "49150": 6, "38161": 8, "10773": 4, "29414": 3, "46822": 5, "32952": 3, "26210": 9, "8272": 7, "38874": 9, "5674": 5, "10010": 4, "4245": 3, "2746": 7, "36562": 7, "19117": 1, "37642": 4, "359": 1, "27050": 9, "35681": 2, "39498": 7, "38335": 4, "49394": 4, "13214": 9, "859": 4, "39710": 2, "33228": 4, "20584": 6, "41320": 6, "47294": 3, "16396": 1, "14161": 5, "11026": 8, "9048": 5, "15890": 8, "33118": 2, "3410": 2, "40969": 3, "5131": 4, "41245": 7, "19744": 1, "37092": 4, "46560": 9, "38488": 4, "43273": 2, "42180": 9, "23009": 2, "464": 2, "46963": 5, "32869": 2, "25399": 5, "30300": 4, "17508": 9, "12662": 3, "17327": 5, "18599": 5, "22954": 7, "8250": 9, "18371": 7, "15637": 1, "14430": 9, "11003": 4, "27414": 3, "44491": 3, "43468": 9, "21576": 8, "46661": 1, "8531": 8, "7985": 6, "43662": 8, "47073": 3, "26427": 8, "37511": 4, "11409": 2, "19459": 4, "21542": 3, "24463": 1, "44023": 5, "16221": 1, "5801": 3, "20533": 8, "39422": 3, "19908": 9, "41837": 8, "36272": 3, "25433": 4, "21469": 8, "38162": 4, "21380": 7, "6684": 9, "45152": 3, "12553": 7, "903": 7, "1179": 5, "5692": 7, "16323": 1, "23882": 5, "6461": 2, "2782": 1, "32092": 1, "3001": 8, "42764": 7, "2718": 8, "23536": 1, "3021": 9, "14419": 8, "11060": 7, "11354": 2, "2528": 3, "27931": 1, "17064": 4, "7373": 7, "44811": 5, "46728": 7, "36938": 2, "8298": 8, "34571": 2, "45391": 5, "15111": 3, "4549": 1, "30151": 5, "848": 7, "38021": 9, "275": 1, "6101": 0, "3437": 1, "4386": 8, "24766": 0, "47029": 9, "25114": 5, "26264": 3, "14769": 5, "34550": 7, "1308": 7, "2589": 3, "18990": 5, "33915": 8, "14351": 3, "19404": 5, "48653": 0, "38966": 0, "31412": 0, "16225": 5, "20490": 1, "6794": 5, "25662": 8, "12538": 9, "7734": 0, "28464": 3, "21499": 8, "18877": 8, "23648": 0, "44264": 7, "11818": 9, "43156": 0, "40013": 2, "30658": 6, "45243": 6, "38012": 1, "3911": 1, "22865": 9, "21037": 6, "31660": 3, "16578": 0, "18081": 2, "32498": 1, "24052": 8, "18185": 6, "20297": 1, "48786": 9, "33740": 5, "31941": 9, "47764": 2, "9026": 8, "27824": 6, "21792": 7, "36552": 9, "4409": 2, "24253": 1, "44352": 0, "10225": 2, "31436": 9, "37916": 9, "5854": 1, "10491": 6, "4264": 2, "38645": 8, "605": 7, "21817": 1, "22064": 5, "1440": 9, "41293": 9, "5482": 9, "44386": 5, "23599": 8, "11815": 8, "35335": 2, "45318": 8, "44167": 6, "6469": 3, "41568": 1, "42399": 1, "36336": 8, "43634": 7, "14027": 9, "25162": 1, "3239": 9, "45670": 3, "15161": 5, "40123": 1, "28938": 9, "14440": 2, "896": 0, "991": 9, "12969": 1, "4789": 1, "35136": 8, "897": 3, "15841": 8, "17182": 2, "25613": 0, "30773": 0, "36659": 1, "27715": 1, "23761": 1, "23055": 2, "36053": 9, "26567": 8, "49496": 7, "10159": 8, "46922": 0, "48546": 5, "37530": 5, "28907": 6, "33761": 8, "30316": 9, "18867": 1, "40299": 1, "29645": 2, "38834": 8, "13902": 0, "41906": 5, "25878": 6, "442": 5, "28578": 3, "46384": 1, "33630": 3, "35533": 5, "17511": 6, "23692": 3, "33545": 2, "15617": 7, "10641": 2, "40835": 7, "37722": 6, "33523": 2, "16459": 3, "9573": 3, "32911": 6, "36466": 9, "23175": 8, "10437": 2, "44798": 1, "16391": 6, "46712": 1, "23878": 6, "14036": 8, "38616": 9, "25382": 6, "16293": 5, "43703": 8, "31471": 1, "28823": 2, "16899": 3, "23896": 2, "24869": 3, "43123": 3, "23855": 1, "7864": 7, "4522": 3, "22098": 0, "12058": 7, "39983": 3, "23409": 8, "41163": 0, "5720": 7, "1176": 6, "38960": 8, "5198": 9, "29339": 7, "1845": 1, "13507": 0, "25053": 8, "20527": 1, "10724": 6, "39674": 8, "25602": 9, "14188": 5, "25848": 8, "6193": 9, "41845": 5, "46498": 2, "34210": 1, "10313": 2, "14905": 9, "15866": 2, "2129": 5, "28703": 7, "28588": 1, "37257": 2, "23979": 8, "47210": 9, "3837": 3, "25347": 5, "38906": 3, "9493": 9, "27351": 6, "3370": 1, "3157": 0, "41531": 9, "37429": 7, "40766": 9, "1050": 9, "16612": 6, "12397": 8, "6308": 8, "45550": 6, "3399": 8, "1275": 9, "31340": 0, "17523": 0, "6724": 8, "41307": 3, "23339": 7, "14927": 0, "13451": 1, "34266": 8, "20851": 9, "697": 5, "47708": 2, "2922": 7, "37019": 9, "43217": 7, "44037": 6, "19017": 7, "29606": 6, "25875": 3, "22472": 7, "1212": 3, "31858": 7, "1545": 0, "12121": 3, "4822": 1, "20496": 2, "39078": 1, "16216": 6, "23685": 8, "23435": 9, "4240": 2, "18937": 1, "17730": 9, "24527": 7, "35952": 0, "29291": 2, "38654": 1, "37986": 8, "6184": 3, "29385": 5, "29530": 8, "17701": 0, "28556": 0, "11879": 3, "43531": 1, "31223": 8, "10310": 6, "1934": 7, "43295": 2, "22670": 0, "31317": 3, "4952": 6, "41664": 5, "4038": 5, "17823": 0, "1663": 7, "11764": 8, "9940": 0, "1928": 9, "31872": 2, "28310": 3, "49206": 2, "6733": 1, "43231": 7, "19697": 6, "22988": 8, "43078": 3, "11165": 6, "5032": 8, "40030": 1, "42822": 7, "3761": 8, "16399": 1, "21619": 9, "36596": 6, "8333": 3, "4172": 3, "23150": 5, "13714": 7, "7751": 2, "41569": 5, "6127": 1, "4417": 8, "36428": 0, "7843": 1, "42812": 1, "12912": 3, "18726": 7, "2277": 2, "49398": 0, "4838": 2, "39058": 9, "16279": 7, "46374": 9, "18283": 5, "24795": 0, "47308": 6, "43278": 3, "38363": 9, "26506": 5, "26450": 8, "39525": 3, "5863": 1, "10679": 5, "22418": 3, "22403": 8, "48198": 9, "3101": 5, "30134": 6, "11044": 6, "2050": 3, "47092": 0, "30506": 0, "8943": 2, "16206": 5, "717": 2, "48486": 3, "28917": 0, "36222": 0, "19657": 7, "28393": 2, "2069": 5, "3312": 8, "12122": 8, "17057": 6, "26086": 2, "14103": 6, "45778": 2, "37295": 9, "34953": 0, "49925": 3, "655": 6, "44694": 3, "48870": 2, "29884": 1, "17357": 3, "18398": 2, "4035": 8, "29703": 2, "34043": 2, "33994": 2, "28860": 0, "40677": 6, "14469": 9, "28049": 9, "6716": 5, "35946": 2, "32341": 1, "15563": 7, "37262": 2, "8768": 8, "41864": 5, "18233": 2, "40834": 3, "41870": 2, "32801": 6, "46881": 8, "38515": 7, "42357": 9, "39943": 6, "18008": 5, "40224": 3, "18512": 2, "28747": 8, "27914": 1, "30195": 1, "4361": 3, "4757": 7, "31598": 9, "20276": 9, "39302": 2, "31669": 7, "16009": 5, "46795": 6, "24855": 7, "13419": 7, "33991": 3, "4721": 3, "46456": 0, "11434": 6, "3436": 7, "47937": 7, "89": 0, "24590": 3, "15023": 1, "10133": 8, "47884": 2, "46033": 9, "36795": 7, "44091": 7, "9586": 1, "27055": 0, "2360": 0, "16387": 1, "7579": 2, "13640": 0, "13766": 6, "37546": 8, "37239": 0, "45928": 7, "2686": 6, "18981": 9, "7637": 0, "45981": 2, "28043": 6, "21731": 1, "3608": 5, "5069": 3, "23152": 0, "12098": 8, "41173": 6, "41006": 2, "22980": 9, "1692": 5, "9172": 2, "18636": 7, "12384": 2, "42697": 5, "30164": 5, "41991": 7, "27955": 2, "8950": 5, "5293": 6, "20059": 7, "31580": 7, "30169": 1, "22652": 0, "10612": 9, "26281": 6, "35413": 7, "42236": 3, "3315": 6, "21017": 2, "30529": 9, "64": 6, "7319": 1, "39529": 7, "16995": 0, "36923": 0, "17451": 7, "14424": 8, "7999": 1, "25682": 5, "27218": 8, "9375": 6, "6258": 8, "37712": 0, "3573": 6, "8560": 1, "41714": 8, "48876": 7, "10594": 2, "34949": 8, "23596": 9, "9040": 9, "3783": 3, "2407": 3, "34810": 5, "44124": 7, "18098": 7, "25438": 2, "45578": 7, "11690": 0, "22660": 8, "47608": 2, "3340": 8, "30573": 6, "32448": 9, "35258": 5, "28843": 7, "13132": 8, "41455": 2, "24273": 7, "35585": 0, "41499": 7, "48048": 0, "61": 2, "14537": 1, "28327": 7, "41456": 2, "25846": 6, "14064": 2, "41511": 6, "19795": 1, "26494": 6, "31224": 8, "6689": 8, "10639": 6, "32578": 8, "22285": 7, "32583": 7, "34234": 2, "33551": 8, "3625": 3, "25759": 1, "14793": 0, "13241": 6, "18385": 9, "42033": 9, "25739": 7, "40552": 1, "4737": 9, "20651": 6, "34240": 8, "22085": 0, "42711": 2, "34022": 0, "40955": 3, "2578": 7, "32761": 1, "18941": 7, "46761": 0, "35362": 5, "35115": 9, "18294": 8, "12194": 8, "15141": 8, "3484": 1, "25218": 7, "38777": 5, "18638": 3, "7211": 0, "48936": 6, "2046": 5, "21022": 6, "7919": 7, "17746": 1, "6729": 3, "6652": 1, "22361": 1, "12615": 6, "34409": 2, "32384": 5, "44052": 7, "44528": 9, "1220": 6, "4292": 8, "44587": 6, "48635": 1, "24607": 3, "25293": 6, "12786": 0, "26288": 6, "19983": 0, "34756": 8, "16448": 8, "6941": 8, "10631": 1, "33889": 3, "34221": 7, "32032": 7, "11547": 0, "38786": 6, "8832": 3, "4812": 2, "37945": 7, "48535": 0, "967": 0, "40187": 0, "24922": 5, "29593": 7, "19923": 8, "42995": 9, "19831": 3, "43987": 9, "47921": 3, "35095": 7, "17837": 6, "26": 7, "34572": 5, "3732": 0, "26564": 9, "42895": 3, "10103": 1, "34781": 2, "43636": 9, "24781": 2, "39186": 1, "23664": 2, "25488": 9, "8579": 3, "21837": 0, "43732": 9, "14785": 5, "40601": 1, "28022": 5, "46230": 7, "12075": 5, "40602": 2, "12873": 1, "1004": 2, "29115": 1, "25470": 6, "17020": 2, "28081": 5, "29141": 0, "36640": 7, "20338": 3, "26137": 0, "48399": 1, "29941": 7, "41990": 8, "15719": 0, "44419": 1, "44153": 1, "44646": 8, "11627": 0, "38041": 3, "6812": 1, "31324": 8, "4146": 1, "33083": 5, "46734": 3, "39743": 9, "38922": 8, "16802": 9, "27765": 6, "49888": 3, "48970": 3, "6160": 3, "32830": 1, "13986": 5, "5673": 7, "26582": 0, "19357": 6, "28509": 7, "43949": 8, "164": 0, "44594": 9, "24437": 8, "44956": 5, "43947": 9, "29814": 8, "11767": 0, "31036": 2, "26816": 5, "26352": 1, "14259": 8, "30283": 5, "2390": 2, "32787": 0, "3973": 7, "38855": 1, "30888": 9, "43530": 3, "10338": 0, "7464": 7, "24653": 7, "2893": 5, "19217": 0, "10937": 2, "9461": 2, "40496": 9, "12966": 3, "10504": 0, "45353": 6, "34379": 3, "16551": 7, "11913": 0, "17896": 3, "48056": 1, "2208": 2, "20599": 8, "1008": 3, "12525": 7, "34102": 0, "25938": 6, "17694": 9, "10964": 6, "17325": 8, "24471": 3, "9541": 6, "27959": 2, "39536": 0, "33282": 5, "28652": 0, "46333": 7, "4252": 2, "13463": 8, "30765": 0, "28426": 5, "27800": 0, "31453": 9, "35314": 9, "13864": 6, "37496": 8, "33127": 1, "17300": 0, "22480": 7, "20835": 6, "11264": 7, "6817": 8, "9920": 1, "19514": 3, "31419": 9, "45718": 3, "11471": 6, "25869": 5, "28948": 9, "39514": 0, "31484": 9, "38131": 7, "35472": 7, "46487": 6, "30321": 7, "9353": 9, "32829": 0, "32865": 7, "44977": 2, "39584": 1, "22905": 2, "19819": 2, "33574": 2, "42167": 3, "34875": 6, "39324": 5, "6449": 8, "15840": 6, "12817": 2, "48710": 8, "30361": 0, "10212": 9, "42676": 9, "37988": 8, "11578": 6, "25668": 1, "27097": 5, "12731": 3, "23014": 0, "30326": 0, "10177": 1, "28461": 2, "20040": 1, "7804": 0, "8412": 9, "37302": 0, "35493": 2, "31114": 7, "26808": 5, "47571": 8, "19427": 5, "49531": 5, "27948": 5, "42587": 9, "9496": 5, "37767": 9, "11463": 5, "13363": 7, "5195": 7, "17926": 1, "47532": 2, "4382": 2, "25234": 8, "1508": 0, "3235": 3, "15184": 9, "10829": 9, "33816": 1, "33852": 5, "10670": 0, "25313": 0, "27077": 7, "28312": 1, "36632": 9, "32310": 9, "18101": 7, "29075": 2, "32027": 8, "44761": 9, "44620": 7, "46884": 1, "10990": 3, "7487": 7, "14966": 0, "36557": 0, "35141": 6, "34346": 8, "38531": 0, "42333": 9, "47814": 1, "12788": 0, "4746": 3, "23406": 7, "39634": 7, "46357": 9, "15078": 2, "12064": 0, "23306": 2, "33711": 2, "46577": 5, "7426": 7, "34144": 9, "29241": 9, "12976": 1, "40867": 3, "27586": 7, "38111": 7, "16397": 5, "41993": 9, "34855": 5, "11692": 5, "31052": 9, "14086": 2, "12654": 7, "16996": 5, "14587": 6, "45681": 6, "21777": 0, "10560": 5, "10918": 1, "18306": 8, "23592": 2, "35624": 1, "30231": 7, "12485": 2, "32487": 1, "48288": 5, "10320": 9, "48240": 7, "20082": 6, "36280": 7, "9880": 3, "9536": 2, "25498": 2, "25056": 1, "2392": 9, "1460": 8, "2036": 1, "25612": 8, "44224": 0, "4730": 1, "45834": 6, "46194": 0, "28139": 7, "12343": 6, "43026": 3, "41220": 5, "28700": 2, "27517": 7, "7974": 1, "22843": 5, "8914": 6, "13183": 7, "34593": 0, "2943": 6, "43626": 8, "32186": 2, "17281": 5, "47507": 8, "647": 2, "48608": 9, "706": 2, "28806": 8, "9436": 8, "8240": 0, "11447": 5, "3666": 9, "27584": 9, "49848": 1, "3611": 5, "30666": 1, "3009": 0, "20183": 5, "46716": 3, "27125": 1, "35425": 1, "45069": 9, "47763": 0, "49000": 1, "10104": 0, "9465": 5, "34994": 9, "20053": 9, "34290": 6, "18496": 7, "31728": 2, "29340": 7, "2031": 7, "9547": 7, "8587": 5, "11126": 8, "20460": 0, "7657": 2, "46533": 2, "11378": 0, "4423": 7, "38498": 2, "14198": 2, "5175": 6, "34406": 9, "13473": 2, "31536": 3, "24941": 2, "32602": 2, "22461": 3, "40169": 5, "115": 8, "12935": 7, "46128": 5, "15027": 9, "35852": 3, "9709": 6, "24745": 9, "1006": 8, "18133": 1, "9741": 9, "48376": 1, "39209": 0, "13683": 2, "47198": 5, "44613": 7, "23834": 5, "39791": 3, "20585": 7, "39976": 8, "2222": 8, "3817": 6, "22535": 2, "47823": 6, "17913": 5, "21235": 8, "32939": 3, "19044": 9, "21296": 0, "3652": 2, "33638": 9, "20287": 0, "11408": 6, "2715": 2, "20": 8, "14257": 2, "34101": 8, "48405": 1, "22311": 5, "47326": 7, "46852": 5, "2424": 8, "18767": 2, "41913": 9, "24668": 8, "44275": 5, "20741": 6, "40288": 5, "34303": 5, "19498": 3, "46388": 6, "27476": 6, "41921": 8, "46843": 1, "27487": 7, "24087": 5, "850": 1, "7019": 5, "42507": 8, "58": 5, "29503": 5, "24874": 7, "26673": 1, "14774": 5, "37645": 5, "13943": 6, "17268": 6, "42471": 8, "38716": 3, "19111": 3, "46976": 0, "38385": 3, "5581": 2, "12256": 5, "30613": 8, "48919": 0, "45095": 2, "7984": 3, "47779": 2, "7280": 7, "4180": 6, "29130": 5, "30863": 1, "9761": 2, "36359": 3, "41440": 2, "31123": 8, "39083": 2, "10467": 5, "38072": 5, "6120": 6, "7227": 3, "26365": 8, "37487": 5, "14187": 9, "36630": 9, "23411": 3, "8508": 1, "40361": 0, "42329": 7, "46766": 6, "24033": 8, "21846": 2, "20230": 6, "42042": 3, "40990": 3, "41373": 9, "12034": 5, "10350": 1, "5101": 9, "33702": 8, "24039": 7, "32862": 1, "14539": 5, "7703": 7, "10525": 8, "3738": 8, "742": 6, "28449": 9, "23083": 0, "49211": 6, "34823": 7, "45590": 0, "13942": 2, "4782": 2, "663": 0, "5322": 5, "36339": 8, "43173": 5, "29638": 5, "804": 8, "4540": 9, "6484": 2, "40094": 1, "42567": 3, "25093": 0, "6608": 2, "23478": 9, "12396": 6, "14939": 9, "23199": 2, "2289": 2, "1667": 0, "29992": 9, "49237": 1, "44842": 8, "26911": 7, "22400": 3, "22645": 9, "22544": 6, "48520": 3, "48282": 6, "46846": 6, "36017": 1, "32272": 6, "47691": 1, "33070": 3, "24604": 8, "38717": 9, "46561": 9, "41043": 5, "35904": 5, "16127": 3, "48442": 3, "27335": 1, "49169": 6, "14788": 3, "22818": 5, "45219": 5, "43737": 1, "45749": 5, "45685": 2, "48379": 7, "44711": 2, "35583": 0, "32053": 8, "22495": 1, "23188": 2, "25856": 0, "39245": 3, "11953": 9, "20932": 6, "3496": 8, "31083": 9, "3686": 8, "48763": 7, "12867": 3, "42302": 0, "46749": 9, "18551": 6, "7459": 8, "35626": 3, "12955": 9, "35748": 6, "22574": 3, "1196": 9, "12169": 5, "17478": 7, "32178": 9, "9362": 3, "16929": 6, "44027": 5, "29196": 3, "20894": 3, "9626": 6, "48984": 8, "6351": 5, "46257": 7, "14602": 8, "38253": 8, "2176": 2, "20149": 2, "31458": 7, "2742": 1, "30422": 6, "23992": 8, "38898": 0, "2089": 0, "21770": 0, "39866": 6, "23085": 6, "14156": 8, "40081": 1, "7204": 9, "33248": 6, "21269": 8, "14637": 5, "33932": 2, "41655": 5, "37731": 5, "37975": 0, "43516": 6, "21096": 3, "20236": 7, "28669": 7, "47001": 9, "20379": 3, "41686": 8, "13901": 2, "44905": 2, "22253": 6, "13878": 0, "20467": 1, "20182": 8, "30886": 6, "13548": 0, "25555": 9, "29590": 8, "14865": 2, "28290": 2, "29063": 7, "40363": 3, "38524": 1, "33955": 5, "797": 0, "7560": 3, "25784": 7, "46503": 8, "15927": 6, "46104": 2, "32425": 7, "8117": 5, "1967": 3, "41749": 2, "906": 5, "37273": 2, "14990": 9, "36790": 0, "42330": 7, "38203": 3, "34428": 3, "4613": 0, "2106": 1, "3218": 5, "28089": 9, "21307": 5, "19998": 0, "25260": 0, "1180": 9, "33958": 9, "27088": 0, "1446": 9, "23565": 5, "2416": 1, "25790": 3, "5689": 9, "21262": 3, "19522": 7, "23274": 8, "37450": 9, "7749": 5, "29827": 3, "3639": 7, "45821": 7, "30059": 8, "6037": 6, "373": 2, "1408": 5, "31164": 0, "31761": 6, "12687": 6, "38710": 8, "27044": 3, "28363": 3, "32669": 6, "30933": 2, "47330": 7, "5636": 7, "37385": 7, "9046": 3, "8570": 3, "49606": 2, "3290": 7, "9634": 2, "19121": 8, "10607": 6, "21561": 7, "32412": 6, "20415": 8, "26872": 7, "9993": 0, "842": 6, "1885": 2, "4874": 6, "10642": 7, "33925": 6, "6552": 8, "19483": 7, "47674": 0, "41716": 0, "17450": 1, "16093": 2, "44447": 2, "5122": 7, "15294": 1, "19499": 8, "5960": 2, "23270": 3, "42973": 9, "48703": 0, "31029": 9, "2647": 3, "40234": 0, "39886": 0, "28373": 5, "39916": 5, "43709": 8, "35304": 5, "18570": 1, "38375": 8, "16680": 7, "5805": 7, "21140": 2, "37958": 5, "28599": 6, "32513": 2, "48553": 7, "33952": 2, "6672": 6, "27591": 1, "28248": 2, "5969": 6, "14657": 9, "22276": 1, "21814": 5, "19286": 3, "26249": 0, "10850": 5, "9388": 7, "8673": 1, "37264": 8, "44922": 6, "2206": 0, "43954": 6, "2190": 3, "17844": 7, "5813": 8, "17991": 2, "10626": 3, "20680": 8, "6329": 5, "42099": 6, "42455": 1, "22970": 8, "22372": 5, "23615": 6, "38567": 0, "18420": 2, "8215": 5, "35884": 5, "24547": 6, "32419": 5, "35183": 6, "48365": 1, "48961": 8, "7145": 0, "28086": 0, "11981": 8, "37144": 2, "41125": 5, "24744": 7, "41775": 2, "6483": 9, "2546": 9, "18617": 3, "43713": 6, "24391": 7, "35665": 3, "12291": 1, "29574": 0, "35412": 9, "29631": 8, "139": 3, "18913": 3, "29854": 7, "31433": 5, "7914": 0, "49127": 7, "36151": 0, "15615": 5, "29960": 8, "20768": 9, "42620": 1, "36379": 7, "28573": 3, "9883": 8, "45827": 7, "18056": 6, "14972": 6, "43571": 1, "11419": 1, "34709": 9, "33506": 5, "9337": 3, "23933": 8, "4564": 7, "43835": 6, "1854": 1, "16985": 2, "27315": 1, "40842": 2, "47058": 2, "25006": 5, "48018": 2, "22479": 5, "34015": 2, "6154": 7, "15376": 2, "9632": 2, "31977": 1, "8775": 5, "17970": 8, "33884": 6, "9030": 0, "37899": 8, "7854": 1, "39680": 0, "11496": 3, "13263": 2, "35429": 6, "27102": 2, "4174": 8, "29764": 3, "32798": 6, "35584": 6, "39375": 7, "39123": 0, "37080": 0, "49015": 1, "17857": 1, "10858": 9, "46234": 5, "48020": 8, "3701": 9, "3350": 9, "21430": 6, "9": 7, "9392": 3, "8925": 0, "35989": 3, "9189": 3, "5835": 5, "17640": 0, "35951": 1, "18888": 0, "16438": 5, "32191": 0, "21076": 6, "48890": 5, "22602": 2, "21648": 3, "32719": 0, "4178": 5, "22766": 1, "292": 6, "10690": 8, "23031": 9, "15783": 6, "29600": 1, "46798": 3, "18223": 9, "3624": 2, "12763": 6, "31552": 0, "31090": 8, "18483": 8, "47033": 1, "43781": 7, "2157": 9, "44155": 5, "33846": 8, "27014": 7, "49640": 9, "48892": 2, "23208": 0, "5150": 2, "14652": 9, "49102": 9, "18601": 5, "150": 3, "18026": 8, "34955": 9, "36073": 1, "40827": 7, "25401": 2, "40806": 2, "8603": 2, "22518": 9, "4346": 6, "42484": 9, "39272": 9, "49844": 3, "3631": 2, "24161": 5, "26725": 9, "39558": 2, "9867": 9, "15274": 6, "20180": 0, "4433": 5, "15613": 1, "30779": 5, "47313": 2, "5401": 5, "37815": 1, "29588": 3, "18490": 8, "24798": 5, "16947": 3, "13302": 5, "39117": 0, "12922": 3, "11916": 1, "34367": 6, "31121": 3, "22327": 2, "29898": 8, "49712": 1, "413": 5, "15179": 7, "9795": 6, "28020": 1, "48393": 8, "24327": 9, "38978": 3, "15426": 5, "1411": 9, "28493": 2, "49817": 2, "13471": 1, "43398": 6, "22839": 0, "40657": 1, "11144": 6, "30745": 6, "4494": 0, "39563": 7, "46281": 2, "35418": 7, "38150": 2, "33106": 5, "44860": 1, "32802": 8, "39471": 6, "2490": 1, "39891": 3, "2596": 8, "45950": 6, "12438": 0, "2052": 8, "24669": 1, "14621": 6, "28863": 6, "41626": 7, "43507": 8, "2874": 1, "29561": 8, "32213": 7, "34109": 7, "7677": 1, "20197": 8, "19032": 5, "11893": 9, "10391": 5, "33285": 9, "15683": 2, "131": 8, "33872": 5, "13541": 7, "36668": 9, "4075": 8, "48957": 0, "28442": 0, "8962": 6, "32164": 2, "26869": 7, "22997": 8, "24601": 5, "6536": 9, "10967": 2, "43812": 8, "41079": 3, "1215": 6, "43010": 6, "30121": 5, "36706": 7, "26879": 7, "25866": 0, "25188": 3, "9410": 6, "22012": 6, "2963": 1, "41865": 3, "17561": 2, "46415": 2, "1693": 6, "20908": 0, "11414": 2, "36394": 5, "19405": 3, "48310": 3, "34067": 6, "35256": 3, "20617": 3, "42638": 1, "14683": 0, "9667": 6, "38236": 1, "18297": 9, "42574": 9, "34784": 5, "14018": 3, "16850": 2, "29123": 7, "49299": 6, "48669": 9, "19414": 6, "4890": 3, "45538": 6, "25194": 5, "25995": 0, "14654": 1, "15214": 0, "47365": 8, "36759": 3, "38407": 0, "35513": 3, "34464": 8, "4919": 9, "14272": 0, "32647": 0, "17299": 7, "43757": 8, "30458": 9, "937": 2, "47363": 0, "29046": 0, "26847": 9, "13385": 9, "20995": 7, "11624": 5, "47334": 2, "9566": 0, "24032": 3, "19034": 5, "16431": 9, "9558": 5, "42304": 6, "49801": 8, "1580": 6, "3052": 2, "32832": 1, "25844": 9, "29484": 5, "18654": 1, "36092": 9, "27056": 8, "5002": 9, "10262": 0, "11255": 2, "30861": 0, "10033": 6, "11670": 8, "21541": 6, "23096": 5, "16886": 9, "19033": 7, "10494": 1, "34596": 5, "17498": 1, "1814": 5, "10912": 9, "25621": 8, "35716": 1, "44521": 2, "48448": 2, "33849": 0, "25100": 8, "36200": 0, "39875": 7, "990": 2, "2071": 3, "41648": 1, "39690": 6, "24493": 7, "24866": 9, "729": 6, "33317": 6, "40429": 1, "45794": 8, "11468": 5, "30016": 6, "21922": 7, "45485": 0, "25903": 1, "10778": 9, "37221": 5, "9137": 7, "24543": 5, "35534": 1, "12564": 9, "46920": 9, "4877": 9, "21936": 9, "3716": 6, "36025": 0, "18519": 9, "43274": 1, "41022": 7, "47347": 5, "17067": 2, "4410": 6, "15180": 2, "35227": 5, "31601": 5, "15981": 9, "16312": 7, "945": 6, "30554": 5, "12001": 6, "19520": 9, "28109": 0, "35166": 5, "40168": 3, "22697": 2, "20962": 8, "14781": 1, "25653": 8, "17940": 6, "6271": 1, "42684": 9, "19418": 3, "1099": 7, "22409": 1, "14066": 7, "41580": 8, "27267": 7, "11184": 8, "30908": 2, "31051": 6, "48327": 6, "27901": 1, "32442": 2, "47771": 6, "8006": 3, "31438": 8, "40236": 6, "35830": 3, "36246": 9, "32321": 0, "37366": 5, "22242": 0, "33177": 1, "6314": 1, "38919": 3, "26653": 8, "8011": 1, "7596": 9, "17740": 9, "20711": 8, "6596": 9, "6462": 0, "39063": 9, "33031": 5, "24340": 3, "31539": 3, "38668": 5, "23549": 9, "5313": 0, "33359": 9, "41678": 0, "10618": 2, "35875": 7, "4114": 1, "45751": 5, "48928": 2, "39703": 3, "11227": 0, "1628": 9, "24822": 9, "23201": 0, "46677": 2, "48015": 1, "17417": 6, "5623": 8, "17218": 2, "47128": 8, "27686": 1, "7652": 1, "1762": 2, "23459": 9, "17415": 6, "11799": 7, "40116": 1, "2902": 5, "23375": 6, "17276": 0, "39491": 8, "25925": 1, "12036": 8, "9147": 0, "8061": 8, "1976": 0, "33347": 7, "257": 9, "30108": 8, "8317": 7, "3110": 1, "11962": 7, "27857": 0, "3351": 7, "25722": 3, "5490": 3, "39255": 9, "39182": 7, "36502": 6, "14175": 6, "8706": 6, "19378": 3, "25894": 9, "2548": 5, "41818": 7, "14739": 7, "11495": 9, "37747": 1, "1198": 1, "1248": 7, "8857": 7, "6753": 2, "16180": 7, "43832": 7, "24302": 8, "2772": 7, "39667": 2, "23623": 2, "8872": 3, "29866": 8, "24195": 0, "13823": 8, "49687": 8, "38622": 5, "19088": 8, "36364": 5, "48853": 2, "18787": 7, "13765": 7, "6424": 2, "8174": 5, "42953": 7, "18717": 6, "19380": 8, "26767": 3, "44593": 2, "28311": 5, "5944": 6, "33064": 1, "9148": 2, "33882": 7, "18501": 2, "20634": 0, "21327": 0, "32172": 5, "38336": 8, "21491": 6, "49138": 8, "44581": 0, "5631": 0, "4088": 6, "3668": 1, "13664": 8, "40702": 1, "48840": 7, "46790": 6, "40946": 8, "45148": 8, "37248": 3, "8875": 1, "8553": 6, "44466": 0, "48215": 1, "39151": 9, "36976": 2, "40164": 8, "27495": 8, "11389": 2, "19389": 6, "33747": 1, "25154": 8, "32466": 2, "30174": 3, "40903": 9, "42793": 6, "12726": 8, "18279": 0, "23801": 2, "10736": 6, "24713": 8, "35818": 7, "42766": 6, "10311": 2, "1172": 1, "21270": 9, "23033": 3, "23286": 6, "1827": 7, "2753": 5, "47996": 3, "35319": 8, "36817": 3, "13443": 9, "44256": 3, "2800": 1, "20056": 7, "5124": 9, "17492": 7, "36235": 9, "8380": 9, "48478": 9, "369": 0, "4703": 8, "44088": 9, "24120": 7, "33265": 8, "20696": 2, "41925": 6, "12610": 7, "6283": 1, "5533": 9, "46564": 1, "28683": 1, "33473": 9, "2801": 7, "44110": 9, "10175": 0, "10888": 7, "23713": 2, "31790": 9, "1633": 7, "27738": 3, "21134": 8, "8026": 5, "15218": 0, "2896": 0, "29946": 3, "20897": 7, "19059": 1, "48068": 1, "20468": 8, "43364": 2, "25670": 1, "4195": 3, "12618": 8, "11323": 2, "35849": 9, "14546": 8, "11986": 9, "14981": 2, "47336": 7, "32301": 5, "36674": 5, "41206": 7, "7296": 0, "1079": 8, "17767": 9, "23276": 5, "28468": 0, "4336": 3, "13267": 9, "14578": 8, "38392": 6, "45357": 8, "18592": 1, "18071": 7, "47299": 8, "43150": 8, "21611": 5, "5295": 0, "22295": 0, "31743": 9, "39720": 6, "25288": 3, "29321": 8, "29779": 3, "34133": 0, "40950": 2, "46052": 8, "8477": 5, "41885": 5, "28914": 8, "44850": 1, "23696": 0, "8539": 5, "41574": 1, "10209": 2, "48730": 0, "39812": 0, "30593": 6, "531": 2, "33312": 3, "43073": 9, "20008": 2, "18999": 8, "38568": 8, "3018": 1, "1258": 5, "21738": 7, "10196": 0, "30876": 3, "6260": 3, "21886": 1, "14528": 1, "25180": 0, "5639": 6, "42787": 6, "46622": 5, "26588": 1, "33922": 0, "44053": 8, "28800": 1, "11343": 6, "39046": 8, "49880": 3, "27612": 8, "3694": 5, "21655": 3, "21480": 7, "8825": 1, "11283": 6, "36243": 7, "44921": 9, "22960": 9, "4633": 9, "15665": 0, "17444": 7, "36897": 5, "3504": 0, "8399": 8, "28243": 0, "6215": 3, "38631": 5, "41020": 5, "11124": 8, "31522": 2, "30835": 6, "38789": 3, "26790": 8, "23187": 0, "25644": 7, "28225": 8, "43302": 3, "30186": 2, "222": 2, "28706": 3, "40672": 2, "7573": 0, "21431": 5, "24113": 7, "33322": 1, "18905": 6, "8580": 7, "15752": 6, "4055": 0, "27036": 1, "15347": 7, "30602": 6, "28253": 5, "46367": 8, "36773": 9, "22031": 9, "18088": 6, "16464": 9, "15038": 8, "26111": 5, "38147": 2, "39218": 0, "28008": 2, "718": 9, "29566": 3, "44960": 2, "47558": 7, "2856": 7, "7958": 9, "8650": 7, "43415": 1, "21472": 9, "20455": 2, "18831": 5, "45564": 7, "18807": 9, "8341": 8, "10331": 9, "38821": 9, "48819": 1, "29467": 9, "44356": 2, "35656": 6, "48216": 5, "15622": 9, "6890": 8, "21417": 7, "27080": 8, "16214": 2, "25503": 5, "45876": 9, "40025": 0, "40660": 9, "19882": 6, "44284": 8, "35201": 1, "48885": 6, "49274": 2, "16593": 6, "45773": 6, "14433": 9, "29577": 0, "18745": 2, "38671": 7, "32112": 0, "13008": 3, "1094": 8, "11145": 1, "23326": 0, "13291": 2, "6323": 9, "18455": 9, "5945": 0, "15521": 2, "21644": 1, "17865": 7, "11649": 3, "39551": 3, "17399": 3, "37907": 8, "16977": 2, "45299": 6, "41846": 8, "40493": 7, "40606": 6, "48373": 8, "14449": 8, "33320": 7, "25001": 5, "20250": 2, "49804": 2, "49650": 7, "27825": 3, "8278": 9, "35551": 9, "29258": 6, "17717": 1, "46894": 5, "42239": 2, "36400": 1, "32976": 8, "30276": 9, "37800": 8, "37846": 7, "28655": 6, "19287": 5, "24472": 0, "6312": 3, "19957": 5, "34130": 1, "39298": 9, "22985": 2, "37104": 0, "38812": 8, "42616": 1, "32628": 2, "19907": 9, "34389": 6, "36296": 6, "22564": 1, "34742": 9, "461": 5, "34735": 7, "3978": 6, "11040": 0, "13564": 8, "30472": 9, "37840": 2, "2808": 7, "46745": 7, "28610": 3, "22331": 9, "9781": 3, "22504": 9, "16818": 5, "37490": 0, "35442": 8, "21077": 5, "15525": 7, "4473": 2, "19076": 0, "20294": 5, "25845": 9, "9513": 7, "37585": 9, "33565": 0, "46325": 3, "25990": 0, "10832": 5, "41950": 1, "16359": 0, "29047": 6, "36399": 9, "5118": 0, "41774": 7, "42187": 5, "22885": 8, "16652": 7, "7166": 2, "27555": 8, "38047": 7, "26985": 5, "13688": 3, "33411": 0, "1227": 0, "12322": 1, "41977": 8, "33671": 0, "40933": 6, "26106": 0, "18092": 0, "9025": 6, "16302": 0, "1498": 2, "9704": 3, "48685": 5, "16874": 9, "43657": 3, "9821": 0, "48466": 2, "19294": 3, "4619": 8, "34752": 9, "27575": 3, "47431": 9, "35813": 7, "10942": 3, "7343": 9, "42421": 5, "27689": 3, "40392": 1, "2542": 8, "46877": 9, "32391": 1, "23513": 1, "16723": 7, "37528": 3, "39365": 3, "20776": 8, "42286": 2, "21590": 8, "14885": 1, "29942": 1, "44301": 2, "47606": 9, "8634": 0, "29754": 5, "47086": 2, "49841": 1, "42300": 9, "24885": 9, "38871": 7, "11494": 1, "12070": 5, "18308": 3, "47665": 6, "29011": 6, "47276": 3, "40449": 5, "24244": 3, "11209": 8, "8695": 0, "20794": 7, "40671": 8, "39413": 0, "38500": 0, "22714": 9, "33803": 9, "23583": 3, "6879": 6, "14740": 9, "16389": 0, "23174": 3, "33301": 8, "26166": 6, "17313": 9, "42181": 1, "48953": 8, "28159": 8, "26334": 1, "5406": 8, "43395": 7, "26858": 1, "7517": 0, "42952": 6, "17916": 5, "49172": 6, "25737": 1, "35229": 2, "40846": 1, "38402": 0, "5410": 0, "48990": 6, "39783": 0, "44137": 9, "3828": 5, "44689": 0, "37793": 0, "34354": 3, "49195": 5, "19621": 3, "43375": 6, "3838": 1, "12472": 5, "47961": 8, "46711": 3, "32037": 5, "9385": 8, "33926": 8, "43041": 9, "23122": 5, "15058": 2, "7090": 7, "4593": 1, "41671": 5, "10758": 8, "2323": 1, "22607": 0, "37171": 5, "43119": 8, "13128": 5, "29367": 2, "1630": 5, "43112": 8, "48120": 1, "36513": 2, "12052": 3, "37633": 8, "36518": 8, "49784": 6, "42779": 9, "14520": 6, "19311": 7, "19531": 7, "24703": 3, "33805": 5, "15871": 8, "5180": 7, "35635": 9, "11740": 9, "26172": 5, "23595": 1, "48754": 7, "40444": 9, "42547": 9, "14882": 9, "16913": 5, "16982": 8, "14193": 7, "18190": 6, "20950": 3, "17898": 9, "46995": 2, "9984": 9, "27041": 8, "11148": 1, "31159": 6, "10521": 0, "38551": 1, "47523": 2, "41691": 3, "45121": 0, "32088": 8, "19936": 8, "1431": 9, "42078": 6, "22992": 6, "48067": 5, "10768": 6, "14290": 7, "6128": 5, "17801": 1, "34507": 1, "11685": 2, "40923": 2, "3877": 2, "32278": 3, "8854": 9, "15359": 1, "39590": 1, "24929": 3, "8956": 0, "49670": 9, "23538": 5, "17590": 3, "14335": 9, "17934": 9, "21935": 7, "17552": 8, "44068": 9, "40267": 2, "46731": 7, "7011": 8, "47541": 8, "17390": 5, "3039": 2, "42198": 9, "31563": 7, "29206": 5, "42854": 1, "12612": 8, "13052": 1, "44294": 6, "16542": 6, "29218": 6, "14390": 5, "41915": 9, "30180": 6, "1073": 0, "2317": 2, "36342": 6, "10587": 1, "37000": 2, "294": 9, "28128": 1, "24109": 9, "33561": 7, "9714": 9, "9190": 6, "20262": 5, "49001": 0, "40426": 1, "49325": 5, "35840": 9, "42119": 6, "18121": 6, "30287": 1, "32340": 0, "1767": 7, "21163": 2, "21916": 1, "18345": 0, "39844": 0, "31322": 3, "44251": 3, "272": 5, "27809": 7, "11646": 0, "40719": 7, "45565": 1, "10870": 3, "18362": 0, "14415": 9, "21988": 0, "38286": 7, "40576": 8, "4787": 1, "1568": 7, "38603": 2, "26105": 9, "847": 1, "37648": 0, "25484": 7, "30327": 3, "33306": 0, "25182": 2, "35482": 0, "39396": 3, "11629": 0, "15682": 2, "41825": 2, "3261": 8, "34275": 1, "14715": 7, "12398": 0, "19484": 6, "21107": 8, "30588": 0, "26296": 3, "40621": 2, "24296": 6, "17413": 6, "11630": 3, "27388": 3, "26910": 7, "39711": 8, "37337": 0, "8445": 7, "16930": 8, "15523": 4, "8934": 0, "17802": 5, "26914": 4, "8615": 5, "18442": 8, "39776": 9, "32937": 5, "1230": 8, "4554": 0, "22632": 6, "3295": 2, "2907": 3, "533": 3, "12178": 0, "22689": 2, "20195": 8, "9796": 0, "45302": 2, "33487": 9, "1607": 5, "48518": 6, "42874": 8, "24811": 0, "47446": 4, "39160": 2, "46934": 9, "38480": 0, "43791": 9, "30486": 5, "48368": 5, "2970": 3, "6568": 0, "18229": 3, "41238": 5, "2730": 3, "14221": 9, "15277": 3, "48611": 3, "38317": 6, "8423": 7, "16643": 7, "28482": 4, "7603": 0, "10627": 9, "34937": 2, "40482": 0, "49035": 6, "26225": 4, "13840": 8, "37948": 2, "492": 4, "21839": 5, "18705": 0, "31278": 8, "35642": 7, "48040": 8, "8083": 7, "32543": 8, "41956": 0, "2429": 5, "26118": 9, "18474": 4, "13107": 8, "24293": 8, "9973": 4, "553": 4, "28531": 4, "18314": 8, "38463": 2, "27978": 3, "5655": 0, "174": 7, "32019": 3, "42803": 3, "43411": 3, "40464": 4, "3714": 0, "29434": 0, "14119": 3, "32824": 7, "14631": 8, "7729": 8, "17505": 8, "26617": 3, "16656": 3, "29840": 5, "22879": 2, "21357": 8, "21051": 7, "33943": 5, "19830": 6, "7393": 7, "22164": 4, "23203": 6, "9110": 5, "37081": 9, "6311": 2, "9804": 2, "8160": 0, "13923": 4, "32224": 8, "35052": 3, "20627": 9, "46326": 2, "6785": 0, "1002": 7, "22785": 9, "39805": 3, "26144": 5, "33188": 3, "32167": 9, "2318": 6, "11326": 0, "42701": 4, "16565": 0, "18516": 7, "42440": 4, "41555": 7, "40644": 9, "24436": 0, "19158": 4, "1627": 0, "21292": 2, "11857": 5, "14353": 7, "9960": 3, "1680": 6, "36591": 0, "25537": 3, "1548": 8, "43933": 7, "29479": 5, "7806": 0, "6570": 3, "33826": 4, "1031": 7, "33750": 0, "25129": 3, "33516": 3, "15224": 6, "11607": 4, "2716": 7, "16885": 9, "33266": 5, "47960": 5, "27531": 6, "13604": 8, "33140": 5, "33861": 4, "42786": 5, "16546": 4, "38538": 2, "7850": 6, "40693": 0, "1321": 9, "12722": 7, "2495": 9, "29603": 2, "15550": 9, "36124": 3, "35395": 7, "32005": 2, "42911": 6, "33086": 2, "276": 9, "41748": 3, "20427": 7, "20373": 8, "19188": 7, "49292": 6, "1860": 4, "31846": 2, "38424": 4, "33458": 8, "37978": 3, "8219": 3, "45627": 6, "18258": 7, "3926": 9, "43684": 0, "3019": 2, "16447": 5, "15493": 0, "5520": 5, "34141": 7, "8648": 5, "28695": 6, "351": 6, "47776": 2, "22914": 0, "31238": 9, "35367": 4, "42463": 7, "9837": 2, "5054": 5, "27969": 5, "1838": 7, "34640": 0, "20302": 0, "4577": 2, "6745": 8, "16307": 7, "27746": 0, "9043": 4, "37915": 7, "3068": 6, "45782": 2, "24470": 0, "4585": 2, "41685": 3, "49420": 6, "44158": 8, "366": 0, "12415": 6, "2355": 6, "34038": 2, "12845": 2, "24183": 6, "19724": 8, "46127": 0, "34215": 7, "35995": 4, "10448": 3, "26406": 9, "26587": 5, "49284": 9, "23413": 0, "19639": 0, "48900": 3, "6640": 3, "20438": 3, "16759": 3, "10712": 9, "5601": 4, "27013": 8, "44047": 6, "43315": 9, "14498": 6, "41826": 6, "9570": 5, "23133": 6, "30176": 6, "49245": 2, "27455": 3, "19968": 3, "48908": 3, "48583": 6, "37155": 8, "45666": 6, "46077": 5, "14079": 8, "21680": 3, "39012": 7, "19440": 5, "8348": 8, "25822": 0, "29986": 3, "26263": 8, "46159": 6, "26142": 7, "5571": 7, "14056": 7, "45955": 6, "2747": 5, "16869": 3, "9264": 7, "22120": 0, "9399": 0, "26479": 2, "45495": 4, "41971": 6, "2767": 4, "7406": 7, "1527": 4, "41193": 7, "32055": 7, "1786": 4, "7609": 7, "28524": 6, "22466": 3, "24352": 8, "36892": 3, "16267": 5, "46437": 9, "24133": 0, "355": 7, "12314": 3, "34173": 6, "10040": 2, "14310": 9, "22462": 4, "9299": 6, "47213": 6, "14834": 2, "11809": 0, "45994": 5, "13835": 0, "20838": 0, "10878": 8, "35278": 7, "41424": 5, "25749": 8, "17750": 7, "17839": 3, "15989": 8, "40148": 7, "45403": 6, "22931": 0, "18863": 9, "22398": 4, "26317": 5, "41961": 6, "45363": 9, "31932": 3, "30616": 6, "8296": 2, "5176": 2, "13649": 9, "28019": 2, "42630": 9, "5114": 3, "36517": 7, "8194": 5, "34263": 5, "33343": 5, "43910": 2, "42932": 0, "37563": 4, "5500": 3, "3901": 4, "12399": 9, "45167": 3, "46679": 9, "38526": 0, "18870": 3, "38454": 8, "3331": 6, "6530": 5, "36490": 0, "40525": 3, "41591": 0, "23059": 2, "12734": 8, "26581": 6, "33577": 9, "29927": 9, "13537": 2, "27933": 3, "14948": 2, "37674": 7, "36831": 4, "8772": 6, "42182": 4, "18075": 5, "5582": 5, "43500": 5, "35565": 7, "37012": 7, "5779": 6, "16254": 4, "40210": 8, "6365": 2, "4010": 7, "31729": 7, "17035": 7, "15649": 2, "20654": 7, "28166": 8, "10098": 2, "43128": 0, "32129": 5, "30866": 0, "20279": 8, "35554": 3, "19243": 4, "2853": 7, "23056": 5, "11677": 8, "23788": 3, "31971": 3, "25027": 0, "19381": 8, "47601": 5, "7563": 4, "14196": 4, "33124": 6, "44682": 3, "27707": 6, "33428": 2, "16148": 0, "36814": 7, "42156": 2, "33105": 6, "17669": 2, "20064": 2, "38141": 4, "32038": 4, "32070": 4, "12221": 4, "20963": 5, "16458": 5, "7761": 4, "11360": 8, "13504": 3, "27582": 0, "15068": 2, "29041": 3, "21060": 6, "41289": 0, "27457": 2, "13273": 6, "33936": 5, "29083": 2, "4569": 4, "38595": 5, "27558": 2, "46103": 3, "26578": 3, "7402": 6, "39554": 8, "37802": 2, "2015": 2, "32534": 2, "31829": 5, "34083": 2, "28516": 4, "36145": 7, "24555": 4, "39896": 2, "10409": 9, "447": 3, "8873": 4, "39352": 3, "10378": 0, "47169": 0, "8092": 7, "30854": 9, "11637": 0, "10985": 2, "43389": 2, "23160": 2, "27474": 9, "25235": 4, "17028": 9, "46158": 3, "47784": 6, "32705": 6, "46722": 4, "25758": 3, "9013": 4, "22586": 5, "6701": 6, "4190": 8, "12930": 9, "28834": 0, "34162": 6, "24793": 8, "41247": 2, "21196": 9, "45816": 6, "6247": 8, "47216": 2, "34566": 3, "23404": 3, "3177": 4, "6122": 8, "33902": 2, "38975": 5, "48209": 4, "46507": 6, "34077": 5, "5681": 0, "29278": 4, "3122": 0, "35303": 9, "9103": 8, "39300": 0, "47272": 6, "9298": 8, "37719": 5, "12847": 4, "47259": 6, "33231": 8, "42947": 4, "38868": 5, "14874": 7, "4561": 8, "6423": 7, "49397": 2, "13574": 3, "13157": 6, "4267": 5, "42371": 7, "27064": 7, "24974": 7, "8919": 8, "8491": 0, "10365": 2, "37972": 0, "30684": 8, "17607": 7, "23254": 2, "35006": 3, "18116": 3, "46058": 7, "15669": 5, "23755": 2, "14271": 4, "43446": 6, "7912": 6, "26152": 2, "39485": 0, "32958": 4, "698": 9, "10915": 6, "44222": 6, "16713": 6, "15044": 5, "16508": 5, "552": 7, "33965": 6, "16670": 8, "38487": 3, "29407": 4, "11901": 8, "36955": 2, "28361": 9, "10268": 4, "13398": 0, "13272": 3, "35798": 3, "11433": 4, "7650": 3, "18492": 4, "38462": 7, "17184": 4, "11715": 4, "32921": 6, "11050": 6, "22207": 7, "15001": 5, "48977": 0, "42888": 5, "10537": 2, "10058": 4, "4913": 6, "47638": 3, "25448": 7, "49002": 4, "19036": 8, "8610": 2, "46880": 6, "4387": 8, "31017": 7, "10134": 9, "46225": 5, "47400": 8, "25786": 6, "40052": 3, "46385": 7, "33508": 0, "32807": 5, "19051": 4, "40142": 6, "5648": 8, "37290": 4, "39931": 5, "21010": 9, "1458": 6, "24729": 0, "23559": 3, "42175": 6, "11178": 2, "24102": 9, "32554": 4, "15574": 0, "38751": 3, "2872": 4, "29088": 0, "26167": 3, "48226": 3, "34980": 7, "15716": 9, "10318": 6, "20951": 8, "23530": 8, "48027": 0, "22004": 4, "24143": 0, "11445": 5, "15722": 8, "17418": 8, "24996": 4, "1815": 2, "45907": 4, "7410": 0, "25569": 4, "32859": 8, "13338": 2, "44887": 4, "30940": 8, "4924": 6, "30731": 6, "20898": 9, "3755": 2, "15451": 5, "18983": 2, "39354": 6, "20319": 4, "10541": 2, "21737": 6, "44227": 0, "22892": 5, "17847": 9, "13379": 8, "47118": 2, "32823": 3, "48625": 7, "44650": 6, "4291": 4, "18053": 0, "15697": 0, "45651": 5, "40294": 8, "35430": 2, "30592": 6, "38305": 5, "17438": 7, "1277": 2, "40033": 9, "36333": 9, "46360": 0, "25450": 8, "5731": 6, "3004": 0, "22267": 8, "35197": 9, "357": 0, "8970": 8, "47709": 7, "34889": 3, "22490": 8, "27034": 6, "4286": 5, "11405": 2, "39849": 0, "18980": 3, "19894": 9, "7429": 8, "961": 4, "20672": 9, "27410": 0, "30901": 2, "27875": 9, "11418": 0, "1942": 4, "11004": 8, "23477": 4, "19598": 3, "16838": 3, "2122": 6, "538": 2, "43017": 0, "35357": 9, "49357": 3, "44986": 7, "20047": 3, "13501": 5, "31887": 5, "40509": 8, "32879": 6, "19753": 9, "1472": 7, "35792": 2, "30920": 2, "25719": 5, "14408": 0, "28439": 5, "20322": 4, "23470": 2, "39402": 0, "43972": 7, "3111": 2, "11743": 6, "42316": 6, "33646": 6, "35360": 9, "35508": 8, "5635": 5, "8471": 5, "34334": 5, "6413": 6, "31640": 0, "205": 0, "15555": 7, "1696": 3, "26202": 2, "33243": 8, "484": 6, "35414": 9, "6647": 4, "5643": 3, "1703": 5, "13790": 9, "19544": 8, "44242": 4, "22815": 9, "47576": 8, "48741": 3, "42093": 0, "20456": 5, "29057": 5, "31432": 9, "30408": 5, "24126": 3, "28133": 2, "5840": 7, "22847": 6, "7324": 7, "30053": 4, "19304": 5, "2599": 6, "31237": 5, "36165": 3, "44548": 9, "30366": 6, "12539": 0, "19884": 7, "20340": 6, "24631": 0, "2103": 5, "47108": 7, "46547": 3, "4708": 9, "42404": 4, "15265": 7, "45730": 6, "27207": 4, "32842": 4, "12642": 9, "39695": 5, "11440": 2, "19029": 6, "32756": 0, "5428": 8, "10684": 6, "34595": 9, "46015": 4, "24824": 4, "13160": 3, "10615": 8, "4407": 2, "20298": 4, "43131": 7, "9842": 6, "4152": 5, "37200": 6, "20686": 7, "45075": 3, "47236": 5, "8258": 7, "40864": 5, "20384": 2, "41031": 0, "17225": 9, "17367": 9, "14298": 3, "16855": 7, "35774": 3, "2654": 0, "7404": 3, "31447": 5, "28038": 8, "32335": 4, "32540": 9, "33122": 8, "2162": 8, "31945": 4, "43553": 7, "38683": 0, "35266": 2, "99": 9, "25451": 0, "35257": 8, "48543": 5, "37531": 3, "47019": 9, "41542": 8, "33383": 4, "45290": 7, "15776": 0, "5814": 5, "28191": 2, "3456": 4, "49194": 3, "47692": 2, "104": 3, "7993": 3, "33498": 2, "22192": 8, "1977": 9, "11509": 4, "16153": 5, "7495": 9, "2938": 9, "41248": 2, "20066": 3, "13137": 8, "44919": 8, "27896": 6, "12591": 9, "40635": 7, "28090": 9, "35777": 9, "19528": 2, "15632": 2, "572": 6, "42401": 0, "21889": 0, "30847": 8, "105": 4, "31592": 6, "23353": 2, "48510": 0, "17627": 3, "22476": 2, "41750": 5, "31427": 5, "13254": 4, "27300": 0, "37607": 4, "20746": 8, "3113": 4, "4013": 2, "10947": 6, "46801": 5, "4487": 3, "47991": 2, "13882": 6, "8602": 5, "15009": 8, "1085": 7, "39594": 6, "24509": 4, "30427": 6, "25196": 9, "2630": 6, "37179": 9, "2393": 5, "16651": 9, "9755": 8, "6499": 5, "37741": 0, "14070": 6, "49326": 6, "37024": 3, "5305": 4, "31375": 3, "9130": 4, "38095": 4, "37482": 6, "39830": 7, "30189": 7, "8530": 0, "41884": 6, "43118": 7, "28794": 7, "46434": 3, "1293": 4, "10842": 5, "4696": 5, "43197": 2, "45444": 6, "19421": 7, "26993": 3, "14016": 9, "14021": 8, "27657": 6, "9618": 2, "2563": 7, "28837": 9, "41694": 4, "47233": 9, "28769": 3, "7496": 5, "49368": 2, "31280": 8, "47910": 5, "36239": 5, "29451": 4, "19446": 8, "3605": 7, "20803": 8, "13307": 3, "18833": 6, "12356": 4, "4186": 7, "6951": 9, "8778": 5, "18958": 6, "5732": 8, "21364": 3, "4566": 5, "28857": 6, "17650": 9, "38976": 7, "47830": 6, "38764": 0, "28411": 6, "6977": 9, "31282": 2, "7651": 5, "36042": 2, "16608": 7, "11371": 0, "4294": 7, "14853": 5, "42502": 2, "1676": 6, "23889": 2, "19100": 9, "45320": 7, "2906": 0, "29430": 2, "22928": 9, "15878": 6, "17748": 5, "45205": 8, "16228": 8, "28130": 0, "4128": 6, "5012": 0, "2717": 6, "14953": 5, "23390": 2, "31332": 7, "47054": 7, "23862": 9, "42716": 5, "43429": 3, "5950": 6, "13001": 0, "44856": 2, "45499": 0, "31966": 7, "41150": 0, "17072": 8, "21052": 8, "45743": 4, "14821": 3, "31755": 7, "8725": 9, "6380": 6, "22926": 8, "5149": 2, "27284": 2, "44012": 0, "8937": 9, "15677": 4, "47868": 7, "48513": 2, "40352": 5, "7176": 3, "6021": 8, "27336": 4, "7532": 3, "26991": 2, "21634": 9, "2497": 7, "20443": 8, "35912": 5, "43715": 7, "2039": 7, "29999": 3, "455": 2, "28349": 3, "38016": 7, "30210": 8, "41055": 8, "10157": 3, "270": 0, "28100": 2, "959": 7, "15548": 4, "9975": 7, "30430": 6, "5239": 2, "20506": 5, "46178": 7, "20691": 4, "9133": 0, "32231": 7, "18235": 8, "15175": 7, "45385": 6, "12486": 9, "31487": 8, "1521": 9, "29810": 6, "31963": 8, "18261": 3, "15356": 4, "28367": 6, "11279": 5, "42071": 8, "13581": 4, "10971": 4, "978": 3, "18286": 9, "29114": 5, "16224": 8, "47442": 4, "35048": 8, "36317": 4, "5530": 4, "14899": 4, "23844": 2, "5020": 2, "33416": 0, "42618": 7, "28235": 9, "11287": 6, "15073": 0, "30047": 3, "7748": 4, "609": 6, "23": 2, "13657": 2, "42132": 8, "14812": 5, "39699": 7, "36625": 9, "16204": 9, "31113": 6, "38105": 4, "13967": 4, "24563": 4, "4105": 3, "45140": 4, "46499": 0, "45556": 8, "23097": 7, "37513": 0, "48537": 3, "43142": 0, "30007": 4, "43616": 6, "35710": 0, "5785": 0, "27465": 7, "34782": 4, "30966": 6, "49154": 3, "46468": 7, "28877": 9, "36898": 7, "9017": 7, "15920": 5, "17042": 3, "20536": 8, "5336": 7, "41372": 4, "37938": 8, "25244": 7, "28862": 2, "26539": 6, "25805": 9, "16757": 6, "38918": 3, "36045": 4, "35621": 4, "30389": 0, "41641": 9, "43578": 7, "45820": 2, "13556": 6, "29518": 4, "46372": 7, "11058": 4, "39707": 5, "40714": 6, "45437": 4, "25898": 4, "39465": 7, "38666": 0, "345": 6, "12512": 9, "40056": 8, "4751": 7, "26802": 9, "23693": 6, "25163": 3, "40098": 7, "5301": 7, "23751": 2, "36535": 0, "43567": 7, "44511": 2, "31265": 0, "35722": 8, "21990": 2, "18800": 0, "39364": 0, "46093": 8, "3344": 4, "8332": 9, "8660": 6, "18918": 4, "7469": 3, "15813": 4, "48534": 6, "32079": 5, "33706": 9, "35586": 9, "19071": 4, "16334": 0, "18174": 7, "20888": 0, "40181": 2, "47119": 8, "20135": 9, "13689": 3, "18444": 8, "18545": 8, "21899": 9, "38160": 6, "3427": 9, "18781": 3, "33440": 7, "3675": 2, "10285": 9, "31093": 8, "49440": 9, "19630": 0, "45076": 6, "13542": 9, "24839": 6, "24900": 6, "20848": 7, "31045": 5, "40568": 0, "39505": 8, "269": 5, "17243": 4, "23204": 2, "12459": 3, "41879": 5, "11082": 0, "26559": 5, "21942": 3, "5304": 7, "7910": 9, "30996": 2, "4763": 0, "9525": 7, "7746": 7, "43007": 6, "12932": 0, "26429": 0, "24339": 5, "36410": 4, "32536": 7, "25596": 3, "34777": 6, "9292": 3, "32474": 4, "12771": 0, "14682": 6, "33462": 9, "1452": 9, "38951": 9, "982": 4, "20143": 7, "48517": 0, "37232": 4, "648": 7, "10068": 5, "48175": 2, "42702": 7, "3440": 9, "21972": 3, "42644": 3, "26905": 4, "38125": 0, "4140": 4, "6262": 7, "15835": 8, "17029": 4, "42852": 3, "2202": 5, "42351": 2, "20131": 6, "1181": 8, "19897": 0, "11917": 0, "43286": 6, "32597": 6, "28387": 3, "36794": 4, "21908": 2, "15397": 0, "24115": 7, "10118": 7, "29173": 3, "3373": 8, "41894": 3, "30587": 8, "29679": 6, "9354": 4, "4405": 4, "16381": 9, "8189": 5, "8486": 4, "32612": 8, "37225": 6, "14212": 6, "25310": 4, "26887": 0, "17459": 7, "28521": 7, "37433": 5, "12436": 3, "14992": 9, "11047": 8, "4492": 9, "40153": 7, "32660": 7, "13510": 8, "6925": 5, "36778": 6, "40319": 7, "41784": 6, "35811": 4, "48335": 5, "23857": 5, "41858": 5, "42859": 2, "10580": 2, "10659": 7, "9584": 0, "27549": 3, "36240": 8, "315": 0, "38490": 7, "26401": 8, "38582": 0, "2225": 6, "7764": 6, "21682": 4, "18493": 9, "43480": 0, "19018": 3, "17129": 7, "10885": 3, "33480": 4, "21568": 4, "31751": 4, "5882": 9, "6408": 2, "17030": 0, "27634": 5, "3045": 3, "48254": 8, "22095": 9, "4815": 4, "21201": 6, "10346": 7, "6885": 2, "34849": 3, "8760": 8, "39785": 9, "45588": 3, "2858": 3, "24834": 5, "10468": 3, "34423": 6, "33869": 3, "49317": 6, "49087": 7, "31058": 7, "43989": 3, "15164": 9, "18568": 3, "19837": 3, "43316": 5, "7221": 3, "17661": 3, "12323": 9, "8418": 7, "8625": 5, "20593": 6, "27301": 9, "1697": 5, "29939": 7, "21921": 3, "30757": 3, "14312": 8, "33095": 6, "5930": 3, "8811": 0, "8543": 0, "13260": 3, "33667": 6, "8180": 3, "16130": 6, "12226": 0, "25983": 5, "43269": 6, "6575": 4, "10624": 6, "23219": 9, "15612": 0, "11855": 5, "15974": 3, "45254": 0, "2957": 9, "36520": 4, "25336": 7, "20865": 7, "40190": 2, "43339": 4, "30749": 2, "9895": 9, "17429": 9, "18451": 3, "23134": 2, "42731": 6, "29320": 8, "23886": 0, "12365": 9, "33396": 6, "33865": 5, "42655": 8, "2505": 8, "40954": 8, "17554": 7, "44996": 6, "26133": 4, "31209": 0, "7938": 4, "4772": 2, "5842": 4, "43033": 3, "26188": 2, "47187": 6, "20275": 3, "19552": 7, "41649": 3, "15865": 4, "33741": 3, "28094": 2, "39977": 0, "5714": 8, "20070": 6, "14651": 2, "21178": 4, "48956": 0, "19346": 6, "35737": 9, "24163": 2, "49283": 3, "23003": 6, "16233": 5, "27025": 3, "39936": 3, "38206": 7, "32886": 0, "2335": 9, "23984": 9, "20875": 2, "24465": 9, "24626": 9, "42713": 8, "25485": 4, "24800": 5, "22812": 3, "20755": 2, "37564": 2, "35159": 9, "1910": 8, "46416": 4, "7454": 0, "15423": 2, "19626": 4, "1597": 3, "26667": 2, "3851": 0, "34403": 2, "5667": 6, "31980": 9, "10555": 5, "35985": 9, "4710": 6, "7084": 0, "1044": 8, "4486": 9, "8989": 9, "29522": 6, "7205": 3, "3120": 7, "24606": 7, "13617": 2, "17782": 8, "45221": 2, "46984": 5, "38731": 8, "24619": 6, "40468": 4, "13725": 6, "29447": 0, "21220": 0, "8185": 5, "36448": 7, "6108": 6, "13611": 9, "32158": 9, "16107": 0, "44724": 7, "29849": 9, "47338": 4, "39138": 0, "2594": 6, "1807": 6, "9906": 8, "5903": 5, "3406": 5, "20563": 2, "16348": 7, "12382": 3, "15271": 8, "41073": 7, "21984": 6, "15507": 6, "15730": 0, "9260": 8, "23576": 8, "2731": 3, "31701": 3, "13884": 5, "20046": 9, "26924": 0, "28245": 5, "6303": 3, "10907": 2, "47668": 7, "20674": 0, "4933": 4, "7720": 8, "41104": 5, "48454": 7, "13025": 2, "9942": 9, "25269": 9, "30274": 6, "2830": 4, "23176": 6, "44661": 8, "34091": 4, "25595": 5, "39888": 2, "35168": 0, "31250": 7, "4524": 5, "33092": 7, "25112": 6, "18768": 6, "44151": 2, "39782": 7, "21715": 4, "25774": 6, "24634": 0, "35289": 0, "17834": 6, "17943": 2, "38860": 9, "44245": 5, "30809": 2, "28964": 0, "24013": 8, "32085": 3, "44339": 9, "29448": 2, "671": 3, "16468": 3, "32406": 5, "32054": 6, "47644": 7, "29668": 3, "29628": 8, "31465": 9, "37614": 0, "33567": 5, "24678": 7, "17928": 8, "33992": 3, "34852": 2, "41526": 6, "45926": 2, "30711": 9, "33268": 6, "1915": 2, "11057": 7, "43872": 4, "23238": 7, "47373": 3, "40610": 0, "27920": 3, "7524": 3, "70": 2, "14516": 9, "38264": 4, "31386": 4, "24086": 6, "35001": 2, "33005": 4, "3473": 7, "42435": 3, "4470": 2, "43162": 6, "21716": 3, "46407": 4, "30639": 7, "4066": 0, "211": 6, "29133": 4, "47360": 9, "29556": 8, "24924": 7, "37809": 9, "13392": 8, "35149": 6, "23213": 0, "5256": 3, "26774": 2, "4160": 3, "30978": 5, "15264": 0, "40132": 7, "4311": 5, "26243": 6, "6946": 4, "48862": 0, "38163": 3, "20824": 9, "47905": 6, "38398": 5, "41029": 4, "11939": 3, "18407": 7, "6436": 3, "22173": 0, "8106": 2, "38837": 4, "43344": 2, "33663": 0, "3703": 0, "16545": 3, "21555": 8, "44131": 3, "25443": 5, "19622": 8, "2336": 7, "44207": 5, "35252": 2, "17639": 5, "38965": 0, "871": 2, "39328": 0, "36744": 5, "11975": 9, "43349": 5, "25704": 2, "34612": 2, "18095": 9, "6075": 2, "41816": 2, "12807": 8, "34681": 9, "8053": 7, "38682": 0, "14794": 8, "4420": 0, "35507": 2, "18270": 4, "15898": 0, "41596": 8, "34531": 9, "47158": 6, "2151": 9, "39950": 6, "38425": 6, "15539": 7, "16509": 2, "46040": 5, "28167": 9, "37201": 8, "382": 3, "45087": 3, "49186": 9, "34613": 2, "21402": 2, "33190": 2, "30969": 2, "25513": 5, "34884": 9, "41536": 6, "48679": 9, "9653": 4, "21964": 5, "45006": 8, "42561": 8, "28318": 6, "44542": 6, "36933": 0, "21847": 9, "17662": 8, "9393": 6, "27785": 9, "23302": 3, "3966": 9, "21698": 5, "15300": 2, "15048": 6, "36408": 6, "32562": 3, "1200": 9, "2616": 8, "17695": 9, "11312": 5, "42881": 0, "30214": 4, "42424": 0, "19735": 8, "24136": 5, "45579": 0, "44288": 0, "39857": 4, "14293": 4, "45541": 6, "28479": 5, "22776": 2, "40516": 9, "22106": 0, "46347": 4, "34264": 2, "29658": 9, "23118": 2, "41119": 4, "14366": 5, "42460": 6, "21741": 8, "27630": 5, "450": 9, "37659": 8, "12434": 2, "10581": 4, "41332": 4, "19776": 5, "11135": 5, "33369": 0, "24711": 9, "30737": 3, "11107": 2, "36943": 4, "37101": 3, "19265": 8, "835": 2, "22478": 4, "40561": 5, "43595": 0, "2260": 8, "10713": 6, "46012": 3, "13113": 5, "29062": 2, "35345": 3, "16872": 0, "184": 2, "44876": 9, "40682": 5, "46256": 5, "5527": 0, "38769": 9, "20361": 2, "31384": 0, "1369": 2, "32353": 3, "34617": 9, "17540": 0, "7027": 7, "38077": 9, "47350": 4, "47721": 6, "6254": 4, "7169": 7, "12158": 9, "35908": 4, "36380": 5, "2045": 7, "3234": 5, "22545": 0, "14509": 9, "19394": 6, "11143": 3, "2356": 8, "38629": 5, "26610": 3, "48061": 6, "1497": 3, "21477": 4, "44389": 2, "12590": 9, "10156": 2, "11608": 8, "47429": 6, "7788": 7, "35427": 4, "39818": 8, "29086": 3, "44679": 7, "6736": 3, "25970": 9, "26717": 3, "39843": 2, "10926": 8, "48896": 3, "26772": 2, "39622": 8, "42537": 8, "16475": 9, "32808": 9, "17262": 5, "32063": 0, "1354": 0, "37461": 5, "47200": 3, "5507": 8, "34625": 6, "6458": 3, "35108": 9, "37670": 8, "38388": 9, "25549": 2, "37661": 6, "23910": 2, "2136": 6, "35661": 4, "26473": 2, "16906": 2, "44046": 7, "1051": 3, "6020": 3, "45941": 4, "6586": 6, "15786": 7, "29909": 7, "26409": 0, "31556": 7, "30909": 8, "32710": 5, "37923": 8, "2843": 3, "30742": 7, "46823": 2, "17487": 3, "26104": 2, "10067": 8, "48390": 6, "47542": 2, "37716": 2, "2432": 0, "38516": 6, "34542": 8, "42184": 8, "23854": 2, "17685": 6, "41744": 7, "44705": 9, "47243": 7, "47770": 6, "31764": 2, "31916": 4, "36618": 5, "2889": 4, "39568": 5, "29567": 2, "11061": 3, "26789": 6, "27309": 7, "2988": 9, "31950": 6, "43406": 4, "12154": 8, "25067": 5, "41487": 5, "33108": 8, "36968": 4, "13470": 8, "19102": 2, "48079": 7, "24483": 4, "31784": 6, "38684": 5, "46291": 4, "454": 8, "11666": 7, "49123": 5, "37061": 8, "12133": 4, "31920": 7, "30303": 6, "25327": 3, "3811": 7, "24080": 9, "16061": 4, "25057": 3, "44093": 3, "10420": 9, "38328": 2, "7668": 3, "18165": 4, "24567": 4, "8275": 0, "39684": 7, "46954": 5, "39095": 9, "14234": 9, "710": 6, "3996": 4, "35600": 0, "10922": 9, "5834": 5, "39541": 7, "10413": 9, "44935": 9, "33467": 2, "25416": 2, "29740": 5, "17043": 7, "6989": 4, "39957": 7, "10399": 0, "17759": 6, "31529": 7, "16991": 0, "23554": 6, "25287": 0, "37405": 7, "33985": 7, "34778": 6, "3602": 5, "21978": 4, "33418": 5, "24038": 5, "29615": 5, "20178": 3, "12746": 8, "18050": 9, "3306": 6, "26072": 9, "19136": 4, "12578": 6, "7421": 4, "44529": 2, "37237": 0, "13433": 7, "44628": 5, "43849": 3, "44770": 7, "46930": 2, "36786": 7, "48793": 0, "40": 0, "17875": 7, "26350": 0, "19804": 4, "46792": 9, "29403": 4, "43708": 3, "208": 4, "39270": 8, "37305": 9, "44813": 9, "7007": 0, "38774": 3, "13636": 3, "45186": 7, "19516": 0, "22135": 8, "8513": 5, "27855": 5, "37455": 9, "19841": 7, "41585": 3, "12145": 4, "26698": 0, "18182": 7, "7240": 8, "7315": 2, "40004": 8, "44966": 5, "11543": 7, "15154": 3, "25989": 6, "35404": 7, "37828": 4, "23181": 6, "49099": 6, "28909": 5, "24895": 8, "14870": 4, "40537": 8, "16236": 6, "32559": 3, "16591": 8, "4202": 6, "7896": 0, "36461": 5, "44627": 4, "21740": 3, "34638": 2, "508": 8, "33556": 3, "11152": 6, "48441": 9, "11291": 7, "27836": 0, "8678": 6, "2794": 7, "34749": 2, "1936": 2, "46842": 3, "16536": 5, "18360": 3, "27354": 6, "15240": 8, "14371": 8, "36382": 0, "1717": 4, "22325": 9, "41222": 3, "45974": 4, "15105": 6, "37862": 3, "47382": 4, "44493": 4, "20409": 3, "34950": 5, "40999": 9, "32306": 2, "20802": 9, "38532": 4, "36711": 3, "47097": 5, "38561": 8, "11522": 2, "15809": 3, "35945": 5, "23290": 6, "25899": 4, "29575": 6, "26726": 6, "25189": 6, "34926": 0, "47551": 8, "47947": 6, "18546": 9, "32392": 2, "41897": 4, "26388": 6, "9884": 9, "16887": 6, "44829": 9, "13892": 5, "42968": 8, "36997": 3, "27276": 3, "8633": 5, "34017": 5, "12632": 2, "6183": 7, "13006": 9, "13487": 2, "27789": 5, "7860": 6, "22972": 5, "44327": 3, "45927": 9, "18640": 2, "8382": 8, "15389": 4, "4069": 3, "32979": 9, "34269": 2, "15940": 9, "28906": 2, "33012": 4, "40716": 2, "35761": 8, "6165": 0, "17560": 6, "6328": 2, "25397": 4, "10404": 9, "38263": 6, "1123": 0, "28629": 5, "12318": 9, "13950": 3, "14466": 3, "9487": 5, "18830": 0, "47129": 6, "24782": 0, "31166": 5, "38831": 3, "36094": 3, "4248": 6, "43249": 3, "1822": 9, "25118": 3, "18393": 2, "21253": 5, "6931": 9, "45537": 9, "32743": 6, "39106": 0, "29265": 9, "43350": 7, "8383": 5, "22247": 0, "38525": 9, "42719": 9, "37463": 0, "15290": 4, "21168": 3, "26598": 9, "6463": 0, "941": 6, "1450": 0, "7074": 6, "39912": 4, "31901": 4, "15353": 9, "16278": 4, "3971": 6, "44418": 4, "24771": 8, "11043": 5, "46583": 3, "9697": 2, "4861": 4, "45683": 5, "30145": 2, "42581": 4, "587": 2, "46850": 5, "4657": 6, "9251": 8, "37286": 8, "15034": 2, "34759": 0, "17465": 9, "7175": 7, "1716": 5, "35286": 5, "8589": 9, "24721": 8, "20132": 8, "16222": 8, "32530": 5, "2255": 7, "30695": 8, "43426": 2, "41282": 0, "48266": 9, "25764": 8, "10675": 6, "20772": 7, "45572": 7, "29666": 6, "3393": 8, "30869": 3, "25253": 4, "41959": 0, "13825": 5, "9227": 7, "39546": 4, "13399": 2, "29222": 3, "22455": 3, "35558": 3, "21173": 4, "32041": 6, "36687": 0, "33354": 5, "738": 6, "48600": 8, "48041": 3, "49167": 9, "45092": 4, "35163": 9, "31870": 9, "39484": 9, "25937": 7, "40399": 6, "21818": 0, "11205": 4, "48848": 4, "4623": 4, "7658": 3, "27028": 0, "21342": 3, "31894": 4, "49131": 7, "4970": 2, "9735": 0, "11995": 8, "33417": 0, "7317": 8, "33069": 8, "22555": 5, "25981": 9, "32863": 5, "15152": 6, "26070": 7, "34053": 4, "22888": 8, "3237": 0, "2937": 0, "44431": 6, "4003": 0, "25003": 2, "16325": 6, "5234": 4, "46725": 2, "19411": 5, "34641": 3, "6116": 8, "7941": 7, "30509": 8, "36947": 5, "17960": 9, "33769": 3, "42510": 8, "8903": 2, "41386": 5, "30140": 3, "26514": 4, "9674": 2, "47141": 9, "14615": 0, "16907": 0, "33535": 9, "9930": 8, "29480": 5, "13334": 3, "33457": 2, "4944": 6, "22222": 3, "20474": 3, "7828": 8, "2708": 4, "21829": 4, "13259": 6, "49076": 4, "33045": 5, "29239": 4, "17618": 0, "3132": 4, "32675": 2, "26059": 6, "19355": 5, "15805": 0, "32974": 2, "3430": 7, "17637": 5, "18304": 5, "17965": 0, "46685": 7, "3418": 9, "1700": 4, "14759": 2, "48024": 8, "11079": 9, "48318": 2, "72": 2, "26279": 3, "8162": 7, "4764": 3, "13129": 6, "47041": 5, "40362": 6, "48074": 7, "29233": 0, "29033": 2, "16960": 4, "22848": 3, "39603": 7, "37330": 3, "41554": 6, "42406": 6, "33654": 3, "12793": 4, "11352": 6, "26009": 5, "42393": 7, "36669": 8, "20394": 7, "18758": 3, "14354": 4, "7630": 2, "31990": 9, "23308": 3, "22642": 2, "24879": 0, "13413": 3, "44324": 0, "3540": 5, "26535": 3, "22489": 3, "29976": 0, "46539": 9, "8815": 6, "24227": 7, "40310": 2, "32535": 3, "49355": 7, "19122": 0, "43332": 0, "34402": 3, "40735": 6, "28736": 5, "25087": 7, "42927": 4, "1528": 0, "13697": 8, "18565": 8, "15977": 4, "43927": 2, "12508": 2, "2110": 4, "40860": 4, "36215": 8, "11679": 9, "40724": 5, "22303": 7, "19671": 0, "29949": 2, "2306": 7, "28405": 8, "14936": 8, "9181": 4, "47340": 6, "2083": 6, "44317": 6, "224": 7, "32296": 4, "33456": 0, "6926": 2, "38787": 7, "28649": 5, "46302": 7, "26445": 8, "45650": 3, "8388": 5, "17473": 3, "17022": 3, "23749": 2, "25651": 2, "24647": 7, "34513": 0, "20058": 9, "22621": 7, "16779": 2, "12706": 7, "41333": 5, "20852": 2, "26485": 3, "37190": 7, "7330": 3, "6682": 4, "16392": 6, "11606": 8, "34927": 6, "19441": 2, "20845": 4, "28557": 7, "27681": 4, "12056": 7, "49134": 3, "41862": 2, "27879": 6, "43615": 3, "41360": 5, "2920": 6, "25227": 8, "19400": 4, "43844": 6, "2227": 9, "3272": 8, "18963": 2, "9599": 9, "46417": 3, "26335": 0, "5375": 2, "9628": 7, "27528": 4, "37565": 7, "6654": 9, "16418": 0, "28063": 0, "42837": 4, "1879": 0, "32245": 7, "32413": 0, "21811": 9, "3723": 9, "891": 6, "251": 4, "38677": 9, "22956": 6, "36594": 5, "14001": 9, "17232": 0, "38337": 3, "31478": 7, "919": 0, "12664": 5, "40024": 9, "5862": 3, "25064": 6, "41600": 7, "43044": 8, "6208": 2, "39846": 5, "7622": 5, "23960": 7, "15933": 5, "21767": 2, "23585": 5, "6617": 7, "7819": 0, "13711": 5, "25745": 8, "8331": 7, "41638": 3, "13674": 5, "47055": 5, "35109": 3, "43323": 8, "8839": 6, "16914": 2, "22214": 2, "17213": 3, "10686": 0, "112": 6, "8963": 4, "27913": 5, "45002": 0, "4049": 8, "5915": 5, "45240": 2, "44693": 0, "9045": 4, "32635": 8, "8161": 2, "31930": 9, "18409": 8, "46029": 4, "33295": 0, "24168": 3, "28000": 7, "21991": 9, "12407": 7, "40826": 5, "10416": 4, "33596": 6, "40273": 2, "27677": 5, "42974": 3, "10342": 7, "21794": 0, "12394": 0, "11387": 2, "25473": 5, "11272": 2, "24222": 9, "42058": 0, "26420": 4, "36117": 5, "37618": 5, "24932": 9, "42518": 8, "31862": 3, "25421": 7, "30852": 7, "30372": 5, "8456": 8, "3644": 0, "21376": 5, "41799": 8, "8070": 0, "18389": 5, "21301": 9, "41669": 4, "29807": 8, "40097": 9, "3628": 3, "27018": 0, "6998": 3, "7138": 7, "39552": 0, "41824": 3, "27104": 7, "38432": 8, "45861": 5, "34874": 4, "38466": 7, "27629": 5, "33752": 4, "37955": 3, "5443": 6, "39878": 9, "33868": 9, "49392": 2, "39041": 0, "38207": 4, "45229": 6, "48851": 5, "20194": 8, "19452": 5, "10982": 6, "5963": 7, "34164": 3, "15851": 0, "24848": 3, "10508": 4, "10852": 4, "45999": 0, "23340": 7, "1192": 7, "48363": 2, "44482": 7, "25724": 2, "17191": 0, "26476": 9, "6783": 9, "26968": 4, "11558": 0, "43770": 2, "24762": 7, "48860": 9, "34826": 9, "44269": 4, "14346": 9, "12072": 2, "44198": 0, "44296": 0, "10123": 5, "39797": 9, "22512": 5, "38482": 3, "12042": 2, "37441": 0, "38828": 8, "39051": 5, "29069": 0, "17259": 6, "11358": 5, "40987": 5, "23444": 3, "29499": 5, "46598": 4, "21601": 7, "29551": 4, "4014": 4, "43664": 8, "27886": 5, "10362": 5, "24397": 4, "41823": 8, "406": 3, "5966": 9, "41852": 9, "22330": 4, "12949": 5, "20041": 8, "41474": 0, "14929": 6, "24918": 2, "35329": 9, "16923": 3, "42288": 2, "15790": 6, "36297": 5, "7020": 5, "44800": 9, "8595": 5, "22644": 0, "14575": 7, "15099": 7, "39986": 4, "39637": 7, "12040": 0, "48931": 7, "33110": 5, "47790": 2, "5494": 4, "17012": 9, "44556": 8, "47982": 0, "42015": 4, "46915": 3, "37547": 2, "20393": 6, "27924": 7, "22168": 6, "2040": 0, "4120": 6, "3375": 5, "15684": 0, "27604": 6, "17032": 5, "22859": 2, "39017": 3, "28878": 2, "13584": 3, "16904": 8, "9175": 3, "31129": 7, "8806": 6, "4162": 9, "3488": 7, "22899": 8, "8704": 4, "10180": 3, "46705": 4, "7345": 4, "19273": 4, "35094": 3, "31771": 9, "3797": 3, "2154": 3, "19482": 4, "4979": 7, "26687": 9, "17885": 8, "26867": 6, "16938": 6, "38824": 3, "16368": 9, "29260": 8, "29517": 0, "17854": 8, "15020": 6, "2166": 6, "21391": 0, "47229": 5, "27737": 4, "12657": 9, "44108": 8, "14724": 2, "33937": 3, "38007": 4, "24139": 0, "23953": 2, "30043": 9, "35925": 5, "29825": 9, "41967": 7, "46518": 7, "1211": 7, "35862": 6, "27159": 4, "8679": 7, "49037": 9, "34168": 0, "13788": 6, "31663": 9, "22831": 7, "3954": 8, "38276": 5, "124": 5, "21791": 7, "30906": 0, "45961": 4, "28015": 0, "18316": 9, "46445": 5, "37926": 6, "16943": 0, "18792": 8, "8218": 8, "27885": 5, "42765": 7, "40819": 8, "8222": 9, "25504": 6, "41269": 8, "42740": 4, "8987": 6, "11868": 2, "26986": 4, "37579": 4, "19742": 6, "42171": 7, "20870": 0, "48916": 8, "24863": 6, "28334": 3, "14123": 7, "12388": 8, "26696": 9, "26745": 5, "29532": 2, "37936": 5, "47785": 7, "48664": 9, "47751": 8, "23034": 8, "47268": 8, "1238": 3, "8664": 9, "12207": 0, "40007": 0, "15608": 5, "40380": 9, "25876": 4, "13140": 0, "17900": 7, "47734": 9, "20461": 6, "25703": 6, "30607": 4, "30270": 0, "13296": 9, "3431": 3, "32338": 6, "6834": 2, "6609": 8, "711": 6, "27201": 5, "34080": 5, "27501": 6, "27250": 7, "17331": 4, "45996": 6, "47004": 8, "16720": 5, "14924": 2, "4163": 8, "8379": 2, "45790": 6, "13372": 4, "21090": 3, "21928": 9, "11112": 6, "35008": 2, "45803": 2, "47222": 4, "6002": 5, "48236": 5, "5955": 2, "27578": 2, "1242": 4, "1131": 8, "18176": 2, "40373": 6, "16014": 9, "39262": 0, "37897": 4, "12842": 2, "11229": 8, "6186": 8, "21765": 4, "2047": 8, "28153": 3, "38545": 8, "40504": 4, "38941": 3, "25800": 8, "17586": 2, "49210": 9, "11537": 2, "20659": 6, "12987": 3, "27665": 0, "20052": 3, "14321": 7, "48805": 6, "14181": 5, "31357": 5, "14980": 6, "28035": 6, "23908": 8, "44988": 6, "39157": 3, "17477": 4, "19410": 7, "31348": 5, "31048": 8, "24808": 5, "40615": 8, "36532": 0, "44677": 0, "6775": 3, "14375": 6, "36257": 7, "22066": 2, "33332": 0, "18659": 5, "17260": 4, "42586": 7, "33175": 4, "2807": 8, "32295": 0, "18801": 8, "1710": 5, "24688": 4, "7838": 8, "37725": 2, "15241": 8, "6558": 7, "7971": 6, "2894": 3, "3897": 9, "40443": 6, "41210": 6, "40015": 2, "26190": 2, "11728": 0, "556": 7, "35399": 4, "13266": 4, "29673": 6, "23841": 4, "27091": 6, "17130": 6, "4012": 4, "36864": 2, "37598": 5, "46196": 0, "17286": 3, "9910": 9, "39437": 2, "4319": 5, "18400": 8, "17812": 8, "36649": 6, "3464": 3, "20974": 2, "24970": 3, "13630": 4, "39454": 4, "9277": 4, "25441": 0, "25531": 4, "27068": 9, "30556": 2, "9240": 9, "11317": 8, "24923": 0, "33856": 6, "31848": 5, "32367": 3, "39173": 8, "46185": 5, "46913": 3, "10565": 0, "2977": 8, "16932": 2, "30436": 6, "11362": 7, "14098": 9, "21446": 9, "11308": 5, "41715": 2, "30958": 3, "134": 4, "16287": 0, "5483": 4, "47729": 3, "26780": 0, "22343": 9, "32887": 6, "36271": 9, "17254": 8, "29274": 9, "41419": 4, "19782": 6, "10568": 8, "17704": 4, "9903": 9, "36924": 8, "17538": 4, "40220": 7, "14858": 7, "5262": 0, "6395": 5, "39787": 6, "10717": 0, "15832": 3, "1169": 4, "49227": 1, "31605": 2, "1968": 4, "49639": 8, "36062": 2, "16588": 8, "36863": 3, "28941": 3, "12076": 0, "1167": 3, "3348": 1, "17317": 5, "12202": 6, "15666": 3, "39869": 1, "5276": 1, "14582": 7, "39423": 5, "39889": 0, "2385": 3, "32350": 2, "4936": 7, "2911": 5, "12570": 8, "14442": 8, "1794": 5, "13563": 2, "31652": 5, "26177": 4, "2033": 0, "33606": 6, "31961": 3, "7756": 7, "2099": 4, "20676": 1, "44882": 4, "24825": 0, "1272": 0, "6820": 7, "3256": 7, "12131": 0, "26275": 3, "23366": 8, "7118": 8, "24029": 2, "31822": 6, "15323": 3, "15987": 2, "27968": 0, "27397": 7, "16776": 7, "13763": 8, "47009": 3, "25385": 2, "17195": 6, "40984": 0, "19747": 5, "31565": 6, "17475": 7, "1038": 3, "17989": 5, "2351": 4, "31834": 8, "48265": 0, "3190": 8, "24497": 3, "25501": 6, "13596": 3, "20964": 2, "43959": 5, "25532": 1, "42524": 0, "25375": 8, "29332": 3, "8592": 2, "8492": 3, "16421": 2, "48245": 2, "41840": 3, "20763": 5, "17517": 7, "2465": 3, "22915": 8, "44010": 0, "2579": 2, "31693": 4, "22447": 2, "45625": 3, "21981": 3, "4555": 5, "14317": 7, "195": 5, "48388": 0, "31325": 5, "15860": 7, "41065": 0, "34729": 3, "28645": 4, "11385": 7, "15195": 4, "25212": 7, "17186": 4, "34769": 5, "29369": 1, "26215": 2, "6051": 4, "27277": 5, "20700": 2, "4222": 5, "31132": 7, "39648": 0, "13115": 6, "10810": 7, "3265": 2, "29731": 5, "9238": 3, "18415": 6, "32648": 7, "7407": 0, "33712": 6, "1875": 5, "42285": 4, "49500": 8, "7474": 0, "11918": 8, "3662": 2, "33353": 8, "43419": 6, "12669": 2, "1518": 4, "29301": 7, "18916": 8, "43550": 6, "18387": 0, "34801": 1, "41510": 2, "11186": 7, "17002": 7, "32483": 8, "25168": 4, "7893": 6, "5350": 4, "9225": 6, "30385": 4, "40685": 0, "32251": 8, "22799": 6, "34786": 2, "34688": 3, "4244": 4, "48222": 1, "5797": 8, "40666": 5, "7647": 2, "10597": 0, "36500": 5, "37333": 2, "47885": 2, "7245": 4, "21369": 2, "33130": 4, "3063": 5, "39370": 4, "3781": 3, "1720": 0, "25258": 5, "40507": 1, "48171": 8, "25478": 7, "42109": 1, "49007": 5, "36074": 8, "21842": 1, "18510": 3, "4671": 1, "26314": 3, "21924": 7, "32016": 7, "26682": 2, "33764": 5, "15381": 5, "42152": 6, "31803": 3, "38248": 0, "45917": 4, "18377": 4, "17346": 6, "43864": 4, "26748": 1, "42903": 4, "4093": 4, "4095": 7, "41433": 3, "23638": 0, "1465": 3, "5523": 1, "39932": 2, "28597": 8, "23950": 5, "37681": 8, "44884": 4, "30603": 5, "27383": 3, "48524": 2, "22947": 5, "10232": 0, "12708": 6, "19147": 0, "21892": 1, "36832": 6, "5539": 6, "7381": 5, "31213": 0, "5669": 8, "6368": 7, "36860": 0, "29168": 7, "13898": 6, "8971": 5, "18688": 5, "26199": 5, "29031": 3, "27521": 2, "13687": 8, "41817": 1, "15858": 1, "49533": 0, "29993": 5, "47909": 0, "18043": 3, "39802": 7, "48384": 4, "7975": 1, "49163": 8, "33999": 8, "1138": 4, "24398": 1, "14331": 7, "10883": 4, "15309": 0, "38344": 5, "36418": 2, "13949": 2, "38690": 4, "7071": 4, "471": 2, "48882": 2, "16806": 3, "25933": 4, "48569": 7, "43750": 1, "9633": 5, "29536": 2, "29286": 1, "9247": 2, "14127": 3, "43502": 8, "5572": 8, "29012": 6, "21859": 6, "29672": 5, "43147": 1, "23084": 2, "18935": 6, "11775": 6, "10860": 6, "47457": 2, "25267": 5, "23867": 7, "26416": 1, "3186": 6, "44421": 1, "39593": 2, "28753": 6, "5386": 0, "29660": 7, "19757": 4, "22458": 7, "30237": 0, "46032": 4, "33286": 1, "17959": 6, "27611": 4, "38121": 8, "21592": 3, "46261": 3, "11423": 8, "44645": 0, "1173": 5, "38829": 0, "16881": 8, "27581": 1, "17666": 4, "9128": 4, "20248": 7, "30712": 8, "864": 5, "20571": 0, "22678": 6, "2779": 4, "47196": 2, "1736": 3, "35019": 7, "24263": 5, "22332": 4, "29349": 8, "42826": 0, "13720": 0, "48205": 7, "22855": 8, "19477": 7, "3398": 2, "44084": 7, "35735": 2, "9728": 8, "38467": 7, "29406": 0, "16814": 1, "41334": 3, "11884": 4, "9176": 8, "45756": 7, "15146": 5, "48647": 4, "20818": 2, "1459": 5, "5165": 7, "5672": 6, "39692": 4, "8674": 5, "18441": 6, "45461": 2, "11464": 3, "1399": 8, "28313": 8, "23365": 0, "36847": 8, "763": 0, "34715": 3, "4158": 6, "6459": 6, "34743": 6, "24911": 2, "15913": 2, "46255": 2, "34834": 8, "17799": 5, "44351": 4, "32983": 4, "30942": 5, "38470": 3, "39973": 6, "48816": 4, "45828": 6, "32504": 4, "4547": 0, "30419": 8, "15607": 6, "5130": 1, "38353": 4, "26525": 4, "12475": 3, "43862": 8, "15489": 3, "49583": 6, "43734": 2, "46701": 0, "40341": 2, "42048": 2, "11900": 6, "16521": 8, "16185": 6, "22108": 2, "1061": 1, "23217": 6, "22256": 6, "12607": 4, "16488": 4, "14982": 3, "18985": 7, "33199": 6, "42651": 2, "21091": 3, "45632": 8, "26954": 4, "45775": 8, "29846": 2, "24947": 1, "41155": 5, "48344": 5, "33461": 0, "27015": 1, "39713": 4, "19707": 1, "47671": 3, "43405": 2, "14950": 5, "44400": 7, "45864": 4, "3232": 8, "18091": 8, "8127": 1, "27163": 2, "36993": 8, "12069": 4, "20086": 1, "26155": 3, "11557": 3, "10746": 6, "932": 3, "40583": 3, "8155": 6, "23266": 0, "13996": 8, "35893": 7, "35523": 5, "17323": 5, "4229": 6, "32745": 1, "3465": 4, "10529": 5, "36678": 6, "32970": 7, "13057": 7, "434": 7, "4769": 8, "12050": 8, "7713": 0, "5577": 8, "24860": 3, "4466": 8, "35118": 7, "39822": 8, "7430": 3, "34920": 5, "22321": 4, "42465": 6, "15049": 3, "7310": 5, "35070": 8, "48747": 4, "1826": 4, "24092": 0, "15414": 0, "11123": 1, "24156": 4, "42838": 2, "806": 1, "23681": 6, "5765": 8, "42086": 5, "19120": 5, "44936": 5, "31200": 6, "6010": 1, "1307": 8, "37048": 8, "19914": 4, "900": 4, "28713": 6, "30395": 8, "14607": 8, "17936": 8, "30095": 8, "14827": 2, "21669": 2, "35194": 2, "20879": 2, "80": 6, "344": 8, "24199": 2, "10613": 0, "44075": 8, "36148": 0, "6741": 1, "11903": 7, "44214": 1, "4826": 4, "27725": 6, "18401": 8, "35283": 1, "27846": 5, "43693": 7, "38625": 3, "32891": 5, "13752": 2, "16005": 3, "31128": 1, "27342": 4, "3977": 4, "9448": 7, "15709": 8, "26921": 7, "18786": 4, "31744": 3, "27601": 8, "40102": 2, "12240": 7, "33041": 4, "36782": 4, "5229": 0, "44340": 4, "4678": 8, "7947": 3, "22725": 4, "45445": 3, "1555": 4, "40197": 2, "26512": 0, "28213": 1, "43863": 2, "9941": 2, "36360": 3, "40448": 1, "21879": 6, "45247": 1, "10336": 2, "40283": 2, "41918": 8, "47899": 2, "46423": 7, "25712": 8, "8953": 4, "11688": 5, "25872": 4, "19295": 8, "41562": 8, "43207": 2, "7006": 2, "29975": 8, "40839": 8, "25969": 3, "9290": 5, "28176": 0, "3104": 6, "2798": 1, "41102": 3, "25648": 4, "12910": 7, "33744": 8, "29113": 5, "10414": 2, "40455": 2, "42293": 1, "8416": 5, "49177": 1, "21167": 8, "40446": 8, "11068": 3, "26833": 6, "24916": 5, "12160": 5, "1591": 2, "13409": 7, "15194": 1, "4313": 4, "10047": 1, "17211": 5, "16751": 0, "24413": 7, "15131": 0, "31312": 4, "2728": 7, "15222": 1, "3277": 0, "17827": 6, "39640": 3, "16055": 5, "37664": 7, "22072": 8, "36102": 3, "8847": 6, "38247": 0, "40772": 1, "39733": 5, "27626": 5, "42566": 7, "33": 6, "40113": 2, "47836": 1, "5940": 8, "33014": 7, "44450": 5, "3913": 3, "43146": 4, "6779": 7, "49204": 5, "30378": 8, "45824": 8, "38899": 8, "13893": 4, "3030": 0, "31337": 2, "3925": 5, "40656": 8, "45084": 7, "29841": 8, "12629": 5, "22246": 8, "36486": 0, "4544": 7, "929": 4, "41501": 3, "39694": 3, "14289": 2, "17939": 1, "45071": 0, "43918": 0, "8837": 6, "6073": 7, "22719": 6, "9167": 6, "21351": 5, "621": 5, "9969": 7, "10722": 2, "36348": 4, "40755": 2, "47788": 4, "24538": 0, "18610": 5, "19778": 1, "31733": 5, "15239": 0, "28774": 6, "13791": 7, "41503": 6, "26430": 5, "33860": 3, "39247": 6, "10495": 7, "9784": 2, "24337": 4, "16034": 7, "35605": 0, "30277": 6, "2247": 6, "26353": 2, "32972": 1, "3511": 1, "42360": 7, "26346": 2, "12535": 6, "10142": 8, "46741": 1, "5892": 4, "226": 3, "39997": 8, "36991": 7, "19995": 6, "21571": 4, "9630": 6, "18138": 1, "44822": 8, "27884": 3, "38768": 5, "1622": 5, "16117": 8, "8714": 4, "28960": 6, "1333": 0, "33822": 4, "17682": 7, "46490": 4, "30783": 6, "19310": 0, "10382": 0, "3834": 3, "45388": 8, "42853": 6, "6599": 5, "44085": 5, "47323": 3, "16152": 3, "16878": 1, "10501": 0, "6993": 4, "15755": 6, "19743": 4, "31336": 1, "46021": 4, "18355": 0, "27128": 0, "23611": 3, "21344": 1, "6164": 5, "31120": 5, "26302": 6, "12945": 0, "2956": 4, "42017": 4, "30452": 2, "26844": 8, "9771": 8, "18777": 7, "25874": 6, "38087": 7, "39351": 5, "39578": 6, "49441": 5, "11252": 8, "48964": 3, "24061": 4, "11074": 5, "40854": 3, "25303": 3, "16827": 1, "5459": 8, "1221": 4, "4968": 5, "24549": 8, "27692": 1, "7335": 7, "45689": 0, "44177": 1, "32033": 4, "14459": 0, "17702": 3, "8244": 6, "38969": 1, "48803": 3, "38064": 8, "9613": 7, "27817": 0, "46866": 5, "48580": 7, "29161": 1, "17848": 2, "9265": 5, "29213": 6, "24701": 0, "8363": 1, "18984": 0, "1401": 7, "44855": 5, "41701": 3, "389": 4, "19220": 7, "37651": 8, "37265": 1, "1522": 3, "3818": 1, "35479": 4, "25119": 5, "31394": 0, "30598": 0, "1122": 4, "20562": 3, "16106": 2, "12406": 1, "44600": 2, "4668": 6, "14364": 2, "8518": 0, "17398": 8, "8641": 8, "15446": 1, "39895": 3, "4320": 8, "45944": 8, "39425": 4, "5233": 2, "793": 3, "45142": 1, "8238": 3, "16621": 5, "39521": 2, "18973": 5, "38020": 6, "43786": 1, "46065": 1, "35789": 3, "40250": 6, "18653": 1, "29868": 3, "9642": 8, "34066": 2, "45605": 5, "26259": 2, "49576": 2, "1757": 2, "12768": 1, "8751": 6, "47755": 4, "45201": 1, "10235": 3, "32311": 5, "7110": 8, "46064": 5, "26254": 1, "25699": 5, "31405": 8, "46831": 4, "46814": 5, "22597": 8, "5209": 2, "8308": 2, "46477": 6, "7056": 6, "35676": 3, "30753": 4, "20115": 2, "22902": 4, "47833": 5, "374": 8, "10799": 8, "20126": 5, "29475": 5, "39588": 7, "47427": 6, "8409": 4, "2471": 2, "43544": 1, "49463": 3, "3447": 7, "38005": 4, "10685": 3, "7529": 1, "41605": 1, "9754": 7, "19577": 5, "38443": 2, "12721": 4, "23745": 5, "28129": 8, "34439": 0, "40800": 3, "16342": 6, "46161": 6, "26895": 5, "10906": 4, "39234": 4, "39718": 6, "5142": 0, "48802": 0, "940": 2, "47148": 4, "2860": 4, "626": 6, "31818": 1, "20073": 2, "8231": 1, "33275": 8, "34615": 2, "34489": 7, "44895": 4, "25824": 7, "45065": 7, "18883": 7, "17858": 5, "38701": 3, "21686": 5, "13695": 8, "21631": 0, "45242": 4, "40499": 0, "44008": 1, "18668": 6, "42246": 8, "33961": 6, "23027": 2, "37906": 5, "2640": 3, "10184": 0, "19": 8, "5868": 3, "6285": 8, "34878": 4, "42557": 7, "34903": 5, "41924": 3, "21471": 8, "16132": 1, "41274": 0, "18374": 7, "28007": 2, "35068": 1, "1291": 8, "44863": 2, "20462": 0, "22390": 4, "18860": 1, "26185": 8, "7108": 7, "6542": 5, "18976": 4, "11212": 2, "44559": 6, "43896": 7, "1623": 2, "45323": 2, "20282": 5, "11938": 1, "38046": 3, "12320": 1, "49383": 7, "9122": 6, "38880": 6, "21361": 0, "33976": 2, "44537": 0, "21551": 7, "16480": 6, "19971": 2, "44915": 3, "19428": 4, "8899": 2, "34377": 5, "35441": 5, "21277": 1, "25247": 5, "20360": 5, "35878": 6, "14790": 2, "18057": 8, "48148": 0, "17283": 8, "32128": 3, "2633": 6, "17363": 6, "36201": 3, "7676": 3, "1256": 8, "14985": 7, "21645": 8, "8141": 4, "23548": 3, "5658": 5, "11538": 3, "23102": 6, "31524": 4, "26643": 0, "29591": 4, "28422": 1, "26822": 1, "31077": 4, "13435": 6, "48182": 5, "11862": 8, "20193": 8, "42796": 0, "34341": 4, "14324": 8, "7180": 4, "26108": 3, "41932": 5, "20826": 3, "22804": 0, "46413": 4, "16341": 0, "4056": 8, "27004": 7, "25528": 0, "5212": 7, "4085": 6, "40145": 8, "41349": 5, "15018": 7, "21162": 6, "37867": 1, "46659": 8, "12059": 4, "40485": 5, "16622": 7, "38419": 6, "29495": 5, "43650": 3, "14254": 3, "26212": 2, "38947": 7, "8902": 7, "1940": 4, "39532": 1, "41645": 4, "21047": 7, "44104": 4, "30469": 7, "38030": 2, "31353": 4, "29072": 3, "38646": 0, "10361": 3, "44776": 4, "41005": 5, "42884": 8, "10772": 1, "6491": 7, "31700": 7, "5478": 3, "31917": 6, "40371": 0, "20667": 4, "5704": 5, "35804": 2, "8510": 4, "27705": 2, "47185": 4, "47178": 2, "28168": 6, "18917": 0, "23234": 0, "40215": 0, "2703": 3, "383": 3, "8630": 0, "38930": 0, "3528": 7, "38312": 6, "3238": 1, "39139": 2, "41589": 3, "9132": 7, "14787": 3, "15970": 2, "20594": 1, "31747": 6, "19913": 8, "30263": 1, "37538": 3, "39633": 8, "33738": 6, "19417": 2, "36607": 8, "27748": 2, "1740": 5, "23719": 4, "45700": 1, "30334": 7, "26612": 2, "48097": 6, "2119": 5, "48429": 4, "23420": 8, "40670": 1, "34419": 1, "28062": 3, "38632": 2, "16734": 7, "27361": 1, "7538": 5, "16918": 7, "15360": 7, "39448": 7, "707": 2, "45301": 4, "6078": 2, "423": 6, "39750": 2, "47662": 4, "33757": 0, "8525": 4, "35160": 2, "15117": 4, "45873": 0, "5964": 7, "20915": 2, "8467": 5, "6294": 0, "35332": 8, "30814": 3, "27993": 1, "43661": 0, "35387": 6, "17612": 3, "33531": 7, "17972": 0, "18944": 5, "43343": 7, "37233": 5, "16477": 1, "27191": 8, "42318": 4, "10721": 3, "110": 7, "46655": 1, "10186": 2, "15235": 7, "41791": 5, "37430": 6, "24956": 2, "26068": 2, "15367": 0, "49386": 4, "47056": 7, "42149": 1, "31226": 5, "45555": 7, "6922": 3, "34339": 8, "46970": 5, "2199": 3, "6668": 0, "23542": 3, "48477": 0, "32410": 7, "21724": 3, "39259": 6, "31532": 4, "26594": 8, "20505": 1, "26214": 4, "40781": 1, "45308": 7, "40477": 3, "45421": 7, "49446": 1, "46839": 6, "22841": 3, "10621": 4, "8745": 8, "3389": 0, "37737": 5, "42728": 5, "13034": 5, "13757": 3, "46609": 5, "38358": 1, "23327": 3, "30660": 1, "13247": 2, "3827": 3, "4315": 4, "29808": 4, "30497": 1, "32374": 5, "15560": 7, "1850": 7, "42426": 3, "48987": 5, "31299": 5, "7757": 2, "38031": 6, "29486": 6, "23423": 8, "46545": 8, "26885": 6, "28092": 8, "41254": 6, "3076": 8, "17437": 6, "40136": 5, "33155": 2, "29547": 6, "20421": 8, "29419": 4, "285": 8, "29154": 0, "28481": 4, "40174": 4, "17692": 1, "3508": 8, "46762": 5, "22875": 4, "41219": 6, "2312": 7, "24704": 7, "1500": 2, "37773": 1, "42482": 0, "40977": 2, "18211": 3, "42773": 8, "46870": 7, "45787": 5, "29018": 5, "15128": 8, "39702": 5, "43920": 3, "31786": 5, "17723": 8, "501": 1, "8586": 6, "12443": 6, "10219": 1, "46578": 6, "19045": 0, "45525": 2, "17342": 6, "11103": 0, "21193": 6, "5538": 4, "3316": 3, "14443": 5, "32021": 8, "44995": 3, "11194": 3, "45034": 5, "8329": 1, "20264": 4, "49617": 8, "30096": 5, "41787": 7, "22450": 5, "18598": 0, "45304": 4, "33141": 5, "45322": 7, "28463": 1, "13116": 4, "15728": 3, "8999": 1, "37009": 4, "41199": 1, "9437": 0, "23042": 7, "2677": 2, "34616": 3, "22359": 8, "6838": 0, "44154": 0, "35666": 5, "42757": 3, "6061": 7, "31057": 7, "34404": 4, "11926": 3, "19109": 8, "28473": 3, "1161": 2, "20112": 5, "22890": 3, "29822": 6, "24164": 5, "4503": 6, "37781": 1, "42052": 4, "12989": 8, "23732": 5, "10867": 2, "46645": 0, "31593": 1, "27929": 3, "5045": 4, "36000": 2, "18277": 8, "2997": 4, "18552": 8, "11668": 4, "30804": 2, "18624": 0, "10341": 6, "39762": 2, "28446": 7, "41114": 5, "41008": 7, "31131": 5, "19212": 2, "2821": 2, "25063": 8, "11442": 3, "23673": 3, "49333": 1, "16137": 2, "3704": 3, "27440": 6, "37002": 8, "3044": 6, "49262": 4, "12600": 0, "33806": 5, "27843": 4, "46537": 5, "31326": 1, "2521": 3, "41058": 5, "31840": 6, "30003": 3, "11550": 2, "35330": 3, "31561": 2, "30877": 6, "5878": 7, "44534": 8, "24620": 2, "48504": 8, "30308": 6, "25134": 8, "22672": 8, "18562": 3, "7312": 6, "9469": 8, "49223": 8, "26663": 8, "39795": 5, "13041": 7, "44423": 0, "5503": 3, "5806": 3, "11078": 4, "15972": 1, "8802": 1, "20330": 7, "39911": 1, "3927": 7, "46660": 2, "13717": 0, "3311": 4, "42118": 7, "28308": 4, "30944": 0, "48154": 8, "13050": 4, "32342": 1, "25372": 6, "42882": 7, "4663": 6, "12846": 7, "10094": 4, "16919": 1, "48894": 2, "34504": 5, "16968": 6, "32377": 8, "45183": 3, "36122": 8, "28416": 7, "23314": 1, "13462": 3, "16035": 4, "20567": 8, "14497": 4, "887": 5, "24659": 4, "40302": 6, "35598": 2, "36459": 0, "45879": 7, "29001": 6, "27605": 3, "1284": 2, "37318": 6, "49589": 3, "14240": 8, "6535": 8, "10070": 1, "45178": 6, "32316": 4, "36172": 5, "21267": 4, "1882": 7, "12773": 2, "40372": 4, "18021": 2, "39096": 5, "48036": 5, "27710": 7, "45007": 5, "33653": 0, "2600": 7, "21067": 0, "23515": 0, "36349": 5, "41375": 1, "31737": 8, "32149": 8, "32860": 4, "37136": 0, "20444": 3, "31443": 2, "23552": 6, "23919": 4, "2722": 7, "22117": 1, "18602": 7, "14699": 0, "29093": 3, "44043": 7, "34822": 1, "14956": 8, "16090": 8, "2934": 4, "45575": 8, "44586": 7, "5136": 0, "1360": 5, "20689": 4, "29752": 1, "34163": 6, "7541": 5, "31225": 4, "10794": 1, "5185": 2, "22081": 3, "41942": 8, "30750": 3, "43028": 7, "10934": 5, "11603": 1, "20893": 8, "38183": 0, "37934": 3, "6886": 7, "47227": 7, "35693": 7, "25643": 5, "10857": 6, "40799": 0, "12272": 8, "7946": 5, "30437": 6, "13739": 1, "49629": 3, "36567": 6, "9503": 0, "22078": 4, "5893": 4, "6301": 4, "46698": 8, "30756": 1, "4689": 0, "11199": 1, "13456": 4, "30138": 1, "47048": 7, "2140": 3, "28618": 8, "3544": 1, "49003": 1, "5918": 4, "31094": 4, "6306": 6, "38395": 7, "44407": 5, "5208": 4, "11373": 3, "40006": 5, "21245": 8, "12120": 8, "48888": 8, "45381": 2, "13308": 3, "39974": 4, "1292": 0, "5836": 6, "22050": 0, "47783": 1, "25277": 4, "38877": 5, "43392": 4, "47091": 6, "20825": 4, "5172": 4, "49465": 8, "26316": 7, "26566": 7, "5532": 8, "3359": 4, "13323": 1, "25585": 6, "2509": 4, "30947": 4, "32618": 5, "22088": 2, "28445": 0, "16877": 7, "25432": 0, "409": 5, "41948": 1, "15553": 5, "48234": 2, "2501": 3, "8015": 0, "7256": 6, "45039": 1, "19300": 8, "36007": 7, "34399": 8, "28058": 8, "21377": 7, "54": 2, "36186": 3, "16330": 1, "41983": 1, "16953": 3, "9051": 6, "17817": 4, "5592": 8, "6999": 0, "5595": 1, "24843": 6, "47257": 7, "48255": 3, "31417": 6, "22316": 7, "529": 7, "11416": 8, "44931": 3, "21040": 2, "4747": 8, "15609": 5, "29236": 1, "12789": 4, "24319": 5, "19190": 6, "40994": 4, "16778": 4, "26860": 0, "1659": 2, "39501": 3, "28460": 5, "16256": 7, "29738": 6, "47766": 1, "35732": 6, "21423": 7, "25909": 3, "29134": 0, "10443": 4, "36004": 3, "8851": 4, "46474": 5, "267": 7, "8060": 3, "1177": 2, "47637": 0, "20546": 4, "5992": 4, "27771": 4, "12380": 2, "32152": 4, "25515": 2, "31919": 3, "46316": 0, "31624": 0, "46282": 0, "18669": 3, "46206": 0, "40328": 6, "7478": 1, "3000": 2, "2697": 8, "25652": 3, "25263": 1, "6661": 6, "7822": 5, "46373": 6, "33576": 3, "44107": 1, "3483": 5, "12925": 1, "20820": 3, "20513": 5, "13573": 5, "11102": 2, "35894": 2, "28853": 1, "18015": 8, "43873": 0, "42457": 1, "30693": 7, "5390": 8, "14875": 3, "22961": 4, "39064": 1, "19320": 1, "14815": 8, "744": 8, "30022": 8, "133": 6, "41178": 4, "18861": 1, "20982": 8, "36808": 6, "28354": 8, "42437": 5, "33784": 8, "3796": 0, "13499": 3, "36538": 2, "21657": 4, "34227": 5, "33756": 0, "3296": 2, "48089": 8, "19244": 0, "46148": 6, "43966": 1, "24246": 8, "38760": 3, "45": 2, "6589": 1, "9708": 4, "31115": 0, "19560": 4, "24759": 2, "25837": 1, "44376": 0, "11245": 2, "39816": 6, "5062": 0, "34103": 4, "7727": 5, "27615": 0, "45922": 6, "7667": 3, "24596": 1, "9002": 2, "20788": 3, "46602": 7, "41855": 2, "16201": 3, "33974": 8, "19748": 7, "41875": 5, "10387": 8, "15745": 0, "32676": 1, "10088": 1, "41563": 0, "23257": 3, "23744": 5, "14436": 1, "48072": 7, "3653": 3, "16103": 8, "20307": 4, "6961": 0, "49653": 1, "47165": 8, "26223": 5, "4277": 5, "34790": 2, "47010": 3, "40047": 2, "30893": 3, "34147": 7, "20103": 7, "12792": 4, "41827": 6, "24556": 1, "35480": 5, "6036": 1, "11991": 3, "16939": 5, "15302": 8, "20644": 3, "13088": 0, "40584": 4, "32239": 3, "8035": 4, "32759": 2, "4816": 2, "3982": 0, "7217": 4, "22305": 3, "32713": 6, "12425": 7, "8547": 8, "5137": 5, "11527": 1, "7098": 8, "29935": 4, "487": 1, "40943": 8, "3374": 6, "38541": 4, "10706": 6, "19395": 2, "13209": 3, "16541": 7, "2562": 2, "32121": 4, "24712": 0, "5727": 4, "39480": 1, "1632": 4, "227": 7, "19619": 8, "28262": 2, "44430": 3, "4912": 4, "5865": 8, "44962": 1, "25083": 6, "32898": 5, "4973": 6, "34876": 5, "28088": 2, "24243": 4, "47459": 5, "9191": 4, "9129": 5, "24920": 5, "4091": 5, "43174": 6, "6641": 0, "43185": 2, "12029": 7, "15503": 2, "7853": 7, "14358": 0, "43765": 7, "8750": 7, "22765": 1, "7061": 7, "46315": 7, "27260": 6, "20773": 3, "19781": 7, "44550": 5, "30406": 8, "19512": 1, "25099": 1, "11415": 8, "6162": 6, "19126": 8, "15072": 2, "39464": 0, "47261": 0, "14217": 1, "6439": 5, "1455": 5, "13428": 1, "42298": 0, "41042": 1, "6345": 7, "48413": 3, "14886": 6, "641": 8, "19513": 3, "16082": 4, "41177": 6, "39377": 8, "14182": 4, "14922": 6, "28005": 0, "14627": 4, "20920": 2, "37108": 1, "1194": 5, "6234": 8, "17447": 8, "35760": 0, "26116": 3, "43000": 1, "8998": 0, "22895": 7, "6643": 5, "47105": 2, "32816": 5, "4788": 3, "11628": 3, "13194": 5, "27679": 8, "26462": 5, "25640": 2, "26042": 2, "25472": 2, "47918": 0, "8968": 3, "14842": 5, "21087": 8, "1426": 7, "24489": 4, "6238": 0, "36058": 8, "37593": 1, "26173": 1, "22552": 4, "21835": 0, "27368": 4, "45337": 2, "39163": 7, "27909": 3, "45119": 8, "4456": 5, "22948": 1, "31170": 8, "2643": 5, "37369": 3, "32668": 2, "33311": 7, "27234": 4, "34753": 4, "20341": 1, "3867": 6, "29078": 5, "13032": 8, "14409": 8, "7087": 8, "42529": 5, "25463": 5, "33768": 1, "10539": 7, "25625": 7, "39472": 0, "32351": 8, "19437": 6, "31351": 1, "48584": 0, "39613": 7, "16846": 6, "47897": 8, "21757": 0, "43810": 3, "5341": 8, "42192": 7, "11192": 3, "48257": 7, "41395": 7, "8005": 8, "31426": 5, "3084": 3, "17707": 8, "6699": 8, "26359": 2, "36880": 6, "346": 3, "3284": 1, "2321": 4, "45603": 8, "12562": 1, "23772": 7, "34603": 1, "45370": 0, "23682": 1, "40065": 1, "5979": 1, "14580": 7, "49128": 8, "22503": 8, "11745": 2, "9425": 0, "13801": 1, "37211": 8, "24588": 1, "27450": 1, "28194": 8, "26631": 8, "44244": 8, "30696": 5, "3678": 2, "5371": 8, "26834": 5, "44361": 2, "33226": 3, "33990": 7, "38006": 1, "25761": 6, "35016": 4, "3146": 5, "8608": 3, "43551": 4, "34044": 4, "32068": 4, "26527": 3, "27037": 7, "4902": 1, "36920": 1, "42165": 7, "3935": 2, "44261": 5, "7013": 7, "16409": 3, "18175": 2, "43478": 0, "18928": 5, "15268": 0, "304": 5, "16303": 3, "13806": 7, "38048": 7, "17785": 4, "23480": 1, "13270": 8, "28051": 5, "16053": 1, "3967": 0, "13439": 0, "27953": 3, "6813": 2, "23944": 0, "48708": 1, "9483": 7, "28240": 5, "43358": 2, "11190": 8, "41684": 1, "28319": 8, "36963": 6, "45227": 1, "25706": 5, "43310": 3, "20677": 8, "13904": 4, "30205": 4, "44375": 3, "6191": 2, "10819": 4, "30296": 5, "10003": 4, "44223": 6, "25323": 5, "24006": 8, "12248": 3, "23285": 1, "41040": 5, "31798": 0, "25810": 2, "24387": 5, "24684": 5, "24468": 7, "3355": 3, "33721": 4, "19696": 1, "16727": 4, "17166": 7, "2434": 5, "6084": 6, "1383": 7, "4": 2, "17119": 8, "10410": 3, "47645": 5, "8316": 7, "16702": 3, "32767": 8, "9390": 3, "27116": 5, "24919": 8, "35105": 8, "23519": 4, "23990": 3, "13887": 6, "29465": 8, "42943": 7, "15369": 6, "6872": 7, "49598": 2, "36679": 4, "48330": 2, "17319": 2, "6334": 4, "32904": 2, "20054": 2, "34940": 1, "2371": 2, "2041": 1, "31566": 0, "37877": 0, "3173": 7, "10112": 0, "2219": 4, "19269": 4, "47264": 6, "21378": 8, "6790": 8, "3786": 5, "22334": 3, "12531": 6, "37111": 7, "9447": 2, "19832": 4, "41364": 4, "7416": 1, "11830": 0, "4929": 8, "46909": 6, "19641": 5, "525": 0, "45793": 1, "16853": 1, "33610": 1, "7016": 0, "48843": 3, "15602": 4, "46651": 8, "17226": 2, "1027": 4, "32201": 2, "31888": 5, "29009": 2, "41681": 4, "48927": 1, "9114": 1, "12301": 4, "19953": 8, "11300": 2, "30735": 1, "35218": 0, "37498": 6, "21591": 4, "3598": 7, "5316": 2, "42577": 2, "9870": 5, "47703": 6, "36378": 1, "39000": 5, "27174": 1, "19537": 6, "20184": 4, "32331": 6, "5125": 6, "11853": 0, "13728": 8, "31027": 8, "43183": 6, "20228": 8, "16753": 5, "9118": 8, "41613": 6, "19567": 2, "6382": 0, "24494": 7, "13945": 0, "11150": 6, "32457": 4, "7714": 0, "30085": 0, "7773": 3, "23880": 8, "36035": 6, "5224": 8, "23575": 2, "42512": 2, "42228": 5, "47874": 8, "21108": 2, "9933": 1, "17092": 5, "46176": 2, "29091": 6, "47126": 2, "12417": 2, "36225": 3, "46802": 5, "9827": 1, "31842": 8, "27515": 1, "12074": 4, "34693": 5, "25502": 8, "24898": 7, "6514": 6, "16859": 1, "34739": 1, "1116": 5, "11090": 7, "46318": 1, "43992": 0, "36196": 6, "36328": 8, "46100": 7, "34761": 5, "42214": 6, "30049": 5, "6821": 2, "24949": 5, "31551": 1, "23574": 1, "36392": 5, "1066": 4, "5746": 4, "22195": 5, "10284": 5, "24694": 5, "33931": 4, "19146": 4, "10516": 5, "47745": 6, "1560": 5, "34258": 5, "45345": 4, "1441": 4, "20358": 1, "10445": 1, "38795": 0, "32366": 0, "38680": 7, "44973": 6, "16470": 5, "47341": 6, "37457": 4, "153": 2, "20997": 0, "17550": 7, "10784": 1, "36526": 8, "14931": 1, "25216": 7, "39924": 4, "14796": 2, "46008": 0, "18885": 0, "34321": 3, "28574": 0, "32396": 7, "44026": 4, "8271": 0, "47878": 6, "18700": 4, "28564": 3, "45528": 5, "46020": 8, "39134": 1, "23807": 2, "27237": 5, "43253": 1, "15326": 6, "26586": 0, "10438": 2, "7505": 0, "20554": 1, "48": 1, "19185": 8, "14934": 7, "4916": 1, "6295": 6, "29302": 6, "33375": 0, "3519": 1, "11001": 4, "2284": 3, "9275": 8, "22684": 4, "13932": 5, "8626": 1, "34608": 6, "4811": 1, "4306": 0, "7447": 5, "4932": 2, "23016": 0, "47540": 8, "28601": 7, "5063": 1, "42516": 4, "11215": 0, "12825": 2, "48304": 6, "7755": 6, "631": 7, "39025": 3, "44097": 0, "7602": 4, "2924": 8, "21540": 0, "18731": 1, "43138": 2, "8585": 6, "26426": 5, "45380": 5, "13028": 7, "41833": 8, "29978": 3, "7365": 3, "43891": 3, "35013": 7, "31262": 6, "16451": 1, "23166": 2, "26064": 6, "44469": 7, "21336": 3, "41905": 5, "31184": 1, "36438": 7, "19644": 6, "47958": 7, "13265": 1, "34248": 6, "45440": 1, "26336": 6, "40028": 1, "38747": 3, "21032": 6, "39073": 4, "17826": 5, "27661": 3, "19934": 1, "19729": 3, "48157": 4, "34072": 6, "40440": 4, "49551": 6, "11223": 2, "39576": 7, "11280": 0, "29874": 2, "44778": 0, "21774": 6, "5522": 5, "36830": 7, "30562": 0, "24891": 7, "32051": 7, "3382": 4, "48589": 1, "30836": 5, "11762": 4, "46773": 7, "10038": 5, "14042": 3, "42879": 3, "14744": 1, "9968": 5, "28114": 2, "11196": 1, "46662": 4, "10055": 3, "35741": 3, "49143": 8, "19144": 4, "36181": 1, "8358": 5, "428": 6, "3649": 2, "23816": 8, "38727": 1, "15541": 0, "48758": 1, "42367": 0, "36757": 8, "13936": 3, "23212": 3, "11246": 3, "29996": 0, "38562": 8, "4720": 5, "3169": 8, "14146": 4, "16981": 7, "45784": 4, "7148": 6, "44182": 3, "600": 0, "38230": 2, "38999": 7, "5454": 5, "26970": 0, "9372": 2, "26950": 5, "29110": 4, "10761": 1, "782": 5, "7241": 3, "39481": 1, "27479": 5, "1962": 2, "36779": 2, "22610": 3, "3663": 0, "39172": 4, "27334": 4, "25280": 7, "32771": 8, "45236": 2, "12529": 0, "8555": 1, "1674": 8, "29552": 0, "26332": 0, "22959": 4, "26730": 3, "5898": 2, "7252": 3, "22433": 4, "12833": 6, "26179": 7, "30987": 6, "24230": 5, "37349": 5, "9555": 8, "19315": 6, "24942": 1, "49010": 5, "39447": 5, "23710": 1, "48938": 2, "33366": 1, "15562": 8, "20698": 2, "4032": 1, "49371": 6, "42258": 4, "1507": 8, "40585": 8, "46828": 6, "16350": 6, "19256": 3, "2804": 4, "37259": 0, "12179": 5, "40804": 0, "28625": 5, "772": 3, "36930": 3, "42808": 0, "362": 0, "2702": 8, "23170": 5, "21748": 3, "17296": 6, "21072": 2, "37376": 7, "6074": 7, "32123": 5, "1743": 6, "36402": 3, "41792": 2, "9817": 5, "20333": 6, "31107": 0, "46889": 7, "26536": 8, "13002": 4, "167": 8, "17190": 6, "10839": 1, "3506": 0, "12884": 5, "22505": 3, "18500": 7, "24756": 7, "5402": 8, "3533": 3, "36456": 2, "20684": 0, "30850": 0, "33762": 0, "37772": 1, "7069": 1, "10929": 1, "8487": 1, "42090": 1, "15357": 1, "45174": 5, "34591": 2, "4117": 1, "23945": 6, "15151": 6, "35695": 3, "2331": 4, "17427": 1, "39732": 4, "18060": 6, "45465": 3, "19814": 2, "45841": 2, "49662": 7, "28547": 1, "14984": 0, "40292": 3, "22523": 8, "34306": 3, "35593": 2, "44824": 3, "27370": 8, "13672": 1, "44878": 6, "1355": 4, "10428": 5, "38740": 2, "42020": 5, "25589": 3, "43903": 4, "37268": 8, "42696": 5, "18153": 0, "7194": 0, "44236": 0, "550": 1, "43237": 0, "28279": 3, "57": 5, "441": 2, "32916": 1, "18458": 0, "47244": 3, "9061": 2, "29821": 8, "8111": 8, "48484": 1, "14822": 2, "45123": 0, "9938": 1, "18296": 5, "27766": 3, "28838": 1, "40628": 3, "41979": 4, "30358": 0, "29445": 7, "23853": 8, "45719": 8, "35647": 1, "46961": 8, "3095": 7, "42870": 8, "26558": 3, "36477": 8, "7468": 4, "20864": 3, "16967": 3, "5740": 8, "1305": 1, "33156": 2, "20001": 0, "35603": 2, "24300": 1, "22": 5, "6918": 7, "45587": 0, "19766": 1, "37824": 8, "20692": 3, "19322": 2, "13982": 5, "16388": 0, "25343": 6, "42459": 1, "9394": 8, "23624": 7, "40857": 2, "48347": 8, "46023": 0, "44230": 4, "35380": 8, "29737": 5, "49213": 3, "34211": 8, "48789": 2, "29565": 2, "13652": 7, "33402": 7, "27430": 1, "48924": 7, "20641": 1, "35002": 0, "49467": 4, "27226": 4, "16147": 7, "26513": 7, "11626": 0, "48030": 7, "18698": 7, "28396": 8, "3202": 4, "48980": 3, "6155": 6, "48225": 8, "43282": 0, "44992": 4, "22283": 5, "15725": 6, "38265": 4, "1855": 0, "44071": 7, "27460": 8, "14249": 5, "41594": 3, "22655": 2, "17983": 8, "24775": 3, "16602": 1, "44947": 6, "27779": 3, "2514": 3, "40531": 3, "7977": 1, "32963": 3, "29856": 5, "19586": 7, "37757": 4, "29371": 7, "44721": 7, "22116": 3, "3310": 1, "36606": 7, "31161": 4, "33211": 3, "35384": 6, "37338": 7, "5656": 0, "28844": 0, "37307": 4, "14876": 4, "23718": 1, "20313": 5, "37533": 8, "23887": 3, "30860": 1, "8443": 0, "23994": 9, "37727": 7, "33197": 7, "49247": 6, "8670": 8, "29449": 6, "19926": 0, "37995": 9, "30297": 3, "43326": 9, "35202": 3, "515": 8, "9625": 3, "47231": 5, "21323": 0, "10978": 0, "37777": 9, "21952": 0, "15796": 6, "5895": 3, "35279": 6, "20550": 6, "9600": 7, "45977": 8, "34902": 1, "28284": 4, "40445": 8, "26585": 4, "16361": 1, "47623": 3, "13038": 4, "37426": 7, "22856": 9, "854": 3, "7266": 7, "35927": 6, "32212": 4, "8833": 1, "46163": 1, "11826": 7, "4489": 0, "20992": 5, "43826": 7, "9360": 7, "36998": 7, "35356": 0, "24491": 6, "33775": 7, "35344": 1, "15799": 9, "2625": 1, "33334": 8, "23826": 3, "35494": 5, "619": 6, "4819": 8, "76": 0, "28744": 9, "8201": 6, "30522": 5, "28228": 4, "13082": 9, "23716": 3, "5377": 8, "45073": 0, "43576": 0, "43546": 4, "42991": 4, "15217": 7, "21382": 3, "25907": 3, "33184": 3, "40985": 6, "5318": 1, "13495": 5, "9186": 7, "31467": 3, "11081": 7, "38879": 5, "44541": 1, "41489": 4, "20960": 9, "30120": 6, "6649": 1, "18318": 1, "20432": 8, "35031": 6, "28471": 0, "34441": 4, "45714": 5, "7360": 0, "24484": 6, "24035": 0, "28631": 5, "44260": 3, "48982": 4, "46464": 4, "15712": 6, "325": 8, "10570": 9, "46400": 7, "46414": 1, "23846": 5, "1550": 6, "18684": 8, "34113": 5, "29876": 7, "29851": 3, "47767": 3, "23652": 5, "46259": 5, "32057": 1, "10087": 9, "37655": 8, "22067": 3, "9231": 5, "20761": 0, "32825": 8, "35691": 4, "12424": 3, "21073": 4, "9776": 5, "35373": 4, "17188": 6, "19737": 6, "32744": 0, "31807": 4, "23325": 4, "39162": 8, "6626": 6, "6138": 3, "30872": 5, "42491": 1, "7782": 0, "35873": 8, "29519": 3, "39518": 6, "48527": 5, "7594": 3, "7375": 4, "43874": 1, "46619": 3, "7259": 0, "37631": 5, "10472": 9, "2104": 8, "22990": 3, "46219": 0, "9836": 4, "32169": 9, "12238": 3, "2314": 7, "6063": 1, "19466": 3, "41112": 4, "2418": 5, "35685": 5, "26170": 6, "4071": 4, "7827": 1, "40027": 1, "14550": 7, "26461": 0, "42633": 1, "6289": 4, "9193": 8, "47102": 6, "22661": 6, "24485": 9, "42866": 6, "47598": 4, "46129": 3, "40899": 6, "37347": 1, "49743": 6, "5216": 0, "44092": 1, "34226": 7, "28369": 8, "26689": 0, "13959": 0, "15363": 1, "33120": 9, "18236": 1, "24269": 7, "34917": 8, "13023": 9, "13179": 9, "4687": 4, "7257": 8, "1492": 3, "10312": 8, "11600": 3, "46585": 3, "27470": 8, "47922": 4, "37601": 7, "19373": 7, "41541": 8, "35111": 7, "14653": 9, "19191": 8, "28502": 0, "25994": 5, "1852": 7, "10805": 8, "40597": 3, "6172": 6, "36543": 6, "27739": 8, "47131": 1, "159": 6, "20078": 9, "17973": 4, "1270": 0, "47804": 6, "49747": 9, "4514": 8, "14603": 0, "16813": 6, "9371": 4, "16794": 8, "29401": 4, "10367": 0, "2205": 7, "6212": 5, "29735": 6, "31773": 9, "46841": 9, "36904": 7, "8428": 8, "14295": 5, "19345": 4, "37515": 5, "22019": 4, "29219": 9, "34891": 0, "385": 7, "28068": 9, "8212": 1, "19152": 8, "15537": 4, "20100": 8, "40556": 3, "27989": 1, "5135": 8, "15823": 1, "17805": 8, "6466": 6, "26595": 6, "15016": 8, "10949": 5, "28077": 8, "18341": 0, "2714": 1, "42538": 5, "3589": 6, "32523": 3, "22133": 5, "13612": 5, "5706": 6, "21793": 3, "10406": 7, "20850": 9, "25920": 7, "8631": 3, "2377": 4, "14381": 7, "8952": 8, "14112": 9, "36901": 3, "39597": 4, "109": 7, "31696": 4, "23397": 4, "22901": 1, "41460": 5, "44794": 3, "1047": 9, "49731": 3, "18804": 7, "3582": 7, "30609": 0, "48293": 1, "49179": 0, "9850": 4, "34944": 3, "35947": 3, "21668": 5, "14446": 3, "8226": 4, "47706": 4, "31188": 1, "8154": 0, "15093": 9, "8292": 0, "42443": 6, "2769": 1, "39170": 0, "42328": 3, "37322": 1, "20542": 1, "26635": 6, "15279": 6, "7413": 5, "26541": 7, "8591": 4, "46212": 9, "4016": 8, "8374": 5, "13086": 0, "6764": 9, "1714": 6, "9939": 8, "29906": 1, "36475": 3, "22369": 6, "11648": 1, "7262": 8, "43988": 7, "15368": 1, "7960": 1, "32077": 6, "11380": 8, "20862": 1, "40788": 8, "47907": 6, "13200": 6, "9031": 4, "34664": 8, "14914": 1, "32297": 9, "18943": 4, "10962": 4, "36064": 1, "27525": 5, "45149": 1, "39006": 8, "2261": 8, "44265": 0, "38770": 6, "26577": 0, "33695": 8, "40053": 3, "17595": 0, "44186": 5, "8742": 1, "7796": 8, "15391": 0, "46663": 8, "2399": 6, "32269": 3, "48698": 3, "36450": 3, "1407": 3, "30970": 9, "26120": 5, "39853": 6, "23319": 0, "41540": 1, "19519": 3, "24649": 7, "5638": 5, "25318": 8, "10084": 8, "1573": 4, "1558": 9, "43513": 7, "48757": 4, "8257": 5, "41189": 9, "42135": 3, "19876": 9, "14798": 3, "43317": 5, "42949": 5, "26994": 9, "40461": 4, "7177": 7, "30791": 0, "19680": 0, "40853": 0, "22594": 1, "40539": 0, "3179": 4, "38563": 5, "23561": 7, "9484": 4, "13705": 4, "30769": 4, "42792": 9, "18815": 5, "31933": 6, "48550": 6, "1954": 1, "18164": 4, "5907": 5, "26237": 3, "49774": 8, "17912": 8, "34385": 3, "35887": 1, "41074": 4, "45852": 3, "13275": 7, "36573": 9, "40747": 5, "26224": 1, "27165": 7, "18622": 3, "34134": 0, "262": 7, "4380": 4, "46394": 0, "48158": 6, "48323": 6, "37632": 9, "18900": 3, "43818": 4, "6445": 4, "24722": 3, "20783": 1, "41466": 3, "9203": 3, "10502": 4, "1662": 6, "1129": 9, "33804": 3, "4469": 3, "21557": 9, "18526": 6, "41335": 9, "13059": 5, "38326": 8, "26083": 5, "40782": 0, "48463": 0, "32024": 1, "30993": 7, "35240": 5, "32418": 9, "29624": 6, "20629": 4, "23371": 9, "807": 9, "35378": 7, "49181": 5, "31740": 3, "381": 7, "23578": 1, "37469": 9, "21665": 3, "28954": 6, "20655": 6, "39042": 1, "18147": 6, "8752": 3, "584": 3, "48446": 8, "27614": 7, "24786": 8, "44657": 3, "33685": 1, "20568": 8, "26121": 4, "41841": 3, "47984": 9, "3300": 7, "35443": 9, "22696": 7, "10417": 7, "22169": 0, "48383": 6, "33469": 0, "16472": 8, "44585": 3, "6465": 7, "8972": 6, "20242": 0, "35974": 1, "40366": 1, "42278": 3, "38140": 7, "11203": 0, "16089": 9, "40388": 6, "18633": 8, "10016": 6, "8810": 0, "25139": 9, "47228": 4, "36401": 9, "38330": 3, "2749": 9, "36167": 5, "35298": 3, "30336": 9, "35315": 4, "31221": 4, "813": 0, "31958": 4, "47754": 8, "40699": 6, "19673": 5, "2693": 7, "16754": 7, "32809": 3, "48531": 4, "6910": 9, "8784": 5, "6937": 6, "11491": 4, "42037": 7, "1988": 6, "3890": 4, "49776": 4, "10688": 7, "20493": 9, "1213": 1, "24129": 0, "36335": 5, "48178": 0, "31492": 6, "37489": 0, "44993": 6, "6494": 4, "47354": 6, "5715": 7, "12385": 9, "9518": 1, "46910": 3, "7953": 1, "39342": 4, "47408": 0, "3659": 3, "15470": 8, "21727": 4, "30905": 1, "46044": 4, "25991": 3, "48401": 1, "1800": 8, "45348": 6, "34326": 8, "39296": 6, "4542": 1, "26341": 3, "18158": 9, "18215": 5, "40321": 5, "16033": 6, "40420": 4, "27189": 6, "42522": 9, "39398": 6, "9377": 8, "47578": 7, "33213": 5, "5151": 4, "39930": 0, "8564": 9, "9604": 0, "44415": 1, "46224": 3, "21366": 1, "20029": 5, "45498": 7, "18077": 3, "16104": 3, "23441": 4, "48043": 6, "37798": 8, "38636": 8, "39171": 8, "37925": 7, "9658": 5, "14125": 7, "39283": 1, "17763": 5, "9682": 7, "15461": 1, "23020": 1, "49430": 9, "5733": 3, "22010": 1, "9748": 1, "13370": 7, "16683": 7, "20145": 4, "6805": 4, "21053": 5, "23481": 3, "18566": 4, "33160": 3, "15495": 6, "33967": 9, "17520": 8, "33941": 1, "18323": 8, "49737": 1, "38221": 7, "22713": 0, "33951": 0, "31372": 1, "46143": 6, "10100": 7, "4474": 7, "43597": 3, "24897": 1, "8843": 7, "40054": 1, "22620": 7, "38886": 1, "48926": 5, "15506": 9, "21813": 9, "17374": 3, "35235": 8, "21121": 3, "32627": 8, "47443": 1, "19890": 6, "23041": 8, "7879": 1, "20721": 6, "43964": 9, "27458": 9, "40614": 6, "38438": 0, "39284": 7, "44707": 7, "9383": 7, "37568": 4, "47369": 5, "12797": 3, "14510": 3, "45133": 7, "3134": 8, "32010": 8, "12223": 5, "3934": 1, "22701": 8, "17841": 0, "117": 6, "22731": 0, "37812": 0, "48915": 6, "17202": 7, "46056": 7, "2270": 6, "7313": 8, "19767": 6, "33088": 8, "29546": 0, "42188": 3, "37143": 0, "38216": 6, "29510": 0, "11772": 7, "24602": 4, "18395": 0, "27618": 8, "34907": 9, "15603": 6, "11737": 6, "15328": 5, "15067": 1, "6515": 9, "9266": 7, "25787": 8, "143": 1, "24381": 4, "40617": 1, "5509": 5, "11576": 1, "48738": 6, "4777": 8, "29573": 3, "9897": 0, "36266": 8, "47839": 3, "45358": 1, "21959": 7, "28275": 6, "39918": 4, "22044": 7, "1531": 9, "30634": 1, "42310": 0, "24552": 9, "46162": 1, "10824": 6, "9488": 1, "18361": 6, "30816": 8, "43176": 6, "41633": 6, "43831": 9, "12859": 0, "25732": 9, "19982": 4, "13922": 7, "37418": 0, "32998": 7, "42746": 1, "308": 3, "12366": 4, "32022": 1, "9979": 9, "4805": 4, "16857": 0, "48474": 9, "12234": 0, "3980": 0, "1880": 9, "3930": 0, "5867": 0, "24803": 1, "8025": 0, "16108": 7, "16527": 8, "45638": 3, "1549": 7, "2251": 9, "25591": 8, "37386": 5, "41399": 7, "44362": 3, "35785": 5, "44902": 4, "24229": 9, "18620": 3, "47024": 6, "28407": 6, "15457": 5, "22252": 4, "12679": 1, "36721": 5, "3676": 4, "2189": 9, "17339": 7, "21324": 9, "21537": 6, "3748": 6, "15005": 9, "28091": 4, "23942": 6, "7555": 5, "31047": 7, "45347": 4, "23114": 6, "38609": 4, "37063": 6, "35832": 4, "1255": 6, "11319": 4, "33505": 0, "18713": 8, "5094": 1, "14124": 9, "4086": 6, "12243": 0, "25658": 0, "26794": 0, "29741": 9, "13506": 6, "21009": 6, "38825": 0, "6811": 5, "44393": 5, "38652": 3, "30102": 1, "37974": 1, "30719": 0, "8921": 6, "21804": 8, "13984": 4, "44653": 7, "41593": 8, "4938": 9, "19779": 6, "41794": 7, "38108": 9, "28842": 4, "31813": 6, "3147": 5, "21441": 6, "22177": 3, "1183": 9, "34323": 3, "31360": 0, "14340": 3, "43975": 7, "27311": 6, "46591": 0, "31947": 3, "49115": 4, "2812": 9, "37437": 8, "48887": 7, "32601": 0, "32148": 9, "44718": 3, "17439": 1, "18891": 4, "16449": 7, "39467": 0, "35198": 5, "23099": 9, "3307": 3, "26333": 1, "178": 8, "45136": 6, "49582": 7, "32561": 1, "2700": 0, "28289": 1, "44209": 6, "16482": 5, "22548": 6, "13277": 5, "22958": 4, "10699": 4, "39772": 9, "23001": 8, "3390": 6, "4157": 1, "25369": 9, "33203": 0, "22027": 3, "19443": 0, "7326": 6, "23847": 3, "49788": 6, "34181": 5, "15731": 8, "35571": 0, "33007": 6, "25691": 3, "27120": 8, "25020": 3, "28932": 3, "46408": 3, "25752": 4, "26927": 5, "27753": 8, "25272": 3, "16146": 9, "39708": 7, "45158": 5, "13527": 3, "40832": 1, "43116": 0, "38120": 3, "36978": 5, "3871": 5, "44302": 5, "19097": 0, "4955": 6, "5952": 8, "2010": 4, "400": 6, "5241": 8, "32981": 3, "42341": 3, "23335": 3, "41255": 0, "30355": 9, "31635": 7, "15802": 5, "34432": 1, "5297": 3, "46783": 7, "35134": 4, "11147": 9, "42805": 1, "41802": 8, "42885": 4, "1033": 7, "21798": 3, "18978": 5, "19886": 7, "24939": 9, "38366": 7, "29501": 8, "10898": 6, "33297": 9, "15994": 1, "22062": 0, "15845": 0, "49568": 4, "24360": 8, "23069": 8, "21652": 1, "30589": 0, "42568": 0, "31512": 4, "19568": 0, "39392": 5, "30826": 3, "30570": 6, "49191": 6, "4662": 3, "17566": 1, "15153": 8, "25735": 3, "24226": 9, "25519": 7, "44298": 1, "24331": 7, "10514": 7, "3133": 7, "7014": 1, "28140": 7, "2085": 9, "11017": 9, "26357": 3, "3165": 3, "15040": 8, "22236": 8, "34606": 1, "9098": 5, "23564": 1, "7146": 7, "30655": 7, "11621": 8, "40084": 5, "36775": 0, "28686": 1, "40589": 1, "24014": 1, "40653": 4, "6442": 0, "16567": 1, "37863": 6, "8102": 0, "44316": 3, "28156": 3, "6125": 9, "5306": 9, "39582": 3, "8864": 6, "7870": 5, "28559": 0, "12985": 8, "17927": 4, "36685": 7, "19210": 6, "45819": 1, "17080": 4, "10291": 5, "28859": 3, "7653": 1, "37403": 8, "27215": 7, "4880": 8, "32521": 5, "49473": 8, "5232": 6, "41936": 8, "45932": 9, "21444": 5, "25038": 1, "26770": 1, "24841": 3, "19999": 7, "36942": 0, "47530": 6, "2464": 8, "25618": 1, "15295": 9, "18454": 5, "38901": 9, "35456": 9, "25157": 5, "19432": 7, "38547": 0, "30133": 0, "15902": 1, "42821": 8, "5480": 4, "24968": 9, "9756": 6, "40740": 7, "31555": 5, "12931": 7, "25663": 9, "44612": 1, "35882": 6, "26093": 3, "45077": 3, "43479": 9, "19053": 1, "15403": 6, "5902": 7, "48129": 5, "45620": 5, "7528": 8, "4541": 5, "31281": 3, "30487": 0, "14901": 1, "42474": 7, "7772": 9, "22226": 9, "42950": 9, "42319": 5, "33541": 0, "48822": 1, "14023": 0, "8691": 4, "13490": 6, "39330": 7, "16298": 1, "3305": 9, "347": 1, "1374": 0, "20179": 5, "38635": 9, "9715": 4, "19232": 5, "26932": 9, "34521": 8, "9736": 1, "48391": 3, "13586": 8, "570": 6, "19508": 1, "39673": 7, "48017": 5, "17840": 5, "15736": 1, "8453": 8, "3017": 7, "38469": 5, "7736": 0, "38785": 1, "25029": 3, "33261": 8, "2694": 9, "13690": 7, "10158": 0, "664": 6, "684": 4, "22047": 3, "48231": 9, "22414": 7, "7467": 5, "34680": 4, "40581": 1, "23705": 9, "35902": 9, "3054": 3, "20874": 5, "23403": 5, "24182": 7, "40951": 4, "40152": 8, "23040": 8, "49787": 8, "14091": 0, "33819": 1, "47235": 3, "17600": 9, "12370": 8, "13486": 4, "19213": 9, "20265": 3, "43040": 8, "8474": 3, "7029": 5, "26562": 6, "36006": 1, "20284": 8, "47686": 1, "46835": 9, "40221": 4, "42373": 3, "1563": 4, "11443": 1, "33821": 0, "17078": 9, "18780": 1, "7207": 7, "9672": 3, "39627": 8, "13257": 3, "45929": 6, "16958": 7, "26161": 5, "25309": 4, "15263": 6, "31216": 5, "23625": 7, "30228": 0, "49349": 5, "33047": 1, "49618": 8, "27331": 3, "16124": 6, "26883": 0, "32435": 6, "4341": 7, "27384": 0, "5314": 3, "44950": 1, "32818": 4, "18300": 4, "45763": 6, "2305": 4, "18845": 5, "13645": 1, "45957": 9, "14081": 8, "31449": 4, "35653": 5, "23364": 5, "17992": 6, "34745": 4, "7414": 5, "17691": 8, "26956": 9, "28786": 6, "38617": 3, "3719": 0, "28210": 4, "17851": 5, "4322": 8, "7432": 3, "29000": 3, "1629": 9, "36914": 8, "45662": 8, "37957": 0, "39719": 1, "35138": 9, "16046": 5, "30369": 0, "25854": 6, "45251": 5, "37015": 9, "16047": 1, "49369": 0, "24570": 0, "20917": 9, "25912": 7, "12718": 4, "25281": 7, "38427": 4, "34462": 9, "35161": 6, "11748": 3, "36133": 4, "38542": 4, "34157": 4, "24321": 3, "44226": 5, "13374": 5, "8614": 8, "37763": 3, "2585": 7, "47575": 4, "12598": 4, "27376": 6, "674": 9, "10582": 7, "41080": 6, "18972": 1, "14819": 4, "13148": 4, "47409": 7, "33158": 1, "31388": 0, "1096": 1, "36142": 6, "16544": 3, "8342": 8, "8097": 3, "49691": 6, "44492": 4, "46288": 0, "8977": 3, "20289": 6, "47890": 3, "14809": 9, "39914": 7, "28868": 9, "2499": 9, "4005": 7, "15836": 6, "2346": 4, "34131": 7, "7758": 3, "37880": 8, "31304": 8, "12372": 7, "45543": 9, "22457": 9, "26213": 5, "40936": 4, "30596": 8, "19764": 7, "28013": 7, "38790": 9, "13491": 7, "16473": 7, "49763": 9, "43815": 8, "9891": 6, "40956": 8, "22357": 6, "37145": 0, "47862": 3, "28200": 1, "14508": 6, "6143": 0, "21722": 4, "48621": 0, "34964": 7, "8727": 3, "44414": 9, "23038": 1, "45420": 8, "27834": 5, "45287": 4, "5508": 8, "233": 5, "33878": 9, "42240": 3, "41860": 7, "6080": 0, "33686": 8, "32424": 4, "5618": 1, "29267": 6, "38359": 7, "15982": 9, "11299": 8, "19693": 3, "49434": 6, "40318": 3, "13667": 6, "1299": 3, "26011": 7, "30459": 9, "29287": 1, "24751": 9, "24674": 3, "18413": 9, "48238": 8, "42583": 9, "15030": 9, "24238": 1, "11899": 4, "30365": 3, "10941": 9, "45648": 8, "41290": 0, "31905": 9, "11493": 8, "18544": 7, "13452": 4, "16320": 3, "17684": 7, "22769": 5, "23525": 0, "21788": 7, "31068": 7, "36853": 7, "31662": 5, "14363": 7, "16989": 8, "34116": 9, "11339": 4, "38009": 5, "2508": 8, "46083": 0, "33697": 7, "14050": 0, "36321": 0, "36950": 0, "35250": 6, "45672": 6, "30811": 1, "23691": 8, "21891": 7, "12871": 5, "43211": 5, "44098": 6, "49823": 0, "24050": 3, "43441": 8, "268": 7, "457": 6, "30064": 8, "33807": 0, "39002": 7, "22070": 3, "830": 8, "39074": 8, "10603": 8, "30055": 1, "47612": 5, "47883": 8, "13330": 4, "4997": 8, "2472": 8, "21006": 7, "24036": 7, "39892": 9, "34799": 9, "32135": 8, "1395": 3, "18036": 5, "34856": 1, "23310": 5, "27660": 1, "43113": 6, "24876": 8, "37646": 3, "7537": 9, "33857": 4, "31185": 4, "8133": 7, "42726": 1, "13310": 7, "16142": 1, "7242": 8, "27860": 9, "21674": 8, "8617": 1, "9546": 7, "26638": 9, "35347": 1, "5545": 7, "14121": 6, "37504": 4, "31133": 9, "45832": 8, "34425": 1, "24418": 3, "21135": 1, "32430": 4, "43241": 9, "19031": 5, "30831": 0, "8204": 9, "16209": 9, "1888": 1, "28269": 9, "20770": 9, "2908": 0, "2847": 4, "3880": 0, "27490": 6, "47531": 9, "42958": 3, "37967": 4, "873": 6, "15751": 1, "11030": 8, "13613": 7, "47249": 4, "46849": 0, "40096": 3, "43371": 3, "1900": 4, "8905": 8, "9668": 5, "29698": 5, "42012": 3, "28640": 8, "30746": 3, "7859": 6, "9398": 1, "657": 7, "37832": 9, "29408": 4, "42969": 4, "27883": 0, "17713": 8, "46710": 1, "20517": 5, "642": 7, "2518": 4, "48912": 9, "4208": 9, "8043": 8, "29106": 4, "30884": 6, "14484": 8, "45904": 8, "24427": 9, "20847": 3, "49409": 9, "3339": 6, "9757": 0, "45028": 3, "36100": 7, "49168": 6, "34559": 8, "30794": 5, "11531": 4, "6815": 7, "29314": 8, "39587": 5, "15272": 5, "1648": 1, "21303": 5, "19654": 9, "25437": 0, "46483": 8, "7760": 5, "2017": 0, "37258": 7, "40037": 3, "7041": 1, "23916": 4, "28095": 5, "35770": 7, "8211": 4, "27736": 1, "13722": 6, "12752": 4, "44304": 0, "2738": 7, "6743": 0, "30569": 3, "7408": 8, "49381": 8, "38733": 6, "47743": 4, "29500": 1, "35901": 8, "25089": 7, "22356": 3, "33096": 6, "688": 0, "42068": 5, "6126": 7, "14264": 9, "29071": 9, "22612": 9, "1874": 0, "42019": 9, "8922": 4, "31973": 8, "31002": 3, "24633": 8, "49854": 0, "6273": 1, "33593": 4, "15925": 4, "39343": 1, "45486": 5, "42563": 6, "33716": 3, "41087": 1, "16837": 3, "38953": 6, "15203": 1, "43842": 9, "2877": 1, "23491": 8, "44247": 3, "20240": 8, "39794": 8, "21630": 8, "35492": 5, "45099": 1, "23472": 6, "33547": 9, "17909": 5, "27426": 8, "43974": 5, "42789": 7, "28266": 1, "13693": 5, "48378": 7, "18003": 1, "40592": 3, "16654": 6, "36715": 8, "47759": 9, "7153": 7, "43683": 8, "27915": 0, "49453": 6, "38417": 7, "46687": 4, "11475": 6, "9374": 9, "29413": 4, "45346": 4, "36768": 3, "43486": 6, "15966": 1, "9962": 3, "20299": 6, "31665": 5, "35112": 9, "21638": 0, "13743": 4, "13401": 1, "44978": 7, "28185": 1, "3564": 9, "10723": 3, "1134": 9, "41911": 1, "14771": 5, "22516": 3, "29060": 6, "20970": 7, "30772": 4, "2813": 1, "9853": 5, "48624": 8, "45094": 6, "11711": 7, "3886": 9, "8007": 1, "20959": 5, "22269": 9, "46921": 3, "38527": 3, "8611": 3, "30951": 7, "39216": 6, "41878": 8, "5823": 4, "32142": 9, "30429": 5, "40847": 3, "8939": 7, "14551": 7, "21194": 3, "36624": 7, "41721": 1, "18547": 7, "6124": 8, "27754": 7, "22881": 1, "34494": 6, "38401": 7, "37103": 5, "32709": 9, "3486": 7, "22407": 0, "18435": 0, "44395": 9, "49160": 4, "35572": 8, "14343": 6, "10072": 4, "21522": 6, "24790": 5, "19402": 6, "3981": 0, "49736": 3, "21615": 0, "3142": 3, "7986": 9, "47321": 8, "13585": 0, "47342": 8, "14007": 6, "39256": 8, "45568": 5, "11581": 5, "7347": 1, "18662": 1, "27587": 4, "37360": 1, "28872": 5, "12727": 0, "32437": 4, "32408": 6, "30027": 4, "44823": 9, "32726": 9, "15688": 6, "7790": 0, "45880": 5, "11013": 8, "25261": 9, "33413": 4, "13313": 3, "32763": 5, "39561": 6, "39118": 1, "432": 5, "32590": 5, "19391": 4, "45964": 5, "43436": 1, "1140": 7, "10264": 6, "4610": 1, "22884": 5, "917": 8, "17212": 5, "32985": 4, "42598": 1, "1727": 0, "14215": 1, "27464": 9, "10138": 5, "13930": 7, "34627": 3, "16916": 3, "13100": 0, "6190": 5, "27874": 5, "42439": 4, "12864": 4, "33210": 6, "14230": 5, "7107": 5, "49314": 6, "5529": 1, "13508": 1, "23683": 6, "20710": 7, "27761": 6, "5815": 6, "42891": 8, "3304": 6, "35597": 8, "42095": 0, "23982": 9, "24551": 7, "8924": 9, "47142": 4, "13156": 4, "44149": 4, "4457": 6, "2234": 0, "25916": 1, "24060": 3, "7601": 1, "18632": 5, "17046": 7, "5988": 5, "27600": 8, "21219": 4, "37427": 6, "43789": 8, "28212": 8, "2790": 7, "10687": 9, "48118": 5, "16744": 5, "26688": 8, "22900": 8, "3679": 1, "34095": 9, "30865": 3, "4835": 4, "46694": 4, "7140": 7, "28566": 5, "19154": 4, "20071": 5, "2283": 6, "45972": 5, "5247": 4, "14646": 6, "14139": 0, "34062": 9, "24862": 6, "716": 4, "844": 4, "17653": 8, "38952": 8, "12740": 8, "24430": 8, "35644": 8, "7706": 6, "1755": 9, "38127": 1, "5724": 3, "29904": 6, "49828": 8, "46092": 0, "21683": 5, "1074": 5, "22386": 9, "10256": 7, "26658": 5, "31267": 4, "45085": 8, "9737": 7, "36009": 7, "22358": 1, "21174": 5, "551": 7, "11552": 5, "3244": 6, "28985": 6, "10785": 8, "21274": 1, "48841": 1, "28731": 7, "3826": 1, "26800": 9, "37570": 3, "47973": 5, "28126": 5, "36833": 1, "8593": 3, "3791": 6, "17263": 4, "16030": 3, "27093": 0, "45387": 4, "47956": 5, "44273": 6, "21502": 5, "13159": 7, "35092": 3, "190": 7, "37007": 9, "6633": 5, "39079": 5, "32768": 9, "20395": 7, "8493": 0, "49720": 7, "9258": 9, "3200": 7, "43240": 9, "42503": 8, "27264": 0, "41830": 5, "7646": 3, "20414": 7, "40198": 9, "5227": 8, "42366": 0, "4187": 1, "3176": 1, "37638": 8, "8403": 5, "33707": 3, "42223": 4, "36460": 7, "26348": 0, "27188": 6, "6270": 1, "29662": 6, "40120": 6, "41438": 3, "4144": 3, "1894": 0, "45453": 3, "8446": 3, "39644": 8, "15588": 7, "32751": 1, "49619": 3, "48898": 4, "12481": 7, "16294": 9, "36694": 3, "48525": 3, "35106": 9, "477": 9, "20612": 3, "20526": 4, "32361": 4, "39031": 0, "18224": 0, "46966": 4, "3242": 8, "26355": 4, "37613": 5, "38124": 7, "40607": 1, "48536": 7, "16196": 1, "19815": 9, "39682": 5, "46551": 8, "5065": 3, "43032": 5, "43851": 0, "20993": 1, "391": 4, "4401": 0, "12461": 0, "33027": 4, "9527": 3, "22500": 3, "37861": 4, "41004": 7, "27356": 8, "44828": 7, "41937": 5, "25406": 1, "23770": 5, "2824": 4, "22793": 0, "22188": 0, "37610": 3, "37172": 3, "34484": 5, "33691": 1, "25004": 6, "31462": 0, "6948": 3, "24347": 6, "27787": 3, "40206": 5, "10477": 4, "1572": 9, "24849": 5, "16677": 0, "22083": 7, "37151": 9, "14174": 7, "16390": 5, "11032": 8, "48643": 0, "20028": 6, "17089": 0, "34155": 8, "171": 7, "42001": 9, "17500": 1, "6348": 9, "38197": 4, "41766": 1, "20375": 3, "30880": 4, "27113": 4, "40409": 4, "17895": 1, "31608": 8, "14302": 6, "28285": 5, "44525": 7, "27444": 0, "7005": 5, "46620": 5, "21493": 9, "30663": 7, "41292": 6, "48899": 8, "38208": 1, "49861": 1, "46317": 4, "36505": 8, "34136": 0, "47448": 1, "39510": 5, "29017": 7, "4714": 1, "27898": 9, "21251": 0, "14458": 8, "938": 4, "12551": 3, "18065": 3, "35091": 4, "28335": 3, "11230": 7, "3444": 5, "6099": 0, "7500": 0, "39161": 1, "18927": 1, "31070": 0, "22353": 0, "7633": 8, "18117": 9, "4241": 1, "18370": 5, "47966": 4, "7161": 1, "46940": 8, "34620": 5, "47273": 3, "22751": 0, "29453": 7, "14465": 6, "4185": 3, "19084": 0, "36717": 5, "18084": 8, "33666": 9, "30832": 3, "26245": 5, "38679": 0, "15958": 1, "24055": 8, "220": 0, "6391": 7, "5436": 7, "37760": 7, "25939": 4, "21044": 8, "27413": 7, "41955": 0, "15475": 0, "18631": 3, "7719": 3, "39097": 6, "6360": 7, "2875": 5, "39145": 3, "29853": 0, "6079": 0, "48349": 7, "6992": 0, "22232": 7, "9841": 4, "23961": 9, "10300": 7, "36355": 9, "5843": 1, "39470": 9, "11869": 8, "39338": 8, "47393": 5, "45867": 5, "47254": 6, "41417": 1, "10464": 9, "46727": 7, "15853": 7, "35410": 3, "9242": 5, "22852": 5, "35679": 6, "24012": 6, "49483": 7, "12196": 8, "28684": 4, "37825": 7, "49034": 4, "38024": 7, "48951": 8, "21164": 5, "15715": 6, "32216": 5, "4733": 0, "44934": 0, "10583": 3, "35445": 9, "40513": 0, "1262": 0, "2457": 3, "47255": 9, "4846": 5, "4414": 8, "13043": 1, "18995": 3, "20581": 9, "7942": 0, "13198": 5, "1896": 8, "32510": 0, "21911": 7, "49264": 9, "35035": 4, "11346": 3, "7088": 0, "14113": 5, "46386": 1, "1766": 0, "36326": 7, "39147": 0, "41595": 7, "5890": 1, "6168": 4, "907": 8, "36311": 5, "1385": 9, "28560": 8, "11727": 4, "44672": 0, "11563": 4, "13741": 3, "20454": 3, "591": 4, "2838": 8, "36813": 5, "16060": 0, "43172": 1, "11971": 1, "9972": 3, "33591": 6, "18661": 4, "3848": 5, "1010": 5, "49340": 7, "7344": 7, "11795": 0, "43407": 0, "14490": 8, "18567": 3, "26741": 6, "40988": 0, "40272": 8, "19632": 1, "36396": 9, "36039": 4, "27374": 3, "13928": 6, "44248": 3, "7431": 1, "46553": 3, "2402": 1, "23216": 9, "8565": 9, "24517": 6, "1923": 8, "1397": 3, "33008": 6, "49830": 5, "5677": 3, "33463": 6, "22742": 7, "38924": 4, "21983": 8, "558": 8, "4697": 9, "45203": 9, "33342": 3, "12352": 0, "17137": 4, "45259": 0, "13761": 6, "43575": 7, "33540": 1, "8480": 7, "32264": 9, "6547": 4, "24997": 8, "41037": 9, "43449": 1, "12766": 6, "25780": 5, "4204": 9, "12745": 4, "42861": 0, "43338": 5, "12784": 8, "9249": 1, "47819": 0, "4679": 3, "31874": 9, "11856": 5, "22606": 4, "31092": 1, "9212": 9, "29064": 7, "8983": 0, "41256": 9, "27641": 0, "38753": 1, "3161": 9, "43477": 6, "41427": 7, "5259": 6, "45505": 0, "35220": 6, "43184": 3, "13061": 7, "13434": 1, "31802": 5, "47378": 7, "41197": 4, "48640": 3, "34228": 8, "39299": 4, "23503": 6, "16018": 6, "7673": 3, "42926": 0, "4851": 8, "39453": 3, "19833": 9, "4935": 8, "28533": 9, "47652": 9, "24865": 6, "38307": 0, "390": 3, "22026": 1, "22807": 1, "26164": 9, "4722": 3, "21255": 7, "30346": 0, "33333": 6, "42092": 9, "31658": 8, "13139": 8, "33488": 4, "25088": 3, "17315": 3, "10535": 1, "46867": 1, "6549": 4, "45958": 8, "45500": 7, "9712": 8, "6725": 7, "32928": 7, "27768": 8, "28879": 6, "38403": 3, "34252": 8, "2337": 8, "2454": 1, "17448": 9, "19324": 0, "48699": 6, "37668": 7, "15642": 3, "27503": 3, "18423": 1, "9780": 0, "12621": 3, "26330": 3, "4576": 6, "42887": 9, "11286": 7, "38409": 7, "35331": 8, "47658": 4, "39979": 4, "25185": 7, "39249": 0, "17945": 1, "32856": 6, "22778": 7, "31506": 4, "38381": 4, "2075": 8, "32637": 6, "42734": 1, "2601": 9, "13031": 3, "18213": 6, "15094": 9, "12204": 4, "16925": 3, "29240": 3, "48248": 8, "31148": 0, "18764": 1, "19602": 5, "12803": 5, "47023": 1, "23222": 8, "25221": 7, "2171": 4, "10117": 0, "32836": 5, "27791": 8, "10945": 3, "46543": 9, "5289": 5, "33881": 0, "15476": 7, "31709": 6, "49363": 6, "34718": 8, "49029": 6, "41651": 4, "41946": 9, "2510": 6, "44412": 3, "20930": 0, "47012": 8, "8883": 7, "31016": 0, "17729": 7, "37274": 9, "12549": 5, "44195": 0, "35124": 9, "37243": 1, "38094": 8, "19132": 3, "45488": 8, "23757": 4, "26504": 6, "23895": 3, "38080": 5, "49090": 7, "34833": 3, "31483": 1, "38268": 0, "20448": 1, "6478": 0, "49067": 6, "15917": 6, "8743": 1, "16650": 4, "38665": 5, "15948": 4, "37743": 1, "989": 1, "10497": 0, "48681": 5, "11018": 4, "3313": 3, "12161": 8, "37630": 3, "19843": 4, "40995": 9, "23777": 3, "34495": 9, "42050": 7, "9318": 6, "39228": 4, "17880": 6, "35802": 4, "36593": 4, "45561": 8, "25516": 0, "9333": 6, "252": 7, "3722": 0, "17892": 0, "12854": 1, "6105": 4, "47688": 9, "21151": 5, "22397": 9, "16781": 8, "47522": 1, "42168": 6, "47534": 8, "8844": 9, "21330": 8, "32035": 8, "42603": 8, "32146": 3, "31401": 1, "22554": 3, "31928": 1, "34614": 0, "47375": 1, "22187": 5, "49285": 4, "23610": 6, "5171": 0, "16707": 1, "2792": 8, "13299": 7, "32595": 9, "28944": 9, "4915": 3, "16025": 9, "23494": 6, "45414": 7, "46001": 5, "45705": 0, "47912": 5, "19847": 3, "24124": 0, "29220": 3, "31956": 3, "23859": 5, "36056": 0, "24203": 7, "11384": 7, "35457": 3, "41141": 4, "43806": 5, "12587": 9, "42741": 8, "3342": 6, "44784": 8, "15434": 0, "20967": 9, "46760": 9, "5816": 7, "7520": 5, "11109": 9, "21881": 7, "21197": 8, "4427": 9, "43312": 9, "30972": 1, "35779": 9, "49451": 5, "23894": 8, "21536": 1, "8707": 3, "30477": 0, "29674": 8, "48506": 1, "16456": 9, "42934": 0, "3362": 7, "25069": 0, "24618": 1, "12299": 1, "9218": 1, "17516": 1, "46707": 6, "44274": 7, "31354": 4, "24425": 3, "33065": 3, "6773": 0, "49041": 0, "21636": 4, "40497": 4, "24591": 7, "42336": 3, "48811": 3, "30329": 6, "30762": 0, "20077": 4, "28021": 6, "27888": 1, "36462": 5, "15466": 5, "3208": 8, "18110": 0, "47515": 4, "38826": 6, "23171": 6, "10090": 3, "12053": 0, "23675": 5, "47101": 1, "23087": 8, "18017": 3, "44377": 7, "40498": 3, "32678": 9, "9855": 5, "37588": 4, "45868": 5, "2322": 7, "3712": 3, "39669": 5, "49158": 8, "8834": 0, "12302": 0, "45216": 8, "37440": 0, "34479": 5, "37942": 3, "6492": 1, "36485": 8, "49527": 6, "10707": 6, "40870": 8, "17431": 6, "10321": 6, "36187": 0, "1679": 8, "732": 5, "30710": 7, "35216": 8, "47965": 3, "24752": 4, "49189": 4, "2626": 7, "43635": 4, "11438": 6, "277": 1, "18514": 7, "17123": 5, "5076": 8, "1249": 3, "9301": 7, "46217": 6, "4650": 3, "37969": 7, "27696": 3, "5900": 1, "22056": 9, "18210": 4, "32438": 6, "48270": 9, "28555": 8, "14515": 7, "9036": 1, "2979": 4, "17464": 9, "27598": 0, "27869": 8, "27957": 0, "14702": 9, "31429": 5, "28651": 0, "32075": 5, "37491": 9, "31373": 9, "12286": 0, "39691": 8, "19069": 5, "40569": 9, "28293": 1, "41398": 5, "27432": 3, "4574": 6, "12474": 0, "41997": 1, "18864": 1, "28154": 7, "10959": 8, "36805": 9, "6056": 3, "9054": 1, "3578": 9, "21435": 1, "36123": 6, "32065": 9, "8293": 3, "31063": 4, "37964": 4, "21042": 6, "37435": 3, "18851": 6, "28998": 0, "7093": 7, "26733": 5, "37514": 1, "42273": 5, "23800": 3, "12447": 0, "30840": 6, "47782": 5, "44049": 7, "40405": 4, "29734": 6, "42065": 8, "14342": 9, "29619": 0, "3830": 6, "35721": 6, "410": 5, "12951": 8, "35023": 6, "28436": 9, "37486": 0, "7933": 6, "21796": 3, "26031": 0, "16176": 3, "35992": 1, "3660": 7, "29612": 4, "48181": 9, "33281": 4, "5914": 9, "15083": 0, "24665": 3, "38962": 8, "46364": 0, "5647": 5, "1188": 1, "36961": 3, "36081": 4, "713": 9, "29930": 6, "29726": 1, "45096": 9, "25017": 4, "30107": 6, "41179": 0, "32563": 9, "4068": 4, "48732": 6, "13577": 1, "40254": 6, "15630": 7, "23712": 8, "25896": 1, "45786": 8, "12222": 2, "19601": 0, "40836": 8, "32193": 0, "49300": 2, "20570": 2, "840": 7, "5433": 5, "33594": 8, "25950": 4, "17040": 4, "27047": 7, "24066": 5, "15292": 4, "32330": 0, "11565": 7, "30040": 5, "16075": 0, "4736": 6, "30915": 9, "10328": 5, "41337": 9, "36189": 0, "11747": 4, "19976": 1, "14789": 9, "8888": 1, "39885": 7, "49708": 4, "12265": 0, "49547": 7, "21468": 0, "14028": 6, "46409": 2, "42627": 0, "37789": 7, "27160": 1, "27075": 2, "47742": 9, "14030": 5, "5788": 9, "46280": 8, "34873": 7, "2315": 0, "37271": 7, "20616": 2, "24111": 9, "46953": 6, "20606": 5, "21938": 9, "1870": 6, "24987": 1, "18274": 0, "4256": 4, "49188": 6, "7412": 2, "6427": 9, "45275": 7, "43672": 1, "3491": 6, "983": 4, "17634": 2, "4121": 9, "10390": 0, "36671": 8, "34363": 7, "19348": 9, "4966": 6, "47625": 4, "10214": 2, "13673": 4, "1474": 8, "21055": 0, "613": 5, "13388": 8, "15453": 9, "29719": 7, "5455": 5, "41742": 4, "6081": 1, "37065": 0, "25174": 6, "20430": 6, "17409": 5, "18646": 8, "37517": 6, "28371": 7, "12709": 7, "36899": 0, "31249": 1, "31610": 1, "11021": 8, "44609": 6, "6906": 6, "47533": 8, "1077": 6, "32619": 2, "35093": 7, "36432": 9, "24358": 6, "45289": 9, "31936": 6, "43080": 7, "44478": 0, "9612": 8, "38752": 4, "26625": 6, "23482": 0, "26555": 5, "48783": 8, "34846": 2, "6710": 9, "26593": 8, "14588": 6, "15226": 7, "37928": 7, "28826": 4, "13524": 1, "6809": 5, "31949": 2, "25091": 7, "11104": 2, "11037": 9, "22835": 4, "19347": 8, "2092": 2, "495": 8, "10099": 6, "12086": 4, "38218": 5, "32042": 8, "9871": 0, "45217": 1, "27917": 5, "5605": 8, "40763": 2, "10369": 5, "34630": 2, "27838": 4, "15076": 6, "37205": 6, "38507": 0, "47818": 1, "49091": 5, "32044": 1, "33009": 2, "1599": 8, "43393": 5, "42043": 9, "33786": 6, "23047": 6, "41356": 0, "21209": 2, "12017": 8, "8605": 1, "4579": 6, "46354": 4, "41639": 2, "39591": 9, "5875": 9, "15377": 4, "16783": 2, "29610": 1, "6719": 2, "40619": 5, "11755": 8, "32804": 9, "12583": 7, "4223": 1, "16134": 8, "30273": 0, "37604": 5, "10282": 9, "98": 6, "20705": 0, "27987": 4, "47939": 6, "13110": 7, "47834": 8, "43065": 0, "6825": 7, "36990": 2, "12747": 6, "47287": 9, "17491": 8, "35156": 7, "45377": 9, "1432": 9, "15848": 8, "44231": 2, "37188": 6, "13228": 2, "14883": 8, "26140": 1, "12326": 8, "48499": 5, "47519": 5, "34175": 1, "44779": 9, "11619": 9, "29958": 4, "15747": 4, "49757": 1, "34597": 9, "10430": 8, "14200": 5, "2941": 8, "47913": 4, "3606": 9, "16071": 7, "5458": 9, "33028": 4, "41590": 2, "18069": 9, "21221": 5, "15477": 6, "12228": 7, "34832": 2, "9180": 0, "24204": 6, "6667": 1, "8254": 0, "24870": 9, "33845": 9, "39705": 9, "2228": 0, "31720": 1, "21695": 0, "8122": 5, "27937": 6, "46134": 9, "16504": 0, "49553": 8, "4234": 9, "46070": 9, "41537": 5, "41776": 0, "13134": 0, "46350": 0, "30400": 1, "4250": 0, "10389": 4, "25538": 2, "5184": 7, "25007": 5, "36337": 9, "20869": 0, "11837": 5, "41917": 7, "46666": 6, "22182": 6, "38657": 1, "12536": 1, "10314": 4, "22185": 1, "29231": 8, "3626": 9, "26306": 2, "32680": 1, "11513": 5, "5531": 2, "14529": 9, "44716": 2, "31311": 6, "49460": 4, "7618": 5, "1348": 6, "2130": 7, "43599": 7, "8169": 4, "22770": 1, "1055": 0, "14002": 1, "47749": 9, "44782": 0, "23338": 1, "31759": 8, "23490": 5, "35066": 4, "38714": 8, "20181": 7, "20805": 5, "1836": 4, "29224": 4, "17734": 5, "8941": 1, "1151": 5, "28265": 5, "23977": 4, "12920": 0, "49193": 0, "37889": 5, "40655": 5, "35143": 8, "42794": 9, "27570": 1, "7336": 1, "33828": 1, "28858": 7, "3323": 2, "31667": 5, "28561": 0, "24621": 2, "19110": 7, "18997": 6, "22668": 1, "30793": 1, "15186": 5, "45854": 6, "25284": 0, "16954": 1, "15045": 7, "19739": 1, "15815": 7, "23547": 6, "20252": 9, "13294": 7, "34387": 4, "44557": 0, "42054": 0, "43922": 6, "40858": 8, "11216": 7, "37765": 0, "33583": 9, "37860": 4, "13824": 1, "46247": 7, "2469": 6, "12430": 7, "25413": 6, "767": 5, "34171": 8, "33722": 6, "38955": 5, "46208": 7, "33022": 9, "31913": 6, "20355": 7, "17308": 1, "32281": 7, "19863": 0, "10757": 0, "43475": 5, "546": 2, "36132": 1, "5660": 4, "49057": 6, "35520": 0, "41573": 7, "9851": 4, "49805": 6, "30754": 4, "6687": 7, "39768": 4, "13124": 2, "7862": 4, "27718": 1, "21974": 8, "49694": 9, "11804": 0, "42962": 1, "48352": 6, "6416": 1, "49475": 4, "2233": 4, "46075": 1, "36449": 0, "46555": 4, "17352": 5, "31482": 8, "6651": 9, "31691": 9, "9074": 4, "8012": 5, "40490": 0, "44477": 7, "12812": 1, "45699": 5, "14686": 0, "47975": 6, "23076": 2, "45995": 4, "4246": 0, "28391": 9, "21525": 9, "42907": 4, "39122": 5, "14420": 2, "24196": 0, "21261": 5, "22631": 6, "9977": 6, "48788": 9, "26651": 2, "42255": 5, "30611": 2, "540": 9, "46424": 5, "5922": 0, "15937": 8, "21853": 8, "29313": 0, "46534": 4, "29089": 4, "47424": 5, "32940": 0, "34006": 0, "12826": 9, "47992": 5, "30070": 0, "10322": 8, "33880": 2, "23695": 7, "23672": 1, "11169": 9, "7433": 5, "18752": 5, "4281": 2, "40055": 6, "30934": 0, "16208": 9, "41820": 6, "9624": 0, "31631": 7, "44181": 6, "1320": 2, "5471": 5, "10994": 1, "3422": 5, "45612": 6, "49431": 0, "45610": 6, "36180": 7, "38602": 0, "9602": 2, "33772": 4, "6497": 8, "8821": 6, "21056": 5, "6543": 1, "49572": 6, "1158": 7, "6057": 0, "15681": 2, "17997": 6, "17258": 2, "27540": 9, "7043": 0, "11012": 0, "21948": 0, "14266": 7, "49894": 0, "21673": 7, "23483": 4, "36169": 4, "32663": 7, "39941": 2, "32376": 9, "18225": 4, "25689": 4, "41317": 8, "15769": 5, "13225": 4, "2895": 9, "31596": 6, "7766": 0, "752": 7, "8882": 5, "32944": 7, "47157": 4, "25867": 5, "39452": 5, "45365": 8, "37572": 9, "8228": 7, "26171": 9, "13576": 7, "18390": 5, "25398": 2, "27960": 0, "18584": 7, "12044": 7, "9959": 7, "34461": 9, "36458": 8, "38904": 5, "37959": 4, "37017": 0, "7778": 4, "46329": 0, "38536": 5, "14527": 7, "12344": 1, "28760": 5, "12700": 4, "7": 1, "36732": 0, "5359": 5, "3466": 1, "24446": 5, "207": 2, "9706": 6, "42117": 1, "23820": 9, "3740": 8, "1843": 6, "48930": 4, "12124": 0, "135": 4, "30468": 5, "8597": 0, "27671": 2, "10091": 2, "2567": 4, "36078": 4, "20344": 5, "8163": 7, "20752": 9, "23866": 5, "49813": 6, "16229": 1, "24452": 5, "36716": 0, "11556": 0, "28264": 6, "26596": 0, "48088": 6, "46279": 1, "9466": 1, "6827": 7, "3472": 4, "11921": 5, "18588": 4, "21284": 7, "21647": 2, "43029": 8, "26399": 9, "38245": 1, "4742": 6, "45364": 8, "33875": 7, "25509": 2, "49520": 8, "5207": 7, "28476": 1, "14080": 8, "4552": 4, "12998": 8, "6939": 6, "8948": 2, "46639": 0, "42841": 5, "39181": 9, "38341": 7, "23731": 2, "15947": 6, "49350": 0, "14383": 1, "39189": 8, "33399": 8, "5871": 6, "42898": 7, "3576": 4, "29464": 7, "31217": 6, "21129": 5, "10527": 6, "5152": 0, "49837": 1, "27167": 8, "42777": 1, "39329": 7, "41494": 6, "9974": 8, "8663": 5, "1341": 1, "29304": 2, "6098": 6, "5980": 2, "5567": 5, "7556": 1, "40883": 7, "49706": 6, "8475": 0, "37167": 7, "40517": 8, "27666": 7, "3670": 0, "18814": 4, "5432": 5, "20708": 5, "27316": 9, "24278": 1, "12625": 8, "33590": 8, "34140": 0, "34701": 9, "32319": 4, "47361": 5, "25922": 0, "1035": 8, "24560": 0, "48770": 9, "31791": 1, "31602": 5, "40588": 9, "47669": 8, "4429": 9, "19250": 4, "38565": 5, "15443": 8, "20003": 5, "2200": 0, "41767": 7, "46295": 2, "29785": 9, "31431": 6, "4263": 0, "21579": 9, "16220": 8, "28527": 4, "7982": 8, "36572": 5, "47653": 8, "13675": 8, "12836": 1, "20192": 8, "20500": 6, "21156": 0, "33655": 4, "41071": 9, "21998": 9, "130": 6, "14205": 7, "15534": 2, "29504": 7, "157": 7, "16370": 1, "14533": 2, "19883": 7, "14803": 4, "45407": 2, "17710": 1, "45789": 9, "33837": 4, "40480": 5, "1226": 9, "12661": 2, "18240": 9, "13839": 2, "26744": 8, "48521": 9, "2926": 6, "15003": 1, "12498": 5, "5967": 6, "28900": 4, "26033": 7, "42251": 0, "26050": 7, "12814": 1, "41994": 2, "26364": 7, "46981": 7, "7497": 2, "5139": 6, "37082": 9, "20728": 0, "12035": 4, "22695": 0, "8450": 8, "1566": 1, "48385": 4, "18397": 0, "45266": 8, "8018": 2, "37124": 4, "42073": 5, "6561": 9, "44112": 2, "49376": 6, "321": 0, "20868": 1, "857": 6, "44462": 6, "27573": 8, "38670": 8, "23157": 6, "11321": 1, "3397": 0, "23218": 5, "14916": 2, "34092": 7, "26732": 8, "49077": 7, "14456": 2, "16663": 7, "7635": 4, "44051": 9, "26981": 9, "45336": 9, "24284": 9, "31395": 5, "42994": 8, "47587": 7, "29094": 9, "16825": 7, "21515": 4, "30591": 4, "4073": 1, "18924": 9, "21815": 4, "17778": 0, "17295": 5, "14476": 1, "43353": 2, "45088": 6, "5160": 0, "35557": 4, "15097": 0, "48932": 7, "13969": 2, "15496": 2, "46449": 0, "6750": 6, "24943": 5, "43659": 2, "10161": 6, "48981": 9, "42257": 9, "9300": 7, "6230": 8, "31032": 5, "6904": 2, "16492": 6, "11489": 7, "5396": 1, "41471": 0, "17646": 6, "36604": 4, "31157": 8, "10405": 8, "4271": 6, "48700": 1, "17521": 2, "31544": 8, "16156": 6, "44305": 5, "4583": 4, "33004": 2, "10210": 4, "14577": 4, "23265": 4, "29352": 5, "23877": 9, "35881": 5, "13353": 8, "3609": 6, "33939": 2, "8075": 4, "33146": 7, "42971": 0, "41863": 0, "8818": 7, "37913": 9, "20926": 7, "20426": 6, "500": 9, "7784": 6, "47872": 5, "39081": 2, "46145": 1, "46979": 2, "17127": 7, "6706": 6, "5511": 6, "19941": 2, "20756": 7, "35890": 7, "26866": 9, "17255": 2, "15482": 7, "8524": 7, "4033": 8, "18939": 8, "14283": 4, "16620": 6, "74": 9, "4584": 0, "1938": 4, "37355": 1, "18079": 5, "32490": 8, "17371": 8, "34023": 7, "2818": 1, "48701": 9, "13242": 0, "39100": 0, "44889": 2, "29185": 5, "42419": 0, "29073": 7, "17010": 9, "24532": 4, "32933": 7, "10144": 8, "12783": 4, "11011": 2, "2127": 4, "20610": 0, "31989": 5, "40931": 5, "10518": 2, "35869": 4, "643": 5, "20378": 8, "26305": 7, "12186": 8, "10865": 1, "37555": 7, "32881": 1, "10329": 7, "49605": 0, "34716": 6, "37786": 2, "47352": 2, "47760": 2, "9319": 6, "28380": 5, "19247": 5, "17901": 8, "17318": 5, "15261": 9, "25641": 8, "15007": 6, "2803": 6, "47950": 7, "31065": 8, "38989": 5, "9953": 2, "38361": 1, "43327": 7, "44058": 8, "33194": 9, "41453": 2, "33240": 4, "17389": 0, "40765": 7, "36471": 0, "31201": 8, "12967": 8, "23322": 5, "40926": 7, "22598": 6, "45046": 7, "46803": 9, "7261": 2, "3150": 1, "29181": 0, "6069": 2, "20096": 8, "31988": 2, "18463": 4, "48806": 6, "35911": 9, "22113": 7, "2734": 7, "33908": 8, "49080": 4, "42678": 0, "17037": 6, "6856": 4, "43428": 4, "1357": 9, "35336": 4, "6405": 1, "49269": 1, "34427": 5, "18615": 4, "18528": 8, "3460": 6, "6071": 5, "45328": 7, "39240": 1, "43747": 5, "32581": 2, "36409": 4, "1312": 0, "10330": 7, "32203": 6, "22977": 8, "43043": 0, "29097": 6, "31153": 2, "11234": 7, "46681": 6, "29121": 5, "16564": 5, "2871": 0, "34170": 1, "36912": 9, "10402": 0, "44191": 7, "22049": 2, "40298": 6, "23572": 6, "5683": 0, "47970": 1, "13193": 5, "203": 6, "27589": 7, "32420": 9, "30213": 5, "16774": 2, "46221": 1, "40639": 1, "48355": 9, "21305": 5, "3192": 9, "40805": 6, "44630": 0, "45008": 9, "42235": 5, "11511": 4, "39565": 8, "38058": 4, "19307": 4, "29791": 0, "37022": 6, "38867": 7, "18915": 5, "20952": 9, "4154": 9, "34536": 5, "28841": 5, "22946": 7, "46138": 6, "8554": 0, "21714": 0, "29356": 9, "46136": 6, "645": 6, "45005": 8, "4342": 1, "19335": 1, "7841": 5, "39900": 1, "13212": 2, "10993": 7, "21341": 2, "2506": 9, "8241": 4, "47311": 6, "22322": 8, "33986": 1, "36248": 0, "21570": 6, "479": 5, "35190": 8, "16029": 6, "1144": 5, "46821": 1, "12775": 7, "43435": 9, "44004": 0, "215": 1, "9778": 0, "2088": 2, "10966": 2, "11111": 4, "31229": 6, "40100": 7, "6342": 0, "18735": 1, "25291": 5, "26391": 8, "23747": 2, "4490": 0, "3655": 5, "3318": 5, "45764": 0, "6298": 1, "5831": 8, "21812": 5, "35805": 2, "11481": 1, "24125": 1, "4156": 1, "33400": 6, "23488": 8, "29765": 9, "23053": 6, "39744": 7, "2021": 2, "33818": 2, "42469": 1, "13906": 7, "22717": 9, "18004": 7, "1145": 6, "19866": 9, "27389": 5, "33283": 7, "12451": 5, "48873": 5, "32194": 5, "29636": 1, "43155": 1, "3997": 1, "19438": 7, "37468": 9, "4461": 0, "31962": 2, "17082": 8, "48193": 5, "43677": 2, "6317": 7, "43200": 2, "21001": 7, "16715": 2, "3178": 0, "17421": 4, "13831": 6, "5748": 7, "36005": 9, "7134": 9, "42605": 1, "37821": 6, "30540": 0, "30379": 1, "39327": 0, "49435": 9, "37373": 1, "3923": 9, "15297": 1, "8065": 9, "16411": 9, "47841": 1, "5102": 5, "5919": 8, "32234": 5, "6584": 7, "24042": 8, "27212": 1, "34120": 6, "15938": 5, "13531": 5, "8115": 5, "9324": 0, "10921": 0, "47510": 4, "34235": 2, "45911": 4, "43711": 2, "8729": 1, "30833": 0, "23206": 7, "37855": 9, "22029": 2, "46480": 7, "998": 1, "26449": 0, "36247": 7, "42199": 7, "39804": 9, "28252": 9, "20615": 7, "9482": 9, "23986": 0, "24787": 5, "36377": 4, "32275": 5, "26478": 7, "2339": 6, "26534": 9, "18964": 4, "8227": 5, "15717": 6, "40898": 8, "44545": 6, "1469": 2, "19950": 1, "890": 6, "35165": 9, "38520": 1, "45477": 6, "16013": 8, "38653": 7, "2232": 8, "2964": 8, "17155": 2, "27022": 9, "25553": 1, "41653": 5, "5001": 5, "8643": 7, "48302": 1, "23879": 4, "42203": 5, "29642": 8, "38911": 7, "46689": 7, "40914": 1, "30175": 1, "17330": 4, "40572": 8, "41747": 2, "32091": 1, "42248": 1, "20166": 5, "19231": 7, "35582": 7, "21080": 1, "36946": 0, "25071": 6, "25708": 4, "17574": 2, "9553": 0, "27443": 9, "37622": 2, "11034": 5, "43702": 2, "7214": 7, "15547": 9, "13190": 4, "24326": 5, "15245": 6, "1470": 0, "18948": 7, "48557": 8, "38410": 1, "16510": 7, "15350": 5, "19855": 8, "31446": 8, "31452": 4, "10608": 7, "16708": 1, "18227": 8, "41883": 1, "39290": 4, "28193": 1, "23304": 1, "15540": 8, "49759": 1, "6912": 1, "16503": 0, "20439": 0, "6118": 6, "43978": 6, "26311": 4, "6175": 8, "18895": 1, "32434": 2, "1698": 5, "10423": 5, "23819": 5, "40281": 1, "7156": 9, "31664": 6, "10424": 5, "24350": 6, "34018": 1, "27480": 0, "42041": 9, "20626": 5, "15474": 8, "6595": 7, "45246": 7, "46899": 6, "41165": 0, "39066": 1, "7660": 0, "7584": 9, "18920": 8, "1529": 5, "15176": 6, "44873": 4, "18477": 4, "9230": 2, "2740": 6, "36723": 1, "18287": 9, "18426": 2, "23202": 7, "26208": 5, "35814": 2, "40722": 7, "37118": 4, "5252": 0, "12338": 1, "36298": 0, "32847": 5, "32653": 9, "45758": 5, "7192": 2, "37690": 4, "2114": 5, "34259": 4, "5127": 8, "39619": 4, "34048": 0, "1486": 6, "35366": 2, "3699": 8, "9529": 7, "12": 5, "35744": 5, "12874": 1, "33432": 8, "5547": 4, "36957": 6, "13142": 4, "45843": 4, "405": 1, "14655": 7, "3793": 9, "2241": 5, "35876": 9, "14297": 7, "16190": 7, "22172": 4, "27183": 2, "13488": 8, "9168": 2, "45783": 8, "3949": 5, "30962": 9, "15339": 7, "45480": 4, "21831": 6, "7832": 9, "22723": 9, "45563": 7, "40463": 1, "27640": 4, "30511": 6, "9400": 1, "37314": 0, "46702": 9, "34853": 1, "4632": 2, "17104": 7, "32883": 1, "7701": 4, "9065": 1, "14851": 8, "39231": 6, "26542": 5, "15052": 7, "36103": 6, "2661": 0, "27527": 1, "5031": 8, "5354": 8, "14099": 5, "9913": 9, "42707": 4, "21187": 8, "25829": 8, "10953": 5, "33331": 8, "32227": 0, "356": 6, "45586": 5, "39415": 1, "9639": 5, "1959": 7, "37374": 9, "14567": 7, "28916": 8, "9293": 7, "26711": 0, "44211": 2, "5573": 6, "7987": 0, "2423": 9, "2834": 7, "16861": 7, "2587": 9, "6033": 8, "32811": 7, "1778": 7, "24028": 1, "14467": 1, "37927": 6, "23851": 8, "41543": 8, "9146": 1, "49297": 8, "27899": 1, "30124": 6, "41765": 0, "46406": 9, "12063": 5, "41212": 6, "37703": 7, "21092": 0, "40830": 7, "5379": 7, "27419": 0, "7046": 1, "875": 5, "42823": 5, "11221": 6, "33795": 1, "25055": 6, "5270": 8, "40035": 1, "30642": 0, "24400": 2, "22318": 0, "22307": 9, "30895": 6, "37896": 5, "5926": 8, "2541": 8, "16177": 9, "47411": 1, "41391": 4, "24142": 7, "31548": 7, "44192": 0, "27541": 7, "37332": 1, "27804": 7, "6362": 0, "25127": 0, "5067": 7, "21596": 7, "49228": 4, "45441": 7, "48995": 0, "17787": 2, "13519": 6, "48500": 0, "38083": 1, "45862": 8, "17893": 9, "12879": 6, "17148": 7, "19655": 2, "1260": 1, "36130": 8, "13980": 2, "21447": 2, "20167": 2, "40307": 5, "10454": 1, "18249": 1, "39814": 4, "48431": 6, "49378": 7, "2076": 4, "47725": 7, "37478": 4, "1809": 2, "32990": 7, "30386": 6, "11539": 4, "19633": 4, "45089": 7, "48868": 1, "16911": 9, "20965": 8, "14454": 6, "49545": 9, "33532": 2, "14558": 7, "20937": 4, "14045": 7, "2564": 1, "40257": 4, "18030": 8, "12245": 8, "3415": 4, "49103": 9, "46403": 5, "37658": 9, "18919": 5, "29969": 8, "33911": 5, "24850": 0, "27478": 0, "22767": 6, "34862": 8, "29894": 0, "2917": 2, "41843": 5, "15335": 1, "18299": 1, "9380": 2, "23029": 7, "37132": 0, "41267": 0, "46241": 0, "843": 9, "42951": 0, "18108": 4, "3542": 2, "28536": 4, "22957": 0, "34931": 7, "31254": 6, "38882": 9, "17715": 9, "46853": 6, "30729": 6, "45732": 8, "4491": 0, "5277": 9, "43563": 1, "3835": 5, "42114": 0, "5323": 2, "37404": 0, "549": 0, "10": 5, "25346": 7, "32495": 9, "17766": 5, "41755": 5, "27701": 2, "36931": 5, "20347": 6, "45196": 5, "3855": 2, "5148": 2, "21625": 2, "1863": 4, "33263": 1, "1234": 9, "26008": 2, "28752": 8, "2675": 7, "21075": 0, "20565": 6, "11002": 6, "26739": 8, "43204": 0, "11042": 1, "28626": 1, "21660": 5, "10760": 8, "42212": 6, "34190": 6, "22989": 4, "26433": 1, "19205": 4, "32414": 9, "14410": 9, "47377": 7, "33587": 2, "27553": 1, "9617": 7, "24531": 6, "41513": 0, "24886": 6, "12312": 5, "789": 0, "1559": 4, "9401": 8, "24264": 4, "13181": 9, "22204": 2, "27649": 9, "37626": 8, "47027": 6, "22567": 6, "13909": 0, "30136": 4, "49770": 5, "36623": 9, "13736": 4, "40337": 2, "49287": 4, "1583": 9, "45079": 7, "29991": 8, "19962": 0, "6430": 8, "8790": 7, "22069": 7, "17146": 8, "25820": 8, "41299": 6, "19518": 5, "19734": 8, "22219": 9, "49108": 4, "32688": 6, "2931": 6, "21726": 0, "21250": 5, "33854": 7, "14624": 2, "2760": 9, "49556": 9, "30041": 6, "21980": 4, "15332": 0, "36802": 4, "17790": 7, "41067": 1, "20673": 1, "15227": 4, "17227": 4, "43869": 8, "49644": 2, "8708": 9, "46692": 1, "23657": 1, "11978": 2, "28032": 4, "46072": 8, "7132": 6, "43132": 1, "11863": 4, "44510": 7, "43991": 1, "45043": 6, "38927": 9, "30571": 0, "42120": 8, "7147": 6, "4581": 2, "38627": 8, "37903": 6, "38193": 5, "45408": 0, "35208": 9, "39706": 1, "34315": 9, "42908": 8, "30093": 7, "27691": 6, "21717": 4, "11467": 4, "48064": 4, "6766": 5, "19016": 9, "21643": 4, "42902": 0, "29023": 9, "39595": 0, "2098": 7, "24119": 8, "46246": 5, "44684": 5, "39820": 8, "28953": 0, "28316": 6, "34481": 2, "22415": 9, "9278": 1, "28913": 0, "14786": 1, "40550": 9, "43417": 2, "31538": 2, "45796": 8, "21278": 2, "48998": 4, "18218": 5, "3754": 2, "4053": 9, "26488": 5, "44193": 4, "17582": 8, "28174": 9, "22728": 8, "808": 4, "35349": 0, "29013": 6, "42082": 9, "40185": 1, "40483": 8, "20423": 5, "34866": 4, "18612": 0, "15544": 9, "20437": 8, "42083": 0, "12329": 9, "43235": 7, "20697": 7, "1829": 7, "3159": 6, "38399": 4, "23298": 6, "27435": 2, "27173": 5, "25409": 4, "25417": 4, "47380": 2, "21102": 9, "11645": 7, "2107": 7, "45517": 7, "44522": 6, "35346": 7, "40892": 1, "28773": 6, "43196": 1, "27282": 0, "41632": 8, "37439": 8, "23955": 4, "47651": 4, "18375": 5, "42343": 0, "36329": 4, "40662": 4, "44969": 6, "10052": 8, "17328": 7, "33371": 5, "7626": 2, "30072": 1, "7483": 0, "30986": 0, "25191": 7, "281": 8, "43739": 1, "7501": 8, "13448": 8, "28344": 0, "24481": 5, "18770": 4, "11083": 8, "42056": 2, "40427": 6, "48415": 0, "14350": 9, "39871": 8, "6286": 0, "45171": 8, "12483": 9, "7250": 5, "18503": 6, "2816": 0, "18119": 8, "21606": 6, "1409": 8, "32071": 9, "35434": 5, "1315": 7, "27248": 2, "42088": 9, "5088": 2, "7295": 9, "3181": 8, "38129": 7, "26880": 4, "28458": 8, "15850": 5, "46157": 9, "14177": 4, "11075": 4, "4719": 6, "39981": 9, "35226": 8, "21415": 4, "23779": 2, "15010": 2, "24063": 8, "6959": 5, "37229": 6, "7106": 9, "43833": 5, "39349": 8, "16626": 6, "34659": 7, "23724": 2, "28613": 1, "11219": 8, "44435": 0, "32421": 0, "39397": 7, "9080": 5, "44": 2, "37627": 7, "37013": 1, "36048": 6, "19442": 1, "25949": 2, "9759": 6, "35113": 8, "31748": 0, "35723": 2, "34119": 8, "12667": 2, "24248": 0, "4449": 8, "26187": 0, "45809": 7, "19713": 8, "48233": 9, "10360": 7, "22451": 8, "27988": 2, "9730": 4, "32642": 7, "1862": 9, "29249": 4, "8455": 6, "15869": 6, "43875": 0, "20587": 6, "44799": 9, "2580": 7, "21179": 8, "27560": 4, "1603": 1, "3591": 7, "1971": 2, "8786": 5, "45658": 5, "32664": 0, "40940": 5, "48849": 0, "30282": 7, "18765": 5, "41436": 2, "41978": 2, "44837": 0, "33507": 4, "4508": 2, "23337": 7, "5687": 6, "35562": 9, "14903": 0, "28668": 8, "1201": 0, "46184": 0, "15587": 6, "10635": 0, "25145": 6, "1611": 4, "33763": 7, "46379": 2, "40404": 7, "37244": 7, "47979": 2, "43230": 6, "17904": 4, "43140": 5, "1121": 7, "37174": 8, "9184": 4, "7634": 5, "20670": 1, "37197": 6, "44729": 0, "2132": 7, "41136": 0, "6592": 8, "9411": 9, "35498": 1, "6282": 7, "21026": 4, "34728": 5, "20314": 9, "20150": 2, "17026": 4, "4295": 0, "36555": 5, "7672": 6, "37454": 1, "26825": 9, "2430": 5, "4836": 2, "40996": 7, "21182": 7, "48587": 0, "31722": 7, "8295": 2, "38377": 5, "30907": 5, "25480": 5, "8773": 4, "1351": 1, "45509": 4, "21505": 6, "29875": 4, "16569": 1, "12307": 6, "43476": 1, "22149": 1, "3320": 4, "41608": 6, "26878": 6, "6858": 0, "15342": 4, "42161": 8, "22155": 9, "13670": 0, "25000": 8, "7397": 8, "8816": 1, "32299": 7, "31680": 0, "10876": 7, "37827": 5, "15125": 4, "44338": 0, "8395": 4, "26671": 5, "44373": 5, "19834": 4, "30130": 6, "16435": 9, "25789": 0, "29398": 9, "6233": 8, "31788": 4, "8557": 8, "22542": 0, "12546": 7, "34076": 4, "17911": 7, "36684": 5, "9916": 2, "8936": 2, "39099": 9, "26550": 7, "557": 1, "4638": 7, "36511": 0, "39704": 4, "20009": 0, "13403": 7, "38485": 5, "49585": 6, "11797": 9, "46306": 4, "42375": 0, "30760": 9, "12152": 8, "25740": 1, "12924": 4, "38167": 9, "25107": 4, "27675": 0, "18522": 5, "8830": 2, "39786": 4, "46427": 5, "23239": 8, "341": 7, "26149": 8, "12698": 8, "14450": 9, "2669": 0, "46425": 4, "14864": 6, "49615": 5, "15372": 6, "44439": 1, "26156": 9, "23439": 2, "4543": 2, "26165": 9, "6007": 9, "42391": 1, "34219": 1, "856": 1, "24784": 5, "8537": 0, "29225": 8, "24789": 0, "36227": 2, "40925": 5, "48935": 5, "22733": 0, "45814": 5, "16587": 2, "2886": 6, "44519": 4, "7332": 7, "35415": 7, "20220": 4, "24414": 1, "43027": 5, "28031": 4, "4418": 8, "13859": 6, "42755": 8, "20553": 5, "32385": 9, "11570": 2, "29800": 8, "9638": 5, "2524": 1, "49865": 7, "21328": 0, "44303": 2, "22238": 1, "44468": 7, "42636": 8, "11114": 5, "43256": 5, "16453": 2, "47689": 6, "30258": 5, "24299": 6, "40079": 6, "17752": 8, "15533": 4, "12995": 8, "29061": 8, "13099": 9, "33445": 7, "5011": 9, "14692": 7, "32017": 6, "1689": 9, "45545": 2, "15008": 0, "27238": 2, "45946": 4, "14535": 0, "28299": 4, "40447": 1, "8907": 9, "39235": 7, "12377": 2, "4868": 0, "38732": 7, "18380": 2, "41015": 6, "9904": 1, "24584": 9, "12303": 2, "49081": 2, "21720": 0, "32913": 4, "26053": 2, "34089": 4, "34127": 0, "14210": 5, "35979": 0, "26928": 1, "46117": 2, "26965": 0, "38066": 9, "35511": 5, "35550": 4, "12544": 1, "111": 1, "16078": 6, "49329": 4, "39040": 5, "47620": 4, "37054": 4, "17624": 5, "24281": 7, "12094": 0, "35195": 7, "45150": 8, "46242": 8, "40866": 2, "43654": 4, "33491": 0, "28499": 7, "44749": 6, "452": 8, "12761": 2, "46027": 8, "2660": 1, "34967": 4, "15842": 1, "12882": 6, "45474": 7, "20780": 6, "42284": 1, "30377": 2, "42355": 0, "16793": 4, "37166": 7, "44408": 1, "1244": 4, "28709": 8, "31805": 4, "1429": 8, "3047": 5, "1722": 7, "2207": 2, "34407": 1, "12617": 6, "44827": 9, "17929": 8, "8055": 2, "17712": 4, "3893": 7, "24763": 7, "45759": 8, "17116": 6, "8013": 2, "40620": 9, "38970": 6, "29962": 9, "21539": 2, "4891": 4, "7692": 1, "4233": 5, "19829": 6, "26130": 2, "31627": 2, "3347": 2, "33609": 5, "16193": 7, "46570": 1, "38445": 6, "22675": 8, "44349": 7, "29153": 1, "47628": 7, "16336": 6, "20842": 5, "5736": 1, "18268": 8, "30193": 1, "10097": 5, "39851": 1, "24651": 1, "29483": 2, "40743": 8, "39909": 0, "9183": 0, "27930": 1, "12151": 7, "31719": 2, "35542": 8, "42264": 8, "35010": 9, "49230": 4, "1981": 6, "5793": 9, "12463": 6, "6612": 9, "20147": 8, "32267": 5, "2726": 4, "13383": 6, "21007": 8, "47173": 7, "40962": 1, "22492": 4, "40555": 1, "14878": 8, "37756": 8, "47821": 1, "5987": 4, "24770": 8, "29232": 1, "33299": 8, "17967": 5, "44282": 4, "43014": 0, "26662": 5, "21622": 4, "9636": 8, "33412": 6, "28580": 1, "11233": 8, "21150": 6, "45164": 5, "36709": 4, "48746": 8, "18044": 2, "17781": 9, "22738": 4, "36705": 4, "23287": 9, "48065": 0, "42178": 8, "49055": 1, "40481": 5, "29896": 6, "4762": 9, "39774": 7, "41143": 0, "7590": 1, "34644": 5, "45628": 9, "10668": 7, "35833": 1, "23812": 8, "2603": 8, "6585": 5, "20946": 4, "43666": 2, "23929": 1, "11705": 4, "41629": 4, "31136": 4, "22404": 7, "12089": 5, "33344": 1, "12345": 9, "23022": 0, "14107": 7, "48817": 7, "22315": 5, "46918": 9, "24448": 0, "1108": 9, "22271": 9, "7293": 2, "9386": 8, "20413": 1, "10666": 0, "45781": 8, "44671": 6, "30": 9, "23888": 9, "47007": 8, "32398": 8, "21325": 0, "42493": 2, "22996": 4, "14635": 4, "6894": 1, "44020": 0, "7582": 6, "45468": 6, "46061": 7, "14792": 5, "48014": 5, "12274": 7, "43637": 9, "5974": 6, "28171": 8, "27420": 5, "32176": 1, "36295": 1, "16900": 7, "49183": 4, "21610": 7, "8795": 9, "35986": 5, "30159": 1, "21795": 5, "34183": 9, "19865": 0, "25208": 0, "48498": 9, "22251": 4, "4359": 7, "24104": 2, "49756": 1, "48702": 2, "13442": 8, "11781": 1, "43012": 7, "35622": 4, "35640": 5, "30681": 4, "9648": 2, "30354": 0, "21306": 2, "45195": 7, "12490": 5, "6945": 6, "46807": 6, "30411": 1, "2489": 2, "34548": 5, "10415": 7, "42681": 7, "14619": 8, "17103": 2, "26809": 7, "2087": 8, "12333": 8, "18742": 7, "17442": 4, "5753": 7, "31345": 0, "49726": 1, "15764": 6, "13707": 1, "32975": 4, "7765": 0, "35248": 9, "44764": 1, "43103": 6, "12108": 7, "3264": 0, "23357": 0, "7031": 6, "2774": 9, "37280": 5, "16329": 1, "33649": 9, "8498": 8, "9053": 0, "4510": 0, "37886": 0, "5143": 1, "28256": 2, "38441": 6, "26678": 8, "29602": 9, "18307": 1, "17000": 2, "25116": 9, "19500": 4, "48139": 5, "9418": 6, "14514": 7, "27060": 2, "18453": 7, "3258": 8, "13931": 1, "49816": 0, "15760": 0, "24095": 4, "48798": 2, "46588": 7, "45273": 5, "7058": 5, "33510": 7, "16239": 0, "17386": 9, "46923": 2, "38451": 6, "1924": 5, "40745": 2, "33953": 1, "24417": 7, "13114": 2, "4883": 5, "31183": 4, "45979": 6, "35874": 2, "38998": 6, "25094": 2, "43509": 7, "20797": 6, "48794": 6, "433": 6, "11524": 1, "39124": 7, "34525": 6, "37293": 2, "39770": 8, "10260": 9, "37309": 7, "33568": 9, "41727": 6, "5970": 4, "42804": 0, "49630": 4, "19758": 1, "2705": 2, "7422": 1, "49": 2, "21654": 8, "34058": 5, "11285": 5, "44101": 1, "45644": 5, "35180": 9, "49626": 1, "12933": 9, "22468": 0, "2379": 0, "12148": 6, "31925": 1, "42565": 9, "12942": 9, "18679": 8, "25536": 7, "14026": 0, "22488": 9, "8528": 7, "10696": 9, "9664": 6, "44162": 2, "17175": 2, "32897": 9, "10734": 1, "2632": 1, "46269": 0, "30650": 7, "23997": 6, "16125": 5, "39761": 1, "44903": 9, "33114": 2, "29246": 9, "17853": 7, "43330": 1, "17301": 0, "36263": 0, "37209": 7, "19014": 6, "3571": 4, "11813": 7, "30090": 9, "18977": 7, "35459": 9, "21524": 1, "24512": 6, "36815": 4, "37169": 2, "30398": 0, "49157": 2, "40301": 0, "5328": 0, "47838": 5, "12080": 9, "32371": 7, "46729": 8, "36803": 1, "18252": 1, "25746": 8, "24635": 6, "49886": 6, "14333": 5, "6632": 5, "30692": 5, "23759": 6, "7396": 1, "30774": 0, "30720": 5, "41781": 7, "21208": 9, "25454": 9, "17467": 9, "17673": 4, "24603": 1, "34788": 4, "37991": 7, "37643": 8, "31703": 5, "10872": 6, "43962": 7, "41407": 4, "25032": 9, "2029": 8, "27423": 8, "136": 4, "1178": 4, "12183": 4, "46834": 8, "24597": 4, "7415": 9, "16873": 2, "48038": 2, "23799": 1, "19905": 7, "5442": 8, "28528": 2, "8794": 0, "30644": 5, "22906": 1, "25688": 2, "9932": 6, "10466": 1, "13516": 6, "21018": 7, "12117": 7, "20023": 4, "30431": 4, "39884": 9, "38145": 8, "28485": 6, "34607": 5, "19285": 7, "13250": 8, "49871": 5, "46902": 4, "30679": 2, "8447": 7, "47676": 0, "27349": 7, "22730": 6, "40932": 2, "49294": 7, "46068": 0, "16311": 4, "10677": 5, "35045": 7, "31562": 0, "38894": 9, "19280": 5, "45135": 5, "8425": 0, "37397": 5, "22058": 0, "21170": 0, "10775": 5, "8246": 5, "1551": 0, "13713": 1, "47496": 1, "38983": 7, "33709": 1, "28653": 7, "13676": 5, "30813": 0, "15945": 9, "48667": 2, "31775": 0, "15322": 7, "8672": 6, "30105": 2, "35548": 7, "14552": 9, "26783": 2, "36216": 7, "48076": 4, "1651": 9, "38859": 0, "811": 2, "33896": 2, "25996": 6, "5728": 2, "15346": 0, "21531": 2, "4094": 9, "46709": 1, "27084": 0, "18587": 9, "11031": 9, "1150": 4, "45015": 7, "45959": 8, "24735": 5, "15535": 4, "41929": 5, "14184": 1, "39140": 7, "7976": 5, "25768": 7, "975": 4, "15412": 9, "37636": 0, "4262": 9, "39675": 0, "40901": 0, "10847": 5, "12645": 5, "9685": 2, "24059": 9, "561": 0, "49054": 6, "49449": 4, "49624": 2, "40078": 9, "26284": 2, "41233": 7, "43952": 7, "30974": 8, "15762": 2, "9427": 8, "13293": 7, "18244": 2, "16732": 1, "38712": 0, "6739": 6, "46454": 4, "9037": 6, "27133": 8, "22496": 4, "6309": 4, "17993": 6, "35613": 4, "48258": 9, "34898": 2, "19075": 7, "21228": 5, "40752": 9, "19195": 9, "48922": 6, "13560": 9, "21866": 1, "43943": 8, "44380": 5, "25630": 0, "14825": 8, "2707": 0, "33633": 4, "11454": 2, "9443": 0, "30002": 2, "8765": 0, "21946": 4, "19302": 0, "27644": 6, "41225": 1, "19326": 1, "29816": 2, "19114": 2, "18986": 5, "17496": 0, "43070": 6, "33754": 1, "45903": 8, "41411": 0, "13628": 8, "17063": 4, "10779": 6, "16344": 0, "15336": 7, "35914": 4, "45327": 9, "45836": 2, "49433": 6, "17280": 8, "24680": 7, "49777": 4, "34805": 7, "17906": 9, "1449": 0, "28734": 0, "28571": 2, "10125": 4, "41053": 8, "32422": 2, "7966": 8, "40375": 7, "11284": 5, "24469": 2, "11708": 8, "26824": 5, "13417": 6, "11097": 9, "40636": 4, "26909": 8, "35944": 9, "5358": 2, "24442": 4, "33468": 4, "30206": 5, "12100": 1, "48599": 0, "13629": 0, "4400": 8, "7097": 9, "7220": 9, "13912": 7, "34520": 2, "26633": 3, "19553": 0, "26874": 0, "41160": 5, "11678": 9, "14813": 3, "44011": 1, "19330": 4, "20512": 9, "48609": 5, "43742": 5, "10774": 9, "4533": 3, "27240": 0, "41675": 3, "13290": 1, "13845": 8, "3043": 7, "39369": 3, "14190": 7, "34697": 7, "26792": 2, "21128": 8, "11592": 9, "10654": 1, "14405": 2, "14374": 7, "11117": 4, "6553": 1, "11769": 7, "6031": 1, "41703": 3, "9946": 5, "49396": 2, "40564": 3, "42234": 0, "13493": 3, "18238": 1, "28320": 5, "33305": 7, "770": 9, "20272": 7, "3392": 7, "26344": 2, "26227": 4, "40785": 8, "10270": 7, "8462": 0, "33484": 4, "13220": 0, "21920": 8, "12567": 1, "48090": 8, "25030": 5, "26657": 7, "32043": 8, "21934": 7, "26159": 8, "33454": 1, "3294": 1, "20057": 7, "16507": 0, "37292": 3, "22936": 9, "34960": 5, "35146": 7, "25665": 4, "46393": 9, "34260": 9, "1906": 4, "25193": 7, "44925": 0, "13170": 0, "5632": 0, "31475": 2, "23577": 1, "6954": 7, "36903": 4, "35099": 1, "41149": 2, "14347": 4, "20291": 1, "42843": 2, "27156": 7, "3654": 9, "944": 3, "10375": 5, "25165": 9, "6029": 4, "38390": 7, "32631": 0, "8206": 5, "5877": 2, "20927": 4, "32312": 0, "7662": 1, "4620": 3, "27404": 5, "17783": 5, "5384": 0, "15995": 3, "43379": 9, "36699": 5, "11875": 5, "13970": 9, "30597": 2, "26386": 9, "45887": 7, "47288": 4, "34539": 1, "16666": 0, "24127": 7, "45668": 8, "45851": 5, "27175": 1, "20187": 7, "20286": 3, "33030": 2, "33217": 3, "26402": 1, "10813": 5, "11849": 5, "38172": 9, "47715": 0, "31974": 4, "36": 9, "5294": 7, "26915": 9, "34765": 5, "30139": 4, "19095": 7, "22145": 4, "955": 5, "38259": 7, "4249": 7, "22969": 4, "9239": 4, "19384": 5, "30341": 5, "18033": 1, "24832": 1, "45177": 2, "45265": 8, "12606": 2, "30687": 7, "13010": 2, "1835": 7, "28733": 8, "38491": 7, "2324": 7, "28400": 9, "30074": 3, "14136": 1, "41778": 0, "42942": 8, "22851": 9, "8150": 3, "39019": 3, "35917": 5, "24201": 0, "15529": 1, "29568": 7, "39577": 0, "34012": 3, "26285": 1, "14632": 8, "44082": 7, "46991": 3, "46521": 8, "42025": 9, "25297": 3, "4198": 4, "49504": 5, "20494": 2, "15924": 2, "26614": 3, "36905": 7, "19559": 3, "19848": 4, "26372": 9, "40616": 9, "41976": 7, "21684": 3, "597": 1, "37091": 4, "43161": 8, "27981": 0, "23735": 5, "25340": 5, "1642": 3, "3572": 2, "48276": 1, "35154": 7, "33434": 4, "25680": 8, "24779": 8, "10792": 0, "29997": 2, "649": 9, "10335": 5, "21241": 1, "34456": 9, "15565": 4, "45506": 1, "28104": 3, "25351": 3, "547": 5, "33549": 8, "26342": 8, "11730": 7, "39260": 2, "19431": 8, "37246": 5, "1898": 5, "40394": 3, "33116": 3, "25906": 5, "11363": 1, "43586": 7, "36144": 9, "2656": 8, "42685": 4, "10418": 0, "40980": 7, "47827": 1, "17616": 9, "27642": 9, "33102": 2, "2545": 2, "44189": 5, "44963": 8, "7700": 3, "24023": 0, "28281": 8, "5804": 1, "25893": 7, "43866": 1, "49258": 9, "27266": 5, "35140": 1, "38876": 3, "25142": 9, "46045": 7, "1318": 8, "33782": 9, "32546": 9, "13813": 0, "21967": 3, "26065": 4, "16469": 1, "6387": 8, "25183": 2, "18330": 4, "17332": 4, "34343": 0, "28142": 2, "4990": 5, "8191": 2, "45702": 3, "4337": 2, "12262": 7, "18271": 8, "15386": 2, "16822": 5, "910": 3, "28798": 1, "18655": 9, "29766": 8, "36383": 4, "33919": 3, "43564": 4, "20931": 2, "40650": 2, "19562": 9, "3327": 9, "17079": 8, "28741": 2, "13759": 3, "28170": 0, "32694": 4, "19228": 3, "42089": 8, "42921": 2, "26425": 5, "47133": 7, "4827": 0, "17601": 3, "16796": 0, "25520": 5, "25076": 5, "21004": 4, "10709": 3, "49476": 3, "28967": 1, "8994": 5, "48366": 2, "7717": 2, "11401": 0, "9629": 0, "14377": 3, "48879": 1, "8398": 4, "29147": 4, "36724": 2, "43260": 2, "26497": 9, "14237": 9, "6453": 2, "24750": 1, "45154": 7, "37195": 8, "16378": 3, "9577": 4, "2910": 1, "40036": 0, "35683": 0, "33615": 3, "23072": 1, "27750": 2, "30638": 2, "26955": 5, "11723": 1, "506": 1, "38444": 7, "8814": 1, "29217": 2, "30727": 5, "13373": 0, "31806": 2, "38741": 3, "48539": 9, "19799": 0, "14921": 2, "2320": 7, "29424": 3, "45935": 9, "11697": 2, "4818": 7, "18593": 1, "6837": 7, "24592": 0, "26735": 7, "36985": 3, "25337": 7, "18848": 8, "31903": 1, "40244": 2, "802": 4, "11635": 7, "30178": 3, "21041": 8, "17075": 9, "27595": 9, "25795": 7, "34189": 8, "31670": 3, "28616": 1, "36254": 8, "4367": 7, "33076": 4, "8621": 7, "22953": 5, "39742": 4, "15384": 2, "44635": 4, "2156": 3, "48568": 9, "11307": 9, "24091": 4, "13047": 5, "17344": 8, "21195": 1, "34255": 2, "14708": 4, "5682": 5, "25141": 4, "29460": 3, "1781": 1, "23394": 2, "25059": 4, "25608": 8, "39250": 0, "20916": 7, "16187": 5, "9113": 8, "5524": 9, "42452": 2, "18555": 4, "1257": 4, "28459": 8, "42694": 9, "18838": 4, "36063": 0, "23284": 8, "9818": 1, "39883": 1, "28496": 1, "13832": 0, "38548": 7, "39515": 3, "19896": 0, "35210": 7, "4054": 4, "19021": 4, "11731": 2, "35968": 5, "26889": 5, "3053": 9, "24162": 2, "46825": 4, "35734": 1, "44330": 0, "9068": 4, "49060": 8, "10164": 0, "12468": 5, "22592": 3, "1637": 0, "2486": 4, "30199": 9, "22339": 8, "26977": 2, "39601": 0, "6392": 1, "44742": 0, "7385": 0, "16560": 0, "32517": 2, "10793": 0, "22178": 5, "40124": 7, "18672": 2, "1070": 0, "32783": 5, "28898": 7, "18670": 5, "11261": 3, "30444": 2, "25742": 1, "4882": 1, "39496": 8, "1504": 9, "12523": 5, "17120": 4, "25944": 0, "11348": 4, "23236": 3, "47694": 7, "34342": 9, "48591": 0, "38348": 2, "48317": 8, "21781": 3, "286": 7, "30956": 5, "47376": 9, "21298": 8, "11386": 7, "14178": 9, "39837": 3, "31606": 1, "10925": 4, "42904": 8, "20543": 2, "18063": 5, "18052": 8, "44602": 3, "24827": 2, "3445": 8, "33879": 9, "41167": 2, "17982": 9, "37121": 9, "6581": 3, "15159": 2, "13780": 5, "18788": 7, "18144": 2, "32006": 0, "40871": 7, "30004": 2, "40538": 9, "23907": 3, "49252": 3, "6509": 3, "6266": 2, "33629": 7, "15806": 4, "23628": 4, "10950": 5, "17814": 9, "6517": 0, "24380": 2, "18530": 1, "42340": 5, "17556": 7, "5554": 4, "39086": 5, "23228": 8, "20503": 2, "15257": 2, "24576": 9, "22422": 0, "21392": 3, "30182": 0, "47497": 9, "21410": 7, "5231": 3, "36308": 7, "28590": 4, "25271": 9, "28698": 4, "20978": 8, "23379": 4, "10037": 2, "12271": 9, "33397": 4, "20317": 0, "17287": 7, "15908": 0, "39406": 7, "40514": 8, "13167": 1, "9305": 8, "42490": 7, "17008": 5, "6139": 5, "4560": 9, "27799": 0, "27190": 7, "4770": 1, "22962": 5, "28727": 4, "12728": 8, "33518": 2, "7926": 4, "43726": 2, "11282": 1, "28386": 0, "43682": 3, "27298": 8, "33401": 4, "5310": 1, "49004": 4, "42525": 5, "27355": 1, "7577": 7, "23758": 2, "40625": 0, "30392": 8, "36590": 0, "41988": 2, "42395": 8, "29769": 2, "421": 7, "48883": 0, "15459": 1, "19040": 4, "2777": 0, "3187": 0, "13621": 4, "1456": 9, "29687": 7, "12520": 5, "22240": 2, "31167": 7, "27306": 2, "32402": 8, "28177": 9, "15431": 3, "41111": 3, "8720": 0, "15478": 0, "22982": 5, "23785": 5, "26697": 2, "9593": 4, "43396": 9, "8697": 9, "9379": 2, "45630": 1, "41361": 1, "19956": 5, "4404": 2, "999": 2, "31193": 8, "9237": 3, "3115": 7, "20647": 7, "14129": 7, "49722": 8, "17252": 9, "18128": 4, "42256": 9, "41246": 8, "26819": 7, "23790": 1, "39212": 4, "17619": 1, "34767": 2, "11263": 3, "44179": 0, "45986": 3, "6742": 0, "17249": 4, "7206": 5, "30314": 4, "45080": 5, "43569": 8, "33584": 7, "43694": 0, "45633": 2, "42386": 9, "6013": 9, "34698": 4, "46695": 5, "31736": 9, "26576": 7, "33135": 3, "49401": 3, "40889": 2, "48152": 5, "34658": 2, "31572": 9, "15320": 5, "25317": 2, "16258": 3, "2992": 7, "18772": 4, "29216": 3, "11427": 7, "20757": 2, "25860": 0, "19532": 2, "32623": 1, "39893": 3, "12231": 4, "34956": 2, "15404": 3, "42075": 0, "10332": 9, "15839": 0, "38695": 7, "9526": 4, "22702": 2, "20124": 8, "35200": 9, "45309": 3, "37315": 2, "46903": 0, "26988": 4, "9828": 2, "28934": 7, "24609": 4, "2925": 3, "5861": 1, "31054": 5, "8577": 4, "46482": 0, "18465": 0, "6267": 2, "36310": 4, "18459": 4, "41690": 5, "19678": 3, "45552": 8, "16653": 8, "45634": 4, "241": 2, "24739": 8, "32894": 7, "30142": 7, "37194": 5, "25753": 8, "30106": 9, "20076": 8, "23569": 5, "19135": 7, "42591": 9, "5267": 4, "536": 8, "25579": 2, "33264": 8, "8265": 1, "35564": 5, "2345": 4, "28255": 9, "27483": 0, "9596": 8, "14248": 9, "24392": 0, "26253": 8, "24802": 9, "34124": 8, "20486": 1, "6464": 7, "8064": 7, "26394": 3, "1540": 5, "27992": 1, "38101": 8, "19754": 7, "28333": 9, "32803": 0, "21941": 2, "16782": 4, "45593": 8, "27303": 4, "26670": 0, "48594": 1, "19462": 3, "27796": 3, "18267": 1, "37707": 9, "21003": 4, "26124": 3, "35851": 7, "38114": 7, "14071": 5, "32999": 7, "46109": 1, "30916": 8, "28680": 3, "565": 5, "658": 4, "8091": 5, "35033": 4, "22709": 9, "28805": 1, "29707": 7, "39036": 2, "25068": 3, "44287": 4, "48620": 9, "32357": 8, "23699": 7, "29350": 7, "20104": 1, "19916": 0, "8532": 4, "41790": 8, "16160": 4, "38448": 9, "45771": 5, "4605": 0, "42007": 8, "17563": 1, "40342": 5, "2167": 8, "8417": 8, "13084": 1, "46559": 0, "256": 8, "35158": 7, "13828": 9, "13444": 4, "5739": 9, "48810": 9, "14399": 0, "8797": 5, "20323": 2, "35883": 0, "47430": 9, "42247": 4, "4702": 7, "41940": 8, "47794": 1, "48301": 3, "2863": 8, "2607": 9, "46096": 5, "8774": 5, "16188": 7, "34791": 0, "40543": 0, "8140": 3, "30822": 4, "1918": 7, "10725": 0, "34894": 4, "35578": 9, "6396": 1, "24804": 0, "49305": 3, "28572": 4, "43673": 3, "39320": 9, "46844": 3, "9534": 9, "10076": 1, "17829": 1, "48380": 1, "20796": 0, "20808": 1, "20555": 1, "17221": 8, "37390": 0, "13226": 8, "9802": 3, "37218": 1, "1393": 0, "17996": 3, "39383": 0, "165": 4, "37859": 1, "8105": 2, "4170": 3, "29380": 0, "38761": 8, "24220": 3, "26252": 9, "4039": 5, "13575": 2, "11218": 4, "48821": 1, "13809": 9, "47673": 4, "38474": 5, "36798": 2, "395": 1, "49577": 3, "46626": 9, "40229": 7, "5910": 7, "24037": 1, "15526": 9, "44790": 2, "12596": 9, "16684": 3, "31268": 5, "49683": 5, "38633": 2, "35795": 0, "24411": 5, "21832": 8, "2850": 5, "9475": 9, "13101": 8, "11461": 9, "39180": 4, "41134": 8, "28756": 4, "28554": 3, "38895": 5, "16703": 1, "36701": 2, "26841": 0, "36660": 9, "27708": 3, "35736": 3, "18262": 1, "18023": 0, "47025": 8, "27390": 0, "19503": 1, "7641": 3, "41346": 0, "15220": 4, "7847": 7, "41735": 8, "8224": 4, "29776": 3, "35886": 5, "10044": 1, "47474": 2, "8100": 3, "2496": 9, "31714": 7, "6578": 3, "12905": 8, "9120": 8, "25593": 0, "32522": 7, "922": 4, "1931": 9, "23622": 1, "15951": 5, "14437": 8, "29838": 0, "22385": 4, "12448": 5, "38460": 5, "10149": 1, "16161": 3, "35241": 0, "721": 1, "10591": 3, "27943": 0, "331": 8, "6102": 4, "35988": 9, "18908": 5, "19329": 9, "29970": 5, "19947": 4, "30249": 2, "21605": 5, "28440": 3, "9816": 0, "1136": 9, "3520": 9, "21862": 4, "9997": 1, "7224": 3, "17395": 5, "5419": 3, "39626": 2, "5782": 7, "22212": 9, "11680": 7, "38584": 5, "4612": 9, "18536": 7, "46389": 0, "9517": 4, "3856": 1, "22107": 7, "22221": 7, "24622": 9, "26119": 2, "21290": 9, "15351": 8, "40676": 3, "15744": 4, "90": 2, "38933": 7, "22448": 2, "25424": 0, "4426": 5, "38643": 0, "36439": 1, "21763": 8, "11100": 8, "32255": 1, "20142": 3, "46189": 8, "45581": 1, "3650": 4, "15957": 4, "3629": 0, "19881": 3, "34905": 5, "22869": 9, "40093": 3, "14912": 2, "1782": 4, "40527": 2, "2212": 5, "44452": 4, "47277": 0, "9015": 3, "24685": 2, "33328": 1, "12401": 9, "32058": 3, "44218": 4, "37803": 1, "22904": 3, "2242": 9, "35616": 8, "45479": 1, "20998": 4, "2044": 1, "465": 1, "29441": 2, "24146": 9, "4517": 0, "28847": 3, "17855": 0, "48116": 4, "66": 8, "39506": 0, "32658": 3, "38379": 7, "48114": 1, "10246": 4, "18652": 7, "3950": 3, "28905": 7, "22940": 1, "25499": 3, "39130": 0, "27724": 0, "24031": 2, "20173": 0, "26601": 7, "9095": 0, "9926": 1, "40533": 0, "31491": 2, "3098": 0, "11800": 3, "38260": 7, "39567": 8, "44735": 2, "37334": 7, "16349": 2, "18221": 2, "10435": 8, "39112": 5, "1890": 1, "43800": 4, "5709": 8, "33227": 9, "22035": 7, "6236": 8, "10298": 0, "36417": 5, "9316": 8, "8478": 4, "31232": 2, "73": 1, "2614": 4, "43735": 9, "43625": 0, "18605": 4, "33980": 7, "31955": 7, "49049": 4, "16830": 0, "15441": 8, "34703": 0, "20156": 9, "6551": 2, "7759": 0, "20782": 7, "23049": 9, "45984": 5, "46611": 7, "38185": 1, "9486": 2, "48387": 4, "23258": 1, "47179": 7, "38306": 9, "32549": 8, "41586": 1, "14292": 4, "46580": 1, "47486": 2, "19481": 9, "1159": 9, "34271": 8, "1146": 7, "1228": 0, "41190": 4, "39372": 1, "23707": 7, "43485": 9, "29881": 7, "14400": 8, "12423": 2, "46167": 8, "45157": 5, "33548": 8, "32826": 5, "1671": 7, "12462": 4, "23223": 5, "6047": 1, "46207": 7, "2020": 4, "34447": 9, "11878": 9, "45910": 2, "34776": 3, "14909": 9, "21030": 7, "1761": 4, "9202": 4, "852": 9, "11684": 4, "1582": 7, "12101": 2, "665": 9, "48133": 5, "29526": 9, "27702": 7, "39967": 0, "25572": 4, "17528": 5, "13309": 2, "47864": 8, "14732": 4, "28326": 5, "16297": 2, "11985": 2, "36703": 9, "5962": 2, "21860": 0, "367": 1, "9692": 9, "35297": 3, "12801": 1, "14804": 3, "22830": 3, "26470": 4, "13941": 0, "11140": 1, "6673": 0, "14524": 5, "1669": 5, "31000": 1, "34529": 9, "37401": 9, "29728": 9, "30689": 3, "15500": 0, "44571": 2, "24428": 3, "10307": 5, "1957": 4, "4587": 1, "20821": 7, "43582": 8, "7997": 5, "37175": 2, "22449": 3, "9446": 9, "1184": 8, "34060": 0, "46074": 3, "4724": 3, "26777": 9, "17326": 3, "41975": 7, "43655": 1, "12866": 1, "1266": 0, "48338": 4, "45686": 0, "28425": 4, "22006": 3, "4112": 8, "34671": 5, "40862": 0, "16056": 7, "48141": 0, "2573": 3, "1202": 8, "42788": 8, "7503": 4, "12876": 7, "2923": 8, "34247": 4, "31998": 0, "45635": 7, "35419": 8, "37282": 7, "30820": 0, "6692": 8, "47432": 7, "43263": 9, "31208": 8, "13282": 5, "13622": 8, "44197": 7, "32464": 9, "43061": 9, "19984": 3, "34859": 5, "33910": 0, "20701": 4, "34578": 8, "29015": 8, "13020": 2, "35718": 8, "40961": 1, "22649": 4, "10481": 0, "41508": 3, "37230": 9, "18904": 1, "39630": 7, "6907": 2, "13245": 0, "43581": 7, "3136": 5, "1224": 2, "21311": 1, "48471": 2, "39221": 5, "10855": 8, "18154": 4, "34059": 2, "14848": 7, "42475": 9, "47774": 7, "45138": 4, "2152": 7, "47358": 9, "35452": 2, "44483": 9, "17066": 5, "32381": 2, "2635": 5, "15419": 5, "31175": 3, "44801": 9, "26377": 9, "29554": 2, "9468": 7, "6828": 4, "14778": 3, "28817": 7, "14172": 8, "35055": 7, "43605": 8, "37231": 3, "2757": 2, "5948": 3, "34652": 8, "29160": 0, "42381": 3, "26299": 5, "18732": 8, "29597": 5, "22716": 2, "37973": 7, "48792": 7, "13481": 3, "30161": 0, "26723": 5, "38181": 5, "26318": 0, "21214": 4, "29317": 4, "17524": 2, "46359": 1, "35037": 3, "18447": 8, "31931": 1, "20541": 0, "41380": 5, "12489": 8, "7970": 4, "36344": 0, "5996": 4, "37966": 7, "39165": 3, "21675": 8, "28978": 1, "5040": 2, "45643": 7, "28287": 5, "48857": 3, "21900": 5, "18034": 2, "20353": 1, "186": 1, "43807": 1, "17867": 7, "18068": 9, "12191": 0, "29795": 2, "19408": 8, "25770": 3, "16430": 8, "35026": 2, "9262": 4, "34879": 8, "14973": 3, "30025": 3, "33751": 7, "21117": 5, "3919": 1, "8685": 2, "22084": 9, "12090": 9, "37892": 9, "46684": 2, "36570": 2, "34350": 9, "7096": 3, "2602": 0, "45409": 7, "28415": 9, "43795": 0, "16335": 3, "27704": 9, "31481": 0, "15047": 0, "40986": 0, "28768": 0, "2533": 0, "48398": 2, "48032": 7, "39887": 4, "9635": 7, "15004": 5, "7268": 9, "37982": 5, "28576": 9, "623": 9, "46750": 0, "31588": 9, "31924": 2, "37018": 8, "35411": 9, "40501": 4, "5413": 3, "19316": 2, "41477": 7, "16667": 7, "34046": 2, "33159": 2, "7379": 7, "14783": 8, "36079": 3, "40927": 1, "15961": 8, "29686": 7, "9421": 0, "26796": 7, "19134": 7, "36784": 7, "44690": 0, "42335": 3, "10271": 5, "8667": 4, "17589": 4, "4188": 1, "846": 5, "32500": 9, "36766": 5, "5121": 5, "13511": 1, "40139": 5, "12359": 1, "49109": 3, "15484": 4, "37509": 7, "44309": 9, "3936": 9, "23125": 8, "28027": 5, "18432": 2, "48492": 1, "22803": 5, "32082": 1, "43545": 9, "47789": 9, "32242": 8, "48188": 8, "16896": 8, "31464": 7, "3559": 1, "12450": 7, "31152": 3, "20122": 8, "7202": 0, "31705": 5, "578": 2, "46735": 2, "44258": 0, "39632": 3, "8121": 4, "29630": 5, "24277": 3, "15960": 1, "39908": 1, "10356": 4, "31500": 8, "24948": 4, "3537": 0, "29455": 4, "30788": 2, "35131": 9, "23653": 1, "8352": 8, "4867": 9, "23780": 4, "8627": 3, "25467": 9, "35433": 5, "27624": 3, "44394": 1, "32932": 3, "1204": 5, "41572": 7, "4673": 9, "9409": 9, "5998": 2, "43166": 4, "45514": 4, "14265": 3, "37475": 4, "34360": 2, "14372": 2, "40009": 4, "7398": 4, "12047": 8, "3449": 3, "49019": 3, "23415": 5, "829": 1, "34121": 0, "23475": 7, "20136": 0, "39495": 4, "40411": 4, "12547": 4, "3615": 3, "25908": 7, "16894": 2, "24184": 3, "9813": 2, "27682": 1, "28711": 4, "36996": 0, "23533": 0, "19290": 8, "13565": 8, "30563": 7, "19272": 7, "27842": 8, "8862": 2, "4430": 1, "10053": 4, "22809": 0, "9075": 7, "31040": 4, "20087": 5, "20383": 5, "46421": 7, "4392": 3, "816": 8, "23363": 7, "38393": 8, "8658": 9, "36425": 7, "23983": 8, "15314": 7, "40407": 8, "47792": 8, "30857": 5, "311": 0, "24224": 4, "43054": 9, "13999": 4, "12410": 1, "33040": 7, "14051": 3, "36049": 3, "39004": 0, "27217": 8, "36966": 0, "25345": 1, "32569": 9, "28377": 2, "49447": 3, "3764": 7, "27442": 4, "2387": 0, "24486": 5, "38347": 4, "44114": 3, "12810": 1, "10671": 2, "47006": 2, "12177": 5, "41631": 3, "10976": 1, "34277": 2, "26418": 5, "16102": 7, "32228": 9, "10032": 3, "30289": 3, "12088": 0, "33742": 5, "4778": 5, "6482": 4, "30648": 4, "22909": 5, "45949": 1, "29971": 1, "31110": 3, "27536": 4, "40642": 0, "4360": 3, "20119": 4, "1113": 7, "4631": 0, "2789": 4, "1886": 0, "41086": 8, "1557": 2, "31203": 1, "19155": 0, "2631": 2, "39337": 2, "12068": 5, "19464": 4, "739": 3, "3706": 0, "24488": 3, "27940": 1, "40395": 3, "17953": 7, "26181": 7, "5629": 0, "44655": 8, "31586": 7, "49610": 2, "38479": 0, "14339": 1, "48749": 1, "32633": 0, "13712": 0, "47509": 7, "17396": 9, "24383": 1, "36504": 0, "34336": 0, "41782": 3, "15324": 3, "40105": 9, "155": 2, "30440": 3, "28066": 1, "12887": 5, "8523": 0, "10851": 2, "38915": 8, "2226": 2, "7580": 0, "29392": 7, "21676": 8, "45262": 7, "18704": 5, "17284": 8, "38699": 4, "1986": 9, "2365": 7, "38104": 7, "42571": 9, "7968": 3, "5451": 3, "21426": 3, "43892": 3, "16936": 7, "4640": 4, "9556": 1, "45228": 4, "15269": 4, "29758": 8, "7598": 4, "25798": 2, "10930": 7, "33379": 9, "9921": 5, "19647": 8, "6024": 7, "6355": 9, "27833": 3, "14421": 8, "38084": 4, "46013": 5, "42066": 0, "25098": 9, "35614": 0, "22425": 2, "45478": 8, "2930": 7, "30855": 2, "759": 9, "37845": 2, "47699": 4, "660": 3, "16998": 8, "46594": 3, "12834": 8, "47564": 3, "6281": 3, "22237": 9, "35750": 8, "34393": 4, "41695": 9, "42225": 4, "18678": 9, "13865": 0, "21617": 9, "13546": 3, "49665": 2, "25108": 4, "46869": 3, "43359": 5, "45248": 9, "10650": 1, "30045": 2, "12855": 1, "28966": 0, "46755": 5, "45030": 9, "23766": 3, "31212": 2, "7389": 5, "36496": 1, "18911": 5, "2311": 3, "39332": 0, "28249": 9, "14608": 9, "39273": 7, "7179": 9, "12147": 1, "41963": 1, "20168": 2, "19828": 7, "8009": 0, "26160": 3, "48867": 8, "33730": 5, "43304": 0, "16054": 9, "41912": 0, "26016": 8, "37549": 0, "17083": 0, "29768": 2, "27090": 8, "47492": 2, "7452": 1, "20431": 7, "19624": 1, "33520": 7, "26482": 2, "27685": 3, "21103": 4, "21074": 2, "41974": 7, "9798": 2, "22520": 3, "27991": 3, "33692": 8, "42151": 9, "41257": 5, "34499": 0, "30421": 0, "5213": 3, "11466": 4, "49515": 2, "37346": 4, "14109": 5, "4934": 2, "37667": 9, "45523": 7, "42937": 8, "498": 2, "44649": 4, "1503": 9, "37356": 2, "5774": 9, "23765": 0, "19571": 8, "44809": 5, "11277": 4, "8826": 3, "49275": 3, "39205": 5, "44128": 1, "18331": 5, "83": 3, "32325": 0, "25037": 3, "21234": 9, "30873": 5, "18771": 9, "19363": 3, "6721": 5, "25889": 0, "35213": 3, "29411": 9, "10754": 7, "5566": 4, "42162": 9, "36673": 2, "37050": 9, "41848": 5, "28943": 5, "31620": 3, "8692": 2, "12509": 4, "18576": 2, "47045": 5, "22091": 5, "8911": 7, "19066": 5, "12541": 4, "18": 3, "23471": 4, "37033": 1, "28912": 5, "44463": 5, "2494": 1, "5329": 3, "7724": 9, "22191": 8, "30387": 9, "3932": 8, "14328": 3, "30856": 0, "35537": 9, "43225": 4, "19276": 5, "36195": 8, "30882": 3, "36561": 8, "5334": 8, "6930": 5, "41829": 1, "15450": 4, "12433": 3, "29489": 1, "31371": 9, "33032": 9, "43720": 9, "12480": 2, "36220": 9, "26180": 1, "1792": 8, "3960": 8, "28870": 9, "41874": 5, "46455": 8, "7543": 4, "10991": 3, "11048": 2, "16065": 2, "33486": 1, "11932": 0, "19293": 1, "1951": 1, "4059": 0, "35204": 2, "32868": 4, "24554": 2, "31255": 5, "16535": 1, "2519": 5, "14618": 2, "18220": 0, "29362": 5, "31954": 3, "36363": 2, "44533": 9, "41439": 0, "42160": 4, "10816": 1, "29272": 5, "6876": 8, "15591": 9, "17796": 0, "2178": 7, "20839": 7, "22718": 3, "14147": 5, "48362": 7, "38961": 5, "48590": 9, "14500": 3, "39278": 7, "42856": 4, "49455": 4, "2785": 5, "36294": 1, "21404": 2, "47415": 4, "10213": 0, "18302": 8, "30818": 2, "6541": 5, "12613": 4, "43908": 7, "44319": 8, "28702": 7, "37208": 3, "8057": 0, "4365": 5, "33006": 5, "10630": 2, "38958": 4, "3058": 9, "39583": 3, "10473": 0, "23566": 7, "24242": 0, "35935": 7, "32752": 4, "18328": 8, "21838": 3, "35280": 7, "46218": 7, "1092": 0, "20572": 3, "19684": 1, "26603": 1, "11972": 5, "44017": 8, "25962": 9, "21291": 4, "26126": 5, "36895": 4, "44909": 8, "47265": 2, "19701": 9, "41659": 8, "958": 0, "49669": 4, "27119": 9, "21368": 2, "46804": 7, "9254": 5, "33429": 5, "12220": 1, "19118": 4, "323": 4, "6670": 3, "27496": 4, "24585": 4, "42767": 1, "42714": 0, "18517": 7, "38782": 1, "17401": 8, "28085": 8, "42154": 1, "47300": 5, "43839": 3, "36113": 9, "38156": 7, "129": 2, "49635": 1, "42570": 2, "5141": 9, "40554": 8, "17686": 2, "23694": 3, "13246": 7, "46209": 3, "18625": 1, "41785": 7, "15280": 5, "46101": 1, "43386": 3, "44355": 4, "34654": 4, "11357": 7, "2470": 8, "21122": 8, "13261": 8, "17397": 8, "1424": 4, "12552": 5, "8870": 4, "30157": 9, "7901": 4, "26382": 8, "36601": 8, "46205": 2, "19298": 2, "1414": 9, "12005": 0, "27757": 8, "40741": 5, "10218": 2, "33058": 7, "23075": 0, "10017": 4, "34918": 7, "40751": 3, "3403": 7, "11173": 9, "8314": 5, "1189": 0, "9961": 1, "40282": 2, "21565": 7, "16728": 1, "14044": 3, "1917": 4, "13322": 8, "48409": 5, "1726": 7, "31104": 0, "32922": 3, "10550": 7, "21538": 0, "18058": 3, "5766": 5, "3221": 1, "299": 5, "22775": 1, "10790": 0, "23500": 1, "13351": 3, "8407": 7, "26516": 3, "20957": 7, "36285": 5, "18045": 4, "44217": 7, "33056": 7, "3586": 8, "41746": 5, "5920": 2, "10383": 4, "261": 0, "13046": 9, "12170": 9, "13172": 8, "28150": 0, "40596": 0, "23600": 2, "20984": 2, "15370": 5, "25226": 5, "25316": 0, "33794": 4, "27905": 9, "25435": 3, "13210": 2, "17164": 3, "3127": 3, "48082": 1, "39679": 8, "2148": 3, "15862": 5, "29639": 2, "14031": 7, "18428": 1, "5222": 2, "49563": 5, "3451": 5, "892": 0, "26077": 1, "34686": 1, "15727": 7, "5365": 5, "49724": 3, "9201": 0, "48433": 8, "21712": 1, "47383": 5, "43646": 9, "46186": 1, "10036": 2, "49581": 3, "19218": 8, "18096": 4, "23148": 4, "48153": 2, "41899": 1, "43931": 0, "4477": 7, "9126": 3, "47713": 0, "977": 4, "9338": 8, "46590": 5, "28083": 3, "42207": 5, "39440": 4, "11226": 9, "9645": 4, "46845": 3, "47032": 5, "43589": 4, "14658": 7, "8846": 2, "16788": 1, "939": 3, "45609": 7, "24905": 9, "46524": 0, "21025": 4, "8347": 9, "7661": 9, "38925": 4, "7718": 5, "32265": 4, "28585": 3, "10163": 3, "24157": 3, "5619": 7, "26483": 1, "45104": 9, "26071": 0, "29331": 5, "35709": 0, "43697": 8, "9187": 4, "49083": 0, "34198": 9, "38400": 4, "35910": 9, "3767": 2, "37905": 2, "33272": 9, "3597": 4, "16436": 7, "10299": 0, "27438": 1, "25047": 7, "13067": 2, "43643": 3, "20320": 4, "41889": 2, "598": 8, "20682": 5, "38187": 0, "25135": 9, "45510": 8, "22291": 1, "3229": 9, "30083": 9, "29548": 1, "49133": 2, "44517": 5, "7102": 0, "31368": 3, "45934": 9, "2637": 7, "39610": 7, "2590": 9, "34295": 3, "5026": 3, "45757": 5, "29803": 3, "3908": 2, "43462": 2, "32320": 1, "27812": 4, "16957": 4, "488": 7, "15652": 9, "4143": 5, "1309": 3, "3623": 1, "46898": 9, "19788": 9, "13587": 8, "9233": 8, "24074": 2, "32889": 4, "32903": 3, "4709": 9, "34648": 2, "4210": 9, "32205": 7, "48918": 4, "34174": 7, "19627": 3, "48086": 4, "6000": 5, "11996": 7, "38796": 7, "39727": 8, "5587": 1, "28758": 5, "32436": 4, "36881": 0, "9058": 0, "19274": 4, "17059": 5, "18376": 5, "10275": 8, "26472": 8, "45338": 8, "37336": 5, "32003": 9, "93": 2, "35955": 1, "36014": 9, "49036": 1, "1466": 8, "1435": 5, "21347": 5, "3139": 1, "15674": 9, "3749": 4, "5913": 0, "38875": 0, "47260": 7, "35687": 0, "38290": 9, "23922": 1, "5311": 0, "26584": 7, "48823": 2, "3530": 3, "26392": 5, "30744": 8, "22277": 8, "22654": 8, "36838": 2, "2061": 0, "12216": 4, "45447": 1, "13595": 1, "40560": 7, "38394": 3, "27149": 5, "9860": 5, "21081": 2, "45713": 8, "43049": 7, "47037": 3, "42847": 4, "6963": 5, "48239": 7, "16534": 8, "35047": 2, "46309": 1, "4586": 1, "48340": 5, "17204": 7, "41547": 3, "2644": 4, "1694": 9, "23900": 2, "23959": 9, "33063": 4, "1117": 0, "41736": 3, "20745": 1, "9702": 3, "21955": 8, "29020": 3, "41242": 8, "1358": 7, "12758": 0, "24286": 4, "27169": 3, "45640": 0, "41344": 7, "23697": 4, "42498": 3, "12851": 1, "36068": 7, "29255": 7, "24774": 2, "49727": 9, "47847": 1, "6219": 5, "21257": 4, "23465": 1, "18422": 7, "33927": 0, "30345": 4, "4943": 7, "2837": 8, "36637": 5, "45395": 4, "40894": 0, "48052": 9, "17150": 2, "5218": 7, "39340": 4, "5466": 0, "31363": 8, "33829": 2, "3789": 2, "9500": 0, "36416": 3, "37217": 7, "29096": 2, "12155": 0, "44697": 5, "25104": 8, "14641": 1, "19805": 9, "7868": 8, "1182": 4, "49178": 7, "12744": 3, "22615": 5, "29832": 2, "26498": 4, "41676": 4, "32978": 4, "9745": 1, "18608": 1, "7126": 4, "12290": 5, "14764": 8, "14583": 9, "29620": 2, "46229": 2, "43251": 0, "45267": 4, "42745": 3, "46967": 5, "17657": 1, "8807": 8, "15463": 2, "46788": 0, "33585": 7, "24474": 0, "15483": 3, "47239": 7, "47980": 8, "34621": 4, "4150": 1, "2025": 1, "32942": 1, "40952": 7, "42172": 5, "31521": 0, "16317": 9, "34433": 8, "8799": 3, "28829": 2, "5837": 4, "36772": 4, "44250": 3, "45300": 0, "35726": 3, "41666": 5, "10879": 9, "16506": 9, "14083": 7, "19946": 5, "3821": 0, "16433": 4, "2556": 4, "26563": 2, "4463": 2, "1337": 4, "17843": 2, "25171": 8, "47584": 4, "7581": 4, "21977": 7, "33154": 7, "36061": 5, "36893": 9, "23098": 2, "23256": 7, "35846": 2, "43736": 3, "22298": 4, "32211": 4, "23915": 0, "6602": 2, "37003": 7, "6119": 5, "40137": 7, "23233": 2, "25338": 9, "27021": 4, "38820": 8, "10135": 0, "7571": 7, "9090": 1, "18344": 4, "33812": 1, "27363": 5, "48999": 5, "48636": 4, "37370": 5, "2836": 2, "25489": 9, "9580": 7, "9156": 5, "29527": 3, "37675": 2, "7456": 5, "27559": 4, "14801": 8, "1985": 7, "34186": 3, "43115": 5, "35169": 4, "46024": 0, "24058": 8, "42174": 2, "14315": 3, "17023": 8, "46049": 0, "8034": 9, "15043": 9, "46646": 4, "16255": 5, "6567": 4, "24753": 1, "17985": 9, "19873": 0, "23261": 2, "9497": 9, "4221": 2, "18716": 0, "6486": 1, "3577": 1, "42123": 3, "11390": 8, "20137": 0, "44336": 5, "14768": 3, "18177": 9, "47824": 3, "5018": 2, "28302": 2, "40661": 9, "45750": 0, "47047": 7, "46420": 0, "30950": 5, "30518": 8, "27382": 1, "39650": 8, "19451": 0, "16668": 2, "18702": 5, "204": 8, "8500": 1, "47963": 0, "24871": 7, "47561": 0, "26052": 2, "1506": 4, "35222": 2, "5290": 5, "2158": 4, "4301": 3, "36070": 1, "2296": 7, "14159": 5, "11289": 9, "26785": 2, "29370": 8, "35791": 2, "15084": 0, "36980": 2, "6402": 7, "21349": 7, "35184": 0, "14526": 1, "11479": 8, "46471": 8, "18388": 7, "41050": 4, "29209": 3, "22160": 7, "41188": 5, "49337": 5, "33550": 7, "3985": 5, "43914": 0, "40271": 9, "12452": 8, "7212": 1, "2588": 7, "41170": 3, "9943": 9, "38013": 5, "17852": 8, "10463": 0, "47064": 5, "40707": 5, "3814": 8, "39466": 3, "10229": 0, "19332": 3, "42960": 2, "25992": 5, "16891": 0, "27161": 4, "16538": 5, "31626": 7, "24257": 8, "33886": 3, "16766": 4, "34284": 1, "44410": 1, "25673": 7, "21348": 4, "26511": 3, "20401": 4, "1323": 3, "32670": 8, "24385": 3, "23687": 4, "26654": 9, "32866": 7, "36184": 3, "31867": 2, "46567": 9, "2397": 5, "8770": 9, "10273": 5, "21696": 1, "5556": 3, "22693": 0, "32576": 7, "40594": 5, "41488": 8, "40591": 5, "9512": 5, "37442": 3, "9872": 5, "11787": 2, "20148": 0, "5671": 2, "49703": 0, "16064": 0, "13671": 1, "42541": 3, "20005": 0, "13860": 2, "18275": 0, "30971": 2, "45067": 7, "785": 8, "37577": 7, "11927": 2, "14423": 4, "48493": 8, "4214": 3, "14989": 7, "19563": 8, "41351": 8, "18821": 9, "12939": 9, "47404": 0, "14570": 5, "48083": 0, "22944": 2, "26848": 0, "7562": 0, "2459": 7, "30426": 1, "16739": 4, "25730": 2, "41890": 3, "22939": 1, "6456": 8, "32725": 5, "9042": 5, "21772": 7, "40085": 0, "17098": 5, "25713": 7, "16695": 4, "44201": 3, "47112": 5, "26551": 9, "10452": 2, "31071": 1, "19617": 8, "37993": 8, "18611": 3, "1686": 0, "8777": 9, "43281": 8, "38881": 7, "49043": 5, "22889": 5, "49426": 0, "49592": 5, "33209": 2, "28634": 4, "36767": 0, "41061": 9, "14033": 3, "2865": 9, "12031": 8, "49058": 5, "46607": 2, "30001": 8, "45776": 6, "6167": 2, "22342": 2, "26778": 8, "26271": 6, "337": 9, "46737": 5, "26600": 8, "4680": 8, "47700": 8, "11170": 2, "36954": 2, "6986": 2, "31731": 6, "44175": 3, "12774": 9, "44322": 1, "36404": 5, "522": 0, "6686": 3, "15952": 5, "42613": 6, "19257": 8, "8637": 2, "47604": 0, "43919": 5, "44601": 4, "47633": 5, "40143": 6, "14866": 2, "40675": 3, "21169": 5, "11204": 0, "13162": 6, "5663": 6, "39490": 9, "44117": 5, "39426": 0, "7362": 1, "3505": 0, "19733": 2, "13091": 2, "19493": 9, "49874": 2, "2659": 4, "1636": 2, "15932": 4, "2766": 6, "25554": 5, "27059": 4, "29512": 3, "37193": 6, "28421": 0, "46042": 9, "19895": 4, "33796": 2, "33651": 4, "36796": 9, "32460": 0, "34435": 8, "45187": 4, "43284": 5, "41650": 9, "24583": 2, "4217": 8, "1392": 4, "47071": 3, "26417": 4, "41280": 4, "45329": 1, "41844": 0, "4074": 3, "25426": 8, "20386": 3, "45901": 6, "27225": 4, "12206": 9, "18979": 9, "15243": 6, "16016": 9, "7889": 3, "23985": 5, "11591": 9, "11616": 4, "20318": 6, "15954": 3, "12165": 4, "33524": 1, "11122": 6, "18537": 4, "30302": 1, "2575": 5, "17630": 1, "43401": 2, "40742": 1, "11733": 3, "42202": 3, "38575": 2, "46264": 4, "7284": 1, "4334": 0, "11092": 2, "47061": 1, "38447": 9, "43202": 9, "27756": 9, "28897": 8, "18539": 5, "41131": 0, "1191": 2, "34909": 6, "3750": 8, "4897": 4, "20214": 5, "32906": 0, "2223": 5, "30641": 2, "10253": 8, "6202": 6, "18391": 3, "5811": 8, "36916": 2, "46717": 3, "46151": 0, "27621": 0, "9908": 9, "39047": 8, "27728": 2, "9535": 6, "3618": 6, "10716": 5, "4479": 6, "27983": 4, "46035": 6, "14046": 0, "6587": 4, "3140": 1, "36443": 8, "43340": 5, "34088": 2, "41941": 3, "38269": 0, "10147": 8, "22401": 5, "44141": 2, "38776": 0, "17329": 5, "911": 2, "37602": 2, "24200": 1, "3282": 0, "39390": 8, "9426": 1, "4991": 0, "6770": 3, "9499": 2, "23607": 9, "7959": 5, "2055": 9, "33057": 5, "1851": 4, "36969": 2, "34111": 9, "3343": 1, "46174": 3, "36152": 5, "25693": 9, "48762": 0, "40368": 0, "25155": 2, "15824": 8, "2108": 8, "23070": 4, "21834": 1, "18844": 9, "24561": 5, "45697": 2, "44005": 4, "2488": 8, "3236": 0, "37835": 6, "38521": 6, "26560": 4, "26189": 5, "4034": 0, "32347": 5, "20227": 5, "40231": 5, "43337": 0, "44111": 3, "9007": 6, "21567": 3, "47127": 0, "15062": 4, "26489": 4, "24723": 4, "33525": 9, "34445": 5, "43541": 9, "44465": 6, "39949": 4, "49024": 6, "43089": 6, "15643": 0, "11525": 9, "7278": 8, "17185": 5, "47596": 0, "19341": 4, "48305": 9, "29277": 5, "17683": 9, "5022": 6, "21843": 5, "19987": 2, "14755": 8, "15422": 1, "11821": 2, "21761": 4, "13180": 3, "22626": 5, "13786": 2, "6333": 1, "426": 5, "47485": 2, "13053": 5, "16205": 0, "20449": 6, "40118": 6, "29607": 9, "13975": 1, "11054": 6, "9545": 4, "31362": 8, "47307": 1, "10548": 0, "12641": 2, "33287": 6, "26010": 3, "17278": 2, "36334": 4, "301": 4, "32220": 5, "15554": 3, "20310": 4, "24314": 2, "5569": 8, "22454": 6, "41717": 5, "10357": 4, "9927": 2, "29806": 3, "26356": 1, "26004": 6, "32820": 4, "41365": 4, "4200": 8, "49361": 1, "16150": 4, "28529": 0, "24228": 6, "15490": 0, "8511": 1, "33639": 6, "36234": 1, "22467": 0, "26442": 9, "45114": 2, "20532": 9, "21160": 1, "46155": 3, "36758": 1, "1871": 4, "14114": 1, "21386": 3, "13479": 4, "38738": 8, "33838": 9, "36654": 3, "13205": 1, "5540": 3, "2133": 1, "30504": 0, "15983": 1, "11987": 1, "43381": 8, "38537": 1, "41461": 0, "2447": 2, "9793": 8, "9286": 8, "5995": 1, "24700": 6, "27083": 9, "9102": 2, "49056": 9, "42831": 6, "10788": 3, "32649": 8, "9188": 4, "21318": 5, "33530": 1, "46076": 8, "49697": 3, "20971": 3, "21148": 9, "46009": 8, "17441": 4, "38349": 5, "36951": 1, "39925": 5, "11498": 9, "20579": 3, "9598": 6, "22817": 6, "27667": 1, "8130": 9, "24797": 0, "42528": 2, "2048": 0, "19809": 0, "33912": 0, "3804": 4, "38149": 6, "20335": 6, "17798": 8, "49686": 9, "7621": 0, "6140": 9, "49413": 3, "28220": 1, "12921": 3, "40524": 9, "10077": 8, "29144": 6, "39003": 0, "23588": 6, "37399": 8, "34200": 4, "30154": 2, "49116": 4, "3270": 6, "48556": 4, "37480": 6, "49542": 6, "45937": 2, "40916": 5, "46671": 5, "30599": 5, "4326": 1, "44170": 5, "28696": 5, "19773": 4, "19262": 8, "16240": 6, "48801": 9, "42582": 5, "30982": 4, "39769": 8, "16557": 0, "35668": 1, "48247": 2, "43408": 6, "5089": 2, "950": 5, "20707": 4, "6590": 5, "32716": 3, "39190": 4, "42290": 2, "36643": 9, "5821": 1, "43378": 4, "34434": 2, "5448": 1, "5546": 4, "31826": 1, "5312": 8, "16623": 1, "7446": 8, "34506": 4, "37093": 3, "12956": 4, "1217": 5, "37055": 4, "10637": 3, "19409": 8, "38133": 0, "7730": 1, "4559": 6, "27862": 3, "9498": 2, "20600": 2, "47560": 3, "27945": 2, "28812": 1, "4809": 1, "30008": 3, "16986": 9, "1513": 6, "19164": 3, "49570": 8, "26026": 0, "28219": 8, "29412": 4, "4207": 9, "567": 8, "34267": 5, "47253": 0, "31210": 1, "37203": 1, "30672": 0, "31330": 1, "40067": 4, "46422": 2, "3914": 1, "5968": 2, "4042": 0, "9434": 3, "27758": 4, "17017": 3, "42134": 3, "25363": 8, "820": 4, "20466": 8, "23021": 5, "3060": 2, "24702": 9, "45592": 6, "34331": 6, "2982": 4, "47402": 3, "16133": 5, "16369": 4, "6141": 9, "34661": 2, "38672": 3, "28764": 6, "37165": 0, "44139": 3, "49988": 6, "12364": 9, "7236": 3, "5416": 6, "44378": 0, "39752": 0, "18894": 3, "15230": 5, "41571": 5, "28563": 6, "42619": 1, "32643": 2, "34472": 1, "19235": 4, "45257": 2, "32662": 3, "32195": 1, "28520": 2, "39048": 8, "28982": 6, "10408": 4, "18494": 9, "38505": 5, "44640": 9, "46311": 8, "46081": 3, "288": 1, "43719": 8, "37147": 5, "18309": 6, "21547": 3, "10131": 4, "23802": 6, "17109": 4, "18289": 3, "7869": 8, "30201": 4, "36545": 8, "31391": 3, "46356": 5, "25060": 2, "36307": 3, "5472": 2, "18351": 6, "1451": 2, "22057": 4, "21335": 4, "30165": 5, "16687": 0, "971": 1, "467": 5, "6397": 5, "32812": 3, "7852": 8, "36972": 8, "32700": 0, "42876": 3, "18367": 1, "49796": 6, "21456": 9, "9467": 0, "8735": 2, "46156": 9, "16189": 3, "21437": 5, "18532": 0, "37556": 2, "32620": 8, "32048": 3, "26933": 6, "42191": 1, "9086": 3, "17887": 9, "868": 5, "28638": 6, "7403": 4, "42501": 9, "43998": 9, "20158": 6, "2173": 5, "22481": 5, "28201": 3, "17513": 4, "39651": 8, "39089": 8, "11517": 2, "6091": 3, "30449": 0, "10431": 8, "28562": 9, "35594": 3, "141": 0, "17356": 1, "44911": 0, "35446": 8, "13469": 2, "40000": 8, "12296": 5, "49795": 1, "30936": 4, "2292": 1, "29964": 9, "6713": 1, "30224": 9, "25026": 2, "49509": 8, "4888": 1, "48050": 5, "30502": 6, "28990": 8, "11798": 2, "12806": 1, "48242": 8, "43886": 5, "41244": 4, "47170": 8, "34142": 6, "19648": 1, "7226": 5, "14506": 3, "14586": 9, "1014": 0, "24008": 0, "48341": 0, "38220": 2, "48585": 8, "45496": 6, "31571": 3, "29919": 2, "35899": 2, "13776": 0, "34081": 1, "7420": 1, "43542": 2, "47416": 2, "49239": 9, "49240": 4, "17800": 8, "49053": 8, "46688": 3, "45518": 6, "17719": 4, "38921": 2, "23230": 3, "14532": 9, "47536": 5, "11329": 3, "44835": 3, "2161": 6, "31160": 9, "20558": 3, "928": 8, "37297": 3, "48861": 4, "44392": 6, "28641": 5, "31910": 8, "39305": 5, "45521": 5, "17143": 8, "42067": 4, "19193": 2, "28180": 5, "29373": 9, "25597": 2, "4332": 0, "28988": 5, "25561": 2, "44965": 3, "35196": 5, "26274": 9, "16454": 6, "40046": 0, "40512": 4, "49803": 1, "28849": 4, "16848": 2, "32307": 5, "42296": 4, "36498": 6, "42265": 4, "8138": 6, "14201": 8, "18818": 2, "27373": 1, "34676": 8, "34191": 5, "8168": 3, "14460": 3, "10179": 4, "47893": 4, "3790": 9, "41660": 2, "38621": 8, "15192": 3, "44787": 4, "8571": 4, "48093": 3, "35177": 4, "25895": 5, "11573": 0, "24882": 9, "14299": 0, "11548": 2, "29325": 0, "23054": 4, "38075": 2, "26047": 1, "27635": 8, "4899": 6, "10086": 3, "13710": 4, "27723": 9, "39348": 0, "34278": 5, "16343": 8, "4385": 6, "49831": 4, "9022": 4, "33307": 6, "21459": 4, "19057": 2, "43222": 0, "39014": 3, "17659": 3, "9724": 5, "48452": 3, "13651": 0, "48473": 8, "24652": 0, "27867": 9, "13755": 2, "19199": 8, "20909": 1, "34881": 1, "14757": 0, "8629": 1, "26232": 4, "3507": 3, "44194": 1, "42977": 3, "21123": 5, "42790": 9, "21823": 0, "38257": 6, "12439": 8, "37537": 1, "13158": 2, "28004": 1, "10828": 6, "33356": 5, "3915": 2, "10735": 2, "35306": 0, "24515": 4, "22300": 5, "44067": 6, "29051": 0, "37733": 0, "43187": 6, "32893": 0, "33362": 9, "16843": 5, "27039": 0, "47906": 9, "36465": 0, "30348": 0, "49209": 8, "8302": 8, "47110": 9, "1891": 3, "4020": 1, "3246": 8, "35382": 9, "47325": 5, "22871": 1, "24315": 3, "23883": 8, "39534": 6, "46851": 2, "6176": 4, "38215": 8, "13123": 2, "41851": 2, "36531": 8, "14448": 6, "7961": 0, "47809": 9, "12668": 2, "32589": 9, "27321": 4, "2095": 9, "4081": 2, "43533": 5, "20226": 4, "48250": 5, "35518": 9, "36479": 8, "33913": 3, "40476": 6, "21293": 8, "2142": 6, "49543": 3, "31196": 2, "40436": 2, "37960": 9, "26755": 0, "45535": 2, "4875": 1, "32197": 8, "32861": 8, "41707": 6, "41998": 2, "6147": 2, "39535": 3, "25716": 2, "46875": 9, "5496": 3, "5181": 9, "12576": 4, "18809": 9, "96": 5, "18392": 2, "43723": 5, "14280": 9, "1983": 4, "24372": 1, "13382": 0, "16186": 0, "33957": 4, "42824": 1, "35957": 4, "31542": 0, "42": 3, "36150": 3, "4592": 2, "32289": 4, "21701": 6, "48453": 1, "12841": 2, "28158": 6, "3249": 2, "18729": 6, "49620": 3, "32920": 2, "5308": 2, "37389": 2, "14219": 5, "13391": 8, "13199": 5, "6319": 9, "37001": 0, "39687": 2, "47487": 3, "34732": 1, "40114": 1, "15485": 8, "31085": 6, "41630": 4, "35961": 1, "11437": 0, "9644": 0, "8143": 2, "4575": 3, "46950": 8, "43039": 8, "31064": 8, "30768": 9, "24935": 1, "42011": 1, "13421": 2, "724": 3, "21483": 3, "18597": 4, "46404": 3, "30259": 0, "38994": 4, "45806": 2, "23609": 0, "33582": 2, "44927": 6, "6866": 8, "41769": 2, "26446": 4, "2986": 2, "48694": 0, "3428": 2, "7059": 5, "23074": 2, "23248": 0, "15019": 5, "47931": 8, "12062": 8, "40730": 0, "25833": 3, "24813": 6, "4458": 4, "10533": 5, "9444": 3, "6881": 8, "30935": 0, "28781": 1, "41871": 3, "2867": 0, "7099": 8, "4041": 2, "9273": 6, "16419": 8, "37999": 9, "33885": 4, "12176": 0, "43917": 4, "11407": 9, "2238": 3, "49612": 3, "47682": 6, "39010": 0, "8959": 6, "34516": 8, "5352": 2, "26499": 8, "19817": 1, "6259": 3, "35539": 0, "6695": 8, "16288": 4, "21641": 3, "3223": 6, "43926": 4, "5565": 6, "2115": 9, "21651": 8, "2319": 2, "26303": 6, "34941": 9, "16015": 1, "34899": 9, "29509": 8, "34487": 1, "5818": 5, "21572": 2, "32104": 3, "12558": 6, "7197": 1, "43618": 2, "8283": 9, "41088": 6, "5754": 0, "34704": 6, "44156": 2, "32359": 8, "4832": 4, "15113": 0, "11757": 8, "3780": 1, "36411": 6, "21693": 3, "18736": 6, "1072": 2, "27151": 3, "15754": 0, "29376": 5, "103": 5, "44064": 3, "27716": 3, "39371": 6, "15393": 9, "29714": 3, "18621": 1, "31477": 6, "18161": 0, "29730": 2, "49943": 6, "8828": 9, "11778": 5, "11716": 3, "478": 4, "49928": 3, "19344": 2, "32538": 9, "10744": 3, "1022": 4, "11056": 5, "35960": 3, "10890": 1, "5422": 8, "11099": 1, "20740": 5, "42416": 2, "23645": 4, "46641": 0, "15671": 8, "10727": 1, "21894": 9, "36398": 2, "19379": 2, "8718": 6, "25775": 8, "13174": 0, "23965": 6, "560": 3, "23686": 4, "32571": 8, "22381": 5, "17955": 5, "16537": 5, "31073": 9, "41677": 2, "49184": 3, "6358": 3, "42281": 8, "11426": 1, "32957": 6, "37298": 2, "2995": 6, "18857": 4, "37090": 0, "14841": 6, "8717": 8, "23178": 4, "36763": 1, "47504": 9, "32608": 1, "9224": 4, "24325": 9, "47559": 9, "15808": 2, "48955": 6, "23479": 6, "11372": 9, "30723": 3, "27868": 4, "41328": 9, "23708": 3, "21478": 6, "29801": 5, "25500": 5, "3940": 9, "45657": 6, "37673": 4, "8502": 2, "20030": 5, "29595": 1, "307": 2, "3349": 1, "21704": 5, "26549": 9, "3252": 1, "21816": 4, "23010": 2, "3916": 6, "2634": 1, "6824": 5, "16319": 0, "17963": 8, "1953": 1, "40710": 4, "16099": 3, "4726": 0, "43108": 6, "31553": 0, "34153": 5, "14718": 1, "24984": 2, "3059": 4, "49235": 5, "44246": 0, "37591": 4, "14455": 3, "33315": 0, "38920": 5, "11059": 1, "48721": 5, "40465": 3, "26886": 0, "37423": 9, "15": 4, "32122": 8, "4211": 2, "8655": 2, "20866": 6, "18408": 0, "9833": 2, "32853": 5, "13754": 0, "24455": 5, "45967": 2, "42023": 4, "48619": 8, "34207": 5, "24159": 4, "981": 1, "30718": 4, "15721": 9, "49977": 5, "43528": 1, "5555": 0, "11350": 5, "46779": 1, "48768": 4, "41762": 4, "9470": 0, "35580": 3, "11088": 1, "2558": 8, "9767": 6, "13027": 1, "11435": 0, "27468": 6, "8280": 6, "10911": 0, "7530": 5, "9768": 3, "41910": 0, "46724": 8, "23767": 0, "15939": 2, "46752": 6, "42062": 9, "10019": 4, "3692": 2, "41872": 8, "43390": 1, "30674": 8, "41697": 0, "29954": 2, "10309": 5, "28443": 5, "28621": 0, "32215": 6, "45483": 6, "45570": 1, "49982": 6, "28270": 1, "9270": 2, "42844": 4, "16528": 0, "42368": 9, "22082": 6, "24545": 0, "7950": 3, "30310": 1, "42146": 9, "15122": 4, "8665": 1, "41099": 5, "19893": 3, "4478": 2, "11119": 1, "42722": 8, "36925": 9, "38004": 9, "2386": 4, "617": 9, "47844": 6, "32888": 1, "19141": 0, "37402": 0, "31849": 1, "45680": 9, "34890": 5, "8364": 3, "15818": 1, "36512": 1, "7010": 5, "30722": 1, "2650": 2, "18691": 8, "12273": 9, "6375": 1, "15792": 3, "42798": 0, "35277": 8, "24655": 2, "48377": 1, "23840": 3, "12813": 5, "49514": 8, "5280": 5, "22007": 4, "17724": 6, "38091": 8, "35371": 2, "17962": 8, "42403": 5, "12492": 9, "23902": 4, "28011": 2, "32629": 3, "24572": 0, "6381": 8, "5716": 1, "31374": 9, "31850": 1, "11076": 3, "654": 2, "45530": 6, "908": 8, "22131": 0, "36760": 3, "41450": 0, "24409": 4, "32294": 8, "42145": 5, "1186": 0, "26041": 4, "27058": 0, "10651": 8, "24599": 5, "27872": 0, "11400": 1, "1332": 8, "16990": 8, "10873": 8, "13842": 4, "11822": 6, "27157": 9, "28688": 5, "23387": 3, "42573": 8, "27944": 9, "8389": 9, "14540": 4, "20834": 3, "40077": 5, "34298": 2, "7992": 9, "16882": 0, "31992": 9, "36281": 8, "21240": 3, "33543": 8, "14386": 1, "7210": 8, "6476": 2, "44954": 8, "8198": 3, "46836": 2, "25126": 2, "2376": 8, "6507": 9, "35980": 8, "1821": 3, "15833": 5, "48648": 3, "26169": 4, "36472": 0, "8651": 6, "33430": 8, "19580": 3, "37984": 2, "38639": 4, "45392": 9, "4672": 0, "46048": 5, "39133": 4, "6241": 1, "44637": 0, "46283": 1, "28624": 8, "26395": 5, "35451": 0, "46031": 6, "3599": 0, "8090": 8, "19740": 0, "15199": 5, "35937": 5, "30643": 8, "13561": 4, "20996": 6, "644": 4, "25964": 1, "31914": 9, "36713": 1, "33348": 2, "49315": 8, "27543": 1, "35225": 2, "39082": 4, "8698": 1, "2881": 1, "47049": 1, "37212": 1, "29733": 8, "18191": 0, "20273": 2, "25888": 4, "10388": 1, "27823": 5, "11623": 1, "4571": 9, "37317": 0, "24907": 4, "8991": 6, "14152": 5, "48614": 4, "26756": 3, "11349": 2, "49870": 6, "36583": 3, "49969": 9, "40791": 2, "46053": 5, "14961": 1, "25797": 1, "21679": 3, "27168": 9, "23140": 6, "32470": 8, "35648": 4, "3731": 5, "9395": 1, "22880": 8, "23388": 9, "32252": 1, "40590": 5, "14581": 5, "36188": 3, "40684": 9, "4661": 8, "5068": 0, "19800": 3, "26021": 2, "17307": 4, "45715": 3, "19823": 1, "21603": 5, "8913": 0, "22546": 1, "13555": 2, "2027": 6, "43087": 4, "8429": 9, "37064": 9, "27360": 3, "4946": 5, "1564": 9, "19050": 1, "14475": 0, "34670": 8, "19270": 3, "13571": 3, "15127": 9, "6707": 0, "32028": 8, "7092": 2, "29833": 0, "5437": 6, "32247": 1, "20162": 5, "4840": 2, "44577": 6, "45777": 5, "37770": 0, "25133": 1, "25201": 6, "4173": 9, "16949": 4, "17897": 8, "611": 5, "17816": 1, "46327": 1, "11049": 4, "24830": 1, "29238": 3, "7174": 2, "5657": 9, "16212": 3, "38506": 3, "22534": 9, "19511": 5, "3081": 2, "20759": 3, "47464": 6, "26967": 1, "5446": 1, "13482": 1, "13802": 6, "21732": 0, "24094": 8, "49923": 4, "2950": 4, "853": 5, "10648": 2, "18315": 5, "35260": 4, "38620": 0, "43627": 0, "23782": 1, "25792": 3, "42811": 0, "17368": 8, "24131": 1, "21803": 8, "10795": 8, "47859": 2, "19416": 2, "18671": 4, "349": 4, "27057": 2, "46361": 0, "13329": 0, "45020": 6, "2969": 5, "40204": 2, "16672": 6, "19844": 2, "39649": 1, "48315": 9, "43279": 2, "41345": 2, "10427": 6, "41535": 8, "3253": 4, "31291": 8, "35053": 3, "24049": 9, "14741": 6, "26337": 9, "25319": 3, "17117": 5, "27722": 2, "23535": 6, "25392": 2, "22608": 4, "26091": 3, "17136": 2, "43179": 1, "31219": 9, "4298": 1, "40873": 9, "31725": 6, "11553": 9, "8803": 0, "49677": 3, "7509": 4, "47349": 5, "33950": 1, "28298": 1, "3065": 1, "25806": 1, "20255": 8, "42901": 1, "7769": 3, "44160": 8, "12233": 1, "22743": 2, "21824": 0, "29951": 3, "340": 3, "32004": 1, "4394": 6, "48416": 1, "16577": 1, "1491": 4, "41558": 5, "230": 9, "32738": 0, "16978": 8, "20566": 3, "43046": 9, "4285": 5, "49762": 3, "41148": 0, "36806": 4, "6485": 9, "17206": 1, "16052": 2, "1229": 1, "20582": 5, "14710": 8, "8783": 8, "23571": 3, "9669": 1, "22570": 8, "46055": 9, "14573": 0, "20311": 5, "28118": 0, "4353": 9, "20189": 3, "22016": 5, "18824": 5, "6528": 6, "5795": 8, "49443": 4, "32980": 8, "33455": 6, "32728": 8, "7331": 9, "42997": 8, "7494": 1, "1618": 2, "32941": 5, "32956": 5, "46819": 0, "25788": 9, "41788": 9, "49522": 2, "37073": 4, "49071": 6, "8931": 6, "22667": 4, "8965": 1, "3894": 6, "16700": 5, "20557": 2, "38246": 5, "39026": 4, "14032": 4, "41300": 1, "32095": 9, "16100": 0, "6843": 8, "7033": 1, "49915": 4, "17205": 6, "29888": 2, "17183": 2, "37057": 5, "21043": 6, "14284": 0, "40559": 0, "23666": 6, "1417": 3, "43160": 1, "2168": 1, "45691": 0, "9831": 4, "37550": 5, "42527": 4, "3863": 1, "23968": 8, "377": 5, "9711": 4, "9052": 1, "13810": 8, "49120": 9, "33408": 4, "5465": 2, "11328": 3, "31396": 9, "31398": 1, "10046": 3, "17440": 9, "2980": 6, "49986": 3, "23715": 4, "13150": 0, "2848": 9, "9445": 5, "19327": 8, "23173": 6, "36611": 5, "45606": 4, "16197": 3, "25897": 1, "22037": 2, "28541": 2, "20155": 3, "36547": 2, "10014": 1, "31684": 9, "5912": 4, "39540": 8, "34314": 8, "48095": 0, "14829": 0, "43489": 6, "25594": 4, "39257": 3, "1499": 5, "14470": 9, "40338": 5, "37987": 2, "21083": 0, "17714": 8, "29661": 0, "35745": 1, "29581": 3, "2909": 1, "44080": 8, "22588": 4, "18066": 2, "12143": 0, "46744": 4, "32327": 6, "43346": 8, "7616": 0, "47698": 8, "6566": 9, "19334": 0, "43238": 5, "23155": 5, "48736": 2, "29202": 1, "27971": 2, "45179": 0, "22005": 6, "4130": 1, "38534": 4, "28211": 3, "34094": 3, "1314": 3, "34600": 0, "10965": 3, "41601": 4, "47640": 1, "33123": 2, "44185": 3, "32599": 4, "11130": 6, "6889": 5, "21388": 2, "44914": 9, "43798": 1, "49962": 3, "25782": 0, "10315": 1, "39863": 4, "44626": 2, "12676": 4, "21400": 6, "40728": 8, "803": 6, "13905": 1, "4647": 0, "44595": 5, "12081": 2, "49916": 8, "49833": 1, "4164": 1, "23678": 9, "18100": 2, "41275": 4, "42354": 0, "24025": 5, "21021": 0, "5584": 9, "4785": 2, "1125": 3, "4331": 8, "38781": 3, "13814": 6, "27357": 6, "888": 8, "43104": 8, "243": 6, "17380": 0, "30481": 5, "2543": 0, "6579": 6, "36580": 0, "24362": 4, "2433": 1, "32849": 2, "6378": 0, "16041": 4, "9416": 6, "47242": 3, "36395": 4, "24565": 6, "20921": 6, "34583": 6, "17497": 8, "34934": 2, "48080": 8, "46493": 6, "37994": 3, "41919": 9, "20296": 8, "2381": 8, "7437": 8, "38098": 2, "12000": 1, "11810": 9, "28885": 6, "29452": 2, "43178": 9, "33459": 5, "28314": 5, "5786": 8, "9454": 8, "636": 6, "24639": 9, "1353": 6, "40186": 1, "10461": 3, "43285": 9, "13933": 4, "2229": 6, "40029": 8, "47160": 6, "32626": 4, "6696": 0, "37657": 4, "15597": 9, "19842": 8, "40170": 4, "14597": 3, "48969": 2, "41095": 4, "34880": 3, "35731": 4, "42670": 4, "19283": 0, "23259": 0, "24221": 3, "32120": 6, "17007": 3, "39524": 5, "44539": 6, "29109": 4, "25979": 4, "16966": 4, "30166": 3, "15900": 4, "31003": 3, "48432": 5, "20605": 8, "47613": 2, "41151": 9, "42468": 1, "25079": 4, "47544": 2, "15460": 5, "5473": 0, "40216": 5, "4366": 6, "16079": 4, "42292": 1, "5291": 6, "19259": 8, "23267": 6, "46190": 6, "42204": 9, "23352": 5, "3788": 1, "4296": 0, "30610": 1, "22993": 6, "44050": 1, "35978": 0, "30250": 5, "49758": 0, "38723": 8, "21706": 4, "26705": 2, "1416": 8, "40872": 4, "31062": 0, "23068": 4, "17114": 5, "2754": 2, "10485": 6, "43382": 9, "48712": 3, "28009": 1, "40643": 5, "48759": 3, "4858": 2, "14898": 3, "36365": 4, "10296": 5, "25985": 0, "11085": 1, "8805": 1, "14663": 3, "37387": 5, "20588": 5, "24364": 9, "38669": 9, "37930": 2, "40378": 0, "4904": 8, "20223": 2, "12065": 6, "47180": 1, "26423": 9, "45279": 6, "6014": 8, "18173": 0, "7113": 1, "24699": 3, "12428": 4, "7229": 5, "7306": 9, "27830": 4, "20404": 9, "37288": 0, "2949": 8, "370": 9, "31387": 6, "43669": 9, "48490": 0, "40442": 5, "24434": 9, "17917": 0, "49372": 4, "16138": 6, "2090": 3, "32346": 9, "41339": 6, "43841": 6, "969": 3, "6915": 2, "49594": 4, "43168": 9, "28229": 3, "25525": 0, "14398": 5, "6525": 8, "40822": 6, "7644": 4, "17979": 9, "14750": 8, "47362": 0, "6064": 4, "24675": 1, "41174": 8, "38255": 4, "24801": 3, "49663": 9, "34477": 2, "35544": 6, "25649": 2, "27853": 1, "34914": 6, "11180": 0, "6435": 3, "39183": 2, "14519": 1, "5761": 4, "47677": 3, "24412": 5, "43471": 6, "21333": 4, "47266": 8, "37525": 6, "21086": 5, "30979": 6, "40370": 4, "40810": 9, "36135": 1, "38244": 8, "41044": 5, "16548": 8, "28956": 8, "43082": 6, "2653": 3, "9510": 5, "5676": 4, "12599": 0, "33153": 4, "19352": 3, "27341": 8, "30677": 9, "3324": 2, "13319": 1, "2691": 9, "23526": 5, "27522": 6, "41549": 1, "6315": 4, "16915": 2, "26749": 5, "26811": 5, "13311": 4, "29105": 2, "20004": 9, "1127": 0, "40060": 9, "13665": 2, "45844": 6, "43414": 4, "28417": 3, "15570": 0, "49365": 8, "19525": 3, "3633": 8, "14095": 1, "728": 1, "19949": 2, "30118": 6, "1619": 0, "48190": 9, "44943": 3, "33499": 6, "48073": 4, "49972": 1, "29382": 1, "14920": 0, "43840": 8, "41891": 9, "44472": 0, "6953": 2, "39729": 5, "45489": 4, "14313": 6, "2344": 2, "18048": 9, "24181": 5, "46119": 4, "38186": 0, "46160": 1, "15074": 1, "3276": 5, "20354": 0, "4743": 5, "23698": 5, "31967": 5, "43763": 9, "48992": 8, "11294": 4, "38810": 8, "11829": 0, "6965": 1, "34032": 2, "13131": 5, "1673": 2, "22740": 9, "49364": 1, "3620": 2, "1899": 6, "22399": 2, "34673": 0, "43686": 0, "13789": 5, "26589": 2, "1730": 4, "47595": 2, "25841": 8, "23451": 4, "8286": 0, "11805": 1, "21258": 5, "38304": 6, "7906": 2, "7167": 4, "1001": 1, "5447": 6, "19086": 9, "21159": 9, "35560": 1, "45159": 5, "27827": 3, "25355": 6, "16316": 4, "5349": 4, "6432": 5, "223": 3, "43361": 1, "422": 6, "21462": 5, "45583": 3, "34972": 8, "34981": 4, "22662": 0, "22228": 9, "21662": 9, "12757": 2, "41972": 4, "2024": 8, "29859": 8, "2984": 2, "41448": 6, "33103": 8, "25013": 4, "28337": 3, "7054": 1, "12979": 3, "36876": 6, "30065": 3, "29625": 6, "46672": 3, "33504": 6, "43163": 8, "37819": 1, "26051": 1, "26709": 1, "2102": 3, "35790": 8, "5025": 3, "11736": 2, "4421": 4, "48208": 6, "1933": 3, "26141": 1, "13333": 2, "84": 6, "1846": 8, "28053": 6, "36843": 5, "26001": 2, "16247": 5, "26982": 2, "31385": 6, "24138": 6, "31300": 4, "21243": 2, "22955": 3, "6304": 8, "1525": 6, "24990": 3, "19184": 3, "42763": 0, "38972": 1, "29436": 9, "24938": 1, "48404": 5, "3942": 2, "6224": 5, "8801": 3, "25286": 9, "44940": 4, "44949": 0, "48125": 4, "30501": 2, "22094": 4, "34837": 6, "2752": 3, "38517": 0, "9276": 1, "8845": 2, "562": 4, "9115": 5, "1326": 5, "23153": 1, "38502": 1, "24155": 3, "24917": 6, "15425": 5, "17031": 8, "37878": 3, "34751": 2, "3010": 3, "12287": 6, "33676": 0, "35337": 3, "30652": 0, "4499": 4, "17882": 4, "39920": 6, "48988": 2, "1437": 3, "22593": 1, "36926": 3, "9382": 0, "22797": 9, "3448": 2, "25972": 0, "29298": 6, "21352": 1, "16049": 3, "49212": 0, "24351": 0, "6871": 3, "30659": 2, "3798": 1, "14833": 1, "41054": 8, "1975": 1, "521": 5, "30177": 3, "14094": 2, "48519": 9, "36283": 1, "23192": 0, "16401": 4, "31533": 5, "8079": 9, "28207": 2, "40774": 5, "1335": 0, "18020": 6, "36691": 5, "44756": 9, "49391": 6, "47453": 2, "10302": 8, "31156": 5, "9905": 1, "19869": 5, "6756": 2, "40663": 1, "14871": 1, "27592": 3, "29762": 6, "33710": 5, "40500": 1, "25115": 1, "47385": 6, "608": 0, "4330": 5, "40701": 1, "28514": 5, "29783": 8, "39439": 6, "48675": 4, "41236": 5, "29867": 0, "46376": 4, "49944": 4, "19703": 9, "25733": 0, "46605": 2, "32551": 8, "36340": 9, "25128": 5, "37963": 6, "16809": 6, "16337": 1, "39088": 1, "21095": 4, "17086": 0, "18556": 6, "24502": 0, "49771": 0, "21666": 0, "47206": 6, "7173": 3, "2903": 2, "5269": 0, "39845": 6, "17969": 5, "12048": 5, "17443": 1, "44485": 1, "19039": 9, "34702": 1, "41309": 5, "9243": 5, "45314": 2, "38291": 4, "18107": 6, "12849": 8, "31715": 1, "24382": 0, "32651": 2, "35176": 9, "39544": 5, "18257": 8, "14022": 4, "30959": 9, "22984": 6, "14307": 6, "9716": 3, "35711": 1, "6688": 3, "27542": 6, "35860": 8, "19383": 0, "13756": 4, "27005": 5, "23051": 3, "34503": 8, "6623": 0, "5741": 8, "47568": 4, "27532": 0, "26455": 8, "5769": 4, "22790": 2, "39310": 4, "15577": 0, "48610": 6, "35573": 9, "25348": 4, "46765": 1, "36748": 4, "24239": 5, "30538": 4, "28986": 3, "31957": 3, "49975": 1, "33736": 6, "26158": 5, "28061": 4, "39616": 4, "27054": 8, "39847": 5, "14231": 3, "14969": 8, "15849": 9, "46147": 9, "35965": 3, "42549": 4, "7423": 5, "9551": 0, "47879": 2, "38001": 5, "45533": 4, "12252": 5, "49330": 6, "24503": 4, "4354": 4, "13637": 1, "30015": 6, "29983": 4, "49069": 9, "47168": 5, "43005": 2, "10841": 0, "48010": 6, "47793": 9, "2347": 9, "29257": 5, "22613": 5, "324": 6, "1570": 1, "20583": 8, "4226": 1, "17261": 3, "45720": 2, "23811": 2, "30902": 5, "15173": 1, "48944": 8, "3751": 6, "11516": 3, "14997": 5, "39586": 9, "15213": 2, "28869": 9, "46799": 9, "9198": 4, "39009": 3, "39784": 2, "8049": 5, "40117": 2, "8361": 2, "33527": 5, "28064": 6, "11370": 4, "25998": 1, "19534": 1, "38923": 6, "8214": 1, "25506": 2, "24818": 1, "31460": 5, "18962": 3, "38018": 5, "19226": 8, "32236": 3, "47221": 4, "30917": 4, "6818": 1, "24464": 4, "4516": 5, "31239": 6, "14111": 6, "27203": 0, "37420": 9, "34677": 8, "28848": 2, "49125": 0, "27194": 2, "8268": 9, "36041": 4, "33393": 3, "11266": 0, "30060": 5, "23433": 1, "25511": 9, "32099": 6, "34415": 8, "33834": 2, "2844": 9, "41083": 2, "28447": 8, "21518": 1, "34835": 3, "2380": 4, "27219": 8, "49991": 3, "26801": 1, "14850": 8, "20312": 1, "24415": 2, "19023": 1, "26255": 4, "37146": 9, "26528": 3, "36302": 5, "24005": 3, "35223": 2, "18534": 4, "28542": 3, "17267": 2, "12363": 3, "17350": 2, "36115": 0, "634": 5, "38076": 2, "17557": 1, "48422": 1, "40430": 4, "25982": 2, "24280": 1, "4024": 3, "25929": 5, "962": 4, "40211": 9, "12139": 6, "16194": 8, "34353": 8, "26049": 0, "8377": 5, "22911": 4, "4928": 6, "24964": 1, "23726": 3, "44526": 8, "13243": 2, "39401": 1, "40222": 2, "45663": 0, "31547": 9, "1919": 3, "39150": 2, "14088": 0, "13024": 0, "45200": 6, "12742": 2, "21175": 8, "16264": 0, "31799": 1, "34951": 6, "24682": 6, "17044": 9, "49457": 3, "20720": 3, "14642": 5, "12149": 6, "1719": 6, "30021": 9, "47003": 1, "21710": 5, "1343": 8, "37693": 3, "14590": 0, "37818": 5, "3805": 9, "48298": 6, "45188": 2, "23803": 4, "39712": 1, "27912": 6, "37684": 1, "28852": 1, "22941": 1, "43725": 4, "44512": 3, "38857": 2, "42164": 3, "27717": 8, "42976": 0, "1057": 5, "38943": 2, "41164": 8, "37494": 2, "6597": 8, "1043": 6, "48593": 9, "10050": 9, "47117": 1, "40344": 8, "42195": 0, "45081": 5, "1306": 9, "30657": 9, "47717": 2, "8949": 8, "38913": 2, "24291": 9, "5986": 1, "7931": 4, "48691": 9, "47495": 5, "22995": 2, "35291": 0, "36554": 5, "12408": 9, "15327": 0, "22796": 0, "31730": 2, "31176": 6, "19073": 5, "47423": 2, "30313": 3, "39579": 6, "14832": 3, "11510": 0, "48979": 0, "18204": 6, "29582": 3, "38320": 9, "4548": 6, "24994": 9, "29432": 8, "29363": 2, "13566": 0, "41920": 1, "29984": 2, "19448": 6, "30604": 2, "16271": 3, "25850": 1, "26854": 1, "10517": 9, "48151": 0, "20280": 3, "35469": 3, "24500": 2, "2348": 0, "28775": 2, "49981": 4, "45492": 9, "8576": 4, "42733": 6, "30271": 5, "25308": 4, "263": 2, "19791": 8, "23309": 3, "45865": 4, "17033": 3, "26826": 0, "2711": 8, "22513": 0, "30841": 2, "48146": 1, "30998": 1, "17935": 5, "8256": 5, "10969": 5, "21871": 4, "42639": 3, "4046": 4, "3426": 8, "37034": 3, "20552": 8, "17419": 2, "497": 6, "4280": 3, "45615": 8, "33170": 8, "6109": 2, "42928": 1, "34959": 0, "4618": 8, "43607": 8, "4907": 0, "1342": 1, "24172": 2, "35130": 1, "12491": 1, "39835": 2, "795": 0, "49949": 8, "29423": 1, "28880": 1, "43143": 4, "1747": 2, "34518": 3, "33104": 0, "11854": 0, "48201": 6, "17140": 2, "79": 1, "5223": 0, "3515": 8, "13883": 1, "47439": 3, "2759": 2, "26266": 8, "44669": 0, "3617": 4, "42061": 5, "18037": 1, "5206": 2, "12769": 0, "38650": 0, "40358": 5, "1770": 1, "4842": 6, "9502": 3, "41604": 3, "5519": 6, "36889": 8, "37596": 2, "38184": 3, "4876": 4, "44566": 4, "47733": 2, "23360": 9, "12403": 1, "34687": 5, "22754": 4, "23445": 5, "40001": 3, "9657": 0, "8196": 5, "41362": 4, "32515": 0, "3087": 8, "40911": 2, "31257": 6, "11220": 9, "31902": 6, "17918": 5, "33717": 0, "28791": 4, "18757": 9, "38243": 1, "49257": 0, "22876": 8, "1126": 8, "44853": 2, "36615": 9, "12188": 5, "40784": 6, "9432": 8, "11595": 1, "29296": 1, "14387": 4, "16840": 4, "42828": 4, "40470": 4, "3782": 5, "27970": 4, "10640": 3, "46873": 5, "16970": 0, "29463": 9, "35512": 0, "22259": 2, "30432": 6, "15037": 3, "22651": 9, "36534": 0, "1547": 8, "34982": 2, "9200": 6, "40165": 2, "20789": 9, "13746": 4, "1739": 4, "46419": 6, "753": 4, "2985": 3, "44257": 8, "29796": 1, "18969": 2, "14802": 1, "30433": 6, "49529": 9, "3423": 2, "9522": 0, "34576": 2, "39069": 0, "10148": 3, "40807": 3, "38836": 0, "34633": 8, "25140": 0, "42057": 2, "34970": 3, "8345": 2, "7731": 0, "49994": 6, "13890": 4, "16756": 5, "46084": 6, "11421": 0, "10297": 5, "38": 3, "7386": 5, "43555": 9, "7348": 5, "30670": 2, "10263": 9, "1157": 4, "45215": 5, "49980": 6, "26838": 4, "19003": 0, "1608": 8, "11877": 1, "2522": 8, "49835": 5, "27061": 5, "16661": 1, "30155": 4, "6752": 9, "19479": 4, "32740": 0, "35871": 8, "2825": 3, "30952": 9, "37583": 6, "48170": 4, "8123": 6, "11686": 4, "10096": 2, "44015": 6, "22891": 0, "40783": 8, "371": 0, "28558": 8, "8084": 0, "16248": 1, "10702": 2, "7679": 3, "8232": 9, "43352": 4, "26750": 4, "305": 6, "10708": 9, "15331": 6, "22313": 0, "30664": 6, "41221": 8, "38210": 0, "43584": 3, "38504": 1, "29184": 4, "34223": 8, "31331": 1, "45097": 0, "43052": 8, "43771": 1, "43645": 8, "30798": 4, "12526": 3, "5897": 9, "47941": 6, "11907": 6, "44443": 9, "33977": 6, "18429": 5, "28273": 2, "5778": 3, "6550": 5, "43307": 0, "30018": 8, "42897": 8, "5283": 0, "20977": 5, "38705": 8, "43956": 1, "21050": 5, "25062": 8, "30713": 3, "27906": 2, "10759": 6, "41520": 5, "29309": 0, "16143": 3, "6321": 0, "2285": 2, "40928": 9, "17957": 9, "36099": 5, "45746": 1, "2349": 1, "19605": 2, "31732": 9, "13976": 1, "47936": 9, "34649": 6, "32375": 4, "24101": 6, "2842": 5, "21406": 2, "11717": 5, "29531": 0, "30785": 1, "42226": 4, "9650": 1, "17196": 1, "42656": 6, "39751": 3, "24679": 5, "45427": 7, "43099": 4, "23890": 2, "11761": 7, "29596": 7, "45585": 9, "2383": 4, "13378": 4, "46864": 0, "45647": 5, "39585": 4, "10632": 4, "36320": 5, "43524": 7, "25207": 0, "15595": 4, "32147": 0, "24240": 1, "4448": 4, "33668": 6, "25341": 0, "35307": 5, "37185": 4, "25890": 1, "25763": 0, "36878": 3, "35706": 1, "47660": 2, "34968": 9, "47747": 2, "38613": 2, "32225": 4, "1776": 5, "3581": 7, "20880": 7, "10064": 7, "22837": 0, "25544": 7, "1063": 1, "30435": 2, "44289": 6, "9944": 5, "19041": 3, "14782": 2, "43215": 3, "33072": 7, "35265": 7, "14438": 5, "12130": 5, "48055": 4, "6093": 1, "14192": 3, "40953": 5, "15104": 9, "46776": 4, "30777": 9, "40629": 4, "4021": 3, "12084": 9, "31": 2, "36182": 4, "36565": 0, "49960": 3, "12482": 0, "45116": 1, "20035": 3, "20743": 4, "47322": 1, "42208": 0, "39419": 4, "2444": 4, "18775": 5, "31206": 1, "29700": 6, "38623": 0, "2598": 5, "4215": 0, "34966": 7, "47315": 5, "30267": 1, "29131": 5, "31851": 0, "31881": 4, "12648": 4, "20419": 5, "8465": 4, "14638": 5, "42397": 5, "41652": 2, "17952": 2, "34766": 3, "49532": 1, "9608": 4, "24959": 6, "46616": 5, "18674": 5, "5680": 6, "6136": 6, "44654": 1, "12984": 0, "27146": 6, "27459": 9, "5791": 6, "37406": 6, "31507": 5, "9361": 3, "46528": 6, "14728": 2, "2077": 5, "6976": 6, "7142": 7, "35809": 6, "46346": 9, "21310": 1, "35617": 4, "27889": 1, "32622": 0, "48560": 2, "19566": 7, "7076": 4, "9925": 9, "29601": 0, "11482": 1, "19005": 6, "28935": 5, "16440": 6, "8680": 1, "6284": 1, "36275": 9, "46223": 1, "24223": 3, "24769": 3, "3493": 5, "49407": 7, "20315": 2, "17641": 1, "20906": 6, "1289": 3, "21211": 4, "27964": 3, "47328": 7, "1339": 1, "18710": 2, "28348": 4, "39793": 9, "46504": 3, "8441": 7, "8310": 1, "25546": 0, "10447": 5, "5263": 3, "34313": 9, "16611": 9, "36854": 7, "9359": 6, "26935": 0, "24654": 7, "31486": 2, "33036": 2, "8431": 6, "8785": 2, "23935": 9, "24123": 9, "575": 2, "48652": 4, "14362": 2, "48494": 7, "19065": 9, "17233": 4, "11880": 1, "22808": 3, "29965": 2, "11890": 1, "21733": 2, "21432": 1, "21457": 1, "27024": 0, "30415": 3, "47038": 1, "7824": 4, "20372": 0, "35576": 7, "3002": 4, "37316": 2, "39882": 9, "23400": 7, "28093": 2, "25647": 1, "38581": 2, "19879": 4, "20191": 3, "38544": 9, "15289": 1, "30330": 4, "31248": 3, "43724": 6, "9152": 1, "8732": 6, "5296": 0, "34533": 4, "27568": 0, "5335": 6, "7141": 4, "8210": 0, "16042": 5, "38489": 3, "41034": 0, "31306": 3, "42998": 9, "48743": 9, "33273": 3, "18288": 1, "37106": 5, "25731": 1, "9088": 4, "12586": 1, "9019": 4, "33621": 2, "35841": 6, "43690": 3, "28884": 4, "3517": 3, "37910": 2, "15678": 1, "21965": 4, "23232": 1, "12309": 1, "24658": 0, "25556": 4, "3480": 9, "20350": 5, "31390": 4, "9208": 3, "46988": 3, "30703": 5, "42920": 7, "37396": 9, "45891": 9, "49957": 3, "43823": 1, "31600": 0, "48204": 5, "5695": 3, "15149": 1, "47719": 3, "41764": 6, "33382": 2, "20660": 6, "23639": 7, "44115": 0, "17515": 5, "35776": 2, "5343": 7, "13498": 7, "6905": 2, "499": 9, "23436": 0, "9844": 4, "19777": 7, "43201": 5, "32968": 4, "49290": 9, "32573": 9, "49772": 1, "10927": 2, "28766": 3, "48394": 1, "47013": 9, "45207": 1, "27916": 9, "13281": 3, "4909": 5, "1793": 5, "39395": 1, "36387": 3, "31810": 3, "19981": 2, "19223": 4, "38418": 6, "4967": 0, "1893": 7, "5609": 3, "13407": 3, "49920": 2, "38146": 9, "6563": 5, "38702": 3, "21280": 6, "46395": 2, "19358": 6, "761": 5, "348": 7, "25186": 0, "17705": 6, "4598": 1, "47099": 2, "34225": 2, "6041": 5, "35526": 6, "49953": 4, "9970": 6, "34304": 7, "22976": 1, "9918": 7, "11749": 5, "39219": 6, "9521": 6, "25429": 7, "14008": 1, "44748": 6, "9099": 1, "15408": 2, "40296": 7, "14845": 0, "32300": 0, "36299": 0, "48104": 6, "4834": 9, "29164": 4, "18338": 1, "49976": 1, "503": 7, "23300": 6, "23316": 7, "38745": 6, "49611": 4, "34510": 2, "9559": 3, "12683": 6, "41882": 6, "39344": 7, "22585": 6, "20640": 1, "1943": 3, "1237": 9, "46099": 6, "10889": 9, "28474": 3, "42873": 6, "35847": 7, "7570": 1, "38158": 3, "48382": 3, "24112": 1, "13597": 6, "29178": 3, "28931": 5, "14664": 5, "6495": 7, "41106": 5, "21962": 0, "23071": 5, "8365": 0, "23789": 4, "45765": 2, "27918": 6, "42635": 0, "17602": 9, "17784": 1, "1434": 6, "46118": 9, "24857": 0, "6364": 9, "34029": 5, "33557": 5, "22281": 5, "5435": 2, "29306": 0, "47401": 2, "43901": 9, "30067": 2, "49250": 3, "4381": 0, "12235": 0, "24301": 5, "37078": 0, "17345": 0, "3690": 4, "30985": 7, "5460": 3, "3816": 6, "29116": 2, "33386": 4, "18690": 4, "17679": 1, "10490": 0, "32352": 6, "3489": 3, "11859": 0, "14941": 1, "13118": 1, "8951": 0, "7308": 9, "14478": 6, "11241": 1, "37539": 0, "47723": 7, "45103": 6, "29229": 9, "41505": 9, "6938": 9, "1783": 0, "47959": 1, "9557": 5, "47163": 3, "39355": 2, "43793": 9, "11181": 5, "32733": 5, "29995": 7, "39005": 5, "6354": 0, "5163": 1, "38588": 0, "46121": 0, "9050": 6, "15282": 0, "3432": 2, "49492": 6, "5200": 5, "41396": 4, "25250": 6, "34563": 2, "6957": 5, "42029": 7, "26661": 4, "37933": 3, "15935": 3, "27286": 6, "3872": 1, "47926": 2, "23376": 4, "5949": 1, "24187": 9, "8782": 3, "43787": 3, "20336": 3, "9285": 0, "46222": 3, "7228": 2, "22290": 2, "30635": 3, "7768": 3, "29858": 6, "5183": 4, "36627": 9, "8764": 5, "16184": 2, "5360": 3, "19052": 0, "29782": 1, "23768": 1, "32175": 7, "23702": 2, "44072": 9, "32400": 9, "40689": 3, "22784": 7, "44259": 3, "48997": 3, "48891": 1, "27294": 3, "31968": 5, "796": 2, "6792": 9, "26681": 4, "16445": 2, "14791": 6, "10054": 5, "40306": 2, "3658": 9, "11355": 3, "13849": 3, "2683": 2, "45673": 4, "33193": 2, "24051": 5, "19711": 5, "6369": 3, "30967": 1, "19067": 5, "7425": 4, "9369": 0, "15817": 6, "37695": 3, "5696": 4, "35848": 6, "38725": 6, "19826": 0, "38065": 9, "43930": 1, "34319": 5, "3570": 1, "13632": 1, "27562": 1, "41560": 0, "41416": 5, "831": 0, "15624": 1, "28226": 9, "6618": 1, "40106": 6, "49597": 3, "40626": 1, "34565": 1, "7199": 7, "1901": 9, "34328": 2, "49295": 9, "19313": 2, "11087": 3, "47582": 0, "29711": 4, "45849": 7, "3011": 2, "48684": 5, "21212": 6, "6437": 3, "29393": 0, "33205": 3, "2097": 7, "46753": 4, "36820": 1, "23129": 9, "22557": 1, "25418": 2, "19350": 0, "49238": 3, "2013": 6, "12494": 2, "30247": 9, "36034": 9, "43525": 9, "9309": 0, "24073": 3, "4745": 9, "28483": 3, "37979": 3, "46450": 1, "49534": 6, "47274": 9, "23092": 3, "30172": 4, "26762": 4, "18642": 1, "43907": 5, "30248": 9, "45286": 3, "38151": 4, "40737": 2, "47597": 0, "1780": 4, "2507": 4, "31035": 3, "36096": 0, "34872": 6, "20712": 9, "22266": 3, "13979": 0, "9117": 1, "7956": 3, "47312": 9, "45194": 9, "3338": 1, "10124": 0, "42479": 1, "2972": 1, "49945": 6, "3293": 0, "36492": 5, "23461": 3, "37600": 7, "7121": 9, "21569": 6, "784": 1, "31441": 7, "14495": 3, "12111": 0, "36347": 4, "14304": 0, "33476": 5, "17547": 0, "10499": 0, "26936": 6, "35704": 9, "48753": 6, "33631": 1, "27399": 1, "31468": 2, "47008": 5, "18378": 9, "46658": 2, "4440": 3, "47152": 6, "42813": 0, "13171": 9, "125": 5, "32864": 3, "44272": 4, "26791": 4, "9794": 9, "5781": 5, "41992": 2, "40558": 5, "45106": 6, "38596": 7, "47728": 4, "11382": 6, "49095": 4, "20559": 1, "11751": 6, "11457": 4, "16040": 3, "26852": 9, "13924": 0, "13195": 1, "38069": 6, "47176": 0, "23865": 9, "28023": 9, "4578": 3, "9165": 9, "24241": 4, "13934": 3, "40403": 6, "11568": 9, "37130": 7, "7329": 0, "49170": 3, "32667": 5, "24691": 1, "19475": 2, "45520": 3, "32722": 6, "37620": 9, "2687": 2, "36478": 0, "33997": 7, "14075": 9, "5536": 2, "36870": 0, "49883": 7, "43993": 2, "3073": 6, "40453": 1, "39609": 2, "34921": 1, "7300": 6, "15636": 2, "41347": 9, "34575": 5, "19103": 5, "23184": 3, "23408": 4, "35983": 4, "40261": 2, "13316": 1, "43335": 4, "10126": 1, "25256": 2, "42314": 2, "45019": 9, "2026": 6, "41393": 7, "45326": 1, "6242": 9, "31655": 3, "49565": 2, "29627": 0, "22893": 9, "5896": 9, "48192": 5, "7101": 2, "17237": 0, "12777": 4, "48555": 9, "41132": 0, "35398": 0, "8482": 9, "43121": 9, "39011": 2, "7775": 7, "1279": 5, "24558": 2, "46959": 1, "48737": 5, "43909": 7, "1966": 7, "13420": 4, "32355": 2, "3842": 6, "14474": 6, "10319": 5, "1101": 6, "15247": 2, "17358": 3, "25320": 0, "12936": 5, "12904": 1, "35843": 9, "48658": 4, "37051": 5, "7218": 1, "32467": 3, "35036": 1, "7405": 4, "32102": 7, "37005": 6, "35042": 2, "1758": 1, "37527": 2, "48150": 1, "5521": 7, "28433": 5, "32161": 7, "4052": 1, "6240": 3, "35501": 5, "37459": 5, "46969": 7, "21549": 7, "33569": 6, "17364": 7, "36816": 5, "41544": 1, "19591": 9, "46756": 2, "37319": 2, "14679": 3, "26200": 0, "25018": 9, "15707": 1, "42238": 3, "31726": 3, "48339": 9, "21104": 6, "30688": 0, "37685": 4, "16339": 1, "36008": 2, "15333": 5, "15258": 5, "28526": 3, "32404": 6, "972": 4, "15941": 9, "15766": 1, "24312": 3, "8867": 0, "27849": 9, "9155": 2, "44391": 2, "28136": 2, "33636": 7, "47577": 4, "17760": 0, "28182": 3, "14831": 2, "43861": 0, "14745": 4, "29090": 0, "17056": 9, "20753": 3, "42473": 1, "33387": 5, "34030": 3, "27488": 4, "30494": 9, "23553": 5, "35577": 2, "38566": 7, "30519": 0, "18884": 6, "1064": 7, "40472": 0, "39264": 9, "39378": 7, "20560": 7, "415": 6, "26664": 1, "24664": 5, "3979": 7, "15988": 5, "22309": 1, "10663": 6, "17": 9, "12308": 1, "6924": 5, "7836": 7, "3928": 6, "42384": 5, "43290": 9, "25968": 2, "6152": 3, "33820": 2, "37324": 0, "14189": 9, "12782": 0, "25736": 2, "42266": 0, "7636": 0, "28506": 2, "1384": 5, "10066": 2, "37458": 4, "30418": 1, "33074": 9, "44467": 6, "43042": 6, "41463": 0, "45882": 5, "19159": 3, "43511": 6, "20516": 1, "40131": 4, "20785": 7, "43958": 2, "11210": 0, "31972": 2, "4677": 6, "29777": 0, "18714": 0, "42034": 3, "19046": 9, "6728": 2, "46758": 2, "18012": 5, "38878": 0, "39373": 0, "1120": 5, "17700": 7, "26379": 7, "49895": 0, "8892": 5, "404": 0, "3825": 3, "28687": 5, "5112": 4, "13083": 1, "43501": 0, "7190": 9, "13812": 9, "39479": 9, "12419": 9, "48756": 5, "18434": 5, "1484": 3, "10584": 3, "31014": 3, "37605": 7, "3959": 1, "33038": 1, "9490": 4, "14203": 4, "4147": 1, "40726": 0, "3986": 0, "45026": 6, "7508": 1, "18774": 7, "44532": 0, "37312": 1, "26351": 7, "25362": 7, "44056": 1, "11989": 0, "38832": 9, "48693": 7, "17859": 2, "45057": 1, "49259": 6, "33956": 7, "32018": 1, "20024": 4, "24110": 2, "32199": 4, "37924": 3, "34452": 6, "34901": 6, "5043": 5, "21708": 9, "13396": 3, "36386": 7, "16114": 1, "11998": 5, "11942": 3, "29022": 5, "6962": 7, "15664": 2, "48372": 7, "31259": 4, "18931": 3, "9501": 1, "48739": 1, "37721": 7, "25276": 3, "10559": 3, "33179": 7, "17654": 4, "43606": 3, "23243": 4, "36681": 4, "12317": 9, "20116": 6, "7642": 3, "21925": 0, "19725": 0, "7290": 1, "22439": 4, "46982": 0, "28539": 3, "4324": 3, "5034": 7, "16659": 1, "43306": 1, "3775": 5, "7297": 5, "37493": 4, "16554": 0, "26257": 2, "30203": 0, "15757": 7, "6731": 5, "39144": 7, "35353": 9, "23729": 4, "29979": 7, "36677": 9, "97": 1, "25715": 1, "47183": 5, "40935": 7, "10057": 5, "27524": 4, "12295": 1, "40665": 2, "40149": 6, "3665": 6, "27418": 5, "49937": 3, "41996": 4, "28033": 5, "13951": 7, "42679": 5, "3497": 9, "3196": 3, "29142": 3, "4468": 1, "47753": 2, "49970": 5, "40192": 7, "45313": 2, "10395": 7, "48062": 4, "8496": 3, "39602": 5, "35230": 2, "31260": 2, "10738": 1, "7750": 0, "22261": 2, "32468": 5, "11672": 5, "5205": 4, "39662": 0, "146": 1, "42365": 6, "2394": 5, "6322": 0, "13888": 6, "5248": 1, "8694": 6, "36233": 4, "19079": 7, "628": 5, "46631": 3, "39806": 9, "24065": 3, "469": 1, "39922": 3, "16893": 2, "20261": 0, "47615": 5, "19242": 9, "37456": 4, "49768": 4, "15820": 7, "38442": 9, "12073": 4, "3407": 0, "44200": 2, "40553": 5, "19763": 9, "43846": 1, "22421": 2, "48925": 4, "26660": 3, "3501": 5, "41078": 7, "46397": 5, "12400": 9, "13866": 3, "11146": 9, "43234": 6, "22934": 9, "18126": 5, "2067": 4, "30743": 7, "22873": 0, "30318": 7, "44343": 0, "44929": 5, "45117": 6, "11796": 3, "29223": 5, "37701": 6, "7328": 6, "46034": 0, "6353": 7, "15286": 5, "30478": 3, "15691": 4, "15724": 0, "24760": 1, "32641": 0, "33424": 7, "29877": 6, "34034": 7, "38331": 0, "31889": 9, "21295": 7, "21656": 0, "20037": 2, "47730": 4, "31959": 7, "7979": 0, "35123": 2, "23509": 2, "16730": 9, "24027": 7, "27386": 3, "45458": 2, "12944": 4, "3354": 1, "42595": 1, "23078": 4, "49913": 4, "1013": 6, "47317": 7, "6774": 4, "42127": 4, "39450": 2, "756": 9, "14128": 7, "28042": 0, "35772": 4, "6873": 3, "33765": 4, "3476": 5, "29945": 2, "13327": 6, "5042": 1, "18856": 3, "36598": 5, "19128": 6, "45831": 9, "13014": 1, "11213": 1, "15341": 2, "3094": 2, "16972": 7, "31530": 2, "27608": 7, "33946": 3, "46508": 6, "30098": 6, "9924": 3, "42297": 3, "48203": 4, "23328": 2, "48455": 1, "42576": 6, "10866": 1, "41464": 1, "35232": 1, "32218": 1, "1542": 2, "16955": 5, "43018": 4, "36503": 5, "26078": 4, "42868": 6, "12616": 1, "4637": 4, "14062": 1, "16069": 7, "18334": 5, "49688": 4, "31182": 1, "30510": 9, "14406": 5, "35017": 2, "43824": 2, "18272": 6, "5170": 6, "35246": 6, "42383": 2, "19593": 2, "20217": 2, "47656": 1, "10694": 0, "48140": 7, "32544": 4, "14626": 1, "5030": 0, "29751": 6, "5476": 4, "47548": 9, "48138": 1, "17975": 6, "16820": 6, "30775": 1, "20876": 4, "5800": 6, "17658": 9, "15267": 5, "8889": 2, "36066": 4, "1362": 1, "1666": 4, "8522": 3, "31906": 1, "28144": 4, "39948": 1, "17096": 9, "30239": 0, "20204": 1, "5394": 3, "11722": 7, "28307": 6, "26557": 3, "43579": 5, "4669": 7, "37617": 3, "8920": 4, "12899": 6, "25766": 0, "26043": 5, "41394": 2, "11374": 0, "27999": 9, "12037": 2, "24600": 3, "6808": 1, "8008": 0, "24521": 9, "28587": 4, "17594": 0, "8933": 3, "12892": 9, "48296": 7, "43749": 3, "16382": 5, "46942": 5, "46018": 7, "4982": 4, "46584": 4, "17289": 2, "24311": 1, "5597": 2, "17013": 3, "21045": 9, "9782": 7, "37417": 5, "6017": 4, "9543": 3, "27851": 3, "49165": 4, "8242": 7, "38805": 0, "9134": 2, "20630": 4, "27030": 6, "26720": 9, "559": 1, "22507": 7, "49537": 5, "43333": 5, "27972": 2, "10115": 6, "31985": 6, "35120": 7, "14625": 6, "21851": 4, "28306": 6, "25482": 6, "27358": 1, "23035": 4, "4272": 5, "32607": 5, "24160": 0, "21249": 4, "43091": 0, "10963": 7, "22201": 0, "37096": 2, "49516": 0, "9358": 2, "29179": 6, "34075": 5, "34842": 5, "197": 6, "30661": 2, "1519": 2, "23848": 9, "38452": 0, "43921": 4, "28364": 2, "17499": 3, "2057": 5, "22241": 2, "18335": 9, "33810": 5, "37709": 1, "25149": 2, "2265": 6, "25321": 3, "44980": 3, "8269": 5, "25232": 7, "13301": 2, "23987": 6, "3482": 6, "8759": 6, "4825": 3, "34311": 3, "27372": 1, "11529": 7, "6897": 0, "43271": 3, "26515": 4, "44866": 5, "45678": 0, "17193": 5, "47100": 9, "44683": 1, "13440": 5, "27241": 7, "15640": 3, "24586": 9, "23466": 4, "45317": 3, "18150": 2, "40138": 4, "43894": 6, "11035": 1, "25796": 1, "14553": 5, "17756": 3, "23008": 6, "30235": 0, "3554": 2, "29303": 4, "21593": 0, "15321": 7, "28729": 0, "33890": 9, "41118": 0, "41622": 2, "22123": 4, "14645": 5, "46368": 6, "48503": 2, "31119": 7, "44024": 6, "8221": 9, "13004": 6, "42878": 2, "16467": 3, "17751": 0, "43388": 3, "35521": 9, "36672": 0, "25486": 6, "41035": 0, "10753": 2, "41873": 4, "5376": 0, "37813": 1, "46827": 9, "15091": 6, "31721": 2, "16486": 3, "40875": 4, "48571": 7, "30050": 0, "23817": 3, "49959": 0, "20079": 2, "36300": 0, "45985": 4, "30581": 1, "23161": 5, "24261": 4, "1267": 7, "31080": 2, "40259": 3, "29780": 6, "26583": 0, "8378": 3, "4043": 7, "25379": 2, "1804": 5, "37267": 4, "19365": 3, "27678": 1, "4481": 7, "44631": 6, "32390": 7, "45245": 5, "22568": 2, "12250": 4, "240": 3, "45481": 0, "55": 4, "25879": 3, "29629": 9, "29665": 2, "41973": 0, "24147": 5, "41712": 2, "42617": 9, "48752": 2, "16658": 5, "16624": 0, "15436": 7, "5977": 7, "28903": 0, "27017": 0, "22724": 0, "35916": 6, "32919": 5, "19237": 7, "43334": 6, "17765": 3, "28891": 9, "40998": 3, "1086": 3, "12353": 9, "29070": 1, "41901": 6, "36944": 9, "29139": 2, "11063": 2, "9852": 1, "28338": 1, "2369": 2, "35295": 4, "13095": 7, "5775": 7, "47122": 0, "6952": 5, "42130": 4, "20014": 3, "19214": 9, "736": 7, "48906": 0, "28788": 2, "3365": 5, "26115": 2, "16773": 6, "24349": 6, "202": 9, "40265": 7, "19948": 0, "6275": 6, "6506": 6, "39135": 9, "48617": 6, "42515": 4, "22923": 6, "45653": 6, "39432": 5, "9594": 4, "32735": 1, "44360": 4, "38271": 7, "7115": 7, "42388": 2, "3014": 6, "46883": 7, "47151": 2, "10359": 6, "29335": 9, "41218": 1, "33778": 0, "42096": 5, "30347": 4, "47188": 7, "20068": 3, "21231": 1, "29192": 7, "10551": 0, "34900": 7, "11908": 6, "34151": 5, "8730": 3, "31540": 9, "18533": 6, "43342": 6, "17375": 3, "2117": 9, "42987": 5, "10197": 5, "25008": 1, "49955": 6, "16639": 4, "14611": 0, "40437": 4, "38638": 4, "12943": 3, "45649": 9, "9564": 6, "35940": 7, "24000": 4, "25620": 1, "23064": 6, "33893": 0, "21110": 7, "45553": 4, "23458": 6, "47080": 2, "26090": 0, "49044": 4, "34020": 2, "7453": 4, "36635": 5, "47116": 3, "1239": 9, "22849": 2, "17937": 7, "12619": 4, "10948": 6, "20722": 1, "41130": 1, "47218": 9, "20774": 4, "21065": 1, "3958": 5, "26147": 9, "6223": 3, "528": 0, "10187": 6, "13559": 1, "45684": 6, "27995": 1, "25583": 0, "11028": 7, "10649": 1, "14270": 6, "49798": 3, "22365": 0, "27762": 2, "30823": 7, "6916": 1, "6580": 4, "21613": 6, "15963": 9, "39599": 4, "15458": 4, "11273": 4, "42880": 7, "43194": 6, "46387": 3, "9764": 6, "42575": 4, "34986": 7, "30268": 3, "47857": 4, "39142": 3, "49484": 9, "33755": 4, "40939": 5, "21785": 5, "1193": 5, "25495": 9, "36754": 1, "42504": 5, "42006": 5, "39308": 5, "3983": 4, "4705": 1, "14413": 3, "42229": 0, "32270": 1, "22039": 9, "4383": 4, "11662": 4, "4860": 6, "41705": 3, "33883": 6, "44861": 7, "6806": 0, "44144": 6, "14893": 6, "18945": 2, "16232": 3, "6163": 7, "38912": 5, "24806": 5, "3420": 6, "26248": 5, "25097": 9, "8359": 7, "32110": 1, "39779": 7, "30383": 0, "25213": 5, "47144": 3, "40715": 3, "27891": 6, "48655": 6, "48734": 4, "38423": 0, "40792": 9, "24256": 1, "28241": 2, "5916": 2, "39109": 4, "37431": 0, "4148": 4, "37149": 4, "16797": 9, "34540": 9, "34414": 0, "44310": 3, "47051": 2, "21188": 0, "5418": 2, "9799": 2, "38539": 3, "16101": 2, "48002": 2, "49917": 3, "30771": 9, "1777": 7, "23602": 0, "45082": 6, "18890": 3, "4434": 7, "49513": 3, "48472": 3, "1641": 3, "19911": 9, "37444": 9, "12275": 2, "41578": 6, "7604": 6, "18901": 3, "16824": 4, "7400": 6, "6153": 9, "3251": 4, "24823": 9, "21106": 4, "4370": 1, "3630": 5, "33097": 3, "23510": 0, "13793": 1, "9567": 1, "27105": 6, "26543": 2, "31461": 2, "46231": 5, "18466": 4, "33019": 2, "25835": 9, "12288": 1, "16073": 0, "28719": 9, "35323": 5, "39559": 0, "9948": 0, "46110": 0, "8181": 5, "40381": 9, "11881": 2, "3513": 2, "41718": 6, "4803": 7, "29745": 9, "44918": 5, "26036": 4, "10655": 2, "46080": 5, "35044": 5, "4684": 9, "25741": 9, "34534": 5, "21315": 2, "39872": 1, "42988": 0, "17825": 5, "16141": 0, "24026": 1, "26003": 4, "13669": 1, "22141": 3, "47052": 9, "3766": 4, "10711": 4, "3584": 6, "11940": 0, "45463": 9, "25326": 1, "34040": 1, "6534": 2, "5972": 3, "12112": 9, "42820": 1, "46330": 3, "25074": 6, "25947": 9, "3148": 2, "31440": 9, "24925": 4, "28352": 2, "36010": 3, "29126": 2, "3643": 2, "28341": 7, "32473": 5, "45056": 9, "10233": 6, "49751": 6, "37281": 3, "18129": 0, "20758": 4, "40364": 3, "10595": 6, "3892": 7, "37095": 3, "41831": 3, "31765": 6, "18078": 1, "43588": 7, "12473": 3, "26523": 9, "27819": 1, "13365": 9, "2768": 5, "44507": 2, "8327": 0, "32766": 0, "40708": 5, "17162": 4, "14035": 6, "2231": 1, "42003": 5, "17197": 9, "31039": 0, "49961": 0, "25236": 4, "32516": 6, "39668": 6, "28390": 3, "41153": 5, "29360": 1, "26569": 3, "28198": 0, "30919": 4, "43322": 5, "42682": 2, "21896": 4, "36891": 2, "14093": 6, "39391": 3, "48309": 1, "9125": 2, "45918": 4, "47085": 2, "25657": 4, "12934": 6, "32206": 3, "16741": 3, "18685": 5, "41564": 7, "26327": 3, "4797": 1, "18872": 4, "35242": 5, "40727": 4, "35428": 0, "40410": 5, "26611": 1, "4814": 7, "11070": 1, "14250": 5, "42104": 2, "32181": 7, "12886": 9, "27513": 6, "15861": 9, "25873": 3, "25477": 7, "26294": 6, "18994": 9, "42665": 7, "35308": 5, "8859": 6, "17407": 9, "43522": 9, "40252": 1, "14706": 2, "25143": 4, "46399": 3, "8213": 2, "13990": 1, "39167": 1, "45454": 3, "35145": 6, "28664": 6, "2611": 0, "29417": 7, "6196": 1, "23591": 2, "44568": 2, "49503": 0, "23522": 2, "49438": 9, "1856": 3, "9554": 4, "34193": 1, "25132": 7, "225": 0, "36576": 3, "37125": 5, "8340": 9, "25870": 3, "27051": 7, "24875": 0, "38434": 6, "31135": 5, "46233": 9, "1439": 7, "22060": 6, "21161": 4, "12198": 7, "43656": 4, "24370": 5, "47111": 6, "32982": 3, "24909": 1, "27447": 2, "2243": 9, "47989": 0, "11625": 7, "45971": 6, "1388": 3, "48149": 7, "43515": 7, "21863": 7, "34372": 7, "14968": 5, "37909": 5, "41175": 1, "2672": 9, "20102": 0, "1790": 6, "47635": 1, "48003": 4, "21556": 3, "15430": 0, "22483": 4, "25527": 6, "39201": 7, "25301": 5, "42990": 6, "34933": 7, "31380": 6, "11191": 5, "13518": 0, "37329": 6, "37198": 9, "48243": 1, "40158": 6, "47359": 4, "11704": 9, "6891": 5, "17990": 9, "30397": 6, "39238": 5, "34312": 0, "19224": 1, "49885": 5, "14396": 5, "7777": 1, "37263": 0, "11555": 1, "48021": 2, "13655": 4, "456": 1, "7376": 1, "36651": 9, "9178": 2, "42941": 4, "32806": 0, "16246": 6, "13562": 4, "31308": 3, "19618": 3, "21855": 6, "46519": 7, "49523": 3, "5574": 6, "37608": 7, "32389": 0, "11724": 3, "25988": 1, "24396": 5, "28682": 3, "36986": 6, "34286": 2, "28802": 5, "35300": 0, "44699": 9, "44203": 7, "45988": 2, "25012": 2, "15221": 4, "792": 2, "6390": 1, "12609": 9, "39951": 0, "17512": 0, "36861": 4, "31528": 7, "41952": 4, "9839": 0, "1598": 5, "12163": 2, "44173": 6, "46738": 6, "42495": 0, "4357": 7, "46226": 5, "3003": 2, "20578": 5, "5548": 7, "31191": 9, "32995": 7, "10281": 9, "33026": 2, "18711": 4, "40547": 2, "32456": 2, "44968": 0, "6288": 2, "20025": 7, "11413": 3, "20507": 0, "33539": 5, "3727": 0, "28419": 3, "37170": 9, "19988": 7, "43072": 6, "19351": 3, "913": 4, "48115": 0, "33801": 2, "16901": 1, "2761": 6, "36413": 9, "31622": 1, "14003": 4, "11160": 0, "26023": 9, "35604": 3, "33481": 1, "29254": 5, "5389": 6, "44659": 3, "3299": 5, "10856": 2, "5743": 2, "26273": 0, "31656": 4, "26471": 2, "28342": 1, "9769": 9, "23437": 6, "1974": 6, "39456": 1, "11108": 1, "45270": 6, "37956": 7, "23769": 2, "49225": 6, "10217": 4, "37774": 1, "14170": 9, "32591": 1, "18205": 1, "32926": 1, "29921": 0, "9349": 0, "12557": 6, "26145": 1, "35364": 4, "45859": 0, "41529": 0, "46998": 2, "31800": 2, "29208": 3, "14263": 4, "41203": 5, "47304": 3, "35788": 5, "35375": 4, "47387": 6, "48206": 2, "38742": 9, "43692": 4, "43383": 6, "36473": 5, "32116": 4, "47967": 6, "30516": 5, "28301": 2, "44171": 5, "4388": 7, "40549": 2, "12009": 3, "37704": 1, "35713": 5, "48704": 2, "23383": 0, "14226": 9, "18933": 0, "41200": 0, "45842": 7, "48552": 6, "44739": 9, "5050": 6, "5917": 7, "18242": 2, "18406": 9, "38967": 9, "16301": 9, "43004": 3, "15487": 9, "30523": 4, "39841": 2, "48406": 0, "11741": 5, "26496": 7, "28892": 5, "25117": 6, "13436": 5, "12255": 7, "6697": 0, "3792": 5, "38866": 3, "5257": 6, "47861": 5, "29259": 6, "5055": 3, "27312": 6, "2628": 2, "13176": 9, "45798": 5, "32426": 6, "31023": 0, "21578": 1, "47154": 3, "352": 7, "34974": 4, "37032": 2, "47297": 5, "34257": 5, "42076": 6, "23052": 9, "36323": 5, "16880": 1, "18614": 7, "25986": 6, "38956": 0, "3082": 2, "25674": 9, "20732": 6, "42079": 9, "34779": 4, "11450": 1, "12710": 3, "47331": 1, "47498": 7, "23091": 3, "20666": 9, "17924": 5, "38014": 7, "24410": 5, "10561": 2, "18156": 2, "44061": 6, "22320": 1, "23215": 7, "24404": 7, "3119": 1, "29402": 6, "13346": 3, "22526": 4, "19392": 3, "18433": 7, "35005": 1, "34814": 7, "34417": 0, "44427": 6, "28511": 1, "10079": 4, "6788": 7, "14669": 1, "19043": 9, "24791": 1, "11351": 7, "29680": 5, "49877": 7, "48407": 0, "22773": 2, "13089": 3, "7797": 6, "17121": 6, "46337": 5, "1329": 7, "28989": 0, "7665": 2, "23347": 9, "10444": 3, "19650": 9, "44719": 0, "30806": 7, "5725": 1, "8397": 5, "5894": 9, "4692": 9, "21125": 2, "8618": 9, "23398": 0, "9611": 7, "32965": 4, "19864": 1, "22150": 6, "27185": 7, "49965": 4, "18305": 9, "9982": 1, "21146": 5, "38858": 1, "33150": 7, "23405": 6, "16274": 4, "9345": 5, "3512": 2, "25131": 0, "49607": 5, "14480": 6, "16725": 6, "16115": 2, "44087": 6, "9213": 4, "3153": 4, "20107": 3, "7316": 1, "39756": 3, "48329": 1, "23440": 1, "18478": 0, "36710": 7, "7439": 1, "47421": 0, "14225": 0, "18574": 2, "44638": 0, "6622": 4, "32502": 5, "32061": 3, "7450": 4, "35629": 7, "485": 6, "13219": 4, "1453": 2, "1344": 6, "23737": 3, "18577": 3, "2002": 7, "32073": 6, "12444": 3, "41709": 0, "16066": 4, "31591": 4, "48028": 3, "13342": 4, "41931": 4, "9792": 9, "28495": 9, "48101": 0, "44163": 6, "15307": 3, "25016": 5, "5009": 2, "12164": 5, "602": 1, "39991": 5, "42580": 6, "22494": 9, "21868": 5, "7320": 1, "27579": 0, "8928": 9, "46614": 5, "16172": 7, "15879": 1, "25582": 9, "23193": 1, "35559": 2, "15775": 2, "37783": 5, "10515": 4, "23004": 0, "27251": 9, "45956": 1, "2482": 9, "38251": 1, "4253": 6, "41801": 6, "24677": 4, "12712": 6, "30450": 4, "29798": 3, "16864": 7, "12335": 5, "39865": 5, "48688": 5, "40698": 0, "3154": 4, "7519": 2, "15364": 6, "35383": 6, "32452": 7, "1170": 6, "4275": 2, "44579": 3, "26022": 6, "18419": 6, "2150": 6, "4083": 0, "43629": 0, "8175": 5, "22499": 4, "49710": 9, "10817": 9, "33452": 0, "42147": 7, "30874": 2, "705": 7, "45737": 3, "27027": 9, "2699": 2, "37768": 6, "38453": 1, "25387": 5, "25251": 4, "26701": 9, "12594": 5, "24768": 5, "16883": 3, "13189": 7, "39438": 2, "38979": 6, "47136": 5, "11808": 7, "2971": 7, "11398": 3, "19000": 7, "15623": 5, "45717": 5, "21723": 9, "25072": 4, "2170": 1, "5534": 4, "19148": 3, "9811": 0, "33664": 7, "8659": 7, "42107": 2, "13423": 2, "7871": 7, "18798": 0, "7184": 9, "42923": 2, "33337": 6, "23296": 0, "19720": 3, "36159": 9, "27892": 9, "16416": 9, "16282": 9, "21520": 0, "19460": 1, "31103": 3, "48828": 6, "36825": 6, "26443": 3, "17596": 9, "29194": 4, "17290": 7, "44270": 5, "18740": 7, "44880": 3, "25661": 3, "30527": 2, "17804": 4, "48331": 1, "6744": 3, "48540": 6, "16951": 3, "31938": 3, "16870": 5, "3191": 5, "49704": 5, "16026": 6, "7461": 7, "46428": 2, "49422": 3, "49550": 0, "3689": 1, "32617": 1, "35950": 7, "14020": 5, "13605": 7, "48007": 5, "16059": 5, "10592": 9, "6503": 1, "21826": 7, "5827": 0, "10862": 2, "13103": 0, "17950": 6, "22289": 2, "33419": 0, "42961": 9, "36192": 7, "7182": 5, "14993": 3, "43363": 9, "16974": 7, "16826": 0, "24533": 7, "32742": 9, "16322": 5, "1105": 9, "6940": 5, "18047": 3, "9234": 4, "39187": 9, "44320": 5, "28739": 2, "33152": 2, "3961": 0, "14987": 6, "15248": 9, "45877": 2, "23843": 7, "29132": 9, "43609": 0, "823": 2, "27299": 7, "24954": 1, "13017": 5, "10001": 6, "49088": 9, "43953": 9, "49956": 5, "46396": 2, "23190": 5, "46791": 5, "24831": 2, "25400": 9, "30867": 1, "4621": 4, "45639": 4, "34787": 3, "10201": 0, "26373": 2, "14494": 0, "11331": 0, "23650": 2, "33323": 0, "10619": 4, "24587": 5, "41550": 0, "6620": 9, "20657": 6, "32072": 4, "36114": 6, "1223": 7, "2442": 3, "41758": 7, "25455": 9, "16500": 5, "4537": 5, "5763": 7, "2679": 0, "15502": 4, "5699": 1, "24479": 7, "27733": 7, "17721": 3, "13447": 0, "3144": 7, "19182": 7, "22324": 6, "34068": 3, "47066": 9, "26996": 7, "4501": 0, "19716": 5, "34820": 4, "18618": 1, "2610": 2, "22099": 9, "6243": 6, "29082": 2, "36529": 5, "35561": 6, "6404": 5, "32011": 6, "29829": 4, "11586": 4, "25120": 9, "46764": 9, "46299": 4, "39035": 1, "15979": 3, "13476": 0, "43504": 2, "4947": 9, "29095": 3, "2237": 3, "16785": 2, "16750": 5, "24460": 9, "41013": 4, "6493": 0, "23831": 6, "23560": 6, "42155": 6, "32279": 7, "40233": 2, "21389": 4, "22551": 1, "1026": 3, "22079": 6, "13792": 1, "34707": 9, "7512": 4, "32805": 7, "43945": 0, "38397": 1, "18195": 3, "11311": 6, "47563": 0, "42979": 0, "34819": 5, "45016": 9, "40687": 4, "6335": 3, "34500": 6, "19455": 7, "13204": 5, "28987": 2, "41468": 5, "13186": 2, "32962": 1, "14923": 1, "36785": 1, "44442": 6, "3158": 9, "26203": 1, "29162": 6, "37870": 6, "9408": 9, "24457": 1, "21475": 4, "6994": 7, "28503": 6, "49681": 6, "20858": 5, "12010": 5, "44652": 2, "41592": 5, "11613": 2, "15129": 0, "20725": 1, "10398": 3, "22532": 5, "13122": 3, "28782": 9, "31313": 9, "25607": 4}

==> hypergradient_distribution/CIFAR10/77146b37-b641-41dd-ab2b-f3c2437d9657_whole.mean.json <==
{"0": {"3": -0.00019229498291015626, "8": -2.856147766113281e-05, "0": 0.00020841900634765626, "6": 2.893259048461914e-05, "1": -1.2265403270721436e-06, "9": -3.829803085327149e-05, "5": -2.3005096435546876e-05, "7": 2.5325767517089844e-05, "4": -1.6604387283325197e-05, "2": 2.5681407928466797e-05}, "8": {"3": -0.00016239407348632814, "8": 0.00011681314849853516, "0": -2.7205242156982422e-05, "6": 2.7577926635742188e-05, "1": -1.183693504333496e-05, "9": -2.4988712310791015e-05, "5": -1.3739730834960937e-05, "7": 1.6805423736572265e-05, "4": 4.771113395690918e-06, "2": 4.851115417480469e-05}, "7": {"3": -0.00015697833251953125, "8": 1.028866171836853e-07, "0": 1.9483173370361327e-05, "6": 1.474715232849121e-05, "1": -6.375953197479248e-06, "9": -9.62829291820526e-07, "5": -2.694314384460449e-05, "7": 0.00019328309631347658, "4": 9.623271942138671e-06, "2": -1.367279887199402e-06}, "2": {"3": -0.00019017633056640624, "8": 8.247278213500976e-06, "0": -5.8584694862365724e-06, "6": -1.66700382232666e-05, "1": -3.457032144069672e-07, "9": -2.0489274978637696e-05, "5": -5.646088027954102e-05, "7": 6.860620975494385e-06, "4": 1.014476776123047e-05, "2": 0.0003028833312988281}, "5": {"3": -0.00023561854553222656, "8": -1.353474736213684e-06, "0": -6.951260566711426e-06, "6": -2.075793981552124e-06, "1": 3.084397077560425e-06, "9": -3.989193201065063e-06, "5": 0.00028488442993164064, "7": -8.747056007385254e-06, "4": -1.1328283309936523e-05, "2": -7.306295871734619e-06}, "3": {"3": 0.0001978287811279297, "8": -1.7290468215942383e-06, "0": -8.489320755004882e-06, "6": -1.7243886947631836e-05, "1": 7.029867172241211e-07, "9": -7.310428142547608e-06, "5": -9.428282928466797e-05, "7": -2.5092639923095704e-05, "4": -1.4914689064025878e-05, "2": -2.8580083847045898e-05}, "1": {"3": -0.00013872021484375, "8": -4.586732864379883e-06, "0": 3.461456680297852e-05, "6": 4.1528575897216796e-05, "1": 8.455085754394531e-05, "9": -6.109407424926758e-05, "5": 4.6912342309951783e-07, "7": 2.201243209838867e-05, "4": 2.392432689666748e-06, "2": 1.3593610525131226e-06}, "4": {"3": -0.00022600070190429688, "8": 1.4605209350585937e-05, "0": 1.1423919677734374e-05, "6": 8.46610164642334e-06, "1": -2.792012929916382e-06, "9": -6.251895904541016e-06, "5": -4.12293815612793e-05, "7": -1.218316650390625e-05, "4": 0.00019959808349609374, "2": -8.989982604980468e-06}, "9": {"3": -0.00014942922973632813, "8": -9.798177719116211e-06, "0": 1.3465803146362305e-05, "6": 3.3363861083984375e-05, "1": -5.067919921875e-05, "9": 0.00011694739532470703, "5": 1.6746010780334473e-06, "7": 2.365729331970215e-05, "4": 9.531561851501465e-06, "2": -9.767982363700868e-07}, "6": {"3": -0.00015912515258789062, "8": 3.9901978969573974e-06, "0": 4.135356426239014e-06, "6": 0.00018103738403320313, "1": 9.725033760070801e-06, "9": -8.06546115875244e-06, "5": -2.122275924682617e-05, "7": 1.3219616889953613e-05, "4": -4.79539966583252e-06, "2": -1.4237030744552613e-06}}

==> hypergradient_distribution/CIFAR10/77146b37-b641-41dd-ab2b-f3c2437d9657_whole.mean.txt <==
 \mathbf{\textcolor{red}2.084190e-04} -1.226540e-06 2.568141e-05 -1.922950e-04 -1.660439e-05 -2.300510e-05 2.893259e-05 2.532577e-05 -2.856148e-05 -3.829803e-05
 3.461457e-05 \mathbf{\textcolor{red}8.455086e-05} 1.359361e-06 -1.387202e-04 2.392433e-06 4.691234e-07 4.152858e-05 2.201243e-05 -4.586733e-06 -6.109407e-05
 -5.858469e-06 -3.457032e-07 \mathbf{\textcolor{red}3.028833e-04} -1.901763e-04 1.014477e-05 -5.646088e-05 -1.667004e-05 6.860621e-06 8.247278e-06 -2.048927e-05
 -8.489321e-06 7.029867e-07 -2.858008e-05 \mathbf{\textcolor{red}1.978288e-04} -1.491469e-05 -9.428283e-05 -1.724389e-05 -2.509264e-05 -1.729047e-06 -7.310428e-06
 1.142392e-05 -2.792013e-06 -8.989983e-06 -2.260007e-04 \mathbf{\textcolor{red}1.995981e-04} -4.122938e-05 8.466102e-06 -1.218317e-05 1.460521e-05 -6.251896e-06
 -6.951261e-06 3.084397e-06 -7.306296e-06 -2.356185e-04 -1.132828e-05 \mathbf{\textcolor{red}2.848844e-04} -2.075794e-06 -8.747056e-06 -1.353475e-06 -3.989193e-06
 4.135356e-06 9.725034e-06 -1.423703e-06 -1.591252e-04 -4.795400e-06 -2.122276e-05 \mathbf{\textcolor{red}1.810374e-04} 1.321962e-05 3.990198e-06 -8.065461e-06
 1.948317e-05 -6.375953e-06 -1.367280e-06 -1.569783e-04 9.623272e-06 -2.694314e-05 1.474715e-05 \mathbf{\textcolor{red}1.932831e-04} 1.028866e-07 -9.628293e-07
 -2.720524e-05 -1.183694e-05 4.851115e-05 -1.623941e-04 4.771113e-06 -1.373973e-05 2.757793e-05 1.680542e-05 \mathbf{\textcolor{red}1.168131e-04} -2.498871e-05
 1.346580e-05 -5.067920e-05 -9.767982e-07 -1.494292e-04 9.531562e-06 1.674601e-06 3.336386e-05 2.365729e-05 -9.798178e-06 \mathbf{\textcolor{red}1.169474e-04}


==> hypergradient_distribution/FashionMNIST/65849f07-cb56-48e1-aae7-2257585b9d1d_abnormal.mean.json <==
{"9": {"9": 0.1914970725774765, "2": -0.12029904872179031, "1": -0.13119998574256897, "6": -0.046817149966955185, "4": -0.1502813696861267, "5": -0.13318075239658356, "7": -0.08750806003808975, "3": -0.12444949150085449, "8": -0.1410960704088211, "0": -0.09786127507686615}, "1": {"9": -0.17452751100063324, "2": -0.16704653203487396, "1": 0.0859750434756279, "6": -0.09110190719366074, "4": -0.15816891193389893, "5": -0.20823055505752563, "7": -0.23238365352153778, "3": -0.1840657889842987, "8": -0.0443696491420269, "0": -0.1292775571346283}, "6": {"9": -0.20646974444389343, "2": -0.22281701862812042, "1": -0.1588509976863861, "6": 0.5255776047706604, "4": -0.09318383038043976, "5": -0.19342994689941406, "7": -0.22563812136650085, "3": -0.19835717976093292, "8": -0.09513895213603973, "0": -0.17634251713752747}, "3": {"9": -0.1809946894645691, "2": -0.09470271319150925, "1": -0.13389083743095398, "6": -0.14350925385951996, "4": -0.14714407920837402, "5": -0.10561209172010422, "7": -0.182480588555336, "3": 0.2662101984024048, "8": -0.14293232560157776, "0": -0.1583309769630432}, "2": {"9": -0.19195614755153656, "2": 0.3647092282772064, "1": -0.1507147252559662, "6": -0.1501402109861374, "4": -0.1859188824892044, "5": -0.15868788957595825, "7": -0.1406807154417038, "3": -0.16358831524848938, "8": -0.05276250094175339, "0": -0.12618038058280945}, "4": {"9": -0.1303635835647583, "2": -0.18083684146404266, "1": -0.11449573934078217, "6": -0.04948374629020691, "4": 0.418045312166214, "5": -0.15636850893497467, "7": -0.1708986461162567, "3": -0.13577336072921753, "8": -0.11787795275449753, "0": -0.16960978507995605}, "0": {"9": -0.146401509642601, "2": -0.0910792201757431, "1": -0.09159403294324875, "6": -0.09346535056829453, "4": -0.13466300070285797, "5": -0.1467616707086563, "7": -0.19734638929367065, "3": -0.14746010303497314, "8": -0.12787191569805145, "0": 0.25750046968460083}, "5": {"9": -0.14426985383033752, "2": -0.1555883139371872, "1": -0.1375201791524887, "6": 0.0034588384442031384, "4": -0.056714050471782684, "5": 0.18935589492321014, "7": -0.11088254302740097, "3": -0.1404852271080017, "8": -0.08828001469373703, "0": -0.15521597862243652}, "8": {"9": -0.18598204851150513, "2": -0.17839914560317993, "1": -0.21820977330207825, "6": -0.10084077715873718, "4": -0.20561392605304718, "5": -0.1743866205215454, "7": -0.20918875932693481, "3": -0.23155009746551514, "8": 0.19898062944412231, "0": -0.11337218433618546}, "7": {"9": -0.1524001508951187, "2": -0.14763978123664856, "1": -0.1387658417224884, "6": -0.05293743312358856, "4": -0.10324373841285706, "5": -0.2639695107936859, "7": 0.14124318957328796, "3": -0.15488874912261963, "8": -0.11090703308582306, "0": -0.12029623985290527}}

==> hypergradient_distribution/FashionMNIST/65849f07-cb56-48e1-aae7-2257585b9d1d_abnormal.mean.txt <==
\mathbf{2.575005e-01} -9.159403e-02 -9.107922e-02 -1.474601e-01 -1.346630e-01 -1.467617e-01 -9.346535e-02 -1.973464e-01 -1.278719e-01 -1.464015e-01
-1.292776e-01 \mathbf{8.597504e-02} -1.670465e-01 -1.840658e-01 -1.581689e-01 -2.082306e-01 -9.110191e-02 -2.323837e-01 -4.436965e-02 -1.745275e-01
-1.261804e-01 -1.507147e-01 \mathbf{3.647092e-01} -1.635883e-01 -1.859189e-01 -1.586879e-01 -1.501402e-01 -1.406807e-01 -5.276250e-02 -1.919561e-01
-1.583310e-01 -1.338908e-01 -9.470271e-02 \mathbf{2.662102e-01} -1.471441e-01 -1.056121e-01 -1.435093e-01 -1.824806e-01 -1.429323e-01 -1.809947e-01
-1.696098e-01 -1.144957e-01 -1.808368e-01 -1.357734e-01 \mathbf{4.180453e-01} -1.563685e-01 -4.948375e-02 -1.708986e-01 -1.178780e-01 -1.303636e-01
-1.552160e-01 -1.375202e-01 -1.555883e-01 -1.404852e-01 -5.671405e-02 \mathbf{1.893559e-01} 3.458838e-03 -1.108825e-01 -8.828001e-02 -1.442699e-01
-1.763425e-01 -1.588510e-01 -2.228170e-01 -1.983572e-01 -9.318383e-02 -1.934299e-01 \mathbf{5.255776e-01} -2.256381e-01 -9.513895e-02 -2.064697e-01
-1.202962e-01 -1.387658e-01 -1.476398e-01 -1.548887e-01 -1.032437e-01 -2.639695e-01 -5.293743e-02 \mathbf{1.412432e-01} -1.109070e-01 -1.524002e-01
-1.133722e-01 -2.182098e-01 -1.783991e-01 -2.315501e-01 -2.056139e-01 -1.743866e-01 -1.008408e-01 -2.091888e-01 \mathbf{1.989806e-01} -1.859820e-01
-9.786128e-02 -1.312000e-01 -1.202990e-01 -1.244495e-01 -1.502814e-01 -1.331808e-01 -4.681715e-02 -8.750806e-02 -1.410961e-01 \mathbf{1.914971e-01}


==> hypergradient_distribution/FashionMNIST/65849f07-cb56-48e1-aae7-2257585b9d1d_normal.mean.json <==
{"9": {"9": 0.8203940987586975, "2": 0.0068285190500319, "1": 0.046910058706998825, "6": -0.014154871925711632, "4": 0.020597990602254868, "5": 0.12862271070480347, "7": 0.08450427651405334, "3": 0.07382101565599442, "8": 0.04054983705282211, "0": 0.07288189977407455}, "1": {"9": 0.05847429111599922, "2": 0.04416391998529434, "1": 0.87648606300354, "6": -0.024754028767347336, "4": 0.008679388090968132, "5": 0.05445867404341698, "7": 0.025078969076275826, "3": 0.1645025908946991, "8": 0.011595509015023708, "0": 0.06296511739492416}, "6": {"9": 0.0018392973579466343, "2": -0.14594192802906036, "1": -0.02664835751056671, "6": 0.8325795531272888, "4": 0.005125227849930525, "5": 0.03477145731449127, "7": 0.004951372276991606, "3": -0.0674845278263092, "8": 0.010510025545954704, "0": -0.1652645468711853}, "3": {"9": 0.06548735499382019, "2": 0.06614275276660919, "1": 0.12355468422174454, "6": -0.09920687228441238, "4": -0.05673803389072418, "5": 0.09370516985654831, "7": 0.05908410996198654, "3": 0.9020029306411743, "8": -0.0009626124519854784, "0": 0.023700915277004242}, "2": {"9": 0.004668694455176592, "2": 1.0886399745941162, "1": 0.03646636754274368, "6": -0.2859744131565094, "4": -0.2923518419265747, "5": -0.0078121935948729515, "7": 0.05398997291922569, "3": 0.05473325401544571, "8": -0.005034686531871557, "0": 0.08023640513420105}, "4": {"9": 0.016412943601608276, "2": -0.1920369416475296, "1": 0.009572732262313366, "6": -0.0021291342563927174, "4": 1.175557017326355, "5": 0.05892853066325188, "7": 0.022050226107239723, "3": -0.018356457352638245, "8": -0.00841828528791666, "0": -0.07229313999414444}, "0": {"9": 0.07700716704130173, "2": 0.08185306191444397, "1": 0.052846137434244156, "6": -0.24879036843776703, "4": -0.08693934977054596, "5": 0.0048781572841107845, "7": 0.01980016939342022, "3": 0.057158857583999634, "8": -0.00943918526172638, "0": 0.9422974586486816}, "5": {"9": 0.1267227977514267, "2": 0.016667403280735016, "1": 0.045566871762275696, "6": 0.020587366074323654, "4": 0.02600143291056156, "5": 0.8863013982772827, "7": 0.16125763952732086, "3": 0.09261257201433182, "8": 0.05775661766529083, "0": 0.019893432036042213}, "8": {"9": 0.021741364151239395, "2": -0.0005512860370799899, "1": 0.004946569912135601, "6": 0.027040226384997368, "4": 0.013627608306705952, "5": 0.05913450941443443, "7": 0.046032536774873734, "3": -0.007407719269394875, "8": 0.5222898721694946, "0": -0.021466219797730446}, "7": {"9": 0.01906358264386654, "2": 0.07820325344800949, "1": 0.015632055699825287, "6": -0.03511357679963112, "4": -0.004625353030860424, "5": -0.019695844501256943, "7": 0.8751753568649292, "3": 0.05461550131440163, "8": 0.03323410451412201, "0": 0.036715731024742126}}

==> hypergradient_distribution/FashionMNIST/65849f07-cb56-48e1-aae7-2257585b9d1d_normal.mean.txt <==
 \mathbf{9.422975e-01} 5.284614e-02 8.185306e-02 5.715886e-02 -8.693935e-02 4.878157e-03 -2.487904e-01 1.980017e-02 -9.439185e-03 7.700717e-02
 6.296512e-02 \mathbf{8.764861e-01} 4.416392e-02 1.645026e-01 8.679388e-03 5.445867e-02 -2.475403e-02 2.507897e-02 1.159551e-02 5.847429e-02
 8.023641e-02 3.646637e-02 \mathbf{1.088640e+00} 5.473325e-02 -2.923518e-01 -7.812194e-03 -2.859744e-01 5.398997e-02 -5.034687e-03 4.668694e-03
 2.370092e-02 1.235547e-01 6.614275e-02 \mathbf{9.020029e-01} -5.673803e-02 9.370517e-02 -9.920687e-02 5.908411e-02 -9.626125e-04 6.548735e-02
 -7.229314e-02 9.572732e-03 -1.920369e-01 -1.835646e-02 \mathbf{1.175557e+00} 5.892853e-02 -2.129134e-03 2.205023e-02 -8.418285e-03 1.641294e-02
 1.989343e-02 4.556687e-02 1.666740e-02 9.261257e-02 2.600143e-02 \mathbf{8.863014e-01} 2.058737e-02 1.612576e-01 5.775662e-02 1.267228e-01
 -1.652645e-01 -2.664836e-02 -1.459419e-01 -6.748453e-02 5.125228e-03 3.477146e-02 \mathbf{8.325796e-01} 4.951372e-03 1.051003e-02 1.839297e-03
 3.671573e-02 1.563206e-02 7.820325e-02 5.461550e-02 -4.625353e-03 -1.969584e-02 -3.511358e-02 \mathbf{8.751754e-01} 3.323410e-02 1.906358e-02
 -2.146622e-02 4.946570e-03 -5.512860e-04 -7.407719e-03 1.362761e-02 5.913451e-02 2.704023e-02 4.603254e-02 \mathbf{5.222899e-01} 2.174136e-02
 7.288190e-02 4.691006e-02 6.828519e-03 7.382102e-02 2.059799e-02 1.286227e-01 -1.415487e-02 8.450428e-02 4.054984e-02 \mathbf{8.203941e-01}


==> hypergradient_distribution/FashionMNIST/83b67600-908f-4bf7-ad4d-e75a20266aea_whole.mean.json <==
{"8": {"9": -3.542959213256836e-07, "2": 1.089809226989746e-06, "1": -4.804592132568359e-07, "6": -4.927079010009766e-06, "4": 1.7031719207763672e-06, "5": -6.2728157043457035e-06, "7": 1.3995830535888672e-06, "3": -2.3337650299072266e-06, "8": 3.3434032440185546e-06, "0": 8.130631446838379e-07}, "4": {"9": -3.033863639831543e-06, "2": -9.114989624023438e-05, "1": 5.611948013305664e-06, "6": 1.6893804931640624e-05, "4": 0.0002681442138671875, "5": 6.4173027038574215e-06, "7": 8.111733436584472e-07, "3": -1.952130699157715e-06, "8": -2.0885963439941407e-07, "0": -2.915634460449219e-05}, "6": {"9": -1.4358579635620116e-06, "2": -4.888648681640625e-05, "1": 4.619575881958008e-06, "6": 0.0002791381103515625, "4": -3.9540615844726565e-05, "5": 1.6538591003417968e-05, "7": -4.818796539306641e-06, "3": -1.905868148803711e-06, "8": 2.8013315200805666e-06, "0": -0.0001373198974609375}, "7": {"9": -3.0026678466796874e-05, "2": -3.2383747100830077e-07, "1": -1.1165108680725097e-06, "6": -3.2269527435302735e-06, "4": 3.3071979522705077e-06, "5": -1.1391412353515625e-05, "7": 3.1091741943359375e-05, "3": 4.498355484008789e-06, "8": -2.6838626861572265e-06, "0": -1.611919403076172e-06}, "2": {"9": 4.986838531494141e-06, "2": 0.0001346078857421875, "1": -6.5535888671875e-06, "6": -0.000120773828125, "4": -0.0002082348388671875, "5": -1.0733348846435547e-05, "7": -6.506856918334961e-07, "3": -2.3139593505859374e-05, "8": -2.197923278808594e-06, "0": 2.44599609375e-05}, "1": {"9": 1.8928452730178833e-07, "2": -7.849128723144531e-07, "1": 3.6258243560791014e-06, "6": 1.3706534385681153e-06, "4": 4.791417694091797e-06, "5": 1.2501694679260253e-06, "7": -6.095206260681152e-07, "3": -3.6021106719970705e-06, "8": 5.595166206359864e-07, "0": -1.251945972442627e-06}, "5": {"9": -7.799554347991943e-07, "2": 2.0558948516845703e-07, "1": -6.283332347869873e-07, "6": 1.5326223373413085e-06, "4": -1.383770751953125e-06, "5": 2.3986355590820312e-05, "7": -7.745828247070313e-06, "3": -2.151627540588379e-06, "8": 1.8637750625610352e-06, "0": 7.263254165649414e-07}, "3": {"9": -1.0002437591552734e-06, "2": -1.97020206451416e-06, "1": -4.729852294921875e-06, "6": -4.702701568603516e-06, "4": -1.8757701110839842e-05, "5": -2.219913864135742e-06, "7": 1.4313514709472656e-06, "3": 4.317210388183594e-05, "8": -5.519736289978027e-07, "0": -8.123524475097656e-06}, "0": {"9": 1.9499067306518556e-06, "2": 1.763641357421875e-05, "1": -3.0611869812011717e-06, "6": -0.00016942764892578126, "4": -3.418591918945313e-05, "5": -1.0569417572021484e-05, "7": 1.8903226852416993e-06, "3": -3.65091064453125e-05, "8": -6.1078533172607425e-06, "0": 0.0001650736083984375}, "9": {"9": 3.648473815917969e-05, "2": 2.590641975402832e-06, "1": 1.66369571685791e-06, "6": -6.122157669067382e-06, "4": -8.686186981201172e-06, "5": -1.600955352783203e-05, "7": -2.7652389526367188e-05, "3": -1.0945491790771485e-06, "8": -4.0703788757324215e-06, "0": 6.764728546142578e-06}}

==> hypergradient_distribution/FashionMNIST/83b67600-908f-4bf7-ad4d-e75a20266aea_whole.mean.txt <==
 \mathbf{\textcolor{red}{1.650736e-04}} -3.061187e-06 1.763641e-05 -3.650911e-05 -3.418592e-05 -1.056942e-05 -1.694276e-04 1.890323e-06 -6.107853e-06 1.949907e-06
 -1.251946e-06 \mathbf{\textcolor{red}{3.625824e-06}} -7.849129e-07 -3.602111e-06 4.791418e-06 1.250169e-06 1.370653e-06 -6.095206e-07 5.595166e-07 1.892845e-07
 2.445996e-05 -6.553589e-06 \mathbf{\textcolor{red}{1.346079e-04}} -2.313959e-05 -2.082348e-04 -1.073335e-05 -1.207738e-04 -6.506857e-07 -2.197923e-06 4.986839e-06
 -8.123524e-06 -4.729852e-06 -1.970202e-06 \mathbf{\textcolor{red}{4.317210e-05}} -1.875770e-05 -2.219914e-06 -4.702702e-06 1.431351e-06 -5.519736e-07 -1.000244e-06
 -2.915634e-05 5.611948e-06 -9.114990e-05 -1.952131e-06 \mathbf{\textcolor{red}{2.681442e-04}} 6.417303e-06 1.689380e-05 8.111733e-07 -2.088596e-07 -3.033864e-06
 7.263254e-07 -6.283332e-07 2.055895e-07 -2.151628e-06 -1.383771e-06 \mathbf{\textcolor{red}{2.398636e-05}} 1.532622e-06 -7.745828e-06 1.863775e-06 -7.799554e-07
 -1.373199e-04 4.619576e-06 -4.888649e-05 -1.905868e-06 -3.954062e-05 1.653859e-05 \mathbf{\textcolor{red}{2.791381e-04}} -4.818797e-06 2.801332e-06 -1.435858e-06
 -1.611919e-06 -1.116511e-06 -3.238375e-07 4.498355e-06 3.307198e-06 -1.139141e-05 -3.226953e-06 \mathbf{\textcolor{red}{3.109174e-05}} -2.683863e-06 -3.002668e-05
 8.130631e-07 -4.804592e-07 1.089809e-06 -2.333765e-06 1.703172e-06 -6.272816e-06 -4.927079e-06 1.399583e-06 \mathbf{\textcolor{red}{3.343403e-06}} -3.542959e-07
 6.764729e-06 1.663696e-06 2.590642e-06 -1.094549e-06 -8.686187e-06 -1.600955e-05 -6.122158e-06 -2.765239e-05 -4.070379e-06 \mathbf{\textcolor{red}{3.648474e-05}}


==> hypergradient_distribution/MNIST/28ba8f2c-5f16-4d29-adf4-6c2e562f0135_whole.mean.json <==
{"8": {"7": -0.001966538364321341, "2": 0.00011714209275421246, "1": -0.0016001899862079368, "0": -0.000334102493159625, "4": -0.0011138659873465172, "9": -0.0011549977764738328, "5": -0.0003992175107045024, "6": -3.539652627793633e-05, "3": 0.0003708372906883164, "8": 0.010464923827310362}, "7": {"7": 0.008301966849004248, "2": -0.00304361762002457, "1": 0.00105153506022718, "0": -0.0004495729597247377, "4": 0.0020700969909699047, "9": -0.0027338676339216583, "5": -0.0012268484173334232, "6": -0.00012265639632380332, "3": -0.0006448203974431104, "8": -0.0038198949864757625}, "6": {"7": -0.0009683241872008208, "2": 0.00040180368940959604, "1": -0.0015488028001155096, "0": -0.00038124505354433644, "4": -0.0006209012811392728, "9": -0.001315142756292912, "5": -0.0007044529300099531, "6": 0.007174839306474976, "3": -0.0004194980505669471, "8": 0.0013824183593295683}, "2": {"7": -0.004979057070810043, "2": 0.007902394893557527, "1": -0.0010870061781963062, "0": 0.0005921117505248712, "4": -0.0007322921650958402, "9": -0.0007891074280790815, "5": -0.00014812579470365036, "6": 4.9867327004235575e-05, "3": -0.0010936910563176222, "8": 0.0019275372278029425}, "9": {"7": -0.001667633362781213, "2": -0.0006375571554021318, "1": -0.00022618169301406928, "0": -0.0002519102424991374, "4": -0.007354316303540636, "9": 0.01526027675662688, "5": -0.001118459174985843, "6": -0.001351554483361931, "3": 0.0013610257960782193, "8": -0.005674909517260792}, "4": {"7": 0.00034224169495504654, "2": 0.0006229383654372636, "1": -0.0003353164584626185, "0": 0.0001287390687027756, "4": 0.009148387947781752, "9": -0.011019423175732374, "5": 0.0003602590261553435, "6": 6.317794478512009e-05, "3": -0.0010588648295638584, "8": 0.0018208960732884966}, "0": {"7": -5.353893359927352e-05, "2": -5.5389121434716294e-05, "1": 0.0003042709459817357, "0": 0.001008928430323698, "4": 0.0003167321628562787, "9": -0.00021740414637876572, "5": -0.00039093226461667116, "6": -0.0009030271049332271, "3": -0.00038245845549177414, "8": -0.0007595556350214525}, "3": {"7": -0.000737852507528164, "2": -0.001369754242342572, "1": -0.0010740024927954317, "0": -0.0005721960140734303, "4": -0.0021512396709496523, "9": 0.0022021530877256064, "5": -0.004637153693913344, "6": -0.0008441260811680294, "3": 0.0047672337824755375, "8": -0.001595339980703115}, "1": {"7": -0.001560442990366123, "2": -0.0005155405563901562, "1": 0.003193416049301887, "0": 0.00047066223864652675, "4": 0.0012389845129428716, "9": -0.001471824995708182, "5": 0.0003959395559379338, "6": -0.0008630881976484008, "3": -0.0005819724337889417, "8": -0.0004990771565838761}, "5": {"7": 0.0005289551580926324, "2": -0.0007412371247313744, "1": -0.0002739150093515539, "0": -7.25169266973223e-05, "4": -0.0009548551196236232, "9": 0.00030228587160970575, "5": 0.008384149705347994, "6": -0.0031305026410765836, "3": -0.0027581526501343984, "8": -0.0023219999101862037}}

==> hypergradient_distribution/MNIST/28ba8f2c-5f16-4d29-adf4-6c2e562f0135_whole.mean.txt <==
 \mathbf{1.008928e-03} 3.042709e-04 -5.538912e-05 -3.824585e-04 3.167322e-04 -3.909323e-04 -9.030271e-04 -5.353893e-05 -7.595556e-04 -2.174041e-04
 4.706622e-04 \mathbf{3.193416e-03} -5.155406e-04 -5.819724e-04 1.238985e-03 3.959396e-04 -8.630882e-04 -1.560443e-03 -4.990772e-04 -1.471825e-03
 5.921118e-04 -1.087006e-03 \mathbf{7.902395e-03} -1.093691e-03 -7.322922e-04 -1.481258e-04 4.986733e-05 -4.979057e-03 1.927537e-03 -7.891074e-04
 -5.721960e-04 -1.074002e-03 -1.369754e-03 \mathbf{4.767234e-03} -2.151240e-03 -4.637154e-03 -8.441261e-04 -7.378525e-04 -1.595340e-03 2.202153e-03
 1.287391e-04 -3.353165e-04 6.229384e-04 -1.058865e-03 \mathbf{9.148388e-03} 3.602590e-04 6.317794e-05 3.422417e-04 1.820896e-03 -1.101942e-02
 -7.251693e-05 -2.739150e-04 -7.412371e-04 -2.758153e-03 -9.548551e-04 \mathbf{8.384150e-03} -3.130503e-03 5.289552e-04 -2.322000e-03 3.022859e-04
 -3.812451e-04 -1.548803e-03 4.018037e-04 -4.194981e-04 -6.209013e-04 -7.044529e-04 \mathbf{7.174839e-03} -9.683242e-04 1.382418e-03 -1.315143e-03
 -4.495730e-04 1.051535e-03 -3.043618e-03 -6.448204e-04 2.070097e-03 -1.226848e-03 -1.226564e-04 \mathbf{8.301967e-03} -3.819895e-03 -2.733868e-03
 -3.341025e-04 -1.600190e-03 1.171421e-04 3.708373e-04 -1.113866e-03 -3.992175e-04 -3.539653e-05 -1.966538e-03 \mathbf{1.046492e-02} -1.154998e-03
 -2.519102e-04 -2.261817e-04 -6.375572e-04 1.361026e-03 -7.354316e-03 -1.118459e-03 -1.351554e-03 -1.667633e-03 -5.674910e-03 \mathbf{1.526028e-02}


==> hypergradient_distribution/MNIST/6c8350ba-40a5-4448-8653-81fc8631df96_abnormal.mean.json <==
{"8": {"7": -0.00012406103152237183, "2": -8.827252281989057e-05, "1": -0.000127336260055822, "0": -0.00010424208431851285, "4": -9.807852137751108e-05, "9": -0.00011284469544318026, "5": -0.00013118541789122187, "6": -0.00010079427545622949, "3": -9.717768707156183e-05, "8": 0.0002969184053610458}, "9": {"7": -0.00014531248363278164, "2": -0.00014793312017994048, "1": -0.00011009507587766806, "0": -0.00013212745202346776, "4": -0.00011302360244899913, "9": 0.00022824929181934685, "5": -0.00014643726903439694, "6": -0.00015478968468969409, "3": -0.00010742378072372966, "8": -0.0001791104887012735}, "6": {"7": -0.00015753752163272794, "2": -0.00011670673773718517, "1": -0.00011708401162408806, "0": -0.0001114499055769021, "4": -0.00010668172923302218, "9": -0.00014895476629583868, "5": -0.00011348129386865466, "6": 0.0001354311971699617, "3": -9.902229952586462e-05, "8": -0.00011530845905859759}, "7": {"7": 0.00017093373741164817, "2": -0.00011401742499326504, "1": -9.283496219544632e-05, "0": -0.0001833641125443608, "4": -0.00010531559941049528, "9": -0.0001593863559197033, "5": -0.00010329702179132608, "6": -0.00016867514165230075, "3": -0.00012605462373032348, "8": -0.0001655251219466439}, "2": {"7": -0.00016840601678817926, "2": 0.0001729729488238668, "1": -0.0001084697489004034, "0": -0.00018675306021027487, "4": -0.00010916104990388457, "9": -0.00015072019625152753, "5": -0.00014655110741396623, "6": -0.00018156363118631048, "3": -9.047465195896232e-05, "8": -0.00017581105283886583}, "4": {"7": -9.307520586301865e-05, "2": -0.0002128725870098766, "1": -0.00011567375369213504, "0": -0.00017705583150620055, "4": 0.00014402362734747124, "9": -0.00017363380173547293, "5": -0.00012931619219069726, "6": -0.00012836460804948121, "3": -0.00017194026485038352, "8": -0.00019220107349213203}, "0": {"7": -0.00015213307184004134, "2": -0.00013430431277252906, "1": -0.00010364935383397577, "0": 0.00011973211794483418, "4": -0.00010121706090488162, "9": -0.00016803415258764866, "5": -0.00014872024604557877, "6": -0.00010565443576502154, "3": -0.00012437474619043937, "8": -0.00022990830439072126}, "3": {"7": -0.00018661011044311378, "2": -0.0001550155918654855, "1": -0.00012055794422609624, "0": -9.981827985158511e-05, "4": -0.00015012741494769123, "9": -0.00014329696243812638, "5": -9.567313562965222e-05, "6": -0.0001697888659333067, "3": 0.0001776106672684225, "8": -0.0002108868992060355}, "1": {"7": -0.0001314812227247451, "2": -0.00012391942184282034, "1": 7.783043666039722e-05, "0": -0.00017038480887709347, "4": -0.0001253901141187028, "9": -0.00017450379741957382, "5": -0.00015035535793044, "6": -0.00012353688228598395, "3": -0.00015877666038009673, "8": -0.00020436469195893499}, "5": {"7": -0.00011705811377762314, "2": -0.00016885861110569876, "1": -0.00013594531411262206, "0": -0.00015001681992240476, "4": -0.00011248881350012014, "9": -0.00015956438896177686, "5": 0.00019747855758816068, "6": -0.00015403464794995175, "3": -0.00012837429838463135, "8": -0.0001741110905417726}}

==> hypergradient_distribution/MNIST/6c8350ba-40a5-4448-8653-81fc8631df96_abnormal.mean.txt <==
 \mathbf{\textcolor{red}{1.197321e-04}} -1.036494e-04 -1.343043e-04 -1.243747e-04 -1.012171e-04 -1.487202e-04 -1.056544e-04 -1.521331e-04 -2.299083e-04 -1.680342e-04
 -1.703848e-04 \mathbf{\textcolor{red}{7.783044e-05}} -1.239194e-04 -1.587767e-04 -1.253901e-04 -1.503554e-04 -1.235369e-04 -1.314812e-04 -2.043647e-04 -1.745038e-04
 -1.867531e-04 -1.084697e-04 \mathbf{\textcolor{red}{1.729729e-04}} -9.047465e-05 -1.091610e-04 -1.465511e-04 -1.815636e-04 -1.684060e-04 -1.758111e-04 -1.507202e-04
 -9.981828e-05 -1.205579e-04 -1.550156e-04 \mathbf{\textcolor{red}{1.776107e-04}} -1.501274e-04 -9.567314e-05 -1.697889e-04 -1.866101e-04 -2.108869e-04 -1.432970e-04
 -1.770558e-04 -1.156738e-04 -2.128726e-04 -1.719403e-04 \mathbf{\textcolor{red}{1.440236e-04}} -1.293162e-04 -1.283646e-04 -9.307521e-05 -1.922011e-04 -1.736338e-04
 -1.500168e-04 -1.359453e-04 -1.688586e-04 -1.283743e-04 -1.124888e-04 \mathbf{\textcolor{red}{1.974786e-04}} -1.540346e-04 -1.170581e-04 -1.741111e-04 -1.595644e-04
 -1.114499e-04 -1.170840e-04 -1.167067e-04 -9.902230e-05 -1.066817e-04 -1.134813e-04 \mathbf{\textcolor{red}{1.354312e-04}} -1.575375e-04 -1.153085e-04 -1.489548e-04
 -1.833641e-04 -9.283496e-05 -1.140174e-04 -1.260546e-04 -1.053156e-04 -1.032970e-04 -1.686751e-04 \mathbf{\textcolor{red}{1.709337e-04}} -1.655251e-04 -1.593864e-04
 -1.042421e-04 -1.273363e-04 -8.827252e-05 -9.717769e-05 -9.807852e-05 -1.311854e-04 -1.007943e-04 -1.240610e-04 \mathbf{\textcolor{red}{2.969184e-04}} -1.128447e-04
 -1.321275e-04 -1.100951e-04 -1.479331e-04 -1.074238e-04 -1.130236e-04 -1.464373e-04 -1.547897e-04 -1.453125e-04 -1.791105e-04 \mathbf{\textcolor{red}{2.282493e-04}}


==> hypergradient_distribution/MNIST/6c8350ba-40a5-4448-8653-81fc8631df96_normal.mean.json <==
{"8": {"7": 2.119925284202044e-05, "2": 8.08976794889346e-05, "1": 2.7235967683786426e-05, "0": 4.4867790868350134e-05, "4": 5.592469747192505e-05, "9": 7.68874951874977e-05, "5": 6.0183968673092696e-05, "6": 0.0001024209770791624, "3": 4.3844993698574586e-05, "8": 0.0008029072798919361}, "9": {"7": 6.816611571835287e-05, "2": 5.430930260759542e-05, "1": 2.6878989280711003e-05, "0": 3.4492128952557346e-05, "4": 4.2525875390328466e-05, "9": 0.000755563694507975, "5": 3.564254013310851e-05, "6": 1.2872579775209456e-05, "3": 3.5861259330854426e-05, "8": 6.657447460005163e-05}, "6": {"7": 2.624911353013736e-05, "2": 3.0399979457825126e-05, "1": 2.5274271002309547e-05, "0": 8.795856433084658e-05, "4": 8.961528859782373e-05, "9": 1.598446636721472e-05, "5": 3.5162185943588976e-05, "6": 0.0006966972516100226, "3": 9.779229292433406e-06, "8": 0.00011410802905867982}, "7": {"7": 0.0007250497850039647, "2": 3.825736933117926e-05, "1": 7.857183087197452e-05, "0": 1.539750844508174e-05, "4": 6.65143642554578e-05, "9": 7.65407869301407e-05, "5": 3.991776937562047e-05, "6": 2.823966814173152e-05, "3": 2.6060168187176257e-06, "8": 2.6520433727295826e-05}, "2": {"7": 2.076311904615815e-05, "2": 0.0006812327814878822, "1": 4.680531301416538e-05, "0": 7.487932148591288e-05, "4": 5.970870856270634e-06, "9": 6.249069792262683e-05, "5": 3.7858043487183915e-05, "6": 3.793935055616087e-05, "3": 6.214943975157308e-05, "8": 9.196610384303265e-05}, "4": {"7": 5.913715625932947e-05, "2": -2.707786432430627e-06, "1": 3.0113839577221637e-05, "0": 2.5303931969758153e-05, "4": 0.0005424289135742146, "9": 5.5572828795873215e-05, "5": 1.8347647230935732e-05, "6": 8.964976031246636e-05, "3": -6.0836177007758855e-06, "8": 5.4944477307633536e-05}, "0": {"7": 9.056567342848981e-06, "2": 6.907727885410729e-05, "1": 3.780338325838491e-05, "0": 0.0007504584672326183, "4": 2.6135302871355406e-05, "9": 4.547956305009749e-05, "5": 3.821215390554308e-05, "6": 9.229751179917334e-05, "3": 8.895510165091513e-05, "8": 3.275066500388429e-05}, "3": {"7": -6.83231068079383e-06, "2": 4.743397435700858e-05, "1": 3.495701136465275e-05, "0": 8.089483676948336e-05, "4": -1.062491353062975e-05, "9": 3.2223955597715595e-05, "5": 6.699766402244442e-05, "6": 6.75967210620093e-06, "3": 0.0005696089193679642, "8": 3.0182847664090534e-05}, "1": {"7": 8.11043298577064e-05, "2": 4.879043923008689e-05, "1": 0.0005347337206982395, "0": 3.674655602542489e-05, "4": 3.196596763514096e-05, "9": 2.825644601535545e-05, "5": 2.0349066280621875e-05, "6": 2.8226958324653818e-05, "3": 3.592532687370411e-05, "8": 3.606752131566174e-05}, "5": {"7": 3.79063541292905e-05, "2": 3.72020852955165e-05, "1": 2.4343355734169905e-05, "0": 4.940481834068029e-05, "4": 2.5559014047675418e-05, "9": 3.308458192153785e-05, "5": 0.0006647621791344214, "6": 4.471796823607009e-05, "3": 7.146817161445664e-05, "8": 6.491582246254189e-05}}

==> hypergradient_distribution/MNIST/6c8350ba-40a5-4448-8653-81fc8631df96_normal.mean.txt <==
 \mathbf{\textcolor{red}{7.504585e-04}} 3.780338e-05 6.907728e-05 8.895510e-05 2.613530e-05 3.821215e-05 9.229751e-05 9.056567e-06 3.275067e-05 4.547956e-05
 3.674656e-05 \mathbf{\textcolor{red}{5.347337e-04}} 4.879044e-05 3.592533e-05 3.196597e-05 2.034907e-05 2.822696e-05 8.110433e-05 3.606752e-05 2.825645e-05
 7.487932e-05 4.680531e-05 \mathbf{\textcolor{red}{6.812328e-04}} 6.214944e-05 5.970871e-06 3.785804e-05 3.793935e-05 2.076312e-05 9.196610e-05 6.249070e-05
 8.089484e-05 3.495701e-05 4.743397e-05 \mathbf{\textcolor{red}{5.696089e-04}} -1.062491e-05 6.699766e-05 6.759672e-06 -6.832311e-06 3.018285e-05 3.222396e-05
 2.530393e-05 3.011384e-05 -2.707786e-06 -6.083618e-06 \mathbf{\textcolor{red}{5.424289e-04}} 1.834765e-05 8.964976e-05 5.913716e-05 5.494448e-05 5.557283e-05
 4.940482e-05 2.434336e-05 3.720209e-05 7.146817e-05 2.555901e-05 \mathbf{\textcolor{red}{6.647622e-04}} 4.471797e-05 3.790635e-05 6.491582e-05 3.308458e-05
 8.795856e-05 2.527427e-05 3.039998e-05 9.779229e-06 8.961529e-05 3.516219e-05 \mathbf{\textcolor{red}{6.966973e-04}} 2.624911e-05 1.141080e-04 1.598447e-05
 1.539751e-05 7.857183e-05 3.825737e-05 2.606017e-06 6.651436e-05 3.991777e-05 2.823967e-05 \mathbf{\textcolor{red}{7.250498e-04}} 2.652043e-05 7.654079e-05
 4.486779e-05 2.723597e-05 8.089768e-05 4.384499e-05 5.592470e-05 6.018397e-05 1.024210e-04 2.119925e-05 \mathbf{\textcolor{red}{8.029073e-04}} 7.688750e-05
 3.449213e-05 2.687899e-05 5.430930e-05 3.586126e-05 4.252588e-05 3.564254e-05 1.287258e-05 6.816612e-05 6.657447e-05 \mathbf{\textcolor{red}{7.555637e-04}}


==> hypergradient_distribution/MNIST/76c1b733-7250-46e8-bdff-9d1960be7d3d_abnormal.mean.json <==
{"6": {"7": -0.23343726992607117, "2": -0.26272499561309814, "1": -0.20243462920188904, "0": -0.24560342729091644, "4": -0.21493017673492432, "9": -0.26260972023010254, "5": -0.17593704164028168, "6": 0.14284281432628632, "3": -0.30279675126075745, "8": -0.25809529423713684}, "9": {"7": -0.21820983290672302, "2": -0.24130478501319885, "1": -0.24004164338111877, "0": -0.2605532109737396, "4": -0.2390487939119339, "9": 0.20538923144340515, "5": -0.20122133195400238, "6": -0.27529630064964294, "3": -0.2589623034000397, "8": -0.2308921068906784}, "4": {"7": -0.14977072179317474, "2": -0.302422434091568, "1": -0.19507914781570435, "0": -0.2331676185131073, "4": 0.18139110505580902, "9": -0.3142956495285034, "5": -0.2204703390598297, "6": -0.2657814621925354, "3": -0.30345726013183594, "8": -0.23765979707241058}, "1": {"7": -0.21157248318195343, "2": -0.2683418393135071, "1": 0.06651289016008377, "0": -0.2846677005290985, "4": -0.23604142665863037, "9": -0.2665124535560608, "5": -0.2302825003862381, "6": -0.29230955243110657, "3": -0.23314614593982697, "8": -0.29813989996910095}, "0": {"7": -0.22372007369995117, "2": -0.24327848851680756, "1": -0.1911567598581314, "0": 0.055694330483675, "4": -0.2508058249950409, "9": -0.23169353604316711, "5": -0.22086164355278015, "6": -0.23408909142017365, "3": -0.2218114584684372, "8": -0.3033123016357422}, "3": {"7": -0.34079763293266296, "2": -0.22438471019268036, "1": -0.2883261442184448, "0": -0.2875729203224182, "4": -0.40682169795036316, "9": -0.257241427898407, "5": -0.30324244499206543, "6": -0.36162787675857544, "3": 0.29148736596107483, "8": -0.34267282485961914}, "2": {"7": -0.25801652669906616, "2": 0.20629499852657318, "1": -0.2437247484922409, "0": -0.2732735872268677, "4": -0.29733842611312866, "9": -0.2455083727836609, "5": -0.2243116796016693, "6": -0.3298725485801697, "3": -0.17243674397468567, "8": -0.33773133158683777}, "5": {"7": -0.21175314486026764, "2": -0.2577153146266937, "1": -0.22403642535209656, "0": -0.2745487689971924, "4": -0.27806195616722107, "9": -0.26264292001724243, "5": 0.18946059048175812, "6": -0.291631817817688, "3": -0.2577379643917084, "8": -0.27022290229797363}, "8": {"7": -0.2866542935371399, "2": -0.2520630955696106, "1": -0.27582597732543945, "0": -0.26948392391204834, "4": -0.283923864364624, "9": -0.27869248390197754, "5": -0.34346961975097656, "6": -0.26249343156814575, "3": -0.25010448694229126, "8": 0.33575308322906494}, "7": {"7": 0.14848282933235168, "2": -0.2769816517829895, "1": -0.19826297461986542, "0": -0.31336864829063416, "4": -0.21442516148090363, "9": -0.2707672417163849, "5": -0.21523484587669373, "6": -0.26088792085647583, "3": -0.27408742904663086, "8": -0.21128937602043152}}

==> hypergradient_distribution/MNIST/76c1b733-7250-46e8-bdff-9d1960be7d3d_abnormal.mean.txt <==
 \mathbf{5.569433e-02} -1.911568e-01 -2.432785e-01 -2.218115e-01 -2.508058e-01 -2.208616e-01 -2.340891e-01 -2.237201e-01 -3.033123e-01 -2.316935e-01
 -2.846677e-01 \mathbf{6.651289e-02} -2.683418e-01 -2.331461e-01 -2.360414e-01 -2.302825e-01 -2.923096e-01 -2.115725e-01 -2.981399e-01 -2.665125e-01
 -2.732736e-01 -2.437247e-01 \mathbf{2.062950e-01} -1.724367e-01 -2.973384e-01 -2.243117e-01 -3.298725e-01 -2.580165e-01 -3.377313e-01 -2.455084e-01
 -2.875729e-01 -2.883261e-01 -2.243847e-01 \mathbf{2.914874e-01} -4.068217e-01 -3.032424e-01 -3.616279e-01 -3.407976e-01 -3.426728e-01 -2.572414e-01
 -2.331676e-01 -1.950791e-01 -3.024224e-01 -3.034573e-01 \mathbf{1.813911e-01} -2.204703e-01 -2.657815e-01 -1.497707e-01 -2.376598e-01 -3.142956e-01
 -2.745488e-01 -2.240364e-01 -2.577153e-01 -2.577380e-01 -2.780620e-01 \mathbf{1.894606e-01} -2.916318e-01 -2.117531e-01 -2.702229e-01 -2.626429e-01
 -2.456034e-01 -2.024346e-01 -2.627250e-01 -3.027968e-01 -2.149302e-01 -1.759370e-01 \mathbf{1.428428e-01} -2.334373e-01 -2.580953e-01 -2.626097e-01
 -3.133686e-01 -1.982630e-01 -2.769817e-01 -2.740874e-01 -2.144252e-01 -2.152348e-01 -2.608879e-01 \mathbf{1.484828e-01} -2.112894e-01 -2.707672e-01
 -2.694839e-01 -2.758260e-01 -2.520631e-01 -2.501045e-01 -2.839239e-01 -3.434696e-01 -2.624934e-01 -2.866543e-01 \mathbf{3.357531e-01} -2.786925e-01
 -2.605532e-01 -2.400416e-01 -2.413048e-01 -2.589623e-01 -2.390488e-01 -2.012213e-01 -2.752963e-01 -2.182098e-01 -2.308921e-01 \mathbf{2.053892e-01}


==> hypergradient_distribution/MNIST/76c1b733-7250-46e8-bdff-9d1960be7d3d_normal.mean.json <==
{"6": {"7": 0.12475264072418213, "2": 0.1262473165988922, "1": 0.13974148035049438, "0": 0.19431954622268677, "4": 0.18629060685634613, "9": 0.0534515380859375, "5": 0.17023035883903503, "6": 1.220670223236084, "3": 0.03715412691235542, "8": 0.1510573774576187}, "9": {"7": 0.1088753268122673, "2": 0.10269041359424591, "1": 0.07169206440448761, "0": 0.13360364735126495, "4": 0.17320717871189117, "9": 1.1218785047531128, "5": 0.1550752967596054, "6": 0.07399442791938782, "3": 0.1618022322654724, "8": 0.1670573502779007}, "4": {"7": 0.17478018999099731, "2": 0.07040064036846161, "1": 0.15294486284255981, "0": 0.13187986612319946, "4": 1.029495120048523, "9": 0.14495232701301575, "5": 0.09133535623550415, "6": 0.1780082881450653, "3": 0.0254009161144495, "8": 0.17754818499088287}, "1": {"7": 0.16668538749217987, "2": 0.08059678971767426, "1": 1.1169079542160034, "0": 0.13354572653770447, "4": 0.18352268636226654, "9": 0.06437243521213531, "5": 0.07752960920333862, "6": 0.15732449293136597, "3": 0.08234350383281708, "8": 0.11581943184137344}, "0": {"7": 0.12180428206920624, "2": 0.16017824411392212, "1": 0.11586715281009674, "0": 1.1866720914840698, "4": 0.13793012499809265, "9": 0.12340211123228073, "5": 0.10778642445802689, "6": 0.1912233680486679, "3": 0.11195532232522964, "8": 0.17305825650691986}, "3": {"7": 0.03925066441297531, "2": 0.24072031676769257, "1": 0.06691773235797882, "0": 0.11083123832941055, "4": 0.023718848824501038, "9": 0.16503025591373444, "5": 0.03616161644458771, "6": 0.04336865246295929, "3": 1.1629102230072021, "8": 0.056597210466861725}, "2": {"7": 0.026843085885047913, "2": 1.109647274017334, "1": 0.06988713890314102, "0": 0.16369858384132385, "4": 0.0792108029127121, "9": 0.0936635211110115, "5": 0.13855652511119843, "6": 0.1332332193851471, "3": 0.21979662775993347, "8": 0.08420835435390472}, "5": {"7": 0.0628863051533699, "2": 0.1185855120420456, "1": 0.060096580535173416, "0": 0.09387920051813126, "4": 0.0896991565823555, "9": 0.13488303124904633, "5": 1.0257877111434937, "6": 0.14658595621585846, "3": 0.037249643355607986, "8": 0.033974215388298035}, "8": {"7": 0.07066171616315842, "2": 0.10502517968416214, "1": 0.09543325752019882, "0": 0.16654932498931885, "4": 0.17544691264629364, "9": 0.14903457462787628, "5": 0.04126381501555443, "6": 0.15045562386512756, "3": 0.06787961721420288, "8": 1.1144582033157349}, "7": {"7": 1.0781880617141724, "2": 0.055160943418741226, "1": 0.14793111383914948, "0": 0.11925963312387466, "4": 0.18770863115787506, "9": 0.10131724178791046, "5": 0.07768324762582779, "6": 0.1322670429944992, "3": 0.0540800467133522, "8": 0.0739641860127449}}

==> hypergradient_distribution/MNIST/76c1b733-7250-46e8-bdff-9d1960be7d3d_normal.mean.txt <==
 \mathbf{1.186672e+00} 1.158672e-01 1.601782e-01 1.119553e-01 1.379301e-01 1.077864e-01 1.912234e-01 1.218043e-01 1.730583e-01 1.234021e-01
 1.335457e-01 \mathbf{1.116908e+00} 8.059679e-02 8.234350e-02 1.835227e-01 7.752961e-02 1.573245e-01 1.666854e-01 1.158194e-01 6.437244e-02
 1.636986e-01 6.988714e-02 \mathbf{1.109647e+00} 2.197966e-01 7.921080e-02 1.385565e-01 1.332332e-01 2.684309e-02 8.420835e-02 9.366352e-02
 1.108312e-01 6.691773e-02 2.407203e-01 \mathbf{1.162910e+00} 2.371885e-02 3.616162e-02 4.336865e-02 3.925066e-02 5.659721e-02 1.650303e-01
 1.318799e-01 1.529449e-01 7.040064e-02 2.540092e-02 \mathbf{1.029495e+00} 9.133536e-02 1.780083e-01 1.747802e-01 1.775482e-01 1.449523e-01
 9.387920e-02 6.009658e-02 1.185855e-01 3.724964e-02 8.969916e-02 \mathbf{1.025788e+00} 1.465860e-01 6.288631e-02 3.397422e-02 1.348830e-01
 1.943195e-01 1.397415e-01 1.262473e-01 3.715413e-02 1.862906e-01 1.702304e-01 \mathbf{1.220670e+00} 1.247526e-01 1.510574e-01 5.345154e-02
 1.192596e-01 1.479311e-01 5.516094e-02 5.408005e-02 1.877086e-01 7.768325e-02 1.322670e-01 \mathbf{1.078188e+00} 7.396419e-02 1.013172e-01
 1.665493e-01 9.543326e-02 1.050252e-01 6.787962e-02 1.754469e-01 4.126382e-02 1.504556e-01 7.066172e-02 \mathbf{1.114458e+00} 1.490346e-01
 1.336036e-01 7.169206e-02 1.026904e-01 1.618022e-01 1.732072e-01 1.550753e-01 7.399443e-02 1.088753e-01 1.670574e-01 \mathbf{1.121879e+00}


==> hypergradient_distribution/MNIST/c17d1c96-2dee-45a5-881b-ed8df452af70_abnormal.mean.json <==
{"2": {"7": -0.2935858368873596, "2": 0.17286889255046844, "1": -0.3001934289932251, "0": -0.296707421541214, "4": -0.29213017225265503, "9": -0.2107759565114975, "5": -0.21939224004745483, "6": -0.2833041846752167, "3": -0.18852007389068604, "8": -0.25832006335258484}, "0": {"7": -0.2413998693227768, "2": -0.19506919384002686, "1": -0.18741756677627563, "0": 0.12991471588611603, "4": -0.1718224138021469, "9": -0.20889513194561005, "5": -0.2214234322309494, "6": -0.2338191419839859, "3": -0.2499842345714569, "8": -0.18196052312850952}, "8": {"7": -0.3627318739891052, "2": -0.2622698247432709, "1": -0.30966663360595703, "0": -0.30623456835746765, "4": -0.39391493797302246, "9": -0.3131692707538605, "5": -0.23406295478343964, "6": -0.27350562810897827, "3": -0.24425460398197174, "8": 0.22905835509300232}, "1": {"7": -0.20858199894428253, "2": -0.2614154815673828, "1": 0.14448344707489014, "0": -0.25225722789764404, "4": -0.24540841579437256, "9": -0.19683076441287994, "5": -0.251261442899704, "6": -0.284773588180542, "3": -0.2518615126609802, "8": -0.2228456288576126}, "9": {"7": -0.20217809081077576, "2": -0.2743028700351715, "1": -0.2288818061351776, "0": -0.30717507004737854, "4": -0.20646855235099792, "9": 0.2286139279603958, "5": -0.2643420398235321, "6": -0.28076672554016113, "3": -0.23720747232437134, "8": -0.24666179716587067}, "3": {"7": -0.27192965149879456, "2": -0.22212667763233185, "1": -0.3202655017375946, "0": -0.29381507635116577, "4": -0.29821357131004333, "9": -0.20045801997184753, "5": -0.17545413970947266, "6": -0.2789764404296875, "3": 0.23532775044441223, "8": -0.28405070304870605}, "4": {"7": -0.2083437740802765, "2": -0.24640673398971558, "1": -0.21248812973499298, "0": -0.235426127910614, "4": 0.18225383758544922, "9": -0.2625892460346222, "5": -0.18967334926128387, "6": -0.23606052994728088, "3": -0.26064375042915344, "8": -0.18694622814655304}, "7": {"7": 0.15554006397724152, "2": -0.29204246401786804, "1": -0.22597916424274445, "0": -0.28649064898490906, "4": -0.2224293202161789, "9": -0.1900404393672943, "5": -0.25577905774116516, "6": -0.2628403306007385, "3": -0.2413446456193924, "8": -0.23793286085128784}, "6": {"7": -0.22535358369350433, "2": -0.2239222377538681, "1": -0.2562340199947357, "0": -0.23417185246944427, "4": -0.20286507904529572, "9": -0.18676960468292236, "5": -0.1967134326696396, "6": 0.13336144387722015, "3": -0.2232963889837265, "8": -0.20566925406455994}, "5": {"7": -0.24536415934562683, "2": -0.24996010959148407, "1": -0.27991294860839844, "0": -0.2740492820739746, "4": -0.21521611511707306, "9": -0.2123185098171234, "5": 0.19655278325080872, "6": -0.22498606145381927, "3": -0.17966444790363312, "8": -0.2216244339942932}}

==> hypergradient_distribution/MNIST/c17d1c96-2dee-45a5-881b-ed8df452af70_abnormal.mean.txt <==
 \mathbf{1.299147e-01} -1.874176e-01 -1.950692e-01 -2.499842e-01 -1.718224e-01 -2.214234e-01 -2.338191e-01 -2.413999e-01 -1.819605e-01 -2.088951e-01
 -2.522572e-01 \mathbf{1.444834e-01} -2.614155e-01 -2.518615e-01 -2.454084e-01 -2.512614e-01 -2.847736e-01 -2.085820e-01 -2.228456e-01 -1.968308e-01
 -2.967074e-01 -3.001934e-01 \mathbf{1.728689e-01} -1.885201e-01 -2.921302e-01 -2.193922e-01 -2.833042e-01 -2.935858e-01 -2.583201e-01 -2.107760e-01
 -2.938151e-01 -3.202655e-01 -2.221267e-01 \mathbf{2.353278e-01} -2.982136e-01 -1.754541e-01 -2.789764e-01 -2.719297e-01 -2.840507e-01 -2.004580e-01
 -2.354261e-01 -2.124881e-01 -2.464067e-01 -2.606438e-01 \mathbf{1.822538e-01} -1.896733e-01 -2.360605e-01 -2.083438e-01 -1.869462e-01 -2.625892e-01
 -2.740493e-01 -2.799129e-01 -2.499601e-01 -1.796644e-01 -2.152161e-01 \mathbf{1.965528e-01} -2.249861e-01 -2.453642e-01 -2.216244e-01 -2.123185e-01
 -2.341719e-01 -2.562340e-01 -2.239222e-01 -2.232964e-01 -2.028651e-01 -1.967134e-01 \mathbf{1.333614e-01} -2.253536e-01 -2.056693e-01 -1.867696e-01
 -2.864906e-01 -2.259792e-01 -2.920425e-01 -2.413446e-01 -2.224293e-01 -2.557791e-01 -2.628403e-01 \mathbf{1.555401e-01} -2.379329e-01 -1.900404e-01
 -3.062346e-01 -3.096666e-01 -2.622698e-01 -2.442546e-01 -3.939149e-01 -2.340630e-01 -2.735056e-01 -3.627319e-01 \mathbf{2.290584e-01} -3.131693e-01
 -3.071751e-01 -2.288818e-01 -2.743029e-01 -2.372075e-01 -2.064686e-01 -2.643420e-01 -2.807667e-01 -2.021781e-01 -2.466618e-01 \mathbf{2.286139e-01}


==> hypergradient_distribution/MNIST/c17d1c96-2dee-45a5-881b-ed8df452af70_normal.mean.json <==
{"2": {"7": 0.04508395120501518, "2": 1.0789053440093994, "1": 0.03767591342329979, "0": 0.1893577128648758, "4": 0.08908823132514954, "9": 0.02217487245798111, "5": 0.06212750822305679, "6": 0.1294335126876831, "3": 0.2070411890745163, "8": 0.0952131524682045}, "0": {"7": 0.12054628878831863, "2": 0.20285877585411072, "1": 0.1373988389968872, "0": 1.0547430515289307, "4": 0.12961480021476746, "9": 0.06675351411104202, "5": 0.106123186647892, "6": 0.1842394322156906, "3": 0.09441297501325607, "8": 0.18216286599636078}, "8": {"7": 0.09393521398305893, "2": 0.08707956969738007, "1": 0.13686619699001312, "0": 0.18537062406539917, "4": 0.09335143864154816, "9": 0.015441584400832653, "5": 0.07922837883234024, "6": 0.12626652419567108, "3": 0.021473335102200508, "8": 0.9547853469848633}, "1": {"7": 0.10191912204027176, "2": 0.04649845510721207, "1": 1.360512137413025, "0": 0.16000354290008545, "4": 0.1833600550889969, "9": 0.08853906393051147, "5": 0.05127878859639168, "6": 0.10288654267787933, "3": 0.031166821718215942, "8": 0.16296520829200745}, "9": {"7": 0.1470663994550705, "2": 0.029832353815436363, "1": 0.0729985460639, "0": 0.06476819515228271, "4": 0.05413462594151497, "9": 1.0645158290863037, "5": 0.0726768970489502, "6": 0.061544883996248245, "3": 0.08308717608451843, "8": 0.029166294261813164}, "3": {"7": 0.03437181934714317, "2": 0.21922825276851654, "1": 0.0231120977550745, "0": 0.0897444561123848, "4": 0.03866661712527275, "9": 0.07907137274742126, "5": 0.12834987044334412, "6": 0.07024093717336655, "3": 1.1482582092285156, "8": 0.02569028176367283}, "4": {"7": 0.1302947700023651, "2": 0.08870967477560043, "1": 0.15094424784183502, "0": 0.12144900113344193, "4": 1.0379071235656738, "9": 0.06088801100850105, "5": 0.092965267598629, "6": 0.1259191632270813, "3": 0.04851023480296135, "8": 0.09142550081014633}, "7": {"7": 1.2335525751113892, "2": 0.05659382417798042, "1": 0.09237048774957657, "0": 0.12689940631389618, "4": 0.15008758008480072, "9": 0.17220358550548553, "5": 0.0674869492650032, "6": 0.09806213527917862, "3": 0.05091215297579765, "8": 0.09322554618120193}, "6": {"7": 0.10065209865570068, "2": 0.14359837770462036, "1": 0.1066310852766037, "0": 0.2001684010028839, "4": 0.1485680788755417, "9": 0.06266044080257416, "5": 0.1436079889535904, "6": 1.1364816427230835, "3": 0.07065329700708389, "8": 0.14108693599700928}, "5": {"7": 0.05795479565858841, "2": 0.06037454679608345, "1": 0.03519347310066223, "0": 0.09174343943595886, "4": 0.08866965025663376, "9": 0.07040394842624664, "5": 0.9604188799858093, "6": 0.11856567114591599, "3": 0.1285771131515503, "8": 0.05868372693657875}}

==> hypergradient_distribution/MNIST/c17d1c96-2dee-45a5-881b-ed8df452af70_normal.mean.txt <==
 \mathbf{1.054743e+00} 1.373988e-01 2.028588e-01 9.441298e-02 1.296148e-01 1.061232e-01 1.842394e-01 1.205463e-01 1.821629e-01 6.675351e-02
 1.600035e-01 \mathbf{1.360512e+00} 4.649846e-02 3.116682e-02 1.833601e-01 5.127879e-02 1.028865e-01 1.019191e-01 1.629652e-01 8.853906e-02
 1.893577e-01 3.767591e-02 \mathbf{1.078905e+00} 2.070412e-01 8.908823e-02 6.212751e-02 1.294335e-01 4.508395e-02 9.521315e-02 2.217487e-02
 8.974446e-02 2.311210e-02 2.192283e-01 \mathbf{1.148258e+00} 3.866662e-02 1.283499e-01 7.024094e-02 3.437182e-02 2.569028e-02 7.907137e-02
 1.214490e-01 1.509442e-01 8.870967e-02 4.851023e-02 \mathbf{1.037907e+00} 9.296527e-02 1.259192e-01 1.302948e-01 9.142550e-02 6.088801e-02
 9.174344e-02 3.519347e-02 6.037455e-02 1.285771e-01 8.866965e-02 \mathbf{9.604189e-01} 1.185657e-01 5.795480e-02 5.868373e-02 7.040395e-02
 2.001684e-01 1.066311e-01 1.435984e-01 7.065330e-02 1.485681e-01 1.436080e-01 \mathbf{1.136482e+00} 1.006521e-01 1.410869e-01 6.266044e-02
 1.268994e-01 9.237049e-02 5.659382e-02 5.091215e-02 1.500876e-01 6.748695e-02 9.806214e-02 \mathbf{1.233553e+00} 9.322555e-02 1.722036e-01
 1.853706e-01 1.368662e-01 8.707957e-02 2.147334e-02 9.335144e-02 7.922838e-02 1.262665e-01 9.393521e-02 \mathbf{9.547853e-01} 1.544158e-02
 6.476820e-02 7.299855e-02 2.983235e-02 8.308718e-02 5.413463e-02 7.267690e-02 6.154488e-02 1.470664e-01 2.916629e-02 \mathbf{1.064516e+00}


==> hypergradient_distribution/MNIST/c9b04dee-778e-4cea-b5ce-6e91c7f3a285_epoch_10.mean.json <==
{"5": {"7": 0.0013652686029672623, "2": -0.0007479069754481316, "1": -0.0007418328896164894, "0": -0.0007613279740326107, "4": -0.00018991790420841426, "9": -0.002094430150464177, "5": 0.01503304485231638, "6": -0.00022361238370649517, "3": -0.0036592455580830574, "8": -0.002087331609800458}, "0": {"7": -0.0008205443155020475, "2": 0.0004201549163553864, "1": 0.00011684346100082621, "0": 0.004207538906484842, "4": 7.140328671084717e-05, "9": 0.00010989007569150999, "5": -0.0018371639307588339, "6": -0.004225270356982946, "3": -0.0005798473139293492, "8": -0.0001842836063588038}, "4": {"7": 0.0005745697417296469, "2": -0.00030899056582711637, "1": 0.0003459235012996942, "0": -0.00015984302444849163, "4": 0.007811857387423515, "9": -0.0072943707928061485, "5": 0.00033951419754885137, "6": -0.0007659078110009432, "3": -0.0010578464716672897, "8": -4.5635584683623165e-05}, "1": {"7": -0.00622458616271615, "2": -0.00139718281570822, "1": 0.003062545321881771, "0": 0.0010147650027647614, "4": 0.0025782918091863394, "9": -0.0029200133867561817, "5": -0.0004636104276869446, "6": -0.003279378404840827, "3": -0.0005116479587741196, "8": 0.0007869104156270623}, "9": {"7": -0.006173302419483662, "2": -0.00037167611299082637, "1": -0.000454982538940385, "0": -8.924729627324268e-05, "4": -0.008345989510416985, "9": 0.016830312088131905, "5": -0.0011230227537453175, "6": -0.0007792992400936782, "3": 0.001508753513917327, "8": -0.002824206603690982}, "2": {"7": -0.004771747626364231, "2": 0.005372429732233286, "1": 9.487448551226407e-05, "0": 0.0009242536034435034, "4": -0.00023128341126721352, "9": -0.0005854403716512024, "5": -0.0003519961901474744, "6": 0.0005096213426440954, "3": -0.0009670752915553749, "8": -0.00119394704233855}, "3": {"7": -0.0008048859890550375, "2": -0.0006372109055519104, "1": -0.0001992840552702546, "0": 0.00028323178412392735, "4": -0.0024284233804792166, "9": 0.0031739845871925354, "5": -0.013730419799685478, "6": -0.0018093761755153537, "3": 0.00852884165942669, "8": -0.0011435789056122303}, "6": {"7": 0.0004996400093659759, "2": 3.8836162275401875e-05, "1": -0.0001808730885386467, "0": -0.0011350814020261168, "4": -0.0003573627909645438, "9": -0.0008392099989578128, "5": 0.0005300100310705602, "6": 0.006314675789326429, "3": -0.00027046719333156943, "8": -0.0004636025696527213}, "7": {"7": 0.013085736893117428, "2": -0.002910501789301634, "1": -0.00011956520029343665, "0": -0.0013627990847453475, "4": 0.0007577227661386132, "9": -0.00395568273961544, "5": 0.0014167376793920994, "6": 0.0006127514643594623, "3": -0.00046781686251051724, "8": -0.002007425995543599}, "8": {"7": -0.002662801183760166, "2": -0.0005207712529227138, "1": -0.00022559425269719213, "0": -0.001169676543213427, "4": 0.0010743607999756932, "9": -0.0011298966128379107, "5": -0.004085294436663389, "6": -0.0028090947307646275, "3": -0.001090237987227738, "8": 0.010730120353400707}}

==> hypergradient_distribution/MNIST/c9b04dee-778e-4cea-b5ce-6e91c7f3a285_epoch_10.mean.txt <==
 \mathbf{4.207539e-03} 1.168435e-04 4.201549e-04 -5.798473e-04 7.140329e-05 -1.837164e-03 -4.225270e-03 -8.205443e-04 -1.842836e-04 1.098901e-04
 1.014765e-03 \mathbf{3.062545e-03} -1.397183e-03 -5.116480e-04 2.578292e-03 -4.636104e-04 -3.279378e-03 -6.224586e-03 7.869104e-04 -2.920013e-03
 9.242536e-04 9.487449e-05 \mathbf{5.372430e-03} -9.670753e-04 -2.312834e-04 -3.519962e-04 5.096213e-04 -4.771748e-03 -1.193947e-03 -5.854404e-04
 2.832318e-04 -1.992841e-04 -6.372109e-04 \mathbf{8.528842e-03} -2.428423e-03 -1.373042e-02 -1.809376e-03 -8.048860e-04 -1.143579e-03 3.173985e-03
 -1.598430e-04 3.459235e-04 -3.089906e-04 -1.057846e-03 \mathbf{7.811857e-03} 3.395142e-04 -7.659078e-04 5.745697e-04 -4.563558e-05 -7.294371e-03
 -7.613280e-04 -7.418329e-04 -7.479070e-04 -3.659246e-03 -1.899179e-04 \mathbf{1.503304e-02} -2.236124e-04 1.365269e-03 -2.087332e-03 -2.094430e-03
 -1.135081e-03 -1.808731e-04 3.883616e-05 -2.704672e-04 -3.573628e-04 5.300100e-04 \mathbf{6.314676e-03} 4.996400e-04 -4.636026e-04 -8.392100e-04
 -1.362799e-03 -1.195652e-04 -2.910502e-03 -4.678169e-04 7.577228e-04 1.416738e-03 6.127515e-04 \mathbf{1.308574e-02} -2.007426e-03 -3.955683e-03
 -1.169677e-03 -2.255943e-04 -5.207713e-04 -1.090238e-03 1.074361e-03 -4.085294e-03 -2.809095e-03 -2.662801e-03 \mathbf{1.073012e-02} -1.129897e-03
 -8.924730e-05 -4.549825e-04 -3.716761e-04 1.508754e-03 -8.345990e-03 -1.123023e-03 -7.792992e-04 -6.173302e-03 -2.824207e-03 \mathbf{1.683031e-02}

